An $r$-adaptive finite element method using neural networks for parametric self-adjoint elliptic problem

This work proposes an $r$-adaptive finite element method (FEM) using neural networks (NNs). The method employs the Ritz energy functional as the loss function, currently limiting its applicability to symmetric and coercive problems, such as those arising from self-adjoint elliptic problems. The objective of the NN optimization is to determine the mesh node locations. For simplicity in two-dimensional problems, these locations are assumed to form a tensor product structure. The method is designed to solve parametric partial differential equations (PDEs). For each PDE parameter instance, the optimal $r$-adapted mesh generated by the NN is then solved with a standard FEM. The construction of FEM matrices and load vectors is implemented such that their derivatives with respect to mesh node locations, required for NN training, can be efficiently computed using automatic differentiation. However, the linear equation solver does not need to be differentiable, enabling the use of efficient, readily available `out-of-the-box' solvers. Consequently, the proposed approach retains the robustness and reliability guarantees of the FEM for each parameter instance, while the NN optimization adaptively adjusts the mesh node locations. The method's performance is demonstrated on parametric Poisson problems using one- and two-dimensional tensor product meshes.

==> data/example_II_1a/error_history.csv <==
N Uniform_Relative_Error Adaptive_Relative_Error
4 4.1200357933257603e-01 1.4573256099814050e-01
8 1.6816566930130308e-01 7.9279778134476994e-02
16 1.1182011347137315e-01 5.4834937750061000e-02
32 5.6893309161843444e-02 2.1720852810477798e-02
64 2.8606201213700812e-02 1.1503065308164299e-02
128 1.4323574427755599e-02 5.7417188635762000e-03
256 7.1649732817767320e-03 2.7894601885565000e-03


==> data/example_II_1a/fem_trained_32_iter_10000.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.2796640209917439e-02 0.0000000000000000e+00 0.0000000000000000e+00
2.7402612061600780e-02 0.0000000000000000e+00 0.0000000000000000e+00
6.8469608902777673e-02 0.0000000000000000e+00 0.0000000000000000e+00
7.8049380730507323e-02 0.0000000000000000e+00 0.0000000000000000e+00
8.6265032098409064e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.3856711778956381e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.0114570006349653e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0831624133608903e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.1549434513130419e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.2277841769854722e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.3025393868720159e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.3800180868998924e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.4610396788919655e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.5464789515832442e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.6373085457792064e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.7346447992174985e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.8398022509669901e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.9543627944211606e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.0802674262258292e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.2199421304933764e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.3764755928086839e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5538769879131074e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.7574605874279462e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.9944375096054837e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.2748584703275152e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.6131777595286241e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.0309752190077808e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.5619762209735837e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.2619963059791997e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.2305062833893365e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.6631958359894770e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.2796640209925991e-02 0.0000000000000000e+00
1.2796640209917439e-02 1.2796640209925991e-02 1.1568268513643603e-02
2.7402612061600780e-02 1.2796640209925991e-02 2.5970445435941965e-02
6.8469608902777673e-02 1.2796640209925991e-02 6.9473722377452557e-02
7.8049380730507323e-02 1.2796640209925991e-02 7.9234280979396443e-02
8.6265032098409064e-02 1.2796640209925991e-02 8.7234075627992777e-02
9.3856711778956381e-02 1.2796640209925991e-02 9.4264396231655223e-02
1.0114570006349653e-01 1.2796640209925991e-02 1.0065679483793982e-01
1.0831624133608903e-01 1.2796640209925991e-02 1.0658860575043735e-01
1.1549434513130419e-01 1.2796640209925991e-02 1.1216826072126058e-01
1.2277841769854722e-01 1.2796640209925991e-02 1.1746800689908805e-01
1.3025393868720159e-01 1.2796640209925991e-02 1.2253897093470881e-01
1.3800180868998924e-01 1.2796640209925991e-02 1.2741899155106257e-01
1.4610396788919655e-01 1.2796640209925991e-02 1.3213706462608821e-01
1.5464789515832442e-01 1.2796640209925991e-02 1.3671603895771042e-01
1.6373085457792064e-01 1.2796640209925991e-02 1.4117433884430119e-01
1.7346447992174985e-01 1.2796640209925991e-02 1.4552711243833427e-01
1.8398022509669901e-01 1.2796640209925991e-02 1.4978702472055980e-01
1.9543627944211606e-01 1.2796640209925991e-02 1.5396482170313341e-01
2.0802674262258292e-01 1.2796640209925991e-02 1.5806974244939842e-01
2.2199421304933764e-01 1.2796640209925991e-02 1.6210982705111787e-01
2.3764755928086839e-01 1.2796640209925991e-02 1.6609215187068149e-01
2.5538769879131074e-01 1.2796640209925991e-02 1.7002301307555923e-01
2.7574605874279462e-01 1.2796640209925991e-02 1.7390807306740352e-01
2.9944375096054837e-01 1.2796640209925991e-02 1.7775248037241925e-01
3.2748584703275152e-01 1.2796640209925991e-02 1.8156097092864262e-01
3.6131777595286241e-01 1.2796640209925991e-02 1.8533795783683332e-01
4.0309752190077808e-01 1.2796640209925991e-02 1.8908761021095158e-01
4.5619762209735837e-01 1.2796640209925991e-02 1.9281394839130730e-01
5.2619963059791997e-01 1.2796640209925991e-02 1.9652074404842459e-01
6.2305062833893365e-01 1.2796640209925991e-02 2.0021225689070227e-01
7.6631958359894770e-01 1.2796640209925991e-02 2.0388786233915673e-01
1.0000000000000000e+00 1.2796640209925991e-02 2.0753379625237880e-01
0.0000000000000000e+00 2.7402612061608600e-02 0.0000000000000000e+00
1.2796640209917439e-02 2.7402612061608600e-02 2.5970445435931844e-02
2.7402612061600780e-02 2.7402612061608600e-02 5.8314070517184402e-02
6.8469608902777673e-02 2.7402612061608600e-02 1.5604677824562457e-01
7.8049380730507323e-02 2.7402612061608600e-02 1.7797273895502025e-01
8.6265032098409064e-02 2.7402612061608600e-02 1.9594247795475958e-01
9.3856711778956381e-02 2.7402612061608600e-02 2.1173402492015719e-01
1.0114570006349653e-01 2.7402612061608600e-02 2.2609230197578109e-01
1.0831624133608903e-01 2.7402612061608600e-02 2.3941572665274938e-01
1.1549434513130419e-01 2.7402612061608600e-02 2.5194791260176985e-01
1.2277841769854722e-01 2.7402612061608600e-02 2.6385118047011519e-01
1.3025393868720159e-01 2.7402612061608600e-02 2.7524040258281135e-01
1.3800180868998924e-01 2.7402612061608600e-02 2.8620059995496638e-01
1.4610396788919655e-01 2.7402612061608600e-02 2.9679692858779338e-01
1.5464789515832442e-01 2.7402612061608600e-02 3.0708073561234406e-01
1.6373085457792064e-01 2.7402612061608600e-02 3.1709342901577220e-01
1.7346447992174985e-01 2.7402612061608600e-02 3.2686905726946053e-01
1.8398022509669901e-01 2.7402612061608600e-02 3.3643609052768603e-01
1.9543627944211606e-01 2.7402612061608600e-02 3.4581868784029512e-01
2.0802674262258292e-01 2.7402612061608600e-02 3.5503762245100517e-01
2.2199421304933764e-01 2.7402612061608600e-02 3.6411097335287751e-01
2.3764755928086839e-01 2.7402612061608600e-02 3.7305465346766020e-01
2.5538769879131074e-01 2.7402612061608600e-02 3.8188282173779958e-01
2.7574605874279462e-01 2.7402612061608600e-02 3.9060821201460288e-01
2.9944375096054837e-01 2.7402612061608600e-02 3.9924240256626364e-01
3.2748584703275152e-01 2.7402612061608600e-02 4.0779604447639295e-01
3.6131777595286241e-01 2.7402612061608600e-02 4.1627906343477872e-01
4.0309752190077808e-01 2.7402612061608600e-02 4.2470084702897931e-01
4.5619762209735837e-01 2.7402612061608600e-02 4.3307042664788858e-01
5.2619963059791997e-01 2.7402612061608600e-02 4.4139646055034704e-01
6.2305062833893365e-01 2.7402612061608600e-02 4.4968800829090116e-01
7.6631958359894770e-01 2.7402612061608600e-02 4.5794645210993312e-01
1.0000000000000000e+00 2.7402612061608600e-02 4.6613506206209698e-01
0.0000000000000000e+00 6.8469608902663168e-02 0.0000000000000000e+00
1.2796640209917439e-02 6.8469608902663168e-02 6.9473722377285219e-02
2.7402612061600780e-02 6.8469608902663168e-02 1.5604677824530955e-01
6.8469608902777673e-02 6.8469608902663168e-02 4.1779337631385388e-01
7.8049380730507323e-02 6.8469608902663168e-02 4.7651307719494868e-01
8.6265032098409064e-02 6.8469608902663168e-02 5.2463341555461707e-01
9.3856711778956381e-02 6.8469608902663168e-02 5.6691792407134589e-01
1.0114570006349653e-01 6.8469608902663168e-02 6.0536226858653142e-01
1.0831624133608903e-01 6.8469608902663168e-02 6.4103381182917785e-01
1.1549434513130419e-01 6.8469608902663168e-02 6.7458520780847175e-01
1.2277841769854722e-01 6.8469608902663168e-02 7.0645134232045492e-01
1.3025393868720159e-01 6.8469608902663168e-02 7.3694000251098146e-01
1.3800180868998924e-01 6.8469608902663168e-02 7.6627901777855012e-01
1.4610396788919655e-01 6.8469608902663168e-02 7.9464301137874660e-01
1.5464789515832442e-01 6.8469608902663168e-02 8.2216962313937836e-01
1.6373085457792064e-01 6.8469608902663168e-02 8.4896987471956875e-01
1.7346447992174985e-01 6.8469608902663168e-02 8.7513507857290262e-01
1.8398022509669901e-01 6.8469608902663168e-02 9.0074160772025036e-01
1.9543627944211606e-01 6.8469608902663168e-02 9.2585428830727046e-01
2.0802674262258292e-01 6.8469608902663168e-02 9.5052887591765634e-01
2.2199421304933764e-01 6.8469608902663168e-02 9.7481390548124502e-01
2.3764755928086839e-01 6.8469608902663168e-02 9.9875210341383669e-01
2.5538769879131074e-01 6.8469608902663168e-02 1.0223814889040868e+00
2.7574605874279462e-01 6.8469608902663168e-02 1.0457362528110448e+00
2.9944375096054837e-01 6.8469608902663168e-02 1.0688474785883737e+00
3.2748584703275152e-01 6.8469608902663168e-02 1.0917437549447664e+00
3.6131777595286241e-01 6.8469608902663168e-02 1.1144517213321414e+00
4.0309752190077808e-01 6.8469608902663168e-02 1.1369965803582347e+00
4.5619762209735837e-01 6.8469608902663168e-02 1.1594025795726612e+00
5.2619963059791997e-01 6.8469608902663168e-02 1.1816933928183735e+00
6.2305062833893365e-01 6.8469608902663168e-02 1.2038915796509182e+00
7.6631958359894770e-01 6.8469608902663168e-02 1.2260119844746924e+00
1.0000000000000000e+00 6.8469608902663168e-02 1.2479332691170102e+00
0.0000000000000000e+00 7.8049380730401963e-02 0.0000000000000000e+00
1.2796640209917439e-02 7.8049380730401963e-02 7.9234280979236266e-02
2.7402612061600780e-02 7.8049380730401963e-02 1.7797273895472998e-01
6.8469608902777673e-02 7.8049380730401963e-02 4.7651307719513386e-01
7.8049380730507323e-02 7.8049380730401963e-02 5.4348715533385739e-01
8.6265032098409064e-02 7.8049380730401963e-02 5.9837159195602263e-01
9.3856711778956381e-02 7.8049380730401963e-02 6.4659964264078429e-01
1.0114570006349653e-01 7.8049380730401963e-02 6.9044755438343253e-01
1.0831624133608903e-01 7.8049380730401963e-02 7.3113275678494549e-01
1.1549434513130419e-01 7.8049380730401963e-02 7.6939966495441725e-01
1.2277841769854722e-01 7.8049380730401963e-02 8.0574430918420614e-01
1.3025393868720159e-01 7.8049380730401963e-02 8.4051775250564242e-01
1.3800180868998924e-01 7.8049380730401963e-02 8.7397985959926816e-01
1.4610396788919655e-01 7.8049380730401963e-02 9.0632980971111843e-01
1.5464789515832442e-01 7.8049380730401963e-02 9.3772460031887528e-01
1.6373085457792064e-01 7.8049380730401963e-02 9.6829086976316214e-01
1.7346447992174985e-01 7.8049380730401963e-02 9.9813277758961416e-01
1.8398022509669901e-01 7.8049380730401963e-02 1.0273374448750716e+00
1.9543627944211606e-01 7.8049380730401963e-02 1.0559788236288867e+00
2.0802674262258292e-01 7.8049380730401963e-02 1.0841205210358507e+00
2.2199421304933764e-01 7.8049380730401963e-02 1.1118179091170228e+00
2.3764755928086839e-01 7.8049380730401963e-02 1.1391197349599356e+00
2.5538769879131074e-01 7.8049380730401963e-02 1.1660693762816059e+00
2.7574605874279462e-01 7.8049380730401963e-02 1.1927058432487037e+00
2.9944375096054837e-01 7.8049380730401963e-02 1.2190646000725966e+00
3.2748584703275152e-01 7.8049380730401963e-02 1.2451782631778108e+00
3.6131777595286241e-01 7.8049380730401963e-02 1.2710772229518164e+00
4.0309752190077808e-01 7.8049380730401963e-02 1.2967902277166994e+00
4.5619762209735837e-01 7.8049380730401963e-02 1.3223449357210690e+00
5.2619963059791997e-01 7.8049380730401963e-02 1.3477683683557391e+00
6.2305062833893365e-01 7.8049380730401963e-02 1.3730860609620248e+00
7.6631958359894770e-01 7.8049380730401963e-02 1.3983161147628402e+00
1.0000000000000000e+00 7.8049380730401963e-02 1.4233179285449007e+00
0.0000000000000000e+00 8.6265032098334832e-02 0.0000000000000000e+00
1.2796640209917439e-02 8.6265032098334832e-02 8.7234075627861563e-02
2.7402612061600780e-02 8.6265032098334832e-02 1.9594247795454103e-01
6.8469608902777673e-02 8.6265032098334832e-02 5.2463341555509235e-01
7.8049380730507323e-02 8.6265032098334832e-02 5.9837159195633194e-01
8.6265032098409064e-02 8.6265032098334832e-02 6.5879899564921340e-01
9.3856711778956381e-02 8.6265032098334832e-02 7.1189765109135394e-01
1.0114570006349653e-01 8.6265032098334832e-02 7.6017371214315566e-01
1.0831624133608903e-01 8.6265032098334832e-02 8.0496757259253449e-01
1.1549434513130419e-01 8.6265032098334832e-02 8.4709883601782521e-01
1.2277841769854722e-01 8.6265032098334832e-02 8.8711363371429908e-01
1.3025393868720159e-01 8.6265032098334832e-02 9.2539848789314483e-01
1.3800180868998924e-01 8.6265032098334832e-02 9.6223951160050636e-01
1.4610396788919655e-01 8.6265032098334832e-02 9.9785600370756578e-01
1.5464789515832442e-01 8.6265032098334832e-02 1.0324208216599511e+00
1.6373085457792064e-01 8.6265032098334832e-02 1.0660733983611590e+00
1.7346447992174985e-01 8.6265032098334832e-02 1.0989284185489681e+00
1.8398022509669901e-01 8.6265032098334832e-02 1.1310818086605330e+00
1.9543627944211606e-01 8.6265032098334832e-02 1.1626149970424871e+00
2.0802674262258292e-01 8.6265032098334832e-02 1.1935980233580490e+00
2.2199421304933764e-01 8.6265032098334832e-02 1.2240918611365579e+00
2.3764755928086839e-01 8.6265032098334832e-02 1.2541501903286922e+00
2.5538769879131074e-01 8.6265032098334832e-02 1.2838207792379417e+00
2.7574605874279462e-01 8.6265032098334832e-02 1.3131465869412615e+00
2.9944375096054837e-01 8.6265032098334832e-02 1.3421666671515873e+00
3.2748584703275152e-01 8.6265032098334832e-02 1.3709169360923752e+00
3.6131777595286241e-01 8.6265032098334832e-02 1.3994308561626514e+00
4.0309752190077808e-01 8.6265032098334832e-02 1.4277400777751699e+00
4.5619762209735837e-01 8.6265032098334832e-02 1.4558750481688907e+00
5.2619963059791997e-01 8.6265032098334832e-02 1.4838655112347603e+00
6.2305062833893365e-01 8.6265032098334832e-02 1.5117394489949794e+00
7.6631958359894770e-01 8.6265032098334832e-02 1.5395174204104798e+00
1.0000000000000000e+00 8.6265032098334832e-02 1.5670436425977499e+00
0.0000000000000000e+00 9.3856711778878485e-02 0.0000000000000000e+00
1.2796640209917439e-02 9.3856711778878485e-02 9.4264396231519401e-02
2.7402612061600780e-02 9.3856711778878485e-02 2.1173402491993459e-01
6.8469608902777673e-02 9.3856711778878485e-02 5.6691792407189512e-01
7.8049380730507323e-02 9.3856711778878485e-02 6.4659964264115954e-01
8.6265032098409064e-02 9.3856711778878485e-02 7.1189765109139935e-01
9.3856711778956381e-02 9.3856711778878485e-02 7.6927614401348021e-01
1.0114570006349653e-01 9.3856711778878485e-02 8.2144328119946852e-01
1.0831624133608903e-01 9.3856711778878485e-02 8.6984749797571026e-01
1.1549434513130419e-01 9.3856711778878485e-02 9.1537446160465163e-01
1.2277841769854722e-01 9.3856711778878485e-02 9.5861432399274116e-01
1.3025393868720159e-01 9.3856711778878485e-02 9.9998476284072346e-01
1.3800180868998924e-01 9.3856711778878485e-02 1.0397949534717421e+00
1.4610396788919655e-01 9.3856711778878485e-02 1.0782818718754219e+00
1.5464789515832442e-01 9.3856711778878485e-02 1.1156323097398007e+00
1.6373085457792064e-01 9.3856711778878485e-02 1.1519969406928130e+00
1.7346447992174985e-01 9.3856711778878485e-02 1.1874996961547533e+00
1.8398022509669901e-01 9.3856711778878485e-02 1.2222442381050200e+00
1.9543627944211606e-01 9.3856711778878485e-02 1.2563185627305078e+00
2.0802674262258292e-01 9.3856711778878485e-02 1.2897983604453160e+00
2.2199421304933764e-01 9.3856711778878485e-02 1.3227495255381971e+00
2.3764755928086839e-01 9.3856711778878485e-02 1.3552300713755789e+00
2.5538769879131074e-01 9.3856711778878485e-02 1.3872916233481134e+00
2.7574605874279462e-01 9.3856711778878485e-02 1.4189806096033342e+00
2.9944375096054837e-01 9.3856711778878485e-02 1.4503392370206909e+00
3.2748584703275152e-01 9.3856711778878485e-02 1.4814063200260175e+00
3.6131777595286241e-01 9.3856711778878485e-02 1.5122180181470448e+00
4.0309752190077808e-01 9.3856711778878485e-02 1.5428085279180275e+00
4.5619762209735837e-01 9.3856711778878485e-02 1.5732107405046512e+00
5.2619963059791997e-01 9.3856711778878485e-02 1.6034567725960336e+00
6.2305062833893365e-01 9.3856711778878485e-02 1.6335767623173980e+00
7.6631958359894770e-01 9.3856711778878485e-02 1.6635931941781634e+00
1.0000000000000000e+00 9.3856711778878485e-02 1.6933376194369452e+00
0.0000000000000000e+00 1.0114570006343222e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.0114570006343222e-01 1.0065679483781498e-01
2.7402612061600780e-02 1.0114570006343222e-01 2.2609230197558891e-01
6.8469608902777673e-02 1.0114570006343222e-01 6.0536226858723929e-01
7.8049380730507323e-02 1.0114570006343222e-01 6.9044755438397210e-01
8.6265032098409064e-02 1.0114570006343222e-01 7.6017371214335661e-01
9.3856711778956381e-02 1.0114570006343222e-01 8.2144328119963317e-01
1.0114570006349653e-01 1.0114570006343222e-01 8.7714806685554969e-01
1.0831624133608903e-01 1.0114570006343222e-01 9.2883472611919071e-01
1.1549434513130419e-01 1.0114570006343222e-01 9.7744898538511360e-01
1.2277841769854722e-01 1.0114570006343222e-01 1.0236210160060872e+00
1.3025393868720159e-01 1.0114570006343222e-01 1.0677968191845590e+00
1.3800180868998924e-01 1.0114570006343222e-01 1.1103065359777784e+00
1.4610396788919655e-01 1.0114570006343222e-01 1.1514032122574112e+00
1.5464789515832442e-01 1.0114570006343222e-01 1.1912863067622750e+00
1.6373085457792064e-01 1.0114570006343222e-01 1.2301167113355969e+00
1.7346447992174985e-01 1.0114570006343222e-01 1.2680267627004109e+00
1.8398022509669901e-01 1.0114570006343222e-01 1.3051271542672065e+00
1.9543627944211606e-01 1.0114570006343222e-01 1.3415118520419695e+00
2.0802674262258292e-01 1.0114570006343222e-01 1.3772616825195636e+00
2.2199421304933764e-01 1.0114570006343222e-01 1.4124470124594251e+00
2.3764755928086839e-01 1.0114570006343222e-01 1.4471297937927421e+00
2.5538769879131074e-01 1.0114570006343222e-01 1.4813651574857722e+00
2.7574605874279462e-01 1.0114570006343222e-01 1.5152026844972268e+00
2.9944375096054837e-01 1.0114570006343222e-01 1.5486874471664702e+00
3.2748584703275152e-01 1.0114570006343222e-01 1.5818608931510607e+00
3.6131777595286241e-01 1.0114570006343222e-01 1.6147616314892228e+00
4.0309752190077808e-01 1.0114570006343222e-01 1.6474261692330239e+00
4.5619762209735837e-01 1.0114570006343222e-01 1.6798896120450968e+00
5.2619963059791997e-01 1.0114570006343222e-01 1.7121862151984326e+00
6.2305062833893365e-01 1.0114570006343222e-01 1.7443480793379578e+00
7.6631958359894770e-01 1.0114570006343222e-01 1.7763991986875203e+00
1.0000000000000000e+00 1.0114570006343222e-01 1.8081603177569854e+00
0.0000000000000000e+00 1.0831624133601170e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.0831624133601170e-01 1.0658860575030114e-01
2.7402612061600780e-02 1.0831624133601170e-01 2.3941572665253705e-01
6.8469608902777673e-02 1.0831624133601170e-01 6.4103381182990282e-01
7.8049380730507323e-02 1.0831624133601170e-01 7.3113275678548895e-01
8.6265032098409064e-02 1.0831624133601170e-01 8.0496757259271678e-01
9.3856711778956381e-02 1.0831624133601170e-01 8.6984749797585192e-01
1.0114570006349653e-01 1.0831624133601170e-01 9.2883472611915585e-01
1.0831624133608903e-01 1.0831624133601170e-01 9.8356704501837688e-01
1.1549434513130419e-01 1.0831624133601170e-01 1.0350459044699480e+00
1.2277841769854722e-01 1.0831624133601170e-01 1.0839386061495537e+00
1.3025393868720159e-01 1.0831624133601170e-01 1.1307174298793192e+00
1.3800180868998924e-01 1.0831624133601170e-01 1.1757319686178835e+00
1.4610396788919655e-01 1.0831624133601170e-01 1.2192501775977622e+00
1.5464789515832442e-01 1.0831624133601170e-01 1.2614832676115635e+00
1.6373085457792064e-01 1.0831624133601170e-01 1.3026016103760925e+00
1.7346447992174985e-01 1.0831624133601170e-01 1.3427453403301386e+00
1.8398022509669901e-01 1.0831624133601170e-01 1.3820316738024596e+00
1.9543627944211606e-01 1.0831624133601170e-01 1.4205601146578566e+00
2.0802674262258292e-01 1.0831624133601170e-01 1.4584162536390388e+00
2.2199421304933764e-01 1.0831624133601170e-01 1.4956746060139821e+00
2.3764755928086839e-01 1.0831624133601170e-01 1.5324007768402819e+00
2.5538769879131074e-01 1.0831624133601170e-01 1.5686531484534632e+00
2.7574605874279462e-01 1.0831624133601170e-01 1.6044842258058301e+00
2.9944375096054837e-01 1.0831624133601170e-01 1.6399417384148058e+00
3.2748584703275152e-01 1.0831624133601170e-01 1.6750695751820994e+00
3.6131777595286241e-01 1.0831624133601170e-01 1.7099086149856957e+00
4.0309752190077808e-01 1.0831624133601170e-01 1.7444975040045962e+00
4.5619762209735837e-01 1.0831624133601170e-01 1.7788733945465260e+00
5.2619963059791997e-01 1.0831624133601170e-01 1.8130725079557162e+00
6.2305062833893365e-01 1.0831624133601170e-01 1.8471287632527740e+00
7.6631958359894770e-01 1.0831624133601170e-01 1.8810673134993521e+00
1.0000000000000000e+00 1.0831624133601170e-01 1.9146996073979468e+00
0.0000000000000000e+00 1.1549434513124658e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.1549434513124658e-01 1.1216826072113914e-01
2.7402612061600780e-02 1.1549434513124658e-01 2.5194791260159582e-01
6.8469608902777673e-02 1.1549434513124658e-01 6.7458520780936670e-01
7.8049380730507323e-02 1.1549434513124658e-01 7.6939966495513967e-01
8.6265032098409064e-02 1.1549434513124658e-01 8.4709883601818303e-01
9.3856711778956381e-02 1.1549434513124658e-01 9.1537446160497937e-01
1.0114570006349653e-01 1.1549434513124658e-01 9.7744898538526792e-01
1.0831624133608903e-01 1.1549434513124658e-01 1.0350459044701505e+00
1.1549434513130419e-01 1.1549434513124658e-01 1.0892190767609482e+00
1.2277841769854722e-01 1.1549434513124658e-01 1.1406707251073505e+00
1.3025393868720159e-01 1.1549434513124658e-01 1.1898978443516683e+00
1.3800180868998924e-01 1.1549434513124658e-01 1.2372683218199476e+00
1.4610396788919655e-01 1.1549434513124658e-01 1.2830641347261282e+00
1.5464789515832442e-01 1.1549434513124658e-01 1.3275075462665025e+00
1.6373085457792064e-01 1.1549434513124658e-01 1.3707778434427467e+00
1.7346447992174985e-01 1.1549434513124658e-01 1.4130224937758489e+00
1.8398022509669901e-01 1.1549434513124658e-01 1.4543648476009312e+00
1.9543627944211606e-01 1.1549434513124658e-01 1.4949096162214375e+00
2.0802674262258292e-01 1.1549434513124658e-01 1.5347468701320985e+00
2.2199421304933764e-01 1.1549434513124658e-01 1.5739550251597021e+00
2.3764755928086839e-01 1.1549434513124658e-01 1.6126031209328520e+00
2.5538769879131074e-01 1.1549434513124658e-01 1.6507525964156895e+00
2.7574605874279462e-01 1.1549434513124658e-01 1.6884587051536593e+00
2.9944375096054837e-01 1.1549434513124658e-01 1.7257716740549922e+00
3.2748584703275152e-01 1.1549434513124658e-01 1.7627376858098471e+00
3.6131777595286241e-01 1.1549434513124658e-01 1.7993997508867434e+00
4.0309752190077808e-01 1.1549434513124658e-01 1.8357985222883744e+00
4.5619762209735837e-01 1.1549434513124658e-01 1.8719730684964848e+00
5.2619963059791997e-01 1.1549434513124658e-01 1.9079614419674569e+00
6.2305062833893365e-01 1.1549434513124658e-01 1.9437992639453439e+00
7.6631958359894770e-01 1.1549434513124658e-01 1.9795125373673108e+00
1.0000000000000000e+00 1.1549434513124658e-01 2.0149047174324752e+00
0.0000000000000000e+00 1.2277841769848159e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.2277841769848159e-01 1.1746800689896009e-01
2.7402612061600780e-02 1.2277841769848159e-01 2.6385118046993095e-01
6.8469608902777673e-02 1.2277841769848159e-01 7.0645134232138795e-01
7.8049380730507323e-02 1.2277841769848159e-01 8.0574430918495710e-01
8.6265032098409064e-02 1.2277841769848159e-01 8.8711363371466712e-01
9.3856711778956381e-02 1.2277841769848159e-01 9.5861432399307911e-01
1.0114570006349653e-01 1.2277841769848159e-01 1.0236210160062427e+00
1.0831624133608903e-01 1.2277841769848159e-01 1.0839386061497589e+00
1.1549434513130419e-01 1.2277841769848159e-01 1.1406707251073431e+00
1.2277841769854722e-01 1.2277841769848159e-01 1.1945527608558066e+00
1.3025393868720159e-01 1.2277841769848159e-01 1.2461051803581480e+00
1.3800180868998924e-01 1.2277841769848159e-01 1.2957132451888005e+00
1.4610396788919655e-01 1.2277841769848159e-01 1.3436722491661757e+00
1.5464789515832442e-01 1.2277841769848159e-01 1.3902149517311173e+00
1.6373085457792064e-01 1.2277841769848159e-01 1.4355291063572106e+00
1.7346447992174985e-01 1.2277841769848159e-01 1.4797691442675927e+00
1.8398022509669901e-01 1.2277841769848159e-01 1.5230642405849988e+00
1.9543627944211606e-01 1.2277841769848159e-01 1.5655240512889210e+00
2.0802674262258292e-01 1.2277841769848159e-01 1.6072429003207787e+00
2.2199421304933764e-01 1.2277841769848159e-01 1.6483029067547073e+00
2.3764755928086839e-01 1.2277841769848159e-01 1.6887763707801007e+00
2.5538769879131074e-01 1.2277841769848159e-01 1.7287276328380830e+00
2.7574605874279462e-01 1.2277841769848159e-01 1.7682145552077064e+00
2.9944375096054837e-01 1.2277841769848159e-01 1.8072897346401218e+00
3.2748584703275152e-01 1.2277841769848159e-01 1.8460015297308512e+00
3.6131777595286241e-01 1.2277841769848159e-01 1.8843949717553294e+00
4.0309752190077808e-01 1.2277841769848159e-01 1.9225126140917466e+00
4.5619762209735837e-01 1.2277841769848159e-01 1.9603953355522354e+00
5.2619963059791997e-01 1.2277841769848159e-01 1.9980829095074111e+00
6.2305062833893365e-01 1.2277841769848159e-01 2.0356125597691990e+00
7.6631958359894770e-01 1.2277841769848159e-01 2.0730108602646715e+00
1.0000000000000000e+00 1.2277841769848159e-01 2.1100744404950520e+00
0.0000000000000000e+00 1.3025393868714050e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.3025393868714050e-01 1.2253897093458348e-01
2.7402612061600780e-02 1.3025393868714050e-01 2.7524040258263749e-01
6.8469608902777673e-02 1.3025393868714050e-01 7.3694000251200376e-01
7.8049380730507323e-02 1.3025393868714050e-01 8.4051775250648120e-01
8.6265032098409064e-02 1.3025393868714050e-01 9.2539848789359147e-01
9.3856711778956381e-02 1.3025393868714050e-01 9.9998476284114246e-01
1.0114570006349653e-01 1.3025393868714050e-01 1.0677968191847920e+00
1.0831624133608903e-01 1.3025393868714050e-01 1.1307174298796081e+00
1.1549434513130419e-01 1.3025393868714050e-01 1.1898978443517401e+00
1.2277841769854722e-01 1.3025393868714050e-01 1.2461051803582308e+00
1.3025393868720159e-01 1.3025393868714050e-01 1.2998823610681258e+00
1.3800180868998924e-01 1.3025393868714050e-01 1.3516312702206770e+00
1.4610396788919655e-01 1.3025393868714050e-01 1.4016599416764015e+00
1.5464789515832442e-01 1.3025393868714050e-01 1.4502111765181458e+00
1.6373085457792064e-01 1.3025393868714050e-01 1.4974808278188394e+00
1.7346447992174985e-01 1.3025393868714050e-01 1.5436299885390388e+00
1.8398022509669901e-01 1.3025393868714050e-01 1.5887934057720816e+00
1.9543627944211606e-01 1.3025393868714050e-01 1.6330854652927707e+00
2.0802674262258292e-01 1.3025393868714050e-01 1.6766045593617811e+00
2.2199421304933764e-01 1.3025393868714050e-01 1.7194363488156512e+00
2.3764755928086839e-01 1.3025393868714050e-01 1.7616562518985477e+00
2.5538769879131074e-01 1.3025393868714050e-01 1.8033313833593283e+00
2.7574605874279462e-01 1.3025393868714050e-01 1.8445220994498730e+00
2.9944375096054837e-01 1.3025393868714050e-01 1.8852832619549935e+00
3.2748584703275152e-01 1.3025393868714050e-01 1.9256653083145354e+00
3.6131777595286241e-01 1.3025393868714050e-01 1.9657151991192876e+00
4.0309752190077808e-01 1.3025393868714050e-01 2.0054772997658805e+00
4.5619762209735837e-01 1.3025393868714050e-01 2.0449942106877046e+00
5.2619963059791997e-01 1.3025393868714050e-01 2.0843073331477702e+00
6.2305062833893365e-01 1.3025393868714050e-01 2.1234554034211852e+00
7.6631958359894770e-01 1.3025393868714050e-01 2.1624653111664824e+00
1.0000000000000000e+00 1.3025393868714050e-01 2.2011279371849093e+00
0.0000000000000000e+00 1.3800180868990497e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.3800180868990497e-01 1.2741899155092265e-01
2.7402612061600780e-02 1.3800180868990497e-01 2.8620059995476377e-01
6.8469608902777673e-02 1.3800180868990497e-01 7.6627901777955643e-01
7.8049380730507323e-02 1.3800180868990497e-01 8.7397985960007618e-01
8.6265032098409064e-02 1.3800180868990497e-01 9.6223951160089849e-01
9.3856711778956381e-02 1.3800180868990497e-01 1.0397949534720996e+00
1.0114570006349653e-01 1.3800180868990497e-01 1.1103065359779367e+00
1.0831624133608903e-01 1.3800180868990497e-01 1.1757319686180965e+00
1.1549434513130419e-01 1.3800180868990497e-01 1.2372683218199296e+00
1.2277841769854722e-01 1.3800180868990497e-01 1.2957132451887894e+00
1.3025393868720159e-01 1.3800180868990497e-01 1.3516312702205766e+00
1.3800180868998924e-01 1.3800180868990497e-01 1.4054402751298267e+00
1.4610396788919655e-01 1.3800180868990497e-01 1.4574605526150566e+00
1.5464789515832442e-01 1.3800180868990497e-01 1.5079445659775303e+00
1.6373085457792064e-01 1.3800180868990497e-01 1.5570959616739923e+00
1.7346447992174985e-01 1.3800180868990497e-01 1.6050822423416875e+00
1.8398022509669901e-01 1.3800180868990497e-01 1.6520435159776050e+00
1.9543627944211606e-01 1.3800180868990497e-01 1.6980987187122363e+00
2.0802674262258292e-01 1.3800180868990497e-01 1.7433501564728009e+00
2.2199421304933764e-01 1.3800180868990497e-01 1.7878868968801391e+00
2.3764755928086839e-01 1.3800180868990497e-01 1.8317873570243011e+00
2.5538769879131074e-01 1.3800180868990497e-01 1.8751213194680494e+00
2.7574605874279462e-01 1.3800180868990497e-01 1.9179515381961538e+00
2.9944375096054837e-01 1.3800180868990497e-01 1.9603350519657794e+00
3.2748584703275152e-01 1.3800180868990497e-01 2.0023242952961597e+00
3.6131777595286241e-01 1.3800180868990497e-01 2.0439680807213669e+00
4.0309752190077808e-01 1.3800180868990497e-01 2.0853125104621082e+00
4.5619762209735837e-01 1.3800180868990497e-01 2.1264018302298471e+00
5.2619963059791997e-01 1.3800180868990497e-01 2.1672789884290178e+00
6.2305062833893365e-01 1.3800180868990497e-01 2.2079841486467435e+00
7.6631958359894770e-01 1.3800180868990497e-01 2.2485442811847371e+00
1.0000000000000000e+00 1.3800180868990497e-01 2.2887455319411050e+00
0.0000000000000000e+00 1.4610396788913285e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.4610396788913285e-01 1.3213706462596037e-01
2.7402612061600780e-02 1.4610396788913285e-01 2.9679692858762202e-01
6.8469608902777673e-02 1.4610396788913285e-01 7.9464301137989468e-01
7.8049380730507323e-02 1.4610396788913285e-01 9.0632980971207500e-01
8.6265032098409064e-02 1.4610396788913285e-01 9.9785600370810346e-01
9.3856711778956381e-02 1.4610396788913285e-01 1.0782818718759344e+00
1.0114570006349653e-01 1.4610396788913285e-01 1.1514032122577273e+00
1.0831624133608903e-01 1.4610396788913285e-01 1.2192501775981426e+00
1.1549434513130419e-01 1.4610396788913285e-01 1.2830641347262763e+00
1.2277841769854722e-01 1.4610396788913285e-01 1.3436722491663406e+00
1.3025393868720159e-01 1.4610396788913285e-01 1.4016599416764814e+00
1.3800180868998924e-01 1.4610396788913285e-01 1.4574605526152482e+00
1.4610396788919655e-01 1.4610396788913285e-01 1.5114062254140714e+00
1.5464789515832442e-01 1.4610396788913285e-01 1.5637587637983745e+00
1.6373085457792064e-01 1.4610396788913285e-01 1.6147293478898550e+00
1.7346447992174985e-01 1.4610396788913285e-01 1.6644916761947943e+00
1.8398022509669901e-01 1.4610396788913285e-01 1.7131910385483113e+00
1.9543627944211606e-01 1.4610396788913285e-01 1.7609507691601067e+00
2.0802674262258292e-01 1.4610396788913285e-01 1.8078769563234993e+00
2.2199421304933764e-01 1.4610396788913285e-01 1.8540619597696328e+00
2.3764755928086839e-01 1.4610396788913285e-01 1.8995870940588082e+00
2.5538769879131074e-01 1.4610396788913285e-01 1.9445247188819850e+00
2.7574605874279462e-01 1.4610396788913285e-01 1.9889399038518480e+00
2.9944375096054837e-01 1.4610396788913285e-01 2.0328917893836804e+00
3.2748584703275152e-01 1.4610396788913285e-01 2.0764347369076193e+00
3.6131777595286241e-01 1.4610396788913285e-01 2.1196193441726479e+00
4.0309752190077808e-01 1.4610396788913285e-01 2.1624933848635792e+00
4.5619762209735837e-01 1.4610396788913285e-01 2.2051026827567695e+00
5.2619963059791997e-01 1.4610396788913285e-01 2.2474916615008791e+00
6.2305062833893365e-01 1.4610396788913285e-01 2.2897018285297750e+00
7.6631958359894770e-01 1.4610396788913285e-01 2.3317600182877589e+00
1.0000000000000000e+00 1.4610396788913285e-01 2.3734486106229014e+00
0.0000000000000000e+00 1.5464789515825791e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.5464789515825791e-01 1.3671603895758075e-01
2.7402612061600780e-02 1.5464789515825791e-01 3.0708073561217286e-01
6.8469608902777673e-02 1.5464789515825791e-01 8.2216962314058217e-01
7.8049380730507323e-02 1.5464789515825791e-01 9.3772460031988358e-01
8.6265032098409064e-02 1.5464789515825791e-01 1.0324208216605277e+00
9.3856711778956381e-02 1.5464789515825791e-01 1.1156323097403529e+00
1.0114570006349653e-01 1.5464789515825791e-01 1.1912863067626254e+00
1.0831624133608903e-01 1.5464789515825791e-01 1.2614832676119812e+00
1.1549434513130419e-01 1.5464789515825791e-01 1.3275075462666823e+00
1.2277841769854722e-01 1.5464789515825791e-01 1.3902149517313152e+00
1.3025393868720159e-01 1.5464789515825791e-01 1.4502111765182557e+00
1.3800180868998924e-01 1.5464789515825791e-01 1.5079445659777586e+00
1.4610396788919655e-01 1.5464789515825791e-01 1.5637587637984067e+00
1.5464789515832442e-01 1.5464789515825791e-01 1.6179246377682703e+00
1.6373085457792064e-01 1.5464789515825791e-01 1.6706606786106064e+00
1.7346447992174985e-01 1.5464789515825791e-01 1.7221465970488234e+00
1.8398022509669901e-01 1.5464789515825791e-01 1.7725327109166182e+00
1.9543627944211606e-01 1.5464789515825791e-01 1.8219466216358997e+00
2.0802674262258292e-01 1.5464789515825791e-01 1.8704980869668382e+00
2.2199421304933764e-01 1.5464789515825791e-01 1.9182826600683416e+00
2.3764755928086839e-01 1.5464789515825791e-01 1.9653844656280812e+00
2.5538769879131074e-01 1.5464789515825791e-01 2.0118783621993526e+00
2.7574605874279462e-01 1.5464789515825791e-01 2.0578316639949898e+00
2.9944375096054837e-01 1.5464789515825791e-01 2.1033055477248395e+00
3.2748584703275152e-01 1.5464789515825791e-01 2.1483562405615579e+00
3.6131777595286241e-01 1.5464789515825791e-01 2.1930360669306075e+00
4.0309752190077808e-01 1.5464789515825791e-01 2.2373944140869497e+00
4.5619762209735837e-01 1.5464789515825791e-01 2.2814786234654520e+00
5.2619963059791997e-01 1.5464789515825791e-01 2.3253345283636717e+00
6.2305062833893365e-01 1.5464789515825791e-01 2.3690048958338648e+00
7.6631958359894770e-01 1.5464789515825791e-01 2.4125162262747515e+00
1.0000000000000000e+00 1.5464789515825791e-01 2.4556480697699468e+00
0.0000000000000000e+00 1.6373085457778552e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.6373085457778552e-01 1.4117433884413916e-01
2.7402612061600780e-02 1.6373085457778552e-01 3.1709342901553189e-01
6.8469608902777673e-02 1.6373085457778552e-01 8.4896987472064211e-01
7.8049380730507323e-02 1.6373085457778552e-01 9.6829086976401046e-01
8.6265032098409064e-02 1.6373085457778552e-01 1.0660733983615418e+00
9.3856711778956381e-02 1.6373085457778552e-01 1.1519969406931541e+00
1.0114570006349653e-01 1.6373085457778552e-01 1.2301167113357132e+00
1.0831624133608903e-01 1.6373085457778552e-01 1.3026016103762634e+00
1.1549434513130419e-01 1.6373085457778552e-01 1.3707778434426587e+00
1.2277841769854722e-01 1.6373085457778552e-01 1.4355291063571285e+00
1.3025393868720159e-01 1.6373085457778552e-01 1.4974808278186553e+00
1.3800180868998924e-01 1.6373085457778552e-01 1.5570959616739177e+00
1.4610396788919655e-01 1.6373085457778552e-01 1.6147293478895652e+00
1.5464789515832442e-01 1.6373085457778552e-01 1.6706606786102738e+00
1.6373085457792064e-01 1.6373085457778552e-01 1.7251155616705764e+00
1.7346447992174985e-01 1.6373085457778552e-01 1.7782795606873230e+00
1.8398022509669901e-01 1.6373085457778552e-01 1.8303078880027905e+00
1.9543627944211606e-01 1.6373085457778552e-01 1.8813322986522152e+00
2.0802674262258292e-01 1.6373085457778552e-01 1.9314661218004370e+00
2.2199421304933764e-01 1.6373085457778552e-01 1.9808080182376051e+00
2.3764755928086839e-01 1.6373085457778552e-01 2.0294448467303936e+00
2.5538769879131074e-01 1.6373085457778552e-01 2.0774538964043412e+00
2.7574605874279462e-01 1.6373085457778552e-01 2.1249046639113973e+00
2.9944375096054837e-01 1.6373085457778552e-01 2.1718603048136935e+00
3.2748584703275152e-01 1.6373085457778552e-01 2.2183788579620991e+00
3.6131777595286241e-01 1.6373085457778552e-01 2.2645143223013635e+00
4.0309752190077808e-01 1.6373085457778552e-01 2.3103176464614732e+00
4.5619762209735837e-01 1.6373085457778552e-01 2.3558376341754386e+00
5.2619963059791997e-01 1.6373085457778552e-01 2.4011214670561554e+00
6.2305062833893365e-01 1.6373085457778552e-01 2.4462130848874426e+00
7.6631958359894770e-01 1.6373085457778552e-01 2.4911384748731442e+00
1.0000000000000000e+00 1.6373085457778552e-01 2.5356752694607452e+00
0.0000000000000000e+00 1.7346447992162006e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.7346447992162006e-01 1.4552711243817720e-01
2.7402612061600780e-02 1.7346447992162006e-01 3.2686905726923543e-01
6.8469608902777673e-02 1.7346447992162006e-01 8.7513507857406914e-01
7.8049380730507323e-02 1.7346447992162006e-01 9.9813277759055663e-01
8.6265032098409064e-02 1.7346447992162006e-01 1.0989284185494383e+00
9.3856711778956381e-02 1.7346447992162006e-01 1.1874996961551860e+00
1.0114570006349653e-01 1.7346447992162006e-01 1.2680267627006185e+00
1.0831624133608903e-01 1.7346447992162006e-01 1.3427453403304090e+00
1.1549434513130419e-01 1.7346447992162006e-01 1.4130224937758560e+00
1.2277841769854722e-01 1.7346447992162006e-01 1.4797691442676100e+00
1.3025393868720159e-01 1.7346447992162006e-01 1.5436299885389544e+00
1.3800180868998924e-01 1.7346447992162006e-01 1.6050822423417204e+00
1.4610396788919655e-01 1.7346447992162006e-01 1.6644916761946105e+00
1.5464789515832442e-01 1.7346447992162006e-01 1.7221465970485998e+00
1.6373085457792064e-01 1.7346447992162006e-01 1.7782795606874457e+00
1.7346447992174985e-01 1.7346447992162006e-01 1.8330818443100372e+00
1.8398022509669901e-01 1.7346447992162006e-01 1.8867134380148984e+00
1.9543627944211606e-01 1.7346447992162006e-01 1.9393101510520132e+00
2.0802674262258292e-01 1.7346447992162006e-01 1.9909887981249481e+00
2.2199421304933764e-01 1.7346447992162006e-01 2.0418510724427468e+00
2.3764755928086839e-01 1.7346447992162006e-01 2.0919865000659716e+00
2.5538769879131074e-01 1.7346447992162006e-01 2.1414747405620931e+00
2.7574605874279462e-01 1.7346447992162006e-01 2.1903874180802920e+00
2.9944375096054837e-01 1.7346447992162006e-01 2.2387896159927907e+00
3.2748584703275152e-01 1.7346447992162006e-01 2.2867411364339358e+00
3.6131777595286241e-01 1.7346447992162006e-01 2.3342976057039468e+00
4.0309752190077808e-01 1.7346447992162006e-01 2.3815114859308921e+00
4.5619762209735837e-01 1.7346447992162006e-01 2.4284329914200220e+00
5.2619963059791997e-01 1.7346447992162006e-01 2.4751105932851751e+00
6.2305062833893365e-01 1.7346447992162006e-01 2.5215893130233207e+00
7.6631958359894770e-01 1.7346447992162006e-01 2.5678944660874961e+00
1.0000000000000000e+00 1.7346447992162006e-01 2.6138026608258405e+00
0.0000000000000000e+00 1.8398022509660372e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.8398022509660372e-01 1.4978702472041841e-01
2.7402612061600780e-02 1.8398022509660372e-01 3.3643609052750001e-01
6.8469608902777673e-02 1.8398022509660372e-01 9.0074160772157219e-01
7.8049380730507323e-02 1.8398022509660372e-01 1.0273374448761812e+00
8.6265032098409064e-02 1.8398022509660372e-01 1.1310818086611703e+00
9.3856711778956381e-02 1.8398022509660372e-01 1.2222442381056311e+00
1.0114570006349653e-01 1.8398022509660372e-01 1.3051271542675975e+00
1.0831624133608903e-01 1.8398022509660372e-01 1.3820316738029255e+00
1.1549434513130419e-01 1.8398022509660372e-01 1.4543648476011377e+00
1.2277841769854722e-01 1.8398022509660372e-01 1.5230642405852228e+00
1.3025393868720159e-01 1.8398022509660372e-01 1.5887934057722093e+00
1.3800180868998924e-01 1.8398022509660372e-01 1.6520435159778630e+00
1.4610396788919655e-01 1.8398022509660372e-01 1.7131910385483549e+00
1.5464789515832442e-01 1.8398022509660372e-01 1.7725327109166282e+00
1.6373085457792064e-01 1.8398022509660372e-01 1.8303078880031651e+00
1.7346447992174985e-01 1.8398022509660372e-01 1.8867134380151540e+00
1.8398022509669901e-01 1.8398022509660372e-01 1.9419140260516288e+00
1.9543627944211606e-01 1.8398022509660372e-01 1.9960494280501875e+00
2.0802674262258292e-01 1.8398022509660372e-01 2.0492398685779825e+00
2.2199421304933764e-01 1.8398022509660372e-01 2.1015900068856839e+00
2.3764755928086839e-01 1.8398022509660372e-01 2.1531919772606471e+00
2.5538769879131074e-01 1.8398022509660372e-01 2.2041277563572463e+00
2.7574605874279462e-01 1.8398022509660372e-01 2.2544710468375406e+00
2.9944375096054837e-01 1.8398022509660372e-01 2.3042888140675961e+00
3.2748584703275152e-01 1.8398022509660372e-01 2.3536425796178349e+00
3.6131777595286241e-01 1.8398022509660372e-01 2.4025895538658504e+00
4.0309752190077808e-01 1.8398022509660372e-01 2.4511836677481447e+00
4.5619762209735837e-01 1.8398022509660372e-01 2.4994764968492782e+00
5.2619963059791997e-01 1.8398022509660372e-01 2.5475177439074135e+00
6.2305062833893365e-01 1.8398022509660372e-01 2.5953534158826326e+00
7.6631958359894770e-01 1.8398022509660372e-01 2.6430080207886335e+00
1.0000000000000000e+00 1.8398022509660372e-01 2.6902580212430474e+00
0.0000000000000000e+00 1.9543627944205982e-01 0.0000000000000000e+00
1.2796640209917439e-02 1.9543627944205982e-01 1.5396482170300638e-01
2.7402612061600780e-02 1.9543627944205982e-01 3.4581868784014491e-01
6.8469608902777673e-02 1.9543627944205982e-01 9.2585428830873906e-01
7.8049380730507323e-02 1.9543627944205982e-01 1.0559788236301528e+00
8.6265032098409064e-02 1.9543627944205982e-01 1.1626149970432802e+00
9.3856711778956381e-02 1.9543627944205982e-01 1.2563185627312856e+00
1.0114570006349653e-01 1.9543627944205982e-01 1.3415118520425300e+00
1.0831624133608903e-01 1.9543627944205982e-01 1.4205601146585032e+00
1.1549434513130419e-01 1.9543627944205982e-01 1.4949096162218243e+00
1.2277841769854722e-01 1.9543627944205982e-01 1.5655240512893371e+00
1.3025393868720159e-01 1.9543627944205982e-01 1.6330854652930973e+00
1.3800180868998924e-01 1.9543627944205982e-01 1.6980987187127026e+00
1.4610396788919655e-01 1.9543627944205982e-01 1.7609507691603601e+00
1.5464789515832442e-01 1.9543627944205982e-01 1.8219466216361262e+00
1.6373085457792064e-01 1.9543627944205982e-01 1.8813322986528234e+00
1.7346447992174985e-01 1.9543627944205982e-01 1.9393101510525055e+00
1.8398022509669901e-01 1.9543627944205982e-01 1.9960494280504260e+00
1.9543627944211606e-01 1.9543627944205982e-01 2.0516937948093794e+00
2.0802674262258292e-01 1.9543627944205982e-01 2.1063668187186795e+00
2.2199421304933764e-01 1.9543627944205982e-01 2.1601760661689755e+00
2.3764755928086839e-01 1.9543627944205982e-01 2.2132162271222580e+00
2.5538769879131074e-01 1.9543627944205982e-01 2.2655715476587437e+00
2.7574605874279462e-01 1.9543627944205982e-01 2.3173177649354333e+00
2.9944375096054837e-01 1.9543627944205982e-01 2.3685236847894204e+00
3.2748584703275152e-01 1.9543627944205982e-01 2.4192525080194041e+00
3.6131777595286241e-01 1.9543627944205982e-01 2.4695629887672279e+00
4.0309752190077808e-01 1.9543627944205982e-01 2.5195104843021885e+00
4.5619762209735837e-01 1.9543627944205982e-01 2.5691478835388897e+00
5.2619963059791997e-01 1.9543627944205982e-01 2.6185260623934674e+00
6.2305062833893365e-01 1.9543627944205982e-01 2.6676919110891548e+00
7.6631958359894770e-01 1.9543627944205982e-01 2.7166690202902615e+00
1.0000000000000000e+00 1.9543627944205982e-01 2.7652345718598079e+00
0.0000000000000000e+00 2.0802674262259435e-01 0.0000000000000000e+00
1.2796640209917439e-02 2.0802674262259435e-01 1.5806974244929145e-01
2.7402612061600780e-02 2.0802674262259435e-01 3.5503762245090359e-01
6.8469608902777673e-02 2.0802674262259435e-01 9.5052887591930502e-01
7.8049380730507323e-02 2.0802674262259435e-01 1.0841205210373106e+00
8.6265032098409064e-02 2.0802674262259435e-01 1.1935980233590398e+00
9.3856711778956381e-02 2.0802674262259435e-01 1.2897983604463046e+00
1.0114570006349653e-01 2.0802674262259435e-01 1.3772616825203432e+00
1.0831624133608903e-01 2.0802674262259435e-01 1.4584162536399192e+00
1.1549434513130419e-01 2.0802674262259435e-01 1.5347468701327254e+00
1.2277841769854722e-01 2.0802674262259435e-01 1.6072429003214455e+00
1.3025393868720159e-01 2.0802674262259435e-01 1.6766045593623642e+00
1.3800180868998924e-01 2.0802674262259435e-01 1.7433501564735370e+00
1.4610396788919655e-01 2.0802674262259435e-01 1.8078769563240271e+00
1.5464789515832442e-01 2.0802674262259435e-01 1.8704980869673475e+00
1.6373085457792064e-01 2.0802674262259435e-01 1.9314661218013485e+00
1.7346447992174985e-01 2.0802674262259435e-01 1.9909887981257517e+00
1.8398022509669901e-01 2.0802674262259435e-01 2.0492398685785291e+00
1.9543627944211606e-01 2.0802674262259435e-01 2.1063668187189908e+00
2.0802674262258292e-01 2.0802674262259435e-01 2.1624964991154934e+00
2.2199421304933764e-01 2.0802674262259435e-01 2.2177393307916895e+00
2.3764755928086839e-01 2.0802674262259435e-01 2.2721925123876892e+00
2.5538769879131074e-01 2.0802674262259435e-01 2.3259425165763346e+00
2.7574605874279462e-01 2.0802674262259435e-01 2.3790670751578022e+00
2.9944375096054837e-01 2.0802674262259435e-01 2.4316367964471937e+00
3.2748584703275152e-01 2.0802674262259435e-01 2.4837165231421681e+00
3.6131777595286241e-01 2.0802674262259435e-01 2.5353665150015474e+00
4.0309752190077808e-01 2.0802674262259435e-01 2.5866435144833821e+00
4.5619762209735837e-01 2.0802674262259435e-01 2.6376016761765899e+00
5.2619963059791997e-01 2.0802674262259435e-01 2.6882929886743563e+00
6.2305062833893365e-01 2.0802674262259435e-01 2.7387651170318401e+00
7.6631958359894770e-01 2.0802674262259435e-01 2.7890406538965729e+00
1.0000000000000000e+00 2.0802674262259435e-01 2.8388983525133931e+00
0.0000000000000000e+00 2.2199421304935263e-01 0.0000000000000000e+00
1.2796640209917439e-02 2.2199421304935263e-01 1.6210982705100863e-01
2.7402612061600780e-02 2.2199421304935263e-01 3.6411097335277443e-01
6.8469608902777673e-02 2.2199421304935263e-01 9.7481390548293889e-01
7.8049380730507323e-02 2.2199421304935263e-01 1.1118179091185236e+00
8.6265032098409064e-02 2.2199421304935263e-01 1.2240918611375775e+00
9.3856711778956381e-02 2.2199421304935263e-01 1.3227495255392159e+00
1.0114570006349653e-01 2.2199421304935263e-01 1.4124470124602295e+00
1.0831624133608903e-01 2.2199421304935263e-01 1.4956746060148891e+00
1.1549434513130419e-01 2.2199421304935263e-01 1.5739550251603482e+00
1.2277841769854722e-01 2.2199421304935263e-01 1.6483029067553940e+00
1.3025393868720159e-01 2.2199421304935263e-01 1.7194363488162534e+00
1.3800180868998924e-01 2.2199421304935263e-01 1.7878868968808987e+00
1.4610396788919655e-01 2.2199421304935263e-01 1.8540619597701782e+00
1.5464789515832442e-01 2.2199421304935263e-01 1.9182826600688687e+00
1.6373085457792064e-01 2.2199421304935263e-01 1.9808080182385435e+00
1.7346447992174985e-01 2.2199421304935263e-01 2.0418510724435741e+00
1.8398022509669901e-01 2.2199421304935263e-01 2.1015900068862501e+00
1.9543627944211606e-01 2.2199421304935263e-01 2.1601760661693006e+00
2.0802674262258292e-01 2.2199421304935263e-01 2.2177393307916948e+00
2.2199421304933764e-01 2.2199421304935263e-01 2.2743930294157870e+00
2.3764755928086839e-01 2.2199421304935263e-01 2.3302368271320035e+00
2.5538769879131074e-01 2.2199421304935263e-01 2.3853593844849019e+00
2.7574605874279462e-01 2.2199421304935263e-01 2.4398403915639579e+00
2.9944375096054837e-01 2.2199421304935263e-01 2.4937522240499708e+00
3.2748584703275152e-01 2.2199421304935263e-01 2.5471613314234034e+00
3.6131777595286241e-01 2.2199421304935263e-01 2.6001294423518835e+00
4.0309752190077808e-01 2.2199421304935263e-01 2.6527146438264100e+00
4.5619762209735837e-01 2.2199421304935263e-01 2.7049723076806744e+00
5.2619963059791997e-01 2.2199421304935263e-01 2.7569554711498481e+00
6.2305062833893365e-01 2.2199421304935263e-01 2.8087124597105113e+00
7.6631958359894770e-01 2.2199421304935263e-01 2.8602648204791525e+00
1.0000000000000000e+00 2.2199421304935263e-01 2.9113937171966602e+00
0.0000000000000000e+00 2.3764755928086245e-01 0.0000000000000000e+00
1.2796640209917439e-02 2.3764755928086245e-01 1.6609215187056409e-01
2.7402612061600780e-02 2.3764755928086245e-01 3.7305465346754213e-01
6.8469608902777673e-02 2.3764755928086245e-01 9.9875210341553922e-01
7.8049380730507323e-02 2.3764755928086245e-01 1.1391197349614348e+00
8.6265032098409064e-02 2.3764755928086245e-01 1.2541501903296948e+00
9.3856711778956381e-02 2.3764755928086245e-01 1.3552300713765759e+00
1.0114570006349653e-01 2.3764755928086245e-01 1.4471297937935159e+00
1.0831624133608903e-01 2.3764755928086245e-01 1.5324007768411596e+00
1.1549434513130419e-01 2.3764755928086245e-01 1.6126031209334597e+00
1.2277841769854722e-01 2.3764755928086245e-01 1.6887763707807466e+00
1.3025393868720159e-01 2.3764755928086245e-01 1.7616562518991044e+00
1.3800180868998924e-01 2.3764755928086245e-01 1.8317873570250174e+00
1.4610396788919655e-01 2.3764755928086245e-01 1.8995870940593018e+00
1.5464789515832442e-01 2.3764755928086245e-01 1.9653844656285542e+00
1.6373085457792064e-01 2.3764755928086245e-01 2.0294448467312871e+00
1.7346447992174985e-01 2.3764755928086245e-01 2.0919865000667475e+00
1.8398022509669901e-01 2.3764755928086245e-01 2.1531919772611547e+00
1.9543627944211606e-01 2.3764755928086245e-01 2.2132162271225164e+00
2.0802674262258292e-01 2.3764755928086245e-01 2.2721925123876181e+00
2.2199421304933764e-01 2.3764755928086245e-01 2.3302368271319245e+00
2.3764755928086839e-01 2.3764755928086245e-01 2.3874512647665092e+00
2.5538769879131074e-01 2.3764755928086245e-01 2.4439266384820142e+00
2.7574605874279462e-01 2.3764755928086245e-01 2.4997445632162618e+00
2.9944375096054837e-01 2.3764755928086245e-01 2.5549791492040996e+00
3.2748584703275152e-01 2.3764755928086245e-01 2.6096984191933625e+00
3.6131777595286241e-01 2.3764755928086245e-01 2.6639655347954694e+00
4.0309752190077808e-01 2.3764755928086245e-01 2.7178398865193003e+00
4.5619762209735837e-01 2.3764755928086245e-01 2.7713780131135737e+00
5.2619963059791997e-01 2.3764755928086245e-01 2.8246339314337456e+00
6.2305062833893365e-01 2.3764755928086245e-01 2.8776565079083434e+00
7.6631958359894770e-01 2.3764755928086245e-01 2.9304662339722132e+00
1.0000000000000000e+00 2.3764755928086245e-01 2.9828475097196661e+00
0.0000000000000000e+00 2.5538769879129186e-01 0.0000000000000000e+00
1.2796640209917439e-02 2.5538769879129186e-01 1.7002301307543663e-01
2.7402612061600780e-02 2.5538769879129186e-01 3.8188282173767352e-01
6.8469608902777673e-02 2.5538769879129186e-01 1.0223814889058149e+00
7.8049380730507323e-02 2.5538769879129186e-01 1.1660693762831242e+00
8.6265032098409064e-02 2.5538769879129186e-01 1.2838207792389489e+00
9.3856711778956381e-02 2.5538769879129186e-01 1.3872916233491148e+00
1.0114570006349653e-01 2.5538769879129186e-01 1.4813651574865447e+00
1.0831624133608903e-01 2.5538769879129186e-01 1.5686531484543398e+00
1.1549434513130419e-01 2.5538769879129186e-01 1.6507525964162890e+00
1.2277841769854722e-01 2.5538769879129186e-01 1.7287276328387222e+00
1.3025393868720159e-01 2.5538769879129186e-01 1.8033313833598745e+00
1.3800180868998924e-01 2.5538769879129186e-01 1.8751213194687562e+00
1.4610396788919655e-01 2.5538769879129186e-01 1.9445247188824628e+00
1.5464789515832442e-01 2.5538769879129186e-01 2.0118783621998069e+00
1.6373085457792064e-01 2.5538769879129186e-01 2.0774538964052245e+00
1.7346447992174985e-01 2.5538769879129186e-01 2.1414747405628560e+00
1.8398022509669901e-01 2.5538769879129186e-01 2.2041277563577339e+00
1.9543627944211606e-01 2.5538769879129186e-01 2.2655715476589755e+00
2.0802674262258292e-01 2.5538769879129186e-01 2.3259425165762275e+00
2.2199421304933764e-01 2.5538769879129186e-01 2.3853593844847873e+00
2.3764755928086839e-01 2.5538769879129186e-01 2.4439266384819796e+00
2.5538769879131074e-01 2.5538769879129186e-01 2.5017372121081776e+00
2.7574605874279462e-01 2.5538769879129186e-01 2.5588746140734142e+00
2.9944375096054837e-01 2.5538769879129186e-01 2.6154146580995739e+00
3.2748584703275152e-01 2.5538769879129186e-01 2.6714269076846628e+00
3.6131777595286241e-01 2.5538769879129186e-01 2.7269759214564449e+00
4.0309752190077808e-01 2.5538769879129186e-01 2.7821223511768896e+00
4.5619762209735837e-01 2.5538769879129186e-01 2.8369238490712840e+00
5.2619963059791997e-01 2.5538769879129186e-01 2.8914353362556260e+00
6.2305062833893365e-01 2.5538769879129186e-01 2.9457060973414388e+00
7.6631958359894770e-01 2.5538769879129186e-01 2.9997555996150447e+00
1.0000000000000000e+00 2.5538769879129186e-01 3.0533722929067317e+00
0.0000000000000000e+00 2.7574605874276936e-01 0.0000000000000000e+00
1.2796640209917439e-02 2.7574605874276936e-01 1.7390807306727749e-01
2.7402612061600780e-02 2.7574605874276936e-01 3.9060821201447282e-01
6.8469608902777673e-02 2.7574605874276936e-01 1.0457362528128109e+00
7.8049380730507323e-02 2.7574605874276936e-01 1.1927058432502551e+00
8.6265032098409064e-02 2.7574605874276936e-01 1.3131465869422900e+00
9.3856711778956381e-02 2.7574605874276936e-01 1.4189806096043556e+00
1.0114570006349653e-01 2.7574605874276936e-01 1.5152026844980135e+00
1.0831624133608903e-01 2.7574605874276936e-01 1.6044842258067231e+00
1.1549434513130419e-01 2.7574605874276936e-01 1.6884587051542688e+00
1.2277841769854722e-01 2.7574605874276936e-01 1.7682145552083552e+00
1.3025393868720159e-01 2.7574605874276936e-01 1.8445220994504261e+00
1.3800180868998924e-01 2.7574605874276936e-01 1.9179515381968730e+00
1.4610396788919655e-01 2.7574605874276936e-01 1.9889399038523319e+00
1.5464789515832442e-01 2.7574605874276936e-01 2.0578316639954499e+00
1.6373085457792064e-01 2.7574605874276936e-01 2.1249046639122957e+00
1.7346447992174985e-01 2.7574605874276936e-01 2.1903874180810670e+00
1.8398022509669901e-01 2.7574605874276936e-01 2.2544710468380336e+00
1.9543627944211606e-01 2.7574605874276936e-01 2.3173177649356638e+00
2.0802674262258292e-01 2.7574605874276936e-01 2.3790670751576872e+00
2.2199421304933764e-01 2.7574605874276936e-01 2.4398403915638331e+00
2.3764755928086839e-01 2.7574605874276936e-01 2.4997445632162161e+00
2.5538769879131074e-01 2.7574605874276936e-01 2.5588746140734049e+00
2.7574605874279462e-01 2.7574605874276936e-01 2.6173159173434297e+00
2.9944375096054837e-01 2.7574605874276936e-01 2.6751459603280279e+00
3.2748584703275152e-01 2.7574605874276936e-01 2.7324358151124102e+00
3.6131777595286241e-01 2.7574605874276936e-01 2.7892514006885176e+00
4.0309752190077808e-01 2.7574605874276936e-01 2.8456545855874249e+00
4.5619762209735837e-01 2.7574605874276936e-01 2.9017040776793754e+00
5.2619963059791997e-01 2.7574605874276936e-01 2.9574556195406476e+00
6.2305062833893365e-01 2.7574605874276936e-01 3.0129587907013988e+00
7.6631958359894770e-01 2.7574605874276936e-01 3.0682321117333764e+00
1.0000000000000000e+00 2.7574605874276936e-01 3.1230688866205432e+00
0.0000000000000000e+00 2.9944375096054765e-01 0.0000000000000000e+00
1.2796640209917439e-02 2.9944375096054765e-01 1.7775248037229527e-01
2.7402612061600780e-02 2.9944375096054765e-01 3.9924240256614113e-01
6.8469608902777673e-02 2.9944375096054765e-01 1.0688474785902058e+00
7.8049380730507323e-02 2.9944375096054765e-01 1.2190646000742129e+00
8.6265032098409064e-02 2.9944375096054765e-01 1.3421666671526724e+00
9.3856711778956381e-02 2.9944375096054765e-01 1.4503392370217718e+00
1.0114570006349653e-01 2.9944375096054765e-01 1.5486874471673131e+00
1.0831624133608903e-01 2.9944375096054765e-01 1.6399417384157591e+00
1.1549434513130419e-01 2.9944375096054765e-01 1.7257716740556568e+00
1.2277841769854722e-01 2.9944375096054765e-01 1.8072897346408283e+00
1.3025393868720159e-01 2.9944375096054765e-01 1.8852832619556050e+00
1.3800180868998924e-01 2.9944375096054765e-01 1.9603350519665601e+00
1.4610396788919655e-01 2.9944375096054765e-01 2.0328917893842258e+00
1.5464789515832442e-01 2.9944375096054765e-01 2.1033055477253653e+00
1.6373085457792064e-01 2.9944375096054765e-01 2.1718603048146661e+00
1.7346447992174985e-01 2.9944375096054765e-01 2.2387896159936385e+00
1.8398022509669901e-01 2.9944375096054765e-01 2.3042888140681561e+00
1.9543627944211606e-01 2.9944375096054765e-01 2.3685236847897166e+00
2.0802674262258292e-01 2.9944375096054765e-01 2.4316367964471368e+00
2.2199421304933764e-01 2.9944375096054765e-01 2.4937522240499019e+00
2.3764755928086839e-01 2.9944375096054765e-01 2.5549791492041165e+00
2.5538769879131074e-01 2.9944375096054765e-01 2.6154146580996298e+00
2.7574605874279462e-01 2.9944375096054765e-01 2.6751459603280945e+00
2.9944375096054837e-01 2.9944375096054765e-01 2.7342521873404255e+00
3.2748584703275152e-01 2.9944375096054765e-01 2.7928058872442501e+00
3.6131777595286241e-01 2.9944375096054765e-01 2.8508743011380164e+00
4.0309752190077808e-01 2.9944375096054765e-01 2.9085204665370314e+00
4.5619762209735837e-01 2.9944375096054765e-01 2.9658040834271264e+00
5.2619963059791997e-01 2.9944375096054765e-01 3.0227816250052295e+00
6.2305062833893365e-01 2.9944375096054765e-01 3.0795028460550098e+00
7.6631958359894770e-01 2.9944375096054765e-01 3.1359854477350599e+00
1.0000000000000000e+00 2.9944375096054765e-01 3.1920283925811264e+00
0.0000000000000000e+00 3.2748584703285510e-01 0.0000000000000000e+00
1.2796640209917439e-02 3.2748584703285510e-01 1.8156097092852913e-01
2.7402612061600780e-02 3.2748584703285510e-01 4.0779604447629719e-01
6.8469608902777673e-02 3.2748584703285510e-01 1.0917437549467170e+00
7.8049380730507323e-02 3.2748584703285510e-01 1.2451782631795518e+00
8.6265032098409064e-02 3.2748584703285510e-01 1.3709169360935829e+00
9.3856711778956381e-02 3.2748584703285510e-01 1.4814063200272287e+00
1.0114570006349653e-01 3.2748584703285510e-01 1.5818608931520364e+00
1.0831624133608903e-01 3.2748584703285510e-01 1.6750695751831952e+00
1.1549434513130419e-01 3.2748584703285510e-01 1.7627376858106560e+00
1.2277841769854722e-01 3.2748584703285510e-01 1.8460015297317101e+00
1.3025393868720159e-01 3.2748584703285510e-01 1.9256653083153028e+00
1.3800180868998924e-01 3.2748584703285510e-01 2.0023242952971074e+00
1.4610396788919655e-01 3.2748584703285510e-01 2.0764347369083267e+00
1.5464789515832442e-01 3.2748584703285510e-01 2.1483562405622458e+00
1.6373085457792064e-01 3.2748584703285510e-01 2.2183788579632542e+00
1.7346447992174985e-01 3.2748584703285510e-01 2.2867411364349683e+00
1.8398022509669901e-01 3.2748584703285510e-01 2.3536425796185787e+00
1.9543627944211606e-01 3.2748584703285510e-01 2.4192525080198823e+00
2.0802674262258292e-01 3.2748584703285510e-01 2.4837165231422897e+00
2.2199421304933764e-01 3.2748584703285510e-01 2.5471613314235229e+00
2.3764755928086839e-01 3.2748584703285510e-01 2.6096984191935704e+00
2.5538769879131074e-01 3.2748584703285510e-01 2.6714269076849133e+00
2.7574605874279462e-01 3.2748584703285510e-01 2.7324358151126731e+00
2.9944375096054837e-01 3.2748584703285510e-01 2.7928058872444494e+00
3.2748584703275152e-01 3.2748584703285510e-01 2.8526111142748243e+00
3.6131777595286241e-01 3.2748584703285510e-01 2.9119200184612262e+00
4.0309752190077808e-01 3.2748584703285510e-01 2.9707967539999722e+00
4.5619762209735837e-01 3.2748584703285510e-01 3.0293019425819847e+00
5.2619963059791997e-01 3.2748584703285510e-01 3.0874926894661310e+00
6.2305062833893365e-01 3.2748584703285510e-01 3.1454188143350845e+00
7.6631958359894770e-01 3.2748584703285510e-01 3.2030973799583959e+00
1.0000000000000000e+00 3.2748584703285510e-01 3.2603338303207501e+00
0.0000000000000000e+00 3.6131777595297754e-01 0.0000000000000000e+00
1.2796640209917439e-02 3.6131777595297754e-01 1.8533795783671633e-01
2.7402612061600780e-02 3.6131777595297754e-01 4.1627906343467852e-01
6.8469608902777673e-02 3.6131777595297754e-01 1.1144517213341250e+00
7.8049380730507323e-02 3.6131777595297754e-01 1.2710772229535854e+00
8.6265032098409064e-02 3.6131777595297754e-01 1.3994308561638762e+00
9.3856711778956381e-02 3.6131777595297754e-01 1.5122180181482714e+00
1.0114570006349653e-01 3.6131777595297754e-01 1.6147616314902076e+00
1.0831624133608903e-01 3.6131777595297754e-01 1.7099086149868021e+00
1.1549434513130419e-01 3.6131777595297754e-01 1.7993997508875570e+00
1.2277841769854722e-01 3.6131777595297754e-01 1.8843949717561936e+00
1.3025393868720159e-01 3.6131777595297754e-01 1.9657151991200594e+00
1.3800180868998924e-01 3.6131777595297754e-01 2.0439680807223235e+00
1.4610396788919655e-01 3.6131777595297754e-01 2.1196193441733615e+00
1.5464789515832442e-01 3.6131777595297754e-01 2.1930360669313029e+00
1.6373085457792064e-01 3.6131777595297754e-01 2.2645143223025306e+00
1.7346447992174985e-01 3.6131777595297754e-01 2.3342976057049887e+00
1.8398022509669901e-01 3.6131777595297754e-01 2.4025895538665956e+00
1.9543627944211606e-01 3.6131777595297754e-01 2.4695629887676986e+00
2.0802674262258292e-01 3.6131777595297754e-01 2.5353665150016536e+00
2.2199421304933764e-01 3.6131777595297754e-01 2.6001294423519838e+00
2.3764755928086839e-01 3.6131777595297754e-01 2.6639655347956621e+00
2.5538769879131074e-01 3.6131777595297754e-01 2.7269759214566807e+00
2.7574605874279462e-01 3.6131777595297754e-01 2.7892514006887659e+00
2.9944375096054837e-01 3.6131777595297754e-01 2.8508743011381985e+00
3.2748584703275152e-01 3.6131777595297754e-01 2.9119200184612053e+00
3.6131777595286241e-01 3.6131777595297754e-01 2.9724583110426748e+00
4.0309752190077808e-01 3.6131777595297754e-01 3.0325543916012174e+00
4.5619762209735837e-01 3.6131777595297754e-01 3.0922697254836491e+00
5.2619963059791997e-01 3.6131777595297754e-01 3.1516619456575916e+00
6.2305062833893365e-01 3.6131777595297754e-01 3.2107808435409049e+00
7.6631958359894770e-01 3.6131777595297754e-01 3.2696430829084151e+00
1.0000000000000000e+00 3.6131777595297754e-01 3.3280614646067974e+00
0.0000000000000000e+00 4.0309752190079506e-01 0.0000000000000000e+00
1.2796640209917439e-02 4.0309752190079506e-01 1.8908761021082202e-01
2.7402612061600780e-02 4.0309752190079506e-01 4.2470084702885408e-01
6.8469608902777673e-02 4.0309752190079506e-01 1.1369965803601978e+00
7.8049380730507323e-02 4.0309752190079506e-01 1.2967902277184351e+00
8.6265032098409064e-02 4.0309752190079506e-01 1.4277400777763432e+00
9.3856711778956381e-02 4.0309752190079506e-01 1.5428085279191985e+00
1.0114570006349653e-01 4.0309752190079506e-01 1.6474261692339445e+00
1.0831624133608903e-01 4.0309752190079506e-01 1.7444975040056361e+00
1.1549434513130419e-01 4.0309752190079506e-01 1.8357985222891084e+00
1.2277841769854722e-01 4.0309752190079506e-01 1.9225126140925262e+00
1.3025393868720159e-01 4.0309752190079506e-01 2.0054772997665591e+00
1.3800180868998924e-01 4.0309752190079506e-01 2.0853125104629693e+00
1.4610396788919655e-01 4.0309752190079506e-01 2.1624933848641898e+00
1.5464789515832442e-01 4.0309752190079506e-01 2.2373944140875346e+00
1.6373085457792064e-01 4.0309752190079506e-01 2.3103176464625368e+00
1.7346447992174985e-01 4.0309752190079506e-01 2.3815114859318207e+00
1.8398022509669901e-01 4.0309752190079506e-01 2.4511836677487677e+00
1.9543627944211606e-01 4.0309752190079506e-01 2.5195104843025309e+00
2.0802674262258292e-01 4.0309752190079506e-01 2.5866435144833488e+00
2.2199421304933764e-01 4.0309752190079506e-01 2.6527146438263665e+00
2.3764755928086839e-01 4.0309752190079506e-01 2.7178398865193465e+00
2.5538769879131074e-01 4.0309752190079506e-01 2.7821223511769770e+00
2.7574605874279462e-01 4.0309752190079506e-01 2.8456545855875226e+00
2.9944375096054837e-01 4.0309752190079506e-01 2.9085204665370590e+00
3.2748584703275152e-01 4.0309752190079506e-01 2.9707967539997866e+00
3.6131777595286241e-01 4.0309752190079506e-01 3.0325543916010513e+00
4.0309752190077808e-01 4.0309752190079506e-01 3.0938595852966566e+00
4.5619762209735837e-01 4.0309752190079506e-01 3.1547745587724498e+00
5.2619963059791997e-01 4.0309752190079506e-01 3.2153573673375400e+00
6.2305062833893365e-01 4.0309752190079506e-01 3.2756577094343333e+00
7.6631958359894770e-01 4.0309752190079506e-01 3.3356921555831556e+00
1.0000000000000000e+00 4.0309752190079506e-01 3.3952818482254434e+00
0.0000000000000000e+00 4.5619762209729769e-01 0.0000000000000000e+00
1.2796640209917439e-02 4.5619762209729769e-01 1.9281394839117033e-01
2.7402612061600780e-02 4.5619762209729769e-01 4.3307042664774986e-01
6.8469608902777673e-02 4.5619762209729769e-01 1.1594025795746337e+00
7.8049380730507323e-02 4.5619762209729769e-01 1.3223449357228052e+00
8.6265032098409064e-02 4.5619762209729769e-01 1.4558750481700491e+00
9.3856711778956381e-02 4.5619762209729769e-01 1.5732107405058020e+00
1.0114570006349653e-01 4.5619762209729769e-01 1.6798896120459881e+00
1.0831624133608903e-01 4.5619762209729769e-01 1.7788733945475363e+00
1.1549434513130419e-01 4.5619762209729769e-01 1.8719730684971814e+00
1.2277841769854722e-01 4.5619762209729769e-01 1.9603953355529764e+00
1.3025393868720159e-01 4.5619762209729769e-01 2.0449942106883396e+00
1.3800180868998924e-01 4.5619762209729769e-01 2.1264018302306615e+00
1.4610396788919655e-01 4.5619762209729769e-01 2.2051026827573206e+00
1.5464789515832442e-01 4.5619762209729769e-01 2.2814786234659747e+00
1.6373085457792064e-01 4.5619762209729769e-01 2.3558376341764493e+00
1.7346447992174985e-01 4.5619762209729769e-01 2.4284329914208977e+00
1.8398022509669901e-01 4.5619762209729769e-01 2.4994764968498431e+00
1.9543627944211606e-01 4.5619762209729769e-01 2.5691478835391677e+00
2.0802674262258292e-01 4.5619762209729769e-01 2.6376016761764847e+00
2.2199421304933764e-01 4.5619762209729769e-01 2.7049723076805594e+00
2.3764755928086839e-01 4.5619762209729769e-01 2.7713780131135506e+00
2.5538769879131074e-01 4.5619762209729769e-01 2.8369238490713018e+00
2.7574605874279462e-01 4.5619762209729769e-01 2.9017040776794012e+00
2.9944375096054837e-01 4.5619762209729769e-01 2.9658040834270767e+00
3.2748584703275152e-01 4.5619762209729769e-01 3.0293019425817196e+00
3.6131777595286241e-01 4.5619762209729769e-01 3.0922697254833991e+00
4.0309752190077808e-01 4.5619762209729769e-01 3.1547745587723686e+00
4.5619762209735837e-01 4.5619762209729769e-01 3.2168793353044536e+00
5.2619963059791997e-01 4.5619762209729769e-01 3.2786424368452298e+00
6.2305062833893365e-01 4.5619762209729769e-01 3.3401134501025411e+00
7.6631958359894770e-01 4.5619762209729769e-01 3.4013092409280521e+00
1.0000000000000000e+00 4.5619762209729769e-01 3.4620604716734671e+00
0.0000000000000000e+00 5.2619963059780384e-01 0.0000000000000000e+00
1.2796640209917439e-02 5.2619963059780384e-01 1.9652074404828324e-01
2.7402612061600780e-02 5.2619963059780384e-01 4.4139646055020165e-01
6.8469608902777673e-02 5.2619963059780384e-01 1.1816933928203717e+00
7.8049380730507323e-02 5.2619963059780384e-01 1.3477683683574941e+00
8.6265032098409064e-02 5.2619963059780384e-01 1.4838655112359256e+00
9.3856711778956381e-02 5.2619963059780384e-01 1.6034567725971913e+00
1.0114570006349653e-01 5.2619963059780384e-01 1.7121862151993255e+00
1.0831624133608903e-01 5.2619963059780384e-01 1.8130725079567298e+00
1.1549434513130419e-01 5.2619963059780384e-01 1.9079614419681512e+00
1.2277841769854722e-01 5.2619963059780384e-01 1.9980829095081509e+00
1.3025393868720159e-01 5.2619963059780384e-01 2.0843073331484039e+00
1.3800180868998924e-01 5.2619963059780384e-01 2.1672789884298393e+00
1.4610396788919655e-01 5.2619963059780384e-01 2.2474916615014364e+00
1.5464789515832442e-01 5.2619963059780384e-01 2.3253345283642020e+00
1.6373085457792064e-01 5.2619963059780384e-01 2.4011214670571808e+00
1.7346447992174985e-01 5.2619963059780384e-01 2.4751105932860611e+00
1.8398022509669901e-01 5.2619963059780384e-01 2.5475177439079837e+00
1.9543627944211606e-01 5.2619963059780384e-01 2.6185260623937436e+00
2.0802674262258292e-01 5.2619963059780384e-01 2.6882929886742426e+00
2.2199421304933764e-01 5.2619963059780384e-01 2.7569554711497219e+00
2.3764755928086839e-01 5.2619963059780384e-01 2.8246339314337123e+00
2.5538769879131074e-01 5.2619963059780384e-01 2.8914353362556322e+00
2.7574605874279462e-01 5.2619963059780384e-01 2.9574556195406601e+00
2.9944375096054837e-01 5.2619963059780384e-01 3.0227816250051633e+00
3.2748584703275152e-01 5.2619963059780384e-01 3.0874926894658392e+00
3.6131777595286241e-01 5.2619963059780384e-01 3.1516619456573167e+00
4.0309752190077808e-01 5.2619963059780384e-01 3.2153573673374369e+00
4.5619762209735837e-01 5.2619963059780384e-01 3.2786424368452094e+00
5.2619963059791997e-01 5.2619963059780384e-01 3.3415757974366711e+00
6.2305062833893365e-01 5.2619963059780384e-01 3.4042069822863996e+00
7.6631958359894770e-01 5.2619963059780384e-01 3.4665536538070647e+00
1.0000000000000000e+00 5.2619963059780384e-01 3.5284574617080682e+00
0.0000000000000000e+00 6.2305062833833258e-01 0.0000000000000000e+00
1.2796640209917439e-02 6.2305062833833258e-01 2.0021225689054586e-01
2.7402612061600780e-02 6.2305062833833258e-01 4.4968800829072508e-01
6.8469608902777673e-02 6.2305062833833258e-01 1.2038915796528782e+00
7.8049380730507323e-02 6.2305062833833258e-01 1.3730860609637270e+00
8.6265032098409064e-02 6.2305062833833258e-01 1.5117394489960723e+00
9.3856711778956381e-02 6.2305062833833258e-01 1.6335767623184758e+00
1.0114570006349653e-01 6.2305062833833258e-01 1.7443480793387593e+00
1.0831624133608903e-01 6.2305062833833258e-01 1.8471287632536935e+00
1.1549434513130419e-01 6.2305062833833258e-01 1.9437992639459327e+00
1.2277841769854722e-01 6.2305062833833258e-01 2.0356125597698322e+00
1.3025393868720159e-01 6.2305062833833258e-01 2.1234554034217048e+00
1.3800180868998924e-01 6.2305062833833258e-01 2.2079841486474536e+00
1.4610396788919655e-01 6.2305062833833258e-01 2.2897018285302142e+00
1.5464789515832442e-01 6.2305062833833258e-01 2.3690048958342729e+00
1.6373085457792064e-01 6.2305062833833258e-01 2.4462130848883477e+00
1.7346447992174985e-01 6.2305062833833258e-01 2.5215893130240743e+00
1.8398022509669901e-01 6.2305062833833258e-01 2.5953534158830518e+00
1.9543627944211606e-01 6.2305062833833258e-01 2.6676919110892663e+00
2.0802674262258292e-01 6.2305062833833258e-01 2.7387651170315470e+00
2.2199421304933764e-01 6.2305062833833258e-01 2.8087124597102000e+00
2.3764755928086839e-01 6.2305062833833258e-01 2.8776565079081187e+00
2.5538769879131074e-01 6.2305062833833258e-01 2.9457060973412474e+00
2.7574605874279462e-01 6.2305062833833258e-01 3.0129587907012092e+00
2.9944375096054837e-01 6.2305062833833258e-01 3.0795028460547358e+00
3.2748584703275152e-01 6.2305062833833258e-01 3.1454188143345805e+00
3.6131777595286241e-01 6.2305062833833258e-01 3.2107808435404150e+00
4.0309752190077808e-01 6.2305062833833258e-01 3.2756577094340122e+00
4.5619762209735837e-01 6.2305062833833258e-01 3.3401134501022978e+00
5.2619963059791997e-01 6.2305062833833258e-01 3.4042069822861731e+00
6.2305062833893365e-01 6.2305062833833258e-01 3.4679879380346144e+00
7.6631958359894770e-01 6.2305062833833258e-01 3.5314754556319481e+00
1.0000000000000000e+00 6.2305062833833258e-01 3.5945238901717991e+00
0.0000000000000000e+00 7.6631958359688390e-01 0.0000000000000000e+00
1.2796640209917439e-02 7.6631958359688390e-01 2.0388786233897679e-01
2.7402612061600780e-02 7.6631958359688390e-01 4.5794645210970752e-01
6.8469608902777673e-02 7.6631958359688390e-01 1.2260119844765667e+00
7.8049380730507323e-02 7.6631958359688390e-01 1.3983161147644356e+00
8.6265032098409064e-02 7.6631958359688390e-01 1.5395174204114419e+00
9.3856711778956381e-02 7.6631958359688390e-01 1.6635931941790985e+00
1.0114570006349653e-01 7.6631958359688390e-01 1.7763991986881633e+00
1.0831624133608903e-01 7.6631958359688390e-01 1.8810673135001033e+00
1.1549434513130419e-01 7.6631958359688390e-01 1.9795125373677147e+00
1.2277841769854722e-01 7.6631958359688390e-01 2.0730108602651036e+00
1.3025393868720159e-01 7.6631958359688390e-01 2.1624653111667875e+00
1.3800180868998924e-01 7.6631958359688390e-01 2.2485442811852181e+00
1.4610396788919655e-01 7.6631958359688390e-01 2.3317600182879485e+00
1.5464789515832442e-01 7.6631958359688390e-01 2.4125162262748998e+00
1.6373085457792064e-01 7.6631958359688390e-01 2.4911384748737961e+00
1.7346447992174985e-01 7.6631958359688390e-01 2.5678944660879939e+00
1.8398022509669901e-01 7.6631958359688390e-01 2.6430080207887885e+00
1.9543627944211606e-01 7.6631958359688390e-01 2.7166690202900967e+00
2.0802674262258292e-01 7.6631958359688390e-01 2.7890406538959849e+00
2.2199421304933764e-01 7.6631958359688390e-01 2.8602648204785388e+00
2.3764755928086839e-01 7.6631958359688390e-01 2.9304662339716789e+00
2.5538769879131074e-01 7.6631958359688390e-01 2.9997555996145375e+00
2.7574605874279462e-01 7.6631958359688390e-01 3.0682321117328590e+00
2.9944375096054837e-01 7.6631958359688390e-01 3.1359854477344506e+00
3.2748584703275152e-01 7.6631958359688390e-01 3.2030973799575411e+00
3.6131777595286241e-01 7.6631958359688390e-01 3.2696430829075642e+00
4.0309752190077808e-01 7.6631958359688390e-01 3.3356921555824672e+00
4.5619762209735837e-01 7.6631958359688390e-01 3.4013092409274344e+00
5.2619963059791997e-01 7.6631958359688390e-01 3.4665536538064528e+00
6.2305062833893365e-01 7.6631958359688390e-01 3.5314754556315586e+00
7.6631958359894770e-01 7.6631958359688390e-01 3.5960955610536063e+00
1.0000000000000000e+00 7.6631958359688390e-01 3.6602831428078080e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
1.2796640209917439e-02 1.0000000000000000e+00 2.0753379625223822e-01
2.7402612061600780e-02 1.0000000000000000e+00 4.6613506206196342e-01
6.8469608902777673e-02 1.0000000000000000e+00 1.2479332691191747e+00
7.8049380730507323e-02 1.0000000000000000e+00 1.4233179285468163e+00
8.6265032098409064e-02 1.0000000000000000e+00 1.5670436425990486e+00
9.3856711778956381e-02 1.0000000000000000e+00 1.6933376194382403e+00
1.0114570006349653e-01 1.0000000000000000e+00 1.8081603177580043e+00
1.0831624133608903e-01 1.0000000000000000e+00 1.9146996073990974e+00
1.1549434513130419e-01 1.0000000000000000e+00 2.0149047174332915e+00
1.2277841769854722e-01 1.0000000000000000e+00 2.1100744404959233e+00
1.3025393868720159e-01 1.0000000000000000e+00 2.2011279371856722e+00
1.3800180868998924e-01 1.0000000000000000e+00 2.2887455319420709e+00
1.4610396788919655e-01 1.0000000000000000e+00 2.3734486106235919e+00
1.5464789515832442e-01 1.0000000000000000e+00 2.4556480697706111e+00
1.6373085457792064e-01 1.0000000000000000e+00 2.5356752694619336e+00
1.7346447992174985e-01 1.0000000000000000e+00 2.6138026608268836e+00
1.8398022509669901e-01 1.0000000000000000e+00 2.6902580212437561e+00
1.9543627944211606e-01 1.0000000000000000e+00 2.7652345718602072e+00
2.0802674262258292e-01 1.0000000000000000e+00 2.8388983525133829e+00
2.2199421304933764e-01 1.0000000000000000e+00 2.9113937171966406e+00
2.3764755928086839e-01 1.0000000000000000e+00 2.9828475097197455e+00
2.5538769879131074e-01 1.0000000000000000e+00 3.0533722929068547e+00
2.7574605874279462e-01 1.0000000000000000e+00 3.1230688866206777e+00
2.9944375096054837e-01 1.0000000000000000e+00 3.1920283925811797e+00
3.2748584703275152e-01 1.0000000000000000e+00 3.2603338303205684e+00
3.6131777595286241e-01 1.0000000000000000e+00 3.3280614646066335e+00
4.0309752190077808e-01 1.0000000000000000e+00 3.3952818482254585e+00
4.5619762209735837e-01 1.0000000000000000e+00 3.4620604716735661e+00
5.2619963059791997e-01 1.0000000000000000e+00 3.5284574617081881e+00
6.2305062833893365e-01 1.0000000000000000e+00 3.5945238901721570e+00
7.6631958359894770e-01 1.0000000000000000e+00 3.6602831428085754e+00
1.0000000000000000e+00 1.0000000000000000e+00 3.7256076637675233e+00


==> data/example_II_1a/fem_uniform_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.2258064516129031e-02 0.0000000000000000e+00 0.0000000000000000e+00
6.4516129032258063e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.6774193548387094e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.2903225806451613e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.6129032258064516e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.9354838709677419e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.2580645161290322e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5806451612903225e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.9032258064516125e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.2258064516129031e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.5483870967741937e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.8709677419354838e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.1935483870967738e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.5161290322580644e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.8387096774193550e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.1612903225806450e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.4838709677419351e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.8064516129032251e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.1290322580645162e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.4516129032258063e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.7741935483870963e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.0967741935483875e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.4193548387096775e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.7419354838709675e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.0645161290322576e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.3870967741935476e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7096774193548387e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0322580645161288e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.3548387096774188e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6774193548387100e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 3.2258064516129031e-02 0.0000000000000000e+00
3.2258064516129031e-02 3.2258064516129031e-02 8.2975940575535950e-02
6.4516129032258063e-02 3.2258064516129031e-02 1.7508067570886968e-01
9.6774193548387094e-02 3.2258064516129031e-02 2.5958329228099142e-01
1.2903225806451613e-01 3.2258064516129031e-02 3.2621120443186752e-01
1.6129032258064516e-01 3.2258064516129031e-02 3.7517208928460144e-01
1.9354838709677419e-01 3.2258064516129031e-02 4.1076240922164947e-01
2.2580645161290322e-01 3.2258064516129031e-02 4.3705963328306746e-01
2.5806451612903225e-01 3.2258064516129031e-02 4.5697693827275415e-01
2.9032258064516125e-01 3.2258064516129031e-02 4.7244822496036276e-01
3.2258064516129031e-01 3.2258064516129031e-02 4.8474699099462071e-01
3.5483870967741937e-01 3.2258064516129031e-02 4.9472452057848332e-01
3.8709677419354838e-01 3.2258064516129031e-02 5.0296287243289561e-01
4.1935483870967738e-01 3.2258064516129031e-02 5.0986975376689514e-01
4.5161290322580644e-01 3.2258064516129031e-02 5.1573748314676260e-01
4.8387096774193550e-01 3.2258064516129031e-02 5.2078022603318674e-01
5.1612903225806450e-01 3.2258064516129031e-02 5.2515800692353609e-01
5.4838709677419351e-01 3.2258064516129031e-02 5.2899254077607816e-01
5.8064516129032251e-01 3.2258064516129031e-02 5.3237789985094297e-01
6.1290322580645162e-01 3.2258064516129031e-02 5.3538785016703383e-01
6.4516129032258063e-01 3.2258064516129031e-02 5.3808099510083318e-01
6.7741935483870963e-01 3.2258064516129031e-02 5.4050444610953929e-01
7.0967741935483875e-01 3.2258064516129031e-02 5.4269648550642813e-01
7.4193548387096775e-01 3.2258064516129031e-02 5.4468852733613193e-01
7.7419354838709675e-01 3.2258064516129031e-02 5.4650658150097364e-01
8.0645161290322576e-01 3.2258064516129031e-02 5.4817236101697175e-01
8.3870967741935476e-01 3.2258064516129031e-02 5.4970412930219337e-01
8.7096774193548387e-01 3.2258064516129031e-02 5.5111735563120345e-01
9.0322580645161288e-01 3.2258064516129031e-02 5.5242522732848820e-01
9.3548387096774188e-01 3.2258064516129031e-02 5.5363905377805522e-01
9.6774193548387100e-01 3.2258064516129031e-02 5.5476858788704786e-01
1.0000000000000000e+00 3.2258064516129031e-02 5.5582228395382749e-01
0.0000000000000000e+00 6.4516129032258063e-02 0.0000000000000000e+00
3.2258064516129031e-02 6.4516129032258063e-02 1.7508067570886968e-01
6.4516129032258063e-02 6.4516129032258063e-02 3.6942326648011481e-01
9.6774193548387094e-02 6.4516129032258063e-02 5.4772525505650693e-01
1.2903225806451613e-01 6.4516129032258063e-02 6.8831130686302178e-01
1.6129032258064516e-01 6.4516129032258063e-02 7.9161962423626475e-01
1.9354838709677419e-01 6.4516129032258063e-02 8.6671581742253867e-01
2.2580645161290322e-01 6.4516129032258063e-02 9.2220341691228824e-01
2.5806451612903225e-01 6.4516129032258063e-02 9.6422927635668387e-01
2.9032258064516125e-01 6.4516129032258063e-02 9.9687395996694439e-01
3.2258064516129031e-01 6.4516129032258063e-02 1.0228245698995064e+00
3.5483870967741937e-01 6.4516129032258063e-02 1.0438773306073847e+00
3.8709677419354838e-01 6.4516129032258063e-02 1.0612603961007476e+00
4.1935483870967738e-01 6.4516129032258063e-02 1.0758340356715674e+00
4.5161290322580644e-01 6.4516129032258063e-02 1.0882150465715736e+00
4.8387096774193550e-01 6.4516129032258063e-02 1.0988553216423638e+00
5.1612903225806450e-01 6.4516129032258063e-02 1.1080925153526298e+00
5.4838709677419351e-01 6.4516129032258063e-02 1.1161834483782149e+00
5.8064516129032251e-01 6.4516129032258063e-02 1.1233266148218048e+00
6.1290322580645162e-01 6.4516129032258063e-02 1.1296776622644258e+00
6.4516129032258063e-01 6.4516129032258063e-02 1.1353602448482563e+00
6.7741935483870963e-01 6.4516129032258063e-02 1.1404737685661990e+00
7.0967741935483875e-01 6.4516129032258063e-02 1.1450990097641389e+00
7.4193548387096775e-01 6.4516129032258063e-02 1.1493022526218364e+00
7.7419354838709675e-01 6.4516129032258063e-02 1.1531383784849238e+00
8.0645161290322576e-01 6.4516129032258063e-02 1.1566532021943032e+00
8.3870967741935476e-01 6.4516129032258063e-02 1.1598852598792881e+00
8.7096774193548387e-01 6.4516129032258063e-02 1.1628671919778752e+00
9.0322580645161288e-01 6.4516129032258063e-02 1.1656268239737628e+00
9.3548387096774188e-01 6.4516129032258063e-02 1.1681880188636240e+00
9.6774193548387100e-01 6.4516129032258063e-02 1.1705713554509161e+00
1.0000000000000000e+00 6.4516129032258063e-02 1.1727946724520126e+00
0.0000000000000000e+00 9.6774193548387094e-02 0.0000000000000000e+00
3.2258064516129031e-02 9.6774193548387094e-02 2.5958329228099142e-01
6.4516129032258063e-02 9.6774193548387094e-02 5.4772525505650693e-01
9.6774193548387094e-02 9.6774193548387094e-02 8.1208462554391936e-01
1.2903225806451613e-01 9.6774193548387094e-02 1.0205244777946858e+00
1.6129032258064516e-01 9.6774193548387094e-02 1.1736945123240727e+00
1.9354838709677419e-01 9.6774193548387094e-02 1.2850358524584755e+00
2.2580645161290322e-01 9.6774193548387094e-02 1.3673045191631275e+00
2.5806451612903225e-01 9.6774193548387094e-02 1.4296141424916016e+00
2.9032258064516125e-01 9.6774193548387094e-02 1.4780147693038583e+00
3.2258064516129031e-01 9.6774193548387094e-02 1.5164904305138691e+00
3.5483870967741937e-01 9.6774193548387094e-02 1.5477042975727462e+00
3.8709677419354838e-01 9.6774193548387094e-02 1.5734772925216947e+00
4.1935483870967738e-01 9.6774193548387094e-02 1.5950848932748503e+00
4.5161290322580644e-01 9.6774193548387094e-02 1.6134415940253926e+00
4.8387096774193550e-01 9.6774193548387094e-02 1.6292173935102190e+00
5.1612903225806450e-01 9.6774193548387094e-02 1.6429129149893300e+00
5.4838709677419351e-01 9.6774193548387094e-02 1.6549089335327973e+00
5.8064516129032251e-01 9.6774193548387094e-02 1.6654997463408396e+00
6.1290322580645162e-01 9.6774193548387094e-02 1.6749161242358488e+00
6.4516129032258063e-01 9.6774193548387094e-02 1.6833414029811868e+00
6.7741935483870963e-01 9.6774193548387094e-02 1.6909229668316015e+00
7.0967741935483875e-01 9.6774193548387094e-02 1.6977805788033038e+00
7.4193548387096775e-01 9.6774193548387094e-02 1.7040125151083247e+00
7.7419354838709675e-01 9.6774193548387094e-02 1.7097001455513345e+00
8.0645161290322576e-01 9.6774193548387094e-02 1.7149113974874712e+00
8.3870967741935476e-01 9.6774193548387094e-02 1.7197034064931116e+00
8.7096774193548387e-01 9.6774193548387094e-02 1.7241245669003100e+00
9.0322580645161288e-01 9.6774193548387094e-02 1.7282161341510993e+00
9.3548387096774188e-01 9.6774193548387094e-02 1.7320134887077434e+00
9.6774193548387100e-01 9.6774193548387094e-02 1.7355471417247776e+00
1.0000000000000000e+00 9.6774193548387094e-02 1.7388435417677417e+00
0.0000000000000000e+00 1.2903225806451613e-01 0.0000000000000000e+00
3.2258064516129031e-02 1.2903225806451613e-01 3.2621120443186752e-01
6.4516129032258063e-02 1.2903225806451613e-01 6.8831130686302178e-01
9.6774193548387094e-02 1.2903225806451613e-01 1.0205244777946858e+00
1.2903225806451613e-01 1.2903225806451613e-01 1.2824651237308655e+00
1.6129032258064516e-01 1.2903225806451613e-01 1.4749497054912954e+00
1.9354838709677419e-01 1.2903225806451613e-01 1.6148693141423234e+00
2.2580645161290322e-01 1.2903225806451613e-01 1.7182540914017095e+00
2.5806451612903225e-01 1.2903225806451613e-01 1.7965568862197794e+00
2.9032258064516125e-01 1.2903225806451613e-01 1.8573806265651043e+00
3.2258064516129031e-01 1.2903225806451613e-01 1.9057319348266692e+00
3.5483870967741937e-01 1.2903225806451613e-01 1.9449575455305752e+00
3.8709677419354838e-01 1.2903225806451613e-01 1.9773457614678791e+00
4.1935483870967738e-01 1.2903225806451613e-01 2.0044994407537549e+00
4.5161290322580644e-01 1.2903225806451613e-01 2.0275678031611002e+00
4.8387096774193550e-01 1.2903225806451613e-01 2.0473928177281016e+00
5.1612903225806450e-01 1.2903225806451613e-01 2.0646036039761904e+00
5.4838709677419351e-01 1.2903225806451613e-01 2.0796786714933075e+00
5.8064516129032251e-01 1.2903225806451613e-01 2.0929878554999739e+00
6.1290322580645162e-01 1.2903225806451613e-01 2.1048211593598829e+00
6.4516129032258063e-01 1.2903225806451613e-01 2.1154089760989350e+00
6.7741935483870963e-01 1.2903225806451613e-01 2.1249365194681116e+00
7.0967741935483875e-01 1.2903225806451613e-01 2.1335542923654289e+00
7.4193548387096775e-01 1.2903225806451613e-01 2.1413857958113551e+00
7.7419354838709675e-01 1.2903225806451613e-01 2.1485332850078835e+00
8.0645161290322576e-01 1.2903225806451613e-01 2.1550821223993322e+00
8.3870967741935476e-01 1.2903225806451613e-01 2.1611041086976108e+00
8.7096774193548387e-01 1.2903225806451613e-01 2.1666600597326164e+00
9.0322580645161288e-01 1.2903225806451613e-01 2.1718018200869351e+00
9.3548387096774188e-01 1.2903225806451613e-01 2.1765738514171984e+00
9.6774193548387100e-01 1.2903225806451613e-01 2.1810144962545523e+00
1.0000000000000000e+00 1.2903225806451613e-01 2.1851569917859699e+00
0.0000000000000000e+00 1.6129032258064516e-01 0.0000000000000000e+00
3.2258064516129031e-02 1.6129032258064516e-01 3.7517208928460144e-01
6.4516129032258063e-02 1.6129032258064516e-01 7.9161962423626475e-01
9.6774193548387094e-02 1.6129032258064516e-01 1.1736945123240727e+00
1.2903225806451613e-01 1.6129032258064516e-01 1.4749497054912954e+00
1.6129032258064516e-01 1.6129032258064516e-01 1.6963242067746072e+00
1.9354838709677419e-01 1.6129032258064516e-01 1.8572442830819611e+00
2.2580645161290322e-01 1.6129032258064516e-01 1.9761460324936007e+00
2.5806451612903225e-01 1.6129032258064516e-01 2.0662012566232626e+00
2.9032258064516125e-01 1.6129032258064516e-01 2.1361540032899566e+00
3.2258064516129031e-01 1.6129032258064516e-01 2.1917623364608789e+00
3.5483870967741937e-01 1.6129032258064516e-01 2.2368753004587867e+00
3.8709677419354838e-01 1.6129032258064516e-01 2.2741246483546127e+00
4.1935483870967738e-01 1.6129032258064516e-01 2.3053538104773184e+00
4.5161290322580644e-01 1.6129032258064516e-01 2.3318844924500945e+00
4.8387096774193550e-01 1.6129032258064516e-01 2.3546850340444689e+00
5.1612903225806450e-01 1.6129032258064516e-01 2.3744789790322618e+00
5.4838709677419351e-01 1.6129032258064516e-01 2.3918166562783680e+00
5.8064516129032251e-01 1.6129032258064516e-01 2.4071234093960312e+00
6.1290322580645162e-01 1.6129032258064516e-01 2.4207327682161659e+00
6.4516129032258063e-01 1.6129032258064516e-01 2.4329097053445849e+00
6.7741935483870963e-01 1.6129032258064516e-01 2.4438672331762517e+00
7.0967741935483875e-01 1.6129032258064516e-01 2.4537784435177157e+00
7.4193548387096775e-01 1.6129032258064516e-01 2.4627853735989955e+00
7.7419354838709675e-01 1.6129032258064516e-01 2.4710056260568187e+00
8.0645161290322576e-01 1.6129032258064516e-01 2.4785373753442594e+00
8.3870967741935476e-01 1.6129032258064516e-01 2.4854631987080014e+00
8.7096774193548387e-01 1.6129032258064516e-01 2.4918530397969856e+00
9.0322580645161288e-01 1.6129032258064516e-01 2.4977665245225951e+00
9.3548387096774188e-01 1.6129032258064516e-01 2.5032547877704028e+00
9.6774193548387100e-01 1.6129032258064516e-01 2.5083619268838571e+00
1.0000000000000000e+00 1.6129032258064516e-01 2.5131261676035486e+00
0.0000000000000000e+00 1.9354838709677419e-01 0.0000000000000000e+00
3.2258064516129031e-02 1.9354838709677419e-01 4.1076240922164947e-01
6.4516129032258063e-02 1.9354838709677419e-01 8.6671581742253867e-01
9.6774193548387094e-02 1.9354838709677419e-01 1.2850358524584755e+00
1.2903225806451613e-01 1.9354838709677419e-01 1.6148693141423234e+00
1.6129032258064516e-01 1.9354838709677419e-01 1.8572442830819611e+00
1.9354838709677419e-01 1.9354838709677419e-01 2.0334298793031067e+00
2.2580645161290322e-01 1.9354838709677419e-01 2.1636111226416648e+00
2.5806451612903225e-01 1.9354838709677419e-01 2.2622093443191686e+00
2.9032258064516125e-01 1.9354838709677419e-01 2.3387980873871155e+00
3.2258064516129031e-01 1.9354838709677419e-01 2.3996816487139836e+00
3.5483870967741937e-01 1.9354838709677419e-01 2.4490742083104218e+00
3.8709677419354838e-01 1.9354838709677419e-01 2.4898571778346232e+00
4.1935483870967738e-01 1.9354838709677419e-01 2.5240488627650159e+00
4.5161290322580644e-01 1.9354838709677419e-01 2.5530963509889171e+00
4.8387096774193550e-01 1.9354838709677419e-01 2.5780598428486723e+00
5.1612903225806450e-01 1.9354838709677419e-01 2.5997315203625582e+00
5.4838709677419351e-01 1.9354838709677419e-01 2.6187139187853670e+00
5.8064516129032251e-01 1.9354838709677419e-01 2.6354727315210416e+00
6.1290322580645162e-01 1.9354838709677419e-01 2.6503731283698055e+00
6.4516129032258063e-01 1.9354838709677419e-01 2.6637052182951186e+00
6.7741935483870963e-01 1.9354838709677419e-01 2.6757022208968615e+00
7.0967741935483875e-01 1.9354838709677419e-01 2.6865536481603489e+00
7.4193548387096775e-01 1.9354838709677419e-01 2.6964150115334400e+00
7.7419354838709675e-01 1.9354838709677419e-01 2.7054150699077835e+00
8.0645161290322576e-01 1.9354838709677419e-01 2.7136613109564229e+00
8.3870967741935476e-01 1.9354838709677419e-01 2.7212441455328404e+00
8.7096774193548387e-01 1.9354838709677419e-01 2.7282401524193327e+00
9.0322580645161288e-01 1.9354838709677419e-01 2.7347146138789222e+00
9.3548387096774188e-01 1.9354838709677419e-01 2.7407235156562662e+00
9.6774193548387100e-01 1.9354838709677419e-01 2.7463151383445981e+00
1.0000000000000000e+00 1.9354838709677419e-01 2.7515313339306395e+00
0.0000000000000000e+00 2.2580645161290322e-01 0.0000000000000000e+00
3.2258064516129031e-02 2.2580645161290322e-01 4.3705963328306746e-01
6.4516129032258063e-02 2.2580645161290322e-01 9.2220341691228824e-01
9.6774193548387094e-02 2.2580645161290322e-01 1.3673045191631275e+00
1.2903225806451613e-01 2.2580645161290322e-01 1.7182540914017095e+00
1.6129032258064516e-01 2.2580645161290322e-01 1.9761460324936007e+00
1.9354838709677419e-01 2.2580645161290322e-01 2.1636111226416648e+00
2.2580645161290322e-01 2.2580645161290322e-01 2.3021266371983584e+00
2.5806451612903225e-01 2.2580645161290322e-01 2.4070371685451524e+00
2.9032258064516125e-01 2.2580645161290322e-01 2.4885291629618695e+00
3.2258064516129031e-01 2.2580645161290322e-01 2.5533105216964982e+00
3.5483870967741937e-01 2.2580645161290322e-01 2.6058652187658753e+00
3.8709677419354838e-01 2.2580645161290322e-01 2.6492591353080872e+00
4.1935483870967738e-01 2.2580645161290322e-01 2.6856397897728530e+00
4.5161290322580644e-01 2.2580645161290322e-01 2.7165469133701388e+00
4.8387096774193550e-01 2.2580645161290322e-01 2.7431085810221614e+00
5.1612903225806450e-01 2.2580645161290322e-01 2.7661676906539214e+00
5.4838709677419351e-01 2.2580645161290322e-01 2.7863653521420471e+00
5.8064516129032251e-01 2.2580645161290322e-01 2.8041970728255263e+00
6.1290322580645162e-01 2.2580645161290322e-01 2.8200514008659945e+00
6.4516129032258063e-01 2.2580645161290322e-01 2.8342370181543330e+00
6.7741935483870963e-01 2.2580645161290322e-01 2.8470020751310643e+00
7.0967741935483875e-01 2.2580645161290322e-01 2.8585482164378222e+00
7.4193548387096775e-01 2.2580645161290322e-01 2.8690409094466141e+00
7.7419354838709675e-01 2.2580645161290322e-01 2.8786171562606064e+00
8.0645161290322576e-01 2.2580645161290322e-01 2.8873913259698343e+00
8.3870967741935476e-01 2.2580645161290322e-01 2.8954596175778597e+00
8.7096774193548387e-01 2.2580645161290322e-01 2.9029035124806337e+00
9.0322580645161288e-01 2.2580645161290322e-01 2.9097924723457673e+00
9.3548387096774188e-01 2.2580645161290322e-01 2.9161860671545430e+00
9.6774193548387100e-01 2.2580645161290322e-01 2.9221356684490005e+00
1.0000000000000000e+00 2.2580645161290322e-01 2.9276858076019190e+00
0.0000000000000000e+00 2.5806451612903225e-01 0.0000000000000000e+00
3.2258064516129031e-02 2.5806451612903225e-01 4.5697693827275415e-01
6.4516129032258063e-02 2.5806451612903225e-01 9.6422927635668387e-01
9.6774193548387094e-02 2.5806451612903225e-01 1.4296141424916016e+00
1.2903225806451613e-01 2.5806451612903225e-01 1.7965568862197794e+00
1.6129032258064516e-01 2.5806451612903225e-01 2.0662012566232626e+00
1.9354838709677419e-01 2.5806451612903225e-01 2.2622093443191686e+00
2.2580645161290322e-01 2.5806451612903225e-01 2.4070371685451524e+00
2.5806451612903225e-01 2.5806451612903225e-01 2.5167285922241169e+00
2.9032258064516125e-01 2.5806451612903225e-01 2.6019342695879946e+00
3.2258064516129031e-01 2.5806451612903225e-01 2.6696677885801874e+00
3.5483870967741937e-01 2.5806451612903225e-01 2.7246174630175468e+00
3.8709677419354838e-01 2.5806451612903225e-01 2.7699888897314846e+00
4.1935483870967738e-01 2.5806451612903225e-01 2.8080274520319755e+00
4.5161290322580644e-01 2.5806451612903225e-01 2.8403430484328855e+00
4.8387096774193550e-01 2.5806451612903225e-01 2.8681151615147136e+00
5.1612903225806450e-01 2.5806451612903225e-01 2.8922251010203661e+00
5.4838709677419351e-01 2.5806451612903225e-01 2.9133431929333189e+00
5.8064516129032251e-01 2.5806451612903225e-01 2.9319875254260288e+00
6.1290322580645162e-01 2.5806451612903225e-01 2.9485643532421375e+00
6.4516129032258063e-01 2.5806451612903225e-01 2.9633964252576637e+00
6.7741935483870963e-01 2.5806451612903225e-01 2.9767432004111720e+00
7.0967741935483875e-01 2.5806451612903225e-01 2.9888155125201461e+00
7.4193548387096775e-01 2.5806451612903225e-01 2.9997863694930844e+00
7.7419354838709675e-01 2.5806451612903225e-01 3.0097990167749447e+00
8.0645161290322576e-01 2.5806451612903225e-01 3.0189730353853794e+00
8.3870967741935476e-01 2.5806451612903225e-01 3.0274090082260448e+00
8.7096774193548387e-01 2.5806451612903225e-01 3.0351921298928555e+00
9.0322580645161288e-01 2.5806451612903225e-01 3.0423950275006830e+00
9.3548387096774188e-01 2.5806451612903225e-01 3.0490799857026651e+00
9.6774193548387100e-01 2.5806451612903225e-01 3.0553007171004878e+00
1.0000000000000000e+00 2.5806451612903225e-01 3.0611037824122773e+00
0.0000000000000000e+00 2.9032258064516125e-01 0.0000000000000000e+00
3.2258064516129031e-02 2.9032258064516125e-01 4.7244822496036276e-01
6.4516129032258063e-02 2.9032258064516125e-01 9.9687395996694439e-01
9.6774193548387094e-02 2.9032258064516125e-01 1.4780147693038583e+00
1.2903225806451613e-01 2.9032258064516125e-01 1.8573806265651043e+00
1.6129032258064516e-01 2.9032258064516125e-01 2.1361540032899566e+00
1.9354838709677419e-01 2.9032258064516125e-01 2.3387980873871155e+00
2.2580645161290322e-01 2.9032258064516125e-01 2.4885291629618695e+00
2.5806451612903225e-01 2.9032258064516125e-01 2.6019342695879946e+00
2.9032258064516125e-01 2.9032258064516125e-01 2.6900246471446017e+00
3.2258064516129031e-01 2.9032258064516125e-01 2.7600513336971746e+00
3.5483870967741937e-01 2.9032258064516125e-01 2.8168613693374960e+00
3.8709677419354838e-01 2.9032258064516125e-01 2.8637688787097195e+00
4.1935483870967738e-01 2.9032258064516125e-01 2.9030952642092536e+00
4.5161290322580644e-01 2.9032258064516125e-01 2.9365049286353231e+00
4.8387096774193550e-01 2.9032258064516125e-01 2.9652172868092417e+00
5.1612903225806450e-01 2.9032258064516125e-01 2.9901434858563993e+00
5.4838709677419351e-01 2.9032258064516125e-01 3.0119765461340919e+00
5.8064516129032251e-01 2.9032258064516125e-01 3.0312520960667539e+00
6.1290322580645162e-01 2.9032258064516125e-01 3.0483901444479167e+00
6.4516129032258063e-01 2.9032258064516125e-01 3.0637243670515906e+00
6.7741935483870963e-01 2.9032258064516125e-01 3.0775230069874562e+00
7.0967741935483875e-01 2.9032258064516125e-01 3.0900040360052663e+00
7.4193548387096775e-01 2.9032258064516125e-01 3.1013463193221220e+00
7.7419354838709675e-01 2.9032258064516125e-01 3.1116979520617276e+00
8.0645161290322576e-01 2.9032258064516125e-01 3.1211825637461494e+00
8.3870967741935476e-01 2.9032258064516125e-01 3.1299041425843521e+00
8.7096774193548387e-01 2.9032258064516125e-01 3.1379507674972715e+00
9.0322580645161288e-01 2.9032258064516125e-01 3.1453975244435886e+00
9.3548387096774188e-01 2.9032258064516125e-01 3.1523088067686844e+00
9.6774193548387100e-01 2.9032258064516125e-01 3.1587401455534487e+00
1.0000000000000000e+00 2.9032258064516125e-01 3.1647396778629928e+00
0.0000000000000000e+00 3.2258064516129031e-01 0.0000000000000000e+00
3.2258064516129031e-02 3.2258064516129031e-01 4.8474699099462071e-01
6.4516129032258063e-02 3.2258064516129031e-01 1.0228245698995064e+00
9.6774193548387094e-02 3.2258064516129031e-01 1.5164904305138691e+00
1.2903225806451613e-01 3.2258064516129031e-01 1.9057319348266692e+00
1.6129032258064516e-01 3.2258064516129031e-01 2.1917623364608789e+00
1.9354838709677419e-01 3.2258064516129031e-01 2.3996816487139836e+00
2.2580645161290322e-01 3.2258064516129031e-01 2.5533105216964982e+00
2.5806451612903225e-01 3.2258064516129031e-01 2.6696677885801874e+00
2.9032258064516125e-01 3.2258064516129031e-01 2.7600513336971746e+00
3.2258064516129031e-01 3.2258064516129031e-01 2.8319009540413531e+00
3.5483870967741937e-01 3.2258064516129031e-01 2.8901898677889992e+00
3.8709677419354838e-01 3.2258064516129031e-01 2.9383184728338057e+00
4.1935483870967738e-01 3.2258064516129031e-01 2.9786686022880819e+00
4.5161290322580644e-01 3.2258064516129031e-01 3.0129479866630278e+00
4.8387096774193550e-01 3.2258064516129031e-01 3.0424077845706923e+00
5.1612903225806450e-01 3.2258064516129031e-01 3.0679828621065561e+00
5.4838709677419351e-01 3.2258064516129031e-01 3.0903842803248245e+00
5.8064516129032251e-01 3.2258064516129031e-01 3.1101616111220953e+00
6.1290322580645162e-01 3.2258064516129031e-01 3.1277457969553382e+00
6.4516129032258063e-01 3.2258064516129031e-01 3.1434791998419640e+00
6.7741935483870963e-01 3.2258064516129031e-01 3.1576370457927880e+00
7.0967741935483875e-01 3.2258064516129031e-01 3.1704429807953116e+00
7.4193548387096775e-01 3.2258064516129031e-01 3.1820805262836358e+00
7.7419354838709675e-01 3.2258064516129031e-01 3.1927016325917954e+00
8.0645161290322576e-01 3.2258064516129031e-01 3.2024331475639634e+00
8.3870967741935476e-01 3.2258064516129031e-01 3.2113817664288047e+00
8.7096774193548387e-01 3.2258064516129031e-01 3.2196378609765772e+00
9.0322580645161288e-01 3.2258064516129031e-01 3.2272784718026597e+00
9.3548387096774188e-01 3.2258064516129031e-01 3.2343696685391601e+00
9.6774193548387100e-01 3.2258064516129031e-01 3.2409684278513433e+00
1.0000000000000000e+00 3.2258064516129031e-01 3.2471241399077710e+00
0.0000000000000000e+00 3.5483870967741937e-01 0.0000000000000000e+00
3.2258064516129031e-02 3.5483870967741937e-01 4.9472452057848332e-01
6.4516129032258063e-02 3.5483870967741937e-01 1.0438773306073847e+00
9.6774193548387094e-02 3.5483870967741937e-01 1.5477042975727462e+00
1.2903225806451613e-01 3.5483870967741937e-01 1.9449575455305752e+00
1.6129032258064516e-01 3.5483870967741937e-01 2.2368753004587867e+00
1.9354838709677419e-01 3.5483870967741937e-01 2.4490742083104218e+00
2.2580645161290322e-01 3.5483870967741937e-01 2.6058652187658753e+00
2.5806451612903225e-01 3.5483870967741937e-01 2.7246174630175468e+00
2.9032258064516125e-01 3.5483870967741937e-01 2.8168613693374960e+00
3.2258064516129031e-01 3.5483870967741937e-01 2.8901898677889992e+00
3.5483870967741937e-01 3.5483870967741937e-01 2.9496785401161363e+00
3.8709677419354838e-01 3.5483870967741937e-01 2.9987977744780623e+00
4.1935483870967738e-01 3.5483870967741937e-01 3.0399784291709100e+00
4.5161290322580644e-01 3.5483870967741937e-01 3.0749633848605247e+00
4.8387096774193550e-01 3.5483870967741937e-01 3.1050295527108989e+00
5.1612903225806450e-01 3.5483870967741937e-01 3.1311310411321611e+00
5.4838709677419351e-01 3.5483870967741937e-01 3.1539935469221847e+00
5.8064516129032251e-01 3.5483870967741937e-01 3.1741779537958115e+00
6.1290322580645162e-01 3.5483870967741937e-01 3.1921240742828405e+00
6.4516129032258063e-01 3.5483870967741937e-01 3.2081813172255624e+00
6.7741935483870963e-01 3.5483870967741937e-01 3.2226305736017058e+00
7.0967741935483875e-01 3.5483870967741937e-01 3.2357000926959523e+00
7.4193548387096775e-01 3.5483870967741937e-01 3.2475771733573677e+00
7.7419354838709675e-01 3.5483870967741937e-01 3.2584168935081537e+00
8.0645161290322576e-01 3.5483870967741937e-01 3.2683487118970205e+00
8.3870967741935476e-01 3.5483870967741937e-01 3.2774815198566212e+00
8.7096774193548387e-01 3.5483870967741937e-01 3.2859075492964669e+00
9.0322580645161288e-01 3.5483870967741937e-01 3.2937054265356931e+00
9.3548387096774188e-01 3.5483870967741937e-01 3.3009425811152289e+00
9.6774193548387100e-01 3.5483870967741937e-01 3.3076771624489556e+00
1.0000000000000000e+00 3.5483870967741937e-01 3.3139595773014685e+00
0.0000000000000000e+00 3.8709677419354838e-01 0.0000000000000000e+00
3.2258064516129031e-02 3.8709677419354838e-01 5.0296287243289561e-01
6.4516129032258063e-02 3.8709677419354838e-01 1.0612603961007476e+00
9.6774193548387094e-02 3.8709677419354838e-01 1.5734772925216947e+00
1.2903225806451613e-01 3.8709677419354838e-01 1.9773457614678791e+00
1.6129032258064516e-01 3.8709677419354838e-01 2.2741246483546127e+00
1.9354838709677419e-01 3.8709677419354838e-01 2.4898571778346232e+00
2.2580645161290322e-01 3.8709677419354838e-01 2.6492591353080872e+00
2.5806451612903225e-01 3.8709677419354838e-01 2.7699888897314846e+00
2.9032258064516125e-01 3.8709677419354838e-01 2.8637688787097195e+00
3.2258064516129031e-01 3.8709677419354838e-01 2.9383184728338057e+00
3.5483870967741937e-01 3.8709677419354838e-01 2.9987977744780623e+00
3.8709677419354838e-01 3.8709677419354838e-01 3.0487349621021784e+00
4.1935483870967738e-01 3.8709677419354838e-01 3.0906013736331110e+00
4.5161290322580644e-01 3.8709677419354838e-01 3.1261689128871000e+00
4.8387096774193550e-01 3.8709677419354838e-01 3.1567357546668271e+00
5.1612903225806450e-01 3.8709677419354838e-01 3.1832718955797161e+00
5.4838709677419351e-01 3.8709677419354838e-01 3.2065151170188271e+00
5.8064516129032251e-01 3.8709677419354838e-01 3.2270356427603915e+00
6.1290322580645162e-01 3.8709677419354838e-01 3.2452806092694870e+00
6.4516129032258063e-01 3.8709677419354838e-01 3.2616052438850924e+00
6.7741935483870963e-01 3.8709677419354838e-01 3.2762951150945621e+00
7.0967741935483875e-01 3.8709677419354838e-01 3.2895822730815407e+00
7.4193548387096775e-01 3.8709677419354838e-01 3.3016571356709221e+00
7.7419354838709675e-01 3.8709677419354838e-01 3.3126773632048900e+00
8.0645161290322576e-01 3.8709677419354838e-01 3.3227745702313483e+00
8.3870967741935476e-01 3.8709677419354838e-01 3.3320594613852528e+00
8.7096774193548387e-01 3.8709677419354838e-01 3.3406258044589974e+00
9.0322580645161288e-01 3.8709677419354838e-01 3.3485535350888318e+00
9.3548387096774188e-01 3.8709677419354838e-01 3.3559112056795435e+00
9.6774193548387100e-01 3.8709677419354838e-01 3.3627579339724600e+00
1.0000000000000000e+00 3.8709677419354838e-01 3.3691449661259099e+00
0.0000000000000000e+00 4.1935483870967738e-01 0.0000000000000000e+00
3.2258064516129031e-02 4.1935483870967738e-01 5.0986975376689514e-01
6.4516129032258063e-02 4.1935483870967738e-01 1.0758340356715674e+00
9.6774193548387094e-02 4.1935483870967738e-01 1.5950848932748503e+00
1.2903225806451613e-01 4.1935483870967738e-01 2.0044994407537549e+00
1.6129032258064516e-01 4.1935483870967738e-01 2.3053538104773184e+00
1.9354838709677419e-01 4.1935483870967738e-01 2.5240488627650159e+00
2.2580645161290322e-01 4.1935483870967738e-01 2.6856397897728530e+00
2.5806451612903225e-01 4.1935483870967738e-01 2.8080274520319755e+00
2.9032258064516125e-01 4.1935483870967738e-01 2.9030952642092536e+00
3.2258064516129031e-01 4.1935483870967738e-01 2.9786686022880819e+00
3.5483870967741937e-01 4.1935483870967738e-01 3.0399784291709100e+00
3.8709677419354838e-01 4.1935483870967738e-01 3.0906013736331110e+00
4.1935483870967738e-01 4.1935483870967738e-01 3.1330427109730312e+00
4.5161290322580644e-01 4.1935483870967738e-01 3.1690986774776868e+00
4.8387096774193550e-01 4.1935483870967738e-01 3.2000852749898927e+00
5.1612903225806450e-01 4.1935483870967738e-01 3.2269858204868838e+00
5.4838709677419351e-01 4.1935483870967738e-01 3.2505482268620982e+00
5.8064516129032251e-01 4.1935483870967738e-01 3.2713505484259318e+00
6.1290322580645162e-01 4.1935483870967738e-01 3.2898460618949086e+00
6.4516129032258063e-01 4.1935483870967738e-01 3.3063948727276680e+00
6.7741935483870963e-01 4.1935483870967738e-01 3.3212864709488445e+00
7.0967741935483875e-01 4.1935483870967738e-01 3.3347560933452507e+00
7.4193548387096775e-01 4.1935483870967738e-01 3.3469967726332399e+00
7.7419354838709675e-01 4.1935483870967738e-01 3.3581683342079938e+00
8.0645161290322576e-01 4.1935483870967738e-01 3.3684041999994605e+00
8.3870967741935476e-01 4.1935483870967738e-01 3.3778165948816001e+00
8.7096774193548387e-01 4.1935483870967738e-01 3.3865005743025178e+00
9.0322580645161288e-01 4.1935483870967738e-01 3.3945371716056387e+00
9.3548387096774188e-01 4.1935483870967738e-01 3.4019958805839727e+00
9.6774193548387100e-01 4.1935483870967738e-01 3.4089366308066125e+00
1.0000000000000000e+00 4.1935483870967738e-01 3.4154113721640185e+00
0.0000000000000000e+00 4.5161290322580644e-01 0.0000000000000000e+00
3.2258064516129031e-02 4.5161290322580644e-01 5.1573748314676260e-01
6.4516129032258063e-02 4.5161290322580644e-01 1.0882150465715736e+00
9.6774193548387094e-02 4.5161290322580644e-01 1.6134415940253926e+00
1.2903225806451613e-01 4.5161290322580644e-01 2.0275678031611002e+00
1.6129032258064516e-01 4.5161290322580644e-01 2.3318844924500945e+00
1.9354838709677419e-01 4.5161290322580644e-01 2.5530963509889171e+00
2.2580645161290322e-01 4.5161290322580644e-01 2.7165469133701388e+00
2.5806451612903225e-01 4.5161290322580644e-01 2.8403430484328855e+00
2.9032258064516125e-01 4.5161290322580644e-01 2.9365049286353231e+00
3.2258064516129031e-01 4.5161290322580644e-01 3.0129479866630278e+00
3.5483870967741937e-01 4.5161290322580644e-01 3.0749633848605247e+00
3.8709677419354838e-01 4.5161290322580644e-01 3.1261689128871000e+00
4.1935483870967738e-01 4.5161290322580644e-01 3.1690986774776868e+00
4.5161290322580644e-01 4.5161290322580644e-01 3.2055695865287785e+00
4.8387096774193550e-01 4.5161290322580644e-01 3.2369127868150480e+00
5.1612903225806450e-01 4.5161290322580644e-01 3.2641229116114210e+00
5.4838709677419351e-01 4.5161290322580644e-01 3.2879564810103816e+00
5.8064516129032251e-01 4.5161290322580644e-01 3.3089982017394095e+00
6.1290322580645162e-01 4.5161290322580644e-01 3.3277065669552806e+00
6.4516129032258063e-01 4.5161290322580644e-01 3.3444458263149581e+00
6.7741935483870963e-01 4.5161290322580644e-01 3.3595088013784560e+00
7.0967741935483875e-01 4.5161290322580644e-01 3.3731334361059271e+00
7.4193548387096775e-01 4.5161290322580644e-01 3.3855149846903534e+00
7.7419354838709675e-01 4.5161290322580644e-01 3.3968151118440364e+00
8.0645161290322576e-01 4.5161290322580644e-01 3.4071687749552875e+00
8.3870967741935476e-01 4.5161290322580644e-01 3.4166894904145488e+00
8.7096774193548387e-01 4.5161290322580644e-01 3.4254734075956605e+00
9.0322580645161288e-01 4.5161290322580644e-01 3.4336024923973265e+00
9.3548387096774188e-01 4.5161290322580644e-01 3.4411470383673328e+00
9.6774193548387100e-01 4.5161290322580644e-01 3.4481676647616788e+00
1.0000000000000000e+00 4.5161290322580644e-01 3.4547169193252696e+00
0.0000000000000000e+00 4.8387096774193550e-01 0.0000000000000000e+00
3.2258064516129031e-02 4.8387096774193550e-01 5.2078022603318674e-01
6.4516129032258063e-02 4.8387096774193550e-01 1.0988553216423638e+00
9.6774193548387094e-02 4.8387096774193550e-01 1.6292173935102190e+00
1.2903225806451613e-01 4.8387096774193550e-01 2.0473928177281016e+00
1.6129032258064516e-01 4.8387096774193550e-01 2.3546850340444689e+00
1.9354838709677419e-01 4.8387096774193550e-01 2.5780598428486723e+00
2.2580645161290322e-01 4.8387096774193550e-01 2.7431085810221614e+00
2.5806451612903225e-01 4.8387096774193550e-01 2.8681151615147136e+00
2.9032258064516125e-01 4.8387096774193550e-01 2.9652172868092417e+00
3.2258064516129031e-01 4.8387096774193550e-01 3.0424077845706923e+00
3.5483870967741937e-01 4.8387096774193550e-01 3.1050295527108989e+00
3.8709677419354838e-01 4.8387096774193550e-01 3.1567357546668271e+00
4.1935483870967738e-01 4.8387096774193550e-01 3.2000852749898927e+00
4.5161290322580644e-01 4.8387096774193550e-01 3.2369127868150480e+00
4.8387096774193550e-01 4.8387096774193550e-01 3.2685624525133665e+00
5.1612903225806450e-01 4.8387096774193550e-01 3.2960386306173608e+00
5.4838709677419351e-01 4.8387096774193550e-01 3.3201052382702243e+00
5.8064516129032251e-01 4.8387096774193550e-01 3.3413526993051090e+00
6.1290322580645162e-01 4.8387096774193550e-01 3.3602439899019956e+00
6.4516129032258063e-01 4.8387096774193550e-01 3.3771469212533716e+00
6.7741935483870963e-01 4.8387096774193550e-01 3.3923571780499837e+00
7.0967741935483875e-01 4.8387096774193550e-01 3.4061150308042558e+00
7.4193548387096775e-01 4.8387096774193550e-01 3.4186176428523383e+00
7.7419354838709675e-01 4.8387096774193550e-01 3.4300282596207614e+00
8.0645161290322576e-01 4.8387096774193550e-01 3.4404831580750095e+00
8.3870967741935476e-01 4.8387096774193550e-01 3.4500969645383659e+00
8.7096774193548387e-01 4.8387096774193550e-01 3.4589667685074805e+00
9.0322580645161288e-01 4.8387096774193550e-01 3.4671753373216454e+00
9.3548387096774188e-01 4.8387096774193550e-01 3.4747936518401188e+00
9.6774193548387100e-01 4.8387096774193550e-01 3.4818829240377371e+00
1.0000000000000000e+00 4.8387096774193550e-01 3.4884962154571726e+00
0.0000000000000000e+00 5.1612903225806450e-01 0.0000000000000000e+00
3.2258064516129031e-02 5.1612903225806450e-01 5.2515800692353609e-01
6.4516129032258063e-02 5.1612903225806450e-01 1.1080925153526298e+00
9.6774193548387094e-02 5.1612903225806450e-01 1.6429129149893300e+00
1.2903225806451613e-01 5.1612903225806450e-01 2.0646036039761904e+00
1.6129032258064516e-01 5.1612903225806450e-01 2.3744789790322618e+00
1.9354838709677419e-01 5.1612903225806450e-01 2.5997315203625582e+00
2.2580645161290322e-01 5.1612903225806450e-01 2.7661676906539214e+00
2.5806451612903225e-01 5.1612903225806450e-01 2.8922251010203661e+00
2.9032258064516125e-01 5.1612903225806450e-01 2.9901434858563993e+00
3.2258064516129031e-01 5.1612903225806450e-01 3.0679828621065561e+00
3.5483870967741937e-01 5.1612903225806450e-01 3.1311310411321611e+00
3.8709677419354838e-01 5.1612903225806450e-01 3.1832718955797161e+00
4.1935483870967738e-01 5.1612903225806450e-01 3.2269858204868838e+00
4.5161290322580644e-01 5.1612903225806450e-01 3.2641229116114210e+00
4.8387096774193550e-01 5.1612903225806450e-01 3.2960386306173608e+00
5.1612903225806450e-01 5.1612903225806450e-01 3.3237457788723530e+00
5.4838709677419351e-01 5.1612903225806450e-01 3.3480146951571719e+00
5.8064516129032251e-01 5.1612903225806450e-01 3.3694407665237036e+00
6.1290322580645162e-01 5.1612903225806450e-01 3.3884908610206521e+00
6.4516129032258063e-01 5.1612903225806450e-01 3.4055358817336470e+00
6.7741935483870963e-01 5.1612903225806450e-01 3.4208739989370351e+00
7.0967741935483875e-01 5.1612903225806450e-01 3.4347475029043704e+00
7.4193548387096775e-01 5.1612903225806450e-01 3.4473552143655399e+00
7.7419354838709675e-01 5.1612903225806450e-01 3.4588617510202004e+00
8.0645161290322576e-01 5.1612903225806450e-01 3.4694045354047809e+00
8.3870967741935476e-01 5.1612903225806450e-01 3.4790991574139567e+00
8.7096774193548387e-01 5.1612903225806450e-01 3.4880435226977604e+00
9.0322580645161288e-01 5.1612903225806450e-01 3.4963210943539984e+00
9.3548387096774188e-01 5.1612903225806450e-01 3.5040034499209765e+00
9.6774193548387100e-01 5.1612903225806450e-01 3.5111523159334168e+00
1.0000000000000000e+00 5.1612903225806450e-01 3.5178211999797435e+00
0.0000000000000000e+00 5.4838709677419351e-01 0.0000000000000000e+00
3.2258064516129031e-02 5.4838709677419351e-01 5.2899254077607816e-01
6.4516129032258063e-02 5.4838709677419351e-01 1.1161834483782149e+00
9.6774193548387094e-02 5.4838709677419351e-01 1.6549089335327973e+00
1.2903225806451613e-01 5.4838709677419351e-01 2.0796786714933075e+00
1.6129032258064516e-01 5.4838709677419351e-01 2.3918166562783680e+00
1.9354838709677419e-01 5.4838709677419351e-01 2.6187139187853670e+00
2.2580645161290322e-01 5.4838709677419351e-01 2.7863653521420471e+00
2.5806451612903225e-01 5.4838709677419351e-01 2.9133431929333189e+00
2.9032258064516125e-01 5.4838709677419351e-01 3.0119765461340919e+00
3.2258064516129031e-01 5.4838709677419351e-01 3.0903842803248245e+00
3.5483870967741937e-01 5.4838709677419351e-01 3.1539935469221847e+00
3.8709677419354838e-01 5.4838709677419351e-01 3.2065151170188271e+00
4.1935483870967738e-01 5.4838709677419351e-01 3.2505482268620982e+00
4.5161290322580644e-01 5.4838709677419351e-01 3.2879564810103816e+00
4.8387096774193550e-01 5.4838709677419351e-01 3.3201052382702243e+00
5.1612903225806450e-01 5.4838709677419351e-01 3.3480146951571719e+00
5.4838709677419351e-01 5.4838709677419351e-01 3.3724608152165345e+00
5.8064516129032251e-01 5.4838709677419351e-01 3.3940433328238142e+00
6.1290322580645162e-01 5.4838709677419351e-01 3.4132325249471522e+00
6.4516129032258063e-01 5.4838709677419351e-01 3.4304020028865052e+00
6.7741935483870963e-01 5.4838709677419351e-01 3.4458521140590901e+00
7.0967741935483875e-01 5.4838709677419351e-01 3.4598269178636447e+00
7.4193548387096775e-01 5.4838709677419351e-01 3.4725266867546996e+00
7.7419354838709675e-01 5.4838709677419351e-01 3.4841172404170910e+00
8.0645161290322576e-01 5.4838709677419351e-01 3.4947370048021473e+00
8.3870967741935476e-01 5.4838709677419351e-01 3.5045024138045551e+00
8.7096774193548387e-01 5.4838709677419351e-01 3.5135120879497261e+00
9.0322580645161288e-01 5.4838709677419351e-01 3.5218500997560036e+00
9.3548387096774188e-01 5.4838709677419351e-01 3.5295885493977179e+00
9.6774193548387100e-01 5.4838709677419351e-01 3.5367896141167772e+00
1.0000000000000000e+00 5.4838709677419351e-01 3.5435071921967038e+00
0.0000000000000000e+00 5.8064516129032251e-01 0.0000000000000000e+00
3.2258064516129031e-02 5.8064516129032251e-01 5.3237789985094297e-01
6.4516129032258063e-02 5.8064516129032251e-01 1.1233266148218048e+00
9.6774193548387094e-02 5.8064516129032251e-01 1.6654997463408396e+00
1.2903225806451613e-01 5.8064516129032251e-01 2.0929878554999739e+00
1.6129032258064516e-01 5.8064516129032251e-01 2.4071234093960312e+00
1.9354838709677419e-01 5.8064516129032251e-01 2.6354727315210416e+00
2.2580645161290322e-01 5.8064516129032251e-01 2.8041970728255263e+00
2.5806451612903225e-01 5.8064516129032251e-01 2.9319875254260288e+00
2.9032258064516125e-01 5.8064516129032251e-01 3.0312520960667539e+00
3.2258064516129031e-01 5.8064516129032251e-01 3.1101616111220953e+00
3.5483870967741937e-01 5.8064516129032251e-01 3.1741779537958115e+00
3.8709677419354838e-01 5.8064516129032251e-01 3.2270356427603915e+00
4.1935483870967738e-01 5.8064516129032251e-01 3.2713505484259318e+00
4.5161290322580644e-01 5.8064516129032251e-01 3.3089982017394095e+00
4.8387096774193550e-01 5.8064516129032251e-01 3.3413526993051090e+00
5.1612903225806450e-01 5.8064516129032251e-01 3.3694407665237036e+00
5.4838709677419351e-01 5.8064516129032251e-01 3.3940433328238142e+00
5.8064516129032251e-01 5.8064516129032251e-01 3.4157639706619256e+00
6.1290322580645162e-01 5.8064516129032251e-01 3.4350759666070321e+00
6.4516129032258063e-01 5.8064516129032251e-01 3.4523553229349675e+00
6.7741935483870963e-01 5.8064516129032251e-01 3.4679043091767334e+00
7.0967741935483875e-01 5.8064516129032251e-01 3.4819685466220913e+00
7.4193548387096775e-01 5.8064516129032251e-01 3.4947495893961404e+00
7.7419354838709675e-01 5.8064516129032251e-01 3.5064143183691447e+00
8.0645161290322576e-01 5.8064516129032251e-01 3.5171020453679667e+00
8.3870967741935476e-01 5.8064516129032251e-01 3.5269299494216990e+00
8.7096774193548387e-01 5.8064516129032251e-01 3.5359972821910999e+00
9.0322580645161288e-01 5.8064516129032251e-01 3.5443886542279266e+00
9.3548387096774188e-01 5.8064516129032251e-01 3.5521766271212947e+00
9.6774193548387100e-01 5.8064516129032251e-01 3.5594237760247545e+00
1.0000000000000000e+00 5.8064516129032251e-01 3.5661843441511580e+00
0.0000000000000000e+00 6.1290322580645162e-01 0.0000000000000000e+00
3.2258064516129031e-02 6.1290322580645162e-01 5.3538785016703383e-01
6.4516129032258063e-02 6.1290322580645162e-01 1.1296776622644258e+00
9.6774193548387094e-02 6.1290322580645162e-01 1.6749161242358488e+00
1.2903225806451613e-01 6.1290322580645162e-01 2.1048211593598829e+00
1.6129032258064516e-01 6.1290322580645162e-01 2.4207327682161659e+00
1.9354838709677419e-01 6.1290322580645162e-01 2.6503731283698055e+00
2.2580645161290322e-01 6.1290322580645162e-01 2.8200514008659945e+00
2.5806451612903225e-01 6.1290322580645162e-01 2.9485643532421375e+00
2.9032258064516125e-01 6.1290322580645162e-01 3.0483901444479167e+00
3.2258064516129031e-01 6.1290322580645162e-01 3.1277457969553382e+00
3.5483870967741937e-01 6.1290322580645162e-01 3.1921240742828405e+00
3.8709677419354838e-01 6.1290322580645162e-01 3.2452806092694870e+00
4.1935483870967738e-01 6.1290322580645162e-01 3.2898460618949086e+00
4.5161290322580644e-01 6.1290322580645162e-01 3.3277065669552806e+00
4.8387096774193550e-01 6.1290322580645162e-01 3.3602439899019956e+00
5.1612903225806450e-01 6.1290322580645162e-01 3.3884908610206521e+00
5.4838709677419351e-01 6.1290322580645162e-01 3.4132325249471522e+00
5.8064516129032251e-01 6.1290322580645162e-01 3.4350759666070321e+00
6.1290322580645162e-01 6.1290322580645162e-01 3.4544971484299061e+00
6.4516129032258063e-01 6.1290322580645162e-01 3.4718741985277286e+00
6.7741935483870963e-01 6.1290322580645162e-01 3.4875110953985167e+00
7.0967741935483875e-01 6.1290322580645162e-01 3.5016548490220560e+00
7.4193548387096775e-01 6.1290322580645162e-01 3.5145081530671844e+00
7.7419354838709675e-01 6.1290322580645162e-01 3.5262388319127682e+00
8.0645161290322576e-01 6.1290322580645162e-01 3.5369869850248215e+00
8.3870967741935476e-01 6.1290322580645162e-01 3.5468704539375038e+00
8.7096774193548387e-01 6.1290322580645162e-01 3.5559890514591470e+00
9.0322580645161288e-01 6.1290322580645162e-01 3.5644278665113989e+00
9.3548387096774188e-01 6.1290322580645162e-01 3.5722598709310169e+00
9.6774193548387100e-01 6.1290322580645162e-01 3.5795479936580308e+00
1.0000000000000000e+00 6.1290322580645162e-01 3.5863467845847699e+00
0.0000000000000000e+00 6.4516129032258063e-01 0.0000000000000000e+00
3.2258064516129031e-02 6.4516129032258063e-01 5.3808099510083318e-01
6.4516129032258063e-02 6.4516129032258063e-01 1.1353602448482563e+00
9.6774193548387094e-02 6.4516129032258063e-01 1.6833414029811868e+00
1.2903225806451613e-01 6.4516129032258063e-01 2.1154089760989350e+00
1.6129032258064516e-01 6.4516129032258063e-01 2.4329097053445849e+00
1.9354838709677419e-01 6.4516129032258063e-01 2.6637052182951186e+00
2.2580645161290322e-01 6.4516129032258063e-01 2.8342370181543330e+00
2.5806451612903225e-01 6.4516129032258063e-01 2.9633964252576637e+00
2.9032258064516125e-01 6.4516129032258063e-01 3.0637243670515906e+00
3.2258064516129031e-01 6.4516129032258063e-01 3.1434791998419640e+00
3.5483870967741937e-01 6.4516129032258063e-01 3.2081813172255624e+00
3.8709677419354838e-01 6.4516129032258063e-01 3.2616052438850924e+00
4.1935483870967738e-01 6.4516129032258063e-01 3.3063948727276680e+00
4.5161290322580644e-01 6.4516129032258063e-01 3.3444458263149581e+00
4.8387096774193550e-01 6.4516129032258063e-01 3.3771469212533716e+00
5.1612903225806450e-01 6.4516129032258063e-01 3.4055358817336470e+00
5.4838709677419351e-01 6.4516129032258063e-01 3.4304020028865052e+00
5.8064516129032251e-01 6.4516129032258063e-01 3.4523553229349675e+00
6.1290322580645162e-01 6.4516129032258063e-01 3.4718741985277286e+00
6.4516129032258063e-01 6.4516129032258063e-01 3.4893386598628831e+00
6.7741935483870963e-01 6.4516129032258063e-01 3.5050542145320778e+00
7.0967741935483875e-01 6.4516129032258063e-01 3.5192691150417561e+00
7.4193548387096775e-01 6.4516129032258063e-01 3.5321870746644457e+00
7.7419354838709675e-01 6.4516129032258063e-01 3.5439767619807916e+00
8.0645161290322576e-01 6.4516129032258063e-01 3.5547789811948163e+00
8.3870967741935476e-01 6.4516129032258063e-01 3.5647121666153017e+00
8.7096774193548387e-01 6.4516129032258063e-01 3.5738766331358609e+00
9.0322580645161288e-01 6.4516129032258063e-01 3.5823578976983104e+00
9.3548387096774188e-01 6.4516129032258063e-01 3.5902292992073797e+00
9.6774193548387100e-01 6.4516129032258063e-01 3.5975540831525983e+00
1.0000000000000000e+00 6.4516129032258063e-01 3.6043870738269308e+00
0.0000000000000000e+00 6.7741935483870963e-01 0.0000000000000000e+00
3.2258064516129031e-02 6.7741935483870963e-01 5.4050444610953929e-01
6.4516129032258063e-02 6.7741935483870963e-01 1.1404737685661990e+00
9.6774193548387094e-02 6.7741935483870963e-01 1.6909229668316015e+00
1.2903225806451613e-01 6.7741935483870963e-01 2.1249365194681116e+00
1.6129032258064516e-01 6.7741935483870963e-01 2.4438672331762517e+00
1.9354838709677419e-01 6.7741935483870963e-01 2.6757022208968615e+00
2.2580645161290322e-01 6.7741935483870963e-01 2.8470020751310643e+00
2.5806451612903225e-01 6.7741935483870963e-01 2.9767432004111720e+00
2.9032258064516125e-01 6.7741935483870963e-01 3.0775230069874562e+00
3.2258064516129031e-01 6.7741935483870963e-01 3.1576370457927880e+00
3.5483870967741937e-01 6.7741935483870963e-01 3.2226305736017058e+00
3.8709677419354838e-01 6.7741935483870963e-01 3.2762951150945621e+00
4.1935483870967738e-01 6.7741935483870963e-01 3.3212864709488445e+00
4.5161290322580644e-01 6.7741935483870963e-01 3.3595088013784560e+00
4.8387096774193550e-01 6.7741935483870963e-01 3.3923571780499837e+00
5.1612903225806450e-01 6.7741935483870963e-01 3.4208739989370351e+00
5.4838709677419351e-01 6.7741935483870963e-01 3.4458521140590901e+00
5.8064516129032251e-01 6.7741935483870963e-01 3.4679043091767334e+00
6.1290322580645162e-01 6.7741935483870963e-01 3.4875110953985167e+00
6.4516129032258063e-01 6.7741935483870963e-01 3.5050542145320778e+00
6.7741935483870963e-01 6.7741935483870963e-01 3.5208405501379016e+00
7.0967741935483875e-01 6.7741935483870963e-01 3.5351194728213651e+00
7.4193548387096775e-01 6.7741935483870963e-01 3.5480956133546666e+00
7.7419354838709675e-01 6.7741935483870963e-01 3.5599383999811152e+00
8.0645161290322576e-01 6.7741935483870963e-01 3.5707892710696512e+00
8.3870967741935476e-01 6.7741935483870963e-01 3.5807671943427017e+00
8.7096774193548387e-01 6.7741935483870963e-01 3.5899729364998949e+00
9.0322580645161288e-01 6.7741935483870963e-01 3.5984923996408966e+00
9.3548387096774188e-01 6.7741935483870963e-01 3.6063992529798967e+00
9.6774193548387100e-01 6.7741935483870963e-01 3.6137570268563750e+00
1.0000000000000000e+00 6.7741935483870963e-01 3.6206207924852087e+00
0.0000000000000000e+00 7.0967741935483875e-01 0.0000000000000000e+00
3.2258064516129031e-02 7.0967741935483875e-01 5.4269648550642813e-01
6.4516129032258063e-02 7.0967741935483875e-01 1.1450990097641389e+00
9.6774193548387094e-02 7.0967741935483875e-01 1.6977805788033038e+00
1.2903225806451613e-01 7.0967741935483875e-01 2.1335542923654289e+00
1.6129032258064516e-01 7.0967741935483875e-01 2.4537784435177157e+00
1.9354838709677419e-01 7.0967741935483875e-01 2.6865536481603489e+00
2.2580645161290322e-01 7.0967741935483875e-01 2.8585482164378222e+00
2.5806451612903225e-01 7.0967741935483875e-01 2.9888155125201461e+00
2.9032258064516125e-01 7.0967741935483875e-01 3.0900040360052663e+00
3.2258064516129031e-01 7.0967741935483875e-01 3.1704429807953116e+00
3.5483870967741937e-01 7.0967741935483875e-01 3.2357000926959523e+00
3.8709677419354838e-01 7.0967741935483875e-01 3.2895822730815407e+00
4.1935483870967738e-01 7.0967741935483875e-01 3.3347560933452507e+00
4.5161290322580644e-01 7.0967741935483875e-01 3.3731334361059271e+00
4.8387096774193550e-01 7.0967741935483875e-01 3.4061150308042558e+00
5.1612903225806450e-01 7.0967741935483875e-01 3.4347475029043704e+00
5.4838709677419351e-01 7.0967741935483875e-01 3.4598269178636447e+00
5.8064516129032251e-01 7.0967741935483875e-01 3.4819685466220913e+00
6.1290322580645162e-01 7.0967741935483875e-01 3.5016548490220560e+00
6.4516129032258063e-01 7.0967741935483875e-01 3.5192691150417561e+00
6.7741935483870963e-01 7.0967741935483875e-01 3.5351194728213651e+00
7.0967741935483875e-01 7.0967741935483875e-01 3.5494563042996452e+00
7.4193548387096775e-01 7.0967741935483875e-01 3.5624850701378326e+00
7.7419354838709675e-01 7.0967741935483875e-01 3.5743758857028789e+00
8.0645161290322576e-01 7.0967741935483875e-01 3.5852707629732103e+00
8.3870967741935476e-01 7.0967741935483875e-01 3.5952891521500492e+00
8.7096774193548387e-01 7.0967741935483875e-01 3.6045322285967778e+00
9.0322580645161288e-01 7.0967741935483875e-01 3.6130862427927801e+00
9.3548387096774188e-01 7.0967741935483875e-01 3.6210251627209620e+00
9.6774193548387100e-01 7.0967741935483875e-01 3.6284127763708720e+00
1.0000000000000000e+00 7.0967741935483875e-01 3.6353043783011048e+00
0.0000000000000000e+00 7.4193548387096775e-01 0.0000000000000000e+00
3.2258064516129031e-02 7.4193548387096775e-01 5.4468852733613193e-01
6.4516129032258063e-02 7.4193548387096775e-01 1.1493022526218364e+00
9.6774193548387094e-02 7.4193548387096775e-01 1.7040125151083247e+00
1.2903225806451613e-01 7.4193548387096775e-01 2.1413857958113551e+00
1.6129032258064516e-01 7.4193548387096775e-01 2.4627853735989955e+00
1.9354838709677419e-01 7.4193548387096775e-01 2.6964150115334400e+00
2.2580645161290322e-01 7.4193548387096775e-01 2.8690409094466141e+00
2.5806451612903225e-01 7.4193548387096775e-01 2.9997863694930844e+00
2.9032258064516125e-01 7.4193548387096775e-01 3.1013463193221220e+00
3.2258064516129031e-01 7.4193548387096775e-01 3.1820805262836358e+00
3.5483870967741937e-01 7.4193548387096775e-01 3.2475771733573677e+00
3.8709677419354838e-01 7.4193548387096775e-01 3.3016571356709221e+00
4.1935483870967738e-01 7.4193548387096775e-01 3.3469967726332399e+00
4.5161290322580644e-01 7.4193548387096775e-01 3.3855149846903534e+00
4.8387096774193550e-01 7.4193548387096775e-01 3.4186176428523383e+00
5.1612903225806450e-01 7.4193548387096775e-01 3.4473552143655399e+00
5.4838709677419351e-01 7.4193548387096775e-01 3.4725266867546996e+00
5.8064516129032251e-01 7.4193548387096775e-01 3.4947495893961404e+00
6.1290322580645162e-01 7.4193548387096775e-01 3.5145081530671844e+00
6.4516129032258063e-01 7.4193548387096775e-01 3.5321870746644457e+00
6.7741935483870963e-01 7.4193548387096775e-01 3.5480956133546666e+00
7.0967741935483875e-01 7.4193548387096775e-01 3.5624850701378326e+00
7.4193548387096775e-01 7.4193548387096775e-01 3.5755616598466955e+00
7.7419354838709675e-01 7.4193548387096775e-01 3.5874961222799775e+00
8.0645161290322576e-01 7.4193548387096775e-01 3.5984309906905350e+00
8.3870967741935476e-01 7.4193548387096775e-01 3.6084861537379251e+00
8.7096774193548387e-01 7.4193548387096775e-01 3.6177631581635676e+00
9.0322580645161288e-01 7.4193548387096775e-01 3.6263485710410528e+00
9.3548387096774188e-01 7.4193548387096775e-01 3.6343166318629052e+00
9.6774193548387100e-01 7.4193548387096775e-01 3.6417313627612322e+00
1.0000000000000000e+00 7.4193548387096775e-01 3.6486482612608833e+00
0.0000000000000000e+00 7.7419354838709675e-01 0.0000000000000000e+00
3.2258064516129031e-02 7.7419354838709675e-01 5.4650658150097364e-01
6.4516129032258063e-02 7.7419354838709675e-01 1.1531383784849238e+00
9.6774193548387094e-02 7.7419354838709675e-01 1.7097001455513345e+00
1.2903225806451613e-01 7.7419354838709675e-01 2.1485332850078835e+00
1.6129032258064516e-01 7.7419354838709675e-01 2.4710056260568187e+00
1.9354838709677419e-01 7.7419354838709675e-01 2.7054150699077835e+00
2.2580645161290322e-01 7.7419354838709675e-01 2.8786171562606064e+00
2.5806451612903225e-01 7.7419354838709675e-01 3.0097990167749447e+00
2.9032258064516125e-01 7.7419354838709675e-01 3.1116979520617276e+00
3.2258064516129031e-01 7.7419354838709675e-01 3.1927016325917954e+00
3.5483870967741937e-01 7.7419354838709675e-01 3.2584168935081537e+00
3.8709677419354838e-01 7.7419354838709675e-01 3.3126773632048900e+00
4.1935483870967738e-01 7.7419354838709675e-01 3.3581683342079938e+00
4.5161290322580644e-01 7.7419354838709675e-01 3.3968151118440364e+00
4.8387096774193550e-01 7.7419354838709675e-01 3.4300282596207614e+00
5.1612903225806450e-01 7.7419354838709675e-01 3.4588617510202004e+00
5.4838709677419351e-01 7.7419354838709675e-01 3.4841172404170910e+00
5.8064516129032251e-01 7.7419354838709675e-01 3.5064143183691447e+00
6.1290322580645162e-01 7.7419354838709675e-01 3.5262388319127682e+00
6.4516129032258063e-01 7.7419354838709675e-01 3.5439767619807916e+00
6.7741935483870963e-01 7.7419354838709675e-01 3.5599383999811152e+00
7.0967741935483875e-01 7.7419354838709675e-01 3.5743758857028789e+00
7.4193548387096775e-01 7.7419354838709675e-01 3.5874961222799775e+00
7.7419354838709675e-01 7.7419354838709675e-01 3.5994704194041756e+00
8.0645161290322576e-01 7.7419354838709675e-01 3.6104417860739364e+00
8.3870967741935476e-01 7.7419354838709675e-01 3.6205305111115997e+00
8.7096774193548387e-01 7.7419354838709675e-01 3.6298384801999570e+00
9.0322580645161288e-01 7.7419354838709675e-01 3.6384525493550308e+00
9.3548387096774188e-01 7.7419354838709675e-01 3.6464472058649435e+00
9.6774193548387100e-01 7.7419354838709675e-01 3.6538866855540273e+00
1.0000000000000000e+00 7.7419354838709675e-01 3.6608266711860371e+00
0.0000000000000000e+00 8.0645161290322576e-01 0.0000000000000000e+00
3.2258064516129031e-02 8.0645161290322576e-01 5.4817236101697175e-01
6.4516129032258063e-02 8.0645161290322576e-01 1.1566532021943032e+00
9.6774193548387094e-02 8.0645161290322576e-01 1.7149113974874712e+00
1.2903225806451613e-01 8.0645161290322576e-01 2.1550821223993322e+00
1.6129032258064516e-01 8.0645161290322576e-01 2.4785373753442594e+00
1.9354838709677419e-01 8.0645161290322576e-01 2.7136613109564229e+00
2.2580645161290322e-01 8.0645161290322576e-01 2.8873913259698343e+00
2.5806451612903225e-01 8.0645161290322576e-01 3.0189730353853794e+00
2.9032258064516125e-01 8.0645161290322576e-01 3.1211825637461494e+00
3.2258064516129031e-01 8.0645161290322576e-01 3.2024331475639634e+00
3.5483870967741937e-01 8.0645161290322576e-01 3.2683487118970205e+00
3.8709677419354838e-01 8.0645161290322576e-01 3.3227745702313483e+00
4.1935483870967738e-01 8.0645161290322576e-01 3.3684041999994605e+00
4.5161290322580644e-01 8.0645161290322576e-01 3.4071687749552875e+00
4.8387096774193550e-01 8.0645161290322576e-01 3.4404831580750095e+00
5.1612903225806450e-01 8.0645161290322576e-01 3.4694045354047809e+00
5.4838709677419351e-01 8.0645161290322576e-01 3.4947370048021473e+00
5.8064516129032251e-01 8.0645161290322576e-01 3.5171020453679667e+00
6.1290322580645162e-01 8.0645161290322576e-01 3.5369869850248215e+00
6.4516129032258063e-01 8.0645161290322576e-01 3.5547789811948163e+00
6.7741935483870963e-01 8.0645161290322576e-01 3.5707892710696512e+00
7.0967741935483875e-01 8.0645161290322576e-01 3.5852707629732103e+00
7.4193548387096775e-01 8.0645161290322576e-01 3.5984309906905350e+00
7.7419354838709675e-01 8.0645161290322576e-01 3.6104417860739364e+00
8.0645161290322576e-01 8.0645161290322576e-01 3.6214465940204899e+00
8.3870967741935476e-01 8.0645161290322576e-01 3.6315660699989087e+00
8.7096774193548387e-01 8.0645161290322576e-01 3.6409024102446641e+00
9.0322580645161288e-01 8.0645161290322576e-01 3.6495427355152792e+00
9.3548387096774188e-01 8.0645161290322576e-01 3.6575617601398722e+00
9.6774193548387100e-01 8.0645161290322576e-01 3.6650239157367954e+00
1.0000000000000000e+00 8.0645161290322576e-01 3.6719850547936654e+00
0.0000000000000000e+00 8.3870967741935476e-01 0.0000000000000000e+00
3.2258064516129031e-02 8.3870967741935476e-01 5.4970412930219337e-01
6.4516129032258063e-02 8.3870967741935476e-01 1.1598852598792881e+00
9.6774193548387094e-02 8.3870967741935476e-01 1.7197034064931116e+00
1.2903225806451613e-01 8.3870967741935476e-01 2.1611041086976108e+00
1.6129032258064516e-01 8.3870967741935476e-01 2.4854631987080014e+00
1.9354838709677419e-01 8.3870967741935476e-01 2.7212441455328404e+00
2.2580645161290322e-01 8.3870967741935476e-01 2.8954596175778597e+00
2.5806451612903225e-01 8.3870967741935476e-01 3.0274090082260448e+00
2.9032258064516125e-01 8.3870967741935476e-01 3.1299041425843521e+00
3.2258064516129031e-01 8.3870967741935476e-01 3.2113817664288047e+00
3.5483870967741937e-01 8.3870967741935476e-01 3.2774815198566212e+00
3.8709677419354838e-01 8.3870967741935476e-01 3.3320594613852528e+00
4.1935483870967738e-01 8.3870967741935476e-01 3.3778165948816001e+00
4.5161290322580644e-01 8.3870967741935476e-01 3.4166894904145488e+00
4.8387096774193550e-01 8.3870967741935476e-01 3.4500969645383659e+00
5.1612903225806450e-01 8.3870967741935476e-01 3.4790991574139567e+00
5.4838709677419351e-01 8.3870967741935476e-01 3.5045024138045551e+00
5.8064516129032251e-01 8.3870967741935476e-01 3.5269299494216990e+00
6.1290322580645162e-01 8.3870967741935476e-01 3.5468704539375038e+00
6.4516129032258063e-01 8.3870967741935476e-01 3.5647121666153017e+00
6.7741935483870963e-01 8.3870967741935476e-01 3.5807671943427017e+00
7.0967741935483875e-01 8.3870967741935476e-01 3.5952891521500492e+00
7.4193548387096775e-01 8.3870967741935476e-01 3.6084861537379251e+00
7.7419354838709675e-01 8.3870967741935476e-01 3.6205305111115997e+00
8.0645161290322576e-01 8.3870967741935476e-01 3.6315660699989087e+00
8.3870967741935476e-01 8.3870967741935476e-01 3.6417138230183994e+00
8.7096774193548387e-01 8.3870967741935476e-01 3.6510762519743953e+00
9.0322580645161288e-01 8.3870967741935476e-01 3.6597407210675827e+00
9.3548387096774188e-01 8.3870967741935476e-01 3.6677821534027282e+00
9.6774193548387100e-01 8.3870967741935476e-01 3.6752651606406599e+00
1.0000000000000000e+00 8.3870967741935476e-01 3.6822457513386460e+00
0.0000000000000000e+00 8.7096774193548387e-01 0.0000000000000000e+00
3.2258064516129031e-02 8.7096774193548387e-01 5.5111735563120345e-01
6.4516129032258063e-02 8.7096774193548387e-01 1.1628671919778752e+00
9.6774193548387094e-02 8.7096774193548387e-01 1.7241245669003100e+00
1.2903225806451613e-01 8.7096774193548387e-01 2.1666600597326164e+00
1.6129032258064516e-01 8.7096774193548387e-01 2.4918530397969856e+00
1.9354838709677419e-01 8.7096774193548387e-01 2.7282401524193327e+00
2.2580645161290322e-01 8.7096774193548387e-01 2.9029035124806337e+00
2.5806451612903225e-01 8.7096774193548387e-01 3.0351921298928555e+00
2.9032258064516125e-01 8.7096774193548387e-01 3.1379507674972715e+00
3.2258064516129031e-01 8.7096774193548387e-01 3.2196378609765772e+00
3.5483870967741937e-01 8.7096774193548387e-01 3.2859075492964669e+00
3.8709677419354838e-01 8.7096774193548387e-01 3.3406258044589974e+00
4.1935483870967738e-01 8.7096774193548387e-01 3.3865005743025178e+00
4.5161290322580644e-01 8.7096774193548387e-01 3.4254734075956605e+00
4.8387096774193550e-01 8.7096774193548387e-01 3.4589667685074805e+00
5.1612903225806450e-01 8.7096774193548387e-01 3.4880435226977604e+00
5.4838709677419351e-01 8.7096774193548387e-01 3.5135120879497261e+00
5.8064516129032251e-01 8.7096774193548387e-01 3.5359972821910999e+00
6.1290322580645162e-01 8.7096774193548387e-01 3.5559890514591470e+00
6.4516129032258063e-01 8.7096774193548387e-01 3.5738766331358609e+00
6.7741935483870963e-01 8.7096774193548387e-01 3.5899729364998949e+00
7.0967741935483875e-01 8.7096774193548387e-01 3.6045322285967778e+00
7.4193548387096775e-01 8.7096774193548387e-01 3.6177631581635676e+00
7.7419354838709675e-01 8.7096774193548387e-01 3.6298384801999570e+00
8.0645161290322576e-01 8.7096774193548387e-01 3.6409024102446641e+00
8.3870967741935476e-01 8.7096774193548387e-01 3.6510762519743953e+00
8.7096774193548387e-01 8.7096774193548387e-01 3.6604627506624503e+00
9.0322580645161288e-01 8.7096774193548387e-01 3.6691494951128649e+00
9.3548387096774188e-01 8.7096774193548387e-01 3.6772116010491227e+00
9.6774193548387100e-01 8.7096774193548387e-01 3.6847138462412286e+00
1.0000000000000000e+00 8.7096774193548387e-01 3.6917123832380332e+00
0.0000000000000000e+00 9.0322580645161288e-01 0.0000000000000000e+00
3.2258064516129031e-02 9.0322580645161288e-01 5.5242522732848820e-01
6.4516129032258063e-02 9.0322580645161288e-01 1.1656268239737628e+00
9.6774193548387094e-02 9.0322580645161288e-01 1.7282161341510993e+00
1.2903225806451613e-01 9.0322580645161288e-01 2.1718018200869351e+00
1.6129032258064516e-01 9.0322580645161288e-01 2.4977665245225951e+00
1.9354838709677419e-01 9.0322580645161288e-01 2.7347146138789222e+00
2.2580645161290322e-01 9.0322580645161288e-01 2.9097924723457673e+00
2.5806451612903225e-01 9.0322580645161288e-01 3.0423950275006830e+00
2.9032258064516125e-01 9.0322580645161288e-01 3.1453975244435886e+00
3.2258064516129031e-01 9.0322580645161288e-01 3.2272784718026597e+00
3.5483870967741937e-01 9.0322580645161288e-01 3.2937054265356931e+00
3.8709677419354838e-01 9.0322580645161288e-01 3.3485535350888318e+00
4.1935483870967738e-01 9.0322580645161288e-01 3.3945371716056387e+00
4.5161290322580644e-01 9.0322580645161288e-01 3.4336024923973265e+00
4.8387096774193550e-01 9.0322580645161288e-01 3.4671753373216454e+00
5.1612903225806450e-01 9.0322580645161288e-01 3.4963210943539984e+00
5.4838709677419351e-01 9.0322580645161288e-01 3.5218500997560036e+00
5.8064516129032251e-01 9.0322580645161288e-01 3.5443886542279266e+00
6.1290322580645162e-01 9.0322580645161288e-01 3.5644278665113989e+00
6.4516129032258063e-01 9.0322580645161288e-01 3.5823578976983104e+00
6.7741935483870963e-01 9.0322580645161288e-01 3.5984923996408966e+00
7.0967741935483875e-01 9.0322580645161288e-01 3.6130862427927801e+00
7.4193548387096775e-01 9.0322580645161288e-01 3.6263485710410528e+00
7.7419354838709675e-01 9.0322580645161288e-01 3.6384525493550308e+00
8.0645161290322576e-01 9.0322580645161288e-01 3.6495427355152792e+00
8.3870967741935476e-01 9.0322580645161288e-01 3.6597407210675827e+00
8.7096774193548387e-01 9.0322580645161288e-01 3.6691494951128649e+00
9.0322580645161288e-01 9.0322580645161288e-01 3.6778568543145518e+00
9.3548387096774188e-01 9.0322580645161288e-01 3.6859380926553089e+00
9.6774193548387100e-01 9.0322580645161288e-01 3.6934581416310417e+00
1.0000000000000000e+00 9.0322580645161288e-01 3.7004732870477541e+00
0.0000000000000000e+00 9.3548387096774188e-01 0.0000000000000000e+00
3.2258064516129031e-02 9.3548387096774188e-01 5.5363905377805522e-01
6.4516129032258063e-02 9.3548387096774188e-01 1.1681880188636240e+00
9.6774193548387094e-02 9.3548387096774188e-01 1.7320134887077434e+00
1.2903225806451613e-01 9.3548387096774188e-01 2.1765738514171984e+00
1.6129032258064516e-01 9.3548387096774188e-01 2.5032547877704028e+00
1.9354838709677419e-01 9.3548387096774188e-01 2.7407235156562662e+00
2.2580645161290322e-01 9.3548387096774188e-01 2.9161860671545430e+00
2.5806451612903225e-01 9.3548387096774188e-01 3.0490799857026651e+00
2.9032258064516125e-01 9.3548387096774188e-01 3.1523088067686844e+00
3.2258064516129031e-01 9.3548387096774188e-01 3.2343696685391601e+00
3.5483870967741937e-01 9.3548387096774188e-01 3.3009425811152289e+00
3.8709677419354838e-01 9.3548387096774188e-01 3.3559112056795435e+00
4.1935483870967738e-01 9.3548387096774188e-01 3.4019958805839727e+00
4.5161290322580644e-01 9.3548387096774188e-01 3.4411470383673328e+00
4.8387096774193550e-01 9.3548387096774188e-01 3.4747936518401188e+00
5.1612903225806450e-01 9.3548387096774188e-01 3.5040034499209765e+00
5.4838709677419351e-01 9.3548387096774188e-01 3.5295885493977179e+00
5.8064516129032251e-01 9.3548387096774188e-01 3.5521766271212947e+00
6.1290322580645162e-01 9.3548387096774188e-01 3.5722598709310169e+00
6.4516129032258063e-01 9.3548387096774188e-01 3.5902292992073797e+00
6.7741935483870963e-01 9.3548387096774188e-01 3.6063992529798967e+00
7.0967741935483875e-01 9.3548387096774188e-01 3.6210251627209620e+00
7.4193548387096775e-01 9.3548387096774188e-01 3.6343166318629052e+00
7.7419354838709675e-01 9.3548387096774188e-01 3.6464472058649435e+00
8.0645161290322576e-01 9.3548387096774188e-01 3.6575617601398722e+00
8.3870967741935476e-01 9.3548387096774188e-01 3.6677821534027282e+00
8.7096774193548387e-01 9.3548387096774188e-01 3.6772116010491227e+00
9.0322580645161288e-01 9.3548387096774188e-01 3.6859380926553089e+00
9.3548387096774188e-01 9.3548387096774188e-01 3.6940370876450346e+00
9.6774193548387100e-01 9.3548387096774188e-01 3.7015736601861251e+00
1.0000000000000000e+00 9.3548387096774188e-01 3.7086042197596010e+00
0.0000000000000000e+00 9.6774193548387100e-01 0.0000000000000000e+00
3.2258064516129031e-02 9.6774193548387100e-01 5.5476858788704786e-01
6.4516129032258063e-02 9.6774193548387100e-01 1.1705713554509161e+00
9.6774193548387094e-02 9.6774193548387100e-01 1.7355471417247776e+00
1.2903225806451613e-01 9.6774193548387100e-01 2.1810144962545523e+00
1.6129032258064516e-01 9.6774193548387100e-01 2.5083619268838571e+00
1.9354838709677419e-01 9.6774193548387100e-01 2.7463151383445981e+00
2.2580645161290322e-01 9.6774193548387100e-01 2.9221356684490005e+00
2.5806451612903225e-01 9.6774193548387100e-01 3.0553007171004878e+00
2.9032258064516125e-01 9.6774193548387100e-01 3.1587401455534487e+00
3.2258064516129031e-01 9.6774193548387100e-01 3.2409684278513433e+00
3.5483870967741937e-01 9.6774193548387100e-01 3.3076771624489556e+00
3.8709677419354838e-01 9.6774193548387100e-01 3.3627579339724600e+00
4.1935483870967738e-01 9.6774193548387100e-01 3.4089366308066125e+00
4.5161290322580644e-01 9.6774193548387100e-01 3.4481676647616788e+00
4.8387096774193550e-01 9.6774193548387100e-01 3.4818829240377371e+00
5.1612903225806450e-01 9.6774193548387100e-01 3.5111523159334168e+00
5.4838709677419351e-01 9.6774193548387100e-01 3.5367896141167772e+00
5.8064516129032251e-01 9.6774193548387100e-01 3.5594237760247545e+00
6.1290322580645162e-01 9.6774193548387100e-01 3.5795479936580308e+00
6.4516129032258063e-01 9.6774193548387100e-01 3.5975540831525983e+00
6.7741935483870963e-01 9.6774193548387100e-01 3.6137570268563750e+00
7.0967741935483875e-01 9.6774193548387100e-01 3.6284127763708720e+00
7.4193548387096775e-01 9.6774193548387100e-01 3.6417313627612322e+00
7.7419354838709675e-01 9.6774193548387100e-01 3.6538866855540273e+00
8.0645161290322576e-01 9.6774193548387100e-01 3.6650239157367954e+00
8.3870967741935476e-01 9.6774193548387100e-01 3.6752651606406599e+00
8.7096774193548387e-01 9.6774193548387100e-01 3.6847138462412286e+00
9.0322580645161288e-01 9.6774193548387100e-01 3.6934581416310417e+00
9.3548387096774188e-01 9.6774193548387100e-01 3.7015736601861251e+00
9.6774193548387100e-01 9.6774193548387100e-01 3.7091256088385860e+00
1.0000000000000000e+00 9.6774193548387100e-01 3.7161705121560402e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
3.2258064516129031e-02 1.0000000000000000e+00 5.5582228395382749e-01
6.4516129032258063e-02 1.0000000000000000e+00 1.1727946724520126e+00
9.6774193548387094e-02 1.0000000000000000e+00 1.7388435417677417e+00
1.2903225806451613e-01 1.0000000000000000e+00 2.1851569917859699e+00
1.6129032258064516e-01 1.0000000000000000e+00 2.5131261676035486e+00
1.9354838709677419e-01 1.0000000000000000e+00 2.7515313339306395e+00
2.2580645161290322e-01 1.0000000000000000e+00 2.9276858076019190e+00
2.5806451612903225e-01 1.0000000000000000e+00 3.0611037824122773e+00
2.9032258064516125e-01 1.0000000000000000e+00 3.1647396778629928e+00
3.2258064516129031e-01 1.0000000000000000e+00 3.2471241399077710e+00
3.5483870967741937e-01 1.0000000000000000e+00 3.3139595773014685e+00
3.8709677419354838e-01 1.0000000000000000e+00 3.3691449661259099e+00
4.1935483870967738e-01 1.0000000000000000e+00 3.4154113721640185e+00
4.5161290322580644e-01 1.0000000000000000e+00 3.4547169193252696e+00
4.8387096774193550e-01 1.0000000000000000e+00 3.4884962154571726e+00
5.1612903225806450e-01 1.0000000000000000e+00 3.5178211999797435e+00
5.4838709677419351e-01 1.0000000000000000e+00 3.5435071921967038e+00
5.8064516129032251e-01 1.0000000000000000e+00 3.5661843441511580e+00
6.1290322580645162e-01 1.0000000000000000e+00 3.5863467845847699e+00
6.4516129032258063e-01 1.0000000000000000e+00 3.6043870738269308e+00
6.7741935483870963e-01 1.0000000000000000e+00 3.6206207924852087e+00
7.0967741935483875e-01 1.0000000000000000e+00 3.6353043783011048e+00
7.4193548387096775e-01 1.0000000000000000e+00 3.6486482612608833e+00
7.7419354838709675e-01 1.0000000000000000e+00 3.6608266711860371e+00
8.0645161290322576e-01 1.0000000000000000e+00 3.6719850547936654e+00
8.3870967741935476e-01 1.0000000000000000e+00 3.6822457513386460e+00
8.7096774193548387e-01 1.0000000000000000e+00 3.6917123832380332e+00
9.0322580645161288e-01 1.0000000000000000e+00 3.7004732870477541e+00
9.3548387096774188e-01 1.0000000000000000e+00 3.7086042197596010e+00
9.6774193548387100e-01 1.0000000000000000e+00 3.7161705121560402e+00
1.0000000000000000e+00 1.0000000000000000e+00 3.7232287961642516e+00


==> data/example_II_1a/fem_uniform_32_artificial.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.2258064516129031e-02 0.0000000000000000e+00 0.0000000000000000e+00
6.4516129032258063e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.6774193548387094e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.2903225806451613e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.6129032258064516e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.9354838709677419e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.2580645161290322e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5806451612903225e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.9032258064516125e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.2258064516129031e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.5483870967741937e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.8709677419354838e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.1935483870967738e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.5161290322580644e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.8387096774193550e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.1612903225806450e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.4838709677419351e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.8064516129032251e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.1290322580645162e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.4516129032258063e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.7741935483870963e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.0967741935483875e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.4193548387096775e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.7419354838709675e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.0645161290322576e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.3870967741935476e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7096774193548387e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0322580645161288e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.3548387096774188e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6774193548387100e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 3.2258064516129031e-02 0.0000000000000000e+00
3.2258064516129031e-02 3.2258064516129031e-02 8.2975940575535950e-02
6.4516129032258063e-02 3.2258064516129031e-02 1.7508067570886968e-01
9.6774193548387094e-02 3.2258064516129031e-02 2.5958329228099142e-01
1.2903225806451613e-01 3.2258064516129031e-02 3.2621120443186752e-01
1.6129032258064516e-01 3.2258064516129031e-02 3.7517208928460144e-01
1.9354838709677419e-01 3.2258064516129031e-02 4.1076240922164947e-01
2.2580645161290322e-01 3.2258064516129031e-02 4.3705963328306746e-01
2.5806451612903225e-01 3.2258064516129031e-02 4.5697693827275415e-01
2.9032258064516125e-01 3.2258064516129031e-02 4.7244822496036276e-01
3.2258064516129031e-01 3.2258064516129031e-02 4.8474699099462071e-01
3.5483870967741937e-01 3.2258064516129031e-02 4.9472452057848332e-01
3.8709677419354838e-01 3.2258064516129031e-02 5.0296287243289561e-01
4.1935483870967738e-01 3.2258064516129031e-02 5.0986975376689514e-01
4.5161290322580644e-01 3.2258064516129031e-02 5.1573748314676260e-01
4.8387096774193550e-01 3.2258064516129031e-02 5.2078022603318674e-01
5.1612903225806450e-01 3.2258064516129031e-02 5.2515800692353609e-01
5.4838709677419351e-01 3.2258064516129031e-02 5.2899254077607816e-01
5.8064516129032251e-01 3.2258064516129031e-02 5.3237789985094297e-01
6.1290322580645162e-01 3.2258064516129031e-02 5.3538785016703383e-01
6.4516129032258063e-01 3.2258064516129031e-02 5.3808099510083318e-01
6.7741935483870963e-01 3.2258064516129031e-02 5.4050444610953929e-01
7.0967741935483875e-01 3.2258064516129031e-02 5.4269648550642813e-01
7.4193548387096775e-01 3.2258064516129031e-02 5.4468852733613193e-01
7.7419354838709675e-01 3.2258064516129031e-02 5.4650658150097364e-01
8.0645161290322576e-01 3.2258064516129031e-02 5.4817236101697175e-01
8.3870967741935476e-01 3.2258064516129031e-02 5.4970412930219337e-01
8.7096774193548387e-01 3.2258064516129031e-02 5.5111735563120345e-01
9.0322580645161288e-01 3.2258064516129031e-02 5.5242522732848820e-01
9.3548387096774188e-01 3.2258064516129031e-02 5.5363905377805522e-01
9.6774193548387100e-01 3.2258064516129031e-02 5.5476858788704786e-01
1.0000000000000000e+00 3.2258064516129031e-02 5.5582228395382749e-01
0.0000000000000000e+00 6.4516129032258063e-02 0.0000000000000000e+00
3.2258064516129031e-02 6.4516129032258063e-02 1.7508067570886968e-01
6.4516129032258063e-02 6.4516129032258063e-02 3.6942326648011481e-01
9.6774193548387094e-02 6.4516129032258063e-02 5.4772525505650693e-01
1.2903225806451613e-01 6.4516129032258063e-02 6.8831130686302178e-01
1.6129032258064516e-01 6.4516129032258063e-02 7.9161962423626475e-01
1.9354838709677419e-01 6.4516129032258063e-02 8.6671581742253867e-01
2.2580645161290322e-01 6.4516129032258063e-02 9.2220341691228824e-01
2.5806451612903225e-01 6.4516129032258063e-02 9.6422927635668387e-01
2.9032258064516125e-01 6.4516129032258063e-02 9.9687395996694439e-01
3.2258064516129031e-01 6.4516129032258063e-02 1.0228245698995064e+00
3.5483870967741937e-01 6.4516129032258063e-02 1.0438773306073847e+00
3.8709677419354838e-01 6.4516129032258063e-02 1.0612603961007476e+00
4.1935483870967738e-01 6.4516129032258063e-02 1.0758340356715674e+00
4.5161290322580644e-01 6.4516129032258063e-02 1.0882150465715736e+00
4.8387096774193550e-01 6.4516129032258063e-02 1.0988553216423638e+00
5.1612903225806450e-01 6.4516129032258063e-02 1.1080925153526298e+00
5.4838709677419351e-01 6.4516129032258063e-02 1.1161834483782149e+00
5.8064516129032251e-01 6.4516129032258063e-02 1.1233266148218048e+00
6.1290322580645162e-01 6.4516129032258063e-02 1.1296776622644258e+00
6.4516129032258063e-01 6.4516129032258063e-02 1.1353602448482563e+00
6.7741935483870963e-01 6.4516129032258063e-02 1.1404737685661990e+00
7.0967741935483875e-01 6.4516129032258063e-02 1.1450990097641389e+00
7.4193548387096775e-01 6.4516129032258063e-02 1.1493022526218364e+00
7.7419354838709675e-01 6.4516129032258063e-02 1.1531383784849238e+00
8.0645161290322576e-01 6.4516129032258063e-02 1.1566532021943032e+00
8.3870967741935476e-01 6.4516129032258063e-02 1.1598852598792881e+00
8.7096774193548387e-01 6.4516129032258063e-02 1.1628671919778752e+00
9.0322580645161288e-01 6.4516129032258063e-02 1.1656268239737628e+00
9.3548387096774188e-01 6.4516129032258063e-02 1.1681880188636240e+00
9.6774193548387100e-01 6.4516129032258063e-02 1.1705713554509161e+00
1.0000000000000000e+00 6.4516129032258063e-02 1.1727946724520126e+00
0.0000000000000000e+00 9.6774193548387094e-02 0.0000000000000000e+00
3.2258064516129031e-02 9.6774193548387094e-02 2.5958329228099142e-01
6.4516129032258063e-02 9.6774193548387094e-02 5.4772525505650693e-01
9.6774193548387094e-02 9.6774193548387094e-02 8.1208462554391936e-01
1.2903225806451613e-01 9.6774193548387094e-02 1.0205244777946858e+00
1.6129032258064516e-01 9.6774193548387094e-02 1.1736945123240727e+00
1.9354838709677419e-01 9.6774193548387094e-02 1.2850358524584755e+00
2.2580645161290322e-01 9.6774193548387094e-02 1.3673045191631275e+00
2.5806451612903225e-01 9.6774193548387094e-02 1.4296141424916016e+00
2.9032258064516125e-01 9.6774193548387094e-02 1.4780147693038583e+00
3.2258064516129031e-01 9.6774193548387094e-02 1.5164904305138691e+00
3.5483870967741937e-01 9.6774193548387094e-02 1.5477042975727462e+00
3.8709677419354838e-01 9.6774193548387094e-02 1.5734772925216947e+00
4.1935483870967738e-01 9.6774193548387094e-02 1.5950848932748503e+00
4.5161290322580644e-01 9.6774193548387094e-02 1.6134415940253926e+00
4.8387096774193550e-01 9.6774193548387094e-02 1.6292173935102190e+00
5.1612903225806450e-01 9.6774193548387094e-02 1.6429129149893300e+00
5.4838709677419351e-01 9.6774193548387094e-02 1.6549089335327973e+00
5.8064516129032251e-01 9.6774193548387094e-02 1.6654997463408396e+00
6.1290322580645162e-01 9.6774193548387094e-02 1.6749161242358488e+00
6.4516129032258063e-01 9.6774193548387094e-02 1.6833414029811868e+00
6.7741935483870963e-01 9.6774193548387094e-02 1.6909229668316015e+00
7.0967741935483875e-01 9.6774193548387094e-02 1.6977805788033038e+00
7.4193548387096775e-01 9.6774193548387094e-02 1.7040125151083247e+00
7.7419354838709675e-01 9.6774193548387094e-02 1.7097001455513345e+00
8.0645161290322576e-01 9.6774193548387094e-02 1.7149113974874712e+00
8.3870967741935476e-01 9.6774193548387094e-02 1.7197034064931116e+00
8.7096774193548387e-01 9.6774193548387094e-02 1.7241245669003100e+00
9.0322580645161288e-01 9.6774193548387094e-02 1.7282161341510993e+00
9.3548387096774188e-01 9.6774193548387094e-02 1.7320134887077434e+00
9.6774193548387100e-01 9.6774193548387094e-02 1.7355471417247776e+00
1.0000000000000000e+00 9.6774193548387094e-02 1.7388435417677417e+00
0.0000000000000000e+00 1.2903225806451613e-01 0.0000000000000000e+00
3.2258064516129031e-02 1.2903225806451613e-01 3.2621120443186752e-01
6.4516129032258063e-02 1.2903225806451613e-01 6.8831130686302178e-01
9.6774193548387094e-02 1.2903225806451613e-01 1.0205244777946858e+00
1.2903225806451613e-01 1.2903225806451613e-01 1.2824651237308655e+00
1.6129032258064516e-01 1.2903225806451613e-01 1.4749497054912954e+00
1.9354838709677419e-01 1.2903225806451613e-01 1.6148693141423234e+00
2.2580645161290322e-01 1.2903225806451613e-01 1.7182540914017095e+00
2.5806451612903225e-01 1.2903225806451613e-01 1.7965568862197794e+00
2.9032258064516125e-01 1.2903225806451613e-01 1.8573806265651043e+00
3.2258064516129031e-01 1.2903225806451613e-01 1.9057319348266692e+00
3.5483870967741937e-01 1.2903225806451613e-01 1.9449575455305752e+00
3.8709677419354838e-01 1.2903225806451613e-01 1.9773457614678791e+00
4.1935483870967738e-01 1.2903225806451613e-01 2.0044994407537549e+00
4.5161290322580644e-01 1.2903225806451613e-01 2.0275678031611002e+00
4.8387096774193550e-01 1.2903225806451613e-01 2.0473928177281016e+00
5.1612903225806450e-01 1.2903225806451613e-01 2.0646036039761904e+00
5.4838709677419351e-01 1.2903225806451613e-01 2.0796786714933075e+00
5.8064516129032251e-01 1.2903225806451613e-01 2.0929878554999739e+00
6.1290322580645162e-01 1.2903225806451613e-01 2.1048211593598829e+00
6.4516129032258063e-01 1.2903225806451613e-01 2.1154089760989350e+00
6.7741935483870963e-01 1.2903225806451613e-01 2.1249365194681116e+00
7.0967741935483875e-01 1.2903225806451613e-01 2.1335542923654289e+00
7.4193548387096775e-01 1.2903225806451613e-01 2.1413857958113551e+00
7.7419354838709675e-01 1.2903225806451613e-01 2.1485332850078835e+00
8.0645161290322576e-01 1.2903225806451613e-01 2.1550821223993322e+00
8.3870967741935476e-01 1.2903225806451613e-01 2.1611041086976108e+00
8.7096774193548387e-01 1.2903225806451613e-01 2.1666600597326164e+00
9.0322580645161288e-01 1.2903225806451613e-01 2.1718018200869351e+00
9.3548387096774188e-01 1.2903225806451613e-01 2.1765738514171984e+00
9.6774193548387100e-01 1.2903225806451613e-01 2.1810144962545523e+00
1.0000000000000000e+00 1.2903225806451613e-01 2.1851569917859699e+00
0.0000000000000000e+00 1.6129032258064516e-01 0.0000000000000000e+00
3.2258064516129031e-02 1.6129032258064516e-01 3.7517208928460144e-01
6.4516129032258063e-02 1.6129032258064516e-01 7.9161962423626475e-01
9.6774193548387094e-02 1.6129032258064516e-01 1.1736945123240727e+00
1.2903225806451613e-01 1.6129032258064516e-01 1.4749497054912954e+00
1.6129032258064516e-01 1.6129032258064516e-01 1.6963242067746072e+00
1.9354838709677419e-01 1.6129032258064516e-01 1.8572442830819611e+00
2.2580645161290322e-01 1.6129032258064516e-01 1.9761460324936007e+00
2.5806451612903225e-01 1.6129032258064516e-01 2.0662012566232626e+00
2.9032258064516125e-01 1.6129032258064516e-01 2.1361540032899566e+00
3.2258064516129031e-01 1.6129032258064516e-01 2.1917623364608789e+00
3.5483870967741937e-01 1.6129032258064516e-01 2.2368753004587867e+00
3.8709677419354838e-01 1.6129032258064516e-01 2.2741246483546127e+00
4.1935483870967738e-01 1.6129032258064516e-01 2.3053538104773184e+00
4.5161290322580644e-01 1.6129032258064516e-01 2.3318844924500945e+00
4.8387096774193550e-01 1.6129032258064516e-01 2.3546850340444689e+00
5.1612903225806450e-01 1.6129032258064516e-01 2.3744789790322618e+00
5.4838709677419351e-01 1.6129032258064516e-01 2.3918166562783680e+00
5.8064516129032251e-01 1.6129032258064516e-01 2.4071234093960312e+00
6.1290322580645162e-01 1.6129032258064516e-01 2.4207327682161659e+00
6.4516129032258063e-01 1.6129032258064516e-01 2.4329097053445849e+00
6.7741935483870963e-01 1.6129032258064516e-01 2.4438672331762517e+00
7.0967741935483875e-01 1.6129032258064516e-01 2.4537784435177157e+00
7.4193548387096775e-01 1.6129032258064516e-01 2.4627853735989955e+00
7.7419354838709675e-01 1.6129032258064516e-01 2.4710056260568187e+00
8.0645161290322576e-01 1.6129032258064516e-01 2.4785373753442594e+00
8.3870967741935476e-01 1.6129032258064516e-01 2.4854631987080014e+00
8.7096774193548387e-01 1.6129032258064516e-01 2.4918530397969856e+00
9.0322580645161288e-01 1.6129032258064516e-01 2.4977665245225951e+00
9.3548387096774188e-01 1.6129032258064516e-01 2.5032547877704028e+00
9.6774193548387100e-01 1.6129032258064516e-01 2.5083619268838571e+00
1.0000000000000000e+00 1.6129032258064516e-01 2.5131261676035486e+00
0.0000000000000000e+00 1.9354838709677419e-01 0.0000000000000000e+00
3.2258064516129031e-02 1.9354838709677419e-01 4.1076240922164947e-01
6.4516129032258063e-02 1.9354838709677419e-01 8.6671581742253867e-01
9.6774193548387094e-02 1.9354838709677419e-01 1.2850358524584755e+00
1.2903225806451613e-01 1.9354838709677419e-01 1.6148693141423234e+00
1.6129032258064516e-01 1.9354838709677419e-01 1.8572442830819611e+00
1.9354838709677419e-01 1.9354838709677419e-01 2.0334298793031067e+00
2.2580645161290322e-01 1.9354838709677419e-01 2.1636111226416648e+00
2.5806451612903225e-01 1.9354838709677419e-01 2.2622093443191686e+00
2.9032258064516125e-01 1.9354838709677419e-01 2.3387980873871155e+00
3.2258064516129031e-01 1.9354838709677419e-01 2.3996816487139836e+00
3.5483870967741937e-01 1.9354838709677419e-01 2.4490742083104218e+00
3.8709677419354838e-01 1.9354838709677419e-01 2.4898571778346232e+00
4.1935483870967738e-01 1.9354838709677419e-01 2.5240488627650159e+00
4.5161290322580644e-01 1.9354838709677419e-01 2.5530963509889171e+00
4.8387096774193550e-01 1.9354838709677419e-01 2.5780598428486723e+00
5.1612903225806450e-01 1.9354838709677419e-01 2.5997315203625582e+00
5.4838709677419351e-01 1.9354838709677419e-01 2.6187139187853670e+00
5.8064516129032251e-01 1.9354838709677419e-01 2.6354727315210416e+00
6.1290322580645162e-01 1.9354838709677419e-01 2.6503731283698055e+00
6.4516129032258063e-01 1.9354838709677419e-01 2.6637052182951186e+00
6.7741935483870963e-01 1.9354838709677419e-01 2.6757022208968615e+00
7.0967741935483875e-01 1.9354838709677419e-01 2.6865536481603489e+00
7.4193548387096775e-01 1.9354838709677419e-01 2.6964150115334400e+00
7.7419354838709675e-01 1.9354838709677419e-01 2.7054150699077835e+00
8.0645161290322576e-01 1.9354838709677419e-01 2.7136613109564229e+00
8.3870967741935476e-01 1.9354838709677419e-01 2.7212441455328404e+00
8.7096774193548387e-01 1.9354838709677419e-01 2.7282401524193327e+00
9.0322580645161288e-01 1.9354838709677419e-01 2.7347146138789222e+00
9.3548387096774188e-01 1.9354838709677419e-01 2.7407235156562662e+00
9.6774193548387100e-01 1.9354838709677419e-01 2.7463151383445981e+00
1.0000000000000000e+00 1.9354838709677419e-01 2.7515313339306395e+00
0.0000000000000000e+00 2.2580645161290322e-01 0.0000000000000000e+00
3.2258064516129031e-02 2.2580645161290322e-01 4.3705963328306746e-01
6.4516129032258063e-02 2.2580645161290322e-01 9.2220341691228824e-01
9.6774193548387094e-02 2.2580645161290322e-01 1.3673045191631275e+00
1.2903225806451613e-01 2.2580645161290322e-01 1.7182540914017095e+00
1.6129032258064516e-01 2.2580645161290322e-01 1.9761460324936007e+00
1.9354838709677419e-01 2.2580645161290322e-01 2.1636111226416648e+00
2.2580645161290322e-01 2.2580645161290322e-01 2.3021266371983584e+00
2.5806451612903225e-01 2.2580645161290322e-01 2.4070371685451524e+00
2.9032258064516125e-01 2.2580645161290322e-01 2.4885291629618695e+00
3.2258064516129031e-01 2.2580645161290322e-01 2.5533105216964982e+00
3.5483870967741937e-01 2.2580645161290322e-01 2.6058652187658753e+00
3.8709677419354838e-01 2.2580645161290322e-01 2.6492591353080872e+00
4.1935483870967738e-01 2.2580645161290322e-01 2.6856397897728530e+00
4.5161290322580644e-01 2.2580645161290322e-01 2.7165469133701388e+00
4.8387096774193550e-01 2.2580645161290322e-01 2.7431085810221614e+00
5.1612903225806450e-01 2.2580645161290322e-01 2.7661676906539214e+00
5.4838709677419351e-01 2.2580645161290322e-01 2.7863653521420471e+00
5.8064516129032251e-01 2.2580645161290322e-01 2.8041970728255263e+00
6.1290322580645162e-01 2.2580645161290322e-01 2.8200514008659945e+00
6.4516129032258063e-01 2.2580645161290322e-01 2.8342370181543330e+00
6.7741935483870963e-01 2.2580645161290322e-01 2.8470020751310643e+00
7.0967741935483875e-01 2.2580645161290322e-01 2.8585482164378222e+00
7.4193548387096775e-01 2.2580645161290322e-01 2.8690409094466141e+00
7.7419354838709675e-01 2.2580645161290322e-01 2.8786171562606064e+00
8.0645161290322576e-01 2.2580645161290322e-01 2.8873913259698343e+00
8.3870967741935476e-01 2.2580645161290322e-01 2.8954596175778597e+00
8.7096774193548387e-01 2.2580645161290322e-01 2.9029035124806337e+00
9.0322580645161288e-01 2.2580645161290322e-01 2.9097924723457673e+00
9.3548387096774188e-01 2.2580645161290322e-01 2.9161860671545430e+00
9.6774193548387100e-01 2.2580645161290322e-01 2.9221356684490005e+00
1.0000000000000000e+00 2.2580645161290322e-01 2.9276858076019190e+00
0.0000000000000000e+00 2.5806451612903225e-01 0.0000000000000000e+00
3.2258064516129031e-02 2.5806451612903225e-01 4.5697693827275415e-01
6.4516129032258063e-02 2.5806451612903225e-01 9.6422927635668387e-01
9.6774193548387094e-02 2.5806451612903225e-01 1.4296141424916016e+00
1.2903225806451613e-01 2.5806451612903225e-01 1.7965568862197794e+00
1.6129032258064516e-01 2.5806451612903225e-01 2.0662012566232626e+00
1.9354838709677419e-01 2.5806451612903225e-01 2.2622093443191686e+00
2.2580645161290322e-01 2.5806451612903225e-01 2.4070371685451524e+00
2.5806451612903225e-01 2.5806451612903225e-01 2.5167285922241169e+00
2.9032258064516125e-01 2.5806451612903225e-01 2.6019342695879946e+00
3.2258064516129031e-01 2.5806451612903225e-01 2.6696677885801874e+00
3.5483870967741937e-01 2.5806451612903225e-01 2.7246174630175468e+00
3.8709677419354838e-01 2.5806451612903225e-01 2.7699888897314846e+00
4.1935483870967738e-01 2.5806451612903225e-01 2.8080274520319755e+00
4.5161290322580644e-01 2.5806451612903225e-01 2.8403430484328855e+00
4.8387096774193550e-01 2.5806451612903225e-01 2.8681151615147136e+00
5.1612903225806450e-01 2.5806451612903225e-01 2.8922251010203661e+00
5.4838709677419351e-01 2.5806451612903225e-01 2.9133431929333189e+00
5.8064516129032251e-01 2.5806451612903225e-01 2.9319875254260288e+00
6.1290322580645162e-01 2.5806451612903225e-01 2.9485643532421375e+00
6.4516129032258063e-01 2.5806451612903225e-01 2.9633964252576637e+00
6.7741935483870963e-01 2.5806451612903225e-01 2.9767432004111720e+00
7.0967741935483875e-01 2.5806451612903225e-01 2.9888155125201461e+00
7.4193548387096775e-01 2.5806451612903225e-01 2.9997863694930844e+00
7.7419354838709675e-01 2.5806451612903225e-01 3.0097990167749447e+00
8.0645161290322576e-01 2.5806451612903225e-01 3.0189730353853794e+00
8.3870967741935476e-01 2.5806451612903225e-01 3.0274090082260448e+00
8.7096774193548387e-01 2.5806451612903225e-01 3.0351921298928555e+00
9.0322580645161288e-01 2.5806451612903225e-01 3.0423950275006830e+00
9.3548387096774188e-01 2.5806451612903225e-01 3.0490799857026651e+00
9.6774193548387100e-01 2.5806451612903225e-01 3.0553007171004878e+00
1.0000000000000000e+00 2.5806451612903225e-01 3.0611037824122773e+00
0.0000000000000000e+00 2.9032258064516125e-01 0.0000000000000000e+00
3.2258064516129031e-02 2.9032258064516125e-01 4.7244822496036276e-01
6.4516129032258063e-02 2.9032258064516125e-01 9.9687395996694439e-01
9.6774193548387094e-02 2.9032258064516125e-01 1.4780147693038583e+00
1.2903225806451613e-01 2.9032258064516125e-01 1.8573806265651043e+00
1.6129032258064516e-01 2.9032258064516125e-01 2.1361540032899566e+00
1.9354838709677419e-01 2.9032258064516125e-01 2.3387980873871155e+00
2.2580645161290322e-01 2.9032258064516125e-01 2.4885291629618695e+00
2.5806451612903225e-01 2.9032258064516125e-01 2.6019342695879946e+00
2.9032258064516125e-01 2.9032258064516125e-01 2.6900246471446017e+00
3.2258064516129031e-01 2.9032258064516125e-01 2.7600513336971746e+00
3.5483870967741937e-01 2.9032258064516125e-01 2.8168613693374960e+00
3.8709677419354838e-01 2.9032258064516125e-01 2.8637688787097195e+00
4.1935483870967738e-01 2.9032258064516125e-01 2.9030952642092536e+00
4.5161290322580644e-01 2.9032258064516125e-01 2.9365049286353231e+00
4.8387096774193550e-01 2.9032258064516125e-01 2.9652172868092417e+00
5.1612903225806450e-01 2.9032258064516125e-01 2.9901434858563993e+00
5.4838709677419351e-01 2.9032258064516125e-01 3.0119765461340919e+00
5.8064516129032251e-01 2.9032258064516125e-01 3.0312520960667539e+00
6.1290322580645162e-01 2.9032258064516125e-01 3.0483901444479167e+00
6.4516129032258063e-01 2.9032258064516125e-01 3.0637243670515906e+00
6.7741935483870963e-01 2.9032258064516125e-01 3.0775230069874562e+00
7.0967741935483875e-01 2.9032258064516125e-01 3.0900040360052663e+00
7.4193548387096775e-01 2.9032258064516125e-01 3.1013463193221220e+00
7.7419354838709675e-01 2.9032258064516125e-01 3.1116979520617276e+00
8.0645161290322576e-01 2.9032258064516125e-01 3.1211825637461494e+00
8.3870967741935476e-01 2.9032258064516125e-01 3.1299041425843521e+00
8.7096774193548387e-01 2.9032258064516125e-01 3.1379507674972715e+00
9.0322580645161288e-01 2.9032258064516125e-01 3.1453975244435886e+00
9.3548387096774188e-01 2.9032258064516125e-01 3.1523088067686844e+00
9.6774193548387100e-01 2.9032258064516125e-01 3.1587401455534487e+00
1.0000000000000000e+00 2.9032258064516125e-01 3.1647396778629928e+00
0.0000000000000000e+00 3.2258064516129031e-01 0.0000000000000000e+00
3.2258064516129031e-02 3.2258064516129031e-01 4.8474699099462071e-01
6.4516129032258063e-02 3.2258064516129031e-01 1.0228245698995064e+00
9.6774193548387094e-02 3.2258064516129031e-01 1.5164904305138691e+00
1.2903225806451613e-01 3.2258064516129031e-01 1.9057319348266692e+00
1.6129032258064516e-01 3.2258064516129031e-01 2.1917623364608789e+00
1.9354838709677419e-01 3.2258064516129031e-01 2.3996816487139836e+00
2.2580645161290322e-01 3.2258064516129031e-01 2.5533105216964982e+00
2.5806451612903225e-01 3.2258064516129031e-01 2.6696677885801874e+00
2.9032258064516125e-01 3.2258064516129031e-01 2.7600513336971746e+00
3.2258064516129031e-01 3.2258064516129031e-01 2.8319009540413531e+00
3.5483870967741937e-01 3.2258064516129031e-01 2.8901898677889992e+00
3.8709677419354838e-01 3.2258064516129031e-01 2.9383184728338057e+00
4.1935483870967738e-01 3.2258064516129031e-01 2.9786686022880819e+00
4.5161290322580644e-01 3.2258064516129031e-01 3.0129479866630278e+00
4.8387096774193550e-01 3.2258064516129031e-01 3.0424077845706923e+00
5.1612903225806450e-01 3.2258064516129031e-01 3.0679828621065561e+00
5.4838709677419351e-01 3.2258064516129031e-01 3.0903842803248245e+00
5.8064516129032251e-01 3.2258064516129031e-01 3.1101616111220953e+00
6.1290322580645162e-01 3.2258064516129031e-01 3.1277457969553382e+00
6.4516129032258063e-01 3.2258064516129031e-01 3.1434791998419640e+00
6.7741935483870963e-01 3.2258064516129031e-01 3.1576370457927880e+00
7.0967741935483875e-01 3.2258064516129031e-01 3.1704429807953116e+00
7.4193548387096775e-01 3.2258064516129031e-01 3.1820805262836358e+00
7.7419354838709675e-01 3.2258064516129031e-01 3.1927016325917954e+00
8.0645161290322576e-01 3.2258064516129031e-01 3.2024331475639634e+00
8.3870967741935476e-01 3.2258064516129031e-01 3.2113817664288047e+00
8.7096774193548387e-01 3.2258064516129031e-01 3.2196378609765772e+00
9.0322580645161288e-01 3.2258064516129031e-01 3.2272784718026597e+00
9.3548387096774188e-01 3.2258064516129031e-01 3.2343696685391601e+00
9.6774193548387100e-01 3.2258064516129031e-01 3.2409684278513433e+00
1.0000000000000000e+00 3.2258064516129031e-01 3.2471241399077710e+00
0.0000000000000000e+00 3.5483870967741937e-01 0.0000000000000000e+00
3.2258064516129031e-02 3.5483870967741937e-01 4.9472452057848332e-01
6.4516129032258063e-02 3.5483870967741937e-01 1.0438773306073847e+00
9.6774193548387094e-02 3.5483870967741937e-01 1.5477042975727462e+00
1.2903225806451613e-01 3.5483870967741937e-01 1.9449575455305752e+00
1.6129032258064516e-01 3.5483870967741937e-01 2.2368753004587867e+00
1.9354838709677419e-01 3.5483870967741937e-01 2.4490742083104218e+00
2.2580645161290322e-01 3.5483870967741937e-01 2.6058652187658753e+00
2.5806451612903225e-01 3.5483870967741937e-01 2.7246174630175468e+00
2.9032258064516125e-01 3.5483870967741937e-01 2.8168613693374960e+00
3.2258064516129031e-01 3.5483870967741937e-01 2.8901898677889992e+00
3.5483870967741937e-01 3.5483870967741937e-01 2.9496785401161363e+00
3.8709677419354838e-01 3.5483870967741937e-01 2.9987977744780623e+00
4.1935483870967738e-01 3.5483870967741937e-01 3.0399784291709100e+00
4.5161290322580644e-01 3.5483870967741937e-01 3.0749633848605247e+00
4.8387096774193550e-01 3.5483870967741937e-01 3.1050295527108989e+00
5.1612903225806450e-01 3.5483870967741937e-01 3.1311310411321611e+00
5.4838709677419351e-01 3.5483870967741937e-01 3.1539935469221847e+00
5.8064516129032251e-01 3.5483870967741937e-01 3.1741779537958115e+00
6.1290322580645162e-01 3.5483870967741937e-01 3.1921240742828405e+00
6.4516129032258063e-01 3.5483870967741937e-01 3.2081813172255624e+00
6.7741935483870963e-01 3.5483870967741937e-01 3.2226305736017058e+00
7.0967741935483875e-01 3.5483870967741937e-01 3.2357000926959523e+00
7.4193548387096775e-01 3.5483870967741937e-01 3.2475771733573677e+00
7.7419354838709675e-01 3.5483870967741937e-01 3.2584168935081537e+00
8.0645161290322576e-01 3.5483870967741937e-01 3.2683487118970205e+00
8.3870967741935476e-01 3.5483870967741937e-01 3.2774815198566212e+00
8.7096774193548387e-01 3.5483870967741937e-01 3.2859075492964669e+00
9.0322580645161288e-01 3.5483870967741937e-01 3.2937054265356931e+00
9.3548387096774188e-01 3.5483870967741937e-01 3.3009425811152289e+00
9.6774193548387100e-01 3.5483870967741937e-01 3.3076771624489556e+00
1.0000000000000000e+00 3.5483870967741937e-01 3.3139595773014685e+00
0.0000000000000000e+00 3.8709677419354838e-01 0.0000000000000000e+00
3.2258064516129031e-02 3.8709677419354838e-01 5.0296287243289561e-01
6.4516129032258063e-02 3.8709677419354838e-01 1.0612603961007476e+00
9.6774193548387094e-02 3.8709677419354838e-01 1.5734772925216947e+00
1.2903225806451613e-01 3.8709677419354838e-01 1.9773457614678791e+00
1.6129032258064516e-01 3.8709677419354838e-01 2.2741246483546127e+00
1.9354838709677419e-01 3.8709677419354838e-01 2.4898571778346232e+00
2.2580645161290322e-01 3.8709677419354838e-01 2.6492591353080872e+00
2.5806451612903225e-01 3.8709677419354838e-01 2.7699888897314846e+00
2.9032258064516125e-01 3.8709677419354838e-01 2.8637688787097195e+00
3.2258064516129031e-01 3.8709677419354838e-01 2.9383184728338057e+00
3.5483870967741937e-01 3.8709677419354838e-01 2.9987977744780623e+00
3.8709677419354838e-01 3.8709677419354838e-01 3.0487349621021784e+00
4.1935483870967738e-01 3.8709677419354838e-01 3.0906013736331110e+00
4.5161290322580644e-01 3.8709677419354838e-01 3.1261689128871000e+00
4.8387096774193550e-01 3.8709677419354838e-01 3.1567357546668271e+00
5.1612903225806450e-01 3.8709677419354838e-01 3.1832718955797161e+00
5.4838709677419351e-01 3.8709677419354838e-01 3.2065151170188271e+00
5.8064516129032251e-01 3.8709677419354838e-01 3.2270356427603915e+00
6.1290322580645162e-01 3.8709677419354838e-01 3.2452806092694870e+00
6.4516129032258063e-01 3.8709677419354838e-01 3.2616052438850924e+00
6.7741935483870963e-01 3.8709677419354838e-01 3.2762951150945621e+00
7.0967741935483875e-01 3.8709677419354838e-01 3.2895822730815407e+00
7.4193548387096775e-01 3.8709677419354838e-01 3.3016571356709221e+00
7.7419354838709675e-01 3.8709677419354838e-01 3.3126773632048900e+00
8.0645161290322576e-01 3.8709677419354838e-01 3.3227745702313483e+00
8.3870967741935476e-01 3.8709677419354838e-01 3.3320594613852528e+00
8.7096774193548387e-01 3.8709677419354838e-01 3.3406258044589974e+00
9.0322580645161288e-01 3.8709677419354838e-01 3.3485535350888318e+00
9.3548387096774188e-01 3.8709677419354838e-01 3.3559112056795435e+00
9.6774193548387100e-01 3.8709677419354838e-01 3.3627579339724600e+00
1.0000000000000000e+00 3.8709677419354838e-01 3.3691449661259099e+00
0.0000000000000000e+00 4.1935483870967738e-01 0.0000000000000000e+00
3.2258064516129031e-02 4.1935483870967738e-01 5.0986975376689514e-01
6.4516129032258063e-02 4.1935483870967738e-01 1.0758340356715674e+00
9.6774193548387094e-02 4.1935483870967738e-01 1.5950848932748503e+00
1.2903225806451613e-01 4.1935483870967738e-01 2.0044994407537549e+00
1.6129032258064516e-01 4.1935483870967738e-01 2.3053538104773184e+00
1.9354838709677419e-01 4.1935483870967738e-01 2.5240488627650159e+00
2.2580645161290322e-01 4.1935483870967738e-01 2.6856397897728530e+00
2.5806451612903225e-01 4.1935483870967738e-01 2.8080274520319755e+00
2.9032258064516125e-01 4.1935483870967738e-01 2.9030952642092536e+00
3.2258064516129031e-01 4.1935483870967738e-01 2.9786686022880819e+00
3.5483870967741937e-01 4.1935483870967738e-01 3.0399784291709100e+00
3.8709677419354838e-01 4.1935483870967738e-01 3.0906013736331110e+00
4.1935483870967738e-01 4.1935483870967738e-01 3.1330427109730312e+00
4.5161290322580644e-01 4.1935483870967738e-01 3.1690986774776868e+00
4.8387096774193550e-01 4.1935483870967738e-01 3.2000852749898927e+00
5.1612903225806450e-01 4.1935483870967738e-01 3.2269858204868838e+00
5.4838709677419351e-01 4.1935483870967738e-01 3.2505482268620982e+00
5.8064516129032251e-01 4.1935483870967738e-01 3.2713505484259318e+00
6.1290322580645162e-01 4.1935483870967738e-01 3.2898460618949086e+00
6.4516129032258063e-01 4.1935483870967738e-01 3.3063948727276680e+00
6.7741935483870963e-01 4.1935483870967738e-01 3.3212864709488445e+00
7.0967741935483875e-01 4.1935483870967738e-01 3.3347560933452507e+00
7.4193548387096775e-01 4.1935483870967738e-01 3.3469967726332399e+00
7.7419354838709675e-01 4.1935483870967738e-01 3.3581683342079938e+00
8.0645161290322576e-01 4.1935483870967738e-01 3.3684041999994605e+00
8.3870967741935476e-01 4.1935483870967738e-01 3.3778165948816001e+00
8.7096774193548387e-01 4.1935483870967738e-01 3.3865005743025178e+00
9.0322580645161288e-01 4.1935483870967738e-01 3.3945371716056387e+00
9.3548387096774188e-01 4.1935483870967738e-01 3.4019958805839727e+00
9.6774193548387100e-01 4.1935483870967738e-01 3.4089366308066125e+00
1.0000000000000000e+00 4.1935483870967738e-01 3.4154113721640185e+00
0.0000000000000000e+00 4.5161290322580644e-01 0.0000000000000000e+00
3.2258064516129031e-02 4.5161290322580644e-01 5.1573748314676260e-01
6.4516129032258063e-02 4.5161290322580644e-01 1.0882150465715736e+00
9.6774193548387094e-02 4.5161290322580644e-01 1.6134415940253926e+00
1.2903225806451613e-01 4.5161290322580644e-01 2.0275678031611002e+00
1.6129032258064516e-01 4.5161290322580644e-01 2.3318844924500945e+00
1.9354838709677419e-01 4.5161290322580644e-01 2.5530963509889171e+00
2.2580645161290322e-01 4.5161290322580644e-01 2.7165469133701388e+00
2.5806451612903225e-01 4.5161290322580644e-01 2.8403430484328855e+00
2.9032258064516125e-01 4.5161290322580644e-01 2.9365049286353231e+00
3.2258064516129031e-01 4.5161290322580644e-01 3.0129479866630278e+00
3.5483870967741937e-01 4.5161290322580644e-01 3.0749633848605247e+00
3.8709677419354838e-01 4.5161290322580644e-01 3.1261689128871000e+00
4.1935483870967738e-01 4.5161290322580644e-01 3.1690986774776868e+00
4.5161290322580644e-01 4.5161290322580644e-01 3.2055695865287785e+00
4.8387096774193550e-01 4.5161290322580644e-01 3.2369127868150480e+00
5.1612903225806450e-01 4.5161290322580644e-01 3.2641229116114210e+00
5.4838709677419351e-01 4.5161290322580644e-01 3.2879564810103816e+00
5.8064516129032251e-01 4.5161290322580644e-01 3.3089982017394095e+00
6.1290322580645162e-01 4.5161290322580644e-01 3.3277065669552806e+00
6.4516129032258063e-01 4.5161290322580644e-01 3.3444458263149581e+00
6.7741935483870963e-01 4.5161290322580644e-01 3.3595088013784560e+00
7.0967741935483875e-01 4.5161290322580644e-01 3.3731334361059271e+00
7.4193548387096775e-01 4.5161290322580644e-01 3.3855149846903534e+00
7.7419354838709675e-01 4.5161290322580644e-01 3.3968151118440364e+00
8.0645161290322576e-01 4.5161290322580644e-01 3.4071687749552875e+00
8.3870967741935476e-01 4.5161290322580644e-01 3.4166894904145488e+00
8.7096774193548387e-01 4.5161290322580644e-01 3.4254734075956605e+00
9.0322580645161288e-01 4.5161290322580644e-01 3.4336024923973265e+00
9.3548387096774188e-01 4.5161290322580644e-01 3.4411470383673328e+00
9.6774193548387100e-01 4.5161290322580644e-01 3.4481676647616788e+00
1.0000000000000000e+00 4.5161290322580644e-01 3.4547169193252696e+00
0.0000000000000000e+00 4.8387096774193550e-01 0.0000000000000000e+00
3.2258064516129031e-02 4.8387096774193550e-01 5.2078022603318674e-01
6.4516129032258063e-02 4.8387096774193550e-01 1.0988553216423638e+00
9.6774193548387094e-02 4.8387096774193550e-01 1.6292173935102190e+00
1.2903225806451613e-01 4.8387096774193550e-01 2.0473928177281016e+00
1.6129032258064516e-01 4.8387096774193550e-01 2.3546850340444689e+00
1.9354838709677419e-01 4.8387096774193550e-01 2.5780598428486723e+00
2.2580645161290322e-01 4.8387096774193550e-01 2.7431085810221614e+00
2.5806451612903225e-01 4.8387096774193550e-01 2.8681151615147136e+00
2.9032258064516125e-01 4.8387096774193550e-01 2.9652172868092417e+00
3.2258064516129031e-01 4.8387096774193550e-01 3.0424077845706923e+00
3.5483870967741937e-01 4.8387096774193550e-01 3.1050295527108989e+00
3.8709677419354838e-01 4.8387096774193550e-01 3.1567357546668271e+00
4.1935483870967738e-01 4.8387096774193550e-01 3.2000852749898927e+00
4.5161290322580644e-01 4.8387096774193550e-01 3.2369127868150480e+00
4.8387096774193550e-01 4.8387096774193550e-01 3.2685624525133665e+00
5.1612903225806450e-01 4.8387096774193550e-01 3.2960386306173608e+00
5.4838709677419351e-01 4.8387096774193550e-01 3.3201052382702243e+00
5.8064516129032251e-01 4.8387096774193550e-01 3.3413526993051090e+00
6.1290322580645162e-01 4.8387096774193550e-01 3.3602439899019956e+00
6.4516129032258063e-01 4.8387096774193550e-01 3.3771469212533716e+00
6.7741935483870963e-01 4.8387096774193550e-01 3.3923571780499837e+00
7.0967741935483875e-01 4.8387096774193550e-01 3.4061150308042558e+00
7.4193548387096775e-01 4.8387096774193550e-01 3.4186176428523383e+00
7.7419354838709675e-01 4.8387096774193550e-01 3.4300282596207614e+00
8.0645161290322576e-01 4.8387096774193550e-01 3.4404831580750095e+00
8.3870967741935476e-01 4.8387096774193550e-01 3.4500969645383659e+00
8.7096774193548387e-01 4.8387096774193550e-01 3.4589667685074805e+00
9.0322580645161288e-01 4.8387096774193550e-01 3.4671753373216454e+00
9.3548387096774188e-01 4.8387096774193550e-01 3.4747936518401188e+00
9.6774193548387100e-01 4.8387096774193550e-01 3.4818829240377371e+00
1.0000000000000000e+00 4.8387096774193550e-01 3.4884962154571726e+00
0.0000000000000000e+00 5.1612903225806450e-01 0.0000000000000000e+00
3.2258064516129031e-02 5.1612903225806450e-01 5.2515800692353609e-01
6.4516129032258063e-02 5.1612903225806450e-01 1.1080925153526298e+00
9.6774193548387094e-02 5.1612903225806450e-01 1.6429129149893300e+00
1.2903225806451613e-01 5.1612903225806450e-01 2.0646036039761904e+00
1.6129032258064516e-01 5.1612903225806450e-01 2.3744789790322618e+00
1.9354838709677419e-01 5.1612903225806450e-01 2.5997315203625582e+00
2.2580645161290322e-01 5.1612903225806450e-01 2.7661676906539214e+00
2.5806451612903225e-01 5.1612903225806450e-01 2.8922251010203661e+00
2.9032258064516125e-01 5.1612903225806450e-01 2.9901434858563993e+00
3.2258064516129031e-01 5.1612903225806450e-01 3.0679828621065561e+00
3.5483870967741937e-01 5.1612903225806450e-01 3.1311310411321611e+00
3.8709677419354838e-01 5.1612903225806450e-01 3.1832718955797161e+00
4.1935483870967738e-01 5.1612903225806450e-01 3.2269858204868838e+00
4.5161290322580644e-01 5.1612903225806450e-01 3.2641229116114210e+00
4.8387096774193550e-01 5.1612903225806450e-01 3.2960386306173608e+00
5.1612903225806450e-01 5.1612903225806450e-01 3.3237457788723530e+00
5.4838709677419351e-01 5.1612903225806450e-01 3.3480146951571719e+00
5.8064516129032251e-01 5.1612903225806450e-01 3.3694407665237036e+00
6.1290322580645162e-01 5.1612903225806450e-01 3.3884908610206521e+00
6.4516129032258063e-01 5.1612903225806450e-01 3.4055358817336470e+00
6.7741935483870963e-01 5.1612903225806450e-01 3.4208739989370351e+00
7.0967741935483875e-01 5.1612903225806450e-01 3.4347475029043704e+00
7.4193548387096775e-01 5.1612903225806450e-01 3.4473552143655399e+00
7.7419354838709675e-01 5.1612903225806450e-01 3.4588617510202004e+00
8.0645161290322576e-01 5.1612903225806450e-01 3.4694045354047809e+00
8.3870967741935476e-01 5.1612903225806450e-01 3.4790991574139567e+00
8.7096774193548387e-01 5.1612903225806450e-01 3.4880435226977604e+00
9.0322580645161288e-01 5.1612903225806450e-01 3.4963210943539984e+00
9.3548387096774188e-01 5.1612903225806450e-01 3.5040034499209765e+00
9.6774193548387100e-01 5.1612903225806450e-01 3.5111523159334168e+00
1.0000000000000000e+00 5.1612903225806450e-01 3.5178211999797435e+00
0.0000000000000000e+00 5.4838709677419351e-01 0.0000000000000000e+00
3.2258064516129031e-02 5.4838709677419351e-01 5.2899254077607816e-01
6.4516129032258063e-02 5.4838709677419351e-01 1.1161834483782149e+00
9.6774193548387094e-02 5.4838709677419351e-01 1.6549089335327973e+00
1.2903225806451613e-01 5.4838709677419351e-01 2.0796786714933075e+00
1.6129032258064516e-01 5.4838709677419351e-01 2.3918166562783680e+00
1.9354838709677419e-01 5.4838709677419351e-01 2.6187139187853670e+00
2.2580645161290322e-01 5.4838709677419351e-01 2.7863653521420471e+00
2.5806451612903225e-01 5.4838709677419351e-01 2.9133431929333189e+00
2.9032258064516125e-01 5.4838709677419351e-01 3.0119765461340919e+00
3.2258064516129031e-01 5.4838709677419351e-01 3.0903842803248245e+00
3.5483870967741937e-01 5.4838709677419351e-01 3.1539935469221847e+00
3.8709677419354838e-01 5.4838709677419351e-01 3.2065151170188271e+00
4.1935483870967738e-01 5.4838709677419351e-01 3.2505482268620982e+00
4.5161290322580644e-01 5.4838709677419351e-01 3.2879564810103816e+00
4.8387096774193550e-01 5.4838709677419351e-01 3.3201052382702243e+00
5.1612903225806450e-01 5.4838709677419351e-01 3.3480146951571719e+00
5.4838709677419351e-01 5.4838709677419351e-01 3.3724608152165345e+00
5.8064516129032251e-01 5.4838709677419351e-01 3.3940433328238142e+00
6.1290322580645162e-01 5.4838709677419351e-01 3.4132325249471522e+00
6.4516129032258063e-01 5.4838709677419351e-01 3.4304020028865052e+00
6.7741935483870963e-01 5.4838709677419351e-01 3.4458521140590901e+00
7.0967741935483875e-01 5.4838709677419351e-01 3.4598269178636447e+00
7.4193548387096775e-01 5.4838709677419351e-01 3.4725266867546996e+00
7.7419354838709675e-01 5.4838709677419351e-01 3.4841172404170910e+00
8.0645161290322576e-01 5.4838709677419351e-01 3.4947370048021473e+00
8.3870967741935476e-01 5.4838709677419351e-01 3.5045024138045551e+00
8.7096774193548387e-01 5.4838709677419351e-01 3.5135120879497261e+00
9.0322580645161288e-01 5.4838709677419351e-01 3.5218500997560036e+00
9.3548387096774188e-01 5.4838709677419351e-01 3.5295885493977179e+00
9.6774193548387100e-01 5.4838709677419351e-01 3.5367896141167772e+00
1.0000000000000000e+00 5.4838709677419351e-01 3.5435071921967038e+00
0.0000000000000000e+00 5.8064516129032251e-01 0.0000000000000000e+00
3.2258064516129031e-02 5.8064516129032251e-01 5.3237789985094297e-01
6.4516129032258063e-02 5.8064516129032251e-01 1.1233266148218048e+00
9.6774193548387094e-02 5.8064516129032251e-01 1.6654997463408396e+00
1.2903225806451613e-01 5.8064516129032251e-01 2.0929878554999739e+00
1.6129032258064516e-01 5.8064516129032251e-01 2.4071234093960312e+00
1.9354838709677419e-01 5.8064516129032251e-01 2.6354727315210416e+00
2.2580645161290322e-01 5.8064516129032251e-01 2.8041970728255263e+00
2.5806451612903225e-01 5.8064516129032251e-01 2.9319875254260288e+00
2.9032258064516125e-01 5.8064516129032251e-01 3.0312520960667539e+00
3.2258064516129031e-01 5.8064516129032251e-01 3.1101616111220953e+00
3.5483870967741937e-01 5.8064516129032251e-01 3.1741779537958115e+00
3.8709677419354838e-01 5.8064516129032251e-01 3.2270356427603915e+00
4.1935483870967738e-01 5.8064516129032251e-01 3.2713505484259318e+00
4.5161290322580644e-01 5.8064516129032251e-01 3.3089982017394095e+00
4.8387096774193550e-01 5.8064516129032251e-01 3.3413526993051090e+00
5.1612903225806450e-01 5.8064516129032251e-01 3.3694407665237036e+00
5.4838709677419351e-01 5.8064516129032251e-01 3.3940433328238142e+00
5.8064516129032251e-01 5.8064516129032251e-01 3.4157639706619256e+00
6.1290322580645162e-01 5.8064516129032251e-01 3.4350759666070321e+00
6.4516129032258063e-01 5.8064516129032251e-01 3.4523553229349675e+00
6.7741935483870963e-01 5.8064516129032251e-01 3.4679043091767334e+00
7.0967741935483875e-01 5.8064516129032251e-01 3.4819685466220913e+00
7.4193548387096775e-01 5.8064516129032251e-01 3.4947495893961404e+00
7.7419354838709675e-01 5.8064516129032251e-01 3.5064143183691447e+00
8.0645161290322576e-01 5.8064516129032251e-01 3.5171020453679667e+00
8.3870967741935476e-01 5.8064516129032251e-01 3.5269299494216990e+00
8.7096774193548387e-01 5.8064516129032251e-01 3.5359972821910999e+00
9.0322580645161288e-01 5.8064516129032251e-01 3.5443886542279266e+00
9.3548387096774188e-01 5.8064516129032251e-01 3.5521766271212947e+00
9.6774193548387100e-01 5.8064516129032251e-01 3.5594237760247545e+00
1.0000000000000000e+00 5.8064516129032251e-01 3.5661843441511580e+00
0.0000000000000000e+00 6.1290322580645162e-01 0.0000000000000000e+00
3.2258064516129031e-02 6.1290322580645162e-01 5.3538785016703383e-01
6.4516129032258063e-02 6.1290322580645162e-01 1.1296776622644258e+00
9.6774193548387094e-02 6.1290322580645162e-01 1.6749161242358488e+00
1.2903225806451613e-01 6.1290322580645162e-01 2.1048211593598829e+00
1.6129032258064516e-01 6.1290322580645162e-01 2.4207327682161659e+00
1.9354838709677419e-01 6.1290322580645162e-01 2.6503731283698055e+00
2.2580645161290322e-01 6.1290322580645162e-01 2.8200514008659945e+00
2.5806451612903225e-01 6.1290322580645162e-01 2.9485643532421375e+00
2.9032258064516125e-01 6.1290322580645162e-01 3.0483901444479167e+00
3.2258064516129031e-01 6.1290322580645162e-01 3.1277457969553382e+00
3.5483870967741937e-01 6.1290322580645162e-01 3.1921240742828405e+00
3.8709677419354838e-01 6.1290322580645162e-01 3.2452806092694870e+00
4.1935483870967738e-01 6.1290322580645162e-01 3.2898460618949086e+00
4.5161290322580644e-01 6.1290322580645162e-01 3.3277065669552806e+00
4.8387096774193550e-01 6.1290322580645162e-01 3.3602439899019956e+00
5.1612903225806450e-01 6.1290322580645162e-01 3.3884908610206521e+00
5.4838709677419351e-01 6.1290322580645162e-01 3.4132325249471522e+00
5.8064516129032251e-01 6.1290322580645162e-01 3.4350759666070321e+00
6.1290322580645162e-01 6.1290322580645162e-01 3.4544971484299061e+00
6.4516129032258063e-01 6.1290322580645162e-01 3.4718741985277286e+00
6.7741935483870963e-01 6.1290322580645162e-01 3.4875110953985167e+00
7.0967741935483875e-01 6.1290322580645162e-01 3.5016548490220560e+00
7.4193548387096775e-01 6.1290322580645162e-01 3.5145081530671844e+00
7.7419354838709675e-01 6.1290322580645162e-01 3.5262388319127682e+00
8.0645161290322576e-01 6.1290322580645162e-01 3.5369869850248215e+00
8.3870967741935476e-01 6.1290322580645162e-01 3.5468704539375038e+00
8.7096774193548387e-01 6.1290322580645162e-01 3.5559890514591470e+00
9.0322580645161288e-01 6.1290322580645162e-01 3.5644278665113989e+00
9.3548387096774188e-01 6.1290322580645162e-01 3.5722598709310169e+00
9.6774193548387100e-01 6.1290322580645162e-01 3.5795479936580308e+00
1.0000000000000000e+00 6.1290322580645162e-01 3.5863467845847699e+00
0.0000000000000000e+00 6.4516129032258063e-01 0.0000000000000000e+00
3.2258064516129031e-02 6.4516129032258063e-01 5.3808099510083318e-01
6.4516129032258063e-02 6.4516129032258063e-01 1.1353602448482563e+00
9.6774193548387094e-02 6.4516129032258063e-01 1.6833414029811868e+00
1.2903225806451613e-01 6.4516129032258063e-01 2.1154089760989350e+00
1.6129032258064516e-01 6.4516129032258063e-01 2.4329097053445849e+00
1.9354838709677419e-01 6.4516129032258063e-01 2.6637052182951186e+00
2.2580645161290322e-01 6.4516129032258063e-01 2.8342370181543330e+00
2.5806451612903225e-01 6.4516129032258063e-01 2.9633964252576637e+00
2.9032258064516125e-01 6.4516129032258063e-01 3.0637243670515906e+00
3.2258064516129031e-01 6.4516129032258063e-01 3.1434791998419640e+00
3.5483870967741937e-01 6.4516129032258063e-01 3.2081813172255624e+00
3.8709677419354838e-01 6.4516129032258063e-01 3.2616052438850924e+00
4.1935483870967738e-01 6.4516129032258063e-01 3.3063948727276680e+00
4.5161290322580644e-01 6.4516129032258063e-01 3.3444458263149581e+00
4.8387096774193550e-01 6.4516129032258063e-01 3.3771469212533716e+00
5.1612903225806450e-01 6.4516129032258063e-01 3.4055358817336470e+00
5.4838709677419351e-01 6.4516129032258063e-01 3.4304020028865052e+00
5.8064516129032251e-01 6.4516129032258063e-01 3.4523553229349675e+00
6.1290322580645162e-01 6.4516129032258063e-01 3.4718741985277286e+00
6.4516129032258063e-01 6.4516129032258063e-01 3.4893386598628831e+00
6.7741935483870963e-01 6.4516129032258063e-01 3.5050542145320778e+00
7.0967741935483875e-01 6.4516129032258063e-01 3.5192691150417561e+00
7.4193548387096775e-01 6.4516129032258063e-01 3.5321870746644457e+00
7.7419354838709675e-01 6.4516129032258063e-01 3.5439767619807916e+00
8.0645161290322576e-01 6.4516129032258063e-01 3.5547789811948163e+00
8.3870967741935476e-01 6.4516129032258063e-01 3.5647121666153017e+00
8.7096774193548387e-01 6.4516129032258063e-01 3.5738766331358609e+00
9.0322580645161288e-01 6.4516129032258063e-01 3.5823578976983104e+00
9.3548387096774188e-01 6.4516129032258063e-01 3.5902292992073797e+00
9.6774193548387100e-01 6.4516129032258063e-01 3.5975540831525983e+00
1.0000000000000000e+00 6.4516129032258063e-01 3.6043870738269308e+00
0.0000000000000000e+00 6.7741935483870963e-01 0.0000000000000000e+00
3.2258064516129031e-02 6.7741935483870963e-01 5.4050444610953929e-01
6.4516129032258063e-02 6.7741935483870963e-01 1.1404737685661990e+00
9.6774193548387094e-02 6.7741935483870963e-01 1.6909229668316015e+00
1.2903225806451613e-01 6.7741935483870963e-01 2.1249365194681116e+00
1.6129032258064516e-01 6.7741935483870963e-01 2.4438672331762517e+00
1.9354838709677419e-01 6.7741935483870963e-01 2.6757022208968615e+00
2.2580645161290322e-01 6.7741935483870963e-01 2.8470020751310643e+00
2.5806451612903225e-01 6.7741935483870963e-01 2.9767432004111720e+00
2.9032258064516125e-01 6.7741935483870963e-01 3.0775230069874562e+00
3.2258064516129031e-01 6.7741935483870963e-01 3.1576370457927880e+00
3.5483870967741937e-01 6.7741935483870963e-01 3.2226305736017058e+00
3.8709677419354838e-01 6.7741935483870963e-01 3.2762951150945621e+00
4.1935483870967738e-01 6.7741935483870963e-01 3.3212864709488445e+00
4.5161290322580644e-01 6.7741935483870963e-01 3.3595088013784560e+00
4.8387096774193550e-01 6.7741935483870963e-01 3.3923571780499837e+00
5.1612903225806450e-01 6.7741935483870963e-01 3.4208739989370351e+00
5.4838709677419351e-01 6.7741935483870963e-01 3.4458521140590901e+00
5.8064516129032251e-01 6.7741935483870963e-01 3.4679043091767334e+00
6.1290322580645162e-01 6.7741935483870963e-01 3.4875110953985167e+00
6.4516129032258063e-01 6.7741935483870963e-01 3.5050542145320778e+00
6.7741935483870963e-01 6.7741935483870963e-01 3.5208405501379016e+00
7.0967741935483875e-01 6.7741935483870963e-01 3.5351194728213651e+00
7.4193548387096775e-01 6.7741935483870963e-01 3.5480956133546666e+00
7.7419354838709675e-01 6.7741935483870963e-01 3.5599383999811152e+00
8.0645161290322576e-01 6.7741935483870963e-01 3.5707892710696512e+00
8.3870967741935476e-01 6.7741935483870963e-01 3.5807671943427017e+00
8.7096774193548387e-01 6.7741935483870963e-01 3.5899729364998949e+00
9.0322580645161288e-01 6.7741935483870963e-01 3.5984923996408966e+00
9.3548387096774188e-01 6.7741935483870963e-01 3.6063992529798967e+00
9.6774193548387100e-01 6.7741935483870963e-01 3.6137570268563750e+00
1.0000000000000000e+00 6.7741935483870963e-01 3.6206207924852087e+00
0.0000000000000000e+00 7.0967741935483875e-01 0.0000000000000000e+00
3.2258064516129031e-02 7.0967741935483875e-01 5.4269648550642813e-01
6.4516129032258063e-02 7.0967741935483875e-01 1.1450990097641389e+00
9.6774193548387094e-02 7.0967741935483875e-01 1.6977805788033038e+00
1.2903225806451613e-01 7.0967741935483875e-01 2.1335542923654289e+00
1.6129032258064516e-01 7.0967741935483875e-01 2.4537784435177157e+00
1.9354838709677419e-01 7.0967741935483875e-01 2.6865536481603489e+00
2.2580645161290322e-01 7.0967741935483875e-01 2.8585482164378222e+00
2.5806451612903225e-01 7.0967741935483875e-01 2.9888155125201461e+00
2.9032258064516125e-01 7.0967741935483875e-01 3.0900040360052663e+00
3.2258064516129031e-01 7.0967741935483875e-01 3.1704429807953116e+00
3.5483870967741937e-01 7.0967741935483875e-01 3.2357000926959523e+00
3.8709677419354838e-01 7.0967741935483875e-01 3.2895822730815407e+00
4.1935483870967738e-01 7.0967741935483875e-01 3.3347560933452507e+00
4.5161290322580644e-01 7.0967741935483875e-01 3.3731334361059271e+00
4.8387096774193550e-01 7.0967741935483875e-01 3.4061150308042558e+00
5.1612903225806450e-01 7.0967741935483875e-01 3.4347475029043704e+00
5.4838709677419351e-01 7.0967741935483875e-01 3.4598269178636447e+00
5.8064516129032251e-01 7.0967741935483875e-01 3.4819685466220913e+00
6.1290322580645162e-01 7.0967741935483875e-01 3.5016548490220560e+00
6.4516129032258063e-01 7.0967741935483875e-01 3.5192691150417561e+00
6.7741935483870963e-01 7.0967741935483875e-01 3.5351194728213651e+00
7.0967741935483875e-01 7.0967741935483875e-01 3.5494563042996452e+00
7.4193548387096775e-01 7.0967741935483875e-01 3.5624850701378326e+00
7.7419354838709675e-01 7.0967741935483875e-01 3.5743758857028789e+00
8.0645161290322576e-01 7.0967741935483875e-01 3.5852707629732103e+00
8.3870967741935476e-01 7.0967741935483875e-01 3.5952891521500492e+00
8.7096774193548387e-01 7.0967741935483875e-01 3.6045322285967778e+00
9.0322580645161288e-01 7.0967741935483875e-01 3.6130862427927801e+00
9.3548387096774188e-01 7.0967741935483875e-01 3.6210251627209620e+00
9.6774193548387100e-01 7.0967741935483875e-01 3.6284127763708720e+00
1.0000000000000000e+00 7.0967741935483875e-01 3.6353043783011048e+00
0.0000000000000000e+00 7.4193548387096775e-01 0.0000000000000000e+00
3.2258064516129031e-02 7.4193548387096775e-01 5.4468852733613193e-01
6.4516129032258063e-02 7.4193548387096775e-01 1.1493022526218364e+00
9.6774193548387094e-02 7.4193548387096775e-01 1.7040125151083247e+00
1.2903225806451613e-01 7.4193548387096775e-01 2.1413857958113551e+00
1.6129032258064516e-01 7.4193548387096775e-01 2.4627853735989955e+00
1.9354838709677419e-01 7.4193548387096775e-01 2.6964150115334400e+00
2.2580645161290322e-01 7.4193548387096775e-01 2.8690409094466141e+00
2.5806451612903225e-01 7.4193548387096775e-01 2.9997863694930844e+00
2.9032258064516125e-01 7.4193548387096775e-01 3.1013463193221220e+00
3.2258064516129031e-01 7.4193548387096775e-01 3.1820805262836358e+00
3.5483870967741937e-01 7.4193548387096775e-01 3.2475771733573677e+00
3.8709677419354838e-01 7.4193548387096775e-01 3.3016571356709221e+00
4.1935483870967738e-01 7.4193548387096775e-01 3.3469967726332399e+00
4.5161290322580644e-01 7.4193548387096775e-01 3.3855149846903534e+00
4.8387096774193550e-01 7.4193548387096775e-01 3.4186176428523383e+00
5.1612903225806450e-01 7.4193548387096775e-01 3.4473552143655399e+00
5.4838709677419351e-01 7.4193548387096775e-01 3.4725266867546996e+00
5.8064516129032251e-01 7.4193548387096775e-01 3.4947495893961404e+00
6.1290322580645162e-01 7.4193548387096775e-01 3.5145081530671844e+00
6.4516129032258063e-01 7.4193548387096775e-01 3.5321870746644457e+00
6.7741935483870963e-01 7.4193548387096775e-01 3.5480956133546666e+00
7.0967741935483875e-01 7.4193548387096775e-01 3.5624850701378326e+00
7.4193548387096775e-01 7.4193548387096775e-01 3.5755616598466955e+00
7.7419354838709675e-01 7.4193548387096775e-01 3.5874961222799775e+00
8.0645161290322576e-01 7.4193548387096775e-01 3.5984309906905350e+00
8.3870967741935476e-01 7.4193548387096775e-01 3.6084861537379251e+00
8.7096774193548387e-01 7.4193548387096775e-01 3.6177631581635676e+00
9.0322580645161288e-01 7.4193548387096775e-01 3.6263485710410528e+00
9.3548387096774188e-01 7.4193548387096775e-01 3.6343166318629052e+00
9.6774193548387100e-01 7.4193548387096775e-01 3.6417313627612322e+00
1.0000000000000000e+00 7.4193548387096775e-01 3.6486482612608833e+00
0.0000000000000000e+00 7.7419354838709675e-01 0.0000000000000000e+00
3.2258064516129031e-02 7.7419354838709675e-01 5.4650658150097364e-01
6.4516129032258063e-02 7.7419354838709675e-01 1.1531383784849238e+00
9.6774193548387094e-02 7.7419354838709675e-01 1.7097001455513345e+00
1.2903225806451613e-01 7.7419354838709675e-01 2.1485332850078835e+00
1.6129032258064516e-01 7.7419354838709675e-01 2.4710056260568187e+00
1.9354838709677419e-01 7.7419354838709675e-01 2.7054150699077835e+00
2.2580645161290322e-01 7.7419354838709675e-01 2.8786171562606064e+00
2.5806451612903225e-01 7.7419354838709675e-01 3.0097990167749447e+00
2.9032258064516125e-01 7.7419354838709675e-01 3.1116979520617276e+00
3.2258064516129031e-01 7.7419354838709675e-01 3.1927016325917954e+00
3.5483870967741937e-01 7.7419354838709675e-01 3.2584168935081537e+00
3.8709677419354838e-01 7.7419354838709675e-01 3.3126773632048900e+00
4.1935483870967738e-01 7.7419354838709675e-01 3.3581683342079938e+00
4.5161290322580644e-01 7.7419354838709675e-01 3.3968151118440364e+00
4.8387096774193550e-01 7.7419354838709675e-01 3.4300282596207614e+00
5.1612903225806450e-01 7.7419354838709675e-01 3.4588617510202004e+00
5.4838709677419351e-01 7.7419354838709675e-01 3.4841172404170910e+00
5.8064516129032251e-01 7.7419354838709675e-01 3.5064143183691447e+00
6.1290322580645162e-01 7.7419354838709675e-01 3.5262388319127682e+00
6.4516129032258063e-01 7.7419354838709675e-01 3.5439767619807916e+00
6.7741935483870963e-01 7.7419354838709675e-01 3.5599383999811152e+00
7.0967741935483875e-01 7.7419354838709675e-01 3.5743758857028789e+00
7.4193548387096775e-01 7.7419354838709675e-01 3.5874961222799775e+00
7.7419354838709675e-01 7.7419354838709675e-01 3.5994704194041756e+00
8.0645161290322576e-01 7.7419354838709675e-01 3.6104417860739364e+00
8.3870967741935476e-01 7.7419354838709675e-01 3.6205305111115997e+00
8.7096774193548387e-01 7.7419354838709675e-01 3.6298384801999570e+00
9.0322580645161288e-01 7.7419354838709675e-01 3.6384525493550308e+00
9.3548387096774188e-01 7.7419354838709675e-01 3.6464472058649435e+00
9.6774193548387100e-01 7.7419354838709675e-01 3.6538866855540273e+00
1.0000000000000000e+00 7.7419354838709675e-01 3.6608266711860371e+00
0.0000000000000000e+00 8.0645161290322576e-01 0.0000000000000000e+00
3.2258064516129031e-02 8.0645161290322576e-01 5.4817236101697175e-01
6.4516129032258063e-02 8.0645161290322576e-01 1.1566532021943032e+00
9.6774193548387094e-02 8.0645161290322576e-01 1.7149113974874712e+00
1.2903225806451613e-01 8.0645161290322576e-01 2.1550821223993322e+00
1.6129032258064516e-01 8.0645161290322576e-01 2.4785373753442594e+00
1.9354838709677419e-01 8.0645161290322576e-01 2.7136613109564229e+00
2.2580645161290322e-01 8.0645161290322576e-01 2.8873913259698343e+00
2.5806451612903225e-01 8.0645161290322576e-01 3.0189730353853794e+00
2.9032258064516125e-01 8.0645161290322576e-01 3.1211825637461494e+00
3.2258064516129031e-01 8.0645161290322576e-01 3.2024331475639634e+00
3.5483870967741937e-01 8.0645161290322576e-01 3.2683487118970205e+00
3.8709677419354838e-01 8.0645161290322576e-01 3.3227745702313483e+00
4.1935483870967738e-01 8.0645161290322576e-01 3.3684041999994605e+00
4.5161290322580644e-01 8.0645161290322576e-01 3.4071687749552875e+00
4.8387096774193550e-01 8.0645161290322576e-01 3.4404831580750095e+00
5.1612903225806450e-01 8.0645161290322576e-01 3.4694045354047809e+00
5.4838709677419351e-01 8.0645161290322576e-01 3.4947370048021473e+00
5.8064516129032251e-01 8.0645161290322576e-01 3.5171020453679667e+00
6.1290322580645162e-01 8.0645161290322576e-01 3.5369869850248215e+00
6.4516129032258063e-01 8.0645161290322576e-01 3.5547789811948163e+00
6.7741935483870963e-01 8.0645161290322576e-01 3.5707892710696512e+00
7.0967741935483875e-01 8.0645161290322576e-01 3.5852707629732103e+00
7.4193548387096775e-01 8.0645161290322576e-01 3.5984309906905350e+00
7.7419354838709675e-01 8.0645161290322576e-01 3.6104417860739364e+00
8.0645161290322576e-01 8.0645161290322576e-01 3.6214465940204899e+00
8.3870967741935476e-01 8.0645161290322576e-01 3.6315660699989087e+00
8.7096774193548387e-01 8.0645161290322576e-01 3.6409024102446641e+00
9.0322580645161288e-01 8.0645161290322576e-01 3.6495427355152792e+00
9.3548387096774188e-01 8.0645161290322576e-01 3.6575617601398722e+00
9.6774193548387100e-01 8.0645161290322576e-01 3.6650239157367954e+00
1.0000000000000000e+00 8.0645161290322576e-01 3.6719850547936654e+00
0.0000000000000000e+00 8.3870967741935476e-01 0.0000000000000000e+00
3.2258064516129031e-02 8.3870967741935476e-01 5.4970412930219337e-01
6.4516129032258063e-02 8.3870967741935476e-01 1.1598852598792881e+00
9.6774193548387094e-02 8.3870967741935476e-01 1.7197034064931116e+00
1.2903225806451613e-01 8.3870967741935476e-01 2.1611041086976108e+00
1.6129032258064516e-01 8.3870967741935476e-01 2.4854631987080014e+00
1.9354838709677419e-01 8.3870967741935476e-01 2.7212441455328404e+00
2.2580645161290322e-01 8.3870967741935476e-01 2.8954596175778597e+00
2.5806451612903225e-01 8.3870967741935476e-01 3.0274090082260448e+00
2.9032258064516125e-01 8.3870967741935476e-01 3.1299041425843521e+00
3.2258064516129031e-01 8.3870967741935476e-01 3.2113817664288047e+00
3.5483870967741937e-01 8.3870967741935476e-01 3.2774815198566212e+00
3.8709677419354838e-01 8.3870967741935476e-01 3.3320594613852528e+00
4.1935483870967738e-01 8.3870967741935476e-01 3.3778165948816001e+00
4.5161290322580644e-01 8.3870967741935476e-01 3.4166894904145488e+00
4.8387096774193550e-01 8.3870967741935476e-01 3.4500969645383659e+00
5.1612903225806450e-01 8.3870967741935476e-01 3.4790991574139567e+00
5.4838709677419351e-01 8.3870967741935476e-01 3.5045024138045551e+00
5.8064516129032251e-01 8.3870967741935476e-01 3.5269299494216990e+00
6.1290322580645162e-01 8.3870967741935476e-01 3.5468704539375038e+00
6.4516129032258063e-01 8.3870967741935476e-01 3.5647121666153017e+00
6.7741935483870963e-01 8.3870967741935476e-01 3.5807671943427017e+00
7.0967741935483875e-01 8.3870967741935476e-01 3.5952891521500492e+00
7.4193548387096775e-01 8.3870967741935476e-01 3.6084861537379251e+00
7.7419354838709675e-01 8.3870967741935476e-01 3.6205305111115997e+00
8.0645161290322576e-01 8.3870967741935476e-01 3.6315660699989087e+00
8.3870967741935476e-01 8.3870967741935476e-01 3.6417138230183994e+00
8.7096774193548387e-01 8.3870967741935476e-01 3.6510762519743953e+00
9.0322580645161288e-01 8.3870967741935476e-01 3.6597407210675827e+00
9.3548387096774188e-01 8.3870967741935476e-01 3.6677821534027282e+00
9.6774193548387100e-01 8.3870967741935476e-01 3.6752651606406599e+00
1.0000000000000000e+00 8.3870967741935476e-01 3.6822457513386460e+00
0.0000000000000000e+00 8.7096774193548387e-01 0.0000000000000000e+00
3.2258064516129031e-02 8.7096774193548387e-01 5.5111735563120345e-01
6.4516129032258063e-02 8.7096774193548387e-01 1.1628671919778752e+00
9.6774193548387094e-02 8.7096774193548387e-01 1.7241245669003100e+00
1.2903225806451613e-01 8.7096774193548387e-01 2.1666600597326164e+00
1.6129032258064516e-01 8.7096774193548387e-01 2.4918530397969856e+00
1.9354838709677419e-01 8.7096774193548387e-01 2.7282401524193327e+00
2.2580645161290322e-01 8.7096774193548387e-01 2.9029035124806337e+00
2.5806451612903225e-01 8.7096774193548387e-01 3.0351921298928555e+00
2.9032258064516125e-01 8.7096774193548387e-01 3.1379507674972715e+00
3.2258064516129031e-01 8.7096774193548387e-01 3.2196378609765772e+00
3.5483870967741937e-01 8.7096774193548387e-01 3.2859075492964669e+00
3.8709677419354838e-01 8.7096774193548387e-01 3.3406258044589974e+00
4.1935483870967738e-01 8.7096774193548387e-01 3.3865005743025178e+00
4.5161290322580644e-01 8.7096774193548387e-01 3.4254734075956605e+00
4.8387096774193550e-01 8.7096774193548387e-01 3.4589667685074805e+00
5.1612903225806450e-01 8.7096774193548387e-01 3.4880435226977604e+00
5.4838709677419351e-01 8.7096774193548387e-01 3.5135120879497261e+00
5.8064516129032251e-01 8.7096774193548387e-01 3.5359972821910999e+00
6.1290322580645162e-01 8.7096774193548387e-01 3.5559890514591470e+00
6.4516129032258063e-01 8.7096774193548387e-01 3.5738766331358609e+00
6.7741935483870963e-01 8.7096774193548387e-01 3.5899729364998949e+00
7.0967741935483875e-01 8.7096774193548387e-01 3.6045322285967778e+00
7.4193548387096775e-01 8.7096774193548387e-01 3.6177631581635676e+00
7.7419354838709675e-01 8.7096774193548387e-01 3.6298384801999570e+00
8.0645161290322576e-01 8.7096774193548387e-01 3.6409024102446641e+00
8.3870967741935476e-01 8.7096774193548387e-01 3.6510762519743953e+00
8.7096774193548387e-01 8.7096774193548387e-01 3.6604627506624503e+00
9.0322580645161288e-01 8.7096774193548387e-01 3.6691494951128649e+00
9.3548387096774188e-01 8.7096774193548387e-01 3.6772116010491227e+00
9.6774193548387100e-01 8.7096774193548387e-01 3.6847138462412286e+00
1.0000000000000000e+00 8.7096774193548387e-01 3.6917123832380332e+00
0.0000000000000000e+00 9.0322580645161288e-01 0.0000000000000000e+00
3.2258064516129031e-02 9.0322580645161288e-01 5.5242522732848820e-01
6.4516129032258063e-02 9.0322580645161288e-01 1.1656268239737628e+00
9.6774193548387094e-02 9.0322580645161288e-01 1.7282161341510993e+00
1.2903225806451613e-01 9.0322580645161288e-01 2.1718018200869351e+00
1.6129032258064516e-01 9.0322580645161288e-01 2.4977665245225951e+00
1.9354838709677419e-01 9.0322580645161288e-01 2.7347146138789222e+00
2.2580645161290322e-01 9.0322580645161288e-01 2.9097924723457673e+00
2.5806451612903225e-01 9.0322580645161288e-01 3.0423950275006830e+00
2.9032258064516125e-01 9.0322580645161288e-01 3.1453975244435886e+00
3.2258064516129031e-01 9.0322580645161288e-01 3.2272784718026597e+00
3.5483870967741937e-01 9.0322580645161288e-01 3.2937054265356931e+00
3.8709677419354838e-01 9.0322580645161288e-01 3.3485535350888318e+00
4.1935483870967738e-01 9.0322580645161288e-01 3.3945371716056387e+00
4.5161290322580644e-01 9.0322580645161288e-01 3.4336024923973265e+00
4.8387096774193550e-01 9.0322580645161288e-01 3.4671753373216454e+00
5.1612903225806450e-01 9.0322580645161288e-01 3.4963210943539984e+00
5.4838709677419351e-01 9.0322580645161288e-01 3.5218500997560036e+00
5.8064516129032251e-01 9.0322580645161288e-01 3.5443886542279266e+00
6.1290322580645162e-01 9.0322580645161288e-01 3.5644278665113989e+00
6.4516129032258063e-01 9.0322580645161288e-01 3.5823578976983104e+00
6.7741935483870963e-01 9.0322580645161288e-01 3.5984923996408966e+00
7.0967741935483875e-01 9.0322580645161288e-01 3.6130862427927801e+00
7.4193548387096775e-01 9.0322580645161288e-01 3.6263485710410528e+00
7.7419354838709675e-01 9.0322580645161288e-01 3.6384525493550308e+00
8.0645161290322576e-01 9.0322580645161288e-01 3.6495427355152792e+00
8.3870967741935476e-01 9.0322580645161288e-01 3.6597407210675827e+00
8.7096774193548387e-01 9.0322580645161288e-01 3.6691494951128649e+00
9.0322580645161288e-01 9.0322580645161288e-01 3.6778568543145518e+00
9.3548387096774188e-01 9.0322580645161288e-01 3.6859380926553089e+00
9.6774193548387100e-01 9.0322580645161288e-01 3.6934581416310417e+00
1.0000000000000000e+00 9.0322580645161288e-01 3.7004732870477541e+00
0.0000000000000000e+00 9.3548387096774188e-01 0.0000000000000000e+00
3.2258064516129031e-02 9.3548387096774188e-01 5.5363905377805522e-01
6.4516129032258063e-02 9.3548387096774188e-01 1.1681880188636240e+00
9.6774193548387094e-02 9.3548387096774188e-01 1.7320134887077434e+00
1.2903225806451613e-01 9.3548387096774188e-01 2.1765738514171984e+00
1.6129032258064516e-01 9.3548387096774188e-01 2.5032547877704028e+00
1.9354838709677419e-01 9.3548387096774188e-01 2.7407235156562662e+00
2.2580645161290322e-01 9.3548387096774188e-01 2.9161860671545430e+00
2.5806451612903225e-01 9.3548387096774188e-01 3.0490799857026651e+00
2.9032258064516125e-01 9.3548387096774188e-01 3.1523088067686844e+00
3.2258064516129031e-01 9.3548387096774188e-01 3.2343696685391601e+00
3.5483870967741937e-01 9.3548387096774188e-01 3.3009425811152289e+00
3.8709677419354838e-01 9.3548387096774188e-01 3.3559112056795435e+00
4.1935483870967738e-01 9.3548387096774188e-01 3.4019958805839727e+00
4.5161290322580644e-01 9.3548387096774188e-01 3.4411470383673328e+00
4.8387096774193550e-01 9.3548387096774188e-01 3.4747936518401188e+00
5.1612903225806450e-01 9.3548387096774188e-01 3.5040034499209765e+00
5.4838709677419351e-01 9.3548387096774188e-01 3.5295885493977179e+00
5.8064516129032251e-01 9.3548387096774188e-01 3.5521766271212947e+00
6.1290322580645162e-01 9.3548387096774188e-01 3.5722598709310169e+00
6.4516129032258063e-01 9.3548387096774188e-01 3.5902292992073797e+00
6.7741935483870963e-01 9.3548387096774188e-01 3.6063992529798967e+00
7.0967741935483875e-01 9.3548387096774188e-01 3.6210251627209620e+00
7.4193548387096775e-01 9.3548387096774188e-01 3.6343166318629052e+00
7.7419354838709675e-01 9.3548387096774188e-01 3.6464472058649435e+00
8.0645161290322576e-01 9.3548387096774188e-01 3.6575617601398722e+00
8.3870967741935476e-01 9.3548387096774188e-01 3.6677821534027282e+00
8.7096774193548387e-01 9.3548387096774188e-01 3.6772116010491227e+00
9.0322580645161288e-01 9.3548387096774188e-01 3.6859380926553089e+00
9.3548387096774188e-01 9.3548387096774188e-01 3.6940370876450346e+00
9.6774193548387100e-01 9.3548387096774188e-01 3.7015736601861251e+00
1.0000000000000000e+00 9.3548387096774188e-01 3.7086042197596010e+00
0.0000000000000000e+00 9.6774193548387100e-01 0.0000000000000000e+00
3.2258064516129031e-02 9.6774193548387100e-01 5.5476858788704786e-01
6.4516129032258063e-02 9.6774193548387100e-01 1.1705713554509161e+00
9.6774193548387094e-02 9.6774193548387100e-01 1.7355471417247776e+00
1.2903225806451613e-01 9.6774193548387100e-01 2.1810144962545523e+00
1.6129032258064516e-01 9.6774193548387100e-01 2.5083619268838571e+00
1.9354838709677419e-01 9.6774193548387100e-01 2.7463151383445981e+00
2.2580645161290322e-01 9.6774193548387100e-01 2.9221356684490005e+00
2.5806451612903225e-01 9.6774193548387100e-01 3.0553007171004878e+00
2.9032258064516125e-01 9.6774193548387100e-01 3.1587401455534487e+00
3.2258064516129031e-01 9.6774193548387100e-01 3.2409684278513433e+00
3.5483870967741937e-01 9.6774193548387100e-01 3.3076771624489556e+00
3.8709677419354838e-01 9.6774193548387100e-01 3.3627579339724600e+00
4.1935483870967738e-01 9.6774193548387100e-01 3.4089366308066125e+00
4.5161290322580644e-01 9.6774193548387100e-01 3.4481676647616788e+00
4.8387096774193550e-01 9.6774193548387100e-01 3.4818829240377371e+00
5.1612903225806450e-01 9.6774193548387100e-01 3.5111523159334168e+00
5.4838709677419351e-01 9.6774193548387100e-01 3.5367896141167772e+00
5.8064516129032251e-01 9.6774193548387100e-01 3.5594237760247545e+00
6.1290322580645162e-01 9.6774193548387100e-01 3.5795479936580308e+00
6.4516129032258063e-01 9.6774193548387100e-01 3.5975540831525983e+00
6.7741935483870963e-01 9.6774193548387100e-01 3.6137570268563750e+00
7.0967741935483875e-01 9.6774193548387100e-01 3.6284127763708720e+00
7.4193548387096775e-01 9.6774193548387100e-01 3.6417313627612322e+00
7.7419354838709675e-01 9.6774193548387100e-01 3.6538866855540273e+00
8.0645161290322576e-01 9.6774193548387100e-01 3.6650239157367954e+00
8.3870967741935476e-01 9.6774193548387100e-01 3.6752651606406599e+00
8.7096774193548387e-01 9.6774193548387100e-01 3.6847138462412286e+00
9.0322580645161288e-01 9.6774193548387100e-01 3.6934581416310417e+00
9.3548387096774188e-01 9.6774193548387100e-01 3.7015736601861251e+00
9.6774193548387100e-01 9.6774193548387100e-01 3.7091256088385860e+00
1.0000000000000000e+00 9.6774193548387100e-01 3.7161705121560402e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
3.2258064516129031e-02 1.0000000000000000e+00 5.5582228395382749e-01
6.4516129032258063e-02 1.0000000000000000e+00 1.1727946724520126e+00
9.6774193548387094e-02 1.0000000000000000e+00 1.7388435417677417e+00
1.2903225806451613e-01 1.0000000000000000e+00 2.1851569917859699e+00
1.6129032258064516e-01 1.0000000000000000e+00 2.5131261676035486e+00
1.9354838709677419e-01 1.0000000000000000e+00 2.7515313339306395e+00
2.2580645161290322e-01 1.0000000000000000e+00 2.9276858076019190e+00
2.5806451612903225e-01 1.0000000000000000e+00 3.0611037824122773e+00
2.9032258064516125e-01 1.0000000000000000e+00 3.1647396778629928e+00
3.2258064516129031e-01 1.0000000000000000e+00 3.2471241399077710e+00
3.5483870967741937e-01 1.0000000000000000e+00 3.3139595773014685e+00
3.8709677419354838e-01 1.0000000000000000e+00 3.3691449661259099e+00
4.1935483870967738e-01 1.0000000000000000e+00 3.4154113721640185e+00
4.5161290322580644e-01 1.0000000000000000e+00 3.4547169193252696e+00
4.8387096774193550e-01 1.0000000000000000e+00 3.4884962154571726e+00
5.1612903225806450e-01 1.0000000000000000e+00 3.5178211999797435e+00
5.4838709677419351e-01 1.0000000000000000e+00 3.5435071921967038e+00
5.8064516129032251e-01 1.0000000000000000e+00 3.5661843441511580e+00
6.1290322580645162e-01 1.0000000000000000e+00 3.5863467845847699e+00
6.4516129032258063e-01 1.0000000000000000e+00 3.6043870738269308e+00
6.7741935483870963e-01 1.0000000000000000e+00 3.6206207924852087e+00
7.0967741935483875e-01 1.0000000000000000e+00 3.6353043783011048e+00
7.4193548387096775e-01 1.0000000000000000e+00 3.6486482612608833e+00
7.7419354838709675e-01 1.0000000000000000e+00 3.6608266711860371e+00
8.0645161290322576e-01 1.0000000000000000e+00 3.6719850547936654e+00
8.3870967741935476e-01 1.0000000000000000e+00 3.6822457513386460e+00
8.7096774193548387e-01 1.0000000000000000e+00 3.6917123832380332e+00
9.0322580645161288e-01 1.0000000000000000e+00 3.7004732870477541e+00
9.3548387096774188e-01 1.0000000000000000e+00 3.7086042197596010e+00
9.6774193548387100e-01 1.0000000000000000e+00 3.7161705121560402e+00
1.0000000000000000e+00 1.0000000000000000e+00 3.7232287961642516e+00


==> data/example_II_1a/new_fem_adaptive_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.2796655972963996e-02 0.0000000000000000e+00 0.0000000000000000e+00
2.7402067610846632e-02 0.0000000000000000e+00 0.0000000000000000e+00
6.8475421620610155e-02 0.0000000000000000e+00 0.0000000000000000e+00
7.8040374858986572e-02 0.0000000000000000e+00 0.0000000000000000e+00
8.6241778413719217e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.3838529060092185e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.0113026528185912e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0830240974280735e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.1548205803304919e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.2276749739755446e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.3024424832627807e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.3799327119201280e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.4609655876173094e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.5464163409612700e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.6372579930988745e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.7346072210801888e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.8397788860522146e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.9543552229243252e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.0802776370966852e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.2199726359949629e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.3765295829252048e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5539585088366967e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.7575747216812280e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.9945905491556235e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.2750580635329957e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.6134329230690232e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.0312958803987659e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.5623713608538735e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.2624680061908324e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.2310312402178947e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.6636647888055520e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.2796655972965613e-02 0.0000000000000000e+00
1.2796655972963996e-02 1.2796655972965613e-02 1.1568297001087169e-02
2.7402067610846632e-02 1.2796655972965613e-02 2.5969919274706512e-02
6.8475421620610155e-02 1.2796655972965613e-02 6.9479852157074251e-02
7.8040374858986572e-02 1.2796655972965613e-02 7.9225414956685225e-02
8.6241778413719217e-02 1.2796655972965613e-02 8.7212101787388877e-02
9.3838529060092185e-02 1.2796655972965613e-02 9.4248126588201669e-02
1.0113026528185912e-01 1.2796655972965613e-02 1.0064377293657811e-01
1.0830240974280735e-01 1.2796655972965613e-02 1.0657764674356152e-01
1.1548205803304919e-01 1.2796655972965613e-02 1.1215916019068592e-01
1.2276749739755446e-01 1.2796655972965613e-02 1.1746048192071112e-01
1.3024424832627807e-01 1.2796655972965613e-02 1.2253279043997020e-01
1.3799327119201280e-01 1.2796655972965613e-02 1.2741398111140212e-01
1.4609655876173094e-01 1.2796655972965613e-02 1.3213309182911342e-01
1.5464163409612700e-01 1.2796655972965613e-02 1.3671300003142256e-01
1.6372579930988745e-01 1.2796655972965613e-02 1.4117214861366023e-01
1.7346072210801888e-01 1.2796655972965613e-02 1.4552569696854581e-01
1.8397788860522146e-01 1.2796655972965613e-02 1.4978631625513442e-01
1.9543552229243252e-01 1.2796655972965613e-02 1.5396475576741336e-01
2.0802776370966852e-01 1.2796655972965613e-02 1.5807025665476607e-01
2.2199726359949629e-01 1.2796655972965613e-02 1.6211086066850561e-01
2.3765295829252048e-01 1.2796655972965613e-02 1.6609364528035900e-01
2.5539585088366967e-01 1.2796655972965613e-02 1.7002490640549600e-01
2.7575747216812280e-01 1.2796655972965613e-02 1.7391030373320102e-01
2.9945905491556235e-01 1.2796655972965613e-02 1.7775497999680659e-01
3.2750580635329957e-01 1.2796655972965613e-02 1.8156366216580105e-01
3.6134329230690232e-01 1.2796655972965613e-02 1.8534075100824038e-01
4.0312958803987659e-01 1.2796655972965613e-02 1.8909039931242067e-01
4.5623713608538735e-01 1.2796655972965613e-02 1.9281660595151348e-01
5.2624680061908324e-01 1.2796655972965613e-02 1.9652311460448474e-01
6.2310312402178947e-01 1.2796655972965613e-02 2.0021414744335794e-01
7.6636647888055520e-01 1.2796655972965613e-02 2.0388903871075179e-01
1.0000000000000000e+00 1.2796655972965613e-02 2.0753400085436807e-01
0.0000000000000000e+00 2.7402067610851347e-02 0.0000000000000000e+00
1.2796655972963996e-02 2.7402067610851347e-02 2.5969919274707882e-02
2.7402067610846632e-02 2.7402067610851347e-02 5.8311564956337256e-02
6.8475421620610155e-02 2.7402067610851347e-02 1.5605699970053627e-01
7.8040374858986572e-02 2.7402067610851347e-02 1.7794877030048797e-01
8.6241778413719217e-02 2.7402067610851347e-02 1.9588866020349249e-01
9.3838529060092185e-02 2.7402067610851347e-02 2.1169266433509987e-01
1.0113026528185912e-01 2.7402067610851347e-02 2.2605791109452103e-01
1.0830240974280735e-01 2.7402067610851347e-02 2.3938566697355132e-01
1.1548205803304919e-01 2.7402067610851347e-02 2.5192174264877054e-01
1.2276749739755446e-01 2.7402067610851347e-02 2.6382827884122467e-01
1.3024424832627807e-01 2.7402067610851347e-02 2.7522026182407955e-01
1.3799327119201280e-01 2.7402067610851347e-02 2.8618283795194949e-01
1.4609655876173094e-01 2.7402067610851347e-02 2.9678125614939355e-01
1.5464163409612700e-01 2.7402067610851347e-02 3.0706692673019675e-01
1.6372579930988745e-01 2.7402067610851347e-02 3.1708129852584488e-01
1.7346072210801888e-01 2.7402067610851347e-02 3.2685844449251611e-01
1.8397788860522146e-01 2.7402067610851347e-02 3.3642684802506895e-01
1.9543552229243252e-01 2.7402067610851347e-02 3.4581067500536555e-01
2.0802776370966852e-01 2.7402067610851347e-02 3.5503070289924099e-01
2.2199726359949629e-01 2.7402067610851347e-02 3.6410501402344492e-01
2.3765295829252048e-01 2.7402067610851347e-02 3.7304952343403308e-01
2.5539585088366967e-01 2.7402067610851347e-02 3.8187838918530154e-01
2.7575747216812280e-01 2.7402067610851347e-02 3.9060433874254669e-01
2.9945905491556235e-01 2.7402067610851347e-02 3.9923893709030894e-01
3.2750580635329957e-01 2.7402067610851347e-02 4.0779281491132979e-01
3.6134329230690232e-01 2.7402067610851347e-02 4.1627586994870913e-01
4.0312958803987659e-01 2.7402067610851347e-02 4.2469745286751009e-01
4.5623713608538735e-01 2.7402067610851347e-02 4.3306654661438904e-01
5.2624680061908324e-01 2.7402067610851347e-02 4.4139174608932352e-01
6.2310312402178947e-01 2.7402067610851347e-02 4.4968202704599980e-01
7.6636647888055520e-01 2.7402067610851347e-02 4.5793867512719350e-01
1.0000000000000000e+00 2.7402067610851347e-02 4.6612491679582607e-01
0.0000000000000000e+00 6.8475421620626198e-02 0.0000000000000000e+00
1.2796655972963996e-02 6.8475421620626198e-02 6.9479852157081634e-02
2.7402067610846632e-02 6.8475421620626198e-02 1.5605699970054451e-01
6.8475421620610155e-02 6.8475421620626198e-02 4.1786605602800408e-01
7.8040374858986572e-02 6.8475421620626198e-02 4.7650053917169483e-01
8.6241778413719217e-02 6.8475421620626198e-02 5.2454616350724648e-01
9.3838529060092185e-02 6.8475421620626198e-02 5.6686862923879533e-01
1.0113026528185912e-01 6.8475421620626198e-02 6.0533581369087508e-01
1.0830240974280735e-01 6.8475421620626198e-02 6.4102282794408438e-01
1.1548205803304919e-01 6.8475421620626198e-02 6.7458828103990898e-01
1.2276749739755446e-01 6.8475421620626198e-02 7.0646662468023591e-01
1.3024424832627807e-01 6.8475421620626198e-02 7.3696598491770704e-01
1.3799327119201280e-01 6.8475421620626198e-02 7.6631455175117213e-01
1.4609655876173094e-01 6.8475421620626198e-02 7.9468721637711881e-01
1.5464163409612700e-01 6.8475421620626198e-02 8.2222180286513447e-01
1.6372579930988745e-01 6.8475421620626198e-02 8.4902945438454769e-01
1.7346072210801888e-01 6.8475421620626198e-02 8.7520155893989582e-01
1.8397788860522146e-01 6.8475421620626198e-02 9.0081453336544459e-01
1.9543552229243252e-01 6.8475421620626198e-02 9.2593322920117771e-01
2.0802776370966852e-01 6.8475421620626198e-02 9.5061341944505096e-01
2.2199726359949629e-01 6.8475421620626198e-02 9.7490365324171702e-01
2.3765295829252048e-01 6.8475421620626198e-02 9.9884666739271455e-01
2.5539585088366967e-01 6.8475421620626198e-02 1.0224804828501413e+00
2.7575747216812280e-01 6.8475421620626198e-02 1.0458392770774980e+00
2.9945905491556235e-01 6.8475421620626198e-02 1.0689541013013117e+00
3.2750580635329957e-01 6.8475421620626198e-02 1.0918534926472647e+00
3.6134329230690232e-01 6.8475421620626198e-02 1.1145640185326924e+00
4.0312958803987659e-01 6.8475421620626198e-02 1.1371107852910867e+00
4.5623713608538735e-01 6.8475421620626198e-02 1.1595179131994457e+00
5.2624680061908324e-01 6.8475421620626198e-02 1.1818089082065297e+00
6.2310312402178947e-01 6.8475421620626198e-02 1.2040061101796526e+00
7.6636647888055520e-01 6.8475421620626198e-02 1.2261240909312354e+00
1.0000000000000000e+00 6.8475421620626198e-02 1.2480414141040104e+00
0.0000000000000000e+00 7.8040374859004294e-02 0.0000000000000000e+00
1.2796655972963996e-02 7.8040374859004294e-02 7.9225414956692303e-02
2.7402067610846632e-02 7.8040374859004294e-02 1.7794877030049430e-01
6.8475421620610155e-02 7.8040374859004294e-02 4.7650053917168655e-01
7.8040374858986572e-02 7.8040374859004294e-02 5.4336402542120998e-01
8.6241778413719217e-02 7.8040374859004294e-02 5.9815227169811935e-01
9.3838529060092185e-02 7.8040374859004294e-02 6.4641394900942106e-01
1.0113026528185912e-01 7.8040374859004294e-02 6.9027912586215256e-01
1.0830240974280735e-01 7.8040374859004294e-02 7.3097382388077792e-01
1.1548205803304919e-01 7.8040374859004294e-02 7.6924909978527500e-01
1.2276749739755446e-01 7.8040374859004294e-02 8.0560038951741297e-01
1.3024424832627807e-01 7.8040374859004294e-02 8.4037907226432629e-01
1.3799327119201280e-01 7.8040374859004294e-02 8.7384537185912292e-01
1.4609655876173094e-01 7.8040374859004294e-02 9.0619873318810107e-01
1.5464163409612700e-01 7.8040374859004294e-02 9.3759633237028062e-01
1.6372579930988745e-01 7.8040374859004294e-02 9.6816492093174356e-01
1.7346072210801888e-01 7.8040374859004294e-02 9.9800872369605442e-01
1.8397788860522146e-01 7.8040374859004294e-02 1.0272148942386496e+00
1.9543552229243252e-01 7.8040374859004294e-02 1.0558573987007083e+00
2.0802776370966852e-01 7.8040374859004294e-02 1.0839998513702609e+00
2.2199726359949629e-01 7.8040374859004294e-02 1.1116976293719127e+00
2.3765295829252048e-01 7.8040374859004294e-02 1.1389994818566311e+00
2.5539585088366967e-01 7.8040374859004294e-02 1.1659487798476542e+00
2.7575747216812280e-01 7.8040374859004294e-02 1.1925845104064186e+00
2.9945905491556235e-01 7.8040374859004294e-02 1.2189420938756101e+00
3.2750580635329957e-01 7.8040374859004294e-02 1.2450540813105613e+00
3.6134329230690232e-01 7.8040374859004294e-02 1.2709507748554527e+00
4.0312958803987659e-01 7.8040374859004294e-02 1.2966608072801080e+00
4.5623713608538735e-01 7.8040374859004294e-02 1.3222116861443545e+00
5.2624680061908324e-01 7.8040374859004294e-02 1.3476302359211410e+00
6.2310312402178947e-01 7.8040374859004294e-02 1.3729417368348429e+00
7.6636647888055520e-01 7.8040374859004294e-02 1.3981639724858930e+00
1.0000000000000000e+00 7.8040374859004294e-02 1.4231562638151540e+00
0.0000000000000000e+00 8.6241778413741227e-02 0.0000000000000000e+00
1.2796655972963996e-02 8.6241778413741227e-02 8.7212101787398078e-02
2.7402067610846632e-02 8.6241778413741227e-02 1.9588866020350276e-01
6.8475421620610155e-02 8.6241778413741227e-02 5.2454616350724614e-01
7.8040374858986572e-02 8.6241778413741227e-02 5.9815227169812912e-01
8.6241778413719217e-02 8.6241778413741227e-02 6.5846532531876856e-01
9.3838529060092185e-02 8.6241778413741227e-02 7.1159356446696109e-01
1.0113026528185912e-01 8.6241778413741227e-02 7.5988187292425147e-01
1.0830240974280735e-01 8.6241778413741227e-02 8.0467991532579430e-01
1.1548205803304919e-01 8.6241778413741227e-02 8.4681449184529634e-01
1.2276749739755446e-01 8.6241778413741227e-02 8.8683100305367701e-01
1.3024424832627807e-01 8.6241778413741227e-02 9.2511626509806966e-01
1.3799327119201280e-01 8.6241778413741227e-02 9.6195674634682127e-01
1.4609655876173094e-01 8.6241778413741227e-02 9.9757200740315766e-01
1.5464163409612700e-01 8.6241778413741227e-02 1.0321350781731744e+00
1.6372579930988745e-01 8.6241778413741227e-02 1.0657854966425839e+00
1.7346072210801888e-01 8.6241778413741227e-02 1.0986380033564498e+00
1.8397788860522146e-01 8.6241778413741227e-02 1.1307885470993686e+00
1.9543552229243252e-01 8.6241778413741227e-02 1.1623185603748509e+00
2.0802776370966852e-01 8.6241778413741227e-02 1.1932980808583600e+00
2.2199726359949629e-01 8.6241778413741227e-02 1.2237880791575393e+00
2.3765295829252048e-01 8.6241778413741227e-02 1.2538422299740020e+00
2.5539585088366967e-01 8.6241778413741227e-02 1.2835082875480865e+00
2.7575747216812280e-01 8.6241778413741227e-02 1.3128291794998117e+00
2.9945905491556235e-01 8.6241778413741227e-02 1.3418439057751639e+00
3.2750580635329957e-01 8.6241778413741227e-02 1.3705883056034796e+00
3.6134329230690232e-01 8.6241778413741227e-02 1.3990957395575134e+00
4.0312958803987659e-01 8.6241778413741227e-02 1.4273977264238624e+00
4.5623713608538735e-01 8.6241778413741227e-02 1.4555245433137995e+00
5.2624680061908324e-01 8.6241778413741227e-02 1.4835057132345864e+00
6.2310312402178947e-01 8.6241778413741227e-02 1.5113689337991945e+00
7.6636647888055520e-01 8.6241778413741227e-02 1.5391344102090048e+00
1.0000000000000000e+00 8.6241778413741227e-02 1.5666462972343735e+00
0.0000000000000000e+00 9.3838529060112960e-02 0.0000000000000000e+00
1.2796655972963996e-02 9.3838529060112960e-02 9.4248126588207720e-02
2.7402067610846632e-02 9.3838529060112960e-02 2.1169266433510220e-01
6.8475421620610155e-02 9.3838529060112960e-02 5.6686862923877190e-01
7.8040374858986572e-02 9.3838529060112960e-02 6.4641394900940519e-01
8.6241778413719217e-02 9.3838529060112960e-02 7.1159356446693167e-01
9.3838529060092185e-02 9.3838529060112960e-02 7.6900858305474062e-01
1.0113026528185912e-01 9.3838529060112960e-02 8.2119309684988862e-01
1.0830240974280735e-01 9.3838529060112960e-02 8.6960567510666920e-01
1.1548205803304919e-01 9.3838529060112960e-02 9.1513983268492449e-01
1.2276749739755446e-01 9.3838529060112960e-02 9.5838497867858763e-01
1.3024424832627807e-01 9.3838529060112960e-02 9.9975914161697266e-01
1.3799327119201280e-01 9.3838529060112960e-02 1.0395719053750618e+00
1.4609655876173094e-01 9.3838529060112960e-02 1.0780605476198883e+00
1.5464163409612700e-01 9.3838529060112960e-02 1.1154120612580289e+00
1.6372579930988745e-01 9.3838529060112960e-02 1.1517772454541575e+00
1.7346072210801888e-01 9.3838529060112960e-02 1.1872801017922108e+00
1.8397788860522146e-01 9.3838529060112960e-02 1.2220243246473159e+00
1.9543552229243252e-01 9.3838529060112960e-02 1.2560979217008863e+00
2.0802776370966852e-01 9.3838529060112960e-02 1.2895765872446685e+00
2.2199726359949629e-01 9.3838529060112960e-02 1.3225262176581467e+00
2.3765295829252048e-01 9.3838529060112960e-02 1.3550048252572653e+00
2.5539585088366967e-01 9.3838529060112960e-02 1.3870640243488976e+00
2.7575747216812280e-01 9.3838529060112960e-02 1.4187502127855816e+00
2.9945905491556235e-01 9.3838529060112960e-02 1.4501055427047929e+00
3.2750580635329957e-01 9.3838529060112960e-02 1.4811687484180975e+00
3.6134329230690232e-01 9.3838529060112960e-02 1.5119758822918836e+00
4.0312958803987659e-01 9.3838529060112960e-02 1.5425610013407491e+00
4.5623713608538735e-01 9.3838529060112960e-02 1.5729568155071063e+00
5.2624680061908324e-01 9.3838529060112960e-02 1.6031952053842851e+00
6.2310312402178947e-01 9.3838529060112960e-02 1.6333060041714522e+00
7.6636647888055520e-01 9.3838529060112960e-02 1.6633113164802216e+00
1.0000000000000000e+00 9.3838529060112960e-02 1.6930426111566779e+00
0.0000000000000000e+00 1.0113026528187603e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.0113026528187603e-01 1.0064377293657895e-01
2.7402067610846632e-02 1.0113026528187603e-01 2.2605791109451095e-01
6.8475421620610155e-02 1.0113026528187603e-01 6.0533581369081635e-01
7.8040374858986572e-02 1.0113026528187603e-01 6.9027912586209694e-01
8.6241778413719217e-02 1.0113026528187603e-01 7.5988187292417808e-01
9.3838529060092185e-02 1.0113026528187603e-01 8.2119309684984299e-01
1.0113026528185912e-01 1.0113026528187603e-01 8.7691884803820552e-01
1.0830240974280735e-01 1.0113026528187603e-01 9.2861667202755249e-01
1.1548205803304919e-01 1.0113026528187603e-01 9.7724071626318787e-01
1.2276749739755446e-01 1.0113026528187603e-01 1.0234203861470623e+00
1.3024424832627807e-01 1.0113026528187603e-01 1.0676020768183379e+00
1.3799327119201280e-01 1.0113026528187603e-01 1.1101163798988678e+00
1.4609655876173094e-01 1.0113026528187603e-01 1.1512166743629546e+00
1.5464163409612700e-01 1.0113026528187603e-01 1.1911026424582873e+00
1.6372579930988745e-01 1.0113026528187603e-01 1.2299353170516576e+00
1.7346072210801888e-01 1.0113026528187603e-01 1.2678471155245157e+00
1.8397788860522146e-01 1.0113026528187603e-01 1.3049487706795742e+00
1.9543552229243252e-01 1.0113026528187603e-01 1.3413342648727498e+00
2.0802776370966852e-01 1.0113026528187603e-01 1.3770844322473763e+00
2.2199726359949629e-01 1.0113026528187603e-01 1.4122696448511500e+00
2.3765295829252048e-01 1.0113026528187603e-01 1.4469518561853105e+00
2.5539585088366967e-01 1.0113026528187603e-01 1.4811861877768522e+00
2.7575747216812280e-01 1.0113026528187603e-01 1.5150221903899530e+00
2.9945905491556235e-01 1.0113026528187603e-01 1.5485048798680423e+00
3.2750580635329957e-01 1.0113026528187603e-01 1.5816756201217679e+00
3.6134329230690232e-01 1.0113026528187603e-01 1.6145729074384414e+00
4.0312958803987659e-01 1.0113026528187603e-01 1.6472331014786585e+00
4.5623713608538735e-01 1.0113026528187603e-01 1.6796911159307393e+00
5.2624680061908324e-01 1.0113026528187603e-01 1.7119809555059784e+00
6.2310312402178947e-01 1.0113026528187603e-01 1.7441343966927243e+00
7.6636647888055520e-01 1.0113026528187603e-01 1.7761750297441115e+00
1.0000000000000000e+00 1.0113026528187603e-01 1.8079235015123079e+00
0.0000000000000000e+00 1.0830240974283301e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.0830240974283301e-01 1.0657764674356768e-01
2.7402067610846632e-02 1.0830240974283301e-01 2.3938566697355265e-01
6.8475421620610155e-02 1.0830240974283301e-01 6.4102282794405407e-01
7.8040374858986572e-02 1.0830240974283301e-01 7.3097382388075571e-01
8.6241778413719217e-02 1.0830240974283301e-01 8.0467991532575633e-01
9.3838529060092185e-02 1.0830240974283301e-01 8.6960567510666453e-01
1.0113026528185912e-01 1.0830240974283301e-01 9.2861667202759879e-01
1.0830240974280735e-01 1.0830240974283301e-01 9.8336226801890314e-01
1.1548205803304919e-01 1.0830240974283301e-01 1.0348528569793676e+00
1.2276749739755446e-01 1.0830240974283301e-01 1.0837549472076939e+00
1.3024424832627807e-01 1.0830240974283301e-01 1.1305412482354076e+00
1.3799327119201280e-01 1.0830240974283301e-01 1.1755618394381111e+00
1.4609655876173094e-01 1.0830240974283301e-01 1.2190850359103145e+00
1.5464163409612700e-01 1.0830240974283301e-01 1.2613222907451025e+00
1.6372579930988745e-01 1.0830240974283301e-01 1.3024441295274720e+00
1.7346072210801888e-01 1.0830240974283301e-01 1.3425907758380997e+00
1.8397788860522146e-01 1.0830240974283301e-01 1.3818794908407377e+00
1.9543552229243252e-01 1.0830240974283301e-01 1.4204097983648212e+00
2.0802776370966852e-01 1.0830240974283301e-01 1.4582672995344426e+00
2.2199726359949629e-01 1.0830240974283301e-01 1.4955265172060463e+00
2.3765295829252048e-01 1.0830240974283301e-01 1.5322530598521280e+00
2.5539585088366967e-01 1.0830240974283301e-01 1.5685053013733536e+00
2.7575747216812280e-01 1.0830240974283301e-01 1.6043357161526357e+00
2.9945905491556235e-01 1.0830240974283301e-01 1.6397919751597345e+00
3.2750580635329957e-01 1.0830240974283301e-01 1.6749178797902728e+00
3.6134329230690232e-01 1.0830240974283301e-01 1.7097541906251439e+00
4.0312958803987659e-01 1.0830240974283301e-01 1.7443393988111224e+00
4.5623713608538735e-01 1.0830240974283301e-01 1.7787104543883623e+00
5.2624680061908324e-01 1.0830240974283301e-01 1.8129033144199194e+00
6.2310312402178947e-01 1.0830240974283301e-01 1.8469515556564193e+00
7.6636647888055520e-01 1.0830240974283301e-01 1.8808799048904654e+00
1.0000000000000000e+00 1.0830240974283301e-01 1.9144996999885349e+00
0.0000000000000000e+00 1.1548205803307120e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.1548205803307120e-01 1.1215916019068742e-01
2.7402067610846632e-02 1.1548205803307120e-01 2.5192174264876016e-01
6.8475421620610155e-02 1.1548205803307120e-01 6.7458828103984647e-01
7.8040374858986572e-02 1.1548205803307120e-01 7.6924909978521616e-01
8.6241778413719217e-02 1.1548205803307120e-01 8.4681449184521818e-01
9.3838529060092185e-02 1.1548205803307120e-01 9.1513983268487809e-01
1.0113026528185912e-01 1.1548205803307120e-01 9.7724071626319242e-01
1.0830240974280735e-01 1.1548205803307120e-01 1.0348528569793205e+00
1.1548205803304919e-01 1.1548205803307120e-01 1.0890395480022605e+00
1.2276749739755446e-01 1.1548205803307120e-01 1.1405021924892529e+00
1.3024424832627807e-01 1.1548205803307120e-01 1.1897382482687093e+00
1.3799327119201280e-01 1.1548205803307120e-01 1.2371161225309260e+00
1.4609655876173094e-01 1.1548205803307120e-01 1.2829181773104996e+00
1.5464163409612700e-01 1.1548205803307120e-01 1.3273669356130939e+00
1.6372579930988745e-01 1.1548205803307120e-01 1.3706418502559152e+00
1.7346072210801888e-01 1.1548205803307120e-01 1.4128904857708910e+00
1.8397788860522146e-01 1.1548205803307120e-01 1.4542362423551687e+00
1.9543552229243252e-01 1.1548205803307120e-01 1.4947838545983481e+00
2.0802776370966852e-01 1.1548205803307120e-01 1.5346234058796777e+00
2.2199726359949629e-01 1.1548205803307120e-01 1.5738333217194183e+00
2.3765295829252048e-01 1.1548205803307120e-01 1.6124826468450746e+00
2.5539585088366967e-01 1.1548205803307120e-01 1.6506328126855661e+00
2.7575747216812280e-01 1.1548205803307120e-01 1.6883390418245225e+00
2.9945905491556235e-01 1.1548205803307120e-01 1.7256515006574324e+00
3.2750580635329957e-01 1.1548205803307120e-01 1.7626162808013186e+00
3.6134329230690232e-01 1.1548205803307120e-01 1.7992762691835293e+00
4.0312958803987659e-01 1.1548205803307120e-01 1.8356719565644692e+00
4.5623713608538735e-01 1.1548205803307120e-01 1.8718421994595429e+00
5.2624680061908324e-01 1.1548205803307120e-01 1.9078247731325706e+00
6.2310312402178947e-01 1.1548205803307120e-01 1.9436549395216605e+00
7.6636647888055520e-01 1.1548205803307120e-01 1.9793582545636996e+00
1.0000000000000000e+00 1.1548205803307120e-01 2.0147380497042446e+00
0.0000000000000000e+00 1.2276749739758817e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.2276749739758817e-01 1.1746048192071895e-01
2.7402067610846632e-02 1.2276749739758817e-01 2.6382827884122845e-01
6.8475421620610155e-02 1.2276749739758817e-01 7.0646662468020793e-01
7.8040374858986572e-02 1.2276749739758817e-01 8.0560038951739577e-01
8.6241778413719217e-02 1.2276749739758817e-01 8.8683100305364326e-01
9.3838529060092185e-02 1.2276749739758817e-01 9.5838497867859052e-01
1.0113026528185912e-01 1.2276749739758817e-01 1.0234203861471225e+00
1.0830240974280735e-01 1.2276749739758817e-01 1.0837549472077028e+00
1.1548205803304919e-01 1.2276749739758817e-01 1.1405021924893146e+00
1.2276749739755446e-01 1.2276749739758817e-01 1.1943966640914168e+00
1.3024424832627807e-01 1.2276749739758817e-01 1.2459593227220789e+00
1.3799327119201280e-01 1.2276749739758817e-01 1.2955759809602461e+00
1.4609655876173094e-01 1.2276749739758817e-01 1.3435423406693201e+00
1.5464163409612700e-01 1.2276749739758817e-01 1.3900914373500306e+00
1.6372579930988745e-01 1.2276749739758817e-01 1.4354112013330060e+00
1.7346072210801888e-01 1.2276749739758817e-01 1.4796561680745803e+00
1.8397788860522146e-01 1.2276749739758817e-01 1.5229555671235548e+00
1.9543552229243252e-01 1.2276749739758817e-01 1.5654190807215207e+00
2.0802776370966852e-01 1.2276749739758817e-01 1.6071410479180357e+00
2.2199726359949629e-01 1.2276749739758817e-01 1.6482035993461743e+00
2.3765295829252048e-01 1.2276749739758817e-01 1.6886790417760418e+00
2.5539585088366967e-01 1.2276749739758817e-01 1.7286317088637724e+00
2.7575747216812280e-01 1.2276749739758817e-01 1.7681194314608628e+00
2.9945905491556235e-01 1.2276749739758817e-01 1.8071947438557496e+00
3.2750580635329957e-01 1.2276749739758817e-01 1.8459059101074204e+00
3.6134329230690232e-01 1.2276749739758817e-01 1.8842978329010254e+00
4.0312958803987659e-01 1.2276749739758817e-01 1.9224128964629625e+00
4.5623713608538735e-01 1.2276749739758817e-01 1.9602917583741593e+00
5.2624680061908324e-01 1.2276749739758817e-01 1.9979739025085417e+00
6.2310312402178947e-01 1.2276749739758817e-01 2.0354961771666966e+00
7.6636647888055520e-01 1.2276749739758817e-01 2.0728846898126680e+00
1.0000000000000000e+00 1.2276749739758817e-01 2.1099359335382877e+00
0.0000000000000000e+00 1.3024424832630593e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.3024424832630593e-01 1.2253279043997198e-01
2.7402067610846632e-02 1.3024424832630593e-01 2.7522026182406900e-01
6.8475421620610155e-02 1.3024424832630593e-01 7.3696598491763876e-01
7.8040374858986572e-02 1.3024424832630593e-01 8.4037907226426434e-01
8.6241778413719217e-02 1.3024424832630593e-01 9.2511626509798572e-01
9.3838529060092185e-02 1.3024424832630593e-01 9.9975914161692281e-01
1.0113026528185912e-01 1.3024424832630593e-01 1.0676020768183430e+00
1.0830240974280735e-01 1.3024424832630593e-01 1.1305412482353572e+00
1.1548205803304919e-01 1.3024424832630593e-01 1.1897382482687096e+00
1.2276749739755446e-01 1.3024424832630593e-01 1.2459593227220125e+00
1.3024424832627807e-01 1.3024424832630593e-01 1.2997479172118143e+00
1.3799327119201280e-01 1.3024424832630593e-01 1.3515064957374412e+00
1.4609655876173094e-01 1.3024424832630593e-01 1.4015435220119143e+00
1.5464163409612700e-01 1.3024424832630593e-01 1.4501020884005178e+00
1.6372579930988745e-01 1.3024424832630593e-01 1.4973782351348188e+00
1.7346072210801888e-01 1.3024424832630593e-01 1.5435331661025207e+00
1.8397788860522146e-01 1.3024424832630593e-01 1.5887016870089183e+00
1.9543552229243252e-01 1.3024424832630593e-01 1.6329982125845843e+00
2.0802776370966852e-01 1.3024424832630593e-01 1.6765211521936223e+00
2.2199726359949629e-01 1.3024424832630593e-01 1.7193561799012442e+00
2.3765295829252048e-01 1.3024424832630593e-01 1.7615787218489320e+00
2.5539585088366967e-01 1.3024424832630593e-01 1.8032558866287152e+00
2.7575747216812280e-01 1.3024424832630593e-01 1.8444479985393567e+00
2.9945905491556235e-01 1.3024424832630593e-01 1.8852098549656053e+00
3.2750580635329957e-01 1.3024424832630593e-01 1.9255917954325883e+00
3.6134329230690232e-01 1.3024424832630593e-01 1.9656406470520016e+00
4.0312958803987659e-01 1.3024424832630593e-01 2.0054005994064914e+00
4.5623713608538735e-01 1.3024424832630593e-01 2.0449140227909868e+00
5.2624680061908324e-01 1.3024424832630593e-01 2.0842220171690173e+00
6.2310312402178947e-01 1.3024424832630593e-01 2.1233629277901209e+00
7.6636647888055520e-01 1.3024424832630593e-01 2.1623631594692907e+00
1.0000000000000000e+00 1.3024424832630593e-01 2.2010134440163056e+00
0.0000000000000000e+00 1.3799327119203597e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.3799327119203597e-01 1.2741398111139915e-01
2.7402067610846632e-02 1.3799327119203597e-01 2.8618283795192734e-01
6.8475421620610155e-02 1.3799327119203597e-01 7.6631455175107255e-01
7.8040374858986572e-02 1.3799327119203597e-01 8.7384537185902478e-01
8.6241778413719217e-02 1.3799327119203597e-01 9.6195674634669703e-01
9.3838529060092185e-02 1.3799327119203597e-01 1.0395719053749701e+00
1.0113026528185912e-01 1.3799327119203597e-01 1.1101163798988305e+00
1.0830240974280735e-01 1.3799327119203597e-01 1.1755618394380130e+00
1.1548205803304919e-01 1.3799327119203597e-01 1.2371161225308795e+00
1.2276749739755446e-01 1.3799327119203597e-01 1.2955759809601273e+00
1.3024424832627807e-01 1.3799327119203597e-01 1.3515064957373886e+00
1.3799327119201280e-01 1.3799327119203597e-01 1.4053261530807037e+00
1.4609655876173094e-01 1.3799327119203597e-01 1.4573556962127616e+00
1.5464163409612700e-01 1.3799327119203597e-01 1.5078478941186169e+00
1.6372579930988745e-01 1.3799327119203597e-01 1.5570065901273340e+00
1.7346072210801888e-01 1.3799327119203597e-01 1.6049994040806881e+00
1.8397788860522146e-01 1.3799327119203597e-01 1.6519665064782449e+00
1.9543552229243252e-01 1.3799327119203597e-01 1.6980268648815824e+00
2.0802776370966852e-01 1.3799327119203597e-01 1.7432828041408543e+00
2.2199726359949629e-01 1.3799327119203597e-01 1.7878234066247942e+00
2.3765295829252048e-01 1.3799327119203597e-01 1.8317270985107645e+00
2.5539585088366967e-01 1.3799327119203597e-01 1.8750636567410162e+00
2.7575747216812280e-01 1.3799327119203597e-01 1.9178958027808086e+00
2.9945905491556235e-01 1.3799327119203597e-01 1.9602805090688058e+00
3.2750580635329957e-01 1.3799327119203597e-01 2.0022701089104453e+00
3.6134329230690232e-01 1.3799327119203597e-01 2.0439132766135435e+00
4.0312958803987659e-01 1.3799327119203597e-01 2.0852559321372404e+00
4.5623713608538735e-01 1.3799327119203597e-01 2.1263420824549200e+00
5.2624680061908324e-01 1.3799327119203597e-01 2.1672143632981928e+00
6.2310312402178947e-01 1.3799327119203597e-01 2.2079125323104001e+00
7.6636647888055520e-01 1.3799327119203597e-01 2.2484630575148588e+00
1.0000000000000000e+00 1.3799327119203597e-01 2.2886519231425408e+00
0.0000000000000000e+00 1.4609655876175326e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.4609655876175326e-01 1.3213309182910826e-01
2.7402067610846632e-02 1.4609655876175326e-01 2.9678125614936579e-01
6.8475421620610155e-02 1.4609655876175326e-01 7.9468721637700357e-01
7.8040374858986572e-02 1.4609655876175326e-01 9.0619873318798483e-01
8.6241778413719217e-02 1.4609655876175326e-01 9.9757200740301299e-01
9.3838529060092185e-02 1.4609655876175326e-01 1.0780605476197758e+00
1.0113026528185912e-01 1.4609655876175326e-01 1.1512166743628980e+00
1.0830240974280735e-01 1.4609655876175326e-01 1.2190850359101928e+00
1.1548205803304919e-01 1.4609655876175326e-01 1.2829181773104315e+00
1.2276749739755446e-01 1.4609655876175326e-01 1.3435423406691760e+00
1.3024424832627807e-01 1.4609655876175326e-01 1.4015435220118382e+00
1.3799327119201280e-01 1.4609655876175326e-01 1.4573556962127385e+00
1.4609655876173094e-01 1.4609655876175326e-01 1.5113114769751264e+00
1.5464163409612700e-01 1.4609655876175326e-01 1.5636729874440956e+00
1.6372579930988745e-01 1.4609655876175326e-01 1.6146516138537064e+00
1.7346072210801888e-01 1.4609655876175326e-01 1.6644211778593818e+00
1.8397788860522146e-01 1.4609655876175326e-01 1.7131270354561694e+00
1.9543552229243252e-01 1.4609655876175326e-01 1.7608925545895131e+00
2.0802776370966852e-01 1.4609655876175326e-01 1.8078238441585515e+00
2.2199726359949629e-01 1.4609655876175326e-01 1.8540132800446987e+00
2.3765295829252048e-01 1.4609655876175326e-01 1.8995421869876803e+00
2.5539585088366967e-01 1.4609655876175326e-01 1.9444829195248223e+00
2.7575747216812280e-01 1.4609655876175326e-01 1.9889005141559026e+00
2.9945905491556235e-01 1.4609655876175326e-01 2.0328540430823803e+00
3.2750580635329957e-01 1.4609655876175326e-01 2.0763977632953496e+00
3.6134329230690232e-01 1.4609655876175326e-01 2.1195821296972550e+00
4.0312958803987659e-01 1.4609655876175326e-01 2.1624547274529231e+00
4.5623713608538735e-01 1.4609655876175326e-01 2.2050611332701902e+00
5.2624680061908324e-01 1.4609655876175326e-01 2.2474454471260161e+00
6.2310312402178947e-01 1.4609655876175326e-01 2.2896487561174146e+00
7.6636647888055520e-01 1.4609655876175326e-01 2.3316973758139614e+00
1.0000000000000000e+00 1.4609655876175326e-01 2.3733735115017995e+00
0.0000000000000000e+00 1.5464163409617751e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.5464163409617751e-01 1.3671300003143028e-01
2.7402067610846632e-02 1.5464163409617751e-01 3.0706692673019720e-01
6.8475421620610155e-02 1.5464163409617751e-01 8.2222180286509383e-01
7.8040374858986572e-02 1.5464163409617751e-01 9.3759633237024931e-01
8.6241778413719217e-02 1.5464163409617751e-01 1.0321350781731229e+00
9.3838529060092185e-02 1.5464163409617751e-01 1.1154120612580192e+00
1.0113026528185912e-01 1.5464163409617751e-01 1.1911026424583424e+00
1.0830240974280735e-01 1.5464163409617751e-01 1.2613222907450974e+00
1.1548205803304919e-01 1.5464163409617751e-01 1.3273669356131497e+00
1.2276749739755446e-01 1.5464163409617751e-01 1.3900914373500135e+00
1.3024424832627807e-01 1.5464163409617751e-01 1.4501020884005766e+00
1.3799327119201280e-01 1.5464163409617751e-01 1.5078478941187361e+00
1.4609655876173094e-01 1.5464163409617751e-01 1.5636729874442443e+00
1.5464163409612700e-01 1.5464163409617751e-01 1.6178485687690927e+00
1.6372579930988745e-01 1.5464163409617751e-01 1.6705933437782374e+00
1.7346072210801888e-01 1.5464163409617751e-01 1.7220871520162468e+00
1.8397788860522146e-01 1.5464163409617751e-01 1.7724803809447889e+00
1.9543552229243252e-01 1.5464163409617751e-01 1.8219006678889416e+00
2.0802776370966852e-01 1.5464163409617751e-01 1.8704577927882484e+00
2.2199726359949629e-01 1.5464163409617751e-01 1.9182473262608593e+00
2.3765295829252048e-01 1.5464163409617751e-01 1.9653534041879879e+00
2.5539585088366967e-01 1.5464163409617751e-01 2.0118508803819322e+00
2.7575747216812280e-01 1.5464163409617751e-01 2.0578070353309230e+00
2.9945905491556235e-01 1.5464163409617751e-01 2.1032829756600773e+00
3.2750580635329957e-01 1.5464163409617751e-01 2.1483348209456090e+00
3.6134329230690232e-01 1.5464163409617751e-01 2.1930147482597637e+00
4.0312958803987659e-01 1.5464163409617751e-01 2.2373719502467533e+00
4.5623713608538735e-01 1.5464163409617751e-01 2.2814535131801432e+00
5.2624680061908324e-01 1.5464163409617751e-01 2.3253049360173916e+00
6.2310312402178947e-01 1.5464163409617751e-01 2.3689685515512666e+00
7.6636647888055520e-01 1.5464163409617751e-01 2.4124703254610793e+00
1.0000000000000000e+00 1.5464163409617751e-01 2.4555896200611675e+00
0.0000000000000000e+00 1.6372579930993569e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.6372579930993569e-01 1.4117214861366403e-01
2.7402067610846632e-02 1.6372579930993569e-01 3.1708129852583661e-01
6.8475421620610155e-02 1.6372579930993569e-01 8.4902945438448019e-01
7.8040374858986572e-02 1.6372579930993569e-01 9.6816492093168249e-01
8.6241778413719217e-02 1.6372579930993569e-01 1.0657854966424991e+00
9.3838529060092185e-02 1.6372579930993569e-01 1.1517772454541133e+00
1.0113026528185912e-01 1.6372579930993569e-01 1.2299353170516782e+00
1.0830240974280735e-01 1.6372579930993569e-01 1.3024441295274287e+00
1.1548205803304919e-01 1.6372579930993569e-01 1.3706418502559321e+00
1.2276749739755446e-01 1.6372579930993569e-01 1.4354112013329463e+00
1.3024424832627807e-01 1.6372579930993569e-01 1.4973782351348355e+00
1.3799327119201280e-01 1.6372579930993569e-01 1.5570065901274115e+00
1.4609655876173094e-01 1.6372579930993569e-01 1.6146516138538121e+00
1.5464163409612700e-01 1.6372579930993569e-01 1.6705933437781877e+00
1.6372579930988745e-01 1.6372579930993569e-01 1.7250576112150990e+00
1.7346072210801888e-01 1.6372579930993569e-01 1.7782301140446215e+00
1.8397788860522146e-01 1.6372579930993569e-01 1.8302661375462579e+00
1.9543552229243252e-01 1.6372579930993569e-01 1.8812974747114020e+00
2.0802776370966852e-01 1.6372579930993569e-01 1.9314374783669115e+00
2.2199726359949629e-01 1.6372579930993569e-01 1.9807848279935119e+00
2.3765295829252048e-01 1.6372579930993569e-01 2.0294263945008533e+00
2.5539585088366967e-01 1.6372579930993569e-01 2.0774394626416735e+00
2.7575747216812280e-01 1.6372579930993569e-01 2.1248934947181373e+00
2.9945905491556235e-01 1.6372579930993569e-01 2.1718515743601854e+00
3.2750580635329957e-01 1.6372579930993569e-01 2.2183716297260943e+00
3.6134329230690232e-01 1.6372579930993569e-01 2.2645075080019126e+00
4.0312958803987659e-01 1.6372579930993569e-01 2.3103099572650589e+00
4.5623713608538735e-01 1.6372579930993569e-01 2.3558275182055430e+00
5.2624680061908324e-01 1.6372579930993569e-01 2.4011070277222664e+00
6.2310312402178947e-01 1.6372579930993569e-01 2.4461919778445758e+00
7.6636647888055520e-01 1.6372579930993569e-01 2.4911078058918870e+00
1.0000000000000000e+00 1.6372579930993569e-01 2.5356319429505292e+00
0.0000000000000000e+00 1.7346072210805646e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.7346072210805646e-01 1.4552569696854251e-01
2.7402067610846632e-02 1.7346072210805646e-01 3.2685844449249157e-01
6.8475421620610155e-02 1.7346072210805646e-01 8.7520155893978180e-01
7.8040374858986572e-02 1.7346072210805646e-01 9.9800872369594185e-01
8.6241778413719217e-02 1.7346072210805646e-01 1.0986380033563075e+00
9.3838529060092185e-02 1.7346072210805646e-01 1.1872801017921057e+00
1.0113026528185912e-01 1.7346072210805646e-01 1.2678471155244733e+00
1.0830240974280735e-01 1.7346072210805646e-01 1.3425907758379878e+00
1.1548205803304919e-01 1.7346072210805646e-01 1.4128904857708378e+00
1.2276749739755446e-01 1.7346072210805646e-01 1.4796561680744447e+00
1.3024424832627807e-01 1.7346072210805646e-01 1.5435331661024603e+00
1.3799327119201280e-01 1.7346072210805646e-01 1.6049994040806876e+00
1.4609655876173094e-01 1.7346072210805646e-01 1.6644211778594078e+00
1.5464163409612700e-01 1.7346072210805646e-01 1.7220871520161101e+00
1.6372579930988745e-01 1.7346072210805646e-01 1.7782301140445322e+00
1.7346072210801888e-01 1.7346072210805646e-01 1.8330414806486628e+00
1.8397788860522146e-01 1.7346072210805646e-01 1.8866813180353987e+00
1.9543552229243252e-01 1.7346072210805646e-01 1.9392854753644226e+00
2.0802776370966852e-01 1.7346072210805646e-01 1.9909707924049904e+00
2.2199726359949629e-01 1.7346072210805646e-01 2.0418389822206069e+00
2.3765295829252048e-01 1.7346072210805646e-01 2.0919795839080306e+00
2.5539585088366967e-01 1.7346072210805646e-01 2.1414722529915857e+00
2.7575747216812280e-01 1.7346072210805646e-01 2.1903885786339838e+00
2.9945905491556235e-01 1.7346072210805646e-01 2.2387935704486859e+00
3.2750580635329957e-01 1.7346072210805646e-01 2.2867469168354413e+00
3.6134329230690232e-01 1.7346072210805646e-01 2.3343040880199215e+00
4.0312958803987659e-01 1.7346072210805646e-01 2.3815173397680693e+00
4.5623713608538735e-01 1.7346072210805646e-01 2.4284366156488124e+00
5.2624680061908324e-01 1.7346072210805646e-01 2.4751100319529198e+00
6.2310312402178947e-01 1.7346072210805646e-01 2.5215821493220165e+00
7.6636647888055520e-01 1.7346072210805646e-01 2.5678777187787083e+00
1.0000000000000000e+00 1.7346072210805646e-01 2.6137731332751155e+00
0.0000000000000000e+00 1.8397788860527081e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.8397788860527081e-01 1.4978631625513364e-01
2.7402067610846632e-02 1.8397788860527081e-01 3.3642684802504896e-01
6.8475421620610155e-02 1.8397788860527081e-01 9.0081453336534312e-01
7.8040374858986572e-02 1.8397788860527081e-01 1.0272148942385506e+00
8.6241778413719217e-02 1.8397788860527081e-01 1.1307885470992405e+00
9.3838529060092185e-02 1.8397788860527081e-01 1.2220243246472273e+00
1.0113026528185912e-01 1.8397788860527081e-01 1.3049487706795528e+00
1.0830240974280735e-01 1.8397788860527081e-01 1.3818794908406458e+00
1.1548205803304919e-01 1.8397788860527081e-01 1.4542362423551387e+00
1.2276749739755446e-01 1.8397788860527081e-01 1.5229555671234407e+00
1.3024424832627807e-01 1.8397788860527081e-01 1.5887016870088844e+00
1.3799327119201280e-01 1.8397788860527081e-01 1.6519665064782734e+00
1.4609655876173094e-01 1.8397788860527081e-01 1.7131270354562247e+00
1.5464163409612700e-01 1.8397788860527081e-01 1.7724803809446774e+00
1.6372579930988745e-01 1.8397788860527081e-01 1.8302661375461957e+00
1.7346072210801888e-01 1.8397788860527081e-01 1.8866813180354292e+00
1.8397788860522146e-01 1.8397788860527081e-01 1.9418906666666098e+00
1.9543552229243252e-01 1.8397788860527081e-01 1.9960340011506943e+00
2.0802776370966852e-01 1.8397788860527081e-01 2.0492315724526717e+00
2.2199726359949629e-01 1.8397788860527081e-01 2.1015880607804274e+00
2.3765295829252048e-01 1.8397788860527081e-01 2.1531956142996878e+00
2.5539585088366967e-01 1.8397788860527081e-01 2.2041362059159999e+00
2.7575747216812280e-01 1.8397788860527081e-01 2.2544835026569094e+00
2.9945905491556235e-01 1.8397788860527081e-01 2.3043043943205066e+00
3.2750580635329957e-01 1.8397788860527081e-01 2.3536602857475990e+00
3.6134329230690232e-01 1.8397788860527081e-01 2.4026082270042308e+00
4.0312958803987659e-01 1.8397788860527081e-01 2.4512019369727187e+00
4.5623713608538735e-01 1.8397788860527081e-01 2.4994927129768341e+00
5.2624680061908324e-01 1.8397788860527081e-01 2.5475298930629742e+00
6.2310312402178947e-01 1.8397788860527081e-01 2.5953590106033042e+00
7.6636647888055520e-01 1.8397788860527081e-01 2.6430039952019926e+00
1.0000000000000000e+00 1.8397788860527081e-01 2.6902410795523810e+00
0.0000000000000000e+00 1.9543552229250538e-01 0.0000000000000000e+00
1.2796655972963996e-02 1.9543552229250538e-01 1.5396475576741822e-01
2.7402067610846632e-02 1.9543552229250538e-01 3.4581067500535800e-01
6.8475421620610155e-02 1.9543552229250538e-01 9.2593322920110732e-01
7.8040374858986572e-02 1.9543552229250538e-01 1.0558573987006459e+00
8.6241778413719217e-02 1.9543552229250538e-01 1.1623185603747621e+00
9.3838529060092185e-02 1.9543552229250538e-01 1.2560979217008412e+00
1.0113026528185912e-01 1.9543552229250538e-01 1.3413342648727755e+00
1.0830240974280735e-01 1.9543552229250538e-01 1.4204097983647777e+00
1.1548205803304919e-01 1.9543552229250538e-01 1.4947838545983712e+00
1.2276749739755446e-01 1.9543552229250538e-01 1.5654190807214614e+00
1.3024424832627807e-01 1.9543552229250538e-01 1.6329982125846096e+00
1.3799327119201280e-01 1.9543552229250538e-01 1.6980268648816730e+00
1.4609655876173094e-01 1.9543552229250538e-01 1.7608925545896352e+00
1.5464163409612700e-01 1.9543552229250538e-01 1.8219006678888936e+00
1.6372579930988745e-01 1.9543552229250538e-01 1.8812974747114071e+00
1.7346072210801888e-01 1.9543552229250538e-01 1.9392854753645246e+00
1.8397788860522146e-01 1.9543552229250538e-01 1.9960340011507667e+00
1.9543552229243252e-01 1.9543552229250538e-01 2.0516867607864113e+00
2.0802776370966852e-01 1.9543552229250538e-01 2.1063673493240236e+00
2.2199726359949629e-01 1.9543552229250538e-01 2.1601833551571370e+00
2.3765295829252048e-01 1.9543552229250538e-01 2.2132294829204975e+00
2.5539585088366967e-01 1.9543552229250538e-01 2.2655899752062143e+00
2.7575747216812280e-01 1.9543552229250538e-01 2.3173405328765959e+00
2.9945905491556235e-01 1.9543552229250538e-01 2.3685498844051227e+00
3.2750580635329957e-01 1.9543552229250538e-01 2.4192811109060819e+00
3.6134329230690232e-01 1.9543552229250538e-01 2.4695928020418814e+00
4.0312958803987659e-01 1.9543552229250538e-01 2.5195400974401734e+00
4.5623713608538735e-01 1.9543552229250538e-01 2.5691756003826560e+00
5.2624680061908324e-01 1.9543552229250538e-01 2.6185498124456821e+00
6.2310312402178947e-01 1.9543552229250538e-01 2.6677091378812379e+00
7.6636647888055520e-01 1.9543552229250538e-01 2.7166765754859186e+00
1.0000000000000000e+00 1.9543552229250538e-01 2.7652290621311106e+00
0.0000000000000000e+00 2.0802776370976497e-01 0.0000000000000000e+00
1.2796655972963996e-02 2.0802776370976497e-01 1.5807025665477498e-01
2.7402067610846632e-02 2.0802776370976497e-01 3.5503070289924199e-01
6.8475421620610155e-02 2.0802776370976497e-01 9.5061341944500222e-01
7.8040374858986572e-02 2.0802776370976497e-01 1.0839998513702236e+00
8.6241778413719217e-02 2.0802776370976497e-01 1.1932980808582991e+00
9.3838529060092185e-02 2.0802776370976497e-01 1.2895765872446550e+00
1.0113026528185912e-01 2.0802776370976497e-01 1.3770844322474367e+00
1.0830240974280735e-01 2.0802776370976497e-01 1.4582672995344335e+00
1.1548205803304919e-01 2.0802776370976497e-01 1.5346234058797372e+00
1.2276749739755446e-01 2.0802776370976497e-01 1.6071410479180130e+00
1.3024424832627807e-01 2.0802776370976497e-01 1.6765211521936885e+00
1.3799327119201280e-01 2.0802776370976497e-01 1.7432828041409900e+00
1.4609655876173094e-01 2.0802776370976497e-01 1.8078238441587193e+00
1.5464163409612700e-01 2.0802776370976497e-01 1.8704577927882440e+00
1.6372579930988745e-01 2.0802776370976497e-01 1.9314374783669637e+00
1.7346072210801888e-01 2.0802776370976497e-01 1.9909707924051432e+00
1.8397788860522146e-01 2.0802776370976497e-01 2.0492315724527943e+00
1.9543552229243252e-01 2.0802776370976497e-01 2.1063673493240742e+00
2.0802776370966852e-01 2.0802776370976497e-01 2.1625050024528649e+00
2.2199726359949629e-01 2.0802776370976497e-01 2.2177549758573241e+00
2.3765295829252048e-01 2.0802776370976497e-01 2.2722144835993388e+00
2.5539585088366967e-01 2.0802776370976497e-01 2.3259699950919415e+00
2.7575747216812280e-01 2.0802776370976497e-01 2.3790992051673898e+00
2.9945905491556235e-01 2.0802776370976497e-01 2.4316726429916433e+00
3.2750580635329957e-01 2.0802776370976497e-01 2.4837550286574124e+00
3.6134329230690232e-01 2.0802776370976497e-01 2.5354064533368939e+00
4.0312958803987659e-01 2.0802776370976497e-01 2.5866834363526654e+00
4.5623713608538735e-01 2.0802776370976497e-01 2.6376398394273881e+00
5.2624680061908324e-01 2.0802776370976497e-01 2.6883272673718803e+00
6.2310312402178947e-01 2.0802776370976497e-01 2.7387928872228642e+00
7.6636647888055520e-01 2.0802776370976497e-01 2.7890586867807978e+00
1.0000000000000000e+00 2.0802776370976497e-01 2.8389031586507203e+00
0.0000000000000000e+00 2.2199726359957539e-01 0.0000000000000000e+00
1.2796655972963996e-02 2.2199726359957539e-01 1.6211086066850575e-01
2.7402067610846632e-02 2.2199726359957539e-01 3.6410501402342588e-01
6.8475421620610155e-02 2.2199726359957539e-01 9.7490365324161377e-01
7.8040374858986572e-02 2.2199726359957539e-01 1.1116976293718139e+00
8.6241778413719217e-02 2.2199726359957539e-01 1.2237880791574092e+00
9.3838529060092185e-02 2.2199726359957539e-01 1.3225262176580594e+00
1.0113026528185912e-01 2.2199726359957539e-01 1.4122696448511352e+00
1.0830240974280735e-01 2.2199726359957539e-01 1.4955265172059553e+00
1.1548205803304919e-01 2.2199726359957539e-01 1.5738333217193936e+00
1.2276749739755446e-01 2.2199726359957539e-01 1.6482035993460591e+00
1.3024424832627807e-01 2.2199726359957539e-01 1.7193561799012156e+00
1.3799327119201280e-01 2.2199726359957539e-01 1.7878234066248333e+00
1.4609655876173094e-01 2.2199726359957539e-01 1.8540132800447684e+00
1.5464163409612700e-01 2.2199726359957539e-01 1.9182473262607478e+00
1.6372579930988745e-01 2.2199726359957539e-01 1.9807848279934550e+00
1.7346072210801888e-01 2.2199726359957539e-01 2.0418389822206509e+00
1.8397788860522146e-01 2.2199726359957539e-01 2.1015880607804371e+00
1.9543552229243252e-01 2.2199726359957539e-01 2.1601833551570677e+00
2.0802776370966852e-01 2.2199726359957539e-01 2.2177549758572010e+00
2.2199726359949629e-01 2.2199726359957539e-01 2.2744161754778753e+00
2.3765295829252048e-01 2.2199726359957539e-01 2.3302666352370474e+00
2.5539585088366967e-01 2.2199726359957539e-01 2.3853950126163888e+00
2.7575747216812280e-01 2.2199726359957539e-01 2.4398809600504494e+00
2.9945905491556235e-01 2.2199726359957539e-01 2.4937967722925602e+00
3.2750580635329957e-01 2.2199726359957539e-01 2.5472087733268856e+00
3.6134329230690232e-01 2.2199726359957539e-01 2.6001785191808473e+00
4.0312958803987659e-01 2.2199726359957539e-01 2.6527638683006778e+00
4.5623713608538735e-01 2.2199726359957539e-01 2.7050198925483100e+00
5.2624680061908324e-01 2.2199726359957539e-01 2.7569992361282871e+00
6.2310312402178947e-01 2.2199726359957539e-01 2.8087497147798386e+00
7.6636647888055520e-01 2.2199726359957539e-01 2.8602922582316781e+00
1.0000000000000000e+00 2.2199726359957539e-01 2.9114077533187244e+00
0.0000000000000000e+00 2.3765295829256394e-01 0.0000000000000000e+00
1.2796655972963996e-02 2.3765295829256394e-01 1.6609364528034737e-01
2.7402067610846632e-02 2.3765295829256394e-01 3.7304952343398690e-01
6.8475421620610155e-02 2.3765295829256394e-01 9.9884666739253913e-01
7.8040374858986572e-02 2.3765295829256394e-01 1.1389994818564502e+00
8.6241778413719217e-02 2.3765295829256394e-01 1.2538422299737815e+00
9.3838529060092185e-02 2.3765295829256394e-01 1.3550048252570817e+00
1.0113026528185912e-01 2.3765295829256394e-01 1.4469518561851942e+00
1.0830240974280735e-01 2.3765295829256394e-01 1.5322530598519273e+00
1.1548205803304919e-01 2.3765295829256394e-01 1.6124826468449363e+00
1.2276749739755446e-01 2.3765295829256394e-01 1.6886790417758060e+00
1.3024424832627807e-01 2.3765295829256394e-01 1.7615787218487791e+00
1.3799327119201280e-01 2.3765295829256394e-01 1.8317270985106757e+00
1.4609655876173094e-01 2.3765295829256394e-01 1.8995421869876168e+00
1.5464163409612700e-01 2.3765295829256394e-01 1.9653534041877356e+00
1.6372579930988745e-01 2.3765295829256394e-01 2.0294263945006525e+00
1.7346072210801888e-01 2.3765295829256394e-01 2.0919795839079272e+00
1.8397788860522146e-01 2.3765295829256394e-01 2.1531956142995448e+00
1.9543552229243252e-01 2.3765295829256394e-01 2.2132294829202701e+00
2.0802776370966852e-01 2.3765295829256394e-01 2.2722144835990523e+00
2.2199726359949629e-01 2.3765295829256394e-01 2.3302666352368817e+00
2.3765295829252048e-01 2.3765295829256394e-01 2.3874880480365661e+00
2.5539585088366967e-01 2.3765295829256394e-01 2.4439695322922859e+00
2.7575747216812280e-01 2.3765295829256394e-01 2.4997926645854829e+00
2.9945905491556235e-01 2.3765295829256394e-01 2.5550314724499161e+00
3.2750580635329957e-01 2.3765295829256394e-01 2.6097538502706343e+00
3.6134329230690232e-01 2.3765295829256394e-01 2.6640227830129048e+00
4.0312958803987659e-01 2.3765295829256394e-01 2.7178974273085612e+00
4.5623713608538735e-01 2.3765295829256394e-01 2.7714340149483871e+00
5.2624680061908324e-01 2.3765295829256394e-01 2.8246861606959293e+00
6.2310312402178947e-01 2.3765295829256394e-01 2.8777022098481475e+00
7.6636647888055520e-01 2.3765295829256394e-01 2.9305020243103943e+00
1.0000000000000000e+00 2.3765295829256394e-01 2.9828697103550135e+00
0.0000000000000000e+00 2.5539585088370498e-01 0.0000000000000000e+00
1.2796655972963996e-02 2.5539585088370498e-01 1.7002490640548071e-01
2.7402067610846632e-02 2.5539585088370498e-01 3.8187838918524658e-01
6.8475421620610155e-02 2.5539585088370498e-01 1.0224804828499416e+00
7.8040374858986572e-02 2.5539585088370498e-01 1.1659487798474466e+00
8.6241778413719217e-02 2.5539585088370498e-01 1.2835082875478363e+00
9.3838529060092185e-02 2.5539585088370498e-01 1.3870640243486840e+00
1.0113026528185912e-01 2.5539585088370498e-01 1.4811861877767052e+00
1.0830240974280735e-01 2.5539585088370498e-01 1.5685053013731201e+00
1.1548205803304919e-01 2.5539585088370498e-01 1.6506328126853935e+00
1.2276749739755446e-01 2.5539585088370498e-01 1.7286317088634977e+00
1.3024424832627807e-01 2.5539585088370498e-01 1.8032558866285244e+00
1.3799327119201280e-01 2.5539585088370498e-01 1.8750636567408900e+00
1.4609655876173094e-01 2.5539585088370498e-01 1.9444829195247220e+00
1.5464163409612700e-01 2.5539585088370498e-01 2.0118508803816355e+00
1.6372579930988745e-01 2.5539585088370498e-01 2.0774394626414274e+00
1.7346072210801888e-01 2.5539585088370498e-01 2.1414722529914383e+00
1.8397788860522146e-01 2.5539585088370498e-01 2.2041362059158112e+00
1.9543552229243252e-01 2.5539585088370498e-01 2.2655899752059376e+00
2.0802776370966852e-01 2.5539585088370498e-01 2.3259699950916022e+00
2.2199726359949629e-01 2.5539585088370498e-01 2.3853950126161738e+00
2.3765295829252048e-01 2.5539585088370498e-01 2.4439695322922375e+00
2.5539585088366967e-01 2.5539585088370498e-01 2.5017864848998550e+00
2.7575747216812280e-01 2.5539585088370498e-01 2.5589293400758133e+00
2.9945905491556235e-01 2.5539585088370498e-01 2.6154738270694784e+00
3.2750580635329957e-01 2.5539585088370498e-01 2.6714893781705231e+00
3.6134329230690232e-01 2.5539585088370498e-01 2.7270403713969804e+00
4.0312958803987659e-01 2.5539585088370498e-01 2.7821872193722434e+00
4.5623713608538735e-01 2.5539585088370498e-01 2.8369872604903157e+00
5.2624680061908324e-01 2.5539585088370498e-01 2.8914950048970343e+00
6.2310312402178947e-01 2.5539585088370498e-01 2.9457592050026249e+00
7.6636647888055520e-01 2.5539585088370498e-01 2.9997986867809248e+00
1.0000000000000000e+00 2.5539585088370498e-01 3.0534015886476222e+00
0.0000000000000000e+00 2.7575747216813490e-01 0.0000000000000000e+00
1.2796655972963996e-02 2.7575747216813490e-01 1.7391030373318006e-01
2.7402067610846632e-02 2.7575747216813490e-01 3.9060433874247869e-01
6.8475421620610155e-02 2.7575747216813490e-01 1.0458392770772611e+00
7.8040374858986572e-02 2.7575747216813490e-01 1.1925845104061694e+00
8.6241778413719217e-02 2.7575747216813490e-01 1.3128291794995162e+00
9.3838529060092185e-02 2.7575747216813490e-01 1.4187502127853215e+00
1.0113026528185912e-01 2.7575747216813490e-01 1.5150221903897600e+00
1.0830240974280735e-01 2.7575747216813490e-01 1.6043357161523502e+00
1.1548205803304919e-01 2.7575747216813490e-01 1.6883390418242965e+00
1.2276749739755446e-01 2.7575747216813490e-01 1.7681194314605284e+00
1.3024424832627807e-01 2.7575747216813490e-01 1.8444479985391045e+00
1.3799327119201280e-01 2.7575747216813490e-01 1.9178958027806201e+00
1.4609655876173094e-01 2.7575747216813490e-01 1.9889005141557381e+00
1.5464163409612700e-01 2.7575747216813490e-01 2.0578070353305575e+00
1.6372579930988745e-01 2.7575747216813490e-01 2.1248934947178215e+00
1.7346072210801888e-01 2.7575747216813490e-01 2.1903885786337676e+00
1.8397788860522146e-01 2.7575747216813490e-01 2.2544835026566497e+00
1.9543552229243252e-01 2.7575747216813490e-01 2.3173405328762446e+00
2.0802776370966852e-01 2.7575747216813490e-01 2.3790992051669706e+00
2.2199726359949629e-01 2.7575747216813490e-01 2.4398809600501528e+00
2.3765295829252048e-01 2.7575747216813490e-01 2.4997926645853568e+00
2.5539585088366967e-01 2.7575747216813490e-01 2.5589293400757347e+00
2.7575747216812280e-01 2.7575747216813490e-01 2.6173763199219584e+00
2.9945905491556235e-01 2.7575747216813490e-01 2.6752110051810627e+00
3.2750580635329957e-01 2.7575747216813490e-01 2.7325043339013080e+00
3.6134329230690232e-01 2.7575747216813490e-01 2.7893220405388424e+00
4.0312958803987659e-01 2.7575747216813490e-01 2.8457257492900450e+00
4.5623713608538735e-01 2.7575747216813490e-01 2.9017738474286823e+00
5.2624680061908324e-01 2.7575747216813490e-01 2.9575216578648371e+00
6.2310312402178947e-01 2.7575747216813490e-01 3.0130182171842512e+00
7.6636647888055520e-01 2.7575747216813490e-01 3.0682813931802690e+00
1.0000000000000000e+00 2.7575747216813490e-01 3.1231041601286873e+00
0.0000000000000000e+00 2.9945905491559893e-01 0.0000000000000000e+00
1.2796655972963996e-02 2.9945905491559893e-01 1.7775497999678835e-01
2.7402067610846632e-02 2.9945905491559893e-01 3.9923893709024671e-01
6.8475421620610155e-02 2.9945905491559893e-01 1.0689541013010868e+00
7.8040374858986572e-02 2.9945905491559893e-01 1.2189420938753757e+00
8.6241778413719217e-02 2.9945905491559893e-01 1.3418439057748832e+00
9.3838529060092185e-02 2.9945905491559893e-01 1.4501055427045488e+00
1.0113026528185912e-01 2.9945905491559893e-01 1.5485048798678653e+00
1.0830240974280735e-01 2.9945905491559893e-01 1.6397919751594654e+00
1.1548205803304919e-01 2.9945905491559893e-01 1.7256515006572282e+00
1.2276749739755446e-01 2.9945905491559893e-01 1.8071947438554390e+00
1.3024424832627807e-01 2.9945905491559893e-01 1.8852098549653822e+00
1.3799327119201280e-01 2.9945905491559893e-01 1.9602805090686506e+00
1.4609655876173094e-01 2.9945905491559893e-01 2.0328540430822519e+00
1.5464163409612700e-01 2.9945905491559893e-01 2.1032829756597402e+00
1.6372579930988745e-01 2.9945905491559893e-01 2.1718515743599007e+00
1.7346072210801888e-01 2.9945905491559893e-01 2.2387935704485069e+00
1.8397788860522146e-01 2.9945905491559893e-01 2.3043043943202846e+00
1.9543552229243252e-01 2.9945905491559893e-01 2.3685498844048074e+00
2.0802776370966852e-01 2.9945905491559893e-01 2.4316726429912623e+00
2.2199726359949629e-01 2.9945905491559893e-01 2.4937967722923067e+00
2.3765295829252048e-01 2.9945905491559893e-01 2.5550314724498353e+00
2.5539585088366967e-01 2.9945905491559893e-01 2.6154738270694442e+00
2.7575747216812280e-01 2.9945905491559893e-01 2.6752110051811098e+00
2.9945905491556235e-01 2.9945905491559893e-01 2.7343220502144945e+00
3.2750580635329957e-01 2.9945905491559893e-01 2.7928793734243822e+00
3.6134329230690232e-01 2.9945905491559893e-01 2.8509500274803523e+00
4.0312958803987659e-01 2.9945905491559893e-01 2.9085968004279916e+00
4.5623713608538735e-01 2.9945905491559893e-01 2.9658790649969200e+00
5.2624680061908324e-01 2.9945905491559893e-01 3.0228528662063470e+00
6.2310312402178947e-01 2.9945905491559893e-01 3.0795674054823996e+00
7.6636647888055520e-01 2.9945905491559893e-01 3.1360397200121648e+00
1.0000000000000000e+00 2.9945905491559893e-01 3.1920684236017687e+00
0.0000000000000000e+00 3.2750580635336879e-01 0.0000000000000000e+00
1.2796655972963996e-02 3.2750580635336879e-01 1.8156366216578523e-01
2.7402067610846632e-02 3.2750580635336879e-01 4.0779281491127234e-01
6.8475421620610155e-02 3.2750580635336879e-01 1.0918534926470516e+00
7.8040374858986572e-02 3.2750580635336879e-01 1.2450540813103392e+00
8.6241778413719217e-02 3.2750580635336879e-01 1.3705883056032109e+00
9.3838529060092185e-02 3.2750580635336879e-01 1.4811687484178673e+00
1.0113026528185912e-01 3.2750580635336879e-01 1.5816756201216100e+00
1.0830240974280735e-01 3.2750580635336879e-01 1.6749178797900210e+00
1.1548205803304919e-01 3.2750580635336879e-01 1.7626162808011330e+00
1.2276749739755446e-01 3.2750580635336879e-01 1.8459059101071271e+00
1.3024424832627807e-01 3.2750580635336879e-01 1.9255917954323858e+00
1.3799327119201280e-01 3.2750580635336879e-01 2.0022701089103143e+00
1.4609655876173094e-01 3.2750580635336879e-01 2.0763977632952466e+00
1.5464163409612700e-01 3.2750580635336879e-01 2.1483348209452995e+00
1.6372579930988745e-01 3.2750580635336879e-01 2.2183716297258407e+00
1.7346072210801888e-01 3.2750580635336879e-01 2.2867469168352952e+00
1.8397788860522146e-01 3.2750580635336879e-01 2.3536602857474089e+00
1.9543552229243252e-01 3.2750580635336879e-01 2.4192811109057990e+00
2.0802776370966852e-01 3.2750580635336879e-01 2.4837550286570602e+00
2.2199726359949629e-01 3.2750580635336879e-01 2.5472087733266640e+00
2.3765295829252048e-01 3.2750580635336879e-01 2.6097538502705908e+00
2.5539585088366967e-01 3.2750580635336879e-01 2.6714893781705298e+00
2.7575747216812280e-01 3.2750580635336879e-01 2.7325043339013999e+00
2.9945905491556235e-01 3.2750580635336879e-01 2.7928793734244284e+00
3.2750580635329957e-01 3.2750580635336879e-01 2.8526883472739759e+00
3.6134329230690232e-01 3.2750580635336879e-01 2.9119995854146232e+00
4.0312958803987659e-01 3.2750580635336879e-01 2.9708769874961827e+00
4.5623713608538735e-01 3.2750580635336879e-01 3.0293808413988867e+00
5.2624680061908324e-01 3.2750580635336879e-01 3.0875678158823510e+00
6.2310312402178947e-01 3.2750580635336879e-01 3.1454871671915203e+00
7.6636647888055520e-01 3.2750580635336879e-01 3.2031552831553096e+00
1.0000000000000000e+00 3.2750580635336879e-01 3.2603772392404711e+00
0.0000000000000000e+00 3.6134329230697088e-01 0.0000000000000000e+00
1.2796655972963996e-02 3.6134329230697088e-01 1.8534075100822187e-01
2.7402067610846632e-02 3.6134329230697088e-01 4.1627586994864552e-01
6.8475421620610155e-02 3.6134329230697088e-01 1.1145640185324623e+00
7.8040374858986572e-02 3.6134329230697088e-01 1.2709507748552127e+00
8.6241778413719217e-02 3.6134329230697088e-01 1.3990957395572263e+00
9.3838529060092185e-02 3.6134329230697088e-01 1.5119758822916347e+00
1.0113026528185912e-01 3.6134329230697088e-01 1.6145729074382642e+00
1.0830240974280735e-01 3.6134329230697088e-01 1.7097541906248717e+00
1.1548205803304919e-01 3.6134329230697088e-01 1.7992762691833257e+00
1.2276749739755446e-01 3.6134329230697088e-01 1.8842978329007096e+00
1.3024424832627807e-01 3.6134329230697088e-01 1.9656406470517771e+00
1.3799327119201280e-01 3.6134329230697088e-01 2.0439132766133898e+00
1.4609655876173094e-01 3.6134329230697088e-01 2.1195821296971276e+00
1.5464163409612700e-01 3.6134329230697088e-01 2.1930147482594244e+00
1.6372579930988745e-01 3.6134329230697088e-01 2.2645075080016310e+00
1.7346072210801888e-01 3.6134329230697088e-01 2.3343040880197483e+00
1.8397788860522146e-01 3.6134329230697088e-01 2.4026082270040123e+00
1.9543552229243252e-01 3.6134329230697088e-01 2.4695928020415678e+00
2.0802776370966852e-01 3.6134329230697088e-01 2.5354064533365102e+00
2.2199726359949629e-01 3.6134329230697088e-01 2.6001785191805955e+00
2.3765295829252048e-01 3.6134329230697088e-01 2.6640227830128320e+00
2.5539585088366967e-01 3.6134329230697088e-01 2.7270403713969591e+00
2.7575747216812280e-01 3.6134329230697088e-01 2.7893220405389072e+00
2.9945905491556235e-01 3.6134329230697088e-01 2.8509500274803670e+00
3.2750580635329957e-01 3.6134329230697088e-01 2.9119995854145930e+00
3.6134329230690232e-01 3.6134329230697088e-01 2.9725402765960252e+00
4.0312958803987659e-01 3.6134329230697088e-01 3.0326370541775027e+00
4.5623713608538735e-01 3.6134329230697088e-01 3.0923510432489092e+00
5.2624680061908324e-01 3.6134329230697088e-01 3.1517394321554306e+00
6.2310312402178947e-01 3.6134329230697088e-01 3.2108514391294434e+00
7.6636647888055520e-01 3.6134329230697088e-01 3.2697030422031284e+00
1.0000000000000000e+00 3.6134329230697088e-01 3.3281066530793773e+00
0.0000000000000000e+00 4.0312958803997717e-01 0.0000000000000000e+00
1.2796655972963996e-02 4.0312958803997717e-01 1.8909039931240224e-01
2.7402067610846632e-02 4.0312958803997717e-01 4.2469745286744620e-01
6.8475421620610155e-02 4.0312958803997717e-01 1.1371107852908571e+00
7.8040374858986572e-02 4.0312958803997717e-01 1.2966608072798695e+00
8.6241778413719217e-02 4.0312958803997717e-01 1.4273977264235771e+00
9.3838529060092185e-02 4.0312958803997717e-01 1.5425610013405042e+00
1.0113026528185912e-01 4.0312958803997717e-01 1.6472331014784880e+00
1.0830240974280735e-01 4.0312958803997717e-01 1.7443393988108542e+00
1.1548205803304919e-01 4.0312958803997717e-01 1.8356719565642703e+00
1.2276749739755446e-01 4.0312958803997717e-01 1.9224128964626499e+00
1.3024424832627807e-01 4.0312958803997717e-01 2.0054005994062725e+00
1.3799327119201280e-01 4.0312958803997717e-01 2.0852559321370898e+00
1.4609655876173094e-01 4.0312958803997717e-01 2.1624547274527992e+00
1.5464163409612700e-01 4.0312958803997717e-01 2.2373719502464113e+00
1.6372579930988745e-01 4.0312958803997717e-01 2.3103099572647774e+00
1.7346072210801888e-01 4.0312958803997717e-01 2.3815173397679010e+00
1.8397788860522146e-01 4.0312958803997717e-01 2.4512019369725064e+00
1.9543552229243252e-01 4.0312958803997717e-01 2.5195400974398603e+00
2.0802776370966852e-01 4.0312958803997717e-01 2.5866834363522808e+00
2.2199726359949629e-01 4.0312958803997717e-01 2.6527638683004309e+00
2.3765295829252048e-01 4.0312958803997717e-01 2.7178974273084986e+00
2.5539585088366967e-01 4.0312958803997717e-01 2.7821872193722350e+00
2.7575747216812280e-01 4.0312958803997717e-01 2.8457257492901240e+00
2.9945905491556235e-01 4.0312958803997717e-01 2.9085968004280214e+00
3.2750580635329957e-01 4.0312958803997717e-01 2.9708769874961645e+00
3.6134329230690232e-01 4.0312958803997717e-01 3.0326370541775174e+00
4.0312958803987659e-01 4.0312958803997717e-01 3.0939429419027422e+00
4.5623713608538735e-01 4.0312958803997717e-01 3.1548565277694149e+00
5.2624680061908324e-01 4.0312958803997717e-01 3.2154354145490474e+00
6.2310312402178947e-01 4.0312958803997717e-01 3.2757287180736707e+00
7.6636647888055520e-01 4.0312958803997717e-01 3.3357523124134572e+00
1.0000000000000000e+00 4.0312958803997717e-01 3.3953269292590740e+00
0.0000000000000000e+00 4.5623713608545907e-01 0.0000000000000000e+00
1.2796655972963996e-02 4.5623713608545907e-01 1.9281660595149011e-01
2.7402067610846632e-02 4.5623713608545907e-01 4.3306654661431343e-01
6.8475421620610155e-02 4.5623713608545907e-01 1.1595179131991795e+00
7.8040374858986572e-02 4.5623713608545907e-01 1.3222116861440729e+00
8.6241778413719217e-02 4.5623713608545907e-01 1.4555245433134656e+00
9.3838529060092185e-02 4.5623713608545907e-01 1.5729568155068108e+00
1.0113026528185912e-01 4.5623713608545907e-01 1.6796911159305177e+00
1.0830240974280735e-01 4.5623713608545907e-01 1.7787104543880403e+00
1.1548205803304919e-01 4.5623713608545907e-01 1.8718421994592909e+00
1.2276749739755446e-01 4.5623713608545907e-01 1.9602917583737918e+00
1.3024424832627807e-01 4.5623713608545907e-01 2.0449140227907119e+00
1.3799327119201280e-01 4.5623713608545907e-01 2.1263420824547157e+00
1.4609655876173094e-01 4.5623713608545907e-01 2.2050611332700174e+00
1.5464163409612700e-01 4.5623713608545907e-01 2.2814535131797484e+00
1.6372579930988745e-01 4.5623713608545907e-01 2.3558275182052033e+00
1.7346072210801888e-01 4.5623713608545907e-01 2.4284366156485828e+00
1.8397788860522146e-01 4.5623713608545907e-01 2.4994927129765570e+00
1.9543552229243252e-01 4.5623713608545907e-01 2.5691756003822794e+00
2.0802776370966852e-01 4.5623713608545907e-01 2.6376398394269374e+00
2.2199726359949629e-01 4.5623713608545907e-01 2.7050198925479978e+00
2.3765295829252048e-01 4.5623713608545907e-01 2.7714340149482632e+00
2.5539585088366967e-01 4.5623713608545907e-01 2.8369872604902446e+00
2.7575747216812280e-01 4.5623713608545907e-01 2.9017738474286996e+00
2.9945905491556235e-01 4.5623713608545907e-01 2.9658790649968849e+00
3.2750580635329957e-01 4.5623713608545907e-01 3.0293808413988041e+00
3.6134329230690232e-01 4.5623713608545907e-01 3.0923510432488563e+00
4.0312958803987659e-01 4.5623713608545907e-01 3.1548565277693488e+00
4.5623713608538735e-01 4.5623713608545907e-01 3.2169598350211865e+00
5.2624680061908324e-01 4.5623713608545907e-01 3.2787188865310868e+00
6.2310312402178947e-01 4.5623713608545907e-01 3.3401826772639822e+00
7.6636647888055520e-01 4.5623713608545907e-01 3.4013673658999215e+00
1.0000000000000000e+00 4.5623713608545907e-01 3.4621031811539824e+00
0.0000000000000000e+00 5.2624680061911944e-01 0.0000000000000000e+00
1.2796655972963996e-02 5.2624680061911944e-01 1.9652311460445704e-01
2.7402067610846632e-02 5.2624680061911944e-01 4.4139174608923776e-01
6.8475421620610155e-02 5.2624680061911944e-01 1.1818089082062373e+00
7.8040374858986572e-02 5.2624680061911944e-01 1.3476302359208305e+00
8.6241778413719217e-02 5.2624680061911944e-01 1.4835057132342200e+00
9.3838529060092185e-02 5.2624680061911944e-01 1.6031952053839555e+00
1.0113026528185912e-01 5.2624680061911944e-01 1.7119809555057217e+00
1.0830240974280735e-01 5.2624680061911944e-01 1.8129033144195561e+00
1.1548205803304919e-01 5.2624680061911944e-01 1.9078247731322748e+00
1.2276749739755446e-01 5.2624680061911944e-01 1.9979739025081236e+00
1.3024424832627807e-01 5.2624680061911944e-01 2.0842220171686918e+00
1.3799327119201280e-01 5.2624680061911944e-01 2.1672143632979384e+00
1.4609655876173094e-01 5.2624680061911944e-01 2.2474454471257888e+00
1.5464163409612700e-01 5.2624680061911944e-01 2.3253049360169382e+00
1.6372579930988745e-01 5.2624680061911944e-01 2.4011070277218729e+00
1.7346072210801888e-01 5.2624680061911944e-01 2.4751100319526409e+00
1.8397788860522146e-01 5.2624680061911944e-01 2.5475298930626438e+00
1.9543552229243252e-01 5.2624680061911944e-01 2.6185498124452478e+00
2.0802776370966852e-01 5.2624680061911944e-01 2.6883272673713705e+00
2.2199726359949629e-01 5.2624680061911944e-01 2.7569992361279172e+00
2.3765295829252048e-01 5.2624680061911944e-01 2.8246861606957503e+00
2.5539585088366967e-01 5.2624680061911944e-01 2.8914950048969086e+00
2.7575747216812280e-01 5.2624680061911944e-01 2.9575216578647998e+00
2.9945905491556235e-01 5.2624680061911944e-01 3.0228528662062555e+00
3.2750580635329957e-01 5.2624680061911944e-01 3.0875678158822124e+00
3.6134329230690232e-01 5.2624680061911944e-01 3.1517394321553276e+00
4.0312958803987659e-01 5.2624680061911944e-01 3.2154354145489292e+00
4.5623713608538735e-01 5.2624680061911944e-01 3.2787188865310353e+00
5.2624680061908324e-01 5.2624680061911944e-01 3.3416480236185935e+00
6.2310312402178947e-01 5.2624680061911944e-01 3.4042717583215802e+00
7.6636647888055520e-01 5.2624680061911944e-01 3.4666070349517417e+00
1.0000000000000000e+00 5.2624680061911944e-01 3.5284950448247825e+00
0.0000000000000000e+00 6.2310312402181378e-01 0.0000000000000000e+00
1.2796655972963996e-02 6.2310312402181378e-01 2.0021414744332827e-01
2.7402067610846632e-02 6.2310312402181378e-01 4.4968202704590932e-01
6.8475421620610155e-02 6.2310312402181378e-01 1.2040061101793451e+00
7.8040374858986572e-02 6.2310312402181378e-01 1.3729417368345156e+00
8.6241778413719217e-02 6.2310312402181378e-01 1.5113689337988081e+00
9.3838529060092185e-02 6.2310312402181378e-01 1.6333060041711001e+00
1.0113026528185912e-01 6.2310312402181378e-01 1.7441343966924439e+00
1.0830240974280735e-01 6.2310312402181378e-01 1.8469515556560299e+00
1.1548205803304919e-01 6.2310312402181378e-01 1.9436549395213378e+00
1.2276749739755446e-01 6.2310312402181378e-01 2.0354961771662485e+00
1.3024424832627807e-01 6.2310312402181378e-01 2.1233629277897679e+00
1.3799327119201280e-01 6.2310312402181378e-01 2.2079125323101199e+00
1.4609655876173094e-01 6.2310312402181378e-01 2.2896487561171623e+00
1.5464163409612700e-01 6.2310312402181378e-01 2.3689685515507826e+00
1.6372579930988745e-01 6.2310312402181378e-01 2.4461919778441477e+00
1.7346072210801888e-01 6.2310312402181378e-01 2.5215821493217039e+00
1.8397788860522146e-01 6.2310312402181378e-01 2.5953590106029409e+00
1.9543552229243252e-01 6.2310312402181378e-01 2.6677091378807694e+00
2.0802776370966852e-01 6.2310312402181378e-01 2.7387928872223180e+00
2.2199726359949629e-01 6.2310312402181378e-01 2.8087497147794362e+00
2.3765295829252048e-01 6.2310312402181378e-01 2.8777022098479419e+00
2.5539585088366967e-01 6.2310312402181378e-01 2.9457592050024788e+00
2.7575747216812280e-01 6.2310312402181378e-01 3.0130182171841993e+00
2.9945905491556235e-01 6.2310312402181378e-01 3.0795674054822921e+00
3.2750580635329957e-01 6.2310312402181378e-01 3.1454871671913613e+00
3.6134329230690232e-01 6.2310312402181378e-01 3.2108514391293168e+00
4.0312958803987659e-01 6.2310312402181378e-01 3.2757287180735286e+00
4.5623713608538735e-01 6.2310312402181378e-01 3.3401826772639098e+00
5.2624680061908324e-01 6.2310312402181378e-01 3.4042717583215616e+00
6.2310312402178947e-01 6.2310312402181378e-01 3.4680449837557843e+00
7.6636647888055520e-01 6.2310312402181378e-01 3.5315207621923212e+00
1.0000000000000000e+00 6.2310312402181378e-01 3.5945529626979713e+00
0.0000000000000000e+00 7.6636647888018317e-01 0.0000000000000000e+00
1.2796655972963996e-02 7.6636647888018317e-01 2.0388903871071498e-01
2.7402067610846632e-02 7.6636647888018317e-01 4.5793867512708641e-01
6.8475421620610155e-02 7.6636647888018317e-01 1.2261240909308837e+00
7.8040374858986572e-02 7.6636647888018317e-01 1.3981639724855159e+00
8.6241778413719217e-02 7.6636647888018317e-01 1.5391344102085633e+00
9.3838529060092185e-02 7.6636647888018317e-01 1.6633113164798130e+00
1.0113026528185912e-01 7.6636647888018317e-01 1.7761750297437737e+00
1.0830240974280735e-01 7.6636647888018317e-01 1.8808799048900142e+00
1.1548205803304919e-01 7.6636647888018317e-01 1.9793582545633142e+00
1.2276749739755446e-01 7.6636647888018317e-01 2.0728846898121507e+00
1.3024424832627807e-01 7.6636647888018317e-01 2.1623631594688644e+00
1.3799327119201280e-01 7.6636647888018317e-01 2.2484630575145017e+00
1.4609655876173094e-01 7.6636647888018317e-01 2.3316973758136266e+00
1.5464163409612700e-01 7.6636647888018317e-01 2.4124703254605033e+00
1.6372579930988745e-01 7.6636647888018317e-01 2.4911078058913660e+00
1.7346072210801888e-01 7.6636647888018317e-01 2.5678777187782993e+00
1.8397788860522146e-01 7.6636647888018317e-01 2.6430039952015294e+00
1.9543552229243252e-01 7.6636647888018317e-01 2.7166765754853457e+00
2.0802776370966852e-01 7.6636647888018317e-01 2.7890586867801446e+00
2.2199726359949629e-01 7.6636647888018317e-01 2.8602922582311670e+00
2.3765295829252048e-01 7.6636647888018317e-01 2.9305020243100777e+00
2.5539585088366967e-01 7.6636647888018317e-01 2.9997986867806565e+00
2.7575747216812280e-01 7.6636647888018317e-01 3.0682813931800865e+00
2.9945905491556235e-01 7.6636647888018317e-01 3.1360397200119219e+00
3.2750580635329957e-01 7.6636647888018317e-01 3.2031552831550165e+00
3.6134329230690232e-01 7.6636647888018317e-01 3.2697030422028677e+00
4.0312958803987659e-01 7.6636647888018317e-01 3.3357523124131783e+00
4.5623713608538735e-01 7.6636647888018317e-01 3.4013673658997048e+00
5.2624680061908324e-01 7.6636647888018317e-01 3.4666070349515747e+00
6.2310312402178947e-01 7.6636647888018317e-01 3.5315207621921711e+00
7.6636647888055520e-01 7.6636647888018317e-01 3.5961287203195913e+00
1.0000000000000000e+00 7.6636647888018317e-01 3.6602995635230910e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
1.2796655972963996e-02 1.0000000000000000e+00 2.0753400085433954e-01
2.7402067610846632e-02 1.0000000000000000e+00 4.6612491679573731e-01
6.8475421620610155e-02 1.0000000000000000e+00 1.2480414141037053e+00
7.8040374858986572e-02 1.0000000000000000e+00 1.4231562638148305e+00
8.6241778413719217e-02 1.0000000000000000e+00 1.5666462972339910e+00
9.3838529060092185e-02 1.0000000000000000e+00 1.6930426111563333e+00
1.0113026528185912e-01 1.0000000000000000e+00 1.8079235015120396e+00
1.0830240974280735e-01 1.0000000000000000e+00 1.9144996999881547e+00
1.1548205803304919e-01 1.0000000000000000e+00 2.0147380497039369e+00
1.2276749739755446e-01 1.0000000000000000e+00 2.1099359335378534e+00
1.3024424832627807e-01 1.0000000000000000e+00 2.2010134440159712e+00
1.3799327119201280e-01 1.0000000000000000e+00 2.2886519231422815e+00
1.4609655876173094e-01 1.0000000000000000e+00 2.3733735115015699e+00
1.5464163409612700e-01 1.0000000000000000e+00 2.4555896200606959e+00
1.6372579930988745e-01 1.0000000000000000e+00 2.5356319429501157e+00
1.7346072210801888e-01 1.0000000000000000e+00 2.6137731332748215e+00
1.8397788860522146e-01 1.0000000000000000e+00 2.6902410795520337e+00
1.9543552229243252e-01 1.0000000000000000e+00 2.7652290621306519e+00
2.0802776370966852e-01 1.0000000000000000e+00 2.8389031586501798e+00
2.2199726359949629e-01 1.0000000000000000e+00 2.9114077533183300e+00
2.3765295829252048e-01 1.0000000000000000e+00 2.9828697103548176e+00
2.5539585088366967e-01 1.0000000000000000e+00 3.0534015886474837e+00
2.7575747216812280e-01 1.0000000000000000e+00 3.1231041601286424e+00
2.9945905491556235e-01 1.0000000000000000e+00 3.1920684236016630e+00
3.2750580635329957e-01 1.0000000000000000e+00 3.2603772392403059e+00
3.6134329230690232e-01 1.0000000000000000e+00 3.3281066530792391e+00
4.0312958803987659e-01 1.0000000000000000e+00 3.3953269292589123e+00
4.5623713608538735e-01 1.0000000000000000e+00 3.4621031811538900e+00
5.2624680061908324e-01 1.0000000000000000e+00 3.5284950448247434e+00
6.2310312402178947e-01 1.0000000000000000e+00 3.5945529626979518e+00
7.6636647888055520e-01 1.0000000000000000e+00 3.6602995635232261e+00
1.0000000000000000e+00 1.0000000000000000e+00 3.7256067536880271e+00


==> data/example_II_1a/new_fem_uniform_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.2500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.5625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.8750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.1875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.8125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.4375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.7500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.0625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.3750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.6875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.3125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.6250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.9375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.5625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.8750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.1875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.5000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.8125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 3.1250000000000000e-02 7.7648867500683949e-02
6.2500000000000000e-02 3.1250000000000000e-02 1.6389080033700104e-01
9.3750000000000000e-02 3.1250000000000000e-02 2.4411678397354530e-01
1.2500000000000000e-01 3.1250000000000000e-02 3.0851031183604088e-01
1.5625000000000000e-01 3.1250000000000000e-02 3.5649248623123719e-01
1.8750000000000000e-01 3.1250000000000000e-02 3.9166501200676879e-01
2.1875000000000000e-01 3.1250000000000000e-02 4.1776773952368962e-01
2.5000000000000000e-01 3.1250000000000000e-02 4.3757920298448388e-01
2.8125000000000000e-01 3.1250000000000000e-02 4.5298251845721177e-01
3.1250000000000000e-01 3.1250000000000000e-02 4.6523182175584121e-01
3.4375000000000000e-01 3.1250000000000000e-02 4.7517057703366705e-01
3.7500000000000000e-01 3.1250000000000000e-02 4.8337732943899137e-01
4.0625000000000000e-01 3.1250000000000000e-02 4.9025795088251634e-01
4.3750000000000000e-01 3.1250000000000000e-02 4.9610363299298060e-01
4.6875000000000000e-01 3.1250000000000000e-02 5.0112775355096995e-01
5.0000000000000000e-01 3.1250000000000000e-02 5.0548974029276150e-01
5.3125000000000000e-01 3.1250000000000000e-02 5.0931083681724221e-01
5.6250000000000000e-01 3.1250000000000000e-02 5.1268473609573073e-01
5.9375000000000000e-01 3.1250000000000000e-02 5.1568489698422904e-01
6.2500000000000000e-01 3.1250000000000000e-02 5.1836967418002033e-01
6.5625000000000000e-01 3.1250000000000000e-02 5.2078597886410627e-01
6.8750000000000000e-01 3.1250000000000000e-02 5.2297193384470941e-01
7.1875000000000000e-01 3.1250000000000000e-02 5.2495882876906386e-01
7.5000000000000000e-01 3.1250000000000000e-02 5.2677258034292729e-01
7.8125000000000000e-01 3.1250000000000000e-02 5.2843483734142060e-01
8.1250000000000000e-01 3.1250000000000000e-02 5.2996382717136481e-01
8.4375000000000000e-01 3.1250000000000000e-02 5.3137501142124544e-01
8.7500000000000000e-01 3.1250000000000000e-02 5.3268159573292539e-01
9.0625000000000000e-01 3.1250000000000000e-02 5.3389491530790611e-01
9.3750000000000000e-01 3.1250000000000000e-02 5.3502465561838619e-01
9.6875000000000000e-01 3.1250000000000000e-02 5.3607863374899989e-01
1.0000000000000000e+00 3.1250000000000000e-02 5.3705839682532652e-01
0.0000000000000000e+00 6.2500000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 6.2500000000000000e-02 1.6389080033700107e-01
6.2500000000000000e-02 6.2500000000000000e-02 3.4636502884468223e-01
9.3750000000000000e-02 6.2500000000000000e-02 5.1606914969948181e-01
1.2500000000000000e-01 6.2500000000000000e-02 6.5213984467286457e-01
1.5625000000000000e-01 6.2500000000000000e-02 7.5343916656892340e-01
1.8750000000000000e-01 6.2500000000000000e-02 8.2766589652388012e-01
2.1875000000000000e-01 6.2500000000000000e-02 8.8275266433569355e-01
2.5000000000000000e-01 6.2500000000000000e-02 9.2457068925064367e-01
2.8125000000000000e-01 6.2500000000000000e-02 9.5709185539934361e-01
3.1250000000000000e-01 6.2500000000000000e-02 9.8295964000134817e-01
3.4375000000000000e-01 6.2500000000000000e-02 1.0039518254892978e+00
3.7500000000000000e-01 6.2500000000000000e-02 1.0212881186573153e+00
4.0625000000000000e-01 6.2500000000000000e-02 1.0358244893945585e+00
4.3750000000000000e-01 6.2500000000000000e-02 1.0481752711535630e+00
4.6875000000000000e-01 6.2500000000000000e-02 1.0587907789433948e+00
5.0000000000000000e-01 6.2500000000000000e-02 1.0680075651236014e+00
5.3125000000000000e-01 6.2500000000000000e-02 1.0760816343461106e+00
5.6250000000000000e-01 6.2500000000000000e-02 1.0832108551483717e+00
5.9375000000000000e-01 6.2500000000000000e-02 1.0895503867167333e+00
6.2500000000000000e-01 6.2500000000000000e-02 1.0952234992588612e+00
6.5625000000000000e-01 6.2500000000000000e-02 1.1003292976512749e+00
6.8750000000000000e-01 6.2500000000000000e-02 1.1049483250329979e+00
7.1875000000000000e-01 6.2500000000000000e-02 1.1091466900624227e+00
7.5000000000000000e-01 6.2500000000000000e-02 1.1129791497496233e+00
7.8125000000000000e-01 6.2500000000000000e-02 1.1164914426228019e+00
8.1250000000000000e-01 6.2500000000000000e-02 1.1197220765812608e+00
8.4375000000000000e-01 6.2500000000000000e-02 1.1227037148881773e+00
8.7500000000000000e-01 6.2500000000000000e-02 1.1254642608385281e+00
9.0625000000000000e-01 6.2500000000000000e-02 1.1280277058885726e+00
9.3750000000000000e-01 6.2500000000000000e-02 1.1304147657331223e+00
9.6875000000000000e-01 6.2500000000000000e-02 1.1326431619435422e+00
1.0000000000000000e+00 6.2500000000000000e-02 1.1347292666366235e+00
0.0000000000000000e+00 9.3750000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 9.3750000000000000e-02 2.4411678397354530e-01
6.2500000000000000e-02 9.3750000000000000e-02 5.1606914969948192e-01
9.3750000000000000e-02 9.3750000000000000e-02 7.6899226193153114e-01
1.2500000000000000e-01 9.3750000000000000e-02 9.7173306545773164e-01
1.5625000000000000e-01 9.3750000000000000e-02 1.1226232443588500e+00
1.8750000000000000e-01 9.3750000000000000e-02 1.2331724149182171e+00
2.1875000000000000e-01 9.3750000000000000e-02 1.3152162463538228e+00
2.5000000000000000e-01 9.3750000000000000e-02 1.3775035288625403e+00
2.8125000000000000e-01 9.3750000000000000e-02 1.4259483785598550e+00
3.1250000000000000e-01 9.3750000000000000e-02 1.4644856816713019e+00
3.4375000000000000e-01 9.3750000000000000e-02 1.4957616418777906e+00
3.7500000000000000e-01 9.3750000000000000e-02 1.5215920009051802e+00
4.0625000000000000e-01 9.3750000000000000e-02 1.5432512495091282e+00
4.3750000000000000e-01 9.3750000000000000e-02 1.5616542681123959e+00
4.6875000000000000e-01 9.3750000000000000e-02 1.5774717896941783e+00
5.0000000000000000e-01 9.3750000000000000e-02 1.5912051698513798e+00
5.3125000000000000e-01 9.3750000000000000e-02 1.6032358146369812e+00
5.6250000000000000e-01 9.3750000000000000e-02 1.6138585398636738e+00
5.9375000000000000e-01 9.3750000000000000e-02 1.6233045389707252e+00
6.2500000000000000e-01 9.3750000000000000e-02 1.6317574960796652e+00
6.5625000000000000e-01 9.3750000000000000e-02 1.6393650895721525e+00
6.8750000000000000e-01 9.3750000000000000e-02 1.6462473391835597e+00
7.1875000000000000e-01 9.3750000000000000e-02 1.6525027545217781e+00
7.5000000000000000e-01 9.3750000000000000e-02 1.6582129279031079e+00
7.8125000000000000e-01 9.3750000000000000e-02 1.6634460104135287e+00
8.1250000000000000e-01 9.3750000000000000e-02 1.6682593758517041e+00
8.4375000000000000e-01 9.3750000000000000e-02 1.6727016876430334e+00
8.7500000000000000e-01 9.3750000000000000e-02 1.6768145238481542e+00
9.0625000000000000e-01 9.3750000000000000e-02 1.6806336786510196e+00
9.3750000000000000e-01 9.3750000000000000e-02 1.6841902511122766e+00
9.6875000000000000e-01 9.3750000000000000e-02 1.6875118704840262e+00
1.0000000000000000e+00 9.3750000000000000e-02 1.6906247829613099e+00
0.0000000000000000e+00 1.2500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.2500000000000000e-01 3.0851031183604083e-01
6.2500000000000000e-02 1.2500000000000000e-01 6.5213984467286445e-01
9.3750000000000000e-02 1.2500000000000000e-01 9.7173306545773164e-01
1.2500000000000000e-01 1.2500000000000000e-01 1.2279393775596530e+00
1.5625000000000000e-01 1.2500000000000000e-01 1.4186392921741142e+00
1.8750000000000000e-01 1.2500000000000000e-01 1.5583654272864798e+00
2.1875000000000000e-01 1.2500000000000000e-01 1.6620690197541419e+00
2.5000000000000000e-01 1.2500000000000000e-01 1.7408038723435728e+00
2.8125000000000000e-01 1.2500000000000000e-01 1.8020428946971625e+00
3.1250000000000000e-01 1.2500000000000000e-01 1.8507584650933127e+00
3.4375000000000000e-01 1.2500000000000000e-01 1.8902948152167998e+00
3.7500000000000000e-01 1.2500000000000000e-01 1.9229469021987842e+00
4.0625000000000000e-01 1.2500000000000000e-01 1.9503257564682670e+00
4.3750000000000000e-01 1.2500000000000000e-01 1.9735879461976167e+00
4.6875000000000000e-01 1.2500000000000000e-01 1.9935814535255385e+00
5.0000000000000000e-01 1.2500000000000000e-01 2.0109401521502202e+00
5.3125000000000000e-01 1.2500000000000000e-01 2.0261462727198802e+00
5.6250000000000000e-01 1.2500000000000000e-01 2.0395725676415930e+00
5.9375000000000000e-01 1.2500000000000000e-01 2.0515113454028739e+00
6.2500000000000000e-01 1.2500000000000000e-01 2.0621948417425893e+00
6.5625000000000000e-01 1.2500000000000000e-01 2.0718097643797435e+00
6.8750000000000000e-01 1.2500000000000000e-01 2.0805078473043448e+00
7.1875000000000000e-01 1.2500000000000000e-01 2.0884136252379308e+00
7.5000000000000000e-01 1.2500000000000000e-01 2.0956302408597436e+00
7.8125000000000000e-01 1.2500000000000000e-01 2.1022438396463383e+00
8.1250000000000000e-01 1.2500000000000000e-01 2.1083269376223699e+00
8.4375000000000000e-01 1.2500000000000000e-01 2.1139410345759457e+00
8.7500000000000000e-01 1.2500000000000000e-01 2.1191386710319549e+00
9.0625000000000000e-01 1.2500000000000000e-01 2.1239650833693600e+00
9.3750000000000000e-01 1.2500000000000000e-01 2.1284596119363868e+00
9.6875000000000000e-01 1.2500000000000000e-01 2.1326570345048919e+00
1.0000000000000000e+00 1.2500000000000000e-01 2.1365888629901426e+00
0.0000000000000000e+00 1.5625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.5625000000000000e-01 3.5649248623123725e-01
6.2500000000000000e-02 1.5625000000000000e-01 7.5343916656892329e-01
9.3750000000000000e-02 1.5625000000000000e-01 1.1226232443588497e+00
1.2500000000000000e-01 1.5625000000000000e-01 1.4186392921741144e+00
1.5625000000000000e-01 1.5625000000000000e-01 1.6390204807571058e+00
1.8750000000000000e-01 1.5625000000000000e-01 1.8005235611160559e+00
2.1875000000000000e-01 1.5625000000000000e-01 1.9204034829038581e+00
2.5000000000000000e-01 1.5625000000000000e-01 2.0114249720945505e+00
2.8125000000000000e-01 1.5625000000000000e-01 2.0822214227565268e+00
3.1250000000000000e-01 1.5625000000000000e-01 2.1385391909811533e+00
3.4375000000000000e-01 1.5625000000000000e-01 2.1842439227333155e+00
3.7500000000000000e-01 1.5625000000000000e-01 2.2219888197091557e+00
4.0625000000000000e-01 1.5625000000000000e-01 2.2536366070276612e+00
4.3750000000000000e-01 1.5625000000000000e-01 2.2805246460334616e+00
4.6875000000000000e-01 1.5625000000000000e-01 2.3036335156358101e+00
5.0000000000000000e-01 1.5625000000000000e-01 2.3236962176827776e+00
5.3125000000000000e-01 1.5625000000000000e-01 2.3412703924430733e+00
5.6250000000000000e-01 1.5625000000000000e-01 2.3567870718307331e+00
5.9375000000000000e-01 1.5625000000000000e-01 2.3705842542486169e+00
6.2500000000000000e-01 1.5625000000000000e-01 2.3829304634367858e+00
6.5625000000000000e-01 1.5625000000000000e-01 2.3940415700207969e+00
6.8750000000000000e-01 1.5625000000000000e-01 2.4040929981907100e+00
7.1875000000000000e-01 1.5625000000000000e-01 2.4132287171639262e+00
7.5000000000000000e-01 1.5625000000000000e-01 2.4215679569841360e+00
7.8125000000000000e-01 1.5625000000000000e-01 2.4292102901543857e+00
8.1250000000000000e-01 1.5625000000000000e-01 2.4362395244067194e+00
8.4375000000000000e-01 1.5625000000000000e-01 2.4427267211261339e+00
8.7500000000000000e-01 1.5625000000000000e-01 2.4487325664387067e+00
9.0625000000000000e-01 1.5625000000000000e-01 2.4543092647283613e+00
9.3750000000000000e-01 1.5625000000000000e-01 2.4595020809371007e+00
9.6875000000000000e-01 1.5625000000000000e-01 2.4643505853175487e+00
1.0000000000000000e+00 1.5625000000000000e-01 2.4688894318911832e+00
0.0000000000000000e+00 1.8750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.8750000000000000e-01 3.9166501200676901e-01
6.2500000000000000e-02 1.8750000000000000e-01 8.2766589652388034e-01
9.3750000000000000e-02 1.8750000000000000e-01 1.2331724149182168e+00
1.2500000000000000e-01 1.8750000000000000e-01 1.5583654272864795e+00
1.5625000000000000e-01 1.8750000000000000e-01 1.8005235611160564e+00
1.8750000000000000e-01 1.8750000000000000e-01 1.9780220526154395e+00
2.1875000000000000e-01 1.8750000000000000e-01 2.1097940613991777e+00
2.5000000000000000e-01 1.8750000000000000e-01 2.2098529765257680e+00
2.8125000000000000e-01 1.8750000000000000e-01 2.2876810579692033e+00
3.1250000000000000e-01 1.8750000000000000e-01 2.3495920468856983e+00
3.4375000000000000e-01 1.8750000000000000e-01 2.3998345174675904e+00
3.7500000000000000e-01 1.8750000000000000e-01 2.4413251257415771e+00
4.0625000000000000e-01 1.8750000000000000e-01 2.4761118721225843e+00
4.3750000000000000e-01 1.8750000000000000e-01 2.5056652868326412e+00
4.6875000000000000e-01 1.8750000000000000e-01 2.5310636547454015e+00
5.0000000000000000e-01 1.8750000000000000e-01 2.5531130356573710e+00
5.3125000000000000e-01 1.8750000000000000e-01 2.5724266492516983e+00
5.6250000000000000e-01 1.8750000000000000e-01 2.5894784780792750e+00
5.9375000000000000e-01 1.8750000000000000e-01 2.6046401873973202e+00
6.2500000000000000e-01 1.8750000000000000e-01 2.6182070337672902e+00
6.5625000000000000e-01 1.8750000000000000e-01 2.6304163655906487e+00
6.8750000000000000e-01 1.8750000000000000e-01 2.6414610485380523e+00
7.1875000000000000e-01 1.8750000000000000e-01 2.6514993545869965e+00
7.5000000000000000e-01 1.8750000000000000e-01 2.6606623476281128e+00
7.8125000000000000e-01 1.8750000000000000e-01 2.6690594708039668e+00
8.1250000000000000e-01 1.8750000000000000e-01 2.6767828246925363e+00
8.4375000000000000e-01 1.8750000000000000e-01 2.6839104807512553e+00
8.7500000000000000e-01 1.8750000000000000e-01 2.6905090757557160e+00
9.0625000000000000e-01 1.8750000000000000e-01 2.6966358622672191e+00
9.3750000000000000e-01 1.8750000000000000e-01 2.7023403295699584e+00
9.6875000000000000e-01 1.8750000000000000e-01 2.7076654363300339e+00
1.0000000000000000e+00 1.8750000000000000e-01 2.7126484223970597e+00
0.0000000000000000e+00 2.1875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.1875000000000000e-01 4.1776773952369012e-01
6.2500000000000000e-02 2.1875000000000000e-01 8.8275266433569455e-01
9.3750000000000000e-02 2.1875000000000000e-01 1.3152162463538231e+00
1.2500000000000000e-01 2.1875000000000000e-01 1.6620690197541430e+00
1.5625000000000000e-01 2.1875000000000000e-01 1.9204034829038588e+00
1.8750000000000000e-01 2.1875000000000000e-01 2.1097940613991786e+00
2.1875000000000000e-01 2.1875000000000000e-01 2.2504154561708223e+00
2.5000000000000000e-01 2.1875000000000000e-01 2.3572045025135626e+00
2.8125000000000000e-01 2.1875000000000000e-01 2.4402716627788799e+00
3.1250000000000000e-01 2.1875000000000000e-01 2.5063511418178077e+00
3.4375000000000000e-01 2.1875000000000000e-01 2.5599757445293694e+00
3.7500000000000000e-01 2.1875000000000000e-01 2.6042579845593354e+00
4.0625000000000000e-01 2.1875000000000000e-01 2.6413837874308035e+00
4.3750000000000000e-01 2.1875000000000000e-01 2.6729229274322281e+00
4.6875000000000000e-01 2.1875000000000000e-01 2.7000265653772706e+00
5.0000000000000000e-01 2.1875000000000000e-01 2.7235552850168507e+00
5.3125000000000000e-01 2.1875000000000000e-01 2.7441638014120127e+00
5.6250000000000000e-01 2.1875000000000000e-01 2.7623581704584201e+00
5.9375000000000000e-01 2.1875000000000000e-01 2.7785351995281680e+00
6.2500000000000000e-01 2.1875000000000000e-01 2.7930101076883527e+00
6.5625000000000000e-01 2.1875000000000000e-01 2.8060362789157480e+00
6.8750000000000000e-01 2.1875000000000000e-01 2.8178195973787634e+00
7.1875000000000000e-01 2.1875000000000000e-01 2.8285290067566984e+00
7.5000000000000000e-01 2.1875000000000000e-01 2.8383043959647365e+00
7.8125000000000000e-01 2.1875000000000000e-01 2.8472625637375497e+00
8.1250000000000000e-01 2.1875000000000000e-01 2.8555017836290704e+00
8.4375000000000000e-01 2.1875000000000000e-01 2.8631053358624596e+00
8.7500000000000000e-01 2.1875000000000000e-01 2.8701442657569287e+00
9.0625000000000000e-01 2.1875000000000000e-01 2.8766795516891208e+00
9.3750000000000000e-01 2.1875000000000000e-01 2.8827638055288443e+00
9.6875000000000000e-01 2.1875000000000000e-01 2.8884425815135195e+00
1.0000000000000000e+00 2.1875000000000000e-01 2.8937553533859579e+00
0.0000000000000000e+00 2.5000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.5000000000000000e-01 4.3757920298448505e-01
6.2500000000000000e-02 2.5000000000000000e-01 9.2457068925064589e-01
9.3750000000000000e-02 2.5000000000000000e-01 1.3775035288625426e+00
1.2500000000000000e-01 2.5000000000000000e-01 1.7408038723435741e+00
1.5625000000000000e-01 2.5000000000000000e-01 2.0114249720945518e+00
1.8750000000000000e-01 2.5000000000000000e-01 2.2098529765257688e+00
2.1875000000000000e-01 2.5000000000000000e-01 2.3572045025135631e+00
2.5000000000000000e-01 2.5000000000000000e-01 2.4691159485426435e+00
2.8125000000000000e-01 2.5000000000000000e-01 2.5561733469872721e+00
3.1250000000000000e-01 2.5000000000000000e-01 2.6254292615887689e+00
3.4375000000000000e-01 2.5000000000000000e-01 2.6816318888908612e+00
3.7500000000000000e-01 2.5000000000000000e-01 2.7280423485283980e+00
4.0625000000000000e-01 2.5000000000000000e-01 2.7669513590678285e+00
4.3750000000000000e-01 2.5000000000000000e-01 2.8000041979912229e+00
4.6875000000000000e-01 2.5000000000000000e-01 2.8284075336083898e+00
5.0000000000000000e-01 2.5000000000000000e-01 2.8530635193534470e+00
5.3125000000000000e-01 2.5000000000000000e-01 2.8746585310007893e+00
5.6250000000000000e-01 2.5000000000000000e-01 2.8937231099468050e+00
5.9375000000000000e-01 2.5000000000000000e-01 2.9106732647809124e+00
6.2500000000000000e-01 2.5000000000000000e-01 2.9258394631732534e+00
6.5625000000000000e-01 2.5000000000000000e-01 2.9394873386418281e+00
6.8750000000000000e-01 2.5000000000000000e-01 2.9518327191501750e+00
7.1875000000000000e-01 2.5000000000000000e-01 2.9630526975841276e+00
7.5000000000000000e-01 2.5000000000000000e-01 2.9732938990351423e+00
7.8125000000000000e-01 2.5000000000000000e-01 2.9826787332125564e+00
8.1250000000000000e-01 2.5000000000000000e-01 2.9913101782596270e+00
8.4375000000000000e-01 2.5000000000000000e-01 2.9992754795226131e+00
8.7500000000000000e-01 2.5000000000000000e-01 3.0066490351247084e+00
9.0625000000000000e-01 2.5000000000000000e-01 3.0134946615672296e+00
9.3750000000000000e-01 2.5000000000000000e-01 3.0198673766333775e+00
9.6875000000000000e-01 2.5000000000000000e-01 3.0258148009435959e+00
1.0000000000000000e+00 2.5000000000000000e-01 3.0313782671969851e+00
0.0000000000000000e+00 2.8125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.8125000000000000e-01 4.5298251845721343e-01
6.2500000000000000e-02 2.8125000000000000e-01 9.5709185539934660e-01
9.3750000000000000e-02 2.8125000000000000e-01 1.4259483785598575e+00
1.2500000000000000e-01 2.8125000000000000e-01 1.8020428946971649e+00
1.5625000000000000e-01 2.8125000000000000e-01 2.0822214227565281e+00
1.8750000000000000e-01 2.8125000000000000e-01 2.2876810579692042e+00
2.1875000000000000e-01 2.8125000000000000e-01 2.4402716627788825e+00
2.5000000000000000e-01 2.8125000000000000e-01 2.5561733469872729e+00
2.8125000000000000e-01 2.8125000000000000e-01 2.6463412630096772e+00
3.1250000000000000e-01 2.8125000000000000e-01 2.7180748817313169e+00
3.4375000000000000e-01 2.8125000000000000e-01 2.7762894381287193e+00
3.7500000000000000e-01 2.8125000000000000e-01 2.8243613608315217e+00
4.0625000000000000e-01 2.8125000000000000e-01 2.8646627603476902e+00
4.3750000000000000e-01 2.8125000000000000e-01 2.8988976265870217e+00
4.6875000000000000e-01 2.8125000000000000e-01 2.9283158448474165e+00
5.0000000000000000e-01 2.8125000000000000e-01 2.9538519719963290e+00
5.3125000000000000e-01 2.8125000000000000e-01 2.9762170890889905e+00
5.6250000000000000e-01 2.8125000000000000e-01 2.9959608607063766e+00
5.9375000000000000e-01 2.8125000000000000e-01 3.0135143020532165e+00
6.2500000000000000e-01 2.8125000000000000e-01 3.0292198043674929e+00
6.5625000000000000e-01 2.8125000000000000e-01 3.0433525827884380e+00
6.8750000000000000e-01 2.8125000000000000e-01 3.0561362445174729e+00
7.1875000000000000e-01 2.8125000000000000e-01 3.0677542575803236e+00
7.5000000000000000e-01 2.8125000000000000e-01 3.0783585157516957e+00
7.8125000000000000e-01 2.8125000000000000e-01 3.0880758157923904e+00
8.1250000000000000e-01 2.8125000000000000e-01 3.0970128126300387e+00
8.4375000000000000e-01 2.8125000000000000e-01 3.1052598498312101e+00
8.7500000000000000e-01 2.8125000000000000e-01 3.1128939477448498e+00
9.0625000000000000e-01 2.8125000000000000e-01 3.1199811521216092e+00
9.3750000000000000e-01 2.8125000000000000e-01 3.1265783913084673e+00
9.6875000000000000e-01 2.8125000000000000e-01 3.1327349548603864e+00
1.0000000000000000e+00 2.8125000000000000e-01 3.1384936870513593e+00
0.0000000000000000e+00 3.1250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.1250000000000000e-01 4.6523182175584238e-01
6.2500000000000000e-02 3.1250000000000000e-01 9.8295964000135005e-01
9.3750000000000000e-02 3.1250000000000000e-01 1.4644856816713046e+00
1.2500000000000000e-01 3.1250000000000000e-01 1.8507584650933133e+00
1.5625000000000000e-01 3.1250000000000000e-01 2.1385391909811546e+00
1.8750000000000000e-01 3.1250000000000000e-01 2.3495920468857010e+00
2.1875000000000000e-01 3.1250000000000000e-01 2.5063511418178095e+00
2.5000000000000000e-01 3.1250000000000000e-01 2.6254292615887711e+00
2.8125000000000000e-01 3.1250000000000000e-01 2.7180748817313187e+00
3.1250000000000000e-01 3.1250000000000000e-01 2.7917834361837652e+00
3.4375000000000000e-01 3.1250000000000000e-01 2.8516026311282801e+00
3.7500000000000000e-01 3.1250000000000000e-01 2.9010003250051852e+00
4.0625000000000000e-01 3.1250000000000000e-01 2.9424131882014368e+00
4.3750000000000000e-01 3.1250000000000000e-01 2.9775918172087659e+00
4.6875000000000000e-01 3.1250000000000000e-01 3.0078204387540666e+00
5.0000000000000000e-01 3.1250000000000000e-01 3.0340593877859225e+00
5.3125000000000000e-01 3.1250000000000000e-01 3.0570394217753520e+00
5.6250000000000000e-01 3.1250000000000000e-01 3.0773254521498421e+00
5.9375000000000000e-01 3.1250000000000000e-01 3.0953604700954869e+00
6.2500000000000000e-01 3.1250000000000000e-01 3.1114963898781345e+00
6.5625000000000000e-01 3.1250000000000000e-01 3.1260160839004625e+00
6.8750000000000000e-01 3.1250000000000000e-01 3.1391493789387144e+00
7.1875000000000000e-01 3.1250000000000000e-01 3.1510848413512029e+00
7.5000000000000000e-01 3.1250000000000000e-01 3.1619785788795891e+00
7.8125000000000000e-01 3.1250000000000000e-01 3.1719608972273785e+00
8.1250000000000000e-01 3.1250000000000000e-01 3.1811413925085259e+00
8.4375000000000000e-01 3.1250000000000000e-01 3.1896128881316228e+00
8.7500000000000000e-01 3.1250000000000000e-01 3.1974545071874205e+00
9.0625000000000000e-01 3.1250000000000000e-01 3.2047340905750201e+00
9.3750000000000000e-01 3.1250000000000000e-01 3.2115101155678429e+00
9.6875000000000000e-01 3.1250000000000000e-01 3.2178332320614818e+00
1.0000000000000000e+00 3.1250000000000000e-01 3.2237475087838909e+00
0.0000000000000000e+00 3.4375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.4375000000000000e-01 4.7517057703366805e-01
6.2500000000000000e-02 3.4375000000000000e-01 1.0039518254893001e+00
9.3750000000000000e-02 3.4375000000000000e-01 1.4957616418777926e+00
1.2500000000000000e-01 3.4375000000000000e-01 1.8902948152168020e+00
1.5625000000000000e-01 3.4375000000000000e-01 2.1842439227333181e+00
1.8750000000000000e-01 3.4375000000000000e-01 2.3998345174675926e+00
2.1875000000000000e-01 3.4375000000000000e-01 2.5599757445293738e+00
2.5000000000000000e-01 3.4375000000000000e-01 2.6816318888908661e+00
2.8125000000000000e-01 3.4375000000000000e-01 2.7762894381287220e+00
3.1250000000000000e-01 3.4375000000000000e-01 2.8516026311282814e+00
3.4375000000000000e-01 3.4375000000000000e-01 2.9127264045816035e+00
3.7500000000000000e-01 3.4375000000000000e-01 2.9632025709212151e+00
4.0625000000000000e-01 3.4375000000000000e-01 3.0055200075176849e+00
4.3750000000000000e-01 3.4375000000000000e-01 3.0414670084526287e+00
4.6875000000000000e-01 3.4375000000000000e-01 3.0723555946264125e+00
5.0000000000000000e-01 3.4375000000000000e-01 3.0991669829376365e+00
5.3125000000000000e-01 3.4375000000000000e-01 3.1226478865494136e+00
5.6250000000000000e-01 3.4375000000000000e-01 3.1433755939879418e+00
5.9375000000000000e-01 3.4375000000000000e-01 3.1618028285032134e+00
6.2500000000000000e-01 3.4375000000000000e-01 3.1782892505024072e+00
6.5625000000000000e-01 3.4375000000000000e-01 3.1931239660948938e+00
6.8750000000000000e-01 3.4375000000000000e-01 3.2065418688616307e+00
7.1875000000000000e-01 3.4375000000000000e-01 3.2187356808378973e+00
7.5000000000000000e-01 3.4375000000000000e-01 3.2298649461225883e+00
7.8125000000000000e-01 3.4375000000000000e-01 3.2400628330595294e+00
8.1250000000000000e-01 3.4375000000000000e-01 3.2494413385968137e+00
8.4375000000000000e-01 3.4375000000000000e-01 3.2580953124879950e+00
8.7500000000000000e-01 3.4375000000000000e-01 3.2661055993106007e+00
9.0625000000000000e-01 3.4375000000000000e-01 3.2735415139562081e+00
9.3750000000000000e-01 3.4375000000000000e-01 3.2804628092723229e+00
9.6875000000000000e-01 3.4375000000000000e-01 3.2869212549387350e+00
1.0000000000000000e+00 3.4375000000000000e-01 3.2929619186014545e+00
0.0000000000000000e+00 3.7500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.7500000000000000e-01 4.8337732943899236e-01
6.2500000000000000e-02 3.7500000000000000e-01 1.0212881186573168e+00
9.3750000000000000e-02 3.7500000000000000e-01 1.5215920009051827e+00
1.2500000000000000e-01 3.7500000000000000e-01 1.9229469021987873e+00
1.5625000000000000e-01 3.7500000000000000e-01 2.2219888197091593e+00
1.8750000000000000e-01 3.7500000000000000e-01 2.4413251257415838e+00
2.1875000000000000e-01 3.7500000000000000e-01 2.6042579845593417e+00
2.5000000000000000e-01 3.7500000000000000e-01 2.7280423485284038e+00
2.8125000000000000e-01 3.7500000000000000e-01 2.8243613608315248e+00
3.1250000000000000e-01 3.7500000000000000e-01 2.9010003250051861e+00
3.4375000000000000e-01 3.7500000000000000e-01 2.9632025709212155e+00
3.7500000000000000e-01 3.7500000000000000e-01 3.0145708096748969e+00
4.0625000000000000e-01 3.7500000000000000e-01 3.0576368788937414e+00
4.3750000000000000e-01 3.7500000000000000e-01 3.0942200845726786e+00
4.6875000000000000e-01 3.7500000000000000e-01 3.1256553156492508e+00
5.0000000000000000e-01 3.7500000000000000e-01 3.1529409784689375e+00
5.3125000000000000e-01 3.7500000000000000e-01 3.1768369304832196e+00
5.6250000000000000e-01 3.7500000000000000e-01 3.1979306659166475e+00
5.9375000000000000e-01 3.7500000000000000e-01 3.2166829407691324e+00
6.2500000000000000e-01 3.7500000000000000e-01 3.2334598154702081e+00
6.5625000000000000e-01 3.7500000000000000e-01 3.2485555514716569e+00
6.8750000000000000e-01 3.7500000000000000e-01 3.2622092363210635e+00
7.1875000000000000e-01 3.7500000000000000e-01 3.2746170345536330e+00
7.5000000000000000e-01 3.7500000000000000e-01 3.2859413389554417e+00
7.8125000000000000e-01 3.7500000000000000e-01 3.2963176926934281e+00
8.1250000000000000e-01 3.7500000000000000e-01 3.3058600861574527e+00
8.4375000000000000e-01 3.7500000000000000e-01 3.3146650535674418e+00
8.7500000000000000e-01 3.7500000000000000e-01 3.3228148727749200e+00
9.0625000000000000e-01 3.7500000000000000e-01 3.3303800879147021e+00
9.3750000000000000e-01 3.7500000000000000e-01 3.3374215162340226e+00
9.6875000000000000e-01 3.7500000000000000e-01 3.3439918593169029e+00
1.0000000000000000e+00 3.7500000000000000e-01 3.3501370093075264e+00
0.0000000000000000e+00 4.0625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.0625000000000000e-01 4.9025795088251745e-01
6.2500000000000000e-02 4.0625000000000000e-01 1.0358244893945607e+00
9.3750000000000000e-02 4.0625000000000000e-01 1.5432512495091313e+00
1.2500000000000000e-01 4.0625000000000000e-01 1.9503257564682714e+00
1.5625000000000000e-01 4.0625000000000000e-01 2.2536366070276665e+00
1.8750000000000000e-01 4.0625000000000000e-01 2.4761118721225897e+00
2.1875000000000000e-01 4.0625000000000000e-01 2.6413837874308097e+00
2.5000000000000000e-01 4.0625000000000000e-01 2.7669513590678347e+00
2.8125000000000000e-01 4.0625000000000000e-01 2.8646627603476933e+00
3.1250000000000000e-01 4.0625000000000000e-01 2.9424131882014386e+00
3.4375000000000000e-01 4.0625000000000000e-01 3.0055200075176840e+00
3.7500000000000000e-01 4.0625000000000000e-01 3.0576368788937391e+00
4.0625000000000000e-01 4.0625000000000000e-01 3.1013315468562768e+00
4.3750000000000000e-01 4.0625000000000000e-01 3.1384492202239040e+00
4.6875000000000000e-01 4.0625000000000000e-01 3.1703438827510686e+00
5.0000000000000000e-01 4.0625000000000000e-01 3.1980282949768517e+00
5.3125000000000000e-01 4.0625000000000000e-01 3.2222732949643276e+00
5.6250000000000000e-01 4.0625000000000000e-01 3.2436749082405059e+00
5.9375000000000000e-01 4.0625000000000000e-01 3.2627006112112653e+00
6.2500000000000000e-01 4.0625000000000000e-01 3.2797218236799339e+00
6.5625000000000000e-01 4.0625000000000000e-01 3.2950371283248656e+00
6.8750000000000000e-01 4.0625000000000000e-01 3.3088891314434532e+00
7.1875000000000000e-01 4.0625000000000000e-01 3.3214768885148591e+00
7.5000000000000000e-01 4.0625000000000000e-01 3.3329651867704899e+00
7.8125000000000000e-01 4.0625000000000000e-01 3.3434915673744747e+00
8.1250000000000000e-01 4.0625000000000000e-01 3.3531716995422469e+00
8.4375000000000000e-01 4.0625000000000000e-01 3.3621035377075854e+00
8.7500000000000000e-01 4.0625000000000000e-01 3.3703705695363091e+00
9.0625000000000000e-01 4.0625000000000000e-01 3.3780443775328193e+00
9.3750000000000000e-01 4.0625000000000000e-01 3.3851866775634560e+00
9.6875000000000000e-01 4.0625000000000000e-01 3.3918509555126573e+00
1.0000000000000000e+00 4.0625000000000000e-01 3.3980837928781158e+00
0.0000000000000000e+00 4.3750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.3750000000000000e-01 4.9610363299298199e-01
6.2500000000000000e-02 4.3750000000000000e-01 1.0481752711535657e+00
9.3750000000000000e-02 4.3750000000000000e-01 1.5616542681123999e+00
1.2500000000000000e-01 4.3750000000000000e-01 1.9735879461976209e+00
1.5625000000000000e-01 4.3750000000000000e-01 2.2805246460334678e+00
1.8750000000000000e-01 4.3750000000000000e-01 2.5056652868326479e+00
2.1875000000000000e-01 4.3750000000000000e-01 2.6729229274322357e+00
2.5000000000000000e-01 4.3750000000000000e-01 2.8000041979912287e+00
2.8125000000000000e-01 4.3750000000000000e-01 2.8988976265870248e+00
3.1250000000000000e-01 4.3750000000000000e-01 2.9775918172087676e+00
3.4375000000000000e-01 4.3750000000000000e-01 3.0414670084526305e+00
3.7500000000000000e-01 4.3750000000000000e-01 3.0942200845726786e+00
4.0625000000000000e-01 4.3750000000000000e-01 3.1384492202239036e+00
4.3750000000000000e-01 4.3750000000000000e-01 3.1760215563479637e+00
4.6875000000000000e-01 4.3750000000000000e-01 3.2083072340980494e+00
5.0000000000000000e-01 4.3750000000000000e-01 3.2363311562409138e+00
5.3125000000000000e-01 4.3750000000000000e-01 3.2608734495198224e+00
5.6250000000000000e-01 4.3750000000000000e-01 3.2825373585209539e+00
5.9375000000000000e-01 4.3750000000000000e-01 3.3017960495412675e+00
6.2500000000000000e-01 4.3750000000000000e-01 3.3190254832962918e+00
6.5625000000000000e-01 4.3750000000000000e-01 3.3345279069050595e+00
6.8750000000000000e-01 4.3750000000000000e-01 3.3485489133561646e+00
7.1875000000000000e-01 4.3750000000000000e-01 3.3612900143002999e+00
7.5000000000000000e-01 4.3750000000000000e-01 3.3729180333140985e+00
7.8125000000000000e-01 4.3750000000000000e-01 3.3835722124679424e+00
8.1250000000000000e-01 4.3750000000000000e-01 3.3933696516543144e+00
8.4375000000000000e-01 4.3750000000000000e-01 3.4024095168291932e+00
8.7500000000000000e-01 4.3750000000000000e-01 3.4107763285491117e+00
9.0625000000000000e-01 4.3750000000000000e-01 3.4185425560543257e+00
9.3750000000000000e-01 4.3750000000000000e-01 3.4257706818729927e+00
9.6875000000000000e-01 4.3750000000000000e-01 3.4325148591368926e+00
1.0000000000000000e+00 4.3750000000000000e-01 3.4388222529355330e+00
0.0000000000000000e+00 4.6875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.6875000000000000e-01 5.0112775355097172e-01
6.2500000000000000e-02 4.6875000000000000e-01 1.0587907789433986e+00
9.3750000000000000e-02 4.6875000000000000e-01 1.5774717896941834e+00
1.2500000000000000e-01 4.6875000000000000e-01 1.9935814535255452e+00
1.5625000000000000e-01 4.6875000000000000e-01 2.3036335156358163e+00
1.8750000000000000e-01 4.6875000000000000e-01 2.5310636547454100e+00
2.1875000000000000e-01 4.6875000000000000e-01 2.7000265653772790e+00
2.5000000000000000e-01 4.6875000000000000e-01 2.8284075336083974e+00
2.8125000000000000e-01 4.6875000000000000e-01 2.9283158448474227e+00
3.1250000000000000e-01 4.6875000000000000e-01 3.0078204387540692e+00
3.4375000000000000e-01 4.6875000000000000e-01 3.0723555946264129e+00
3.7500000000000000e-01 4.6875000000000000e-01 3.1256553156492517e+00
4.0625000000000000e-01 4.6875000000000000e-01 3.1703438827510690e+00
4.3750000000000000e-01 4.6875000000000000e-01 3.2083072340980490e+00
4.6875000000000000e-01 4.6875000000000000e-01 3.2409293470778993e+00
5.0000000000000000e-01 4.6875000000000000e-01 3.2692455160364919e+00
5.3125000000000000e-01 4.6875000000000000e-01 3.2940438146474342e+00
5.6250000000000000e-01 4.6875000000000000e-01 3.3159336636418115e+00
5.9375000000000000e-01 4.6875000000000000e-01 3.3353930984464575e+00
6.2500000000000000e-01 4.6875000000000000e-01 3.3528019675554876e+00
6.5625000000000000e-01 4.6875000000000000e-01 3.3684656575548440e+00
6.8750000000000000e-01 4.6875000000000000e-01 3.3826323222960575e+00
7.1875000000000000e-01 4.6875000000000000e-01 3.3955055812970678e+00
7.5000000000000000e-01 4.6875000000000000e-01 3.4072540073851583e+00
7.8125000000000000e-01 4.6875000000000000e-01 3.4180183051877151e+00
8.1250000000000000e-01 4.6875000000000000e-01 3.4279168060090934e+00
8.4375000000000000e-01 4.6875000000000000e-01 3.4370497195178240e+00
8.7500000000000000e-01 4.6875000000000000e-01 3.4455024566417394e+00
9.0625000000000000e-01 4.6875000000000000e-01 3.4533482510290647e+00
9.3750000000000000e-01 4.6875000000000000e-01 3.4606502454835395e+00
9.6875000000000000e-01 4.6875000000000000e-01 3.4674631665072755e+00
1.0000000000000000e+00 4.6875000000000000e-01 3.4738346789179473e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.0000000000000000e-01 5.0548974029276361e-01
6.2500000000000000e-02 5.0000000000000000e-01 1.0680075651236058e+00
9.3750000000000000e-02 5.0000000000000000e-01 1.5912051698513869e+00
1.2500000000000000e-01 5.0000000000000000e-01 2.0109401521502281e+00
1.5625000000000000e-01 5.0000000000000000e-01 2.3236962176827873e+00
1.8750000000000000e-01 5.0000000000000000e-01 2.5531130356573799e+00
2.1875000000000000e-01 5.0000000000000000e-01 2.7235552850168596e+00
2.5000000000000000e-01 5.0000000000000000e-01 2.8530635193534555e+00
2.8125000000000000e-01 5.0000000000000000e-01 2.9538519719963343e+00
3.1250000000000000e-01 5.0000000000000000e-01 3.0340593877859261e+00
3.4375000000000000e-01 5.0000000000000000e-01 3.0991669829376391e+00
3.7500000000000000e-01 5.0000000000000000e-01 3.1529409784689393e+00
4.0625000000000000e-01 5.0000000000000000e-01 3.1980282949768521e+00
4.3750000000000000e-01 5.0000000000000000e-01 3.2363311562409143e+00
4.6875000000000000e-01 5.0000000000000000e-01 3.2692455160364933e+00
5.0000000000000000e-01 5.0000000000000000e-01 3.2978156563634120e+00
5.3125000000000000e-01 5.0000000000000000e-01 3.3228365202326930e+00
5.6250000000000000e-01 5.0000000000000000e-01 3.3449228653630074e+00
5.9375000000000000e-01 5.0000000000000000e-01 3.3645569345462158e+00
6.2500000000000000e-01 5.0000000000000000e-01 3.3821219363620814e+00
6.5625000000000000e-01 5.0000000000000000e-01 3.3979259719013641e+00
6.8750000000000000e-01 5.0000000000000000e-01 3.4122194105864390e+00
7.1875000000000000e-01 5.0000000000000000e-01 3.4252076969570133e+00
7.5000000000000000e-01 5.0000000000000000e-01 3.4370609196523727e+00
7.8125000000000000e-01 5.0000000000000000e-01 3.4479210518202699e+00
8.1250000000000000e-01 5.0000000000000000e-01 3.4579074937559491e+00
8.4375000000000000e-01 5.0000000000000000e-01 3.4671213618769903e+00
8.7500000000000000e-01 5.0000000000000000e-01 3.4756488410229642e+00
9.0625000000000000e-01 5.0000000000000000e-01 3.4835638292595190e+00
9.3750000000000000e-01 5.0000000000000000e-01 3.4909300428660899e+00
9.6875000000000000e-01 5.0000000000000000e-01 3.4978027055301935e+00
1.0000000000000000e+00 5.0000000000000000e-01 3.5042299143694375e+00
0.0000000000000000e+00 5.3125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.3125000000000000e-01 5.0931083681724454e-01
6.2500000000000000e-02 5.3125000000000000e-01 1.0760816343461155e+00
9.3750000000000000e-02 5.3125000000000000e-01 1.6032358146369887e+00
1.2500000000000000e-01 5.3125000000000000e-01 2.0261462727198905e+00
1.5625000000000000e-01 5.3125000000000000e-01 2.3412703924430831e+00
1.8750000000000000e-01 5.3125000000000000e-01 2.5724266492517089e+00
2.1875000000000000e-01 5.3125000000000000e-01 2.7441638014120238e+00
2.5000000000000000e-01 5.3125000000000000e-01 2.8746585310007999e+00
2.8125000000000000e-01 5.3125000000000000e-01 2.9762170890889985e+00
3.1250000000000000e-01 5.3125000000000000e-01 3.0570394217753587e+00
3.4375000000000000e-01 5.3125000000000000e-01 3.1226478865494176e+00
3.7500000000000000e-01 5.3125000000000000e-01 3.1768369304832231e+00
4.0625000000000000e-01 5.3125000000000000e-01 3.2222732949643293e+00
4.3750000000000000e-01 5.3125000000000000e-01 3.2608734495198251e+00
4.6875000000000000e-01 5.3125000000000000e-01 3.2940438146474382e+00
5.0000000000000000e-01 5.3125000000000000e-01 3.3228365202326966e+00
5.3125000000000000e-01 5.3125000000000000e-01 3.3480525030513562e+00
5.6250000000000000e-01 5.3125000000000000e-01 3.3703111750256953e+00
5.9375000000000000e-01 5.3125000000000000e-01 3.3900984469173898e+00
6.2500000000000000e-01 5.3125000000000000e-01 3.4078004564369575e+00
6.5625000000000000e-01 5.3125000000000000e-01 3.4237276714312004e+00
6.8750000000000000e-01 5.3125000000000000e-01 3.4381323937948869e+00
7.1875000000000000e-01 5.3125000000000000e-01 3.4512216607724442e+00
7.5000000000000000e-01 5.3125000000000000e-01 3.4631668847591586e+00
7.8125000000000000e-01 5.3125000000000000e-01 3.4741111475353517e+00
8.1250000000000000e-01 5.3125000000000000e-01 3.4841747843548561e+00
8.4375000000000000e-01 5.3125000000000000e-01 3.4934597052144585e+00
8.7500000000000000e-01 5.3125000000000000e-01 3.5020527725598232e+00
9.0625000000000000e-01 5.3125000000000000e-01 3.5100284662100951e+00
9.3750000000000000e-01 5.3125000000000000e-01 3.5174510043190059e+00
9.6875000000000000e-01 5.3125000000000000e-01 3.5243760452173660e+00
1.0000000000000000e+00 5.3125000000000000e-01 3.5308520633805673e+00
0.0000000000000000e+00 5.6250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.6250000000000000e-01 5.1268473609573295e-01
6.2500000000000000e-02 5.6250000000000000e-01 1.0832108551483761e+00
9.3750000000000000e-02 5.6250000000000000e-01 1.6138585398636818e+00
1.2500000000000000e-01 5.6250000000000000e-01 2.0395725676416028e+00
1.5625000000000000e-01 5.6250000000000000e-01 2.3567870718307442e+00
1.8750000000000000e-01 5.6250000000000000e-01 2.5894784780792861e+00
2.1875000000000000e-01 5.6250000000000000e-01 2.7623581704584321e+00
2.5000000000000000e-01 5.6250000000000000e-01 2.8937231099468175e+00
2.8125000000000000e-01 5.6250000000000000e-01 2.9959608607063872e+00
3.1250000000000000e-01 5.6250000000000000e-01 3.0773254521498505e+00
3.4375000000000000e-01 5.6250000000000000e-01 3.1433755939879475e+00
3.7500000000000000e-01 5.6250000000000000e-01 3.1979306659166515e+00
4.0625000000000000e-01 5.6250000000000000e-01 3.2436749082405103e+00
4.3750000000000000e-01 5.6250000000000000e-01 3.2825373585209570e+00
4.6875000000000000e-01 5.6250000000000000e-01 3.3159336636418151e+00
5.0000000000000000e-01 5.6250000000000000e-01 3.3449228653630114e+00
5.3125000000000000e-01 5.6250000000000000e-01 3.3703111750256971e+00
5.6250000000000000e-01 5.6250000000000000e-01 3.3927220974510295e+00
5.9375000000000000e-01 5.6250000000000000e-01 3.4126447673573086e+00
6.2500000000000000e-01 5.6250000000000000e-01 3.4304678962449473e+00
6.5625000000000000e-01 5.6250000000000000e-01 3.4465040314462252e+00
6.8750000000000000e-01 5.6250000000000000e-01 3.4610071730081962e+00
7.1875000000000000e-01 5.6250000000000000e-01 3.4741857582183520e+00
7.5000000000000000e-01 5.6250000000000000e-01 3.4862123636564784e+00
7.8125000000000000e-01 5.6250000000000000e-01 3.4972310466566410e+00
8.1250000000000000e-01 5.6250000000000000e-01 3.5073629656951155e+00
8.4375000000000000e-01 5.6250000000000000e-01 3.5167107298843296e+00
8.7500000000000000e-01 5.6250000000000000e-01 3.5253617988375816e+00
9.0625000000000000e-01 5.6250000000000000e-01 3.5333911651144398e+00
9.3750000000000000e-01 5.6250000000000000e-01 3.5408634890899560e+00
9.6875000000000000e-01 5.6250000000000000e-01 3.5478348118442580e+00
1.0000000000000000e+00 5.6250000000000000e-01 3.5543539398897659e+00
0.0000000000000000e+00 5.9375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.9375000000000000e-01 5.1568489698423126e-01
6.2500000000000000e-02 5.9375000000000000e-01 1.0895503867167378e+00
9.3750000000000000e-02 5.9375000000000000e-01 1.6233045389707323e+00
1.2500000000000000e-01 5.9375000000000000e-01 2.0515113454028837e+00
1.5625000000000000e-01 5.9375000000000000e-01 2.3705842542486275e+00
1.8750000000000000e-01 5.9375000000000000e-01 2.6046401873973313e+00
2.1875000000000000e-01 5.9375000000000000e-01 2.7785351995281786e+00
2.5000000000000000e-01 5.9375000000000000e-01 2.9106732647809253e+00
2.8125000000000000e-01 5.9375000000000000e-01 3.0135143020532267e+00
3.1250000000000000e-01 5.9375000000000000e-01 3.0953604700954953e+00
3.4375000000000000e-01 5.9375000000000000e-01 3.1618028285032214e+00
3.7500000000000000e-01 5.9375000000000000e-01 3.2166829407691386e+00
4.0625000000000000e-01 5.9375000000000000e-01 3.2627006112112680e+00
4.3750000000000000e-01 5.9375000000000000e-01 3.3017960495412733e+00
4.6875000000000000e-01 5.9375000000000000e-01 3.3353930984464619e+00
5.0000000000000000e-01 5.9375000000000000e-01 3.3645569345462198e+00
5.3125000000000000e-01 5.9375000000000000e-01 3.3900984469173938e+00
5.6250000000000000e-01 5.9375000000000000e-01 3.4126447673573104e+00
5.9375000000000000e-01 5.9375000000000000e-01 3.4326878856781775e+00
6.2500000000000000e-01 5.9375000000000000e-01 3.4506187915980808e+00
6.5625000000000000e-01 5.9375000000000000e-01 3.4667518726021216e+00
6.8750000000000000e-01 5.9375000000000000e-01 3.4813426313194515e+00
7.1875000000000000e-01 5.9375000000000000e-01 3.4946007439736442e+00
7.5000000000000000e-01 5.9375000000000000e-01 3.5066998176373456e+00
7.8125000000000000e-01 5.9375000000000000e-01 3.5177847734984620e+00
8.1250000000000000e-01 5.9375000000000000e-01 3.5279774993164521e+00
8.4375000000000000e-01 5.9375000000000000e-01 3.5373812238015816e+00
8.7500000000000000e-01 5.9375000000000000e-01 3.5460839359817657e+00
9.0625000000000000e-01 5.9375000000000000e-01 3.5541610830501287e+00
9.3750000000000000e-01 5.9375000000000000e-01 3.5616777174640548e+00
9.6875000000000000e-01 5.9375000000000000e-01 3.5686902195765509e+00
1.0000000000000000e+00 5.9375000000000000e-01 3.5752476901391654e+00
0.0000000000000000e+00 6.2500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.2500000000000000e-01 5.1836967418002233e-01
6.2500000000000000e-02 6.2500000000000000e-01 1.0952234992588656e+00
9.3750000000000000e-02 6.2500000000000000e-01 1.6317574960796719e+00
1.2500000000000000e-01 6.2500000000000000e-01 2.0621948417425973e+00
1.5625000000000000e-01 6.2500000000000000e-01 2.3829304634367969e+00
1.8750000000000000e-01 6.2500000000000000e-01 2.6182070337673018e+00
2.1875000000000000e-01 6.2500000000000000e-01 2.7930101076883651e+00
2.5000000000000000e-01 6.2500000000000000e-01 2.9258394631732649e+00
2.8125000000000000e-01 6.2500000000000000e-01 3.0292198043675054e+00
3.1250000000000000e-01 6.2500000000000000e-01 3.1114963898781456e+00
3.4375000000000000e-01 6.2500000000000000e-01 3.1782892505024165e+00
3.7500000000000000e-01 6.2500000000000000e-01 3.2334598154702170e+00
4.0625000000000000e-01 6.2500000000000000e-01 3.2797218236799410e+00
4.3750000000000000e-01 6.2500000000000000e-01 3.3190254832962975e+00
4.6875000000000000e-01 6.2500000000000000e-01 3.3528019675554934e+00
5.0000000000000000e-01 6.2500000000000000e-01 3.3821219363620854e+00
5.3125000000000000e-01 6.2500000000000000e-01 3.4078004564369615e+00
5.6250000000000000e-01 6.2500000000000000e-01 3.4304678962449504e+00
5.9375000000000000e-01 6.2500000000000000e-01 3.4506187915980830e+00
6.2500000000000000e-01 6.2500000000000000e-01 3.4686461625545935e+00
6.5625000000000000e-01 6.2500000000000000e-01 3.4848660357962582e+00
6.8750000000000000e-01 6.2500000000000000e-01 3.4995352520741658e+00
7.1875000000000000e-01 6.2500000000000000e-01 3.5128645908365157e+00
7.5000000000000000e-01 6.2500000000000000e-01 3.5250285768282086e+00
7.8125000000000000e-01 6.2500000000000000e-01 3.5361729006618416e+00
8.1250000000000000e-01 6.2500000000000000e-01 3.5464200998383135e+00
8.4375000000000000e-01 6.2500000000000000e-01 3.5558739552514251e+00
8.7500000000000000e-01 6.2500000000000000e-01 3.5646229278660737e+00
9.0625000000000000e-01 6.2500000000000000e-01 3.5727428702248618e+00
9.3750000000000000e-01 6.2500000000000000e-01 3.5802991843961731e+00
9.6875000000000000e-01 6.2500000000000000e-01 3.5873485532676206e+00
1.0000000000000000e+00 6.2500000000000000e-01 3.5939403399975385e+00
0.0000000000000000e+00 6.5625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.5625000000000000e-01 5.2078597886410827e-01
6.2500000000000000e-02 6.5625000000000000e-01 1.1003292976512784e+00
9.3750000000000000e-02 6.5625000000000000e-01 1.6393650895721590e+00
1.2500000000000000e-01 6.5625000000000000e-01 2.0718097643797515e+00
1.5625000000000000e-01 6.5625000000000000e-01 2.3940415700208062e+00
1.8750000000000000e-01 6.5625000000000000e-01 2.6304163655906598e+00
2.1875000000000000e-01 6.5625000000000000e-01 2.8060362789157596e+00
2.5000000000000000e-01 6.5625000000000000e-01 2.9394873386418405e+00
2.8125000000000000e-01 6.5625000000000000e-01 3.0433525827884496e+00
3.1250000000000000e-01 6.5625000000000000e-01 3.1260160839004740e+00
3.4375000000000000e-01 6.5625000000000000e-01 3.1931239660949036e+00
3.7500000000000000e-01 6.5625000000000000e-01 3.2485555514716644e+00
4.0625000000000000e-01 6.5625000000000000e-01 3.2950371283248736e+00
4.3750000000000000e-01 6.5625000000000000e-01 3.3345279069050680e+00
4.6875000000000000e-01 6.5625000000000000e-01 3.3684656575548511e+00
5.0000000000000000e-01 6.5625000000000000e-01 3.3979259719013708e+00
5.3125000000000000e-01 6.5625000000000000e-01 3.4237276714312057e+00
5.6250000000000000e-01 6.5625000000000000e-01 3.4465040314462301e+00
5.9375000000000000e-01 6.5625000000000000e-01 3.4667518726021260e+00
6.2500000000000000e-01 6.5625000000000000e-01 3.4848660357962609e+00
6.5625000000000000e-01 6.5625000000000000e-01 3.5011640169327483e+00
6.8750000000000000e-01 6.5625000000000000e-01 3.5159038556214846e+00
7.1875000000000000e-01 6.5625000000000000e-01 3.5292973194542707e+00
7.5000000000000000e-01 6.5625000000000000e-01 3.5415197550279744e+00
7.8125000000000000e-01 6.5625000000000000e-01 3.5527175420509134e+00
8.1250000000000000e-01 6.5625000000000000e-01 3.5630137999998848e+00
8.4375000000000000e-01 6.5625000000000000e-01 3.5725128044496719e+00
8.7500000000000000e-01 6.5625000000000000e-01 3.5813034392407204e+00
9.0625000000000000e-01 6.5625000000000000e-01 3.5894619201969804e+00
9.3750000000000000e-01 6.5625000000000000e-01 3.5970539627750546e+00
9.6875000000000000e-01 6.5625000000000000e-01 3.6041365211167329e+00
1.0000000000000000e+00 6.5625000000000000e-01 3.6107591937476489e+00
0.0000000000000000e+00 6.8750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.8750000000000000e-01 5.2297193384471119e-01
6.2500000000000000e-02 6.8750000000000000e-01 1.1049483250330021e+00
9.3750000000000000e-02 6.8750000000000000e-01 1.6462473391835641e+00
1.2500000000000000e-01 6.8750000000000000e-01 2.0805078473043523e+00
1.5625000000000000e-01 6.8750000000000000e-01 2.4040929981907189e+00
1.8750000000000000e-01 6.8750000000000000e-01 2.6414610485380630e+00
2.1875000000000000e-01 6.8750000000000000e-01 2.8178195973787750e+00
2.5000000000000000e-01 6.8750000000000000e-01 2.9518327191501861e+00
2.8125000000000000e-01 6.8750000000000000e-01 3.0561362445174849e+00
3.1250000000000000e-01 6.8750000000000000e-01 3.1391493789387250e+00
3.4375000000000000e-01 6.8750000000000000e-01 3.2065418688616418e+00
3.7500000000000000e-01 6.8750000000000000e-01 3.2622092363210755e+00
4.0625000000000000e-01 6.8750000000000000e-01 3.3088891314434639e+00
4.3750000000000000e-01 6.8750000000000000e-01 3.3485489133561739e+00
4.6875000000000000e-01 6.8750000000000000e-01 3.3826323222960668e+00
5.0000000000000000e-01 6.8750000000000000e-01 3.4122194105864474e+00
5.3125000000000000e-01 6.8750000000000000e-01 3.4381323937948949e+00
5.6250000000000000e-01 6.8750000000000000e-01 3.4610071730082050e+00
5.9375000000000000e-01 6.8750000000000000e-01 3.4813426313194591e+00
6.2500000000000000e-01 6.8750000000000000e-01 3.4995352520741725e+00
6.5625000000000000e-01 6.8750000000000000e-01 3.5159038556214868e+00
6.8750000000000000e-01 6.8750000000000000e-01 3.5307075617285024e+00
7.1875000000000000e-01 6.8750000000000000e-01 3.5441590279403301e+00
7.5000000000000000e-01 6.8750000000000000e-01 3.5564343408470487e+00
7.8125000000000000e-01 6.8750000000000000e-01 3.5676805005350376e+00
8.1250000000000000e-01 6.8750000000000000e-01 3.5780211504103017e+00
8.4375000000000000e-01 6.8750000000000000e-01 3.5875610114178782e+00
8.7500000000000000e-01 6.8750000000000000e-01 3.5963893481701841e+00
9.0625000000000000e-01 6.8750000000000000e-01 3.6045827036624853e+00
9.3750000000000000e-01 6.8750000000000000e-01 3.6122070756595792e+00
9.6875000000000000e-01 6.8750000000000000e-01 3.6193196627453745e+00
1.0000000000000000e+00 6.8750000000000000e-01 3.6259702756699448e+00
0.0000000000000000e+00 7.1875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.1875000000000000e-01 5.2495882876906552e-01
6.2500000000000000e-02 7.1875000000000000e-01 1.1091466900624258e+00
9.3750000000000000e-02 7.1875000000000000e-01 1.6525027545217827e+00
1.2500000000000000e-01 7.1875000000000000e-01 2.0884136252379379e+00
1.5625000000000000e-01 7.1875000000000000e-01 2.4132287171639351e+00
1.8750000000000000e-01 7.1875000000000000e-01 2.6514993545870067e+00
2.1875000000000000e-01 7.1875000000000000e-01 2.8285290067567090e+00
2.5000000000000000e-01 7.1875000000000000e-01 2.9630526975841400e+00
2.8125000000000000e-01 7.1875000000000000e-01 3.0677542575803352e+00
3.1250000000000000e-01 7.1875000000000000e-01 3.1510848413512154e+00
3.4375000000000000e-01 7.1875000000000000e-01 3.2187356808379102e+00
3.7500000000000000e-01 7.1875000000000000e-01 3.2746170345536467e+00
4.0625000000000000e-01 7.1875000000000000e-01 3.3214768885148729e+00
4.3750000000000000e-01 7.1875000000000000e-01 3.3612900143003133e+00
4.6875000000000000e-01 7.1875000000000000e-01 3.3955055812970789e+00
5.0000000000000000e-01 7.1875000000000000e-01 3.4252076969570253e+00
5.3125000000000000e-01 7.1875000000000000e-01 3.4512216607724580e+00
5.6250000000000000e-01 7.1875000000000000e-01 3.4741857582183644e+00
5.9375000000000000e-01 7.1875000000000000e-01 3.4946007439736562e+00
6.2500000000000000e-01 7.1875000000000000e-01 3.5128645908365241e+00
6.5625000000000000e-01 7.1875000000000000e-01 3.5292973194542738e+00
6.8750000000000000e-01 7.1875000000000000e-01 3.5441590279403319e+00
7.1875000000000000e-01 7.1875000000000000e-01 3.5576631795250377e+00
7.5000000000000000e-01 7.1875000000000000e-01 3.5699865304782943e+00
7.8125000000000000e-01 7.1875000000000000e-01 3.5812766421770523e+00
8.1250000000000000e-01 7.1875000000000000e-01 3.5916576319899800e+00
8.4375000000000000e-01 7.1875000000000000e-01 3.6012346237433865e+00
8.7500000000000000e-01 7.1875000000000000e-01 3.6100972265152129e+00
9.0625000000000000e-01 7.1875000000000000e-01 3.6183222793215393e+00
9.3750000000000000e-01 7.1875000000000000e-01 3.6259760354248054e+00
9.6875000000000000e-01 7.1875000000000000e-01 3.6331159147321341e+00
1.0000000000000000e+00 7.1875000000000000e-01 3.6397919202767337e+00
0.0000000000000000e+00 7.5000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.5000000000000000e-01 5.2677258034292895e-01
6.2500000000000000e-02 7.5000000000000000e-01 1.1129791497496266e+00
9.3750000000000000e-02 7.5000000000000000e-01 1.6582129279031128e+00
1.2500000000000000e-01 7.5000000000000000e-01 2.0956302408597502e+00
1.5625000000000000e-01 7.5000000000000000e-01 2.4215679569841435e+00
1.8750000000000000e-01 7.5000000000000000e-01 2.6606623476281217e+00
2.1875000000000000e-01 7.5000000000000000e-01 2.8383043959647467e+00
2.5000000000000000e-01 7.5000000000000000e-01 2.9732938990351534e+00
2.8125000000000000e-01 7.5000000000000000e-01 3.0783585157517077e+00
3.1250000000000000e-01 7.5000000000000000e-01 3.1619785788796020e+00
3.4375000000000000e-01 7.5000000000000000e-01 3.2298649461226026e+00
3.7500000000000000e-01 7.5000000000000000e-01 3.2859413389554568e+00
4.0625000000000000e-01 7.5000000000000000e-01 3.3329651867705072e+00
4.3750000000000000e-01 7.5000000000000000e-01 3.3729180333141140e+00
4.6875000000000000e-01 7.5000000000000000e-01 3.4072540073851725e+00
5.0000000000000000e-01 7.5000000000000000e-01 3.4370609196523860e+00
5.3125000000000000e-01 7.5000000000000000e-01 3.4631668847591732e+00
5.6250000000000000e-01 7.5000000000000000e-01 3.4862123636564939e+00
5.9375000000000000e-01 7.5000000000000000e-01 3.5066998176373598e+00
6.2500000000000000e-01 7.5000000000000000e-01 3.5250285768282201e+00
6.5625000000000000e-01 7.5000000000000000e-01 3.5415197550279811e+00
6.8750000000000000e-01 7.5000000000000000e-01 3.5564343408470545e+00
7.1875000000000000e-01 7.5000000000000000e-01 3.5699865304782952e+00
7.5000000000000000e-01 7.5000000000000000e-01 3.5823536891632561e+00
7.8125000000000000e-01 7.5000000000000000e-01 3.5936838885176967e+00
8.1250000000000000e-01 7.5000000000000000e-01 3.6041016766656089e+00
8.4375000000000000e-01 7.5000000000000000e-01 3.6137125435421438e+00
8.7500000000000000e-01 7.5000000000000000e-01 3.6226064112458722e+00
9.0625000000000000e-01 7.5000000000000000e-01 3.6308603878198764e+00
9.3750000000000000e-01 7.5000000000000000e-01 3.6385409587845858e+00
9.6875000000000000e-01 7.5000000000000000e-01 3.6457057453292578e+00
1.0000000000000000e+00 7.5000000000000000e-01 3.6524049254837982e+00
0.0000000000000000e+00 7.8125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.8125000000000000e-01 5.2843483734142216e-01
6.2500000000000000e-02 7.8125000000000000e-01 1.1164914426228052e+00
9.3750000000000000e-02 7.8125000000000000e-01 1.6634460104135340e+00
1.2500000000000000e-01 7.8125000000000000e-01 2.1022438396463454e+00
1.5625000000000000e-01 7.8125000000000000e-01 2.4292102901543928e+00
1.8750000000000000e-01 7.8125000000000000e-01 2.6690594708039761e+00
2.1875000000000000e-01 7.8125000000000000e-01 2.8472625637375604e+00
2.5000000000000000e-01 7.8125000000000000e-01 2.9826787332125670e+00
2.8125000000000000e-01 7.8125000000000000e-01 3.0880758157924020e+00
3.1250000000000000e-01 7.8125000000000000e-01 3.1719608972273918e+00
3.4375000000000000e-01 7.8125000000000000e-01 3.2400628330595440e+00
3.7500000000000000e-01 7.8125000000000000e-01 3.2963176926934445e+00
4.0625000000000000e-01 7.8125000000000000e-01 3.3434915673744916e+00
4.3750000000000000e-01 7.8125000000000000e-01 3.3835722124679597e+00
4.6875000000000000e-01 7.8125000000000000e-01 3.4180183051877306e+00
5.0000000000000000e-01 7.8125000000000000e-01 3.4479210518202867e+00
5.3125000000000000e-01 7.8125000000000000e-01 3.4741111475353690e+00
5.6250000000000000e-01 7.8125000000000000e-01 3.4972310466566552e+00
5.9375000000000000e-01 7.8125000000000000e-01 3.5177847734984766e+00
6.2500000000000000e-01 7.8125000000000000e-01 3.5361729006618559e+00
6.5625000000000000e-01 7.8125000000000000e-01 3.5527175420509236e+00
6.8750000000000000e-01 7.8125000000000000e-01 3.5676805005350456e+00
7.1875000000000000e-01 7.8125000000000000e-01 3.5812766421770572e+00
7.5000000000000000e-01 7.8125000000000000e-01 3.5936838885176998e+00
7.8125000000000000e-01 7.8125000000000000e-01 3.6050507771013556e+00
8.1250000000000000e-01 7.8125000000000000e-01 3.6155022492842677e+00
8.4375000000000000e-01 7.8125000000000000e-01 3.6251441291539352e+00
8.7500000000000000e-01 7.8125000000000000e-01 3.6340666244838196e+00
9.0625000000000000e-01 7.8125000000000000e-01 3.6423470888541343e+00
9.3750000000000000e-01 7.8125000000000000e-01 3.6500522198091887e+00
9.6875000000000000e-01 7.8125000000000000e-01 3.6572398223623961e+00
1.0000000000000000e+00 7.8125000000000000e-01 3.6639602344733468e+00
0.0000000000000000e+00 8.1250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.1250000000000000e-01 5.2996382717136625e-01
6.2500000000000000e-02 8.1250000000000000e-01 1.1197220765812641e+00
9.3750000000000000e-02 8.1250000000000000e-01 1.6682593758517088e+00
1.2500000000000000e-01 8.1250000000000000e-01 2.1083269376223766e+00
1.5625000000000000e-01 8.1250000000000000e-01 2.4362395244067270e+00
1.8750000000000000e-01 8.1250000000000000e-01 2.6767828246925460e+00
2.1875000000000000e-01 8.1250000000000000e-01 2.8555017836290806e+00
2.5000000000000000e-01 8.1250000000000000e-01 2.9913101782596376e+00
2.8125000000000000e-01 8.1250000000000000e-01 3.0970128126300511e+00
3.1250000000000000e-01 8.1250000000000000e-01 3.1811413925085388e+00
3.4375000000000000e-01 8.1250000000000000e-01 3.2494413385968293e+00
3.7500000000000000e-01 8.1250000000000000e-01 3.3058600861574701e+00
4.0625000000000000e-01 8.1250000000000000e-01 3.3531716995422656e+00
4.3750000000000000e-01 8.1250000000000000e-01 3.3933696516543321e+00
4.6875000000000000e-01 8.1250000000000000e-01 3.4279168060091099e+00
5.0000000000000000e-01 8.1250000000000000e-01 3.4579074937559691e+00
5.3125000000000000e-01 8.1250000000000000e-01 3.4841747843548752e+00
5.6250000000000000e-01 8.1250000000000000e-01 3.5073629656951342e+00
5.9375000000000000e-01 8.1250000000000000e-01 3.5279774993164668e+00
6.2500000000000000e-01 8.1250000000000000e-01 3.5464200998383300e+00
6.5625000000000000e-01 8.1250000000000000e-01 3.5630137999998999e+00
6.8750000000000000e-01 8.1250000000000000e-01 3.5780211504103141e+00
7.1875000000000000e-01 8.1250000000000000e-01 3.5916576319899916e+00
7.5000000000000000e-01 8.1250000000000000e-01 3.6041016766656147e+00
7.8125000000000000e-01 8.1250000000000000e-01 3.6155022492842712e+00
8.1250000000000000e-01 8.1250000000000000e-01 3.6259846517143202e+00
8.4375000000000000e-01 8.1250000000000000e-01 3.6356550143148723e+00
8.7500000000000000e-01 8.1250000000000000e-01 3.6446038066607427e+00
9.0625000000000000e-01 8.1250000000000000e-01 3.6529086073473311e+00
9.3750000000000000e-01 8.1250000000000000e-01 3.6606363082516684e+00
9.6875000000000000e-01 8.1250000000000000e-01 3.6678448829343071e+00
1.0000000000000000e+00 8.1250000000000000e-01 3.6745848160855745e+00
0.0000000000000000e+00 8.4375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.4375000000000000e-01 5.3137501142124688e-01
6.2500000000000000e-02 8.4375000000000000e-01 1.1227037148881804e+00
9.3750000000000000e-02 8.4375000000000000e-01 1.6727016876430378e+00
1.2500000000000000e-01 8.4375000000000000e-01 2.1139410345759515e+00
1.5625000000000000e-01 8.4375000000000000e-01 2.4427267211261414e+00
1.8750000000000000e-01 8.4375000000000000e-01 2.6839104807512641e+00
2.1875000000000000e-01 8.4375000000000000e-01 2.8631053358624698e+00
2.5000000000000000e-01 8.4375000000000000e-01 2.9992754795226237e+00
2.8125000000000000e-01 8.4375000000000000e-01 3.1052598498312221e+00
3.1250000000000000e-01 8.4375000000000000e-01 3.1896128881316361e+00
3.4375000000000000e-01 8.4375000000000000e-01 3.2580953124880088e+00
3.7500000000000000e-01 8.4375000000000000e-01 3.3146650535674604e+00
4.0625000000000000e-01 8.4375000000000000e-01 3.3621035377076032e+00
4.3750000000000000e-01 8.4375000000000000e-01 3.4024095168292092e+00
4.6875000000000000e-01 8.4375000000000000e-01 3.4370497195178400e+00
5.0000000000000000e-01 8.4375000000000000e-01 3.4671213618770089e+00
5.3125000000000000e-01 8.4375000000000000e-01 3.4934597052144793e+00
5.6250000000000000e-01 8.4375000000000000e-01 3.5167107298843470e+00
5.9375000000000000e-01 8.4375000000000000e-01 3.5373812238016007e+00
6.2500000000000000e-01 8.4375000000000000e-01 3.5558739552514420e+00
6.5625000000000000e-01 8.4375000000000000e-01 3.5725128044496897e+00
6.8750000000000000e-01 8.4375000000000000e-01 3.5875610114178942e+00
7.1875000000000000e-01 8.4375000000000000e-01 3.6012346237434003e+00
7.5000000000000000e-01 8.4375000000000000e-01 3.6137125435421535e+00
7.8125000000000000e-01 8.4375000000000000e-01 3.6251441291539415e+00
8.1250000000000000e-01 8.4375000000000000e-01 3.6356550143148745e+00
8.4375000000000000e-01 8.4375000000000000e-01 3.6453516112380240e+00
8.7500000000000000e-01 8.4375000000000000e-01 3.6543246303785266e+00
9.0625000000000000e-01 8.4375000000000000e-01 3.6626518573488247e+00
9.3750000000000000e-01 8.4375000000000000e-01 3.6704003628283171e+00
9.6875000000000000e-01 8.4375000000000000e-01 3.6776282754979541e+00
1.0000000000000000e+00 8.4375000000000000e-01 3.6843862151613389e+00
0.0000000000000000e+00 8.7500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.7500000000000000e-01 5.3268159573292695e-01
6.2500000000000000e-02 8.7500000000000000e-01 1.1254642608385310e+00
9.3750000000000000e-02 8.7500000000000000e-01 1.6768145238481589e+00
1.2500000000000000e-01 8.7500000000000000e-01 2.1191386710319611e+00
1.5625000000000000e-01 8.7500000000000000e-01 2.4487325664387143e+00
1.8750000000000000e-01 8.7500000000000000e-01 2.6905090757557248e+00
2.1875000000000000e-01 8.7500000000000000e-01 2.8701442657569394e+00
2.5000000000000000e-01 8.7500000000000000e-01 3.0066490351247204e+00
2.8125000000000000e-01 8.7500000000000000e-01 3.1128939477448627e+00
3.1250000000000000e-01 8.7500000000000000e-01 3.1974545071874338e+00
3.4375000000000000e-01 8.7500000000000000e-01 3.2661055993106154e+00
3.7500000000000000e-01 8.7500000000000000e-01 3.3228148727749351e+00
4.0625000000000000e-01 8.7500000000000000e-01 3.3703705695363264e+00
4.3750000000000000e-01 8.7500000000000000e-01 3.4107763285491277e+00
4.6875000000000000e-01 8.7500000000000000e-01 3.4455024566417545e+00
5.0000000000000000e-01 8.7500000000000000e-01 3.4756488410229824e+00
5.3125000000000000e-01 8.7500000000000000e-01 3.5020527725598414e+00
5.6250000000000000e-01 8.7500000000000000e-01 3.5253617988376011e+00
5.9375000000000000e-01 8.7500000000000000e-01 3.5460839359817826e+00
6.2500000000000000e-01 8.7500000000000000e-01 3.5646229278660946e+00
6.5625000000000000e-01 8.7500000000000000e-01 3.5813034392407408e+00
6.8750000000000000e-01 8.7500000000000000e-01 3.5963893481702010e+00
7.1875000000000000e-01 8.7500000000000000e-01 3.6100972265152271e+00
7.5000000000000000e-01 8.7500000000000000e-01 3.6226064112458842e+00
7.8125000000000000e-01 8.7500000000000000e-01 3.6340666244838280e+00
8.1250000000000000e-01 8.7500000000000000e-01 3.6446038066607471e+00
8.4375000000000000e-01 8.7500000000000000e-01 3.6543246303785288e+00
8.7500000000000000e-01 8.7500000000000000e-01 3.6633200285700962e+00
9.0625000000000000e-01 8.7500000000000000e-01 3.6716679780197135e+00
9.3750000000000000e-01 8.7500000000000000e-01 3.6794357145210790e+00
9.6875000000000000e-01 8.7500000000000000e-01 3.6866815100241079e+00
1.0000000000000000e+00 8.7500000000000000e-01 3.6934561091729488e+00
0.0000000000000000e+00 9.0625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.0625000000000000e-01 5.3389491530790745e-01
6.2500000000000000e-02 9.0625000000000000e-01 1.1280277058885755e+00
9.3750000000000000e-02 9.0625000000000000e-01 1.6806336786510243e+00
1.2500000000000000e-01 9.0625000000000000e-01 2.1239650833693662e+00
1.5625000000000000e-01 9.0625000000000000e-01 2.4543092647283689e+00
1.8750000000000000e-01 9.0625000000000000e-01 2.6966358622672284e+00
2.1875000000000000e-01 9.0625000000000000e-01 2.8766795516891310e+00
2.5000000000000000e-01 9.0625000000000000e-01 3.0134946615672416e+00
2.8125000000000000e-01 9.0625000000000000e-01 3.1199811521216230e+00
3.1250000000000000e-01 9.0625000000000000e-01 3.2047340905750348e+00
3.4375000000000000e-01 9.0625000000000000e-01 3.2735415139562161e+00
3.7500000000000000e-01 9.0625000000000000e-01 3.3303800879147145e+00
4.0625000000000000e-01 9.0625000000000000e-01 3.3780443775328348e+00
4.3750000000000000e-01 9.0625000000000000e-01 3.4185425560543399e+00
4.6875000000000000e-01 9.0625000000000000e-01 3.4533482510290803e+00
5.0000000000000000e-01 9.0625000000000000e-01 3.4835638292595341e+00
5.3125000000000000e-01 9.0625000000000000e-01 3.5100284662101129e+00
5.6250000000000000e-01 9.0625000000000000e-01 3.5333911651144572e+00
5.9375000000000000e-01 9.0625000000000000e-01 3.5541610830501469e+00
6.2500000000000000e-01 9.0625000000000000e-01 3.5727428702248814e+00
6.5625000000000000e-01 9.0625000000000000e-01 3.5894619201970031e+00
6.8750000000000000e-01 9.0625000000000000e-01 3.6045827036625036e+00
7.1875000000000000e-01 9.0625000000000000e-01 3.6183222793215575e+00
7.5000000000000000e-01 9.0625000000000000e-01 3.6308603878198902e+00
7.8125000000000000e-01 9.0625000000000000e-01 3.6423470888541445e+00
8.1250000000000000e-01 9.0625000000000000e-01 3.6529086073473382e+00
8.4375000000000000e-01 9.0625000000000000e-01 3.6626518573488287e+00
8.7500000000000000e-01 9.0625000000000000e-01 3.6716679780197170e+00
9.0625000000000000e-01 9.0625000000000000e-01 3.6800351233125994e+00
9.3750000000000000e-01 9.0625000000000000e-01 3.6878206820215187e+00
9.6875000000000000e-01 9.0625000000000000e-01 3.6950830588592556e+00
1.0000000000000000e+00 9.0625000000000000e-01 3.7018731141814349e+00
0.0000000000000000e+00 9.3750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.3750000000000000e-01 5.3502465561838775e-01
6.2500000000000000e-02 9.3750000000000000e-01 1.1304147657331252e+00
9.3750000000000000e-02 9.3750000000000000e-01 1.6841902511122813e+00
1.2500000000000000e-01 9.3750000000000000e-01 2.1284596119363925e+00
1.5625000000000000e-01 9.3750000000000000e-01 2.4595020809371082e+00
1.8750000000000000e-01 9.3750000000000000e-01 2.7023403295699668e+00
2.1875000000000000e-01 9.3750000000000000e-01 2.8827638055288540e+00
2.5000000000000000e-01 9.3750000000000000e-01 3.0198673766333894e+00
2.8125000000000000e-01 9.3750000000000000e-01 3.1265783913084806e+00
3.1250000000000000e-01 9.3750000000000000e-01 3.2115101155678589e+00
3.4375000000000000e-01 9.3750000000000000e-01 3.2804628092723367e+00
3.7500000000000000e-01 9.3750000000000000e-01 3.3374215162340373e+00
4.0625000000000000e-01 9.3750000000000000e-01 3.3851866775634702e+00
4.3750000000000000e-01 9.3750000000000000e-01 3.4257706818730065e+00
4.6875000000000000e-01 9.3750000000000000e-01 3.4606502454835550e+00
5.0000000000000000e-01 9.3750000000000000e-01 3.4909300428661063e+00
5.3125000000000000e-01 9.3750000000000000e-01 3.5174510043190228e+00
5.6250000000000000e-01 9.3750000000000000e-01 3.5408634890899724e+00
5.9375000000000000e-01 9.3750000000000000e-01 3.5616777174640721e+00
6.2500000000000000e-01 9.3750000000000000e-01 3.5802991843961913e+00
6.5625000000000000e-01 9.3750000000000000e-01 3.5970539627750737e+00
6.8750000000000000e-01 9.3750000000000000e-01 3.6122070756596019e+00
7.1875000000000000e-01 9.3750000000000000e-01 3.6259760354248245e+00
7.5000000000000000e-01 9.3750000000000000e-01 3.6385409587846063e+00
7.8125000000000000e-01 9.3750000000000000e-01 3.6500522198092020e+00
8.1250000000000000e-01 9.3750000000000000e-01 3.6606363082516769e+00
8.4375000000000000e-01 9.3750000000000000e-01 3.6704003628283242e+00
8.7500000000000000e-01 9.3750000000000000e-01 3.6794357145210852e+00
9.0625000000000000e-01 9.3750000000000000e-01 3.6878206820215200e+00
9.3750000000000000e-01 9.3750000000000000e-01 3.6956227963699972e+00
9.6875000000000000e-01 9.3750000000000000e-01 3.7029005856732318e+00
1.0000000000000000e+00 9.3750000000000000e-01 3.7097050178523960e+00
0.0000000000000000e+00 9.6875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.6875000000000000e-01 5.3607863374900122e-01
6.2500000000000000e-02 9.6875000000000000e-01 1.1326431619435451e+00
9.3750000000000000e-02 9.6875000000000000e-01 1.6875118704840306e+00
1.2500000000000000e-01 9.6875000000000000e-01 2.1326570345048976e+00
1.5625000000000000e-01 9.6875000000000000e-01 2.4643505853175567e+00
1.8750000000000000e-01 9.6875000000000000e-01 2.7076654363300423e+00
2.1875000000000000e-01 9.6875000000000000e-01 2.8884425815135293e+00
2.5000000000000000e-01 9.6875000000000000e-01 3.0258148009436070e+00
2.8125000000000000e-01 9.6875000000000000e-01 3.1327349548603980e+00
3.1250000000000000e-01 9.6875000000000000e-01 3.2178332320614969e+00
3.4375000000000000e-01 9.6875000000000000e-01 3.2869212549387501e+00
3.7500000000000000e-01 9.6875000000000000e-01 3.3439918593169176e+00
4.0625000000000000e-01 9.6875000000000000e-01 3.3918509555126710e+00
4.3750000000000000e-01 9.6875000000000000e-01 3.4325148591369068e+00
4.6875000000000000e-01 9.6875000000000000e-01 3.4674631665072906e+00
5.0000000000000000e-01 9.6875000000000000e-01 3.4978027055302099e+00
5.3125000000000000e-01 9.6875000000000000e-01 3.5243760452173829e+00
5.6250000000000000e-01 9.6875000000000000e-01 3.5478348118442753e+00
5.9375000000000000e-01 9.6875000000000000e-01 3.5686902195765691e+00
6.2500000000000000e-01 9.6875000000000000e-01 3.5873485532676392e+00
6.5625000000000000e-01 9.6875000000000000e-01 3.6041365211167524e+00
6.8750000000000000e-01 9.6875000000000000e-01 3.6193196627453963e+00
7.1875000000000000e-01 9.6875000000000000e-01 3.6331159147321550e+00
7.5000000000000000e-01 9.6875000000000000e-01 3.6457057453292769e+00
7.8125000000000000e-01 9.6875000000000000e-01 3.6572398223624130e+00
8.1250000000000000e-01 9.6875000000000000e-01 3.6678448829343182e+00
8.4375000000000000e-01 9.6875000000000000e-01 3.6776282754979643e+00
8.7500000000000000e-01 9.6875000000000000e-01 3.6866815100241133e+00
9.0625000000000000e-01 9.6875000000000000e-01 3.6950830588592596e+00
9.3750000000000000e-01 9.6875000000000000e-01 3.7029005856732327e+00
9.6875000000000000e-01 9.6875000000000000e-01 3.7101927337182254e+00
1.0000000000000000e+00 9.6875000000000000e-01 3.7170105709326497e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 1.0000000000000000e+00 5.3705839682532797e-01
6.2500000000000000e-02 1.0000000000000000e+00 1.1347292666366264e+00
9.3750000000000000e-02 1.0000000000000000e+00 1.6906247829613144e+00
1.2500000000000000e-01 1.0000000000000000e+00 2.1365888629901488e+00
1.5625000000000000e-01 1.0000000000000000e+00 2.4688894318911907e+00
1.8750000000000000e-01 1.0000000000000000e+00 2.7126484223970682e+00
2.1875000000000000e-01 1.0000000000000000e+00 2.8937553533859681e+00
2.5000000000000000e-01 1.0000000000000000e+00 3.0313782671969971e+00
2.8125000000000000e-01 1.0000000000000000e+00 3.1384936870513731e+00
3.1250000000000000e-01 1.0000000000000000e+00 3.2237475087839051e+00
3.4375000000000000e-01 1.0000000000000000e+00 3.2929619186014687e+00
3.7500000000000000e-01 1.0000000000000000e+00 3.3501370093075411e+00
4.0625000000000000e-01 1.0000000000000000e+00 3.3980837928781304e+00
4.3750000000000000e-01 1.0000000000000000e+00 3.4388222529355468e+00
4.6875000000000000e-01 1.0000000000000000e+00 3.4738346789179619e+00
5.0000000000000000e-01 1.0000000000000000e+00 3.5042299143694531e+00
5.3125000000000000e-01 1.0000000000000000e+00 3.5308520633805842e+00
5.6250000000000000e-01 1.0000000000000000e+00 3.5543539398897837e+00
5.9375000000000000e-01 1.0000000000000000e+00 3.5752476901391836e+00
6.2500000000000000e-01 1.0000000000000000e+00 3.5939403399975576e+00
6.5625000000000000e-01 1.0000000000000000e+00 3.6107591937476693e+00
6.8750000000000000e-01 1.0000000000000000e+00 3.6259702756699652e+00
7.1875000000000000e-01 1.0000000000000000e+00 3.6397919202767550e+00
7.5000000000000000e-01 1.0000000000000000e+00 3.6524049254838173e+00
7.8125000000000000e-01 1.0000000000000000e+00 3.6639602344733646e+00
8.1250000000000000e-01 1.0000000000000000e+00 3.6745848160855892e+00
8.4375000000000000e-01 1.0000000000000000e+00 3.6843862151613487e+00
8.7500000000000000e-01 1.0000000000000000e+00 3.6934561091729536e+00
9.0625000000000000e-01 1.0000000000000000e+00 3.7018731141814385e+00
9.3750000000000000e-01 1.0000000000000000e+00 3.7097050178523974e+00
9.6875000000000000e-01 1.0000000000000000e+00 3.7170105709326502e+00
1.0000000000000000e+00 1.0000000000000000e+00 3.7238409361349483e+00


==> data/example_II_1a/test_solution2d_artificial.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.2258064516129031e-02 0.0000000000000000e+00 2.0129852008866006e-01
6.4516129032258063e-02 0.0000000000000000e+00 3.9435585511331855e-01
9.6774193548387094e-02 0.0000000000000000e+00 5.7126821509479231e-01
1.2903225806451613e-01 0.0000000000000000e+00 7.2479278722911988e-01
1.6129032258064516e-01 0.0000000000000000e+00 8.4864425749475092e-01
1.9354838709677419e-01 0.0000000000000000e+00 9.3775213214708042e-01
2.2580645161290322e-01 0.0000000000000000e+00 9.8846832432811138e-01
2.5806451612903225e-01 0.0000000000000000e+00 9.9871650717105276e-01
2.9032258064516125e-01 0.0000000000000000e+00 9.6807711886620440e-01
3.2258064516129031e-01 0.0000000000000000e+00 8.9780453957074158e-01
3.5483870967741937e-01 0.0000000000000000e+00 7.9077573693769854e-01
3.8709677419354838e-01 0.0000000000000000e+00 6.5137248272222226e-01
4.1935483870967738e-01 0.0000000000000000e+00 4.8530196253108143e-01
4.5161290322580644e-01 0.0000000000000000e+00 2.9936312297335799e-01
4.8387096774193550e-01 0.0000000000000000e+00 1.0116832198743228e-01
5.1612903225806450e-01 0.0000000000000000e+00 -1.0116832198743203e-01
5.4838709677419351e-01 0.0000000000000000e+00 -2.9936312297335738e-01
5.8064516129032251e-01 0.0000000000000000e+00 -4.8530196253108043e-01
6.1290322580645162e-01 0.0000000000000000e+00 -6.5137248272222203e-01
6.4516129032258063e-01 0.0000000000000000e+00 -7.9077573693769865e-01
6.7741935483870963e-01 0.0000000000000000e+00 -8.9780453957074136e-01
7.0967741935483875e-01 0.0000000000000000e+00 -9.6807711886620429e-01
7.4193548387096775e-01 0.0000000000000000e+00 -9.9871650717105276e-01
7.7419354838709675e-01 0.0000000000000000e+00 -9.8846832432811138e-01
8.0645161290322576e-01 0.0000000000000000e+00 -9.3775213214708075e-01
8.3870967741935476e-01 0.0000000000000000e+00 -8.4864425749475147e-01
8.7096774193548387e-01 0.0000000000000000e+00 -7.2479278722912011e-01
9.0322580645161288e-01 0.0000000000000000e+00 -5.7126821509479242e-01
9.3548387096774188e-01 0.0000000000000000e+00 -3.9435585511331872e-01
9.6774193548387100e-01 0.0000000000000000e+00 -2.0129852008866028e-01
1.0000000000000000e+00 0.0000000000000000e+00 -2.4492935982947064e-16
0.0000000000000000e+00 3.2258064516129031e-02 3.2258064516129031e-02
3.2258064516129031e-02 3.2258064516129031e-02 2.3355658460478909e-01
6.4516129032258063e-02 3.2258064516129031e-02 4.2661391962944761e-01
9.6774193548387094e-02 3.2258064516129031e-02 6.0352627961092131e-01
1.2903225806451613e-01 3.2258064516129031e-02 7.5705085174524889e-01
1.6129032258064516e-01 3.2258064516129031e-02 8.8090232201087992e-01
1.9354838709677419e-01 3.2258064516129031e-02 9.7001019666320942e-01
2.2580645161290322e-01 3.2258064516129031e-02 1.0207263888442404e+00
2.5806451612903225e-01 3.2258064516129031e-02 1.0309745716871819e+00
2.9032258064516125e-01 3.2258064516129031e-02 1.0003351833823335e+00
3.2258064516129031e-01 3.2258064516129031e-02 9.3006260408687058e-01
3.5483870967741937e-01 3.2258064516129031e-02 8.2303380145382754e-01
3.8709677419354838e-01 3.2258064516129031e-02 6.8363054723835126e-01
4.1935483870967738e-01 3.2258064516129031e-02 5.1756002704721049e-01
4.5161290322580644e-01 3.2258064516129031e-02 3.3162118748948699e-01
4.8387096774193550e-01 3.2258064516129031e-02 1.3342638650356131e-01
5.1612903225806450e-01 3.2258064516129031e-02 -6.8910257471302999e-02
5.4838709677419351e-01 3.2258064516129031e-02 -2.6710505845722832e-01
5.8064516129032251e-01 3.2258064516129031e-02 -4.5304389801495137e-01
6.1290322580645162e-01 3.2258064516129031e-02 -6.1911441820609303e-01
6.4516129032258063e-01 3.2258064516129031e-02 -7.5851767242156964e-01
6.7741935483870963e-01 3.2258064516129031e-02 -8.6554647505461235e-01
7.0967741935483875e-01 3.2258064516129031e-02 -9.3581905435007529e-01
7.4193548387096775e-01 3.2258064516129031e-02 -9.6645844265492376e-01
7.7419354838709675e-01 3.2258064516129031e-02 -9.5621025981198238e-01
8.0645161290322576e-01 3.2258064516129031e-02 -9.0549406763095175e-01
8.3870967741935476e-01 3.2258064516129031e-02 -8.1638619297862247e-01
8.7096774193548387e-01 3.2258064516129031e-02 -6.9253472271299110e-01
9.0322580645161288e-01 3.2258064516129031e-02 -5.3901015057866342e-01
9.3548387096774188e-01 3.2258064516129031e-02 -3.6209779059718972e-01
9.6774193548387100e-01 3.2258064516129031e-02 -1.6904045557253125e-01
1.0000000000000000e+00 3.2258064516129031e-02 3.2258064516128789e-02
0.0000000000000000e+00 6.4516129032258063e-02 6.4516129032258063e-02
3.2258064516129031e-02 6.4516129032258063e-02 2.6581464912091812e-01
6.4516129032258063e-02 6.4516129032258063e-02 4.5887198414557662e-01
9.6774193548387094e-02 6.4516129032258063e-02 6.3578434412705032e-01
1.2903225806451613e-01 6.4516129032258063e-02 7.8930891626137800e-01
1.6129032258064516e-01 6.4516129032258063e-02 9.1316038652700904e-01
1.9354838709677419e-01 6.4516129032258063e-02 1.0022682611793385e+00
2.2580645161290322e-01 6.4516129032258063e-02 1.0529844533603694e+00
2.5806451612903225e-01 6.4516129032258063e-02 1.0632326362033109e+00
2.9032258064516125e-01 6.4516129032258063e-02 1.0325932478984625e+00
3.2258064516129031e-01 6.4516129032258063e-02 9.6232066860299970e-01
3.5483870967741937e-01 6.4516129032258063e-02 8.5529186596995666e-01
3.8709677419354838e-01 6.4516129032258063e-02 7.1588861175448026e-01
4.1935483870967738e-01 6.4516129032258063e-02 5.4981809156333949e-01
4.5161290322580644e-01 6.4516129032258063e-02 3.6387925200561605e-01
4.8387096774193550e-01 6.4516129032258063e-02 1.6568445101969034e-01
5.1612903225806450e-01 6.4516129032258063e-02 -3.6652192955173968e-02
5.4838709677419351e-01 6.4516129032258063e-02 -2.3484699394109931e-01
5.8064516129032251e-01 6.4516129032258063e-02 -4.2078583349882237e-01
6.1290322580645162e-01 6.4516129032258063e-02 -5.8685635368996403e-01
6.4516129032258063e-01 6.4516129032258063e-02 -7.2625960790544064e-01
6.7741935483870963e-01 6.4516129032258063e-02 -8.3328841053848324e-01
7.0967741935483875e-01 6.4516129032258063e-02 -9.0356098983394628e-01
7.4193548387096775e-01 6.4516129032258063e-02 -9.3420037813879464e-01
7.7419354838709675e-01 6.4516129032258063e-02 -9.2395219529585337e-01
8.0645161290322576e-01 6.4516129032258063e-02 -8.7323600311482275e-01
8.3870967741935476e-01 6.4516129032258063e-02 -7.8412812846249347e-01
8.7096774193548387e-01 6.4516129032258063e-02 -6.6027665819686199e-01
9.0322580645161288e-01 6.4516129032258063e-02 -5.0675208606253430e-01
9.3548387096774188e-01 6.4516129032258063e-02 -3.2983972608106066e-01
9.6774193548387100e-01 6.4516129032258063e-02 -1.3678239105640222e-01
1.0000000000000000e+00 6.4516129032258063e-02 6.4516129032257813e-02
0.0000000000000000e+00 9.6774193548387094e-02 9.6774193548387094e-02
3.2258064516129031e-02 9.6774193548387094e-02 2.9807271363704713e-01
6.4516129032258063e-02 9.6774193548387094e-02 4.9113004866170562e-01
9.6774193548387094e-02 9.6774193548387094e-02 6.6804240864317943e-01
1.2903225806451613e-01 9.6774193548387094e-02 8.2156698077750701e-01
1.6129032258064516e-01 9.6774193548387094e-02 9.4541845104313804e-01
1.9354838709677419e-01 9.6774193548387094e-02 1.0345263256954675e+00
2.2580645161290322e-01 9.6774193548387094e-02 1.0852425178764984e+00
2.5806451612903225e-01 9.6774193548387094e-02 1.0954907007194399e+00
2.9032258064516125e-01 9.6774193548387094e-02 1.0648513124145915e+00
3.2258064516129031e-01 9.6774193548387094e-02 9.9457873311912870e-01
3.5483870967741937e-01 9.6774193548387094e-02 8.8754993048608566e-01
3.8709677419354838e-01 9.6774193548387094e-02 7.4814667627060938e-01
4.1935483870967738e-01 9.6774193548387094e-02 5.8207615607946850e-01
4.5161290322580644e-01 9.6774193548387094e-02 3.9613731652174511e-01
4.8387096774193550e-01 9.6774193548387094e-02 1.9794251553581937e-01
5.1612903225806450e-01 9.6774193548387094e-02 -4.3941284390449364e-03
5.4838709677419351e-01 9.6774193548387094e-02 -2.0258892942497028e-01
5.8064516129032251e-01 9.6774193548387094e-02 -3.8852776898269337e-01
6.1290322580645162e-01 9.6774193548387094e-02 -5.5459828917383491e-01
6.4516129032258063e-01 9.6774193548387094e-02 -6.9400154338931153e-01
6.7741935483870963e-01 9.6774193548387094e-02 -8.0103034602235423e-01
7.0967741935483875e-01 9.6774193548387094e-02 -8.7130292531781717e-01
7.4193548387096775e-01 9.6774193548387094e-02 -9.0194231362266564e-01
7.7419354838709675e-01 9.6774193548387094e-02 -8.9169413077972426e-01
8.0645161290322576e-01 9.6774193548387094e-02 -8.4097793859869363e-01
8.3870967741935476e-01 9.6774193548387094e-02 -7.5187006394636435e-01
8.7096774193548387e-01 9.6774193548387094e-02 -6.2801859368073298e-01
9.0322580645161288e-01 9.6774193548387094e-02 -4.7449402154640530e-01
9.3548387096774188e-01 9.6774193548387094e-02 -2.9758166156493160e-01
9.6774193548387100e-01 9.6774193548387094e-02 -1.0452432654027319e-01
1.0000000000000000e+00 9.6774193548387094e-02 9.6774193548386844e-02
0.0000000000000000e+00 1.2903225806451613e-01 1.2903225806451613e-01
3.2258064516129031e-02 1.2903225806451613e-01 3.3033077815317619e-01
6.4516129032258063e-02 1.2903225806451613e-01 5.2338811317783462e-01
9.6774193548387094e-02 1.2903225806451613e-01 7.0030047315930843e-01
1.2903225806451613e-01 1.2903225806451613e-01 8.5382504529363601e-01
1.6129032258064516e-01 1.2903225806451613e-01 9.7767651555926705e-01
1.9354838709677419e-01 1.2903225806451613e-01 1.0667843902115965e+00
2.2580645161290322e-01 1.2903225806451613e-01 1.1175005823926276e+00
2.5806451612903225e-01 1.2903225806451613e-01 1.1277487652355689e+00
2.9032258064516125e-01 1.2903225806451613e-01 1.0971093769307205e+00
3.2258064516129031e-01 1.2903225806451613e-01 1.0268367976352577e+00
3.5483870967741937e-01 1.2903225806451613e-01 9.1980799500221466e-01
3.8709677419354838e-01 1.2903225806451613e-01 7.8040474078673838e-01
4.1935483870967738e-01 1.2903225806451613e-01 6.1433422059559750e-01
4.5161290322580644e-01 1.2903225806451613e-01 4.2839538103787411e-01
4.8387096774193550e-01 1.2903225806451613e-01 2.3020058005194841e-01
5.1612903225806450e-01 1.2903225806451613e-01 2.7863936077084095e-02
5.4838709677419351e-01 1.2903225806451613e-01 -1.7033086490884125e-01
5.8064516129032251e-01 1.2903225806451613e-01 -3.5626970446656431e-01
6.1290322580645162e-01 1.2903225806451613e-01 -5.2234022465770591e-01
6.4516129032258063e-01 1.2903225806451613e-01 -6.6174347887318252e-01
6.7741935483870963e-01 1.2903225806451613e-01 -7.6877228150622523e-01
7.0967741935483875e-01 1.2903225806451613e-01 -8.3904486080168816e-01
7.4193548387096775e-01 1.2903225806451613e-01 -8.6968424910653663e-01
7.7419354838709675e-01 1.2903225806451613e-01 -8.5943606626359526e-01
8.0645161290322576e-01 1.2903225806451613e-01 -8.0871987408256463e-01
8.3870967741935476e-01 1.2903225806451613e-01 -7.1961199943023535e-01
8.7096774193548387e-01 1.2903225806451613e-01 -5.9576052916460398e-01
9.0322580645161288e-01 1.2903225806451613e-01 -4.4223595703027629e-01
9.3548387096774188e-01 1.2903225806451613e-01 -2.6532359704880260e-01
9.6774193548387100e-01 1.2903225806451613e-01 -7.2266262024144157e-02
1.0000000000000000e+00 1.2903225806451613e-01 1.2903225806451588e-01
0.0000000000000000e+00 1.6129032258064516e-01 1.6129032258064516e-01
3.2258064516129031e-02 1.6129032258064516e-01 3.6258884266930524e-01
6.4516129032258063e-02 1.6129032258064516e-01 5.5564617769396374e-01
9.6774193548387094e-02 1.6129032258064516e-01 7.3255853767543744e-01
1.2903225806451613e-01 1.6129032258064516e-01 8.8608310980976501e-01
1.6129032258064516e-01 1.6129032258064516e-01 1.0099345800753960e+00
1.9354838709677419e-01 1.6129032258064516e-01 1.0990424547277255e+00
2.2580645161290322e-01 1.6129032258064516e-01 1.1497586469087566e+00
2.5806451612903225e-01 1.6129032258064516e-01 1.1600068297516979e+00
2.9032258064516125e-01 1.6129032258064516e-01 1.1293674414468495e+00
3.2258064516129031e-01 1.6129032258064516e-01 1.0590948621513867e+00
3.5483870967741937e-01 1.6129032258064516e-01 9.5206605951834367e-01
3.8709677419354838e-01 1.6129032258064516e-01 8.1266280530286739e-01
4.1935483870967738e-01 1.6129032258064516e-01 6.4659228511172662e-01
4.5161290322580644e-01 1.6129032258064516e-01 4.6065344555400312e-01
4.8387096774193550e-01 1.6129032258064516e-01 2.6245864456807744e-01
5.1612903225806450e-01 1.6129032258064516e-01 6.0122000593213126e-02
5.4838709677419351e-01 1.6129032258064516e-01 -1.3807280039271222e-01
5.8064516129032251e-01 1.6129032258064516e-01 -3.2401163995043525e-01
6.1290322580645162e-01 1.6129032258064516e-01 -4.9008216014157691e-01
6.4516129032258063e-01 1.6129032258064516e-01 -6.2948541435705352e-01
6.7741935483870963e-01 1.6129032258064516e-01 -7.3651421699009623e-01
7.0967741935483875e-01 1.6129032258064516e-01 -8.0678679628555916e-01
7.4193548387096775e-01 1.6129032258064516e-01 -8.3742618459040763e-01
7.7419354838709675e-01 1.6129032258064516e-01 -8.2717800174746625e-01
8.0645161290322576e-01 1.6129032258064516e-01 -7.7646180956643562e-01
8.3870967741935476e-01 1.6129032258064516e-01 -6.8735393491410635e-01
8.7096774193548387e-01 1.6129032258064516e-01 -5.6350246464847498e-01
9.0322580645161288e-01 1.6129032258064516e-01 -4.0997789251414729e-01
9.3548387096774188e-01 1.6129032258064516e-01 -2.3306553253267356e-01
9.6774193548387100e-01 1.6129032258064516e-01 -4.0008197508015125e-02
1.0000000000000000e+00 1.6129032258064516e-01 1.6129032258064491e-01
0.0000000000000000e+00 1.9354838709677419e-01 1.9354838709677419e-01
3.2258064516129031e-02 1.9354838709677419e-01 3.9484690718543425e-01
6.4516129032258063e-02 1.9354838709677419e-01 5.8790424221009274e-01
9.6774193548387094e-02 1.9354838709677419e-01 7.6481660219156655e-01
1.2903225806451613e-01 1.9354838709677419e-01 9.1834117432589402e-01
1.6129032258064516e-01 1.9354838709677419e-01 1.0421926445915251e+00
1.9354838709677419e-01 1.9354838709677419e-01 1.1313005192438546e+00
2.2580645161290322e-01 1.9354838709677419e-01 1.1820167114248856e+00
2.5806451612903225e-01 1.9354838709677419e-01 1.1922648942678269e+00
2.9032258064516125e-01 1.9354838709677419e-01 1.1616255059629785e+00
3.2258064516129031e-01 1.9354838709677419e-01 1.0913529266675157e+00
3.5483870967741937e-01 1.9354838709677419e-01 9.8432412403447267e-01
3.8709677419354838e-01 1.9354838709677419e-01 8.4492086981899650e-01
4.1935483870967738e-01 1.9354838709677419e-01 6.7885034962785562e-01
4.5161290322580644e-01 1.9354838709677419e-01 4.9291151007013217e-01
4.8387096774193550e-01 1.9354838709677419e-01 2.9471670908420644e-01
5.1612903225806450e-01 1.9354838709677419e-01 9.2380065109342158e-02
5.4838709677419351e-01 1.9354838709677419e-01 -1.0581473587658319e-01
5.8064516129032251e-01 1.9354838709677419e-01 -2.9175357543430624e-01
6.1290322580645162e-01 1.9354838709677419e-01 -4.5782409562544785e-01
6.4516129032258063e-01 1.9354838709677419e-01 -5.9722734984092440e-01
6.7741935483870963e-01 1.9354838709677419e-01 -7.0425615247396722e-01
7.0967741935483875e-01 1.9354838709677419e-01 -7.7452873176943005e-01
7.4193548387096775e-01 1.9354838709677419e-01 -8.0516812007427863e-01
7.7419354838709675e-01 1.9354838709677419e-01 -7.9491993723133714e-01
8.0645161290322576e-01 1.9354838709677419e-01 -7.4420374505030651e-01
8.3870967741935476e-01 1.9354838709677419e-01 -6.5509587039797723e-01
8.7096774193548387e-01 1.9354838709677419e-01 -5.3124440013234597e-01
9.0322580645161288e-01 1.9354838709677419e-01 -3.7771982799801823e-01
9.3548387096774188e-01 1.9354838709677419e-01 -2.0080746801654453e-01
9.6774193548387100e-01 1.9354838709677419e-01 -7.7501329918860939e-03
1.0000000000000000e+00 1.9354838709677419e-01 1.9354838709677394e-01
0.0000000000000000e+00 2.2580645161290322e-01 2.2580645161290322e-01
3.2258064516129031e-02 2.2580645161290322e-01 4.2710497170156325e-01
6.4516129032258063e-02 2.2580645161290322e-01 6.2016230672622175e-01
9.6774193548387094e-02 2.2580645161290322e-01 7.9707466670769556e-01
1.2903225806451613e-01 2.2580645161290322e-01 9.5059923884202313e-01
1.6129032258064516e-01 2.2580645161290322e-01 1.0744507091076541e+00
1.9354838709677419e-01 2.2580645161290322e-01 1.1635585837599836e+00
2.2580645161290322e-01 2.2580645161290322e-01 1.2142747759410146e+00
2.5806451612903225e-01 2.2580645161290322e-01 1.2245229587839559e+00
2.9032258064516125e-01 2.2580645161290322e-01 1.1938835704791075e+00
3.2258064516129031e-01 2.2580645161290322e-01 1.1236109911836447e+00
3.5483870967741937e-01 2.2580645161290322e-01 1.0165821885506017e+00
3.8709677419354838e-01 2.2580645161290322e-01 8.7717893433512550e-01
4.1935483870967738e-01 2.2580645161290322e-01 7.1110841414398462e-01
4.5161290322580644e-01 2.2580645161290322e-01 5.2516957458626123e-01
4.8387096774193550e-01 2.2580645161290322e-01 3.2697477360033550e-01
5.1612903225806450e-01 2.2580645161290322e-01 1.2463812962547119e-01
5.4838709677419351e-01 2.2580645161290322e-01 -7.3556671360454157e-02
5.8064516129032251e-01 2.2580645161290322e-01 -2.5949551091817724e-01
6.1290322580645162e-01 2.2580645161290322e-01 -4.2556603110931879e-01
6.4516129032258063e-01 2.2580645161290322e-01 -5.6496928532479540e-01
6.7741935483870963e-01 2.2580645161290322e-01 -6.7199808795783811e-01
7.0967741935483875e-01 2.2580645161290322e-01 -7.4227066725330104e-01
7.4193548387096775e-01 2.2580645161290322e-01 -7.7291005555814951e-01
7.7419354838709675e-01 2.2580645161290322e-01 -7.6266187271520813e-01
8.0645161290322576e-01 2.2580645161290322e-01 -7.1194568053417751e-01
8.3870967741935476e-01 2.2580645161290322e-01 -6.2283780588184823e-01
8.7096774193548387e-01 2.2580645161290322e-01 -4.9898633561621686e-01
9.0322580645161288e-01 2.2580645161290322e-01 -3.4546176348188917e-01
9.3548387096774188e-01 2.2580645161290322e-01 -1.6854940350041550e-01
9.6774193548387100e-01 2.2580645161290322e-01 2.4507931524242937e-02
1.0000000000000000e+00 2.2580645161290322e-01 2.2580645161290297e-01
0.0000000000000000e+00 2.5806451612903225e-01 2.5806451612903225e-01
3.2258064516129031e-02 2.5806451612903225e-01 4.5936303621769231e-01
6.4516129032258063e-02 2.5806451612903225e-01 6.5242037124235086e-01
9.6774193548387094e-02 2.5806451612903225e-01 8.2933273122382456e-01
1.2903225806451613e-01 2.5806451612903225e-01 9.8285730335815213e-01
1.6129032258064516e-01 2.5806451612903225e-01 1.1067087736237831e+00
1.9354838709677419e-01 2.5806451612903225e-01 1.1958166482761126e+00
2.2580645161290322e-01 2.5806451612903225e-01 1.2465328404571436e+00
2.5806451612903225e-01 2.5806451612903225e-01 1.2567810233000851e+00
2.9032258064516125e-01 2.5806451612903225e-01 1.2261416349952365e+00
3.2258064516129031e-01 2.5806451612903225e-01 1.1558690556997737e+00
3.5483870967741937e-01 2.5806451612903225e-01 1.0488402530667309e+00
3.8709677419354838e-01 2.5806451612903225e-01 9.0943699885125451e-01
4.1935483870967738e-01 2.5806451612903225e-01 7.4336647866011374e-01
4.5161290322580644e-01 2.5806451612903225e-01 5.5742763910239024e-01
4.8387096774193550e-01 2.5806451612903225e-01 3.5923283811646456e-01
5.1612903225806450e-01 2.5806451612903225e-01 1.5689619414160022e-01
5.4838709677419351e-01 2.5806451612903225e-01 -4.1298606844325125e-02
5.8064516129032251e-01 2.5806451612903225e-01 -2.2723744640204818e-01
6.1290322580645162e-01 2.5806451612903225e-01 -3.9330796659318978e-01
6.4516129032258063e-01 2.5806451612903225e-01 -5.3271122080866640e-01
6.7741935483870963e-01 2.5806451612903225e-01 -6.3974002344170910e-01
7.0967741935483875e-01 2.5806451612903225e-01 -7.1001260273717204e-01
7.4193548387096775e-01 2.5806451612903225e-01 -7.4065199104202051e-01
7.7419354838709675e-01 2.5806451612903225e-01 -7.3040380819907913e-01
8.0645161290322576e-01 2.5806451612903225e-01 -6.7968761601804850e-01
8.3870967741935476e-01 2.5806451612903225e-01 -5.9057974136571922e-01
8.7096774193548387e-01 2.5806451612903225e-01 -4.6672827110008785e-01
9.0322580645161288e-01 2.5806451612903225e-01 -3.1320369896576017e-01
9.3548387096774188e-01 2.5806451612903225e-01 -1.3629133898428647e-01
9.6774193548387100e-01 2.5806451612903225e-01 5.6765996040371969e-02
1.0000000000000000e+00 2.5806451612903225e-01 2.5806451612903203e-01
0.0000000000000000e+00 2.9032258064516125e-01 2.9032258064516125e-01
3.2258064516129031e-02 2.9032258064516125e-01 4.9162110073382131e-01
6.4516129032258063e-02 2.9032258064516125e-01 6.8467843575847986e-01
9.6774193548387094e-02 2.9032258064516125e-01 8.6159079573995356e-01
1.2903225806451613e-01 2.9032258064516125e-01 1.0151153678742810e+00
1.6129032258064516e-01 2.9032258064516125e-01 1.1389668381399121e+00
1.9354838709677419e-01 2.9032258064516125e-01 1.2280747127922416e+00
2.2580645161290322e-01 2.9032258064516125e-01 1.2787909049732726e+00
2.5806451612903225e-01 2.9032258064516125e-01 1.2890390878162141e+00
2.9032258064516125e-01 2.9032258064516125e-01 1.2583996995113655e+00
3.2258064516129031e-01 2.9032258064516125e-01 1.1881271202159027e+00
3.5483870967741937e-01 2.9032258064516125e-01 1.0810983175828599e+00
3.8709677419354838e-01 2.9032258064516125e-01 9.4169506336738351e-01
4.1935483870967738e-01 2.9032258064516125e-01 7.7562454317624274e-01
4.5161290322580644e-01 2.9032258064516125e-01 5.8968570361851924e-01
4.8387096774193550e-01 2.9032258064516125e-01 3.9149090263259356e-01
5.1612903225806450e-01 2.9032258064516125e-01 1.8915425865772922e-01
5.4838709677419351e-01 2.9032258064516125e-01 -9.0405423281961217e-03
5.8064516129032251e-01 2.9032258064516125e-01 -1.9497938188591918e-01
6.1290322580645162e-01 2.9032258064516125e-01 -3.6104990207706078e-01
6.4516129032258063e-01 2.9032258064516125e-01 -5.0045315629253739e-01
6.7741935483870963e-01 2.9032258064516125e-01 -6.0748195892558010e-01
7.0967741935483875e-01 2.9032258064516125e-01 -6.7775453822104303e-01
7.4193548387096775e-01 2.9032258064516125e-01 -7.0839392652589150e-01
7.7419354838709675e-01 2.9032258064516125e-01 -6.9814574368295013e-01
8.0645161290322576e-01 2.9032258064516125e-01 -6.4742955150191950e-01
8.3870967741935476e-01 2.9032258064516125e-01 -5.5832167684959022e-01
8.7096774193548387e-01 2.9032258064516125e-01 -4.3447020658395885e-01
9.0322580645161288e-01 2.9032258064516125e-01 -2.8094563444963117e-01
9.3548387096774188e-01 2.9032258064516125e-01 -1.0403327446815747e-01
9.6774193548387100e-01 2.9032258064516125e-01 8.9024060556500972e-02
1.0000000000000000e+00 2.9032258064516125e-01 2.9032258064516103e-01
0.0000000000000000e+00 3.2258064516129031e-01 3.2258064516129031e-01
3.2258064516129031e-02 3.2258064516129031e-01 5.2387916524995037e-01
6.4516129032258063e-02 3.2258064516129031e-01 7.1693650027460887e-01
9.6774193548387094e-02 3.2258064516129031e-01 8.9384886025608257e-01
1.2903225806451613e-01 3.2258064516129031e-01 1.0473734323904103e+00
1.6129032258064516e-01 3.2258064516129031e-01 1.1712249026560413e+00
1.9354838709677419e-01 3.2258064516129031e-01 1.2603327773083708e+00
2.2580645161290322e-01 3.2258064516129031e-01 1.3110489694894016e+00
2.5806451612903225e-01 3.2258064516129031e-01 1.3212971523323431e+00
2.9032258064516125e-01 3.2258064516129031e-01 1.2906577640274948e+00
3.2258064516129031e-01 3.2258064516129031e-01 1.2203851847320319e+00
3.5483870967741937e-01 3.2258064516129031e-01 1.1133563820989889e+00
3.8709677419354838e-01 3.2258064516129031e-01 9.7395312788351251e-01
4.1935483870967738e-01 3.2258064516129031e-01 8.0788260769237175e-01
4.5161290322580644e-01 3.2258064516129031e-01 6.2194376813464824e-01
4.8387096774193550e-01 3.2258064516129031e-01 4.2374896714872257e-01
5.1612903225806450e-01 3.2258064516129031e-01 2.2141232317385828e-01
5.4838709677419351e-01 3.2258064516129031e-01 2.3217522187932937e-02
5.8064516129032251e-01 3.2258064516129031e-01 -1.6272131736979012e-01
6.1290322580645162e-01 3.2258064516129031e-01 -3.2879183756093172e-01
6.4516129032258063e-01 3.2258064516129031e-01 -4.6819509177640833e-01
6.7741935483870963e-01 3.2258064516129031e-01 -5.7522389440945099e-01
7.0967741935483875e-01 3.2258064516129031e-01 -6.4549647370491403e-01
7.4193548387096775e-01 3.2258064516129031e-01 -6.7613586200976239e-01
7.7419354838709675e-01 3.2258064516129031e-01 -6.6588767916682112e-01
8.0645161290322576e-01 3.2258064516129031e-01 -6.1517148698579049e-01
8.3870967741935476e-01 3.2258064516129031e-01 -5.2606361233346122e-01
8.7096774193548387e-01 3.2258064516129031e-01 -4.0221214206782979e-01
9.0322580645161288e-01 3.2258064516129031e-01 -2.4868756993350211e-01
9.3548387096774188e-01 3.2258064516129031e-01 -7.1775209952028407e-02
9.6774193548387100e-01 3.2258064516129031e-01 1.2128212507263003e-01
1.0000000000000000e+00 3.2258064516129031e-01 3.2258064516129009e-01
0.0000000000000000e+00 3.5483870967741937e-01 3.5483870967741937e-01
3.2258064516129031e-02 3.5483870967741937e-01 5.5613722976607938e-01
6.4516129032258063e-02 3.5483870967741937e-01 7.4919456479073787e-01
9.6774193548387094e-02 3.5483870967741937e-01 9.2610692477221168e-01
1.2903225806451613e-01 3.5483870967741937e-01 1.0796314969065393e+00
1.6129032258064516e-01 3.5483870967741937e-01 1.2034829671721703e+00
1.9354838709677419e-01 3.5483870967741937e-01 1.2925908418244998e+00
2.2580645161290322e-01 3.5483870967741937e-01 1.3433070340055306e+00
2.5806451612903225e-01 3.5483870967741937e-01 1.3535552168484721e+00
2.9032258064516125e-01 3.5483870967741937e-01 1.3229158285436238e+00
3.2258064516129031e-01 3.5483870967741937e-01 1.2526432492481610e+00
3.5483870967741937e-01 3.5483870967741937e-01 1.1456144466151179e+00
3.8709677419354838e-01 3.5483870967741937e-01 1.0062111923996415e+00
4.1935483870967738e-01 3.5483870967741937e-01 8.4014067220850075e-01
4.5161290322580644e-01 3.5483870967741937e-01 6.5420183265077736e-01
4.8387096774193550e-01 3.5483870967741937e-01 4.5600703166485168e-01
5.1612903225806450e-01 3.5483870967741937e-01 2.5367038768998734e-01
5.4838709677419351e-01 3.5483870967741937e-01 5.5475586704061997e-02
5.8064516129032251e-01 3.5483870967741937e-01 -1.3046325285366106e-01
6.1290322580645162e-01 3.5483870967741937e-01 -2.9653377304480266e-01
6.4516129032258063e-01 3.5483870967741937e-01 -4.3593702726027928e-01
6.7741935483870963e-01 3.5483870967741937e-01 -5.4296582989332198e-01
7.0967741935483875e-01 3.5483870967741937e-01 -6.1323840918878492e-01
7.4193548387096775e-01 3.5483870967741937e-01 -6.4387779749363339e-01
7.7419354838709675e-01 3.5483870967741937e-01 -6.3362961465069201e-01
8.0645161290322576e-01 3.5483870967741937e-01 -5.8291342246966138e-01
8.3870967741935476e-01 3.5483870967741937e-01 -4.9380554781733210e-01
8.7096774193548387e-01 3.5483870967741937e-01 -3.6995407755170073e-01
9.0322580645161288e-01 3.5483870967741937e-01 -2.1642950541737305e-01
9.3548387096774188e-01 3.5483870967741937e-01 -3.9517145435899348e-02
9.6774193548387100e-01 3.5483870967741937e-01 1.5354018958875909e-01
1.0000000000000000e+00 3.5483870967741937e-01 3.5483870967741915e-01
0.0000000000000000e+00 3.8709677419354838e-01 3.8709677419354838e-01
3.2258064516129031e-02 3.8709677419354838e-01 5.8839529428220838e-01
6.4516129032258063e-02 3.8709677419354838e-01 7.8145262930686687e-01
9.6774193548387094e-02 3.8709677419354838e-01 9.5836498928834069e-01
1.2903225806451613e-01 3.8709677419354838e-01 1.1118895614226683e+00
1.6129032258064516e-01 3.8709677419354838e-01 1.2357410316882993e+00
1.9354838709677419e-01 3.8709677419354838e-01 1.3248489063406288e+00
2.2580645161290322e-01 3.8709677419354838e-01 1.3755650985216596e+00
2.5806451612903225e-01 3.8709677419354838e-01 1.3858132813646011e+00
2.9032258064516125e-01 3.8709677419354838e-01 1.3551738930597528e+00
3.2258064516129031e-01 3.8709677419354838e-01 1.2849013137642900e+00
3.5483870967741937e-01 3.8709677419354838e-01 1.1778725111312469e+00
3.8709677419354838e-01 3.8709677419354838e-01 1.0384692569157705e+00
4.1935483870967738e-01 3.8709677419354838e-01 8.7239873672462975e-01
4.5161290322580644e-01 3.8709677419354838e-01 6.8645989716690636e-01
4.8387096774193550e-01 3.8709677419354838e-01 4.8826509618098068e-01
5.1612903225806450e-01 3.8709677419354838e-01 2.8592845220611635e-01
5.4838709677419351e-01 3.8709677419354838e-01 8.7733651220191000e-02
5.8064516129032251e-01 3.8709677419354838e-01 -9.8205188337532057e-02
6.1290322580645162e-01 3.8709677419354838e-01 -2.6427570852867366e-01
6.4516129032258063e-01 3.8709677419354838e-01 -4.0367896274415027e-01
6.7741935483870963e-01 3.8709677419354838e-01 -5.1070776537719298e-01
7.0967741935483875e-01 3.8709677419354838e-01 -5.8098034467265591e-01
7.4193548387096775e-01 3.8709677419354838e-01 -6.1161973297750438e-01
7.7419354838709675e-01 3.8709677419354838e-01 -6.0137155013456300e-01
8.0645161290322576e-01 3.8709677419354838e-01 -5.5065535795353238e-01
8.3870967741935476e-01 3.8709677419354838e-01 -4.6154748330120310e-01
8.7096774193548387e-01 3.8709677419354838e-01 -3.3769601303557173e-01
9.0322580645161288e-01 3.8709677419354838e-01 -1.8417144090124404e-01
9.3548387096774188e-01 3.8709677419354838e-01 -7.2590809197703443e-03
9.6774193548387100e-01 3.8709677419354838e-01 1.8579825410488809e-01
1.0000000000000000e+00 3.8709677419354838e-01 3.8709677419354815e-01
0.0000000000000000e+00 4.1935483870967738e-01 4.1935483870967738e-01
3.2258064516129031e-02 4.1935483870967738e-01 6.2065335879833738e-01
6.4516129032258063e-02 4.1935483870967738e-01 8.1371069382299588e-01
9.6774193548387094e-02 4.1935483870967738e-01 9.9062305380446969e-01
1.2903225806451613e-01 4.1935483870967738e-01 1.1441476259387973e+00
1.6129032258064516e-01 4.1935483870967738e-01 1.2679990962044283e+00
1.9354838709677419e-01 4.1935483870967738e-01 1.3571069708567578e+00
2.2580645161290322e-01 4.1935483870967738e-01 1.4078231630377886e+00
2.5806451612903225e-01 4.1935483870967738e-01 1.4180713458807301e+00
2.9032258064516125e-01 4.1935483870967738e-01 1.3874319575758818e+00
3.2258064516129031e-01 4.1935483870967738e-01 1.3171593782804190e+00
3.5483870967741937e-01 4.1935483870967738e-01 1.2101305756473759e+00
3.8709677419354838e-01 4.1935483870967738e-01 1.0707273214318995e+00
4.1935483870967738e-01 4.1935483870967738e-01 9.0465680124075876e-01
4.5161290322580644e-01 4.1935483870967738e-01 7.1871796168303537e-01
4.8387096774193550e-01 4.1935483870967738e-01 5.2052316069710969e-01
5.1612903225806450e-01 4.1935483870967738e-01 3.1818651672224535e-01
5.4838709677419351e-01 4.1935483870967738e-01 1.1999171573632000e-01
5.8064516129032251e-01 4.1935483870967738e-01 -6.5947123821403053e-02
6.1290322580645162e-01 4.1935483870967738e-01 -2.3201764401254465e-01
6.4516129032258063e-01 4.1935483870967738e-01 -3.7142089822802127e-01
6.7741935483870963e-01 4.1935483870967738e-01 -4.7844970086106398e-01
7.0967741935483875e-01 4.1935483870967738e-01 -5.4872228015652691e-01
7.4193548387096775e-01 4.1935483870967738e-01 -5.7936166846137538e-01
7.7419354838709675e-01 4.1935483870967738e-01 -5.6911348561843400e-01
8.0645161290322576e-01 4.1935483870967738e-01 -5.1839729343740337e-01
8.3870967741935476e-01 4.1935483870967738e-01 -4.2928941878507410e-01
8.7096774193548387e-01 4.1935483870967738e-01 -3.0543794851944273e-01
9.0322580645161288e-01 4.1935483870967738e-01 -1.5191337638511504e-01
9.3548387096774188e-01 4.1935483870967738e-01 2.4998983596358659e-02
9.6774193548387100e-01 4.1935483870967738e-01 2.1805631862101710e-01
1.0000000000000000e+00 4.1935483870967738e-01 4.1935483870967716e-01
0.0000000000000000e+00 4.5161290322580644e-01 4.5161290322580644e-01
3.2258064516129031e-02 4.5161290322580644e-01 6.5291142331446650e-01
6.4516129032258063e-02 4.5161290322580644e-01 8.4596875833912499e-01
9.6774193548387094e-02 4.5161290322580644e-01 1.0228811183205988e+00
1.2903225806451613e-01 4.5161290322580644e-01 1.1764056904549263e+00
1.6129032258064516e-01 4.5161290322580644e-01 1.3002571607205573e+00
1.9354838709677419e-01 4.5161290322580644e-01 1.3893650353728868e+00
2.2580645161290322e-01 4.5161290322580644e-01 1.4400812275539179e+00
2.5806451612903225e-01 4.5161290322580644e-01 1.4503294103968591e+00
2.9032258064516125e-01 4.5161290322580644e-01 1.4196900220920108e+00
3.2258064516129031e-01 4.5161290322580644e-01 1.3494174427965480e+00
3.5483870967741937e-01 4.5161290322580644e-01 1.2423886401635049e+00
3.8709677419354838e-01 4.5161290322580644e-01 1.1029853859480288e+00
4.1935483870967738e-01 4.5161290322580644e-01 9.3691486575688787e-01
4.5161290322580644e-01 4.5161290322580644e-01 7.5097602619916448e-01
4.8387096774193550e-01 4.5161290322580644e-01 5.5278122521323869e-01
5.1612903225806450e-01 4.5161290322580644e-01 3.5044458123837441e-01
5.4838709677419351e-01 4.5161290322580644e-01 1.5224978025244906e-01
5.8064516129032251e-01 4.5161290322580644e-01 -3.3689059305273994e-02
6.1290322580645162e-01 4.5161290322580644e-01 -1.9975957949641560e-01
6.4516129032258063e-01 4.5161290322580644e-01 -3.3916283371189221e-01
6.7741935483870963e-01 4.5161290322580644e-01 -4.4619163634493492e-01
7.0967741935483875e-01 4.5161290322580644e-01 -5.1646421564039779e-01
7.4193548387096775e-01 4.5161290322580644e-01 -5.4710360394524638e-01
7.7419354838709675e-01 4.5161290322580644e-01 -5.3685542110230489e-01
8.0645161290322576e-01 4.5161290322580644e-01 -4.8613922892127431e-01
8.3870967741935476e-01 4.5161290322580644e-01 -3.9703135426894504e-01
8.7096774193548387e-01 4.5161290322580644e-01 -2.7317988400331367e-01
9.0322580645161288e-01 4.5161290322580644e-01 -1.1965531186898598e-01
9.3548387096774188e-01 4.5161290322580644e-01 5.7257048112487718e-02
9.6774193548387100e-01 4.5161290322580644e-01 2.5031438313714616e-01
1.0000000000000000e+00 4.5161290322580644e-01 4.5161290322580622e-01
0.0000000000000000e+00 4.8387096774193550e-01 4.8387096774193550e-01
3.2258064516129031e-02 4.8387096774193550e-01 6.8516948783059561e-01
6.4516129032258063e-02 4.8387096774193550e-01 8.7822682285525411e-01
9.6774193548387094e-02 4.8387096774193550e-01 1.0551391828367278e+00
1.2903225806451613e-01 4.8387096774193550e-01 1.2086637549710555e+00
1.6129032258064516e-01 4.8387096774193550e-01 1.3325152252366865e+00
1.9354838709677419e-01 4.8387096774193550e-01 1.4216230998890160e+00
2.2580645161290322e-01 4.8387096774193550e-01 1.4723392920700469e+00
2.5806451612903225e-01 4.8387096774193550e-01 1.4825874749129881e+00
2.9032258064516125e-01 4.8387096774193550e-01 1.4519480866081400e+00
3.2258064516129031e-01 4.8387096774193550e-01 1.3816755073126772e+00
3.5483870967741937e-01 4.8387096774193550e-01 1.2746467046796339e+00
3.8709677419354838e-01 4.8387096774193550e-01 1.1352434504641578e+00
4.1935483870967738e-01 4.8387096774193550e-01 9.6917293027301699e-01
4.5161290322580644e-01 4.8387096774193550e-01 7.8323409071529349e-01
4.8387096774193550e-01 4.8387096774193550e-01 5.8503928972936781e-01
5.1612903225806450e-01 4.8387096774193550e-01 3.8270264575450347e-01
5.4838709677419351e-01 4.8387096774193550e-01 1.8450784476857812e-01
5.8064516129032251e-01 4.8387096774193550e-01 -1.4309947891449348e-03
6.1290322580645162e-01 4.8387096774193550e-01 -1.6750151498028654e-01
6.4516129032258063e-01 4.8387096774193550e-01 -3.0690476919576315e-01
6.7741935483870963e-01 4.8387096774193550e-01 -4.1393357182880586e-01
7.0967741935483875e-01 4.8387096774193550e-01 -4.8420615112426879e-01
7.4193548387096775e-01 4.8387096774193550e-01 -5.1484553942911726e-01
7.7419354838709675e-01 4.8387096774193550e-01 -5.0459735658617588e-01
8.0645161290322576e-01 4.8387096774193550e-01 -4.5388116440514525e-01
8.3870967741935476e-01 4.8387096774193550e-01 -3.6477328975281598e-01
8.7096774193548387e-01 4.8387096774193550e-01 -2.4092181948718461e-01
9.0322580645161288e-01 4.8387096774193550e-01 -8.7397247352856922e-02
9.3548387096774188e-01 4.8387096774193550e-01 8.9515112628616778e-02
9.6774193548387100e-01 4.8387096774193550e-01 2.8257244765327522e-01
1.0000000000000000e+00 4.8387096774193550e-01 4.8387096774193528e-01
0.0000000000000000e+00 5.1612903225806450e-01 5.1612903225806450e-01
3.2258064516129031e-02 5.1612903225806450e-01 7.1742755234672462e-01
6.4516129032258063e-02 5.1612903225806450e-01 9.1048488737138311e-01
9.6774193548387094e-02 5.1612903225806450e-01 1.0873972473528568e+00
1.2903225806451613e-01 5.1612903225806450e-01 1.2409218194871845e+00
1.6129032258064516e-01 5.1612903225806450e-01 1.3647732897528155e+00
1.9354838709677419e-01 5.1612903225806450e-01 1.4538811644051450e+00
2.2580645161290322e-01 5.1612903225806450e-01 1.5045973565861759e+00
2.5806451612903225e-01 5.1612903225806450e-01 1.5148455394291171e+00
2.9032258064516125e-01 5.1612903225806450e-01 1.4842061511242690e+00
3.2258064516129031e-01 5.1612903225806450e-01 1.4139335718288062e+00
3.5483870967741937e-01 5.1612903225806450e-01 1.3069047691957629e+00
3.8709677419354838e-01 5.1612903225806450e-01 1.1675015149802868e+00
4.1935483870967738e-01 5.1612903225806450e-01 1.0014309947891460e+00
4.5161290322580644e-01 5.1612903225806450e-01 8.1549215523142249e-01
4.8387096774193550e-01 5.1612903225806450e-01 6.1729735424549681e-01
5.1612903225806450e-01 5.1612903225806450e-01 4.1496071027063247e-01
5.4838709677419351e-01 5.1612903225806450e-01 2.1676590928470713e-01
5.8064516129032251e-01 5.1612903225806450e-01 3.0827069726984069e-02
6.1290322580645162e-01 5.1612903225806450e-01 -1.3524345046415753e-01
6.4516129032258063e-01 5.1612903225806450e-01 -2.7464670467963415e-01
6.7741935483870963e-01 5.1612903225806450e-01 -3.8167550731267685e-01
7.0967741935483875e-01 5.1612903225806450e-01 -4.5194808660813979e-01
7.4193548387096775e-01 5.1612903225806450e-01 -4.8258747491298826e-01
7.7419354838709675e-01 5.1612903225806450e-01 -4.7233929207004688e-01
8.0645161290322576e-01 5.1612903225806450e-01 -4.2162309988901625e-01
8.3870967741935476e-01 5.1612903225806450e-01 -3.3251522523668697e-01
8.7096774193548387e-01 5.1612903225806450e-01 -2.0866375497105560e-01
9.0322580645161288e-01 5.1612903225806450e-01 -5.5139182836727918e-02
9.3548387096774188e-01 5.1612903225806450e-01 1.2177317714474578e-01
9.6774193548387100e-01 5.1612903225806450e-01 3.1483051216940422e-01
1.0000000000000000e+00 5.1612903225806450e-01 5.1612903225806428e-01
0.0000000000000000e+00 5.4838709677419351e-01 5.4838709677419351e-01
3.2258064516129031e-02 5.4838709677419351e-01 7.4968561686285362e-01
6.4516129032258063e-02 5.4838709677419351e-01 9.4274295188751212e-01
9.6774193548387094e-02 5.4838709677419351e-01 1.1196553118689858e+00
1.2903225806451613e-01 5.4838709677419351e-01 1.2731798840033135e+00
1.6129032258064516e-01 5.4838709677419351e-01 1.3970313542689445e+00
1.9354838709677419e-01 5.4838709677419351e-01 1.4861392289212740e+00
2.2580645161290322e-01 5.4838709677419351e-01 1.5368554211023049e+00
2.5806451612903225e-01 5.4838709677419351e-01 1.5471036039452462e+00
2.9032258064516125e-01 5.4838709677419351e-01 1.5164642156403980e+00
3.2258064516129031e-01 5.4838709677419351e-01 1.4461916363449352e+00
3.5483870967741937e-01 5.4838709677419351e-01 1.3391628337118919e+00
3.8709677419354838e-01 5.4838709677419351e-01 1.1997595794964158e+00
4.1935483870967738e-01 5.4838709677419351e-01 1.0336890593052750e+00
4.5161290322580644e-01 5.4838709677419351e-01 8.4775021974755149e-01
4.8387096774193550e-01 5.4838709677419351e-01 6.4955541876162581e-01
5.1612903225806450e-01 5.4838709677419351e-01 4.4721877478676147e-01
5.4838709677419351e-01 5.4838709677419351e-01 2.4902397380083613e-01
5.8064516129032251e-01 5.4838709677419351e-01 6.3085134243113072e-02
6.1290322580645162e-01 5.4838709677419351e-01 -1.0298538594802853e-01
6.4516129032258063e-01 5.4838709677419351e-01 -2.4238864016350514e-01
6.7741935483870963e-01 5.4838709677419351e-01 -3.4941744279654785e-01
7.0967741935483875e-01 5.4838709677419351e-01 -4.1969002209201078e-01
7.4193548387096775e-01 5.4838709677419351e-01 -4.5032941039685925e-01
7.7419354838709675e-01 5.4838709677419351e-01 -4.4008122755391788e-01
8.0645161290322576e-01 5.4838709677419351e-01 -3.8936503537288725e-01
8.3870967741935476e-01 5.4838709677419351e-01 -3.0025716072055797e-01
8.7096774193548387e-01 5.4838709677419351e-01 -1.7640569045492660e-01
9.0322580645161288e-01 5.4838709677419351e-01 -2.2881118320598914e-02
9.3548387096774188e-01 5.4838709677419351e-01 1.5403124166087478e-01
9.6774193548387100e-01 5.4838709677419351e-01 3.4708857668553322e-01
1.0000000000000000e+00 5.4838709677419351e-01 5.4838709677419328e-01
0.0000000000000000e+00 5.8064516129032251e-01 5.8064516129032251e-01
3.2258064516129031e-02 5.8064516129032251e-01 7.8194368137898262e-01
6.4516129032258063e-02 5.8064516129032251e-01 9.7500101640364112e-01
9.6774193548387094e-02 5.8064516129032251e-01 1.1519133763851148e+00
1.2903225806451613e-01 5.8064516129032251e-01 1.3054379485194425e+00
1.6129032258064516e-01 5.8064516129032251e-01 1.4292894187850735e+00
1.9354838709677419e-01 5.8064516129032251e-01 1.5183972934374030e+00
2.2580645161290322e-01 5.8064516129032251e-01 1.5691134856184339e+00
2.5806451612903225e-01 5.8064516129032251e-01 1.5793616684613752e+00
2.9032258064516125e-01 5.8064516129032251e-01 1.5487222801565270e+00
3.2258064516129031e-01 5.8064516129032251e-01 1.4784497008610642e+00
3.5483870967741937e-01 5.8064516129032251e-01 1.3714208982280209e+00
3.8709677419354838e-01 5.8064516129032251e-01 1.2320176440125448e+00
4.1935483870967738e-01 5.8064516129032251e-01 1.0659471238214040e+00
4.5161290322580644e-01 5.8064516129032251e-01 8.8000828426368050e-01
4.8387096774193550e-01 5.8064516129032251e-01 6.8181348327775482e-01
5.1612903225806450e-01 5.8064516129032251e-01 4.7947683930289048e-01
5.4838709677419351e-01 5.8064516129032251e-01 2.8128203831696513e-01
5.8064516129032251e-01 5.8064516129032251e-01 9.5343198759242076e-02
6.1290322580645162e-01 5.8064516129032251e-01 -7.0727321431899526e-02
6.4516129032258063e-01 5.8064516129032251e-01 -2.1013057564737614e-01
6.7741935483870963e-01 5.8064516129032251e-01 -3.1715937828041885e-01
7.0967741935483875e-01 5.8064516129032251e-01 -3.8743195757588178e-01
7.4193548387096775e-01 5.8064516129032251e-01 -4.1807134588073025e-01
7.7419354838709675e-01 5.8064516129032251e-01 -4.0782316303778887e-01
8.0645161290322576e-01 5.8064516129032251e-01 -3.5710697085675824e-01
8.3870967741935476e-01 5.8064516129032251e-01 -2.6799909620442897e-01
8.7096774193548387e-01 5.8064516129032251e-01 -1.4414762593879760e-01
9.0322580645161288e-01 5.8064516129032251e-01 9.3769461955300892e-03
9.3548387096774188e-01 5.8064516129032251e-01 1.8628930617700379e-01
9.6774193548387100e-01 5.8064516129032251e-01 3.7934664120166223e-01
1.0000000000000000e+00 5.8064516129032251e-01 5.8064516129032229e-01
0.0000000000000000e+00 6.1290322580645162e-01 6.1290322580645162e-01
3.2258064516129031e-02 6.1290322580645162e-01 8.1420174589511163e-01
6.4516129032258063e-02 6.1290322580645162e-01 1.0072590809197701e+00
9.6774193548387094e-02 6.1290322580645162e-01 1.1841714409012440e+00
1.2903225806451613e-01 6.1290322580645162e-01 1.3376960130355715e+00
1.6129032258064516e-01 6.1290322580645162e-01 1.4615474833012025e+00
1.9354838709677419e-01 6.1290322580645162e-01 1.5506553579535320e+00
2.2580645161290322e-01 6.1290322580645162e-01 1.6013715501345631e+00
2.5806451612903225e-01 6.1290322580645162e-01 1.6116197329775044e+00
2.9032258064516125e-01 6.1290322580645162e-01 1.5809803446726560e+00
3.2258064516129031e-01 6.1290322580645162e-01 1.5107077653771932e+00
3.5483870967741937e-01 6.1290322580645162e-01 1.4036789627441502e+00
3.8709677419354838e-01 6.1290322580645162e-01 1.2642757085286740e+00
4.1935483870967738e-01 6.1290322580645162e-01 1.0982051883375330e+00
4.5161290322580644e-01 6.1290322580645162e-01 9.1226634877980961e-01
4.8387096774193550e-01 6.1290322580645162e-01 7.1407154779388393e-01
5.1612903225806450e-01 6.1290322580645162e-01 5.1173490381901954e-01
5.4838709677419351e-01 6.1290322580645162e-01 3.1354010283309425e-01
5.8064516129032251e-01 6.1290322580645162e-01 1.2760126327537119e-01
6.1290322580645162e-01 6.1290322580645162e-01 -3.8469256915770411e-02
6.4516129032258063e-01 6.1290322580645162e-01 -1.7787251113124702e-01
6.7741935483870963e-01 6.1290322580645162e-01 -2.8490131376428973e-01
7.0967741935483875e-01 6.1290322580645162e-01 -3.5517389305975267e-01
7.4193548387096775e-01 6.1290322580645162e-01 -3.8581328136460113e-01
7.7419354838709675e-01 6.1290322580645162e-01 -3.7556509852165976e-01
8.0645161290322576e-01 6.1290322580645162e-01 -3.2484890634062913e-01
8.3870967741935476e-01 6.1290322580645162e-01 -2.3574103168829985e-01
8.7096774193548387e-01 6.1290322580645162e-01 -1.1188956142266848e-01
9.0322580645161288e-01 6.1290322580645162e-01 4.1635010711659204e-02
9.3548387096774188e-01 6.1290322580645162e-01 2.1854737069313290e-01
9.6774193548387100e-01 6.1290322580645162e-01 4.1160470571779134e-01
1.0000000000000000e+00 6.1290322580645162e-01 6.1290322580645140e-01
0.0000000000000000e+00 6.4516129032258063e-01 6.4516129032258063e-01
3.2258064516129031e-02 6.4516129032258063e-01 8.4645981041124063e-01
6.4516129032258063e-02 6.4516129032258063e-01 1.0395171454358991e+00
9.6774193548387094e-02 6.4516129032258063e-01 1.2164295054173730e+00
1.2903225806451613e-01 6.4516129032258063e-01 1.3699540775517005e+00
1.6129032258064516e-01 6.4516129032258063e-01 1.4938055478173315e+00
1.9354838709677419e-01 6.4516129032258063e-01 1.5829134224696610e+00
2.2580645161290322e-01 6.4516129032258063e-01 1.6336296146506921e+00
2.5806451612903225e-01 6.4516129032258063e-01 1.6438777974936334e+00
2.9032258064516125e-01 6.4516129032258063e-01 1.6132384091887850e+00
3.2258064516129031e-01 6.4516129032258063e-01 1.5429658298933222e+00
3.5483870967741937e-01 6.4516129032258063e-01 1.4359370272602792e+00
3.8709677419354838e-01 6.4516129032258063e-01 1.2965337730448030e+00
4.1935483870967738e-01 6.4516129032258063e-01 1.1304632528536620e+00
4.5161290322580644e-01 6.4516129032258063e-01 9.4452441329593861e-01
4.8387096774193550e-01 6.4516129032258063e-01 7.4632961231001294e-01
5.1612903225806450e-01 6.4516129032258063e-01 5.4399296833514854e-01
5.4838709677419351e-01 6.4516129032258063e-01 3.4579816734922325e-01
5.8064516129032251e-01 6.4516129032258063e-01 1.5985932779150019e-01
6.1290322580645162e-01 6.4516129032258063e-01 -6.2111923996414076e-03
6.4516129032258063e-01 6.4516129032258063e-01 -1.4561444661511802e-01
6.7741935483870963e-01 6.4516129032258063e-01 -2.5264324924816073e-01
7.0967741935483875e-01 6.4516129032258063e-01 -3.2291582854362366e-01
7.4193548387096775e-01 6.4516129032258063e-01 -3.5355521684847213e-01
7.7419354838709675e-01 6.4516129032258063e-01 -3.4330703400553075e-01
8.0645161290322576e-01 6.4516129032258063e-01 -2.9259084182450013e-01
8.3870967741935476e-01 6.4516129032258063e-01 -2.0348296717217085e-01
8.7096774193548387e-01 6.4516129032258063e-01 -7.9631496906539478e-02
9.0322580645161288e-01 6.4516129032258063e-01 7.3893075227788207e-02
9.3548387096774188e-01 6.4516129032258063e-01 2.5080543520926191e-01
9.6774193548387100e-01 6.4516129032258063e-01 4.4386277023392035e-01
1.0000000000000000e+00 6.4516129032258063e-01 6.4516129032258041e-01
0.0000000000000000e+00 6.7741935483870963e-01 6.7741935483870963e-01
3.2258064516129031e-02 6.7741935483870963e-01 8.7871787492736964e-01
6.4516129032258063e-02 6.7741935483870963e-01 1.0717752099520281e+00
9.6774193548387094e-02 6.7741935483870963e-01 1.2486875699335021e+00
1.2903225806451613e-01 6.7741935483870963e-01 1.4022121420678295e+00
1.6129032258064516e-01 6.7741935483870963e-01 1.5260636123334606e+00
1.9354838709677419e-01 6.7741935483870963e-01 1.6151714869857901e+00
2.2580645161290322e-01 6.7741935483870963e-01 1.6658876791668211e+00
2.5806451612903225e-01 6.7741935483870963e-01 1.6761358620097624e+00
2.9032258064516125e-01 6.7741935483870963e-01 1.6454964737049140e+00
3.2258064516129031e-01 6.7741935483870963e-01 1.5752238944094512e+00
3.5483870967741937e-01 6.7741935483870963e-01 1.4681950917764082e+00
3.8709677419354838e-01 6.7741935483870963e-01 1.3287918375609320e+00
4.1935483870967738e-01 6.7741935483870963e-01 1.1627213173697910e+00
4.5161290322580644e-01 6.7741935483870963e-01 9.7678247781206762e-01
4.8387096774193550e-01 6.7741935483870963e-01 7.7858767682614194e-01
5.1612903225806450e-01 6.7741935483870963e-01 5.7625103285127754e-01
5.4838709677419351e-01 6.7741935483870963e-01 3.7805623186535225e-01
5.8064516129032251e-01 6.7741935483870963e-01 1.9211739230762920e-01
6.1290322580645162e-01 6.7741935483870963e-01 2.6046872116487596e-02
6.4516129032258063e-01 6.7741935483870963e-01 -1.1335638209898902e-01
6.7741935483870963e-01 6.7741935483870963e-01 -2.2038518473203172e-01
7.0967741935483875e-01 6.7741935483870963e-01 -2.9065776402749466e-01
7.4193548387096775e-01 6.7741935483870963e-01 -3.2129715233234313e-01
7.7419354838709675e-01 6.7741935483870963e-01 -3.1104896948940175e-01
8.0645161290322576e-01 6.7741935483870963e-01 -2.6033277730837112e-01
8.3870967741935476e-01 6.7741935483870963e-01 -1.7122490265604184e-01
8.7096774193548387e-01 6.7741935483870963e-01 -4.7373432390410475e-02
9.0322580645161288e-01 6.7741935483870963e-01 1.0615113974391721e-01
9.3548387096774188e-01 6.7741935483870963e-01 2.8306349972539091e-01
9.6774193548387100e-01 6.7741935483870963e-01 4.7612083475004935e-01
1.0000000000000000e+00 6.7741935483870963e-01 6.7741935483870941e-01
0.0000000000000000e+00 7.0967741935483875e-01 7.0967741935483875e-01
3.2258064516129031e-02 7.0967741935483875e-01 9.1097593944349886e-01
6.4516129032258063e-02 7.0967741935483875e-01 1.1040332744681574e+00
9.6774193548387094e-02 7.0967741935483875e-01 1.2809456344496311e+00
1.2903225806451613e-01 7.0967741935483875e-01 1.4344702065839585e+00
1.6129032258064516e-01 7.0967741935483875e-01 1.5583216768495896e+00
1.9354838709677419e-01 7.0967741935483875e-01 1.6474295515019191e+00
2.2580645161290322e-01 7.0967741935483875e-01 1.6981457436829501e+00
2.5806451612903225e-01 7.0967741935483875e-01 1.7083939265258916e+00
2.9032258064516125e-01 7.0967741935483875e-01 1.6777545382210430e+00
3.2258064516129031e-01 7.0967741935483875e-01 1.6074819589255802e+00
3.5483870967741937e-01 7.0967741935483875e-01 1.5004531562925374e+00
3.8709677419354838e-01 7.0967741935483875e-01 1.3610499020770610e+00
4.1935483870967738e-01 7.0967741935483875e-01 1.1949793818859202e+00
4.5161290322580644e-01 7.0967741935483875e-01 1.0090405423281967e+00
4.8387096774193550e-01 7.0967741935483875e-01 8.1084574134227105e-01
5.1612903225806450e-01 7.0967741935483875e-01 6.0850909736740677e-01
5.4838709677419351e-01 7.0967741935483875e-01 4.1031429638148137e-01
5.8064516129032251e-01 7.0967741935483875e-01 2.2437545682375831e-01
6.1290322580645162e-01 7.0967741935483875e-01 5.8304936632616711e-02
6.4516129032258063e-01 7.0967741935483875e-01 -8.1098317582859902e-02
6.7741935483870963e-01 7.0967741935483875e-01 -1.8812712021590261e-01
7.0967741935483875e-01 7.0967741935483875e-01 -2.5839969951136554e-01
7.4193548387096775e-01 7.0967741935483875e-01 -2.8903908781621401e-01
7.7419354838709675e-01 7.0967741935483875e-01 -2.7879090497327264e-01
8.0645161290322576e-01 7.0967741935483875e-01 -2.2807471279224201e-01
8.3870967741935476e-01 7.0967741935483875e-01 -1.3896683813991273e-01
8.7096774193548387e-01 7.0967741935483875e-01 -1.5115367874281360e-02
9.0322580645161288e-01 7.0967741935483875e-01 1.3840920426004633e-01
9.3548387096774188e-01 7.0967741935483875e-01 3.1532156424152002e-01
9.6774193548387100e-01 7.0967741935483875e-01 5.0837889926617841e-01
1.0000000000000000e+00 7.0967741935483875e-01 7.0967741935483852e-01
0.0000000000000000e+00 7.4193548387096775e-01 7.4193548387096775e-01
3.2258064516129031e-02 7.4193548387096775e-01 9.4323400395962786e-01
6.4516129032258063e-02 7.4193548387096775e-01 1.1362913389842864e+00
9.6774193548387094e-02 7.4193548387096775e-01 1.3132036989657601e+00
1.2903225806451613e-01 7.4193548387096775e-01 1.4667282711000875e+00
1.6129032258064516e-01 7.4193548387096775e-01 1.5905797413657186e+00
1.9354838709677419e-01 7.4193548387096775e-01 1.6796876160180481e+00
2.2580645161290322e-01 7.4193548387096775e-01 1.7304038081990791e+00
2.5806451612903225e-01 7.4193548387096775e-01 1.7406519910420206e+00
2.9032258064516125e-01 7.4193548387096775e-01 1.7100126027371720e+00
3.2258064516129031e-01 7.4193548387096775e-01 1.6397400234417092e+00
3.5483870967741937e-01 7.4193548387096775e-01 1.5327112208086664e+00
3.8709677419354838e-01 7.4193548387096775e-01 1.3933079665931900e+00
4.1935483870967738e-01 7.4193548387096775e-01 1.2272374464020492e+00
4.5161290322580644e-01 7.4193548387096775e-01 1.0412986068443257e+00
4.8387096774193550e-01 7.4193548387096775e-01 8.4310380585840006e-01
5.1612903225806450e-01 7.4193548387096775e-01 6.4076716188353577e-01
5.4838709677419351e-01 7.4193548387096775e-01 4.4257236089761037e-01
5.8064516129032251e-01 7.4193548387096775e-01 2.5663352133988732e-01
6.1290322580645162e-01 7.4193548387096775e-01 9.0563001148745714e-02
6.4516129032258063e-01 7.4193548387096775e-01 -4.8840253066730899e-02
6.7741935483870963e-01 7.4193548387096775e-01 -1.5586905569977361e-01
7.0967741935483875e-01 7.4193548387096775e-01 -2.2614163499523654e-01
7.4193548387096775e-01 7.4193548387096775e-01 -2.5678102330008501e-01
7.7419354838709675e-01 7.4193548387096775e-01 -2.4653284045714363e-01
8.0645161290322576e-01 7.4193548387096775e-01 -1.9581664827611300e-01
8.3870967741935476e-01 7.4193548387096775e-01 -1.0670877362378373e-01
8.7096774193548387e-01 7.4193548387096775e-01 1.7142696641847643e-02
9.0322580645161288e-01 7.4193548387096775e-01 1.7066726877617533e-01
9.3548387096774188e-01 7.4193548387096775e-01 3.4757962875764903e-01
9.6774193548387100e-01 7.4193548387096775e-01 5.4063696378230741e-01
1.0000000000000000e+00 7.4193548387096775e-01 7.4193548387096753e-01
0.0000000000000000e+00 7.7419354838709675e-01 7.7419354838709675e-01
3.2258064516129031e-02 7.7419354838709675e-01 9.7549206847575687e-01
6.4516129032258063e-02 7.7419354838709675e-01 1.1685494035004154e+00
9.6774193548387094e-02 7.7419354838709675e-01 1.3454617634818891e+00
1.2903225806451613e-01 7.7419354838709675e-01 1.4989863356162165e+00
1.6129032258064516e-01 7.7419354838709675e-01 1.6228378058818476e+00
1.9354838709677419e-01 7.7419354838709675e-01 1.7119456805341771e+00
2.2580645161290322e-01 7.7419354838709675e-01 1.7626618727152081e+00
2.5806451612903225e-01 7.7419354838709675e-01 1.7729100555581496e+00
2.9032258064516125e-01 7.7419354838709675e-01 1.7422706672533010e+00
3.2258064516129031e-01 7.7419354838709675e-01 1.6719980879578382e+00
3.5483870967741937e-01 7.7419354838709675e-01 1.5649692853247954e+00
3.8709677419354838e-01 7.7419354838709675e-01 1.4255660311093190e+00
4.1935483870967738e-01 7.7419354838709675e-01 1.2594955109181782e+00
4.5161290322580644e-01 7.7419354838709675e-01 1.0735566713604547e+00
4.8387096774193550e-01 7.7419354838709675e-01 8.7536187037452906e-01
5.1612903225806450e-01 7.7419354838709675e-01 6.7302522639966478e-01
5.4838709677419351e-01 7.7419354838709675e-01 4.7483042541373938e-01
5.8064516129032251e-01 7.7419354838709675e-01 2.8889158585601632e-01
6.1290322580645162e-01 7.7419354838709675e-01 1.2282106566487472e-01
6.4516129032258063e-01 7.7419354838709675e-01 -1.6582188550601895e-02
6.7741935483870963e-01 7.7419354838709675e-01 -1.2361099118364460e-01
7.0967741935483875e-01 7.7419354838709675e-01 -1.9388357047910754e-01
7.4193548387096775e-01 7.7419354838709675e-01 -2.2452295878395601e-01
7.7419354838709675e-01 7.7419354838709675e-01 -2.1427477594101463e-01
8.0645161290322576e-01 7.7419354838709675e-01 -1.6355858375998400e-01
8.3870967741935476e-01 7.7419354838709675e-01 -7.4450709107654722e-02
8.7096774193548387e-01 7.7419354838709675e-01 4.9400761157976647e-02
9.0322580645161288e-01 7.7419354838709675e-01 2.0292533329230433e-01
9.3548387096774188e-01 7.7419354838709675e-01 3.7983769327377803e-01
9.6774193548387100e-01 7.7419354838709675e-01 5.7289502829843642e-01
1.0000000000000000e+00 7.7419354838709675e-01 7.7419354838709653e-01
0.0000000000000000e+00 8.0645161290322576e-01 8.0645161290322576e-01
3.2258064516129031e-02 8.0645161290322576e-01 1.0077501329918859e+00
6.4516129032258063e-02 8.0645161290322576e-01 1.2008074680165444e+00
9.6774193548387094e-02 8.0645161290322576e-01 1.3777198279980181e+00
1.2903225806451613e-01 8.0645161290322576e-01 1.5312444001323455e+00
1.6129032258064516e-01 8.0645161290322576e-01 1.6550958703979766e+00
1.9354838709677419e-01 8.0645161290322576e-01 1.7442037450503061e+00
2.2580645161290322e-01 8.0645161290322576e-01 1.7949199372313371e+00
2.5806451612903225e-01 8.0645161290322576e-01 1.8051681200742786e+00
2.9032258064516125e-01 8.0645161290322576e-01 1.7745287317694300e+00
3.2258064516129031e-01 8.0645161290322576e-01 1.7042561524739672e+00
3.5483870967741937e-01 8.0645161290322576e-01 1.5972273498409244e+00
3.8709677419354838e-01 8.0645161290322576e-01 1.4578240956254480e+00
4.1935483870967738e-01 8.0645161290322576e-01 1.2917535754343072e+00
4.5161290322580644e-01 8.0645161290322576e-01 1.1058147358765837e+00
4.8387096774193550e-01 8.0645161290322576e-01 9.0761993489065806e-01
5.1612903225806450e-01 8.0645161290322576e-01 7.0528329091579378e-01
5.4838709677419351e-01 8.0645161290322576e-01 5.0708848992986844e-01
5.8064516129032251e-01 8.0645161290322576e-01 3.2114965037214532e-01
6.1290322580645162e-01 8.0645161290322576e-01 1.5507913018100372e-01
6.4516129032258063e-01 8.0645161290322576e-01 1.5675875965527108e-02
6.7741935483870963e-01 8.0645161290322576e-01 -9.1352926667515599e-02
7.0967741935483875e-01 8.0645161290322576e-01 -1.6162550596297853e-01
7.4193548387096775e-01 8.0645161290322576e-01 -1.9226489426782700e-01
7.7419354838709675e-01 8.0645161290322576e-01 -1.8201671142488562e-01
8.0645161290322576e-01 8.0645161290322576e-01 -1.3130051924385500e-01
8.3870967741935476e-01 8.0645161290322576e-01 -4.2192644591525719e-02
8.7096774193548387e-01 8.0645161290322576e-01 8.1658825674105651e-02
9.0322580645161288e-01 8.0645161290322576e-01 2.3518339780843334e-01
9.3548387096774188e-01 8.0645161290322576e-01 4.1209575778990704e-01
9.6774193548387100e-01 8.0645161290322576e-01 6.0515309281456542e-01
1.0000000000000000e+00 8.0645161290322576e-01 8.0645161290322553e-01
0.0000000000000000e+00 8.3870967741935476e-01 8.3870967741935476e-01
3.2258064516129031e-02 8.3870967741935476e-01 1.0400081975080149e+00
6.4516129032258063e-02 8.3870967741935476e-01 1.2330655325326734e+00
9.6774193548387094e-02 8.3870967741935476e-01 1.4099778925141471e+00
1.2903225806451613e-01 8.3870967741935476e-01 1.5635024646484745e+00
1.6129032258064516e-01 8.3870967741935476e-01 1.6873539349141056e+00
1.9354838709677419e-01 8.3870967741935476e-01 1.7764618095664351e+00
2.2580645161290322e-01 8.3870967741935476e-01 1.8271780017474661e+00
2.5806451612903225e-01 8.3870967741935476e-01 1.8374261845904076e+00
2.9032258064516125e-01 8.3870967741935476e-01 1.8067867962855590e+00
3.2258064516129031e-01 8.3870967741935476e-01 1.7365142169900962e+00
3.5483870967741937e-01 8.3870967741935476e-01 1.6294854143570534e+00
3.8709677419354838e-01 8.3870967741935476e-01 1.4900821601415770e+00
4.1935483870967738e-01 8.3870967741935476e-01 1.3240116399504362e+00
4.5161290322580644e-01 8.3870967741935476e-01 1.1380728003927127e+00
4.8387096774193550e-01 8.3870967741935476e-01 9.3987799940678707e-01
5.1612903225806450e-01 8.3870967741935476e-01 7.3754135543192278e-01
5.4838709677419351e-01 8.3870967741935476e-01 5.3934655444599744e-01
5.8064516129032251e-01 8.3870967741935476e-01 3.5340771488827433e-01
6.1290322580645162e-01 8.3870967741935476e-01 1.8733719469713273e-01
6.4516129032258063e-01 8.3870967741935476e-01 4.7933940481656112e-02
6.7741935483870963e-01 8.3870967741935476e-01 -5.9094862151386596e-02
7.0967741935483875e-01 8.3870967741935476e-01 -1.2936744144684953e-01
7.4193548387096775e-01 8.3870967741935476e-01 -1.6000682975169800e-01
7.7419354838709675e-01 8.3870967741935476e-01 -1.4975864690875662e-01
8.0645161290322576e-01 8.3870967741935476e-01 -9.9042454727725993e-02
8.3870967741935476e-01 8.3870967741935476e-01 -9.9345800753967151e-03
8.7096774193548387e-01 8.3870967741935476e-01 1.1391689019023465e-01
9.0322580645161288e-01 8.3870967741935476e-01 2.6744146232456234e-01
9.3548387096774188e-01 8.3870967741935476e-01 4.4435382230603604e-01
9.6774193548387100e-01 8.3870967741935476e-01 6.3741115733069442e-01
1.0000000000000000e+00 8.3870967741935476e-01 8.3870967741935454e-01
0.0000000000000000e+00 8.7096774193548387e-01 8.7096774193548387e-01
3.2258064516129031e-02 8.7096774193548387e-01 1.0722662620241439e+00
6.4516129032258063e-02 8.7096774193548387e-01 1.2653235970488024e+00
9.6774193548387094e-02 8.7096774193548387e-01 1.4422359570302761e+00
1.2903225806451613e-01 8.7096774193548387e-01 1.5957605291646038e+00
1.6129032258064516e-01 8.7096774193548387e-01 1.7196119994302348e+00
1.9354838709677419e-01 8.7096774193548387e-01 1.8087198740825643e+00
2.2580645161290322e-01 8.7096774193548387e-01 1.8594360662635951e+00
2.5806451612903225e-01 8.7096774193548387e-01 1.8696842491065366e+00
2.9032258064516125e-01 8.7096774193548387e-01 1.8390448608016883e+00
3.2258064516129031e-01 8.7096774193548387e-01 1.7687722815062255e+00
3.5483870967741937e-01 8.7096774193548387e-01 1.6617434788731824e+00
3.8709677419354838e-01 8.7096774193548387e-01 1.5223402246577060e+00
4.1935483870967738e-01 8.7096774193548387e-01 1.3562697044665653e+00
4.5161290322580644e-01 8.7096774193548387e-01 1.1703308649088418e+00
4.8387096774193550e-01 8.7096774193548387e-01 9.7213606392291618e-01
5.1612903225806450e-01 8.7096774193548387e-01 7.6979941994805179e-01
5.4838709677419351e-01 8.7096774193548387e-01 5.7160461896212644e-01
5.8064516129032251e-01 8.7096774193548387e-01 3.8566577940440344e-01
6.1290322580645162e-01 8.7096774193548387e-01 2.1959525921326184e-01
6.4516129032258063e-01 8.7096774193548387e-01 8.0192004997785227e-02
6.7741935483870963e-01 8.7096774193548387e-01 -2.6836797635257481e-02
7.0967741935483875e-01 8.7096774193548387e-01 -9.7109376930720415e-02
7.4193548387096775e-01 8.7096774193548387e-01 -1.2774876523556888e-01
7.7419354838709675e-01 8.7096774193548387e-01 -1.1750058239262751e-01
8.0645161290322576e-01 8.7096774193548387e-01 -6.6784390211596878e-02
8.3870967741935476e-01 8.7096774193548387e-01 2.2323484440732400e-02
8.7096774193548387e-01 8.7096774193548387e-01 1.4617495470636377e-01
9.0322580645161288e-01 8.7096774193548387e-01 2.9969952684069145e-01
9.3548387096774188e-01 8.7096774193548387e-01 4.7661188682216515e-01
9.6774193548387100e-01 8.7096774193548387e-01 6.6966922184682365e-01
1.0000000000000000e+00 8.7096774193548387e-01 8.7096774193548365e-01
0.0000000000000000e+00 9.0322580645161288e-01 9.0322580645161288e-01
3.2258064516129031e-02 9.0322580645161288e-01 1.1045243265402729e+00
6.4516129032258063e-02 9.0322580645161288e-01 1.2975816615649314e+00
9.6774193548387094e-02 9.0322580645161288e-01 1.4744940215464051e+00
1.2903225806451613e-01 9.0322580645161288e-01 1.6280185936807328e+00
1.6129032258064516e-01 9.0322580645161288e-01 1.7518700639463638e+00
1.9354838709677419e-01 9.0322580645161288e-01 1.8409779385986933e+00
2.2580645161290322e-01 9.0322580645161288e-01 1.8916941307797241e+00
2.5806451612903225e-01 9.0322580645161288e-01 1.9019423136226656e+00
2.9032258064516125e-01 9.0322580645161288e-01 1.8713029253178173e+00
3.2258064516129031e-01 9.0322580645161288e-01 1.8010303460223545e+00
3.5483870967741937e-01 9.0322580645161288e-01 1.6940015433893114e+00
3.8709677419354838e-01 9.0322580645161288e-01 1.5545982891738350e+00
4.1935483870967738e-01 9.0322580645161288e-01 1.3885277689826943e+00
4.5161290322580644e-01 9.0322580645161288e-01 1.2025889294249708e+00
4.8387096774193550e-01 9.0322580645161288e-01 1.0043941284390452e+00
5.1612903225806450e-01 9.0322580645161288e-01 8.0205748446418079e-01
5.4838709677419351e-01 9.0322580645161288e-01 6.0386268347825545e-01
5.8064516129032251e-01 9.0322580645161288e-01 4.1792384392053245e-01
6.1290322580645162e-01 9.0322580645161288e-01 2.5185332372939084e-01
6.4516129032258063e-01 9.0322580645161288e-01 1.1245006951391423e-01
6.7741935483870963e-01 9.0322580645161288e-01 5.4212668808715225e-03
7.0967741935483875e-01 9.0322580645161288e-01 -6.4851312414591411e-02
7.4193548387096775e-01 9.0322580645161288e-01 -9.5490700719439880e-02
7.7419354838709675e-01 9.0322580645161288e-01 -8.5242517876498503e-02
8.0645161290322576e-01 9.0322580645161288e-01 -3.4526325695467874e-02
8.3870967741935476e-01 9.0322580645161288e-01 5.4581548956861403e-02
8.7096774193548387e-01 9.0322580645161288e-01 1.7843301922249277e-01
9.0322580645161288e-01 9.0322580645161288e-01 3.3195759135682046e-01
9.3548387096774188e-01 9.0322580645161288e-01 5.0886995133829416e-01
9.6774193548387100e-01 9.0322580645161288e-01 7.0192728636295265e-01
1.0000000000000000e+00 9.0322580645161288e-01 9.0322580645161266e-01
0.0000000000000000e+00 9.3548387096774188e-01 9.3548387096774188e-01
3.2258064516129031e-02 9.3548387096774188e-01 1.1367823910564019e+00
6.4516129032258063e-02 9.3548387096774188e-01 1.3298397260810604e+00
9.6774193548387094e-02 9.3548387096774188e-01 1.5067520860625341e+00
1.2903225806451613e-01 9.3548387096774188e-01 1.6602766581968618e+00
1.6129032258064516e-01 9.3548387096774188e-01 1.7841281284624928e+00
1.9354838709677419e-01 9.3548387096774188e-01 1.8732360031148223e+00
2.2580645161290322e-01 9.3548387096774188e-01 1.9239521952958532e+00
2.5806451612903225e-01 9.3548387096774188e-01 1.9342003781387946e+00
2.9032258064516125e-01 9.3548387096774188e-01 1.9035609898339463e+00
3.2258064516129031e-01 9.3548387096774188e-01 1.8332884105384835e+00
3.5483870967741937e-01 9.3548387096774188e-01 1.7262596079054404e+00
3.8709677419354838e-01 9.3548387096774188e-01 1.5868563536899640e+00
4.1935483870967738e-01 9.3548387096774188e-01 1.4207858334988233e+00
4.5161290322580644e-01 9.3548387096774188e-01 1.2348469939410998e+00
4.8387096774193550e-01 9.3548387096774188e-01 1.0366521929551742e+00
5.1612903225806450e-01 9.3548387096774188e-01 8.3431554898030980e-01
5.4838709677419351e-01 9.3548387096774188e-01 6.3612074799438445e-01
5.8064516129032251e-01 9.3548387096774188e-01 4.5018190843666145e-01
6.1290322580645162e-01 9.3548387096774188e-01 2.8411138824551985e-01
6.4516129032258063e-01 9.3548387096774188e-01 1.4470813403004323e-01
6.7741935483870963e-01 9.3548387096774188e-01 3.7679331397000526e-02
7.0967741935483875e-01 9.3548387096774188e-01 -3.2593247898462407e-02
7.4193548387096775e-01 9.3548387096774188e-01 -6.3232636203310877e-02
7.7419354838709675e-01 9.3548387096774188e-01 -5.2984453360369499e-02
8.0645161290322576e-01 9.3548387096774188e-01 -2.2682611793388707e-03
8.3870967741935476e-01 9.3548387096774188e-01 8.6839613472990407e-02
8.7096774193548387e-01 9.3548387096774188e-01 2.1069108373862178e-01
9.0322580645161288e-01 9.3548387096774188e-01 3.6421565587294946e-01
9.3548387096774188e-01 9.3548387096774188e-01 5.4112801585442316e-01
9.6774193548387100e-01 9.3548387096774188e-01 7.3418535087908166e-01
1.0000000000000000e+00 9.3548387096774188e-01 9.3548387096774166e-01
0.0000000000000000e+00 9.6774193548387100e-01 9.6774193548387100e-01
3.2258064516129031e-02 9.6774193548387100e-01 1.1690404555725311e+00
6.4516129032258063e-02 9.6774193548387100e-01 1.3620977905971896e+00
9.6774193548387094e-02 9.6774193548387100e-01 1.5390101505786633e+00
1.2903225806451613e-01 9.6774193548387100e-01 1.6925347227129910e+00
1.6129032258064516e-01 9.6774193548387100e-01 1.8163861929786220e+00
1.9354838709677419e-01 9.6774193548387100e-01 1.9054940676309515e+00
2.2580645161290322e-01 9.6774193548387100e-01 1.9562102598119824e+00
2.5806451612903225e-01 9.6774193548387100e-01 1.9664584426549236e+00
2.9032258064516125e-01 9.6774193548387100e-01 1.9358190543500755e+00
3.2258064516129031e-01 9.6774193548387100e-01 1.8655464750546127e+00
3.5483870967741937e-01 9.6774193548387100e-01 1.7585176724215694e+00
3.8709677419354838e-01 9.6774193548387100e-01 1.6191144182060933e+00
4.1935483870967738e-01 9.6774193548387100e-01 1.4530438980149525e+00
4.5161290322580644e-01 9.6774193548387100e-01 1.2671050584572290e+00
4.8387096774193550e-01 9.6774193548387100e-01 1.0689102574713032e+00
5.1612903225806450e-01 9.6774193548387100e-01 8.6657361349643902e-01
5.4838709677419351e-01 9.6774193548387100e-01 6.6837881251051368e-01
5.8064516129032251e-01 9.6774193548387100e-01 4.8243997295279056e-01
6.1290322580645162e-01 9.6774193548387100e-01 3.1636945276164896e-01
6.4516129032258063e-01 9.6774193548387100e-01 1.7696619854617235e-01
6.7741935483870963e-01 9.6774193548387100e-01 6.9937395913129641e-02
7.0967741935483875e-01 9.6774193548387100e-01 -3.3518338233329281e-04
7.4193548387096775e-01 9.6774193548387100e-01 -3.0974571687181762e-02
7.7419354838709675e-01 9.6774193548387100e-01 -2.0726388844240384e-02
8.0645161290322576e-01 9.6774193548387100e-01 2.9989803336790244e-02
8.3870967741935476e-01 9.6774193548387100e-01 1.1909767798911952e-01
8.7096774193548387e-01 9.6774193548387100e-01 2.4294914825475089e-01
9.0322580645161288e-01 9.6774193548387100e-01 3.9647372038907858e-01
9.3548387096774188e-01 9.6774193548387100e-01 5.7338608037055228e-01
9.6774193548387100e-01 9.6774193548387100e-01 7.6644341539521066e-01
1.0000000000000000e+00 9.6774193548387100e-01 9.6774193548387077e-01
0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
3.2258064516129031e-02 1.0000000000000000e+00 1.2012985200886601e+00
6.4516129032258063e-02 1.0000000000000000e+00 1.3943558551133186e+00
9.6774193548387094e-02 1.0000000000000000e+00 1.5712682150947923e+00
1.2903225806451613e-01 1.0000000000000000e+00 1.7247927872291200e+00
1.6129032258064516e-01 1.0000000000000000e+00 1.8486442574947510e+00
1.9354838709677419e-01 1.0000000000000000e+00 1.9377521321470805e+00
2.2580645161290322e-01 1.0000000000000000e+00 1.9884683243281114e+00
2.5806451612903225e-01 1.0000000000000000e+00 1.9987165071710526e+00
2.9032258064516125e-01 1.0000000000000000e+00 1.9680771188662045e+00
3.2258064516129031e-01 1.0000000000000000e+00 1.8978045395707417e+00
3.5483870967741937e-01 1.0000000000000000e+00 1.7907757369376984e+00
3.8709677419354838e-01 1.0000000000000000e+00 1.6513724827222223e+00
4.1935483870967738e-01 1.0000000000000000e+00 1.4853019625310815e+00
4.5161290322580644e-01 1.0000000000000000e+00 1.2993631229733580e+00
4.8387096774193550e-01 1.0000000000000000e+00 1.1011683219874322e+00
5.1612903225806450e-01 1.0000000000000000e+00 8.9883167801256802e-01
5.4838709677419351e-01 1.0000000000000000e+00 7.0063687702664268e-01
5.8064516129032251e-01 1.0000000000000000e+00 5.1469803746891962e-01
6.1290322580645162e-01 1.0000000000000000e+00 3.4862751727777797e-01
6.4516129032258063e-01 1.0000000000000000e+00 2.0922426306230135e-01
6.7741935483870963e-01 1.0000000000000000e+00 1.0219546042925864e-01
7.0967741935483875e-01 1.0000000000000000e+00 3.1922881133795711e-02
7.4193548387096775e-01 1.0000000000000000e+00 1.2834928289472414e-03
7.7419354838709675e-01 1.0000000000000000e+00 1.1531675671888619e-02
8.0645161290322576e-01 1.0000000000000000e+00 6.2247867852919248e-02
8.3870967741935476e-01 1.0000000000000000e+00 1.5135574250524853e-01
8.7096774193548387e-01 1.0000000000000000e+00 2.7520721277087989e-01
9.0322580645161288e-01 1.0000000000000000e+00 4.2873178490520758e-01
9.3548387096774188e-01 1.0000000000000000e+00 6.0564414488668128e-01
9.6774193548387100e-01 1.0000000000000000e+00 7.9870147991133966e-01
1.0000000000000000e+00 1.0000000000000000e+00 9.9999999999999978e-01


==> data/example_II_1a/trimmed_history_error_128N.csv <==
Epoch Relative_Error Absolute_Error
1 1.4323574427755500e-02 -3.4295704732367660e+01
2 1.4119720003377301e-02 -3.4295903629664657e+01
3 1.3918513925734999e-02 -3.4296097147319472e+01
4 1.3721393340820500e-02 -3.4296284042199183e+01
5 1.3528966091049900e-02 -3.4296463915891806e+01
6 1.3341560452435000e-02 -3.4296636653806722e+01
7 1.3159387593719700e-02 -3.4296802258990404e+01
8 1.2982575488337800e-02 -3.4296960813659311e+01
9 1.2811179162553501e-02 -3.4297112464532340e+01
10 1.2645195060712600e-02 -3.4297257405742165e+01
11 1.2484573719026100e-02 -3.4297395864548911e+01
12 1.2329236876379100e-02 -3.4297528084435093e+01
13 1.2179094335687500e-02 -3.4297654309715483e+01
14 1.2034054017567800e-02 -3.4297774776924612e+01
15 1.1894024878579299e-02 -3.4297889712663725e+01
16 1.1758915682092200e-02 -3.4297999334959769e+01
17 1.1628632539192500e-02 -3.4298103855528758e+01
18 1.1503076639942000e-02 -3.4298203481757078e+01
19 1.1382142555174200e-02 -3.4298298418131289e+01
20 1.1265717035725599e-02 -3.4298388867218975e+01
21 1.1153678227149300e-02 -3.4298475030299635e+01
22 1.1045895255009101e-02 -3.4298557107706735e+01
23 1.0942228185734801e-02 -3.4298635298898027e+01
24 1.0842528436017700e-02 -3.4298709802217495e+01
25 1.0746639687739401e-02 -3.4298780814324751e+01
26 1.0654399398740300e-02 -3.4298848529242882e+01
27 1.0565640892259200e-02 -3.4298913137054740e+01
28 1.0480195929096299e-02 -3.4298974822330166e+01
30 1.0318583009896800e-02 -3.4299090125900833e+01
31 1.0242096098131200e-02 -3.4299144071177381e+01
33 1.0097024748573500e-02 -3.4299245285662565e+01
34 1.0028174947042501e-02 -3.4299292816091508e+01
36 9.8972581971845004e-03 -3.4299382297297456e+01
38 9.7747011040495001e-03 -3.4299464999087810e+01
39 9.7163259529236996e-03 -3.4299504028461740e+01
41 9.6049590724862997e-03 -3.4299577839430313e+01
43 9.5002333016830001e-03 -3.4299646472563140e+01
45 9.4015167247902993e-03 -3.4299710478601170e+01
48 9.2633366866406008e-03 -3.4299798949152610e+01
50 9.1769183998581996e-03 -3.4299853613154063e+01
52 9.0943941970626999e-03 -3.4299905335704054e+01
55 8.9768492443350993e-03 -3.4299978201022057e+01
57 8.9020925415892998e-03 -3.4300024049063794e+01
60 8.7947142008147992e-03 -3.4300089232978593e+01
63 8.6925846220651005e-03 -3.4300150496663377e+01
66 8.5954369603426992e-03 -3.4300208107806220e+01
69 8.5031743609114002e-03 -3.4300262222520423e+01
72 8.4157990716435000e-03 -3.4300312932271368e+01
76 8.3069860403580994e-03 -3.4300375351494708e+01
79 8.2311794858056005e-03 -3.4300418356889125e+01
83 8.1376983667986007e-03 -3.4300470846294502e+01
87 8.0523462658011000e-03 -3.4300518247687499e+01
91 7.9741061590235009e-03 -3.4300561260285555e+01
95 7.9017215667736996e-03 -3.4300600679807438e+01
100 7.8176797610933005e-03 -3.4300645996710152e+01
102 7.7856934593523996e-03 -3.4300663117010089e+01
105 7.7391935586967999e-03 -3.4300687880355525e+01
107 7.7090804232210000e-03 -3.4300703837852978e+01
110 7.6650839569729996e-03 -3.4300727040533410e+01
112 7.6364444439339001e-03 -3.4300742072966678e+01
115 7.5943636368625000e-03 -3.4300764058441466e+01
118 7.5531456812409003e-03 -3.4300785475336994e+01
120 7.5260437310776000e-03 -3.4300799494025355e+01
123 7.4858146565563999e-03 -3.4300820209903279e+01
126 7.4459470477900996e-03 -3.4300840630107480e+01
129 7.4063062196784999e-03 -3.4300860826039838e+01
132 7.3667974666744001e-03 -3.4300880847415343e+01
135 7.3273740603997002e-03 -3.4300900718798310e+01
138 7.2880456907472996e-03 -3.4300920436036300e+01
142 7.2358899001306000e-03 -3.4300946420615610e+01
145 7.1971731760464000e-03 -3.4300965589019675e+01
148 7.1590253641598996e-03 -3.4300984375175950e+01
152 7.1094639845836003e-03 -3.4301008632909685e+01
156 7.0619182647267001e-03 -3.4301031745705480e+01
159 7.0278733135708000e-03 -3.4301048200259920e+01
163 6.9848695421591001e-03 -3.4301068871119639e+01
167 6.9446460236240000e-03 -3.4301088090744791e+01
171 6.9070302214741001e-03 -3.4301105963911340e+01
175 6.8716919169710001e-03 -3.4301122666488759e+01
179 6.8382633519951004e-03 -3.4301138387577311e+01
183 6.8064350591964000e-03 -3.4301153284828068e+01
187 6.7759871548106997e-03 -3.4301167470943071e+01
192 6.7396304978924997e-03 -3.4301184326716381e+01
196 6.7117377216865002e-03 -3.4301197196968253e+01
201 6.6781315269461997e-03 -3.4301212632603892e+01
206 6.6456973902177001e-03 -3.4301227456427320e+01
210 6.6204716136719997e-03 -3.4301238935820010e+01
215 6.5897392588907004e-03 -3.4301252862077824e+01
221 6.5539398283416001e-03 -3.4301269002760819e+01
226 6.5249951009220004e-03 -3.4301281988619898e+01
231 6.4969227128413003e-03 -3.4301294528204551e+01
236 6.4698285908550996e-03 -3.4301306579538071e+01
242 6.4387687342278002e-03 -3.4301320332851574e+01
248 6.4094346047142998e-03 -3.4301333261241702e+01
254 6.3818475536145999e-03 -3.4301345365779220e+01
260 6.3558901401669001e-03 -3.4301356707594202e+01
266 6.3313752686661000e-03 -3.4301367376662341e+01
272 6.3081180781955999e-03 -3.4301377460265783e+01
278 6.2859683677993000e-03 -3.4301387029199908e+01
285 6.2613711436800001e-03 -3.4301397616045776e+01
292 6.2379710162975997e-03 -3.4301407649124521e+01
298 6.2187717704262997e-03 -3.4301415852970720e+01
305 6.1972837285007003e-03 -3.4301425004829930e+01
313 6.1738284963688004e-03 -3.4301434958364403e+01
320 6.1541965973064003e-03 -3.4301443260401399e+01
327 6.1353404024360996e-03 -3.4301451209509842e+01
335 6.1146825606431003e-03 -3.4301459890128790e+01
343 6.0949209283066999e-03 -3.4301468166752635e+01
351 6.0760051759849998e-03 -3.4301476064006280e+01
359 6.0578910163069004e-03 -3.4301483603588984e+01
368 6.0384217457623004e-03 -3.4301491682103880e+01
376 6.0218847890440999e-03 -3.4301498523469149e+01
385 6.0041046451530002e-03 -3.4301505858212664e+01
394 5.9871573238570001e-03 -3.4301512829208072e+01
404 5.9692583123441998e-03 -3.4301520170270102e+01
413 5.9539502156072998e-03 -3.4301526431262552e+01
423 5.9377922310223999e-03 -3.4301533022417580e+01
433 5.9224926116070997e-03 -3.4301539246919283e+01
443 5.9080159459488999e-03 -3.4301545121823636e+01
453 5.8943298334987000e-03 -3.4301550662684960e+01
464 5.8801528103326001e-03 -3.4301556388742732e+01
475 5.8668602177654999e-03 -3.4301561745056212e+01
486 5.8544188815872001e-03 -3.4301566747369357e+01
498 5.8417815894140001e-03 -3.4301571817599495e+01
509 5.8310242730417999e-03 -3.4301576124928509e+01
521 5.8201594833133001e-03 -3.4301580467232462e+01
534 5.8093785217213003e-03 -3.4301584768028071e+01
546 5.8003078098533001e-03 -3.4301588380385375e+01
559 5.7914010704259999e-03 -3.4301591921949054e+01
572 5.7834156956445004e-03 -3.4301595092525808e+01
586 5.7758044971072996e-03 -3.4301598110464617e+01
599 5.7696143682701003e-03 -3.4301600562000331e+01
614 5.7634675601547997e-03 -3.4301602993778054e+01
628 5.7586356828767003e-03 -3.4301604903527974e+01
643 5.7543569944182998e-03 -3.4301606593298523e+01
658 5.7509248969542003e-03 -3.4301607947819448e+01
673 5.7482456018048004e-03 -3.4301609004675683e+01
689 5.7461025480851002e-03 -3.4301609849655328e+01
705 5.7445702962073998e-03 -3.4301610453610166e+01
722 5.7434667723791997e-03 -3.4301610888477100e+01
739 5.7427619074768999e-03 -3.4301611166200317e+01
756 5.7423316205904001e-03 -3.4301611335720530e+01
774 5.7420677755044003e-03 -3.4301611439661350e+01
792 5.7419215717347000e-03 -3.4301611497255742e+01
811 5.7418378755171003e-03 -3.4301611530225728e+01
830 5.7417924179192998e-03 -3.4301611548132385e+01
850 5.7417655911554998e-03 -3.4301611558699918e+01
870 5.7417498440496002e-03 -3.4301611564902963e+01
890 5.7417400086162999e-03 -3.4301611568777282e+01
911 5.7417333037879000e-03 -3.4301611571418412e+01
933 5.7417286688501001e-03 -3.4301611573244180e+01
955 5.7417255692692997e-03 -3.4301611574465149e+01
977 5.7417234636904999e-03 -3.4301611575294565e+01
1000 5.7417219734423996e-03 -3.4301611575881594e+01
1007 5.7417216257231998e-03 -3.4301611576018566e+01
1014 5.7417213150901996e-03 -3.4301611576140928e+01
1021 5.7417210399739998e-03 -3.4301611576249300e+01
1028 5.7417207932137001e-03 -3.4301611576346502e+01
1036 5.7417205473192000e-03 -3.4301611576443364e+01
1043 5.7417203596334000e-03 -3.4301611576517296e+01
1050 5.7417201927454000e-03 -3.4301611576583035e+01
1058 5.7417200212036999e-03 -3.4301611576650608e+01
1065 5.7417198917987999e-03 -3.4301611576701582e+01
1073 5.7417197595979004e-03 -3.4301611576753658e+01
1080 5.7417196594326996e-03 -3.4301611576793114e+01
1088 5.7417195587083003e-03 -3.4301611576832791e+01
1095 5.7417194779699997e-03 -3.4301611576864595e+01
1103 5.7417193982418997e-03 -3.4301611576896001e+01
1111 5.7417193299858999e-03 -3.4301611576922888e+01
1119 5.7417192718131997e-03 -3.4301611576945803e+01
1126 5.7417192244994001e-03 -3.4301611576964440e+01
1134 5.7417191777809004e-03 -3.4301611576982843e+01
1142 5.7417191358965997e-03 -3.4301611576999342e+01
1150 5.7417191026525004e-03 -3.4301611577012437e+01
1158 5.7417190704726001e-03 -3.4301611577025113e+01
1167 5.7417190400965001e-03 -3.4301611577037079e+01
1175 5.7417190177834997e-03 -3.4301611577045868e+01
1183 5.7417189966247999e-03 -3.4301611577054203e+01
1191 5.7417189785687996e-03 -3.4301611577061315e+01
1200 5.7417189645532002e-03 -3.4301611577066843e+01
1208 5.7417189495996999e-03 -3.4301611577072727e+01
1217 5.7417189379471000e-03 -3.4301611577077317e+01
1225 5.7417189269438999e-03 -3.4301611577081651e+01
1234 5.7417189165720004e-03 -3.4301611577085737e+01
1242 5.7417189082203998e-03 -3.4301611577089027e+01
1251 5.7417189034583002e-03 -3.4301611577090902e+01
1260 5.7417188968022998e-03 -3.4301611577093524e+01
1269 5.7417188913547997e-03 -3.4301611577095670e+01
1278 5.7417188891901996e-03 -3.4301611577096523e+01
1287 5.7417188840673998e-03 -3.4301611577098541e+01
1296 5.7417188827146000e-03 -3.4301611577099074e+01
1305 5.7417188766718001e-03 -3.4301611577101454e+01
1314 5.7417188750845003e-03 -3.4301611577102079e+01
1323 5.7417188731363998e-03 -3.4301611577102847e+01
1333 5.7417188716391999e-03 -3.4301611577103444e+01
1342 5.7417188732085001e-03 -3.4301611577102818e+01
1351 5.7417188693845000e-03 -3.4301611577104325e+01
1361 5.7417188674543998e-03 -3.4301611577105085e+01
1370 5.7417188652177003e-03 -3.4301611577105966e+01
1380 5.7417188660474003e-03 -3.4301611577105639e+01
1390 5.7417188654341001e-03 -3.4301611577105881e+01
1399 5.7417188645682996e-03 -3.4301611577106222e+01
1409 5.7417188643337997e-03 -3.4301611577106314e+01
1419 5.7417188653259002e-03 -3.4301611577105923e+01
1429 5.7417188650552998e-03 -3.4301611577106030e+01
1439 5.7417188639369999e-03 -3.4301611577106470e+01
1449 5.7417188642436001e-03 -3.4301611577106350e+01
1459 5.7417188618805997e-03 -3.4301611577107280e+01
1470 5.7417188628727002e-03 -3.4301611577106890e+01
1480 5.7417188626742999e-03 -3.4301611577106968e+01
1490 5.7417188633598001e-03 -3.4301611577106698e+01
1501 5.7417188644962001e-03 -3.4301611577106250e+01
1511 5.7417188625480996e-03 -3.4301611577107018e+01
1522 5.7417188623857000e-03 -3.4301611577107082e+01
1533 5.7417188652537999e-03 -3.4301611577105952e+01
1544 5.7417188612853996e-03 -3.4301611577107515e+01
1554 5.7417188618986998e-03 -3.4301611577107273e+01
1565 5.7417188644600997e-03 -3.4301611577106264e+01
1576 5.7417188622775001e-03 -3.4301611577107124e+01
1587 5.7417188631253002e-03 -3.4301611577106790e+01
1599 5.7417188646945996e-03 -3.4301611577106172e+01
1610 5.7417188622954996e-03 -3.4301611577107117e+01
1621 5.7417188643518998e-03 -3.4301611577106307e+01
1632 5.7417188629087998e-03 -3.4301611577106875e+01
1644 5.7417188614837999e-03 -3.4301611577107437e+01
1656 5.7417188652177003e-03 -3.4301611577105966e+01
1667 5.7417188640091002e-03 -3.4301611577106442e+01
1679 5.7417188622413996e-03 -3.4301611577107138e+01
1691 5.7417188634499997e-03 -3.4301611577106662e+01
1703 5.7417188616641999e-03 -3.4301611577107366e+01
1714 5.7417188627283998e-03 -3.4301611577106947e+01
1727 5.7417188633236997e-03 -3.4301611577106712e+01
1739 5.7417188607441997e-03 -3.4301611577107728e+01
1751 5.7417188622775001e-03 -3.4301611577107124e+01
1763 5.7417188641895002e-03 -3.4301611577106371e+01
1776 5.7417188636844996e-03 -3.4301611577106570e+01
1788 5.7417188629990002e-03 -3.4301611577106840e+01
1801 5.7417188644962001e-03 -3.4301611577106250e+01
1813 5.7417188615740003e-03 -3.4301611577107401e+01
1826 5.7417188613936004e-03 -3.4301611577107472e+01
1839 5.7417188628186002e-03 -3.4301611577106911e+01
1852 5.7417188626924000e-03 -3.4301611577106961e+01
1865 5.7417188617544003e-03 -3.4301611577107330e+01
1878 5.7417188644419996e-03 -3.4301611577106272e+01
1891 5.7417188633598001e-03 -3.4301611577106698e+01
1904 5.7417188641173999e-03 -3.4301611577106399e+01
1918 5.7417188623857000e-03 -3.4301611577107082e+01
1931 5.7417188625480996e-03 -3.4301611577107018e+01
1945 5.7417188640992997e-03 -3.4301611577106407e+01
1958 5.7417188620068997e-03 -3.4301611577107231e+01
1972 5.7417188640813003e-03 -3.4301611577106414e+01
1986 5.7417188635221000e-03 -3.4301611577106634e+01
2000 5.7417188639550002e-03 -3.4301611577106463e+01
2005 5.7417188637386004e-03 -3.4301611577106549e+01
2009 5.7417188627104003e-03 -3.4301611577106954e+01
2014 5.7417188653619998e-03 -3.4301611577105909e+01
2018 5.7417188640632002e-03 -3.4301611577106421e+01
2023 5.7417188646585000e-03 -3.4301611577106186e+01
2027 5.7417188631794002e-03 -3.4301611577106769e+01
2032 5.7417188625841003e-03 -3.4301611577107003e+01
2036 5.7417188653619998e-03 -3.4301611577105909e+01
2041 5.7417188639731003e-03 -3.4301611577106456e+01
2046 5.7417188648929999e-03 -3.4301611577106094e+01
2050 5.7417188643518998e-03 -3.4301611577106307e+01
2055 5.7417188644240001e-03 -3.4301611577106279e+01
2059 5.7417188622775001e-03 -3.4301611577107124e+01
2064 5.7417188638828999e-03 -3.4301611577106492e+01
2069 5.7417188617182998e-03 -3.4301611577107344e+01
2073 5.7417188618986998e-03 -3.4301611577107273e+01
2078 5.7417188617003003e-03 -3.4301611577107352e+01
2083 5.7417188635762000e-03 -3.4301611577106613e+01
2088 5.7417188619348003e-03 -3.4301611577107259e+01
2092 5.7417188615560000e-03 -3.4301611577107408e+01
2097 5.7417188622594000e-03 -3.4301611577107131e+01
2102 5.7417188621512001e-03 -3.4301611577107174e+01
2106 5.7417188625300004e-03 -3.4301611577107025e+01
2111 5.7417188648569003e-03 -3.4301611577106108e+01
2116 5.7417188623496004e-03 -3.4301611577107096e+01
2121 5.7417188628908003e-03 -3.4301611577106883e+01
2125 5.7417188628005999e-03 -3.4301611577106918e+01
2130 5.7417188623316000e-03 -3.4301611577107103e+01
2135 5.7417188651996002e-03 -3.4301611577105973e+01
2140 5.7417188649291004e-03 -3.4301611577106080e+01
2145 5.7417188632154998e-03 -3.4301611577106755e+01
2150 5.7417188616822002e-03 -3.4301611577107359e+01
2154 5.7417188613574999e-03 -3.4301611577107487e+01
2159 5.7417188634139001e-03 -3.4301611577106677e+01
2164 5.7417188613756000e-03 -3.4301611577107479e+01
2169 5.7417188628367003e-03 -3.4301611577106904e+01
2174 5.7417188613574999e-03 -3.4301611577107487e+01
2179 5.7417188632335001e-03 -3.4301611577106748e+01
2184 5.7417188629449003e-03 -3.4301611577106861e+01
2189 5.7417188645141996e-03 -3.4301611577106243e+01
2194 5.7417188626742999e-03 -3.4301611577106968e+01
2199 5.7417188634680000e-03 -3.4301611577106655e+01
2204 5.7417188620249998e-03 -3.4301611577107224e+01
2209 5.7417188622413996e-03 -3.4301611577107138e+01
2214 5.7417188626742999e-03 -3.4301611577106968e+01
2218 5.7417188640813003e-03 -3.4301611577106414e+01
2224 5.7417188635943001e-03 -3.4301611577106605e+01
2229 5.7417188628727002e-03 -3.4301611577106890e+01
2234 5.7417188628727002e-03 -3.4301611577106890e+01
2239 5.7417188624579001e-03 -3.4301611577107053e+01
2244 5.7417188648207999e-03 -3.4301611577106122e+01
2249 5.7417188623496004e-03 -3.4301611577107096e+01
2254 5.7417188624759004e-03 -3.4301611577107046e+01
2259 5.7417188633417000e-03 -3.4301611577106705e+01
2264 5.7417188631432997e-03 -3.4301611577106783e+01
2269 5.7417188641173999e-03 -3.4301611577106399e+01
2274 5.7417188615018003e-03 -3.4301611577107430e+01
2279 5.7417188642436001e-03 -3.4301611577106350e+01
2284 5.7417188631613001e-03 -3.4301611577106776e+01
2290 5.7417188634139001e-03 -3.4301611577106677e+01
2295 5.7417188618805997e-03 -3.4301611577107280e+01
2300 5.7417188631432997e-03 -3.4301611577106783e+01
2305 5.7417188611049996e-03 -3.4301611577107586e+01
2310 5.7417188629087998e-03 -3.4301611577106875e+01
2316 5.7417188630712003e-03 -3.4301611577106812e+01
2321 5.7417188623316000e-03 -3.4301611577107103e+01
2326 5.7417188622775001e-03 -3.4301611577107124e+01
2331 5.7417188629449003e-03 -3.4301611577106861e+01
2337 5.7417188625480996e-03 -3.4301611577107018e+01
2342 5.7417188609786996e-03 -3.4301611577107643e+01
2347 5.7417188615919998e-03 -3.4301611577107394e+01
2352 5.7417188638468003e-03 -3.4301611577106506e+01
2358 5.7417188635762000e-03 -3.4301611577106613e+01
2363 5.7417188628546998e-03 -3.4301611577106897e+01
2368 5.7417188639731003e-03 -3.4301611577106456e+01
2374 5.7417188653619998e-03 -3.4301611577105909e+01
2379 5.7417188610329002e-03 -3.4301611577107614e+01
2384 5.7417188609967997e-03 -3.4301611577107629e+01
2390 5.7417188637386004e-03 -3.4301611577106549e+01
2395 5.7417188625661000e-03 -3.4301611577107010e+01
2401 5.7417188622594000e-03 -3.4301611577107131e+01
2406 5.7417188626201999e-03 -3.4301611577106989e+01
2411 5.7417188623857000e-03 -3.4301611577107082e+01
2417 5.7417188645322000e-03 -3.4301611577106243e+01
2422 5.7417188611049996e-03 -3.4301611577107586e+01
2428 5.7417188648028004e-03 -3.4301611577106129e+01
2433 5.7417188613034000e-03 -3.4301611577107508e+01
2439 5.7417188629449003e-03 -3.4301611577106861e+01
2444 5.7417188604736999e-03 -3.4301611577107835e+01
2450 5.7417188637746003e-03 -3.4301611577106534e+01
2455 5.7417188637746003e-03 -3.4301611577106534e+01
2461 5.7417188612674001e-03 -3.4301611577107522e+01
2466 5.7417188632335001e-03 -3.4301611577106748e+01
2472 5.7417188615018003e-03 -3.4301611577107430e+01
2478 5.7417188649291004e-03 -3.4301611577106080e+01
2483 5.7417188632514996e-03 -3.4301611577106740e+01
2489 5.7417188617182998e-03 -3.4301611577107344e+01
2494 5.7417188639188998e-03 -3.4301611577106478e+01
2500 5.7417188635762000e-03 -3.4301611577106613e+01


==> data/example_II_1a/trimmed_history_error_256N.csv <==
Epoch Relative_Error Absolute_Error
1 7.1649732817766999e-03 -3.4300981452652138e+01
2 7.0815190799799000e-03 -3.4301022236199657e+01
3 6.9949092068278002e-03 -3.4301064056651157e+01
4 6.9078542275473999e-03 -3.4301105573424401e+01
5 6.8214056505493999e-03 -3.4301146286491146e+01
6 6.7361244591262999e-03 -3.4301185947401564e+01
7 6.6523554641598004e-03 -3.4301224419282427e+01
8 6.5703255865176002e-03 -3.4301261625920404e+01
9 6.4901894576732001e-03 -3.4301297527826392e+01
10 6.4120544158584002e-03 -3.4301332109016705e+01
11 6.3359946620931999e-03 -3.4301365369417972e+01
12 6.2620592657386996e-03 -3.4301397320436791e+01
13 6.1902769744781004e-03 -3.4301427982191029e+01
14 6.1206594342713000e-03 -3.4301457381600351e+01
15 6.0532036710582004e-03 -3.4301485550917327e+01
16 5.9878942600727998e-03 -3.4301512526491543e+01
17 5.9247053609639000e-03 -3.4301538347677010e+01
18 5.8636027139067001e-03 -3.4301563055833576e+01
19 5.8045453873378002e-03 -3.4301586693497775e+01
20 5.7474872299372003e-03 -3.4301609303728377e+01
21 5.6923779492947003e-03 -3.4301630929643338e+01
22 5.6391638847296003e-03 -3.4301651614107804e+01
23 5.5877885809913997e-03 -3.4301671399521204e+01
24 5.5381933396007003e-03 -3.4301690327629011e+01
25 5.4903177013685004e-03 -3.4301708439374281e+01
26 5.4441000312736004e-03 -3.4301725774721795e+01
27 5.3994780778856997e-03 -3.4301742372502908e+01
28 5.3563895591606002e-03 -3.4301758270259967e+01
30 5.2745662757270996e-03 -3.4301788108833648e+01
31 5.2357106719159996e-03 -3.4301802117495903e+01
33 5.1618191728713004e-03 -3.4301828471917879e+01
34 5.1266708707475000e-03 -3.4301840876577018e+01
36 5.0597009442940998e-03 -3.4301864277241457e+01
38 4.9968309791847999e-03 -3.4301885965281102e+01
39 4.9668153331175000e-03 -3.4301896224040419e+01
41 4.9094051596275997e-03 -3.4301915673542119e+01
43 4.8552244290754002e-03 -3.4301933821571453e+01
45 4.8039825838515999e-03 -3.4301950799905605e+01
48 4.7320672833865004e-03 -3.4301974324311018e+01
50 4.6870923637646004e-03 -3.4301988855842808e+01
52 4.6442631406916996e-03 -3.4302002565095272e+01
55 4.5836758956798998e-03 -3.4302021743600896e+01
57 4.5455067942439999e-03 -3.4302033696484123e+01
60 4.4912551802415998e-03 -3.4302050513709673e+01
63 4.4402442838599003e-03 -3.4302066142169267e+01
66 4.3921124312811003e-03 -3.4302080724871942e+01
69 4.3465640194491999e-03 -3.4302094378489727e+01
72 4.3033778648768999e-03 -3.4302107192544234e+01
76 4.2491996437615002e-03 -3.4302123087180817e+01
79 4.2109538278158999e-03 -3.4302134186363887e+01
83 4.1628880511887000e-03 -3.4302147993053524e+01
87 4.1178092964444003e-03 -3.4302160797702136e+01
91 4.0752733276530001e-03 -3.4302172752232124e+01
95 4.0348781377384998e-03 -3.4302183990191608e+01
100 3.9870185709117998e-03 -3.4302197159854906e+01
102 3.9686589540830000e-03 -3.4302202170222927e+01
105 3.9419653589789000e-03 -3.4302209413693014e+01
107 3.9247414206465001e-03 -3.4302214061566168e+01
110 3.8997697547881998e-03 -3.4302220764016013e+01
112 3.8836925204033001e-03 -3.4302225056542767e+01
115 3.8604005950810998e-03 -3.4302231243894397e+01
118 3.8380282839493999e-03 -3.4302237151912195e+01
120 3.8235728248612001e-03 -3.4302240951008201e+01
123 3.8024888785164000e-03 -3.4302246466459572e+01
126 3.7820158926534001e-03 -3.4302251792902254e+01
129 3.7620481002353001e-03 -3.4302256960209192e+01
132 3.7425094016422002e-03 -3.4302261989995863e+01
135 3.7233586385350000e-03 -3.4302266894501479e+01
138 3.7045876244703002e-03 -3.4302271677335732e+01
142 3.6801852350502999e-03 -3.4302277858899274e+01
145 3.6624033936577000e-03 -3.4302282337628142e+01
148 3.6451204915443000e-03 -3.4302286669900546e+01
152 3.6229306925294998e-03 -3.4302292202130047e+01
156 3.6017809416773999e-03 -3.4302297443618286e+01
159 3.5866071941590000e-03 -3.4302301185182600e+01
163 3.5672417924266001e-03 -3.4302305937387104e+01
167 3.5487483569974000e-03 -3.4302310451597286e+01
171 3.5309631203488999e-03 -3.4302314770804600e+01
175 3.5137209798280999e-03 -3.4302318937402070e+01
179 3.4968825214933001e-03 -3.4302322986763805e+01
183 3.4803432968942998e-03 -3.4302326945228415e+01
187 3.4640323135696999e-03 -3.4302330830686152e+01
192 3.4439073001347000e-03 -3.4302335599534963e+01
196 3.4280156771338000e-03 -3.4302339345600572e+01
201 3.4084737373498999e-03 -3.4302343928387430e+01
206 3.3894267751896998e-03 -3.4302348369884363e+01
210 3.3746697559347001e-03 -3.4302351793912166e+01
215 3.3569719189031001e-03 -3.4302355880586447e+01
221 3.3369748854685001e-03 -3.4302360472319926e+01
226 3.3213520017022001e-03 -3.4302364040568960e+01
231 3.3065786969584000e-03 -3.4302367399371384e+01
236 3.2925123769564999e-03 -3.4302370583520940e+01
242 3.2763628682802000e-03 -3.4302374222496766e+01
248 3.2608066920878000e-03 -3.4302377710857954e+01
254 3.2456599785665998e-03 -3.4302381091447650e+01
260 3.2307625046594998e-03 -3.4302384401056337e+01
266 3.2159823919556000e-03 -3.4302387669545681e+01
272 3.2012289593041001e-03 -3.4302390917188539e+01
278 3.1864714063383000e-03 -3.4302394150799209e+01
285 3.1693207016664001e-03 -3.4302397890014703e+01
292 3.1524670556007002e-03 -3.4302401544806344e+01
298 3.1385163319510999e-03 -3.4302404555344367e+01
305 3.1231111347114001e-03 -3.4302407864241999e+01
313 3.1068695432745000e-03 -3.4302411335158162e+01
320 3.0938219838913998e-03 -3.4302414110383495e+01
327 3.0816957026421998e-03 -3.4302416679180872e+01
335 3.0687421816980999e-03 -3.4302419412074393e+01
343 3.0565497656150002e-03 -3.4302421973875511e+01
351 3.0449476514611000e-03 -3.4302424402175895e+01
359 3.0337938734505999e-03 -3.4302426727933856e+01
368 3.0216176161372999e-03 -3.4302429257152184e+01
376 3.0109725356660998e-03 -3.4302431459985378e+01
385 2.9990046569520999e-03 -3.4302433927267693e+01
394 2.9868399964916000e-03 -3.4302436425048221e+01
404 2.9729080112631998e-03 -3.4302439273243387e+01
413 2.9600208422313002e-03 -3.4302441895985005e+01
423 2.9457021809306001e-03 -3.4302444796695148e+01
433 2.9320863568573999e-03 -3.4302447541975688e+01
443 2.9197789047591001e-03 -3.4302450012512416e+01
453 2.9089077973294998e-03 -3.4302452186080970e+01
464 2.8983438717890002e-03 -3.4302454290464148e+01
475 2.8888827831937002e-03 -3.4302456168658125e+01
486 2.8802293597741998e-03 -3.4302457881139190e+01
498 2.8714648759513000e-03 -3.4302459610362085e+01
509 2.8638844119054999e-03 -3.4302461101729008e+01
521 2.8559745108049000e-03 -3.4302462653705767e+01
534 2.8477470806370000e-03 -3.4302464263429570e+01
546 2.8405057729320999e-03 -3.4302465676372883e+01
559 2.8332209221164999e-03 -3.4302467094182497e+01
572 2.8267278527843000e-03 -3.4302468354823368e+01
586 2.8206965670619999e-03 -3.4302469523216978e+01
599 2.8158846810671001e-03 -3.4302470453596072e+01
614 2.8111002333453998e-03 -3.4302471377095024e+01
628 2.8072554405037002e-03 -3.4302472118082754e+01
643 2.8037119607345002e-03 -3.4302472800101867e+01
658 2.8007007941994000e-03 -3.4302473378988779e+01
673 2.7981715100171001e-03 -3.4302473864754688e+01
689 2.7959547362821999e-03 -3.4302474290139983e+01
705 2.7941833923035000e-03 -3.4302474629807712e+01
722 2.7927295604993998e-03 -3.4302474908429403e+01
739 2.7916517076432001e-03 -3.4302475114902450e+01
756 2.7908820305064998e-03 -3.4302475262292710e+01
774 2.7903293832343000e-03 -3.4302475368097504e+01
792 2.7899755922416998e-03 -3.4302475435820092e+01
811 2.7897501000794999e-03 -3.4302475478979268e+01
830 2.7896216227982001e-03 -3.4302475503568246e+01
850 2.7895481148729000e-03 -3.4302475517636253e+01
870 2.7895095030335002e-03 -3.4302475525025670e+01
890 2.7894891028870002e-03 -3.4302475528929747e+01
911 2.7894775860669001e-03 -3.4302475531133766e+01
933 2.7894709612783998e-03 -3.4302475532401573e+01
955 2.7894671356478999e-03 -3.4302475533133695e+01
977 2.7894647840616001e-03 -3.4302475533583724e+01
1000 2.7894632291457001e-03 -3.4302475533881292e+01
1007 2.7894628772019000e-03 -3.4302475533948645e+01
1014 2.7894625588596000e-03 -3.4302475534009567e+01
1021 2.7894622980299002e-03 -3.4302475534059482e+01
1028 2.7894620485243000e-03 -3.4302475534107231e+01
1036 2.7894618044396000e-03 -3.4302475534153942e+01
1043 2.7894616123723000e-03 -3.4302475534190698e+01
1050 2.7894614604040999e-03 -3.4302475534219781e+01
1058 2.7894612954036998e-03 -3.4302475534251357e+01
1065 2.7894611680146998e-03 -3.4302475534275736e+01
1073 2.7894610345738000e-03 -3.4302475534301273e+01
1080 2.7894609459473002e-03 -3.4302475534318233e+01
1088 2.7894608421722999e-03 -3.4302475534338093e+01
1095 2.7894607738181000e-03 -3.4302475534351174e+01
1103 2.7894606962931001e-03 -3.4302475534366010e+01
1111 2.7894606224438999e-03 -3.4302475534380143e+01
1119 2.7894605817879001e-03 -3.4302475534387924e+01
1126 2.7894605337431999e-03 -3.4302475534397118e+01
1134 2.7894604854757001e-03 -3.4302475534406355e+01
1142 2.7894604429261000e-03 -3.4302475534414498e+01
1150 2.7894604166016999e-03 -3.4302475534419536e+01
1158 2.7894603863417001e-03 -3.4302475534425326e+01
1167 2.7894603407847001e-03 -3.4302475534434045e+01
1175 2.7894603369603998e-03 -3.4302475534434777e+01
1183 2.7894603186187999e-03 -3.4302475534438287e+01
1191 2.7894602935568001e-03 -3.4302475534443083e+01
1200 2.7894602814156999e-03 -3.4302475534445406e+01
1208 2.7894602655988000e-03 -3.4302475534448433e+01
1217 2.7894602503388999e-03 -3.4302475534451354e+01
1225 2.7894602487795002e-03 -3.4302475534451652e+01
1234 2.7894602345220000e-03 -3.4302475534454381e+01
1242 2.7894602340022001e-03 -3.4302475534454480e+01
1251 2.7894602315516998e-03 -3.4302475534454949e+01
1260 2.7894602197447000e-03 -3.4302475534457209e+01
1269 2.7894602201160002e-03 -3.4302475534457137e+01
1278 2.7894602141754002e-03 -3.4302475534458274e+01
1287 2.7894602176283998e-03 -3.4302475534457614e+01
1296 2.7894602067496002e-03 -3.4302475534459695e+01
1305 2.7894601971332998e-03 -3.4302475534461536e+01
1314 2.7894602080120001e-03 -3.4302475534459454e+01
1323 2.7894601972818000e-03 -3.4302475534461507e+01
1333 2.7894602030738998e-03 -3.4302475534460399e+01
1342 2.7894602025169001e-03 -3.4302475534460505e+01
1351 2.7894601909326999e-03 -3.4302475534462722e+01
1361 2.7894601966877001e-03 -3.4302475534461621e+01
1370 2.7894601980243999e-03 -3.4302475534461365e+01
1380 2.7894601977645002e-03 -3.4302475534461415e+01
1390 2.7894601937545000e-03 -3.4302475534462182e+01
1399 2.7894601882222998e-03 -3.4302475534463241e+01
1409 2.7894601923435999e-03 -3.4302475534462452e+01
1419 2.7894601876283002e-03 -3.4302475534463355e+01
1429 2.7894601911555000e-03 -3.4302475534462680e+01
1439 2.7894601919352001e-03 -3.4302475534462531e+01
1449 2.7894601870341999e-03 -3.4302475534463468e+01
1459 2.7894602003262999e-03 -3.4302475534460925e+01
1470 2.7894601969105002e-03 -3.4302475534461578e+01
1480 2.7894601888534998e-03 -3.4302475534463120e+01
1490 2.7894601823189001e-03 -3.4302475534464371e+01
1501 2.7894601953139999e-03 -3.4302475534461884e+01
1511 2.7894601891876999e-03 -3.4302475534463056e+01
1522 2.7894601837668998e-03 -3.4302475534464094e+01
1533 2.7894601901529998e-03 -3.4302475534462872e+01
1544 2.7894601986927000e-03 -3.4302475534461237e+01
1554 2.7894601937545000e-03 -3.4302475534462182e+01
1565 2.7894601898560000e-03 -3.4302475534462928e+01
1576 2.7894601924921998e-03 -3.4302475534462424e+01
1587 2.7894601937545000e-03 -3.4302475534462182e+01
1599 2.7894601988782998e-03 -3.4302475534461202e+01
1610 2.7894601852891999e-03 -3.4302475534463802e+01
1621 2.7894601881110000e-03 -3.4302475534463262e+01
1632 2.7894601912297999e-03 -3.4302475534462666e+01
1644 2.7894601937173999e-03 -3.4302475534462189e+01
1656 2.7894601905986000e-03 -3.4302475534462786e+01
1667 2.7894601932347001e-03 -3.4302475534462282e+01
1679 2.7894601939402000e-03 -3.4302475534462147e+01
1691 2.7894601926406999e-03 -3.4302475534462403e+01
1703 2.7894601882222998e-03 -3.4302475534463241e+01
1714 2.7894601927892001e-03 -3.4302475534462367e+01
1727 2.7894601909326999e-03 -3.4302475534462722e+01
1739 2.7894601942001001e-03 -3.4302475534462097e+01
1751 2.7894601945342001e-03 -3.4302475534462033e+01
1763 2.7894601938659000e-03 -3.4302475534462161e+01
1776 2.7894601947940998e-03 -3.4302475534461983e+01
1788 2.7894602024798000e-03 -3.4302475534460513e+01
1801 2.7894601832842000e-03 -3.4302475534464186e+01
1813 2.7894601858832000e-03 -3.4302475534463689e+01
1826 2.7894601910813002e-03 -3.4302475534462694e+01
1839 2.7894601907842002e-03 -3.4302475534462751e+01
1852 2.7894601843608999e-03 -3.4302475534463980e+01
1865 2.7894601892619999e-03 -3.4302475534463042e+01
1878 2.7894601975046000e-03 -3.4302475534461465e+01
1891 2.7894601832842000e-03 -3.4302475534464186e+01
1904 2.7894601944599999e-03 -3.4302475534462047e+01
1918 2.7894601820589999e-03 -3.4302475534464421e+01
1931 2.7894601834699000e-03 -3.4302475534464151e+01
1945 2.7894601952025999e-03 -3.4302475534461905e+01
1958 2.7894601822816998e-03 -3.4302475534464378e+01
1972 2.7894601923808002e-03 -3.4302475534462445e+01
1986 2.7894601923435999e-03 -3.4302475534462452e+01
2000 2.7894601920837002e-03 -3.4302475534462502e+01
2005 2.7894601929376998e-03 -3.4302475534462339e+01
2009 2.7894601892248000e-03 -3.4302475534463049e+01
2014 2.7894601922694002e-03 -3.4302475534462467e+01
2018 2.7894601933090000e-03 -3.4302475534462268e+01
2023 2.7894601943485998e-03 -3.4302475534462069e+01
2027 2.7894601882966002e-03 -3.4302475534463227e+01
2032 2.7894601830613999e-03 -3.4302475534464229e+01
2036 2.7894601931604999e-03 -3.4302475534462296e+01
2041 2.7894601966506000e-03 -3.4302475534461628e+01
2046 2.7894601941630000e-03 -3.4302475534462104e+01
2050 2.7894601838782999e-03 -3.4302475534464072e+01
2055 2.7894601903016001e-03 -3.4302475534462843e+01
2059 2.7894601872198999e-03 -3.4302475534463433e+01
2064 2.7894601918238000e-03 -3.4302475534462552e+01
2069 2.7894601887050001e-03 -3.4302475534463149e+01
2073 2.7894601830613999e-03 -3.4302475534464229e+01
2078 2.7894601920837002e-03 -3.4302475534462502e+01
2083 2.7894601910069998e-03 -3.4302475534462708e+01
2088 2.7894601890019999e-03 -3.4302475534463092e+01
2092 2.7894601911926998e-03 -3.4302475534462673e+01
2097 2.7894601854377000e-03 -3.4302475534463774e+01
2102 2.7894601905986000e-03 -3.4302475534462786e+01
2106 2.7894601935318001e-03 -3.4302475534462225e+01
2111 2.7894601985070000e-03 -3.4302475534461273e+01
2116 2.7894601871084998e-03 -3.4302475534463454e+01
2121 2.7894601900045001e-03 -3.4302475534462900e+01
2125 2.7894602007719001e-03 -3.4302475534460839e+01
2130 2.7894601944971000e-03 -3.4302475534462040e+01
2135 2.7894601917495998e-03 -3.4302475534462566e+01
2140 2.7894601905986000e-03 -3.4302475534462786e+01
2145 2.7894601880367000e-03 -3.4302475534463277e+01
2150 2.7894601892619999e-03 -3.4302475534463042e+01
2154 2.7894601876283002e-03 -3.4302475534463355e+01
2159 2.7894601900045001e-03 -3.4302475534462900e+01
2164 2.7894601829872002e-03 -3.4302475534464243e+01
2169 2.7894601911555000e-03 -3.4302475534462680e+01
2174 2.7894601914526000e-03 -3.4302475534462623e+01
2179 2.7894601918981000e-03 -3.4302475534462538e+01
2184 2.7894601940144001e-03 -3.4302475534462133e+01
2189 2.7894601878881999e-03 -3.4302475534463305e+01
2194 2.7894601893733001e-03 -3.4302475534463021e+01
2199 2.7894601959451001e-03 -3.4302475534461763e+01
2204 2.7894601903016001e-03 -3.4302475534462843e+01
2209 2.7894601871455999e-03 -3.4302475534463447e+01
2214 2.7894601894847002e-03 -3.4302475534462999e+01
2218 2.7894601969846999e-03 -3.4302475534461564e+01
2224 2.7894601894105000e-03 -3.4302475534463014e+01
2229 2.7894601859946000e-03 -3.4302475534463667e+01
2234 2.7894601937173999e-03 -3.4302475534462189e+01
2239 2.7894601916011001e-03 -3.4302475534462594e+01
2244 2.7894601951654000e-03 -3.4302475534461912e+01
2249 2.7894601896331999e-03 -3.4302475534462971e+01
2254 2.7894601850293002e-03 -3.4302475534463852e+01
2259 2.7894601943485998e-03 -3.4302475534462069e+01
2264 2.7894601801283000e-03 -3.4302475534464790e+01
2269 2.7894601930120002e-03 -3.4302475534462324e+01
2274 2.7894601881481001e-03 -3.4302475534463255e+01
2279 2.7894601936059998e-03 -3.4302475534462211e+01
2284 2.7894601797570002e-03 -3.4302475534464861e+01
2290 2.7894601910440999e-03 -3.4302475534462701e+01
2295 2.7894601881110000e-03 -3.4302475534463262e+01
2300 2.7894601931233000e-03 -3.4302475534462303e+01
2305 2.7894601870714002e-03 -3.4302475534463461e+01
2310 2.7894601918609999e-03 -3.4302475534462545e+01
2316 2.7894601882595001e-03 -3.4302475534463234e+01
2321 2.7894601943115002e-03 -3.4302475534462083e+01
2326 2.7894601911183999e-03 -3.4302475534462687e+01
2331 2.7894602022198998e-03 -3.4302475534460562e+01
2337 2.7894601906728001e-03 -3.4302475534462772e+01
2342 2.7894601888164001e-03 -3.4302475534463127e+01
2347 2.7894601900416999e-03 -3.4302475534462893e+01
2352 2.7894601889648998e-03 -3.4302475534463099e+01
2358 2.7894601887050001e-03 -3.4302475534463149e+01
2363 2.7894601799054999e-03 -3.4302475534464833e+01
2368 2.7894601908955998e-03 -3.4302475534462729e+01
2374 2.7894601839154000e-03 -3.4302475534464065e+01
2379 2.7894601839525001e-03 -3.4302475534464058e+01
2384 2.7894602009574999e-03 -3.4302475534460804e+01
2390 2.7894601872941001e-03 -3.4302475534463419e+01
2395 2.7894601845094998e-03 -3.4302475534463952e+01
2401 2.7894601872941001e-03 -3.4302475534463419e+01
2406 2.7894601912669000e-03 -3.4302475534462658e+01
2411 2.7894601967620000e-03 -3.4302475534461607e+01
2417 2.7894601894105000e-03 -3.4302475534463014e+01
2422 2.7894601891876999e-03 -3.4302475534463056e+01
2428 2.7894601864402002e-03 -3.4302475534463582e+01
2433 2.7894601887421002e-03 -3.4302475534463142e+01
2439 2.7894601807223001e-03 -3.4302475534464683e+01
2444 2.7894601903387002e-03 -3.4302475534462843e+01
2450 2.7894601918609999e-03 -3.4302475534462545e+01
2455 2.7894601879624001e-03 -3.4302475534463291e+01
2461 2.7894601886307999e-03 -3.4302475534463163e+01
2466 2.7894601924550000e-03 -3.4302475534462431e+01
2472 2.7894601865886999e-03 -3.4302475534463554e+01
2478 2.7894601866258000e-03 -3.4302475534463547e+01
2483 2.7894601909699002e-03 -3.4302475534462715e+01
2489 2.7894601902643998e-03 -3.4302475534462850e+01
2494 2.7894601943856999e-03 -3.4302475534462062e+01
2500 2.7894601885565000e-03 -3.4302475534463177e+01


==> data/example_II_1a/trimmed_history_error_32N.csv <==
Epoch Relative_Error Absolute_Error
1 5.6893309161843403e-02 -3.4191709662320200e+01
2 5.6038640057924700e-02 -3.4195020544080712e+01
3 5.5206939934746700e-02 -3.4198194335436639e+01
4 5.4399562443128199e-02 -3.4201229916253624e+01
5 5.3616994205009399e-02 -3.4204129538269910e+01
6 5.2858653135118498e-02 -3.4206899308280228e+01
7 5.2123817704449203e-02 -3.4209545587829474e+01
8 5.1412418649620102e-02 -3.4212072176243431e+01
9 5.0724790792687602e-02 -3.4214481339844205e+01
10 5.0061317058524103e-02 -3.4216775127710470e+01
11 4.9422258086106202e-02 -3.4218955954449683e+01
12 4.8807675964395003e-02 -3.4221026823404252e+01
13 4.8217401100140903e-02 -3.4222991391690051e+01
14 4.7651035039141303e-02 -3.4224853914954963e+01
15 4.7107990551287102e-02 -3.4226619078048493e+01
16 4.6587559221141897e-02 -3.4228291751792142e+01
17 4.6088982959097899e-02 -3.4229876755423035e+01
18 4.5611505076641502e-02 -3.4231378699452229e+01
19 4.5154390686886300e-02 -3.4232801933856351e+01
20 4.4716922450651703e-02 -3.4234150575156207e+01
21 4.4298385007202200e-02 -3.4235428566334420e+01
22 4.3898049725124198e-02 -3.4236639732524125e+01
23 4.3515166152621403e-02 -3.4237787813905527e+01
24 4.3148961785393701e-02 -3.4238876472569132e+01
25 4.2798648738892400e-02 -3.4239909279066673e+01
26 4.2463434475206001e-02 -3.4240889688027799e+01
27 4.2142533517686202e-02 -3.4241821012155242e+01
28 4.1835177717739903e-02 -3.4242706401496520e+01
30 4.1258157241215399e-02 -3.4244351099849091e+01
31 4.0987095016066698e-02 -3.4245115830819266e+01
33 4.0476604538699203e-02 -3.4246542359858459e+01
34 4.0235962062829901e-02 -3.4247208617629482e+01
36 3.9781066166264097e-02 -3.4248457217483391e+01
38 3.9357937676507498e-02 -3.4249605877991051e+01
39 3.9157113062460003e-02 -3.4250146755221607e+01
41 3.8774848141285602e-02 -3.4251168656387627e+01
43 3.8415957947889101e-02 -3.4252118946061778e+01
45 3.8077835897590000e-02 -3.4253006160370553e+01
48 3.7604789141607697e-02 -3.4254234247268940e+01
50 3.7309495037689398e-02 -3.4254993083838777e+01
52 3.7028458294259603e-02 -3.4255709726316844e+01
55 3.6630868134028903e-02 -3.4256714324095284e+01
57 3.6380234817243999e-02 -3.4257342030490257e+01
60 3.6023713886302197e-02 -3.4258227505128090e+01
63 3.5688297382326602e-02 -3.4259052602442715e+01
66 3.5371851086545399e-02 -3.4259823958633447e+01
69 3.5072499549917903e-02 -3.4260547321989257e+01
72 3.4788520082147001e-02 -3.4261227857361362e+01
76 3.4430936399267698e-02 -3.4262076910204144e+01
79 3.4176389280846597e-02 -3.4262675966336651e+01
83 3.3851874785058501e-02 -3.4263433239092322e+01
87 3.3540258173651603e-02 -3.4264153614113212e+01
91 3.3236573938142402e-02 -3.4264849241869982e+01
95 3.2935320579133100e-02 -3.4265533050077799e+01
100 3.2553268186393897e-02 -3.4266391307164824e+01
102 3.2396459294799798e-02 -3.4266740670126616e+01
105 3.2155064773922000e-02 -3.4267275188639381e+01
107 3.1989360447915297e-02 -3.4267639792788948e+01
110 3.1733001006804998e-02 -3.4268200156522724e+01
112 3.1556845532159601e-02 -3.4268582592754299e+01
115 3.1285250483909802e-02 -3.4269168058313312e+01
118 3.1006172658748499e-02 -3.4269764382501400e+01
120 3.0817024239164100e-02 -3.4270165510538469e+01
123 3.0530604724709601e-02 -3.4270768249449297e+01
126 3.0243486845684502e-02 -3.4271366809262865e+01
129 2.9958504913332601e-02 -3.4271955323575646e+01
132 2.9678252983418901e-02 -3.4272528636166790e+01
135 2.9404928330039500e-02 -3.4273082587383087e+01
138 2.9140257105773101e-02 -3.4273614116126438e+01
142 2.8802915063963899e-02 -3.4274284620444838e+01
145 2.8562533517730401e-02 -3.4274757641378478e+01
148 2.8333353003982702e-02 -3.4275204929536081e+01
152 2.8045198304398399e-02 -3.4275762203126050e+01
156 2.7776374790081600e-02 -3.4276276955274497e+01
159 2.7586781707839500e-02 -3.4276637013032385e+01
163 2.7348850764016001e-02 -3.4277085380298708e+01
167 2.7126343512579400e-02 -3.4277501168153478e+01
171 2.6917426982188800e-02 -3.4277888467967273e+01
175 2.6720226419475100e-02 -3.4278251300952533e+01
179 2.6532918292885600e-02 -3.4278593462121997e+01
183 2.6353813779476501e-02 -3.4278918386356935e+01
187 2.6181435812550200e-02 -3.4279229029231736e+01
192 2.5973639829279700e-02 -3.4279600789155559e+01
196 2.5812586327017498e-02 -3.4279886886139572e+01
201 2.5617239110771701e-02 -3.4280231514583875e+01
206 2.5428911670255201e-02 -3.4280561280256812e+01
210 2.5284127531184600e-02 -3.4280813146212687e+01
215 2.5111869940003601e-02 -3.4281110931514469e+01
221 2.4919756068088099e-02 -3.4281440641564338e+01
226 2.4772531075263400e-02 -3.4281691598596936e+01
231 2.4636878190972201e-02 -3.4281921513718785e+01
236 2.4512380873541899e-02 -3.4282131410515802e+01
242 2.4376844228270599e-02 -3.4282358710145544e+01
248 2.4254663055721101e-02 -3.4282562532052957e+01
254 2.4143271403341202e-02 -3.4282747462455902e+01
260 2.4040234581087099e-02 -3.4282917764435481e+01
266 2.3943740721974902e-02 -3.4283076591585520e+01
272 2.3852526362788500e-02 -3.4283226141453248e+01
278 2.3765739509079401e-02 -3.4283367902320755e+01
285 2.3669350055950101e-02 -3.4283524742772229e+01
292 2.3577617615593401e-02 -3.4283673413590002e+01
298 2.3502345779197100e-02 -3.4283794975487538e+01
305 2.3418123584690899e-02 -3.4283930531174960e+01
313 2.3326247316596101e-02 -3.4284077851106446e+01
320 2.3249407505403899e-02 -3.4284200615974420e+01
327 2.3175664331314998e-02 -3.4284318052516177e+01
335 2.3094952329795401e-02 -3.4284446159335126e+01
343 2.3017828622805700e-02 -3.4284568153217542e+01
351 2.2944097481392901e-02 -3.4284684399218087e+01
359 2.2873585415811599e-02 -3.4284795221069629e+01
368 2.2797914076610599e-02 -3.4284913772154667e+01
376 2.2733745126045399e-02 -3.4285013995121773e+01
385 2.2664873645805501e-02 -3.4285121248480095e+01
394 2.2599359944437701e-02 -3.4285222970775258e+01
404 2.2530326204065601e-02 -3.4285329839975830e+01
413 2.2471433002216500e-02 -3.4285420752454847e+01
423 2.2409440080843002e-02 -3.4285516192852910e+01
433 2.2350926029327398e-02 -3.4285606035521319e+01
443 2.2295752753726798e-02 -3.4285690533587299e+01
453 2.2243794219635401e-02 -3.4285769917322142e+01
464 2.2190215442873199e-02 -3.4285851582543174e+01
475 2.2140246630175900e-02 -3.4285927567939154e+01
486 2.2093759226047199e-02 -3.4285998105495366e+01
498 2.2046877231365100e-02 -3.4286069091627759e+01
509 2.2007296107552799e-02 -3.4286128905789347e+01
521 2.1967695044930801e-02 -3.4286188642518979e+01
534 2.1928864768932500e-02 -3.4286247112076303e+01
546 2.1896647855021201e-02 -3.4286295544899346e+01
559 2.1865529809206200e-02 -3.4286342258149311e+01
572 2.1838192955480600e-02 -3.4286383240399857e+01
586 2.1812791154612401e-02 -3.4286421275747408e+01
599 2.1792759938427098e-02 -3.4286451238240033e+01
614 2.1773629667390600e-02 -3.4286479827409345e+01
628 2.1759324990618199e-02 -3.4286501188579329e+01
643 2.1747417204031800e-02 -3.4286518959766845e+01
658 2.1738589561172899e-02 -3.4286532127867154e+01
673 2.1732322249645900e-02 -3.4286541473503434e+01
689 2.1727844908270500e-02 -3.4286548148337033e+01
705 2.1725027545113001e-02 -3.4286552347765273e+01
722 2.1723249870988101e-02 -3.4286554997202025e+01
739 2.1722246163741001e-02 -3.4286556493026595e+01
756 2.1721687590498501e-02 -3.4286557325438174e+01
774 2.1721360538578299e-02 -3.4286557812816078e+01
792 2.1721176873235701e-02 -3.4286558086513843e+01
811 2.1721063639904500e-02 -3.4286558255252785e+01
830 2.1720994492024501e-02 -3.4286558358295693e+01
850 2.1720948127580200e-02 -3.4286558427386957e+01
870 2.1720917770763602e-02 -3.4286558472623931e+01
890 2.1720897386353299e-02 -3.4286558503000244e+01
911 2.1720882933581501e-02 -3.4286558524537355e+01
933 2.1720872816444799e-02 -3.4286558539613623e+01
955 2.1720866092886999e-02 -3.4286558549632872e+01
977 2.1720861615034202e-02 -3.4286558556305643e+01
1000 2.1720858522752400e-02 -3.4286558560913662e+01
1007 2.1720857814574699e-02 -3.4286558561968967e+01
1014 2.1720857192458198e-02 -3.4286558562896026e+01
1021 2.1720856645889099e-02 -3.4286558563710507e+01
1028 2.1720856166212998e-02 -3.4286558564425306e+01
1036 2.1720855689679099e-02 -3.4286558565135422e+01
1043 2.1720855327167200e-02 -3.4286558565675627e+01
1050 2.1720855009066200e-02 -3.4286558566149651e+01
1058 2.1720854693463899e-02 -3.4286558566619952e+01
1065 2.1720854453566200e-02 -3.4286558566977440e+01
1073 2.1720854215628201e-02 -3.4286558567332008e+01
1080 2.1720854035218600e-02 -3.4286558567600849e+01
1088 2.1720853856506499e-02 -3.4286558567867161e+01
1095 2.1720853721080100e-02 -3.4286558568068969e+01
1103 2.1720853586964899e-02 -3.4286558568268823e+01
1111 2.1720853472103702e-02 -3.4286558568439986e+01
1119 2.1720853373568900e-02 -3.4286558568586820e+01
1126 2.1720853299418599e-02 -3.4286558568697323e+01
1134 2.1720853225850000e-02 -3.4286558568806946e+01
1142 2.1720853163272200e-02 -3.4286558568900197e+01
1150 2.1720853109739601e-02 -3.4286558568979970e+01
1158 2.1720853064169900e-02 -3.4286558569047877e+01
1167 2.1720853020703000e-02 -3.4286558569112650e+01
1175 2.1720852988360299e-02 -3.4286558569160846e+01
1183 2.1720852960804799e-02 -3.4286558569201908e+01
1191 2.1720852937407300e-02 -3.4286558569236774e+01
1200 2.1720852915197000e-02 -3.4286558569269872e+01
1208 2.1720852898684698e-02 -3.4286558569294478e+01
1217 2.1720852883264401e-02 -3.4286558569317457e+01
1225 2.1720852871515501e-02 -3.4286558569334964e+01
1234 2.1720852860496201e-02 -3.4286558569351385e+01
1242 2.1720852852471301e-02 -3.4286558569363343e+01
1251 2.1720852845051999e-02 -3.4286558569374399e+01
1260 2.1720852838719801e-02 -3.4286558569383843e+01
1269 2.1720852833465299e-02 -3.4286558569391666e+01
1278 2.1720852829355101e-02 -3.4286558569397791e+01
1287 2.1720852825840901e-02 -3.4286558569403027e+01
1296 2.1720852822922802e-02 -3.4286558569407376e+01
1305 2.1720852820677001e-02 -3.4286558569410722e+01
1314 2.1720852818660000e-02 -3.4286558569413728e+01
1323 2.1720852817167600e-02 -3.4286558569415952e+01
1333 2.1720852815617898e-02 -3.4286558569418261e+01
1342 2.1720852814807300e-02 -3.4286558569419469e+01
1351 2.1720852813848900e-02 -3.4286558569420897e+01
1361 2.1720852813152801e-02 -3.4286558569421935e+01
1370 2.1720852812642601e-02 -3.4286558569422695e+01
1380 2.1720852812108501e-02 -3.4286558569423491e+01
1390 2.1720852811898700e-02 -3.4286558569423804e+01
1399 2.1720852811336101e-02 -3.4286558569424642e+01
1409 2.1720852811402801e-02 -3.4286558569424542e+01
1419 2.1720852811150101e-02 -3.4286558569424919e+01
1429 2.1720852810878301e-02 -3.4286558569425324e+01
1439 2.1720852810906899e-02 -3.4286558569425281e+01
1449 2.1720852810763899e-02 -3.4286558569425495e+01
1459 2.1720852810687599e-02 -3.4286558569425608e+01
1470 2.1720852810725701e-02 -3.4286558569425551e+01
1480 2.1720852810606501e-02 -3.4286558569425729e+01
1490 2.1720852810616101e-02 -3.4286558569425715e+01
1501 2.1720852810711400e-02 -3.4286558569425573e+01
1511 2.1720852810663799e-02 -3.4286558569425644e+01
1522 2.1720852810649501e-02 -3.4286558569425665e+01
1533 2.1720852810511199e-02 -3.4286558569425871e+01
1544 2.1720852810554098e-02 -3.4286558569425807e+01
1554 2.1720852810539801e-02 -3.4286558569425829e+01
1565 2.1720852810391999e-02 -3.4286558569426049e+01
1576 2.1720852810639901e-02 -3.4286558569425679e+01
1587 2.1720852810525500e-02 -3.4286558569425850e+01
1599 2.1720852810544599e-02 -3.4286558569425821e+01
1610 2.1720852810454001e-02 -3.4286558569425956e+01
1621 2.1720852810644699e-02 -3.4286558569425672e+01
1632 2.1720852810534999e-02 -3.4286558569425843e+01
1644 2.1720852810420601e-02 -3.4286558569426006e+01
1656 2.1720852810492099e-02 -3.4286558569425900e+01
1667 2.1720852810463501e-02 -3.4286558569425942e+01
1679 2.1720852810425299e-02 -3.4286558569425999e+01
1691 2.1720852810525500e-02 -3.4286558569425850e+01
1703 2.1720852810449200e-02 -3.4286558569425964e+01
1714 2.1720852810539801e-02 -3.4286558569425829e+01
1727 2.1720852810554098e-02 -3.4286558569425807e+01
1739 2.1720852810511199e-02 -3.4286558569425871e+01
1751 2.1720852810554098e-02 -3.4286558569425807e+01
1763 2.1720852810444401e-02 -3.4286558569425971e+01
1776 2.1720852810654199e-02 -3.4286558569425658e+01
1788 2.1720852810454001e-02 -3.4286558569425956e+01
1801 2.1720852810601800e-02 -3.4286558569425736e+01
1813 2.1720852810477798e-02 -3.4286558569425921e+01
1826 2.1720852810473000e-02 -3.4286558569425928e+01
1839 2.1720852810454001e-02 -3.4286558569425956e+01
1852 2.1720852810473000e-02 -3.4286558569425928e+01
1865 2.1720852810430100e-02 -3.4286558569425992e+01
1878 2.1720852810406300e-02 -3.4286558569426028e+01
1891 2.1720852810434899e-02 -3.4286558569425985e+01
1904 2.1720852810573201e-02 -3.4286558569425779e+01
1918 2.1720852810511199e-02 -3.4286558569425871e+01
1931 2.1720852810473000e-02 -3.4286558569425928e+01
1945 2.1720852810482600e-02 -3.4286558569425914e+01
1958 2.1720852810487301e-02 -3.4286558569425907e+01
1972 2.1720852810606501e-02 -3.4286558569425729e+01
1986 2.1720852810477798e-02 -3.4286558569425921e+01
2000 2.1720852810406300e-02 -3.4286558569426028e+01
2005 2.1720852810454001e-02 -3.4286558569425956e+01
2009 2.1720852810444401e-02 -3.4286558569425971e+01
2014 2.1720852810630398e-02 -3.4286558569425694e+01
2018 2.1720852810463501e-02 -3.4286558569425942e+01
2023 2.1720852810611299e-02 -3.4286558569425722e+01
2027 2.1720852810320400e-02 -3.4286558569426155e+01
2032 2.1720852810358598e-02 -3.4286558569426099e+01
2036 2.1720852810568399e-02 -3.4286558569425786e+01
2041 2.1720852810663799e-02 -3.4286558569425644e+01
2046 2.1720852810458699e-02 -3.4286558569425949e+01
2050 2.1720852810368101e-02 -3.4286558569426084e+01
2055 2.1720852810363400e-02 -3.4286558569426091e+01
2059 2.1720852810534999e-02 -3.4286558569425843e+01
2064 2.1720852810420601e-02 -3.4286558569426006e+01
2069 2.1720852810449200e-02 -3.4286558569425964e+01
2073 2.1720852810544599e-02 -3.4286558569425821e+01
2078 2.1720852810534999e-02 -3.4286558569425843e+01
2083 2.1720852810501599e-02 -3.4286558569425885e+01
2088 2.1720852810482600e-02 -3.4286558569425914e+01
2092 2.1720852810411001e-02 -3.4286558569426020e+01
2097 2.1720852810558900e-02 -3.4286558569425800e+01
2102 2.1720852810377701e-02 -3.4286558569426070e+01
2106 2.1720852810511199e-02 -3.4286558569425871e+01
2111 2.1720852810420601e-02 -3.4286558569426006e+01
2116 2.1720852810515900e-02 -3.4286558569425864e+01
2121 2.1720852810663799e-02 -3.4286558569425644e+01
2125 2.1720852810444401e-02 -3.4286558569425971e+01
2130 2.1720852810520701e-02 -3.4286558569425857e+01
2135 2.1720852810511199e-02 -3.4286558569425871e+01
2140 2.1720852810554098e-02 -3.4286558569425807e+01
2145 2.1720852810420601e-02 -3.4286558569426006e+01
2150 2.1720852810487301e-02 -3.4286558569425907e+01
2154 2.1720852810406300e-02 -3.4286558569426028e+01
2159 2.1720852810458699e-02 -3.4286558569425949e+01
2164 2.1720852810458699e-02 -3.4286558569425949e+01
2169 2.1720852810406300e-02 -3.4286558569426028e+01
2174 2.1720852810511199e-02 -3.4286558569425871e+01
2179 2.1720852810549300e-02 -3.4286558569425814e+01
2184 2.1720852810515900e-02 -3.4286558569425864e+01
2189 2.1720852810473000e-02 -3.4286558569425928e+01
2194 2.1720852810506400e-02 -3.4286558569425878e+01
2199 2.1720852810534999e-02 -3.4286558569425843e+01
2204 2.1720852810430100e-02 -3.4286558569425992e+01
2209 2.1720852810539801e-02 -3.4286558569425829e+01
2214 2.1720852810549300e-02 -3.4286558569425814e+01
2218 2.1720852810530201e-02 -3.4286558569425843e+01
2224 2.1720852810430100e-02 -3.4286558569425992e+01
2229 2.1720852810377701e-02 -3.4286558569426070e+01
2234 2.1720852810468299e-02 -3.4286558569425935e+01
2239 2.1720852810625600e-02 -3.4286558569425701e+01
2244 2.1720852810482600e-02 -3.4286558569425914e+01
2249 2.1720852810473000e-02 -3.4286558569425928e+01
2254 2.1720852810511199e-02 -3.4286558569425871e+01
2259 2.1720852810420601e-02 -3.4286558569426006e+01
2264 2.1720852810549300e-02 -3.4286558569425814e+01
2269 2.1720852810544599e-02 -3.4286558569425821e+01
2274 2.1720852810649501e-02 -3.4286558569425665e+01
2279 2.1720852810420601e-02 -3.4286558569426006e+01
2284 2.1720852810520701e-02 -3.4286558569425857e+01
2290 2.1720852810496901e-02 -3.4286558569425893e+01
2295 2.1720852810592200e-02 -3.4286558569425750e+01
2300 2.1720852810434899e-02 -3.4286558569425985e+01
2305 2.1720852810463501e-02 -3.4286558569425942e+01
2310 2.1720852810425299e-02 -3.4286558569425999e+01
2316 2.1720852810454001e-02 -3.4286558569425956e+01
2321 2.1720852810396700e-02 -3.4286558569426042e+01
2326 2.1720852810358598e-02 -3.4286558569426099e+01
2331 2.1720852810482600e-02 -3.4286558569425914e+01
2337 2.1720852810506400e-02 -3.4286558569425878e+01
2342 2.1720852810511199e-02 -3.4286558569425871e+01
2347 2.1720852810597002e-02 -3.4286558569425743e+01
2352 2.1720852810511199e-02 -3.4286558569425871e+01
2358 2.1720852810411001e-02 -3.4286558569426020e+01
2363 2.1720852810534999e-02 -3.4286558569425843e+01
2368 2.1720852810515900e-02 -3.4286558569425864e+01
2374 2.1720852810573201e-02 -3.4286558569425779e+01
2379 2.1720852810534999e-02 -3.4286558569425843e+01
2384 2.1720852810454001e-02 -3.4286558569425956e+01
2390 2.1720852810430100e-02 -3.4286558569425992e+01
2395 2.1720852810554098e-02 -3.4286558569425807e+01
2401 2.1720852810473000e-02 -3.4286558569425928e+01
2406 2.1720852810477798e-02 -3.4286558569425921e+01
2411 2.1720852810573201e-02 -3.4286558569425779e+01
2417 2.1720852810496901e-02 -3.4286558569425893e+01
2422 2.1720852810534999e-02 -3.4286558569425843e+01
2428 2.1720852810482600e-02 -3.4286558569425914e+01
2433 2.1720852810539801e-02 -3.4286558569425829e+01
2439 2.1720852810558900e-02 -3.4286558569425800e+01
2444 2.1720852810473000e-02 -3.4286558569425928e+01
2450 2.1720852810654199e-02 -3.4286558569425658e+01
2455 2.1720852810601800e-02 -3.4286558569425736e+01
2461 2.1720852810449200e-02 -3.4286558569425964e+01
2466 2.1720852810454001e-02 -3.4286558569425956e+01
2472 2.1720852810616101e-02 -3.4286558569425715e+01
2478 2.1720852810482600e-02 -3.4286558569425914e+01
2483 2.1720852810501599e-02 -3.4286558569425885e+01
2489 2.1720852810396700e-02 -3.4286558569426042e+01
2494 2.1720852810482600e-02 -3.4286558569425914e+01
2500 2.1720852810477798e-02 -3.4286558569425921e+01


==> data/example_II_1a/trimmed_history_error_64N.csv <==
Epoch Relative_Error Absolute_Error
1 2.8606201213700801e-02 -3.4274672007088554e+01
2 2.8187480430225498e-02 -3.4275487750140044e+01
3 2.7779348767733501e-02 -3.4276271287724612e+01
4 2.7381647481256200e-02 -3.4277023807538903e+01
5 2.6993752946767400e-02 -3.4277747318260218e+01
6 2.6615768915732099e-02 -3.4278442413362832e+01
7 2.6248004288743701e-02 -3.4279109307586012e+01
8 2.5890662589079100e-02 -3.4279748412951946e+01
9 2.5543821638610201e-02 -3.4280360359655162e+01
10 2.5207517093279098e-02 -3.4280945835635265e+01
11 2.4881789088179299e-02 -3.4281505501679064e+01
12 2.4566661885984799e-02 -3.4282040025947275e+01
13 2.4262115971519001e-02 -3.4282550128473929e+01
14 2.3968085289303300e-02 -3.4283036581118026e+01
15 2.3684470177739100e-02 -3.4283500182162001e+01
16 2.3411147895456199e-02 -3.4283941736729886e+01
17 2.3147974805194000e-02 -3.4284362051944683e+01
18 2.2894784826838599e-02 -3.4284761938405232e+01
19 2.2651389009248901e-02 -3.4285142209971220e+01
20 2.2417576842368898e-02 -3.4285503681039202e+01
21 2.2193117789361502e-02 -3.4285847163807574e+01
22 2.1977762079687099e-02 -3.4286173466970482e+01
23 2.1771241013175902e-02 -3.4286483395362410e+01
24 2.1573267348137300e-02 -3.4286777749637004e+01
25 2.1383536091879801e-02 -3.4287057325504684e+01
26 2.1201725700026802e-02 -3.4287322912537405e+01
27 2.1027499662963800e-02 -3.4287575292583774e+01
28 2.0860508518136402e-02 -3.4287815237743906e+01
30 2.0546783896413401e-02 -3.4288260847078853e+01
31 2.0399311899201099e-02 -3.4288467980845461e+01
33 2.0121295838561801e-02 -3.4288854414265181e+01
34 1.9990024453532700e-02 -3.4289035034277404e+01
36 1.9741215354274300e-02 -3.4289374133831672e+01
38 1.9508577288754499e-02 -3.4289687352030001e+01
39 1.9397590276834902e-02 -3.4289835473991523e+01
41 1.9184996746959102e-02 -3.4290116839093187e+01
43 1.8983443637969201e-02 -3.4290380728987138e+01
45 1.8791445350967301e-02 -3.4290629516966753e+01
48 1.8518768924362199e-02 -3.4290978499892880e+01
50 1.8345795729553499e-02 -3.4291197234126571e+01
52 1.8178920992545301e-02 -3.4291406311142588e+01
55 1.7938474488872699e-02 -3.4291704206499084e+01
57 1.7783809861544399e-02 -3.4291893728252248e+01
60 1.7558912196096701e-02 -3.4292166383452447e+01
63 1.7341439703343401e-02 -3.4292426736689080e+01
66 1.7130870839851198e-02 -3.4292675733273121e+01
69 1.6927380229565199e-02 -3.4292913469606077e+01
72 1.6731595209433500e-02 -3.4293139522043802e+01
76 1.6483897833780299e-02 -3.4293421744099689e+01
79 1.6309018147432401e-02 -3.4293618463976856e+01
83 1.6091065644978801e-02 -3.4293860698944577e+01
87 1.5890366134271101e-02 -3.4294080876506854e+01
91 1.5705791628843800e-02 -3.4294280924790485e+01
95 1.5535470880700500e-02 -3.4294463450890625e+01
100 1.5339321881888400e-02 -3.4294671190346378e+01
102 1.5265261982149000e-02 -3.4294748939996083e+01
105 1.5158240250397900e-02 -3.4294860628898618e+01
107 1.5089375062521500e-02 -3.4294932081775656e+01
110 1.4989503187691501e-02 -3.4295035128379013e+01
112 1.4925075924104600e-02 -3.4295101240551013e+01
115 1.4831491606691900e-02 -3.4295196765046526e+01
118 1.4741399810707200e-02 -3.4295288156982238e+01
120 1.4683191426590801e-02 -3.4295346909275672e+01
123 1.4598548809639100e-02 -3.4295431928043882e+01
126 1.4517026835717400e-02 -3.4295513347633751e+01
129 1.4438604483188200e-02 -3.4295591241228550e+01
132 1.4363330823095100e-02 -3.4295665610503377e+01
135 1.4291278089442900e-02 -3.4295736433417154e+01
138 1.4222477059067200e-02 -3.4295803727704900e+01
142 1.4135685192976800e-02 -3.4295888155598021e+01
145 1.4074079306834599e-02 -3.4295947769906704e+01
148 1.4015200534095700e-02 -3.4296004501920052e+01
152 1.3940494116188400e-02 -3.4296076142161965e+01
156 1.3869612585923400e-02 -3.4296143760514092e+01
159 1.3818675909617200e-02 -3.4296192139365928e+01
163 1.3753431733260201e-02 -3.4296253847236628e+01
167 1.3690983356284700e-02 -3.4296312637306649e+01
171 1.3631098649648900e-02 -3.4296368762591662e+01
175 1.3573569152157600e-02 -3.4296422448814560e+01
179 1.3518202490957500e-02 -3.4296473902274485e+01
183 1.3464825124511200e-02 -3.4296523307929668e+01
187 1.3413286068847900e-02 -3.4296570826574388e+01
192 1.3351255162562300e-02 -3.4296627776973565e+01
196 1.3303415956185800e-02 -3.4296671517714685e+01
201 1.3245699825186899e-02 -3.4296724080226952e+01
206 1.3190152017440801e-02 -3.4296774452213128e+01
210 1.3147180350108700e-02 -3.4296813274653530e+01
215 1.3095193092636501e-02 -3.4296860072822518e+01
221 1.3035194018243400e-02 -3.4296913852629203e+01
226 1.2987065525052801e-02 -3.4296956813800321e+01
231 1.2940541984156000e-02 -3.4296998191281297e+01
236 1.2895541899395201e-02 -3.4297038072540325e+01
242 1.2843447690503300e-02 -3.4297084067451443e+01
248 1.2793321245550300e-02 -3.4297128149222686e+01
254 1.2745054956965599e-02 -3.4297170432245551e+01
260 1.2698550719412199e-02 -3.4297211020467564e+01
266 1.2653718595911100e-02 -3.4297250008829785e+01
272 1.2610475731921800e-02 -3.4297287484442784e+01
278 1.2568745563913301e-02 -3.4297323527470894e+01
285 1.2521877923886499e-02 -3.4297363865379864e+01
292 1.2476868946338201e-02 -3.4297402461729234e+01
298 1.2439696495233800e-02 -3.4297434233265818e+01
305 1.2397891431166600e-02 -3.4297469851070943e+01
313 1.2352074952929500e-02 -3.4297508748881718e+01
320 1.2313616326811400e-02 -3.4297541288758168e+01
327 1.2276606609575099e-02 -3.4297572506901886e+01
335 1.2236001281120300e-02 -3.4297606649879128e+01
343 1.2197114958467700e-02 -3.4297639241396389e+01
351 1.2159865489287000e-02 -3.4297670363746093e+01
359 1.2124177093234600e-02 -3.4297700092510418e+01
368 1.2085806666095700e-02 -3.4297731957954440e+01
376 1.2053209648987000e-02 -3.4297758949407886e+01
385 1.2018159867006901e-02 -3.4297787890503173e+01
394 1.1984752358612001e-02 -3.4297815397100244e+01
404 1.1949471897377901e-02 -3.4297844362695152e+01
413 1.1919302520473201e-02 -3.4297869064307577e+01
423 1.1887463805058601e-02 -3.4297895064992517e+01
433 1.1857322990466700e-02 -3.4297919615026771e+01
443 1.1828810261092400e-02 -3.4297942781600241e+01
453 1.1801861540754899e-02 -3.4297964626148023e+01
464 1.1773954209728800e-02 -3.4297987195229020e+01
475 1.1747796186043101e-02 -3.4298008301106286e+01
486 1.1723321521478000e-02 -3.4298028006238923e+01
498 1.1698470584508200e-02 -3.4298047972269508e+01
509 1.1677324974793100e-02 -3.4298064927959011e+01
521 1.1655977266216601e-02 -3.4298082014585056e+01
534 1.1634805160902800e-02 -3.4298098929778412e+01
546 1.1617002065620399e-02 -3.4298113129540646e+01
559 1.1599532487670801e-02 -3.4298127042151897e+01
572 1.1583882902485600e-02 -3.4298139487558494e+01
586 1.1568982021956499e-02 -3.4298151321938576e+01
599 1.1556878757315399e-02 -3.4298160923221751e+01
614 1.1544880363953600e-02 -3.4298170431392883e+01
628 1.1535469859561900e-02 -3.4298177881870920e+01
643 1.1527161135951199e-02 -3.4298184454997646e+01
658 1.1520522826632200e-02 -3.4298189703236808e+01
673 1.1515367306583800e-02 -3.4298193777098881e+01
689 1.1511271579049701e-02 -3.4298197012219298e+01
705 1.1508368466279501e-02 -3.4298199304623928e+01
722 1.1506299142706200e-02 -3.4298200938284978e+01
739 1.1504992063564900e-02 -3.4298201970028416e+01
756 1.1504201928179700e-02 -3.4298202593665252e+01
774 1.1503720285768401e-02 -3.4298202973794218e+01
792 1.1503453110912099e-02 -3.4298203184651058e+01
811 1.1503298550060300e-02 -3.4298203306629659e+01
830 1.1503212918906700e-02 -3.4298203374208605e+01
850 1.1503161082659200e-02 -3.4298203415116824e+01
870 1.1503129861735200e-02 -3.4298203439755717e+01
890 1.1503109955427601e-02 -3.4298203455465320e+01
911 1.1503096158873001e-02 -3.4298203466353229e+01
933 1.1503086495286700e-02 -3.4298203473979491e+01
955 1.1503079954130500e-02 -3.4298203479141605e+01
977 1.1503075465680300e-02 -3.4298203482683775e+01
1000 1.1503072246208701e-02 -3.4298203485224498e+01
1007 1.1503071486419500e-02 -3.4298203485824104e+01
1014 1.1503070809859900e-02 -3.4298203486358027e+01
1021 1.1503070206283600e-02 -3.4298203486834353e+01
1028 1.1503069668514800e-02 -3.4298203487258746e+01
1036 1.1503069125397900e-02 -3.4298203487687360e+01
1043 1.1503068704982401e-02 -3.4298203488019141e+01
1050 1.1503068330962599e-02 -3.4298203488314307e+01
1058 1.1503067952846099e-02 -3.4298203488612707e+01
1065 1.1503067659913000e-02 -3.4298203488843882e+01
1073 1.1503067364773901e-02 -3.4298203489076798e+01
1080 1.1503067137171100e-02 -3.4298203489256416e+01
1088 1.1503066906191999e-02 -3.4298203489438698e+01
1095 1.1503066728163199e-02 -3.4298203489579194e+01
1103 1.1503066548099501e-02 -3.4298203489721296e+01
1111 1.1503066390986199e-02 -3.4298203489845285e+01
1119 1.1503066253185600e-02 -3.4298203489954034e+01
1126 1.1503066147311900e-02 -3.4298203490037587e+01
1134 1.1503066039907500e-02 -3.4298203490122347e+01
1142 1.1503065945882599e-02 -3.4298203490196549e+01
1150 1.1503065863877501e-02 -3.4298203490261265e+01
1158 1.1503065792487700e-02 -3.4298203490317604e+01
1167 1.1503065722826600e-02 -3.4298203490372579e+01
1175 1.1503065669633101e-02 -3.4298203490414558e+01
1183 1.1503065621967901e-02 -3.4298203490452174e+01
1191 1.1503065581271500e-02 -3.4298203490484291e+01
1200 1.1503065541430400e-02 -3.4298203490515732e+01
1208 1.1503065511304301e-02 -3.4298203490539507e+01
1217 1.1503065482177499e-02 -3.4298203490562493e+01
1225 1.1503065458894100e-02 -3.4298203490580867e+01
1234 1.1503065436862201e-02 -3.4298203490598254e+01
1242 1.1503065419917399e-02 -3.4298203490611627e+01
1251 1.1503065403503800e-02 -3.4298203490624580e+01
1260 1.1503065389602199e-02 -3.4298203490635551e+01
1269 1.1503065377393200e-02 -3.4298203490645186e+01
1278 1.1503065367300200e-02 -3.4298203490653151e+01
1287 1.1503065357927399e-02 -3.4298203490660548e+01
1296 1.1503065350823500e-02 -3.4298203490666154e+01
1305 1.1503065344638000e-02 -3.4298203490671035e+01
1314 1.1503065339388900e-02 -3.4298203490675178e+01
1323 1.1503065334238800e-02 -3.4298203490679242e+01
1333 1.1503065329556901e-02 -3.4298203490682937e+01
1342 1.1503065326837800e-02 -3.4298203490685083e+01
1351 1.1503065323947700e-02 -3.4298203490687364e+01
1361 1.1503065321570700e-02 -3.4298203490689239e+01
1370 1.1503065319652899e-02 -3.4298203490690753e+01
1380 1.1503065317960300e-02 -3.4298203490692089e+01
1390 1.1503065316240599e-02 -3.4298203490693446e+01
1399 1.1503065315412200e-02 -3.4298203490694100e+01
1409 1.1503065313710500e-02 -3.4298203490695442e+01
1419 1.1503065312774200e-02 -3.4298203490696181e+01
1429 1.1503065312089901e-02 -3.4298203490696721e+01
1439 1.1503065311423600e-02 -3.4298203490697247e+01
1449 1.1503065311000401e-02 -3.4298203490697581e+01
1459 1.1503065310190101e-02 -3.4298203490698221e+01
1470 1.1503065309938000e-02 -3.4298203490698420e+01
1480 1.1503065310145100e-02 -3.4298203490698256e+01
1490 1.1503065309028599e-02 -3.4298203490699137e+01
1501 1.1503065309127701e-02 -3.4298203490699059e+01
1511 1.1503065309433800e-02 -3.4298203490698818e+01
1522 1.1503065309172699e-02 -3.4298203490699024e+01
1533 1.1503065308713501e-02 -3.4298203490699386e+01
1544 1.1503065308767499e-02 -3.4298203490699343e+01
1554 1.1503065309082700e-02 -3.4298203490699095e+01
1565 1.1503065308812600e-02 -3.4298203490699308e+01
1576 1.1503065308839600e-02 -3.4298203490699287e+01
1587 1.1503065308065301e-02 -3.4298203490699898e+01
1599 1.1503065308281300e-02 -3.4298203490699727e+01
1610 1.1503065308677500e-02 -3.4298203490699414e+01
1621 1.1503065308335400e-02 -3.4298203490699684e+01
1632 1.1503065308749500e-02 -3.4298203490699358e+01
1644 1.1503065308065301e-02 -3.4298203490699898e+01
1656 1.1503065308533400e-02 -3.4298203490699528e+01
1667 1.1503065308506401e-02 -3.4298203490699549e+01
1679 1.1503065308470400e-02 -3.4298203490699578e+01
1691 1.1503065308479400e-02 -3.4298203490699571e+01
1703 1.1503065308371399e-02 -3.4298203490699656e+01
1714 1.1503065308335400e-02 -3.4298203490699684e+01
1727 1.1503065308542400e-02 -3.4298203490699521e+01
1739 1.1503065308677500e-02 -3.4298203490699414e+01
1751 1.1503065308767499e-02 -3.4298203490699343e+01
1763 1.1503065308686500e-02 -3.4298203490699407e+01
1776 1.1503065308533400e-02 -3.4298203490699528e+01
1788 1.1503065308299400e-02 -3.4298203490699713e+01
1801 1.1503065308326401e-02 -3.4298203490699692e+01
1813 1.1503065308758499e-02 -3.4298203490699350e+01
1826 1.1503065308092300e-02 -3.4298203490699883e+01
1839 1.1503065308641499e-02 -3.4298203490699443e+01
1852 1.1503065308542400e-02 -3.4298203490699521e+01
1865 1.1503065308650501e-02 -3.4298203490699443e+01
1878 1.1503065308587501e-02 -3.4298203490699485e+01
1891 1.1503065308470400e-02 -3.4298203490699578e+01
1904 1.1503065308650501e-02 -3.4298203490699443e+01
1918 1.1503065308794601e-02 -3.4298203490699322e+01
1931 1.1503065308398400e-02 -3.4298203490699635e+01
1945 1.1503065309289800e-02 -3.4298203490698931e+01
1958 1.1503065308794601e-02 -3.4298203490699322e+01
1972 1.1503065308479400e-02 -3.4298203490699571e+01
1986 1.1503065308515401e-02 -3.4298203490699542e+01
2000 1.1503065308299400e-02 -3.4298203490699713e+01
2005 1.1503065308911599e-02 -3.4298203490699230e+01
2009 1.1503065308398400e-02 -3.4298203490699635e+01
2014 1.1503065308785500e-02 -3.4298203490699329e+01
2018 1.1503065308128300e-02 -3.4298203490699848e+01
2023 1.1503065308389401e-02 -3.4298203490699642e+01
2027 1.1503065308227299e-02 -3.4298203490699770e+01
2032 1.1503065308713501e-02 -3.4298203490699386e+01
2036 1.1503065308011200e-02 -3.4298203490699940e+01
2041 1.1503065308551500e-02 -3.4298203490699514e+01
2046 1.1503065308704499e-02 -3.4298203490699393e+01
2050 1.1503065308344400e-02 -3.4298203490699677e+01
2055 1.1503065309028599e-02 -3.4298203490699137e+01
2059 1.1503065308704499e-02 -3.4298203490699393e+01
2064 1.1503065308974599e-02 -3.4298203490699180e+01
2069 1.1503065308551500e-02 -3.4298203490699514e+01
2073 1.1503065308569500e-02 -3.4298203490699500e+01
2078 1.1503065308362400e-02 -3.4298203490699663e+01
2083 1.1503065308326401e-02 -3.4298203490699692e+01
2088 1.1503065308839600e-02 -3.4298203490699287e+01
2092 1.1503065308470400e-02 -3.4298203490699578e+01
2097 1.1503065308353400e-02 -3.4298203490699670e+01
2102 1.1503065308614500e-02 -3.4298203490699464e+01
2106 1.1503065309172699e-02 -3.4298203490699024e+01
2111 1.1503065308776501e-02 -3.4298203490699336e+01
2116 1.1503065308236299e-02 -3.4298203490699763e+01
2121 1.1503065308902599e-02 -3.4298203490699237e+01
2125 1.1503065308731500e-02 -3.4298203490699372e+01
2130 1.1503065308515401e-02 -3.4298203490699542e+01
2135 1.1503065308416400e-02 -3.4298203490699620e+01
2140 1.1503065308641499e-02 -3.4298203490699443e+01
2145 1.1503065308407400e-02 -3.4298203490699628e+01
2150 1.1503065308722501e-02 -3.4298203490699379e+01
2154 1.1503065308596501e-02 -3.4298203490699478e+01
2159 1.1503065308380399e-02 -3.4298203490699649e+01
2164 1.1503065308515401e-02 -3.4298203490699542e+01
2169 1.1503065308641499e-02 -3.4298203490699443e+01
2174 1.1503065307849201e-02 -3.4298203490700068e+01
2179 1.1503065309019600e-02 -3.4298203490699144e+01
2184 1.1503065309082700e-02 -3.4298203490699095e+01
2189 1.1503065308443401e-02 -3.4298203490699599e+01
2194 1.1503065308776501e-02 -3.4298203490699336e+01
2199 1.1503065308749500e-02 -3.4298203490699358e+01
2204 1.1503065308695500e-02 -3.4298203490699400e+01
2209 1.1503065308668500e-02 -3.4298203490699422e+01
2214 1.1503065308641499e-02 -3.4298203490699443e+01
2218 1.1503065308668500e-02 -3.4298203490699422e+01
2224 1.1503065308569500e-02 -3.4298203490699500e+01
2229 1.1503065308560500e-02 -3.4298203490699507e+01
2234 1.1503065308254300e-02 -3.4298203490699748e+01
2239 1.1503065308704499e-02 -3.4298203490699393e+01
2244 1.1503065308092300e-02 -3.4298203490699883e+01
2249 1.1503065308227299e-02 -3.4298203490699770e+01
2254 1.1503065308452401e-02 -3.4298203490699592e+01
2259 1.1503065308659501e-02 -3.4298203490699429e+01
2264 1.1503065308137300e-02 -3.4298203490699841e+01
2269 1.1503065308425400e-02 -3.4298203490699613e+01
2274 1.1503065308245301e-02 -3.4298203490699755e+01
2279 1.1503065308191300e-02 -3.4298203490699798e+01
2284 1.1503065308974599e-02 -3.4298203490699180e+01
2290 1.1503065308857601e-02 -3.4298203490699272e+01
2295 1.1503065308632500e-02 -3.4298203490699450e+01
2300 1.1503065308695500e-02 -3.4298203490699400e+01
2305 1.1503065308326401e-02 -3.4298203490699692e+01
2310 1.1503065308776501e-02 -3.4298203490699336e+01
2316 1.1503065308416400e-02 -3.4298203490699620e+01
2321 1.1503065308713501e-02 -3.4298203490699386e+01
2326 1.1503065308182301e-02 -3.4298203490699805e+01
2331 1.1503065308578499e-02 -3.4298203490699493e+01
2337 1.1503065308452401e-02 -3.4298203490699592e+01
2342 1.1503065309001600e-02 -3.4298203490699159e+01
2347 1.1503065308371399e-02 -3.4298203490699656e+01
2352 1.1503065308605500e-02 -3.4298203490699471e+01
2358 1.1503065308407400e-02 -3.4298203490699628e+01
2363 1.1503065308614500e-02 -3.4298203490699464e+01
2368 1.1503065308767499e-02 -3.4298203490699343e+01
2374 1.1503065308443401e-02 -3.4298203490699599e+01
2379 1.1503065308344400e-02 -3.4298203490699677e+01
2384 1.1503065308551500e-02 -3.4298203490699514e+01
2390 1.1503065308821600e-02 -3.4298203490699301e+01
2395 1.1503065308533400e-02 -3.4298203490699528e+01
2401 1.1503065308560500e-02 -3.4298203490699507e+01
2406 1.1503065308767499e-02 -3.4298203490699343e+01
2411 1.1503065308281300e-02 -3.4298203490699727e+01
2417 1.1503065308470400e-02 -3.4298203490699578e+01
2422 1.1503065308425400e-02 -3.4298203490699613e+01
2428 1.1503065308956600e-02 -3.4298203490699194e+01
2433 1.1503065308524400e-02 -3.4298203490699535e+01
2439 1.1503065308416400e-02 -3.4298203490699620e+01
2444 1.1503065308029199e-02 -3.4298203490699926e+01
2450 1.1503065308281300e-02 -3.4298203490699727e+01
2455 1.1503065308461400e-02 -3.4298203490699585e+01
2461 1.1503065308605500e-02 -3.4298203490699471e+01
2466 1.1503065308884600e-02 -3.4298203490699251e+01
2472 1.1503065308596501e-02 -3.4298203490699478e+01
2478 1.1503065308830600e-02 -3.4298203490699294e+01
2483 1.1503065308011200e-02 -3.4298203490699940e+01
2489 1.1503065308479400e-02 -3.4298203490699571e+01
2494 1.1503065308011200e-02 -3.4298203490699940e+01
2500 1.1503065308164299e-02 -3.4298203490699819e+01


==> data/example_II_1a/trimmed_log_history_error_128N.csv <==
Epoch Relative_Error
1 1.4322863011483699e-02
2 1.4118998306660500e-02
3 1.3917781787705700e-02
4 1.3720650677890101e-02
5 1.3528212857588401e-02
6 1.3340796633080000e-02
7 1.3158613193410801e-02
8 1.2981790535117299e-02
9 1.2810383700390100e-02
10 1.2644389149377100e-02
11 1.2483757429826599e-02
12 1.2328410293672600e-02
13 1.2178257551072200e-02
14 1.2033207137768001e-02
15 1.1893168018889400e-02
16 1.1758048968392800e-02
17 1.1627756105936599e-02
18 1.1502190633863299e-02
19 1.1381247130622900e-02
20 1.1264812353666101e-02
21 1.1152764453660599e-02
22 1.1044972561058200e-02
23 1.0941296749984401e-02
24 1.0841588434515100e-02
25 1.0745691296728400e-02
26 1.0653442795537701e-02
27 1.0564676249459301e-02
28 1.0479223420626300e-02
30 1.0317595262592200e-02
31 1.0241100971786500e-02
33 1.0096015315724601e-02
34 1.0027158581297499e-02
36 9.8962283832090998e-03
38 9.7736583778850993e-03
39 9.7152769630107008e-03
41 9.6038979240820992e-03
43 9.4991604590022993e-03
45 9.4004326191447999e-03
48 9.2622363971755998e-03
50 9.1758077296595995e-03
52 9.0932734193089008e-03
55 8.9757137312253994e-03
57 8.9009474474063995e-03
60 8.7935550608905007e-03
63 8.6914118088553000e-03
66 8.5942508587013005e-03
69 8.5019753807073998e-03
72 8.4145876599065004e-03
76 8.3057588182259001e-03
79 8.2299410253946007e-03
83 8.1364457681318003e-03
87 8.0510804625410996e-03
91 7.9728279697850995e-03
95 7.9004316483773998e-03
100 7.8163758712589994e-03
102 7.7843841436715001e-03
105 7.7378762427401000e-03
107 7.7077578533882004e-03
110 7.6637535953095999e-03
112 7.6351089343148996e-03
115 7.5930204508048004e-03
118 7.5517948412048997e-03
120 7.5246877848443999e-03
123 7.4844510311672004e-03
126 7.4445756964979003e-03
129 7.4049270865393004e-03
132 7.3654104962026998e-03
135 7.3259792133130996e-03
138 7.2866429585622004e-03
142 7.2344767159053004e-03
145 7.1957522722116999e-03
148 7.1575969089045996e-03
152 7.1080258137352003e-03
156 7.0604708806408997e-03
159 7.0264193784620003e-03
163 6.9834073454557999e-03
167 6.9431760488534999e-03
171 6.9055528673333004e-03
175 6.8702075045994002e-03
179 6.8367721451268000e-03
183 6.8049372993753002e-03
187 6.7744830660797003e-03
192 6.7381187974978000e-03
196 6.7102201384160003e-03
201 6.6766068114373000e-03
206 6.6441657588532004e-03
210 6.6189345863318996e-03
215 6.5881956204570996e-03
221 6.5523883865728997e-03
226 6.5234372105439998e-03
231 6.4953583925294002e-03
236 6.4682578554923001e-03
242 6.4371903528784996e-03
248 6.4078487368041002e-03
254 6.3802544792627997e-03
260 6.3542902185648002e-03
266 6.3297688684690002e-03
272 6.3065055377326002e-03
278 6.2843499699374999e-03
285 6.2597462324230002e-03
292 6.2363398930938996e-03
298 6.2171355378756003e-03
305 6.1956417607573998e-03
313 6.1721802423347003e-03
320 6.1525430563545000e-03
327 6.1336817601796000e-03
335 6.1130182988721003e-03
343 6.0932512635142998e-03
351 6.0743303050958004e-03
359 6.0562111355642002e-03
368 6.0367364493813004e-03
376 6.0201948645050999e-03
385 6.0024097196420996e-03
394 5.9854576024405996e-03
404 5.9675535007884997e-03
413 5.9522410263695997e-03
423 5.9360783963060002e-03
433 5.9207743560121002e-03
443 5.9062934844583996e-03
453 5.8926033796953999e-03
464 5.8784222024170999e-03
475 5.8651256950913002e-03
486 5.8526806801758001e-03
498 5.8400396361177002e-03
509 5.8292791151059002e-03
521 5.8184110758085997e-03
534 5.8076268792513997e-03
546 5.7985534398178997e-03
559 5.7896440137011002e-03
572 5.7816562215176996e-03
586 5.7740427175156997e-03
599 5.7678507091198997e-03
614 5.7617020369907001e-03
628 5.7568686885175000e-03
643 5.7525886998385997e-03
658 5.7491555563321996e-03
673 5.7464754478345004e-03
689 5.7443317486472996e-03
705 5.7427990288423996e-03
722 5.7416951754629001e-03
739 5.7409900956279999e-03
756 5.7405596807695997e-03
774 5.7402957547258004e-03
792 5.7401495070851004e-03
811 5.7400657869957003e-03
830 5.7400203156346002e-03
850 5.7399934809314003e-03
870 5.7399777301909002e-03
890 5.7399678912518999e-03
911 5.7399611846962999e-03
933 5.7399565483095003e-03
955 5.7399534462019000e-03
977 5.7399513417232999e-03
1000 5.7399498508527002e-03
1007 5.7399495027916003e-03
1014 5.7399491928565999e-03
1021 5.7399489152917997e-03
1028 5.7399486716671003e-03
1036 5.7399484236937996e-03
1043 5.7399482362567996e-03
1050 5.7399480679098999e-03
1058 5.7399478999779997e-03
1065 5.7399477668162004e-03
1073 5.7399476354046000e-03
1080 5.7399475347934001e-03
1088 5.7399474319447998e-03
1095 5.7399473537798999e-03
1103 5.7399472777080003e-03
1111 5.7399472080235997e-03
1119 5.7399471453762002e-03
1126 5.7399471017105996e-03
1134 5.7399470547612004e-03
1142 5.7399470130804001e-03
1150 5.7399469758383998e-03
1158 5.7399469451643002e-03
1167 5.7399469179365004e-03
1175 5.7399468942270996e-03
1183 5.7399468740182997e-03
1191 5.7399468547657999e-03
1200 5.7399468383461001e-03
1208 5.7399468234962002e-03
1217 5.7399468118039003e-03
1225 5.7399468048030004e-03
1234 5.7399467921724996e-03
1242 5.7399467853881002e-03
1251 5.7399467795418999e-03
1260 5.7399467726492997e-03
1269 5.7399467663520999e-03
1278 5.7399467625088001e-03
1287 5.7399467580700001e-03
1296 5.7399467559588998e-03
1305 5.7399467529637002e-03
1314 5.7399467503473998e-03
1323 5.7399467487594998e-03
1333 5.7399467483264998e-03
1342 5.7399467454755998e-03
1351 5.7399467466123996e-03
1361 5.7399467444832000e-03
1370 5.7399467415782000e-03
1380 5.7399467415421004e-03
1390 5.7399467432742999e-03
1399 5.7399467416323000e-03
1409 5.7399467411091004e-03
1419 5.7399467423901000e-03
1429 5.7399467395211996e-03
1439 5.7399467387272999e-03
1449 5.7399467380416002e-03
1459 5.7399467389979003e-03
1470 5.7399467397196997e-03
1480 5.7399467388355996e-03
1490 5.7399467385649003e-03
1501 5.7399467390701004e-03
1511 5.7399467386550999e-03
1522 5.7399467397918997e-03
1533 5.7399467379694999e-03
1544 5.7399467410910003e-03
1554 5.7399467371034001e-03
1565 5.7399467398280002e-03
1576 5.7399467396474996e-03
1587 5.7399467392325000e-03
1599 5.7399467375545002e-03
1610 5.7399467399903000e-03
1621 5.7399467394490004e-03
1632 5.7399467399181997e-03
1644 5.7399467375724997e-03
1656 5.7399467395933997e-03
1667 5.7399467389438004e-03
1679 5.7399467398280002e-03
1691 5.7399467361651003e-03
1703 5.7399467395032001e-03
1714 5.7399467373739996e-03
1727 5.7399467398280002e-03
1739 5.7399467386732000e-03
1751 5.7399467394129997e-03
1763 5.7399467370853000e-03
1776 5.7399467377709998e-03
1788 5.7399467384024998e-03
1801 5.7399467409285998e-03
1813 5.7399467397737996e-03
1826 5.7399467381138002e-03
1839 5.7399467403873002e-03
1852 5.7399467408203999e-03
1865 5.7399467386190003e-03
1878 5.7399467384746999e-03
1891 5.7399467393407996e-03
1904 5.7399467388897004e-03
1918 5.7399467387813999e-03
1931 5.7399467399903000e-03
1945 5.7399467395933997e-03
1958 5.7399467413796999e-03
1972 5.7399467391784000e-03
1986 5.7399467383845004e-03
2000 5.7399467386371004e-03
2005 5.7399467375545002e-03
2009 5.7399467375364001e-03
2014 5.7399467395211996e-03
2018 5.7399467395933997e-03
2023 5.7399467385828998e-03
2027 5.7399467418668996e-03
2032 5.7399467381860003e-03
2036 5.7399467365981003e-03
2041 5.7399467388355996e-03
2046 5.7399467398099001e-03
2050 5.7399467410910003e-03
2055 5.7399467400985997e-03
2059 5.7399467387634004e-03
2064 5.7399467387813999e-03
2069 5.7399467380235998e-03
2073 5.7399467382401002e-03
2078 5.7399467389979003e-03
2083 5.7399467384746999e-03
2088 5.7399467377168998e-03
2092 5.7399467378250997e-03
2097 5.7399467379153002e-03
2102 5.7399467395933997e-03
2106 5.7399467403692998e-03
2111 5.7399467388175003e-03
2116 5.7399467388355996e-03
2121 5.7399467396655997e-03
2125 5.7399467385828998e-03
2130 5.7399467384024998e-03
2135 5.7399467386009999e-03
2140 5.7399467397737996e-03
2145 5.7399467395211996e-03
2150 5.7399467400263996e-03
2154 5.7399467373379000e-03
2159 5.7399467390881996e-03
2164 5.7399467398459997e-03
2169 5.7399467377349002e-03
2174 5.7399467394129997e-03
2179 5.7399467393047000e-03
2184 5.7399467383302998e-03
2189 5.7399467381498998e-03
2194 5.7399467386371004e-03
2199 5.7399467406759998e-03
2204 5.7399467390701004e-03
2209 5.7399467377528997e-03
2214 5.7399467387453003e-03
2218 5.7399467379694999e-03
2224 5.7399467380235998e-03
2229 5.7399467404052997e-03
2234 5.7399467400625001e-03
2239 5.7399467384565998e-03
2244 5.7399467395753004e-03
2249 5.7399467390521000e-03
2254 5.7399467362914004e-03
2259 5.7399467397196997e-03
2264 5.7399467381679002e-03
2269 5.7399467389979003e-03
2274 5.7399467374282002e-03
2279 5.7399467395032001e-03
2284 5.7399467396474996e-03
2290 5.7399467382039998e-03
2295 5.7399467375545002e-03
2300 5.7399467377890001e-03
2305 5.7399467356599003e-03
2310 5.7399467371935997e-03
2316 5.7399467373560002e-03
2321 5.7399467391602999e-03
2326 5.7399467391062000e-03
2331 5.7399467376987997e-03
2337 5.7399467392144996e-03
2342 5.7399467392865999e-03
2347 5.7399467394490004e-03
2352 5.7399467402970998e-03
2358 5.7399467394851000e-03
2363 5.7399467398280002e-03
2368 5.7399467398640000e-03
2374 5.7399467390339999e-03
2379 5.7399467379153002e-03
2384 5.7399467383302998e-03
2390 5.7399467399000996e-03
2395 5.7399467369771001e-03
2401 5.7399467378250997e-03
2406 5.7399467390881996e-03
2411 5.7399467361471000e-03
2417 5.7399467376265997e-03
2422 5.7399467380776998e-03
2428 5.7399467399903000e-03
2433 5.7399467418308000e-03
2439 5.7399467394851000e-03
2444 5.7399467391964004e-03
2450 5.7399467394129997e-03
2455 5.7399467382401002e-03
2461 5.7399467391062000e-03
2466 5.7399467383483999e-03
2472 5.7399467393407996e-03
2478 5.7399467385287999e-03
2483 5.7399467383302998e-03
2489 5.7399467369771001e-03
2494 5.7399467386550999e-03
2500 5.7399467394670996e-03


==> data/example_II_1a/trimmed_log_history_error_256N.csv <==
Epoch Relative_Error
1 7.1635498534697003e-03
2 7.0800788743426001e-03
3 6.9934511584298998e-03
4 6.9063777984009998e-03
5 6.8199105021077002e-03
6 6.7346103705746996e-03
7 6.6508223068177004e-03
8 6.5687732793543998e-03
9 6.4886179762180000e-03
10 6.4104637724205996e-03
11 6.3343849177042999e-03
12 6.2604305101730002e-03
13 6.1886293202614998e-03
14 6.1189930306432003e-03
15 6.0515186960843998e-03
16 5.9861908944876998e-03
17 5.9229838198240998e-03
18 5.8618632255506000e-03
19 5.8027881935676000e-03
20 5.7457125840359004e-03
21 5.6905861122850997e-03
22 5.6373551288618996e-03
23 5.5859631921165998e-03
24 5.5363515972583002e-03
25 5.4884598950882000e-03
26 5.4422264397148996e-03
27 5.3975889965706004e-03
28 5.3544852713854002e-03
30 5.2726324325962004e-03
31 5.2337624763498999e-03
33 5.1598430721970000e-03
34 5.1246812199572996e-03
36 5.0576849429644997e-03
38 4.9947895977485003e-03
39 4.9647616102485997e-03
41 4.9073274060481000e-03
43 4.8531234781395999e-03
45 4.8018592124816004e-03
48 4.7299116217460000e-03
50 4.6849160043628000e-03
52 4.6420666907324003e-03
55 4.5814503955392003e-03
57 4.5432625922037003e-03
60 4.4889838370376998e-03
63 4.4379468175801996e-03
66 4.3897897571150996e-03
69 4.3442169818320997e-03
72 4.3010072411394000e-03
76 4.2467987639298000e-03
79 4.2085311206863998e-03
83 4.1604373288851000e-03
87 4.1153317070692997e-03
91 4.0727698240419002e-03
95 4.0323495147691997e-03
100 3.9844595453087999e-03
102 3.9660880679695002e-03
105 3.9393770380318997e-03
107 3.9221417303496996e-03
110 3.8971534121285002e-03
112 3.8810653349690000e-03
115 3.8577575402049999e-03
118 3.8353698000598000e-03
120 3.8209042605448999e-03
123 3.7998054666326000e-03
126 3.7793178841948002e-03
129 3.7593357060091998e-03
132 3.7397827751052999e-03
135 3.7206179168497999e-03
138 3.7018329640426998e-03
142 3.6774122558877000e-03
145 3.6596169400298999e-03
148 3.6423208323004001e-03
152 3.6201139105677001e-03
156 3.5989476563297001e-03
159 3.5837619531398999e-03
163 3.5643811017230000e-03
167 3.5458727228148000e-03
171 3.5280729138834001e-03
175 3.5108164708642000e-03
179 3.4939638640094002e-03
183 3.4774105831592000e-03
187 3.4610855973776999e-03
192 3.4409431365125002e-03
196 3.4250376252813000e-03
201 3.4054784934834000e-03
206 3.3864146999658001e-03
210 3.3716445789749999e-03
215 3.3539309607158001e-03
221 3.3339159326118998e-03
226 3.3182788255886001e-03
231 3.3034918654874998e-03
236 3.2894123608732001e-03
242 3.2732474320172999e-03
248 3.2576761337934001e-03
254 3.2425144017170001e-03
260 3.2276019164731999e-03
266 3.2128066859823000e-03
272 3.1980379892248001e-03
278 3.1832651069340998e-03
285 3.1660966511317000e-03
292 3.1492257401103002e-03
298 3.1352609391017000e-03
305 3.1198403659010001e-03
313 3.1035825439978001e-03
320 3.0905217315874002e-03
327 3.0783828613322999e-03
335 3.0654155387657002e-03
343 3.0532097854746002e-03
351 3.0415946024214000e-03
359 3.0304278495564001e-03
368 3.0182368714965998e-03
376 3.0075783167425002e-03
385 2.9955945798771999e-03
394 2.9834131546937000e-03
404 2.9694617914218001e-03
413 2.9565574637399998e-03
423 2.9422217956655001e-03
433 2.9285922415409000e-03
443 2.9162738362561000e-03
453 2.9053931004840001e-03
464 2.8948191818430002e-03
475 2.8853485117117002e-03
486 2.8766859379856999e-03
498 2.8679120077144001e-03
509 2.8603233567217998e-03
521 2.8524049439856000e-03
534 2.8441685306598002e-03
546 2.8369187599308000e-03
559 2.8296244962469001e-03
572 2.8231221707474999e-03
586 2.8170819828830002e-03
599 2.8122631498749000e-03
614 2.8074720399096000e-03
628 2.8036220315938000e-03
643 2.8000738190567002e-03
658 2.7970586792763000e-03
673 2.7945260971522002e-03
689 2.7923064299690001e-03
705 2.7905327967331999e-03
722 2.7890770915821000e-03
739 2.7879978594297001e-03
756 2.7872271979397000e-03
774 2.7866738152566000e-03
792 2.7863195913241999e-03
811 2.7860938043048999e-03
830 2.7859651754365000e-03
850 2.7858915699920999e-03
870 2.7858529137559998e-03
890 2.7858324802526001e-03
911 2.7858209633724999e-03
933 2.7858143173969002e-03
955 2.7858104829527001e-03
977 2.7858081361984998e-03
1000 2.7858065637757002e-03
1007 2.7858062218540998e-03
1014 2.7858059055105001e-03
1021 2.7858056318094998e-03
1028 2.7858053934271998e-03
1036 2.7858051595805000e-03
1043 2.7858049648445001e-03
1050 2.7858048041631998e-03
1058 2.7858046381654998e-03
1065 2.7858045123195000e-03
1073 2.7858043856183999e-03
1080 2.7858042878786001e-03
1088 2.7858041926297002e-03
1095 2.7858041150774001e-03
1103 2.7858040457412001e-03
1111 2.7858039757730998e-03
1119 2.7858039128314999e-03
1126 2.7858038711182000e-03
1134 2.7858038393313998e-03
1142 2.7858037832304999e-03
1150 2.7858037620393000e-03
1158 2.7858037266462999e-03
1167 2.7858036946363999e-03
1175 2.7858036815871000e-03
1183 2.7858036573473002e-03
1191 2.7858036305795000e-03
1200 2.7858036296500000e-03
1208 2.7858036156712999e-03
1217 2.7858036005028002e-03
1225 2.7858035875278002e-03
1234 2.7858035836613999e-03
1242 2.7858035776386000e-03
1251 2.7858035697570002e-03
1260 2.7858035590497998e-03
1269 2.7858035597190002e-03
1278 2.7858035542910999e-03
1287 2.7858035549975001e-03
1296 2.7858035444391000e-03
1305 2.7858035520976002e-03
1314 2.7858035452198002e-03
1323 2.7858035395688001e-03
1333 2.7858035490119001e-03
1342 2.7858035388996002e-03
1351 2.7858035506848999e-03
1361 2.7858035401264998e-03
1370 2.7858035423198998e-03
1380 2.7858035402380001e-03
1390 2.7858035328767999e-03
1399 2.7858035324307001e-03
1409 2.7858035367432999e-03
1419 2.7858035257759001e-03
1429 2.7858035328024999e-03
1439 2.7858035384535000e-03
1449 2.7858035347728999e-03
1459 2.7858035296051999e-03
1470 2.7858035341779999e-03
1480 2.7858035324679000e-03
1490 2.7858035311295001e-03
1501 2.7858035265195002e-03
1511 2.7858035400893000e-03
1522 2.7858035337319001e-03
1533 2.7858035312409999e-03
1544 2.7858035364831000e-03
1554 2.7858035374124998e-03
1565 2.7858035451454001e-03
1576 2.7858035314269002e-03
1587 2.7858035401635999e-03
1599 2.7858035384906001e-03
1610 2.7858035330254999e-03
1621 2.7858035327653001e-03
1632 2.7858035367061000e-03
1644 2.7858035356650998e-03
1656 2.7858035329512000e-03
1667 2.7858035317615002e-03
1679 2.7858035344382999e-03
1691 2.7858035349960001e-03
1703 2.7858035289359999e-03
1714 2.7858035333973002e-03
1727 2.7858035239914001e-03
1739 2.7858035306090002e-03
1751 2.7858035299770001e-03
1763 2.7858035344382999e-03
1776 2.7858035310179999e-03
1788 2.7858035301629000e-03
1801 2.7858035400893000e-03
1813 2.7858035413160999e-03
1826 2.7858035326166000e-03
1839 2.7858035298283000e-03
1852 2.7858035352190001e-03
1865 2.7858035360740999e-03
1878 2.7858035341037000e-03
1891 2.7858035367061000e-03
1904 2.7858035281180999e-03
1918 2.7858035378586000e-03
1931 2.7858035312038000e-03
1945 2.7858035297167001e-03
1958 2.7858035338806002e-03
1972 2.7858035385277999e-03
1986 2.7858035327280998e-03
2000 2.7858035261477000e-03
2005 2.7858035251810999e-03
2009 2.7858035309063999e-03
2014 2.7858035269284001e-03
2018 2.7858035320217000e-03
2023 2.7858035327280998e-03
2027 2.7858035323563000e-03
2032 2.7858035313896999e-03
2036 2.7858035330254999e-03
2041 2.7858035319845999e-03
2046 2.7858035226157999e-03
2050 2.7858035305717999e-03
2055 2.7858035353677001e-03
2059 2.7858035293821001e-03
2064 2.7858035240285999e-03
2069 2.7858035316871001e-03
2073 2.7858035370407000e-03
2078 2.7858035364831000e-03
2083 2.7858035344755002e-03
2088 2.7858035368548001e-03
2092 2.7858035381560001e-03
2097 2.7858035200506001e-03
2102 2.7858035342152002e-03
2106 2.7858035398661998e-03
2111 2.7858035285642001e-03
2116 2.7858035419852998e-03
2121 2.7858035299026000e-03
2125 2.7858035341037000e-03
2130 2.7858035243631999e-03
2135 2.7858035253298000e-03
2140 2.7858035325421999e-03
2145 2.7858035329512000e-03
2150 2.7858035384906001e-03
2154 2.7858035426917001e-03
2159 2.7858035290475001e-03
2164 2.7858035358882000e-03
2169 2.7858035348844001e-03
2174 2.7858035327280998e-03
2179 2.7858035375984001e-03
2184 2.7858035314641000e-03
2189 2.7858035335088000e-03
2194 2.7858035299026000e-03
2199 2.7858035303859000e-03
2204 2.7858035335088000e-03
2209 2.7858035334345000e-03
2214 2.7858035338806002e-03
2218 2.7858035363715001e-03
2224 2.7858035341779999e-03
2229 2.7858035350703000e-03
2234 2.7858035325421999e-03
2239 2.7858035350331002e-03
2244 2.7858035249952000e-03
2249 2.7858035315755998e-03
2254 2.7858035401264998e-03
2259 2.7858035360740999e-03
2264 2.7858035238427000e-03
2269 2.7858035317242999e-03
2274 2.7858035333600999e-03
2279 2.7858035253669998e-03
2284 2.7858035282296001e-03
2290 2.7858035353306001e-03
2295 2.7858035248093001e-03
2300 2.7858035368919999e-03
2305 2.7858035392342002e-03
2310 2.7858035312038000e-03
2316 2.7858035426917001e-03
2321 2.7858035293450000e-03
2326 2.7858035342152002e-03
2331 2.7858035325050998e-03
2337 2.7858035333973002e-03
2342 2.7858035268168999e-03
2347 2.7858035330627002e-03
2352 2.7858035288988001e-03
2358 2.7858035307949001e-03
2363 2.7858035298654001e-03
2368 2.7858035364086999e-03
2374 2.7858035332486001e-03
2379 2.7858035303487999e-03
2384 2.7858035307949001e-03
2390 2.7858035265565999e-03
2395 2.7858035332113998e-03
2401 2.7858035328024999e-03
2406 2.7858035345498001e-03
2411 2.7858035378586000e-03
2417 2.7858035305346001e-03
2422 2.7858035359996998e-03
2428 2.7858035310922998e-03
2433 2.7858035409072000e-03
2439 2.7858035344011001e-03
2444 2.7858035321704998e-03
2450 2.7858035358139001e-03
2455 2.7858035319845999e-03
2461 2.7858035330254999e-03
2466 2.7858035292705999e-03
2472 2.7858035313525998e-03
2478 2.7858035309436002e-03
2483 2.7858035388623999e-03
2489 2.7858035364086999e-03
2494 2.7858035321333000e-03
2500 2.7858035378957998e-03


==> data/example_II_1a/trimmed_log_history_error_32N.csv <==
Epoch Relative_Error
1 5.6893132853040103e-02
2 5.6038461048869302e-02
3 5.5206758219399403e-02
4 5.4399378023109603e-02
5 5.3616807087720798e-02
6 5.2858463330336600e-02
7 5.2123625223247698e-02
8 5.1412223506268798e-02
9 5.0724593006884797e-02
10 5.0061116655990202e-02
11 4.9422055098397699e-02
12 4.8807470428429700e-02
13 4.8217193057524303e-02
14 4.7650824535152903e-02
15 4.7107777633853799e-02
16 4.6587343940052997e-02
17 4.6088765365843998e-02
18 4.5611285223769303e-02
19 4.5154168628032100e-02
20 4.4716698240323802e-02
21 4.4298158700715101e-02
22 4.3897821378183301e-02
23 4.3514935820815101e-02
24 4.3148729523869701e-02
25 4.2798414602276298e-02
26 4.2463198516766602e-02
27 4.2142295789527703e-02
28 4.1834938270385001e-02
30 4.1257914499966401e-02
31 4.0986850696441000e-02
33 4.0476357190490801e-02
34 4.0235713260482198e-02
36 3.9780814566087903e-02
38 3.9357683413433098e-02
39 3.9156857513723699e-02
41 3.8774590104228200e-02
43 3.8415697522203800e-02
45 3.8077573170909297e-02
48 3.7604523104085900e-02
50 3.7309226872521799e-02
52 3.7028188054693101e-02
55 3.6630594864632098e-02
57 3.6379959570441898e-02
60 3.6023435715925603e-02
63 3.5688016310689102e-02
66 3.5371567097878802e-02
69 3.5072212580271399e-02
72 3.4788230006716298e-02
76 3.4430641850191103e-02
79 3.4176090994344099e-02
83 3.3851570758583603e-02
87 3.3539947199145700e-02
91 3.3236254397953101e-02
95 3.2934990487658397e-02
100 3.2552921865542400e-02
102 3.2396105606861202e-02
105 3.2154699333230299e-02
107 3.1988986883743201e-02
110 3.1732615212261998e-02
112 3.1556451806147599e-02
115 3.1284845623290897e-02
118 3.1005758026483001e-02
120 3.0816604038401300e-02
123 3.0530177748508400e-02
126 3.0243055024097101e-02
129 2.9958070070121200e-02
132 2.9677816719736402e-02
135 2.9404491961425600e-02
138 2.9139821646372899e-02
142 2.8802481908410001e-02
145 2.8562102595442299e-02
148 2.8332924529638700e-02
152 2.8044773164828000e-02
156 2.7775952816264101e-02
159 2.7586361875648901e-02
163 2.7348433363934398e-02
167 2.7125927977986700e-02
171 2.6917012700628899e-02
175 2.6719812775991700e-02
179 2.6532504708083899e-02
183 2.6353399745414199e-02
187 2.6181020926701801e-02
192 2.5973223524338201e-02
196 2.5812168809566601e-02
201 2.5616820285896898e-02
206 2.5428492078320600e-02
210 2.5283707852089901e-02
215 2.5111450792846400e-02
221 2.4919338168300300e-02
226 2.4772114364494099e-02
231 2.4636462625933199e-02
236 2.4511966358175302e-02
242 2.4376430685881301e-02
248 2.4254249915860199e-02
254 2.4142858029966099e-02
260 2.4039820498352099e-02
266 2.3943325632368902e-02
272 2.3852110093366199e-02
278 2.3765321977768400e-02
285 2.3668931015949499e-02
292 2.3577197059957498e-02
298 2.3501923934051198e-02
305 2.3417700255417499e-02
313 2.3325822325947002e-02
320 2.3248981096369099e-02
327 2.3175236539565800e-02
335 2.3094523004395299e-02
343 2.3017397814030300e-02
351 2.2943665239922199e-02
359 2.2873151791527199e-02
368 2.2797478955261699e-02
376 2.2733308725328801e-02
385 2.2664435861801800e-02
394 2.2598920835461601e-02
404 2.2529885689498100e-02
413 2.2470991280539900e-02
423 2.2408997081209300e-02
433 2.2350481816496300e-02
443 2.2295307390619301e-02
453 2.2243347768020699e-02
464 2.2189767863248399e-02
475 2.2139797993313101e-02
486 2.2093309601326001e-02
498 2.2046426606004699e-02
509 2.2006844633928602e-02
521 2.1967242719806400e-02
534 2.1928411605652901e-02
546 2.1896193993895200e-02
559 2.1865075272149301e-02
572 2.1837737823061799e-02
586 2.1812335467117298e-02
599 2.1792303812451098e-02
614 2.1773173121332898e-02
628 2.1758868129910701e-02
643 2.1746960080663701e-02
658 2.1738132242847499e-02
673 2.1731864792313201e-02
689 2.1727387351436100e-02
705 2.1724569925092699e-02
722 2.1722792210805902e-02
739 2.1721788480552000e-02
756 2.1721229894424200e-02
774 2.1720902834711200e-02
792 2.1720719164993001e-02
811 2.1720605928703500e-02
830 2.1720536779051700e-02
850 2.1720490413501499e-02
870 2.1720460055697201e-02
890 2.1720439670614201e-02
911 2.1720425217366199e-02
933 2.1720415100154499e-02
955 2.1720408376202299e-02
977 2.1720403898131201e-02
1000 2.1720400805984499e-02
1007 2.1720400097644001e-02
1014 2.1720399475481100e-02
1021 2.1720398929105399e-02
1028 2.1720398449371500e-02
1036 2.1720397972646400e-02
1043 2.1720397610112501e-02
1050 2.1720397292176601e-02
1058 2.1720396976362501e-02
1065 2.1720396736636199e-02
1073 2.1720396498788600e-02
1080 2.1720396318332301e-02
1088 2.1720396139520998e-02
1095 2.1720396004020200e-02
1103 2.1720395869992800e-02
1111 2.1720395755148302e-02
1119 2.1720395656754401e-02
1126 2.1720395582354599e-02
1134 2.1720395508813099e-02
1142 2.1720395446343601e-02
1150 2.1720395392705000e-02
1158 2.1720395347153400e-02
1167 2.1720395303738000e-02
1175 2.1720395271208701e-02
1183 2.1720395243781401e-02
1191 2.1720395220321400e-02
1200 2.1720395198163100e-02
1208 2.1720395181540800e-02
1217 2.1720395165977100e-02
1225 2.1720395154576098e-02
1234 2.1720395143585099e-02
1242 2.1720395135455199e-02
1251 2.1720395128011900e-02
1260 2.1720395121588999e-02
1269 2.1720395116434400e-02
1278 2.1720395112185899e-02
1287 2.1720395108867099e-02
1296 2.1720395106020401e-02
1305 2.1720395103497998e-02
1314 2.1720395101681299e-02
1323 2.1720395100045801e-02
1333 2.1720395098715400e-02
1342 2.1720395097680700e-02
1351 2.1720395097127601e-02
1361 2.1720395096221600e-02
1370 2.1720395095697100e-02
1380 2.1720395095225001e-02
1390 2.1720395094810201e-02
1399 2.1720395094485902e-02
1409 2.1720395094314299e-02
1419 2.1720395094180799e-02
1429 2.1720395093990000e-02
1439 2.1720395093980500e-02
1449 2.1720395093894701e-02
1459 2.1720395093742101e-02
1470 2.1720395093641900e-02
1480 2.1720395093608600e-02
1490 2.1720395093560899e-02
1501 2.1720395093594299e-02
1511 2.1720395093560899e-02
1522 2.1720395093594299e-02
1533 2.1720395093527502e-02
1544 2.1720395093527502e-02
1554 2.1720395093517999e-02
1565 2.1720395093551299e-02
1576 2.1720395093579901e-02
1587 2.1720395093422599e-02
1599 2.1720395093432099e-02
1610 2.1720395093451202e-02
1621 2.1720395093479800e-02
1632 2.1720395093551299e-02
1644 2.1720395093551299e-02
1656 2.1720395093451202e-02
1667 2.1720395093427401e-02
1679 2.1720395093575200e-02
1691 2.1720395093517999e-02
1703 2.1720395093384401e-02
1714 2.1720395093441699e-02
1727 2.1720395093522700e-02
1739 2.1720395093560899e-02
1751 2.1720395093460701e-02
1763 2.1720395093489400e-02
1776 2.1720395093513201e-02
1788 2.1720395093498900e-02
1801 2.1720395093470301e-02
1813 2.1720395093451202e-02
1826 2.1720395093503701e-02
1839 2.1720395093656201e-02
1852 2.1720395093556100e-02
1865 2.1720395093527502e-02
1878 2.1720395093432099e-02
1891 2.1720395093608600e-02
1904 2.1720395093494101e-02
1918 2.1720395093498900e-02
1931 2.1720395093565600e-02
1945 2.1720395093441699e-02
1958 2.1720395093560899e-02
1972 2.1720395093470301e-02
1986 2.1720395093494101e-02
2000 2.1720395093508399e-02
2005 2.1720395093517999e-02
2009 2.1720395093556100e-02
2014 2.1720395093579901e-02
2018 2.1720395093498900e-02
2023 2.1720395093646701e-02
2027 2.1720395093489400e-02
2032 2.1720395093441699e-02
2036 2.1720395093470301e-02
2041 2.1720395093456000e-02
2046 2.1720395093489400e-02
2050 2.1720395093527502e-02
2055 2.1720395093532300e-02
2059 2.1720395093541799e-02
2064 2.1720395093384401e-02
2069 2.1720395093575200e-02
2073 2.1720395093570401e-02
2078 2.1720395093579901e-02
2083 2.1720395093584699e-02
2088 2.1720395093446400e-02
2092 2.1720395093537001e-02
2097 2.1720395093560899e-02
2102 2.1720395093646701e-02
2106 2.1720395093517999e-02
2111 2.1720395093441699e-02
2116 2.1720395093470301e-02
2121 2.1720395093479800e-02
2125 2.1720395093575200e-02
2130 2.1720395093537001e-02
2135 2.1720395093489400e-02
2140 2.1720395093570401e-02
2145 2.1720395093479800e-02
2150 2.1720395093460701e-02
2154 2.1720395093417801e-02
2159 2.1720395093608600e-02
2164 2.1720395093474999e-02
2169 2.1720395093503701e-02
2174 2.1720395093336800e-02
2179 2.1720395093632400e-02
2184 2.1720395093484599e-02
2189 2.1720395093584699e-02
2194 2.1720395093570401e-02
2199 2.1720395093413100e-02
2204 2.1720395093508399e-02
2209 2.1720395093432099e-02
2214 2.1720395093413100e-02
2218 2.1720395093522700e-02
2224 2.1720395093489400e-02
2229 2.1720395093541799e-02
2234 2.1720395093532300e-02
2239 2.1720395093513201e-02
2244 2.1720395093517999e-02
2249 2.1720395093484599e-02
2254 2.1720395093603798e-02
2259 2.1720395093484599e-02
2264 2.1720395093441699e-02
2269 2.1720395093627599e-02
2274 2.1720395093479800e-02
2279 2.1720395093603798e-02
2284 2.1720395093484599e-02
2290 2.1720395093474999e-02
2295 2.1720395093422599e-02
2300 2.1720395093379700e-02
2305 2.1720395093517999e-02
2310 2.1720395093513201e-02
2316 2.1720395093670498e-02
2321 2.1720395093608600e-02
2326 2.1720395093470301e-02
2331 2.1720395093546601e-02
2337 2.1720395093541799e-02
2342 2.1720395093489400e-02
2347 2.1720395093446400e-02
2352 2.1720395093503701e-02
2358 2.1720395093470301e-02
2363 2.1720395093532300e-02
2368 2.1720395093532300e-02
2374 2.1720395093532300e-02
2379 2.1720395093494101e-02
2384 2.1720395093527502e-02
2390 2.1720395093565600e-02
2395 2.1720395093427401e-02
2401 2.1720395093603798e-02
2406 2.1720395093527502e-02
2411 2.1720395093608600e-02
2417 2.1720395093498900e-02
2422 2.1720395093522700e-02
2428 2.1720395093713499e-02
2433 2.1720395093417801e-02
2439 2.1720395093603798e-02
2444 2.1720395093465499e-02
2450 2.1720395093560899e-02
2455 2.1720395093570401e-02
2461 2.1720395093413100e-02
2466 2.1720395093417801e-02
2472 2.1720395093622901e-02
2478 2.1720395093546601e-02
2483 2.1720395093465499e-02
2489 2.1720395093546601e-02
2494 2.1720395093546601e-02
2500 2.1720395093522700e-02


==> data/example_II_1a/trimmed_log_history_error_64N.csv <==
Epoch Relative_Error
1 2.8605846121286398e-02
2 2.8187120054955800e-02
3 2.7778983087425400e-02
4 2.7381276460046500e-02
5 2.6993376547158800e-02
6 2.6615387120485300e-02
7 2.6247617096252999e-02
8 2.5890270008267900e-02
9 2.5543423687367599e-02
10 2.5207113797646102e-02
11 2.4881380482971900e-02
12 2.4566248013932899e-02
13 2.4261696885031402e-02
14 2.3967661046501200e-02
15 2.3684040844853101e-02
16 2.3410713545348499e-02
17 2.3147535516402400e-02
18 2.2894340684063898e-02
19 2.2650940101814000e-02
20 2.2417123264949400e-02
21 2.2192659639114602e-02
22 2.1977299457714199e-02
23 2.1770774022258899e-02
24 2.1572796092516899e-02
25 2.1383060676735000e-02
26 2.1201246229664600e-02
27 2.1027016241292801e-02
28 2.0860021246618701e-02
30 2.0546289218104700e-02
31 2.0398813656551700e-02
33 2.0120790723806101e-02
34 1.9989516020579200e-02
36 1.9740700495332199e-02
38 1.9508056250327300e-02
39 1.9397066229234799e-02
41 1.9184466819572699e-02
43 1.8982907991625299e-02
45 1.8790904121178901e-02
48 1.8518219532767801e-02
50 1.8345241016255301e-02
52 1.8178361039479899e-02
55 1.7937906800784300e-02
57 1.7783237085246401e-02
60 1.7558331873093899e-02
63 1.7340851933446699e-02
66 1.7130275738619100e-02
69 1.6926777946615301e-02
72 1.6730985936261399e-02
76 1.6483279604881499e-02
79 1.6308393516102800e-02
83 1.6090432926446799e-02
87 1.5889725842147401e-02
91 1.5705144242549301e-02
95 1.5534816827011501e-02
100 1.5338660005149300e-02
102 1.5264597114936300e-02
105 1.5157571030315200e-02
107 1.5088703023114000e-02
110 1.4988827032381399e-02
112 1.4924397094993600e-02
115 1.4830808860151701e-02
118 1.4740713245705200e-02
120 1.4682502364585801e-02
123 1.4597856066915601e-02
126 1.4516330485331500e-02
129 1.4437904597081301e-02
132 1.4362627473519299e-02
135 1.4290571350747600e-02
138 1.4221767009362001e-02
142 1.4134970854900300e-02
145 1.4073361853612200e-02
148 1.4014480054797000e-02
152 1.3939769739597700e-02
156 1.3868884462195899e-02
159 1.3817945067628300e-02
163 1.3752697379900499e-02
167 1.3690245610654100e-02
171 1.3630357620819700e-02
175 1.3572824942373600e-02
179 1.3517455195439201e-02
183 1.3464074831139700e-02
187 1.3412532860227000e-02
192 1.3350498418324201e-02
196 1.3302656463945500e-02
201 1.3244936992621900e-02
206 1.3189385943983400e-02
210 1.3146411751631800e-02
215 1.3094421418748999e-02
221 1.3034418765291701e-02
226 1.2986287378215900e-02
231 1.2939761020421400e-02
236 1.2894758192481599e-02
242 1.2842660783656300e-02
248 1.2792531236614699e-02
254 1.2744261938373400e-02
260 1.2697754780002299e-02
266 1.2652919820447001e-02
272 1.2609674202655401e-02
278 1.2567941359819300e-02
285 1.2521070694628499e-02
292 1.2476058790361800e-02
298 1.2438883906624801e-02
305 1.2397076089638000e-02
313 1.2351256573634600e-02
320 1.2312795380072000e-02
327 1.2275783178089000e-02
335 1.2235175105420401e-02
343 1.2196286138667000e-02
351 1.2159034121102801e-02
359 1.2123343268796400e-02
368 1.2084970185701999e-02
376 1.2052370898648600e-02
385 1.2017318663254400e-02
394 1.1983908803356700e-02
404 1.1948625845359100e-02
413 1.1918454321606800e-02
423 1.1886613330218799e-02
433 1.1856470349765700e-02
443 1.1827955562291499e-02
453 1.1801004888395099e-02
464 1.1773095525210499e-02
475 1.1746935590000800e-02
486 1.1722459129299400e-02
498 1.1697606362888999e-02
509 1.1676459191668100e-02
521 1.1655109901208899e-02
534 1.1633936223299000e-02
546 1.1616131803631699e-02
559 1.1598660923061600e-02
572 1.1583010169549600e-02
586 1.1568108176590699e-02
599 1.1556004008695100e-02
614 1.1544004720203000e-02
628 1.1534593514670000e-02
643 1.1526284174019200e-02
658 1.1519645373556500e-02
673 1.1514489474109700e-02
689 1.1510393446373701e-02
705 1.1507490123453199e-02
722 1.1505420650897200e-02
739 1.1504113478371001e-02
756 1.1503323286527400e-02
774 1.1502841611278699e-02
792 1.1502574416805401e-02
811 1.1502419845614099e-02
830 1.1502334207144400e-02
850 1.1502282367261000e-02
870 1.1502251144366100e-02
890 1.1502231235907500e-02
911 1.1502217438830200e-02
933 1.1502207774559599e-02
955 1.1502201233489001e-02
977 1.1502196745299200e-02
1000 1.1502193524969300e-02
1007 1.1502192765086100e-02
1014 1.1502192087952501e-02
1021 1.1502191484393100e-02
1028 1.1502190946880399e-02
1036 1.1502190403046701e-02
1043 1.1502189983499500e-02
1050 1.1502189608307499e-02
1058 1.1502189230774500e-02
1065 1.1502188938386200e-02
1073 1.1502188642729399e-02
1080 1.1502188414739999e-02
1088 1.1502188184346500e-02
1095 1.1502188005826900e-02
1103 1.1502187826451800e-02
1111 1.1502187668993301e-02
1119 1.1502187531074100e-02
1126 1.1502187424499001e-02
1134 1.1502187317968900e-02
1142 1.1502187223918801e-02
1150 1.1502187142096500e-02
1158 1.1502187070530200e-02
1167 1.1502187000404500e-02
1175 1.1502186946909800e-02
1183 1.1502186900447599e-02
1191 1.1502186859468900e-02
1200 1.1502186820030000e-02
1208 1.1502186788874999e-02
1217 1.1502186759151800e-02
1225 1.1502186736668000e-02
1234 1.1502186714508301e-02
1242 1.1502186698381600e-02
1251 1.1502186681210400e-02
1260 1.1502186667226600e-02
1269 1.1502186655241900e-02
1278 1.1502186644850899e-02
1287 1.1502186636224800e-02
1296 1.1502186628679099e-02
1305 1.1502186622466199e-02
1314 1.1502186617225700e-02
1323 1.1502186611976099e-02
1333 1.1502186608311401e-02
1342 1.1502186605051800e-02
1351 1.1502186601711199e-02
1361 1.1502186599406100e-02
1370 1.1502186597542201e-02
1380 1.1502186595002999e-02
1390 1.1502186594399701e-02
1399 1.1502186592896001e-02
1409 1.1502186591788401e-02
1419 1.1502186591005100e-02
1429 1.1502186589942599e-02
1439 1.1502186589195201e-02
1449 1.1502186588348800e-02
1459 1.1502186588609900e-02
1470 1.1502186587304300e-02
1480 1.1502186587871600e-02
1490 1.1502186587655500e-02
1501 1.1502186587079201e-02
1511 1.1502186587151200e-02
1522 1.1502186587142200e-02
1533 1.1502186587151200e-02
1544 1.1502186586475900e-02
1554 1.1502186586403900e-02
1565 1.1502186586728001e-02
1576 1.1502186586701000e-02
1587 1.1502186586376801e-02
1599 1.1502186586737000e-02
1610 1.1502186586457901e-02
1621 1.1502186586241799e-02
1632 1.1502186586016700e-02
1644 1.1502186586142700e-02
1656 1.1502186586232799e-02
1667 1.1502186585980701e-02
1679 1.1502186585899601e-02
1691 1.1502186586142700e-02
1703 1.1502186585962700e-02
1714 1.1502186586259800e-02
1727 1.1502186586646999e-02
1739 1.1502186586944100e-02
1751 1.1502186586241799e-02
1763 1.1502186586016700e-02
1776 1.1502186585971699e-02
1788 1.1502186586457901e-02
1801 1.1502186586358799e-02
1813 1.1502186586331800e-02
1826 1.1502186586151699e-02
1839 1.1502186586313801e-02
1852 1.1502186586484900e-02
1865 1.1502186586655999e-02
1878 1.1502186586547900e-02
1891 1.1502186586538900e-02
1904 1.1502186586124700e-02
1918 1.1502186586574901e-02
1931 1.1502186586583901e-02
1945 1.1502186586493900e-02
1958 1.1502186586430900e-02
1972 1.1502186586151699e-02
1986 1.1502186586169701e-02
2000 1.1502186586430900e-02
2005 1.1502186586430900e-02
2009 1.1502186586565899e-02
2014 1.1502186586556900e-02
2018 1.1502186586602001e-02
2023 1.1502186586520901e-02
2027 1.1502186586349800e-02
2032 1.1502186585719500e-02
2036 1.1502186586394901e-02
2041 1.1502186586728001e-02
2046 1.1502186586403900e-02
2050 1.1502186586719001e-02
2055 1.1502186586602001e-02
2059 1.1502186586259800e-02
2064 1.1502186586358799e-02
2069 1.1502186585908600e-02
2073 1.1502186586178799e-02
2078 1.1502186586881100e-02
2083 1.1502186586205800e-02
2088 1.1502186586034699e-02
2092 1.1502186586205800e-02
2097 1.1502186586809101e-02
2102 1.1502186586502899e-02
2106 1.1502186586484900e-02
2111 1.1502186586565899e-02
2116 1.1502186586088699e-02
2121 1.1502186586205800e-02
2125 1.1502186585890599e-02
2130 1.1502186586034699e-02
2135 1.1502186586187801e-02
2140 1.1502186586655999e-02
2145 1.1502186586394901e-02
2150 1.1502186586151699e-02
2154 1.1502186586304799e-02
2159 1.1502186586367801e-02
2164 1.1502186586268800e-02
2169 1.1502186586367801e-02
2174 1.1502186586511901e-02
2179 1.1502186586439899e-02
2184 1.1502186586079700e-02
2189 1.1502186585773601e-02
2194 1.1502186585998700e-02
2199 1.1502186586755000e-02
2204 1.1502186586016700e-02
2209 1.1502186585719500e-02
2214 1.1502186586475900e-02
2218 1.1502186586574901e-02
2224 1.1502186586511901e-02
2229 1.1502186586448899e-02
2234 1.1502186586196800e-02
2239 1.1502186586367801e-02
2244 1.1502186586277800e-02
2249 1.1502186586034699e-02
2254 1.1502186586403900e-02
2259 1.1502186585530400e-02
2264 1.1502186585908600e-02
2269 1.1502186586655999e-02
2274 1.1502186586124700e-02
2279 1.1502186586448899e-02
2284 1.1502186586277800e-02
2290 1.1502186586205800e-02
2295 1.1502186586493900e-02
2300 1.1502186586836100e-02
2305 1.1502186586070700e-02
2310 1.1502186585890599e-02
2316 1.1502186586728001e-02
2321 1.1502186585926600e-02
2326 1.1502186586376801e-02
2331 1.1502186586169701e-02
2337 1.1502186586493900e-02
2342 1.1502186586412900e-02
2347 1.1502186586448899e-02
2352 1.1502186586322800e-02
2358 1.1502186585998700e-02
2363 1.1502186586620000e-02
2368 1.1502186586439899e-02
2374 1.1502186586998100e-02
2379 1.1502186586538900e-02
2384 1.1502186586403900e-02
2390 1.1502186586349800e-02
2395 1.1502186585746499e-02
2401 1.1502186586223800e-02
2406 1.1502186586142700e-02
2411 1.1502186586304799e-02
2417 1.1502186586638000e-02
2422 1.1502186586187801e-02
2428 1.1502186585899601e-02
2433 1.1502186585935600e-02
2439 1.1502186586007700e-02
2444 1.1502186586719001e-02
2450 1.1502186586655999e-02
2455 1.1502186586106701e-02
2461 1.1502186586448899e-02
2466 1.1502186586502899e-02
2472 1.1502186585998700e-02
2478 1.1502186586223800e-02
2483 1.1502186586872101e-02
2489 1.1502186586169701e-02
2494 1.1502186586511901e-02
2500 1.1502186585935600e-02


==> data/example_II_1b/Error_result.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.1303001042288963,0.12532319040507617,0.04322922317139655,0.03930113186393423,0.24940233528844616,0.23371748510158152,0.21516701745584607,0.44935122986524983
Validation,0.13508975777429194,0.1299503430354313,0.04162051302629632,0.036468613494158676,0.29298988430988476,0.2604831676351371,0.21658262906236458,0.46526353564018647


==> data/example_II_1b/Error_result_N64.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.017332731246807554,0.017309684444803138,0.004238976335138293,0.0042282310983745115,0.021561846344560043,0.021519061567844118,0.04571882287737533,0.06361516904911536
Test,0.01721931382172382,0.017196147358492942,0.004283952479492102,0.004273178751356178,0.02159540450103611,0.021551818738095443,0.04599050768704251,0.06359890154337466


==> data/example_II_1b/Error_result_N9.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.12332585114169795,0.11683131116977286,0.030060074831682743,0.027283941141132563,0.15877482525079512,0.14216489960931053,0.2842333169713021,0.45780353478857044
Test,0.12292727911770499,0.11627026772319148,0.030554566226651158,0.027714342254192267,0.1582541642052445,0.14235007482461146,0.28792571137543255,0.4548433261398216


==> data/example_II_1b/Errors_final_test_N9.csv <==
Epoch Testing_Error
0 0.31196461031503087
1 0.30478773126116127
2 0.31388457705330025
3 0.3263779232504923
4 0.33728787901462826
5 0.35103536333440455
6 0.3592291292986266
7 0.3649750367836477
8 0.3699074457345128
9 0.36267205828887106
10 0.3525731987030061
11 0.3522269631202513
12 0.3637930592411481
13 0.36419180222220565
14 0.3635046309595257
15 0.3665685231091793
16 0.3732470408235722
17 0.3765700839811153
18 0.373997359620845
19 0.37283032724716125
20 0.3728401897115951
21 0.37050880095388816
22 0.36984587405230307
23 0.3666155215128636
24 0.36369302238401235
25 0.3605897531705595
26 0.3631172291033937
27 0.36753370247001965
28 0.3859045295861323
29 0.3982338989696745
30 0.4080266980583273
31 0.4110355363786972
32 0.402256711591784
33 0.4019360101557073
34 0.3955072205587899
35 0.382205613760118
36 0.3720617220360042
37 0.3663971039990771
38 0.36443371550061004
39 0.3592533042424089
40 0.3597059494586909
41 0.353763919055173
42 0.3426777187823463
43 0.32986793572536627
44 0.32602575746647994
45 0.3249875835596036
46 0.32517729677001456
47 0.3240831079189069
48 0.32122636870139465
49 0.31655291749319736
50 0.3128944476988149
51 0.30732378749083233
52 0.30093200082884175
53 0.2927575722823301
54 0.29067000788933045
55 0.2968130411236726
56 0.30613682609549875
57 0.3124469410310061
58 0.3135782597641449
59 0.3142342905731491
60 0.31364976714033466
61 0.313296638029293
62 0.31399535192610395
63 0.31489899304136715
64 0.3160536005496729
65 0.31681466341616826
66 0.3179828190231305
67 0.32027365888965564
68 0.32350862406435477
69 0.32180151225310266
70 0.32060471664175194
71 0.3192030446011707
72 0.318230601497557
73 0.3170178359439416
74 0.31597880490897184
75 0.31593662298406583
76 0.3202033730976352
77 0.32371105430516856
78 0.3260239900628854
79 0.3275269364727876
80 0.32840633073531084
81 0.3281244518102963
82 0.32726802084515827
83 0.3260951360492586
84 0.32553119330543623
85 0.32499579190880507
86 0.31913687970738036
87 0.31086379505395767
88 0.3036566617622761
89 0.30206725504295495
90 0.3061615882795499
91 0.3074125565290148
92 0.30915483038690456
93 0.31045890433699974
94 0.31269705704740325
95 0.31233979043711596
96 0.31290873713314415
97 0.316062171433581
98 0.32219977957159074
99 0.3280549735366985
100 0.33280756160103014
110 0.3472867871726384
120 0.34303265608988887
130 0.3224992633789411
140 0.31677050920657246
150 0.31296690998663773
160 0.2825470402326039
170 0.28607907965357227
180 0.28735871636804
190 0.2908841613709273
200 0.3033295351820554
210 0.28675141513092833
220 0.2905476855377943
230 0.2954184267926031
240 0.28865827322384824
250 0.2970926311347351
260 0.3213192014966789
270 0.31977317861233223
280 0.30256833009420026
290 0.30140073330069955
300 0.30521577202753686
310 0.30798412874103215
320 0.30597901757520307
330 0.31691612119843937
340 0.3211195502477369
350 0.31602176487552125
360 0.29489231429247303
370 0.3253957787557582
380 0.32169955464783034
390 0.323767228660004
400 0.30226942009682645
410 0.31314320526851325
420 0.3120522232867386
430 0.31201991678666446
440 0.3084941732284877
450 0.29939696689257794
460 0.28792601711553656
470 0.28351488858804574
480 0.27568660103061887
490 0.27344849249466874
500 0.2670778909558338
510 0.2670250596635139
520 0.27552386649756416
530 0.2728674631866995
540 0.2668563815426218
550 0.2679367002541383
560 0.2623874107567862
570 0.26163802502270456
580 0.2581059908933244
590 0.26057357299006373
600 0.2592812322096329
610 0.2577923726269039
620 0.2567358881085429
630 0.26028222242527116
640 0.25680241443451773
650 0.2528476958205284
660 0.26374772882719344
670 0.2694405962002686
680 0.2674354724322723
690 0.2741846621153724
700 0.2633453548744458
710 0.2622447746747866
720 0.2620756012002634
730 0.2565198742451849
740 0.25999576689056847
750 0.26566825761940777
760 0.2635788593257029
770 0.2646429733018006
780 0.2726958451981491
790 0.26096688439684335
800 0.2580010239024813
810 0.26857312755627055
820 0.2716477945672254
830 0.2600588169305781
840 0.25933231371554866
850 0.26088336418017527
860 0.2557399296888508
870 0.2588890652843464
880 0.2706846298491291
890 0.2640754377987778
900 0.2619543137540325
910 0.2620182203550389
920 0.2638589597638436
930 0.27168894266116383
940 0.26596529130582647
950 0.2651968722202519
960 0.2649529657360149
970 0.2664452494162677
980 0.26509936428021935
990 0.26336779822843637
1000 0.2621397219813429
1100 0.27166297951210866
1200 0.265953034681932
1300 0.2623179985844046
1400 0.2651941896700603
1500 0.26351951600004614
1600 0.25953565782859933
1700 0.27021046977625357
1800 0.2572957561442625
1900 0.2608522731015402
2000 0.2630224365058476
2100 0.2666494242424005
2200 0.25882449651236594
2300 0.28718148181493947
2400 0.27613638016742736
2500 0.2634891485002625
2600 0.28970608283078275
2700 0.28028015574535126
2800 0.2656498246342408
2900 0.2659836019206587
3000 0.26975734747801544
3100 0.2688030000163687
3200 0.2714356917270987
3300 0.2674355046164409
3400 0.26623738566967803
3500 0.2603132268308539
3600 0.2842596412936451
3700 0.2710303917720997
3800 0.2894991576925428
3900 0.29033403876326597
4000 0.28597863116173
4100 0.2703068162133003
4200 0.282333717139173
4300 0.2575835949458035
4400 0.28925922825832207
4500 0.26632892514059925
4600 0.28018067526959056
4700 0.27832576049985847
4800 0.2607445587514369
4900 0.2724191703643165
5000 0.2574783466000928
5100 0.26277011779159504
5200 0.2878986460871422
5300 0.287342906881545
5400 0.24141584645562836
5500 0.2721450943509234
5600 0.2383427045535061
5700 0.23371257527443207
5800 0.24990202867228528
5900 0.24160869411160046
6000 0.2728579470818609
6100 0.2378166266480072
6200 0.26122980346393243
6300 0.2375001863299576
6400 0.2341392604897506
6500 0.23013191239584502
6600 0.22941786250007343
6700 0.22732097804810864
6800 0.24432772797232127
6900 0.23505574302015483
7000 0.23242354497516562
7100 0.23786075442686036
7200 0.22876412733279486
7300 0.23174623608954673
7400 0.23511556440887021
7500 0.23250465359583763
7600 0.22964332006161428
7700 0.2209301436181923
7800 0.23000668698095664
7900 0.2204214594745441
8000 0.3170683544223077
8100 0.22250826768269533
8200 0.21877712837895452
8300 0.2160445527466684
8400 0.20973486769977803
8500 0.2231042292287822
8600 0.2144623233395359
8700 0.23238402975856626
8800 0.20569942286297263
8900 0.20320581108512478
9000 0.20177932615981659
9100 0.17440174450547238
9200 0.16946174843293973
9300 0.19998210839744393
9400 0.1802401223022034
9500 0.18633701181583753
9600 0.16535684793684638
9700 0.1631712922291679
9800 0.16038075700399496
9900 0.1571164907038521
10000 0.15606823222304833
11000 0.1541853957924551
12000 0.19424353703662936
13000 0.14847981544316863
14000 0.14684287133997084
15000 0.1392181965012003
16000 0.15605419943369653
17000 0.14209241681831733
18000 0.1424557455291605
19000 0.1350456213432255
20000 0.13707728449663834
21000 0.17084322012801287
22000 0.13444580082547242
23000 0.13904922007444115
24000 0.12879842048260798
25000 0.12870380027625755
26000 0.23412729043307845
27000 0.1289770634699976
28000 0.13182826566390637
29000 0.13815249941169508
30000 0.1330660011738022
31000 0.12631778027322918
32000 0.1268030413900498
33000 0.2184824382090183
34000 0.12768761464257064
35000 0.13995574526390914
36000 0.1230819579518991
37000 0.12836238565053879
38000 0.1300843102191061
39000 0.12319149201345417
40000 0.12627476417445832
41000 0.12126951329449179
42000 0.12431216415632981
43000 0.1547285482130464
44000 0.12528716846067173
45000 0.12027950122721891
46000 0.12262843578510305
47000 0.13337077087452623
48000 0.12489406206306293
49000 0.13252992529217683
50000 0.12333210402548482
51000 0.12467686408624257
52000 0.1259225575742836
53000 0.12797024202945675
54000 0.12772908210663375
55000 0.12624878601784778
56000 0.12426030085901112
57000 0.12339667559767298
58000 0.12416112212227248
59000 0.1321284898561194
60000 0.11981888744699669
61000 0.12336427703267897
62000 0.12013096322313654
63000 0.13847465286414018
64000 0.12260458754567069
65000 0.12790136072295405
66000 0.12191904826627793
67000 0.1266486431225618
68000 0.12088632787670621
69000 0.1281968589867754
70000 0.12604897065877038
71000 0.13232931744947032
72000 0.12302422609161608
73000 0.1236178087577183
74000 0.12364359474994291
75000 0.12148097924088559
76000 0.13510732876885265
77000 0.12325289412956734
78000 0.12352500321213482
79000 0.12533838567596595
80000 0.1224917970994965
81000 0.12197219263905701
82000 0.11946607570373904
83000 0.13164388280554917
84000 0.12195253953787433
85000 0.1220883759657129
86000 0.12477886779800536
87000 0.1254123511794782
88000 0.12024318254610744
89000 0.12202673112938815
90000 0.12137420663061363
91000 0.1206763374257847
92000 0.12737016437889787
93000 0.12252230454004742
94000 0.12888124604296486
95000 0.11960973168621361
96000 0.11937456399385442
97000 0.12039376900676813
98000 0.1249823173075065
99000 0.12418149916712015
100000 0.12729898179559374
101000 0.11895295556017242
102000 0.12254594161863046
103000 0.12201395097096128
104000 0.12520777346138648
105000 0.12406085181026567
106000 0.12381915383476134
107000 0.12039537108441338
108000 0.12256278472417151
109000 0.119952052727554
110000 0.12657258957040263
111000 0.12376022890362248
112000 0.12049156570170574
113000 0.11902878594433333
114000 0.12431539494454305
115000 0.12065164982141503
116000 0.12256005057069108
117000 0.12496820223055756
118000 0.12333891944917807
119000 0.119454795787554
120000 0.11796672621083812
121000 0.12646644599408888
122000 0.12026046149601677
123000 0.1256616548505946
124000 0.12068467298608077
125000 0.11891921819286029
126000 0.1187599585812024
127000 0.11923117235614944
128000 0.11901053170865275
129000 0.1198668105473794
130000 0.12228133577394214
131000 0.12068764702144083
132000 0.12112234201667685
133000 0.1210960075795497
134000 0.12032765350755877
135000 0.12116452491826968
136000 0.11931640019784487
137000 0.11906303893947694
138000 0.11870076012263955
139000 0.11735404409229207
140000 0.12090778290450861
141000 0.12032373281129878
142000 0.1219475550909086
143000 0.12032736549474068
144000 0.11950713930385844
145000 0.11877265050197079
146000 0.12260296333791634
147000 0.1258772220891193
148000 0.12404560798855443
149000 0.1286136011244554
150000 0.12180995333323759
151000 0.12361969896950538
152000 0.11804540429195198
153000 0.12299415043666533
154000 0.11742351600945429
155000 0.1198660360414718
156000 0.11785702465197367
157000 0.11735343028380715
158000 0.12441703483112743
159000 0.11606691983878584
160000 0.12074316210783005
161000 0.11769610111552904
162000 0.11773527650987876
163000 0.12987784929941443
164000 0.11993787822233455
165000 0.11713672018769003
166000 0.12449168112352167
167000 0.11889062571694997
168000 0.11894988816954455
169000 0.11780499611195686
170000 0.11798715885582267
171000 0.12780051736384418
172000 0.12726185541064955
173000 0.12052753262704914
174000 0.12092261255871131
175000 0.1205485809284692
176000 0.1176113770280954
177000 0.11660041308905297
178000 0.118929729646075
179000 0.11814358798770397
180000 0.12331916078547159
181000 0.12247868959223926
182000 0.1187509138828948
183000 0.1188296827019221
184000 0.12896813828384068
185000 0.12108241039973959
186000 0.11768098731678944
187000 0.11871808782479046
188000 0.11580779975527891
189000 0.12486719610750874
190000 0.12461735975574961
191000 0.11677082583525547
192000 0.121236237922144
193000 0.11635516297827364
194000 0.11795446312235688
195000 0.12266471429841563
196000 0.11869882730111911
197000 0.1181671869967779
198000 0.12554291845555862
199000 0.12255343175183515
200000 0.12377131406201977
201000 0.12040683989410764
202000 0.11856153145384493
203000 0.11766500392615528
204000 0.11848002175780285
205000 0.12160273602528174
206000 0.12174133633596411
207000 0.1194197146791784
208000 0.11934706933097901
209000 0.11855714568153952
210000 0.11974248743684397
211000 0.11386816902976553
212000 0.11353937862881099
213000 0.11379080133474857
214000 0.1143620308893701
215000 0.11294390346539955
216000 0.11279815803200233
217000 0.11323782392771062
218000 0.11274966099405356
219000 0.11345418135874936
220000 0.11288243449178345
221000 0.112567537366586
222000 0.11269378944518509
223000 0.11296262857870457
224000 0.11278256584944642
225000 0.11220115754735718
226000 0.11260019966823887
227000 0.11243311831407779
228000 0.11254536218506002
229000 0.11229033270013497
230000 0.11234115864218848
231000 0.11227725126291895
232000 0.11213276787629918
233000 0.11188356335347308
234000 0.11219398784087582
235000 0.11200950706591362
236000 0.11242577075626015
237000 0.11220748614224844
238000 0.11164845019708883
239000 0.11237715982703485
240000 0.11210293120266339
241000 0.11149226220636507
242000 0.11167906911109418
243000 0.11149962963068787
244000 0.11154241814540111
245000 0.11140728187234403
246000 0.1113970173874772
247000 0.11166224138984082
248000 0.11098020580221132
249000 0.11191335808063443
250000 0.11213276568883128
251000 0.11158018689420061
252000 0.1113279373941464
253000 0.1109628658484579
254000 0.11159427199157028
255000 0.11119875677208602
256000 0.11091201897797302
257000 0.1112174957527049
258000 0.1111851060700864
259000 0.111087674031527
260000 0.11140348485904883
261000 0.11078393942478597
262000 0.1108948640530728
263000 0.11087791051288154
264000 0.11096165775856834
265000 0.11077405441014494
266000 0.11088572504488078
267000 0.11100409763747661
268000 0.11078929295512116
269000 0.11057244595987403
270000 0.11055325974647653
271000 0.1106431715346404
272000 0.11117613897355172
273000 0.11061126704139364
274000 0.11124589392059106
275000 0.11049711416834566
276000 0.1108508313955826
277000 0.11067142932424609
278000 0.11042051741985259
279000 0.11076741219897565
280000 0.11096778600831711
281000 0.11075430062967229
282000 0.11050333914360026
283000 0.11031476375786098
284000 0.11108050557984295
285000 0.11040675369592523
286000 0.11065331615921352
287000 0.11074862702062949
288000 0.11011687483332397
289000 0.11078524430455343
290000 0.11046120527514632
291000 0.11049181896333445
292000 0.11063020226319864
293000 0.11075667088318722
294000 0.11006318803760955
295000 0.11053745322069
296000 0.11046928816421145
297000 0.11019249687705968
298000 0.1100378727991338
299000 0.11012165541054239
300000 0.11046985867462503
301000 0.11007030076794588
302000 0.11034115336740447
303000 0.1106790568402873
304000 0.11023534407606665
305000 0.11011029363864529
306000 0.11109687605386065
307000 0.11006231075469139
308000 0.11015996308004587
309000 0.1103539179961907
310000 0.1099059738408438
311000 0.11000241515285299
312000 0.11138225134634432
313000 0.1103882038772841
314000 0.10981222809413431
315000 0.1096955895020102
316000 0.10999607333592773
317000 0.11099670871187461
318000 0.11066730367528037
319000 0.11010867331285638
320000 0.11005273866252427
321000 0.10994864218003722
322000 0.11088301993646801
323000 0.10965046891368506
324000 0.1101272999815511
325000 0.10979177013316217
326000 0.10973381745847668
327000 0.10969662824211224
328000 0.10979893720164235
329000 0.10980305071860186
330000 0.10975153966711353
331000 0.1097682211809798
332000 0.10987183295183678
333000 0.10971493977996764
334000 0.10968104621502454
335000 0.10980690191014497
336000 0.10990336231099648
337000 0.10965706814676071
338000 0.10993450036982737
339000 0.11016952695763176
340000 0.110734433066636
341000 0.10969503820331443
342000 0.10967604889416176
343000 0.1095844429214976
344000 0.10937112589156568
345000 0.10971963036107904
346000 0.10974543525251053
347000 0.11014474760759843
348000 0.10955897663551091
349000 0.10997220020810852
350000 0.10993628732453313
351000 0.10942795204395037
352000 0.11008823934531822
353000 0.10964314291909445
354000 0.10946443991911825
355000 0.10990376804360655
356000 0.10937502774348073
357000 0.10958732153806675
358000 0.10927028204207545
359000 0.1091960645857819
360000 0.10931903530525604
361000 0.11028388372502615
362000 0.10930911585918504
363000 0.10927983755454049
364000 0.1102322570428265
365000 0.1093023090832466
366000 0.10971075646532931
367000 0.10942418524627606
368000 0.10949600670341345
369000 0.10914253974025556
370000 0.11008124861350536
371000 0.10963923575789433
372000 0.10947997470298279
373000 0.10950702629239814
374000 0.10922594855830337
375000 0.11142093624133138
376000 0.10926297322778025
377000 0.10906817630042356
378000 0.10968542777911691
379000 0.10917501519069264
380000 0.1090440536396194
381000 0.1100006220241456
382000 0.10937233305005625
383000 0.10950315030238847
384000 0.11007904097773616
385000 0.10952279973915062
386000 0.10923139040698002
387000 0.10913339330370606
388000 0.1094077482086395
389000 0.10928687924962639
389000 0.10917647680646672
390000 0.10921251646527733
391000 0.10892043161876475
392000 0.10911240680834529
393000 0.10919137037455887
394000 0.10973040517580623
395000 0.10941254587332234
396000 0.10937098054794066
397000 0.10912096593191242
398000 0.10961665561885821
399000 0.1090183206540534
400000 0.10924397226263996
401000 0.10892441374393673
402000 0.10895714945738946
403000 0.10915141191004256
404000 0.10931182771438526
405000 0.1090410606293842
406000 0.10890317756502763
407000 0.10893744279793967
408000 0.10901482432269458
409000 0.10939263286254494
410000 0.10923768213273324
411000 0.10880092578782705
412000 0.10920264810414426
413000 0.10940899184179106
414000 0.10966954698200068
415000 0.10931263993376328
416000 0.10912895027629707
417000 0.10891914605078157
418000 0.10929361518223062
419000 0.10928573626929675
420000 0.10893373103533291
421000 0.10875070283595638
422000 0.10887829623645189
423000 0.10864980433554305
424000 0.10925548802748826
425000 0.10897546751084715
426000 0.10953029541529428
427000 0.10957587134649635
428000 0.10905893760492118
429000 0.10875715335753182
430000 0.10934433176436371
431000 0.10894683101963391
432000 0.10878386232286681
433000 0.109008112366114
434000 0.10994238055651848
435000 0.1086269078881698
436000 0.10911210470656416
437000 0.10863499162453014
438000 0.10999310400304543
439000 0.10866725435393983
440000 0.10878833972176401
441000 0.1090323904730947
442000 0.10874951062810942
443000 0.10942777438130583
444000 0.1090225741339462
445000 0.10976124100493419
446000 0.10854977411392885
447000 0.10892801393929814
448000 0.10883434378914103
449000 0.10839420670895601
450000 0.10919259423281995
451000 0.1085221430616993
452000 0.10934443538754302
453000 0.10875310448486442
454000 0.10921495401907293
455000 0.10864905546221615
456000 0.10862231206394461
457000 0.10883868156589704
458000 0.10917221647274242
459000 0.1084986838716359
460000 0.10876138660181031
461000 0.10861977642059448
462000 0.10855459080367551
463000 0.10888639203125479
464000 0.10853720953246948
465000 0.10915769516380633
466000 0.10885354382212638
467000 0.10847387673944138
468000 0.10860254541679637
469000 0.10857559043304896
470000 0.10840373589532304
471000 0.10823745761735407
472000 0.10834829096605728
473000 0.10860829751219629
474000 0.10896562786667183
475000 0.10863628667479894
476000 0.10844082045552188
477000 0.10844475403972287
478000 0.10825140792249095
479000 0.1094320176885489
480000 0.10830268614959149
481000 0.10968476496264334
482000 0.10904747768752927
483000 0.10857848255834834
484000 0.10817911262204331
485000 0.10865676373954145
486000 0.10860736637393757
487000 0.10834593861330628
488000 0.10828944017725235
489000 0.10918463166506161
490000 0.10860759108754858
491000 0.10815785049169561
492000 0.10835555093986593
493000 0.10853742544140763
494000 0.10845153709239193
495000 0.10872230379892107
496000 0.10878756943135097
497000 0.1083734758734489
498000 0.10830198323302469
499000 0.10881415938627141
500000 0.10831557795160802
501000 0.1082571456635274
502000 0.10827773088333674
503000 0.10869314046031
504000 0.10847043442017042
505000 0.10840633787099921
506000 0.10900235136358905
507000 0.10893159833331265
508000 0.10850044636557601
509000 0.10845603150635397
510000 0.10860103459457386
511000 0.10827449588361293
512000 0.10854880137174823
513000 0.1082137989041819
514000 0.1083556512030051
515000 0.1083034414517839
516000 0.10848242692694784
517000 0.108223018091354
518000 0.10808016247380833
519000 0.10810764676677095
520000 0.10814970580689716
521000 0.10815784237724457
522000 0.10866361035845692
523000 0.10821050048769239
524000 0.10850972218898
525000 0.108384591684511
526000 0.10886054280381083
527000 0.10814412999227788
528000 0.10810604803167885
529000 0.10814766512897463
530000 0.10864051941007898
531000 0.10831567911020974
532000 0.10850779670831898
533000 0.10794768424886794
534000 0.10800954803773366
535000 0.10803136050021286
536000 0.10823688901888961
537000 0.1085339724358129
538000 0.10812169930047515
539000 0.10848655430882723
540000 0.10804795266600234
541000 0.10811812759442083
542000 0.10821213950911927
543000 0.10803807685647375
544000 0.10808945623715757
545000 0.10806212234707335
546000 0.10802403983212897
547000 0.10774509498445226
548000 0.10828239746054555
549000 0.10851984878072096
550000 0.10863995364451436
551000 0.10868008105186837
552000 0.10808274054349172
553000 0.1083617861061
554000 0.10792173868542317
555000 0.10848505772241643
556000 0.1079230346700267
557000 0.10805384123953303
558000 0.10807023563859026
559000 0.10793879448172095
560000 0.10913900615144971
561000 0.1082936132133026
562000 0.108629005150839
563000 0.10815942609424978
564000 0.10826955036211972
565000 0.10811022054275103
566000 0.10816921779705568
567000 0.10818117391880155
568000 0.10789321518186783
569000 0.10795763867474358
570000 0.10789136294611341
571000 0.10799137475632023
572000 0.10796553736753593
573000 0.10794353377709562
574000 0.1080012057908613
575000 0.10825970763737876
576000 0.10802479326643608
577000 0.1082711379762508
578000 0.10826628274178947
579000 0.1079245967181917
580000 0.10809583956335966
581000 0.10773133173868069
582000 0.1079926284003708
583000 0.10821842826725984
584000 0.10795275461084537
585000 0.1078202712664573
586000 0.10791182454433035
587000 0.10789589586861133
588000 0.10798882456821308
589000 0.10795490373355991
590000 0.10787037816648977
591000 0.10793555265524295
592000 0.10781028900858136
593000 0.10892818555451204
594000 0.10805474717317132
595000 0.1083070842687689
596000 0.10791257332551318
597000 0.10809347663281979
598000 0.10794343772591541
599000 0.10787413976605727
600000 0.10827855885626589
601000 0.10844925861658791
602000 0.10779462378976101
603000 0.10786509174272715
604000 0.10803214036185409
605000 0.10784246462947315
606000 0.10771023482722164
607000 0.1081388480255524
608000 0.10828774599181885
609000 0.10978191329073406
610000 0.10807288380047504
611000 0.10766434070113765
612000 0.1077593700997825
613000 0.10778624959348197
614000 0.10802800501669656
615000 0.10779329424968136
616000 0.10786443496820866
617000 0.1079001140926505
618000 0.10793835819460237
619000 0.1081341091724348
620000 0.10774247933086008
621000 0.107960220491039
622000 0.10836383707714484
623000 0.10769043290250017
624000 0.10777514853747461
625000 0.10773532712623649
626000 0.1089258808686272
627000 0.10796185326719394
628000 0.10781662276866821
629000 0.10807391454511903
630000 0.10765387109803504
631000 0.1078100007923309
632000 0.10789975447361966
633000 0.10770024852277449
634000 0.10877567603196406
635000 0.10771636631995593
636000 0.10780733492736402
637000 0.10781654335690857
638000 0.10788983105305121
639000 0.10779607793324139
640000 0.1080622581013319
641000 0.10791409796407744
642000 0.1078933168686667
643000 0.10789100136885779
644000 0.10758877314121769
645000 0.10766757450512647
646000 0.10759467587824875
647000 0.10867625924796258
648000 0.1078432943050319
649000 0.10788803236495166
650000 0.10760491978605542
651000 0.10758314246270095
652000 0.10758999448894158
653000 0.10776865591785403
654000 0.10754732091454824
655000 0.10776480153565555
656000 0.10774146750438034
657000 0.10793012230332813
658000 0.10762674570235498
659000 0.10769080917631998
660000 0.1082934805308011
661000 0.10759901484779769
662000 0.10761564096285695
663000 0.10773749380248117
664000 0.10772455851554615
665000 0.10759330571488497
666000 0.1075833759813013
667000 0.10787444499887018
668000 0.10775810984656627
669000 0.1088048363467798
670000 0.1076608974002851
671000 0.10803477309902143
672000 0.10768013951072655
673000 0.10757419053291459
674000 0.10769178798501781
675000 0.10748457252101677
676000 0.10821649961179376
677000 0.10772811506957984
678000 0.10793604261823717
679000 0.10771562899848944
680000 0.10783018145499765
681000 0.10768771683307102
682000 0.10799320422074973
683000 0.10791624152831555
684000 0.10751073293319827
685000 0.10787237634287476
686000 0.10763829202595201
687000 0.1082596640190792
688000 0.10758212689637976
689000 0.1080664660988366
690000 0.10773555913775985
691000 0.10752254336662756
692000 0.10821638655780359
693000 0.10748852483037437
694000 0.10749838889207516
695000 0.10779922281080052
696000 0.10741965108968925
697000 0.10746493505998884
698000 0.10736130669206215
699000 0.10764512647758813
700000 0.10758714282154513
701000 0.10737556390069458
702000 0.10776451793370959
703000 0.10742409063252809
704000 0.10759077405629602
705000 0.10746971986615039
706000 0.1075283718227649
707000 0.10773596732704686
708000 0.10740376305140138
709000 0.10761057464106476
710000 0.10844963169693467
711000 0.10801352676151563
712000 0.10737445694034073
713000 0.10763148744206448
714000 0.10731703300253896
715000 0.10751712098017466
716000 0.10738512145069352
717000 0.10733395433476342
718000 0.10741446893998019
719000 0.10771383750458212
720000 0.1084946493044889
721000 0.10760164819082914
722000 0.10742712624262538
723000 0.10733649462964748
724000 0.10793290506541109
725000 0.10772541901319155
726000 0.10762223722891517
727000 0.10733997952575862
728000 0.10735813244144995
729000 0.11020460760296677
730000 0.10759094776759182
731000 0.10738206273754478
732000 0.10731633101530802
733000 0.10742129259945818
734000 0.10759629939529311
735000 0.10749486985532261
736000 0.1077919950606786
737000 0.10760427124928484
738000 0.1075836599941445
739000 0.10741826293422749
740000 0.10729880049493874
741000 0.10823837874527023
742000 0.10837803301776969
743000 0.10796783598225801
744000 0.107560073264706
745000 0.10748976261625258
746000 0.10739384153061189
747000 0.1077965121964517
748000 0.1072512397106415
749000 0.10746820564510554
750000 0.10784684422469967
751000 0.10762204026753142
752000 0.10765264316412408
753000 0.10727165803636825
754000 0.10743094817634424
755000 0.10789281225126787
756000 0.10731794098255946
757000 0.10740140683835495
758000 0.10737412979653752
759000 0.10792884939205491
760000 0.10748347541963862
761000 0.10745768169706083
762000 0.10778894098102647
763000 0.10729981448310992
764000 0.10809821290155526
765000 0.10729101084803203
766000 0.10748674563613445
767000 0.1073915881467951
768000 0.10735937509828337
769000 0.10742290468298314
770000 0.1073169184622329
771000 0.1075481324102652
772000 0.10726919201942035
773000 0.10775505055768445
774000 0.10764311813639474
775000 0.10749566883785178
776000 0.10721825143795827
777000 0.10825239941486349
778000 0.10722431010696205
779000 0.10753394894559865
780000 0.10756312270134241
781000 0.10798169400705371
782000 0.10743827796149519
783000 0.1075010374408751
784000 0.10720011602244657
785000 0.10739335808242181
786000 0.10752190216992832
787000 0.10765357664081136
788000 0.10728892936414636
789000 0.10727708201506589
790000 0.10745460051995577
791000 0.10759868506063767
792000 0.10722810715825719
793000 0.10755145954977849
794000 0.10725188399420338
795000 0.10759684422611
796000 0.10775809626714719
797000 0.10725239201355578
798000 0.10819683982870425
799000 0.10738824519298744
800000 0.1074916186486724
801000 0.10720273259179995
802000 0.10771629111237309
803000 0.10820285929729809
804000 0.10734688610402958
805000 0.107920643958569
806000 0.10746096848545242
807000 0.10819885350794674
808000 0.10713054619512738
809000 0.10771443479602613
810000 0.10758246710137345
811000 0.10758787925712483
812000 0.10731052959368811
813000 0.10749261741342013
814000 0.10734963133545938
815000 0.10724537106246343
816000 0.10751752368288078
817000 0.10723869935357995
818000 0.10728649197165749
819000 0.10766273422239366
820000 0.1072703642588599
821000 0.10730351509786104
822000 0.10813965532775527
823000 0.10718677522849399
824000 0.10738254634776634
825000 0.10761429738332731
826000 0.10733286831339262
827000 0.10769677140289838
828000 0.10736482237468822
829000 0.10730080773181064
830000 0.10761750614912839
831000 0.1073133688839312
832000 0.10746830647225755
833000 0.10800180102874546
834000 0.1071855031949008
835000 0.10726006398659937
836000 0.10818407642101609
837000 0.10727268165121964
838000 0.10780481946069498
839000 0.10741591946441933
840000 0.10766621922205252
841000 0.10725249283909633
842000 0.10727051600764778
843000 0.107136604901709
844000 0.10733158798699047
845000 0.10726621070058832
846000 0.10782030008579961
847000 0.10711513388758184
848000 0.10769703105746178
849000 0.10726522594170051
850000 0.10751188731722057
851000 0.10717308384700042
852000 0.10793905680183702
853000 0.1078776550268635
854000 0.10707480897764739
855000 0.10728642636648136
856000 0.1070967261430483
857000 0.10766862707420426
858000 0.10763508385988965
859000 0.10708964559337242
860000 0.1072603284185707
861000 0.10765063688374873
862000 0.1079464172388391
863000 0.10733442215488986
864000 0.10748399515308842
865000 0.10722563727867525
866000 0.10732251546080171
867000 0.10708529251992005
868000 0.10780621353789661
869000 0.10717684627173767
870000 0.1073918707534625
871000 0.10715666583306735
872000 0.1071864617978419
873000 0.10771109222734687
874000 0.10724202803929361
875000 0.10717724295585529
876000 0.10708375913032833
877000 0.10726542154826739
878000 0.10721262029946554
879000 0.10707677045962119
880000 0.10743665001812963
881000 0.1072587647479234
882000 0.10747546217489781
883000 0.10783865622419682
884000 0.10710931503929036
885000 0.107096087168604
886000 0.10728233091057364
887000 0.10744956268839664
888000 0.10720329441089663
889000 0.10741342779200455
890000 0.10704628599000729
891000 0.10737240870216162
892000 0.10761152738514797
893000 0.10772783587015225
894000 0.10750337005343165
895000 0.10728666522661108
896000 0.10707881012205904
897000 0.10721073392043348
898000 0.1073896845638844
899000 0.10766687136872326
900000 0.10721841012051574
901000 0.1074624972528776
902000 0.10734060022052798
903000 0.10746551497770987
904000 0.10731993525179251
905000 0.10784830720943044
906000 0.10703684232679293
907000 0.10708947448164645
908000 0.1071464653216477
909000 0.10713869701916579
910000 0.10790486461977103
911000 0.10733611639026394
912000 0.10735394060624048
913000 0.10730360918387635
914000 0.1070498551956677
915000 0.1069892291455941
916000 0.10708457139992444
917000 0.10703529701193219
918000 0.10742473429902313
919000 0.10718223852413349
920000 0.10749885610403324
921000 0.10714975346774173
922000 0.10710898722506497
923000 0.10738088741156389
924000 0.1070386533163877
925000 0.10739149721229466
926000 0.10737080536176831
927000 0.10700303559312747
928000 0.10713540171489508
929000 0.10707103762069867
930000 0.10736188137902261
931000 0.10744351368659333
932000 0.10744026465233139
933000 0.10781679695091739
934000 0.10703750385997532
935000 0.10709988683739469
936000 0.10715609322085666
937000 0.1078919396519102
938000 0.10708531618569392
939000 0.10709750366761148
940000 0.10707209904823693
941000 0.1070397931190334
942000 0.10725170435000372
943000 0.10824994591899946
944000 0.10723097926304181
945000 0.10757925266262673
946000 0.10750078274609169
947000 0.1073485188148483
948000 0.10710825945143276
949000 0.10708039434212616
950000 0.1077467023187841
951000 0.1070787408077218
952000 0.10709283551193842
953000 0.10749408486560368
954000 0.10709018138458566
955000 0.10732266526470775
956000 0.107605120761187
957000 0.10709125826951842
958000 0.10707264857056013
959000 0.10757455544059527
960000 0.10716513142989367
961000 0.10760740870561865
962000 0.10708648471286648
963000 0.10756290905506678
964000 0.10704515817412814
965000 0.10712477866513478
966000 0.10736461681205409
967000 0.10699311556119111
968000 0.10698195734398593
969000 0.10725973777225017
970000 0.10701419921054094
971000 0.10802561581570684
972000 0.10699961518191865
973000 0.10701310647772258
974000 0.10701362868922579
975000 0.10712848037007942
976000 0.10710486120253009
977000 0.1073422989908619
978000 0.10708183216164942
979000 0.107276886880602
980000 0.10708948923152369
981000 0.10742649708450144
982000 0.10704609330465842
983000 0.10706760716547044
984000 0.10742016985817555
985000 0.10775216684328823
986000 0.10704530814050417
987000 0.10694641167132261
988000 0.10705063820738905
989000 0.10725318298203264
990000 0.10734193452885392
991000 0.10745268695155777
992000 0.10698380014101176
993000 0.10724299778421979
994000 0.10703272015745453
995000 0.10725661684861758
996000 0.1070508269099613
997000 0.10744730377482495
998000 0.10721610056819816
999000 0.1069279458613426
1000000 0.10702324761745201
1001000 0.10750335781603312
1002000 0.10741812657743048
1003000 0.10710620854669164
1004000 0.10697936626102673
1005000 0.10699012908683621
1006000 0.10723422288577925
1007000 0.10727574784019742
1008000 0.10763509307675365
1009000 0.10742681392443539
1010000 0.10774580362193012
1011000 0.10694996231594485
1012000 0.10701088865332378
1013000 0.10700411240384063
1014000 0.10767465201835795
1015000 0.10706690159007312
1016000 0.10703836820550447
1017000 0.10704349351478526
1018000 0.10704813051111235
1019000 0.1070241996601617
1020000 0.10796443285486287
1021000 0.10697418667464338
1022000 0.10731842920193721
1023000 0.10701577123861553
1024000 0.10742854312943298
1025000 0.10711191872013748
1026000 0.10703652902768872
1027000 0.10704651641664147
1028000 0.1070603987141121
1029000 0.10703371290965835
1030000 0.10728333829735606
1031000 0.10721798545794543
1032000 0.10870208195897937
1033000 0.10730630812796012
1034000 0.10702829010424515
1035000 0.10707060321039989
1036000 0.10808716401577498
1037000 0.107242553824522
1038000 0.10715176426044945
1039000 0.1069285958745092
1040000 0.10709967486262706
1041000 0.10703044938026648
1042000 0.10715124961576901
1043000 0.10701983093401708
1044000 0.10855259569801479
1045000 0.10719296881622782
1046000 0.10700080437113454
1047000 0.10700493875689039
1048000 0.10706725578872359
1049000 0.10727301846662715
1050000 0.10714246707420132
1051000 0.10722149098162707
1052000 0.1069026656276115
1053000 0.10706894001550753
1054000 0.10719633393388309
1055000 0.10700231992794715
1056000 0.10692822515596676
1057000 0.10698524820681672
1058000 0.10707616192921987
1059000 0.1070967858144503
1060000 0.10703921117366073
1061000 0.10721631117586876
1062000 0.10708126576155781
1063000 0.10744229966088892
1064000 0.10701152372104228
1065000 0.10706537472779576
1066000 0.10710718155363311
1067000 0.1070367850703648
1068000 0.10714796496314535
1069000 0.10717823588855616
1070000 0.10704457781948565
1071000 0.10695094981204263
1072000 0.10696889265694891
1073000 0.1069953176608032
1074000 0.10717142779616243
1075000 0.10698657193523715
1076000 0.10715517361839277
1077000 0.10762894660847508
1078000 0.10692738134962168
1079000 0.10715216758620069
1080000 0.10732775004220634
1081000 0.10698345761033164
1082000 0.10807071051875479
1083000 0.10699041484286653
1084000 0.10688648561596863
1085000 0.10700152091439763
1086000 0.10697858350398866
1087000 0.1069318782790285
1088000 0.1076018250384168
1089000 0.10719622731374964
1090000 0.10710185506626743
1091000 0.10757568572190009
1092000 0.10704139460798501
1093000 0.10703770025153078
1094000 0.1069626037718197
1095000 0.1071897245327442
1096000 0.10712193683998965
1097000 0.10691509327818849
1098000 0.10898762264055732
1099000 0.1071129559147811
1100000 0.10738094579193316
1101000 0.10710666362572482
1102000 0.10702567288278593
1103000 0.10706920178645088
1104000 0.10699416116143086
1105000 0.10852015802672851
1106000 0.10692197648994235
1107000 0.10760289391372899
1108000 0.10692899085319144
1109000 0.10723647374149628
1110000 0.10722446295542438
1111000 0.10690822815159684
1112000 0.1068968172754233
1113000 0.10712276696892746
1114000 0.10689031958436472
1115000 0.10703152953459369
1116000 0.10699473301927993
1117000 0.10722356515497042
1118000 0.10697095053004209
1119000 0.10746255409150232
1120000 0.10703719309015228
1121000 0.10684212357843385
1122000 0.10736523932015571
1123000 0.10697633513094248
1124000 0.10715183271492441
1125000 0.1070633977389639
1126000 0.1072071096724585
1127000 0.10724523030941913
1128000 0.10693710701951446
1129000 0.10693176638435116
1130000 0.10745182082010596
1131000 0.10723008332915673
1132000 0.10737705722742319
1133000 0.10685929757606911
1134000 0.10705092076199467
1135000 0.10705580566576459
1136000 0.10686817234374213
1137000 0.10793770692834141
1138000 0.10697441369505986
1139000 0.10694326185192389
1140000 0.10700235809837602
1141000 0.10689837381809089
1142000 0.10704406080081126
1143000 0.10705482234607955
1144000 0.10705062293160957
1145000 0.10715696023746397
1146000 0.10706182465159722
1147000 0.10691363427681715
1148000 0.10690925066134446
1149000 0.1076701055820937
1150000 0.10732784553825361
1151000 0.10697291182096187
1152000 0.1071626296205749
1153000 0.10724167127920521
1154000 0.10692742175902922
1155000 0.10703359575025491
1156000 0.10690422670328008
1157000 0.10695096854971306
1158000 0.10719118955068421
1159000 0.10705137391440289
1160000 0.10715983277752561
1161000 0.10710117533355282
1162000 0.10742178561366114
1163000 0.10717473839217699
1164000 0.10696829042389813
1165000 0.10702915426695814
1166000 0.10690855644001063
1167000 0.10710027006536893
1168000 0.10691960050011547
1169000 0.10695655870359562
1170000 0.10693352903597095
1171000 0.10693497391981392
1172000 0.10685904219721731
1173000 0.10688475953034374
1174000 0.10707943527555167
1175000 0.10690177283995306
1176000 0.10727207776590779
1177000 0.1080919394544845
1178000 0.10696172859099991
1179000 0.10686754384647387
1180000 0.1068568365126018
1181000 0.10696448074571349
1182000 0.1070620082228102
1183000 0.10712701553286386
1184000 0.10689049184220005
1185000 0.10697914345390347
1186000 0.10694628425205446
1187000 0.1068753310088428
1188000 0.1069178888244324
1189000 0.10694235086738449
1190000 0.10745561912592247
1191000 0.10738476491108655
1192000 0.1069180768637726
1193000 0.10688720838022998
1194000 0.10688939737353229
1195000 0.10685355859276927
1196000 0.10705448099118928
1197000 0.10705388646155319
1198000 0.1075105044655553
1199000 0.1069100460111105
1200000 0.1069262387795324
1201000 0.10695532029882734
1202000 0.10749540640800366
1203000 0.10691811316665008
1204000 0.10694533691986767
1205000 0.10707732129171033
1206000 0.10717034197203427
1207000 0.10695130390155402
1208000 0.10704088695669352
1209000 0.10723482904131668
1210000 0.10711954996915254
1211000 0.10728965801016173
1212000 0.107851124189671
1213000 0.10800956939037838
1214000 0.10692723618250358
1215000 0.10704329038558218
1216000 0.1073496203009642
1217000 0.10778693615570364
1218000 0.10695334311354132
1219000 0.10687077349372467
1220000 0.1075578721566485
1221000 0.107223838215431
1222000 0.10708613014709915
1223000 0.10707298699495386
1224000 0.10694256882250557
1225000 0.10693510192309338
1226000 0.10794671173244468
1227000 0.10711995494962268
1228000 0.10759721534163771
1229000 0.10694433640492348
1230000 0.10684875634635257
1231000 0.10731205797664281
1232000 0.10709196959477482
1233000 0.10700788970079403
1234000 0.10696642935142642
1235000 0.10708304854982616
1236000 0.10707302332780563
1237000 0.10691324246273556
1238000 0.10718845023742658
1239000 0.10700910910365832
1240000 0.10708838437689354
1241000 0.10687169984082774
1242000 0.10736274727466914
1243000 0.10688424009960877
1244000 0.10728063592850826
1245000 0.10712217015431473
1246000 0.10700773204130624
1247000 0.10693702666321274
1248000 0.10710076893351635
1249000 0.10706434639270054
1250000 0.10740957618285193
1251000 0.10695887302963696
1252000 0.107502975779562
1253000 0.10727427697482454
1254000 0.10721712250969376
1255000 0.10725678984261774
1256000 0.10694356643727557
1257000 0.10695006251043912
1258000 0.10693831291753589
1259000 0.10710795750981361
1260000 0.10714109849494016
1261000 0.1071710846177536
1262000 0.10690352352433603
1263000 0.10745413102744136
1264000 0.10704802184164797
1265000 0.10698256063098895
1266000 0.10685650046331079
1267000 0.10718394485071836
1268000 0.1070364509282978
1269000 0.10723858801926647
1270000 0.1068305083455681
1271000 0.10749085976458916
1272000 0.10682597555457003
1273000 0.10705898143814034
1274000 0.10690183426768492
1275000 0.10737247481356041
1276000 0.107934407372651
1277000 0.10695428322953852
1278000 0.10684496794797385
1279000 0.10692150108851343
1280000 0.10699722183057152
1281000 0.10689863582630317
1282000 0.10788092866193581
1283000 0.10701905432412082
1284000 0.10683468007122243
1285000 0.10716859379980512
1286000 0.10745396341517055
1287000 0.10683246542371391
1288000 0.10686563639392552
1289000 0.10720872464413204
1290000 0.1069505058959647
1291000 0.1072008378827379
1292000 0.10720563845492388
1293000 0.10683929109215806
1294000 0.10689350326396556
1295000 0.10767294656660276
1296000 0.1071971177953938
1297000 0.10850522694038071
1298000 0.10695186314390355
1299000 0.10828281398814972
1300000 0.10688635998587212
1301000 0.1073912675487702
1302000 0.10694385042222614
1303000 0.10704964275610322
1304000 0.10683327523668992
1305000 0.10717222677181788
1306000 0.10727240012197248
1307000 0.10730774958695226
1308000 0.107564832752625
1309000 0.10702254835248277
1310000 0.10713927633554965
1311000 0.10724901954317116
1312000 0.10706267231692916
1313000 0.10693920114117225
1314000 0.10710337271892753
1315000 0.10687314816328966
1316000 0.10696307636319127
1317000 0.10708732246127786
1318000 0.10690174562004369
1319000 0.10687886728959586
1320000 0.10728373105310454
1321000 0.10692709388415471
1322000 0.10693779584796895
1323000 0.10833967579287988
1324000 0.10697794487481307
1325000 0.10726067683646272
1326000 0.10717382855888173
1327000 0.1068873521256726
1328000 0.10687224157497537
1329000 0.10721512136115685
1330000 0.10706174728045666
1331000 0.10680340156213322
1332000 0.10690672200447801
1333000 0.10727793291378115
1334000 0.10718301052833934
1335000 0.10715851748493929
1336000 0.10735141971806235
1337000 0.10709301622544257
1338000 0.10702159392752317
1339000 0.10719765718305481
1340000 0.10705891410389531
1341000 0.10694575676025819
1342000 0.10681680183262274
1343000 0.1069988434227003
1344000 0.10703266239853022
1345000 0.10696318269649323
1346000 0.10727310144121589
1347000 0.10696087404687675
1348000 0.1073232236565006
1349000 0.10716343786393323
1350000 0.10755792513825277
1351000 0.10882657108120282
1352000 0.10754474588461208
1353000 0.1075467640053166
1354000 0.10706262028984559
1355000 0.10713714661970357
1356000 0.10703005554799234
1357000 0.10724807516218744
1358000 0.1070249025141132
1359000 0.10682075575303751
1360000 0.10688975245520789
1361000 0.106784506352148
1362000 0.1068442186419288
1363000 0.10744833031975351
1364000 0.10870949666003686
1365000 0.10745449825708342
1366000 0.10692933603891772
1367000 0.10677818624379035
1368000 0.10678582337055169
1369000 0.10697327563550137
1370000 0.10686182791473228
1371000 0.1068837817692617
1372000 0.10678526857666401
1373000 0.10704831966570308
1374000 0.10684378023423753
1375000 0.10689008715951151
1376000 0.10687208923484226
1377000 0.10756952769592101
1378000 0.10688206344736687
1379000 0.10700419390451492
1380000 0.10687611763657792
1381000 0.10704419662590829
1382000 0.10689702362671091
1383000 0.10687099464028944
1384000 0.10699439159628348
1385000 0.10714867601316982
1386000 0.10731048124299589
1387000 0.10728585977530654
1388000 0.10684506026703791
1389000 0.10690405081199734
1390000 0.10698169960840583
1391000 0.10718899629797499
1392000 0.10696083945535118
1393000 0.10724679639387484
1394000 0.10698761861866553
1395000 0.10681593971085197
1396000 0.10712327924229614
1397000 0.1071042827396046
1398000 0.10726377460003189


==> data/example_II_1b/NN_parameters.csv <==
alpha s1 s2 Exact_Ritz ritz_NN_param ritz_NN_noparam
1.7984725600064262e+01 1.8888888888888880e-01 2.7777777777777779e-01 -1.5322340972261688e+02 [-150.41880725] -1.4781685906421757e+02
1.6161033346420375e+01 5.4444444444444451e-01 4.5555555555555560e-01 -9.1596581568047881e+01 [-89.93884608] -8.9962658520617978e+01
3.9173700662448674e+00 2.7777777777777779e-01 9.0000000000000002e-01 -6.0620255953675404e+00 [-6.03387627] -6.0425445802908788e+00


==> data/example_II_1b/NN_solutions.csv <==
x_0 y_0 u_NN_0 x_1 y_1 u_NN_1 x_2 y_2 u_NN_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
7.9591208364964777e-02 0.0000000000000000e+00 0.0000000000000000e+00 3.5682916046371471e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.3524869298839195e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.1730650338324695e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.3983236037532841e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.7657204847155445e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.4178193176556514e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.8059093031189393e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.4475388449172635e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.6689521919752012e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0939284658238848e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.0359775028732999e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.1386148535048882e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7426924674994861e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.8914089642876515e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.4222127449145178e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.0209253521956529e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.6605937431134026e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.8510665705357996e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.4098217489643172e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.6851559704464028e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.8756495725670831e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.1548574853874447e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.2115085339903939e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000002e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.4249646436378552e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.8389294595078662e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.2931250189905259e-01 0.0000000000000000e+00
7.9591208364964777e-02 1.4249646436378552e-01 4.6642996030058656e-02 3.5682916046371471e-01 2.8389294595078662e-01 7.4531603510759520e-02 3.3524869298839195e-02 3.2931250189905259e-01 9.4760507583940869e-03
1.1730650338324695e-01 1.4249646436378552e-01 8.6094818276484367e-02 4.3983236037532841e-01 2.8389294595078662e-01 1.2052405008675385e-01 8.7657204847155445e-02 3.2931250189905259e-01 2.7362194288733269e-02
1.4178193176556514e-01 1.4249646436378552e-01 1.2617005499299147e-01 4.8059093031189393e-01 2.8389294595078662e-01 1.6716248653523669e-01 1.4475388449172635e-01 3.2931250189905259e-01 5.0203922212884874e-02
1.6689521919752012e-01 1.4249646436378552e-01 1.8641045504282217e-01 5.0939284658238848e-01 2.8389294595078662e-01 2.2118752967972399e-01 2.0359775028732999e-01 3.2931250189905259e-01 7.8129131774046900e-02
2.1386148535048882e-01 1.4249646436378552e-01 3.3013278462496737e-01 5.7426924674994861e-01 2.8389294595078662e-01 3.9779477984014239e-01 3.8914089642876515e-01 3.2931250189905259e-01 1.7545963375937124e-01
2.4222127449145178e-01 1.4249646436378552e-01 3.9270223133489141e-01 6.0209253521956529e-01 2.8389294595078662e-01 4.5416293902751270e-01 4.6605937431134026e-01 3.2931250189905259e-01 2.0709648160420888e-01
2.8510665705357996e-01 1.4249646436378552e-01 4.4580377443359409e-01 6.4098217489643172e-01 2.8389294595078662e-01 5.0319894537556409e-01 5.6851559704464028e-01 3.2931250189905259e-01 2.3766704736990862e-01
3.8756495725670831e-01 1.4249646436378552e-01 4.9281643652336915e-01 7.1548574853874447e-01 2.8389294595078662e-01 5.4981912165246460e-01 7.2115085339903939e-01 3.2931250189905259e-01 2.6613568311439284e-01
1.0000000000000002e+00 1.4249646436378552e-01 5.4700893983684340e-01 1.0000000000000000e+00 2.8389294595078662e-01 5.9882773214990914e-01 1.0000000000000000e+00 3.2931250189905259e-01 2.9198297566945786e-01
0.0000000000000000e+00 1.9224536128304537e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.5823058261244800e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.9401522779978529e-01 0.0000000000000000e+00
7.9591208364964777e-02 1.9224536128304537e-01 8.2709477587372543e-02 3.5682916046371471e-01 3.5823058261244800e-01 1.2124471570137030e-01 3.3524869298839195e-02 4.9401522779978529e-01 1.8401264956684201e-02
1.1730650338324695e-01 1.9224536128304537e-01 1.5743469176654207e-01 4.3983236037532841e-01 3.5823058261244800e-01 2.0862716990373048e-01 8.7657204847155445e-02 4.9401522779978529e-01 5.3512146051608124e-02
1.4178193176556514e-01 1.9224536128304537e-01 2.3635904297654062e-01 4.8059093031189393e-01 3.5823058261244800e-01 3.0630954811922140e-01 1.4475388449172635e-01 4.9401522779978529e-01 9.8787697005589065e-02
1.6689521919752012e-01 1.9224536128304537e-01 3.5839853150172141e-01 5.0939284658238848e-01 3.5823058261244800e-01 4.2495688559484712e-01 2.0359775028732999e-01 4.9401522779978529e-01 1.5453189047295823e-01
2.1386148535048882e-01 1.9224536128304537e-01 6.5477049895370854e-01 5.7426924674994861e-01 3.5823058261244800e-01 8.2525349125898817e-01 3.8914089642876515e-01 4.9401522779978529e-01 3.4978042752793115e-01
2.4222127449145178e-01 1.9224536128304537e-01 7.8196963229080563e-01 6.0209253521956529e-01 3.5823058261244800e-01 9.4983976824209015e-01 4.6605937431134026e-01 4.9401522779978529e-01 4.1294942035810200e-01
2.8510665705357996e-01 1.9224536128304537e-01 8.8747811520587438e-01 6.4098217489643172e-01 3.5823058261244800e-01 1.0536045212111791e+00 5.6851559704464028e-01 4.9401522779978529e-01 4.7361239613574824e-01
3.8756495725670831e-01 1.9224536128304537e-01 9.7890648704492089e-01 7.1548574853874447e-01 3.5823058261244800e-01 1.1455125235034898e+00 7.2115085339903939e-01 4.9401522779978529e-01 5.2972452017431926e-01
1.0000000000000002e+00 1.9224536128304537e-01 1.0748824418590051e+00 1.0000000000000000e+00 3.5823058261244800e-01 1.2408033346806904e+00 1.0000000000000000e+00 4.9401522779978529e-01 5.8132450361908838e-01
0.0000000000000000e+00 2.2030396940851635e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.9207135001538351e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.1898711678551666e-01 0.0000000000000000e+00
7.9591208364964777e-02 2.2030396940851635e-01 1.1888540052144604e-01 3.5682916046371471e-01 3.9207135001538351e-01 1.6054967501631612e-01 3.3524869298839195e-02 6.1898711678551666e-01 2.9752589412434499e-02
1.1730650338324695e-01 2.2030396940851635e-01 2.3051747894799998e-01 4.3983236037532841e-01 3.9207135001538351e-01 2.9156073089244178e-01 8.7657204847155445e-02 6.1898711678551666e-01 8.6607909045640932e-02
1.4178193176556514e-01 2.2030396940851635e-01 3.5003011937541706e-01 4.8059093031189393e-01 3.9207135001538351e-01 4.3914436275949920e-01 1.4475388449172635e-01 6.1898711678551666e-01 1.6008039503209193e-01
1.6689521919752012e-01 2.2030396940851635e-01 5.3564860598148323e-01 5.0939284658238848e-01 3.9207135001538351e-01 6.1826259055222466e-01 2.0359775028732999e-01 6.1898711678551666e-01 2.5069394382443866e-01
2.1386148535048882e-01 2.2030396940851635e-01 9.8715957671540311e-01 5.7426924674994861e-01 3.9207135001538351e-01 1.2210046884753183e+00 3.8914089642876515e-01 6.1898711678551666e-01 5.6853136150084671e-01
2.4222127449145178e-01 2.2030396940851635e-01 1.1812551977165351e+00 6.0209253521956529e-01 3.9207135001538351e-01 1.4089864562388583e+00 4.6605937431134026e-01 6.1898711678551666e-01 6.7133910552732268e-01
2.8510665705357996e-01 2.2030396940851635e-01 1.3424560153623339e+00 6.4098217489643172e-01 3.9207135001538351e-01 1.5657555027114638e+00 5.6851559704464028e-01 6.1898711678551666e-01 7.6993746791864448e-01
3.8756495725670831e-01 2.2030396940851635e-01 1.4827996797808651e+00 7.1548574853874447e-01 3.9207135001538351e-01 1.7037745045826602e+00 7.2115085339903939e-01 6.1898711678551666e-01 8.6099785067338475e-01
1.0000000000000002e+00 2.2030396940851635e-01 1.6187635743663100e+00 1.0000000000000000e+00 3.9207135001538351e-01 1.8432325067159050e+00 1.0000000000000000e+00 6.1898711678551666e-01 9.4486862577209330e-01
0.0000000000000000e+00 2.4331094580929810e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.1972786437276838e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.0801245708705207e-01 0.0000000000000000e+00
7.9591208364964777e-02 2.4331094580929810e-01 1.6422165620199725e-01 3.5682916046371471e-01 4.1972786437276838e-01 2.0991904339151157e-01 3.3524869298839195e-02 7.0801245708705207e-01 4.1873700596356825e-02
1.1730650338324695e-01 2.4331094580929810e-01 3.2338688433532004e-01 4.3983236037532841e-01 4.1972786437276838e-01 4.0171861888355287e-01 8.7657204847155445e-02 7.0801245708705207e-01 1.2200470668458796e-01
1.4178193176556514e-01 2.4331094580929810e-01 4.9512187250731987e-01 4.8059093031189393e-01 4.1972786437276838e-01 6.1548601267234215e-01 1.4475388449172635e-01 7.0801245708705207e-01 2.2568920327043238e-01
1.6689521919752012e-01 2.4331094580929810e-01 7.6234863232224526e-01 5.0939284658238848e-01 4.1972786437276838e-01 8.7435773955965168e-01 2.0359775028732999e-01 7.0801245708705207e-01 3.5368879683511589e-01
2.1386148535048882e-01 2.4331094580929810e-01 1.4125983645269597e+00 5.7426924674994861e-01 4.1972786437276838e-01 1.7444522017971809e+00 3.8914089642876515e-01 7.0801245708705207e-01 8.0300372779209739e-01
2.4222127449145178e-01 2.4331094580929810e-01 1.6926968009714591e+00 6.0209253521956529e-01 4.1972786437276838e-01 2.0162858506511392e+00 4.6605937431134026e-01 7.0801245708705207e-01 9.4828771851314964e-01
2.8510665705357996e-01 2.4331094580929810e-01 1.9257459555696717e+00 6.4098217489643172e-01 4.1972786437276838e-01 2.2434291501286352e+00 5.6851559704464028e-01 7.0801245708705207e-01 1.0875609107856643e+00
3.8756495725670831e-01 2.4331094580929810e-01 2.1311559971113736e+00 7.1548574853874447e-01 4.1972786437276838e-01 2.4441352913141028e+00 7.2115085339903939e-01 7.0801245708705207e-01 1.2161269240360495e+00
1.0000000000000002e+00 2.4331094580929810e-01 2.3163594119254989e+00 1.0000000000000000e+00 4.1972786437276838e-01 2.6420033094744113e+00 1.0000000000000000e+00 7.0801245708705207e-01 1.3346388291965581e+00
0.0000000000000000e+00 2.9897002344957158e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.8682781429845617e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.5349903042374411e-01 0.0000000000000000e+00
7.9591208364964777e-02 2.9897002344957158e-01 3.2734779417364229e-01 3.5682916046371471e-01 4.8682781429845617e-01 3.8242965126668538e-01 3.3524869298839195e-02 7.5349903042374411e-01 4.9838871711768033e-02
1.1730650338324695e-01 2.9897002344957158e-01 6.6278515228449641e-01 4.3983236037532841e-01 4.8682781429845617e-01 8.0181417026369717e-01 8.7657204847155445e-02 7.5349903042374411e-01 1.4526073307258697e-01
1.4178193176556514e-01 2.9897002344957158e-01 1.0273911502511335e+00 4.8059093031189393e-01 4.8682781429845617e-01 1.2534412991099544e+00 1.4475388449172635e-01 7.5349903042374411e-01 2.6879362340226504e-01
1.6689521919752012e-01 2.9897002344957158e-01 1.5989213750160618e+00 5.0939284658238848e-01 4.8682781429845617e-01 1.8001849676149297e+00 2.0359775028732999e-01 7.5349903042374411e-01 4.2135993114294512e-01
2.1386148535048882e-01 2.9897002344957158e-01 2.9968301971826845e+00 5.7426924674994861e-01 4.8682781429845617e-01 3.6466113286081470e+00 3.8914089642876515e-01 7.5349903042374411e-01 9.5706113551918792e-01
2.4222127449145178e-01 2.9897002344957158e-01 3.5973533250361829e+00 6.0209253521956529e-01 4.8682781429845617e-01 4.2229084483620838e+00 4.6605937431134026e-01 7.5349903042374411e-01 1.1302508749299416e+00
2.8510665705357996e-01 2.9897002344957158e-01 4.0949266024594131e+00 6.4098217489643172e-01 4.8682781429845617e-01 4.7038846517342980e+00 5.6851559704464028e-01 7.5349903042374411e-01 1.2962667065577991e+00
3.8756495725670831e-01 2.9897002344957158e-01 4.5474166091906971e+00 7.1548574853874447e-01 4.8682781429845617e-01 5.1348792566147798e+00 7.2115085339903939e-01 7.5349903042374411e-01 1.4495223111639350e+00
1.0000000000000002e+00 2.9897002344957158e-01 4.9096558789347977e+00 1.0000000000000000e+00 4.8682781429845617e-01 5.5432174220882873e+00 1.0000000000000000e+00 7.5349903042374411e-01 1.5907953230627483e+00
0.0000000000000000e+00 3.2553890962106913e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.1550573949175726e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.1104295405840499e-01 0.0000000000000000e+00
7.9591208364964777e-02 3.2553890962106913e-01 3.8863772023558218e-01 3.5682916046371471e-01 5.1550573949175726e-01 4.3624086061530148e-01 3.3524869298839195e-02 8.1104295405840499e-01 6.1801213414864831e-02
1.1730650338324695e-01 3.2553890962106913e-01 7.8989214561134125e-01 4.3983236037532841e-01 5.1550573949175726e-01 9.2289795362427274e-01 8.7657204847155445e-02 8.1104295405840499e-01 1.8015227835736167e-01
1.4178193176556514e-01 3.2553890962106913e-01 1.2270731874420426e+00 4.8059093031189393e-01 5.1550573949175726e-01 1.4471868405414274e+00 1.4475388449172635e-01 8.1104295405840499e-01 3.3345058332114541e-01
1.6689521919752012e-01 3.2553890962106913e-01 1.9134379121953995e+00 5.0939284658238848e-01 5.1550573949175726e-01 2.0818194019960083e+00 2.0359775028732999e-01 8.1104295405840499e-01 5.2285885127043497e-01
2.1386148535048882e-01 3.2553890962106913e-01 3.5939144832141512e+00 5.7426924674994861e-01 5.1550573949175726e-01 4.2248281856723322e+00 3.8914089642876515e-01 8.1104295405840499e-01 1.1880818618642397e+00
2.4222127449145178e-01 3.2553890962106913e-01 4.3152372400843486e+00 6.0209253521956529e-01 5.1550573949175726e-01 4.8937299615528884e+00 4.6605937431134026e-01 8.1104295405840499e-01 1.4031238422071488e+00
2.8510665705357996e-01 3.2553890962106913e-01 4.9122281324242740e+00 6.4098217489643172e-01 5.1550573949175726e-01 5.4520632610346960e+00 5.6851559704464028e-01 8.1104295405840499e-01 1.6092638187213721e+00
3.8756495725670831e-01 3.2553890962106913e-01 5.4556753422848487e+00 7.1548574853874447e-01 5.1550573949175726e-01 5.9521802318310701e+00 7.2115085339903939e-01 8.1104295405840499e-01 1.7996171937110903e+00
1.0000000000000002e+00 3.2553890962106913e-01 5.8849243158344802e+00 1.0000000000000000e+00 5.1550573949175726e-01 6.4249193506630249e+00 1.0000000000000000e+00 8.1104295405840499e-01 1.9750066772435519e+00
0.0000000000000000e+00 3.6706356241421811e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.5877306690931061e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.4763282953348971e-01 0.0000000000000000e+00
7.9591208364964777e-02 3.6706356241421811e-01 4.4335414832673720e-01 3.5682916046371471e-01 5.5877306690931061e-01 4.8534538479120359e-01 3.3524869298839195e-02 9.4763282953348971e-01 9.5046156225296219e-02
1.1730650338324695e-01 3.6706356241421811e-01 9.0249704471683845e-01 4.3983236037532841e-01 5.5877306690931061e-01 1.0274743847630965e+00 8.7657204847155445e-02 9.4763282953348971e-01 2.7734667234303767e-01
1.4178193176556514e-01 3.6706356241421811e-01 1.4041496123634134e+00 4.8059093031189393e-01 5.5877306690931061e-01 1.6150149631900019e+00 1.4475388449172635e-01 9.4763282953348971e-01 5.1392513795096617e-01
1.6689521919752012e-01 3.6706356241421811e-01 2.1921480792933847e+00 5.0939284658238848e-01 5.5877306690931061e-01 2.3263028159615131e+00 2.0359775028732999e-01 9.4763282953348971e-01 8.0669730469419809e-01
2.1386148535048882e-01 3.6706356241421811e-01 4.1212541088097092e+00 5.7426924674994861e-01 5.5877306690931061e-01 4.7261183986075741e+00 3.8914089642876515e-01 9.4763282953348971e-01 1.8352697550207946e+00
2.4222127449145178e-01 3.6706356241421811e-01 4.9494926563249413e+00 6.0209253521956529e-01 5.5877306690931061e-01 5.4754132557994533e+00 4.6605937431134026e-01 9.4763282953348971e-01 2.1672068997876699e+00
2.8510665705357996e-01 3.6706356241421811e-01 5.6346724698778861e+00 6.4098217489643172e-01 5.5877306690931061e-01 6.1009617085303232e+00 5.6851559704464028e-01 9.4763282953348971e-01 2.4856665881493138e+00
3.8756495725670831e-01 3.6706356241421811e-01 6.2542246347434691e+00 7.1548574853874447e-01 5.5877306690931061e-01 6.6597223290182477e+00 7.2115085339903939e-01 9.4763282953348971e-01 2.7801183234145728e+00
1.0000000000000002e+00 3.6706356241421811e-01 6.7440601088607313e+00 1.0000000000000000e+00 5.5877306690931061e-01 7.1886161309106376e+00 1.0000000000000000e+00 9.4763282953348971e-01 3.0509867000417454e+00
0.0000000000000000e+00 4.6366114428661354e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.4205178407439034e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.8346326981655918e-01 0.0000000000000000e+00
7.9591208364964777e-02 4.6366114428661354e-01 4.8940395865294384e-01 3.5682916046371471e-01 6.4205178407439034e-01 5.3045053282752042e-01 3.3524869298839195e-02 9.8346326981655918e-01 1.0337541375497081e-01
1.1730650338324695e-01 4.6366114428661354e-01 9.9830682563101669e-01 4.3983236037532841e-01 6.4205178407439034e-01 1.1146799646270142e+00 8.7657204847155445e-02 9.8346326981655918e-01 3.0177377102645647e-01
1.4178193176556514e-01 4.6366114428661354e-01 1.5566549488747010e+00 4.8059093031189393e-01 6.4205178407439034e-01 1.7539239526382231e+00 1.4475388449172635e-01 9.8346326981655918e-01 5.5937801998879855e-01
1.6689521919752012e-01 4.6366114428661354e-01 2.4361407907326038e+00 5.0939284658238848e-01 6.4205178407439034e-01 2.5300037452869670e+00 2.0359775028732999e-01 9.8346326981655918e-01 8.7842853783947461e-01
2.1386148535048882e-01 4.6366114428661354e-01 4.5922080997878627e+00 5.7426924674994861e-01 6.4205178407439034e-01 5.1519482817298501e+00 3.8914089642876515e-01 9.8346326981655918e-01 1.9992216293459353e+00
2.4222127449145178e-01 4.6366114428661354e-01 5.5159336241273689e+00 6.0209253521956529e-01 6.4205178407439034e-01 5.9695370244919808e+00 4.6605937431134026e-01 9.8346326981655918e-01 2.3604884772741084e+00
2.8510665705357996e-01 4.6366114428661354e-01 6.2763344912057715e+00 6.4098217489643172e-01 6.4205178407439034e-01 6.6505375061840635e+00 5.6851559704464028e-01 9.8346326981655918e-01 2.7074294952016205e+00
3.8756495725670831e-01 4.6366114428661354e-01 6.9527627894148871e+00 7.1548574853874447e-01 6.4205178407439034e-01 7.2557174805179550e+00 7.2115085339903939e-01 9.8346326981655918e-01 3.0283412698595855e+00
1.0000000000000002e+00 4.6366114428661354e-01 7.4975048547412628e+00 1.0000000000000000e+00 6.4205178407439034e-01 7.8312038292560846e+00 1.0000000000000000e+00 9.8346326981655918e-01 3.3233007663747554e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
7.9591208364964777e-02 1.0000000000000000e+00 5.3874265384764919e-01 3.5682916046371471e-01 1.0000000000000000e+00 5.7992500665765090e-01 3.3524869298839195e-02 1.0000000000000000e+00 1.0698191102545729e-01
1.1730650338324695e-01 1.0000000000000000e+00 1.0914797600380739e+00 4.3983236037532841e-01 1.0000000000000000e+00 1.2080790332939613e+00 8.7657204847155445e-02 1.0000000000000000e+00 3.1239938764747699e-01
1.4178193176556514e-01 1.0000000000000000e+00 1.6948736538626865e+00 4.8059093031189393e-01 1.0000000000000000e+00 1.8963622323697236e+00 1.4475388449172635e-01 1.0000000000000000e+00 5.7913210915020219e-01
1.6689521919752012e-01 1.0000000000000000e+00 2.6425007041863076e+00 5.0939284658238848e-01 1.0000000000000000e+00 2.7315822142233053e+00 2.0359775028732999e-01 1.0000000000000000e+00 9.0969394850996554e-01
2.1386148535048882e-01 1.0000000000000000e+00 4.9618152755569866e+00 5.7426924674994861e-01 1.0000000000000000e+00 5.5512540121697587e+00 3.8914089642876515e-01 1.0000000000000000e+00 2.0707857294655621e+00
2.4222127449145178e-01 1.0000000000000000e+00 5.9565352542850576e+00 6.0209253521956529e-01 1.0000000000000000e+00 6.4310829375768996e+00 4.6605937431134026e-01 1.0000000000000000e+00 2.4447296657463462e+00
2.8510665705357996e-01 1.0000000000000000e+00 6.7771882666492118e+00 6.4098217489643172e-01 1.0000000000000000e+00 7.1646042707060227e+00 5.6851559704464028e-01 1.0000000000000000e+00 2.8041418296332288e+00
3.8756495725670831e-01 1.0000000000000000e+00 7.5082949509468140e+00 7.1548574853874447e-01 1.0000000000000000e+00 7.8167375726524710e+00 7.2115085339903939e-01 1.0000000000000000e+00 3.1366225237984882e+00
1.0000000000000002e+00 1.0000000000000000e+00 8.1045388129591682e+00 1.0000000000000000e+00 1.0000000000000000e+00 8.4372836664515631e+00 1.0000000000000000e+00 1.0000000000000000e+00 3.4420631535390380e+00


==> data/example_II_1b/exact.csv <==
x y u_exact_0 ritz_exact_0 u_exact_1 ritz_exact_1 u_exact_2 ritz_exact_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 -1.5322340972261688e+02 0.0000000000000000e+00 -9.1596581568047881e+01 0.0000000000000000e+00 -6.0620255953675404e+00
1.0101010101010102e-02 1.0101010101010102e-02 1.1048230449371325e-04 -1.5322340972261688e+02 6.4102414371627315e-06 -9.1596581568047881e+01 5.5017542978880430e-05 -6.0620255953675404e+00
2.0202020202020204e-02 2.0202020202020204e-02 4.8341400051661902e-04 -1.5322340972261688e+02 2.6722833378617891e-05 -9.1596581568047881e+01 2.2688540809086700e-04 -6.0620255953675404e+00
3.0303030303030304e-02 3.0303030303030304e-02 1.1946644526173698e-03 -1.5322340972261688e+02 6.2717738036220533e-05 -9.1596581568047881e+01 5.2643328812945777e-04 -6.0620255953675404e+00
4.0404040404040407e-02 4.0404040404040407e-02 2.3431739997957185e-03 -1.5322340972261688e+02 1.1640900495815447e-04 -9.1596581568047881e+01 9.6533495266400192e-04 -6.0620255953675404e+00
5.0505050505050511e-02 5.0505050505050511e-02 4.0590197133834969e-03 -1.5322340972261688e+02 1.9007974095680411e-04 -9.1596581568047881e+01 1.5561494228835287e-03 -6.0620255953675404e+00
6.0606060606060608e-02 6.0606060606060608e-02 6.5147176570230347e-03 -1.5322340972261688e+02 2.8632308289791060e-04 -9.1596581568047881e+01 2.3123577192965326e-03 -6.0620255953675404e+00
7.0707070707070718e-02 7.0707070707070718e-02 9.9412109673619325e-03 -1.5322340972261688e+02 4.0809035171240150e-04 -9.1596581568047881e+01 3.2483932792611767e-03 -6.0620255953675404e+00
8.0808080808080815e-02 8.0808080808080815e-02 1.4650677051066615e-02 -1.5322340972261688e+02 5.5874782833449936e-04 -9.1596581568047881e+01 4.3796638236255677e-03 -6.0620255953675404e+00
9.0909090909090912e-02 9.0909090909090912e-02 2.1069265129121953e-02 -1.5322340972261688e+02 7.4214392028710749e-04 -9.1596581568047881e+01 5.7225621418390054e-03 -6.0620255953675404e+00
1.0101010101010102e-01 1.0101010101010102e-01 2.9784189411166166e-02 -1.5322340972261688e+02 9.6268889966678785e-04 -9.1596581568047881e+01 7.2944629883987871e-03 -6.0620255953675404e+00
1.1111111111111112e-01 1.1111111111111112e-01 4.1611123444674852e-02 -1.5322340972261688e+02 1.2254499133329149e-03 -9.1596581568047881e+01 9.1137030747757697e-03 -6.0620255953675404e+00
1.2121212121212122e-01 1.2121212121212122e-01 5.7688880012234781e-02 -1.5322340972261688e+02 1.5362646257796866e-03 -9.1596581568047881e+01 1.1199541043464061e-02 -6.0620255953675404e+00
1.3131313131313133e-01 1.3131313131313133e-01 7.9606743553970891e-02 -1.5322340972261688e+02 1.9018776963029246e-03 -9.1596581568047881e+01 1.3572094376281488e-02 -6.0620255953675404e+00
1.4141414141414144e-01 1.4141414141414144e-01 1.0956008200111567e-01 -1.5322340972261688e+02 2.3301053703769330e-03 -9.1596581568047881e+01 1.6252250475118874e-02 -6.0620255953675404e+00
1.5151515151515152e-01 1.5151515151515152e-01 1.5050136940907025e-01 -1.5322340972261688e+02 2.8300348552734687e-03 -9.1596581568047881e+01 1.9261549718627459e-02 -6.0620255953675404e+00
1.6161616161616163e-01 1.6161616161616163e-01 2.0619531336376587e-01 -1.5322340972261688e+02 3.4122669525161122e-03 -9.1596581568047881e+01 2.2622039194958032e-02 -6.0620255953675404e+00
1.7171717171717174e-01 1.7171717171717174e-01 2.8101771258968161e-01 -1.5322340972261688e+02 4.0892127713095952e-03 -9.1596581568047881e+01 2.6356097073761093e-02 -6.0620255953675404e+00
1.8181818181818182e-01 1.8181818181818182e-01 3.7937622748214894e-01 -1.5322340972261688e+02 4.8754584341017607e-03 -9.1596581568047881e+01 3.0486229215644426e-02 -6.0620255953675404e+00
1.9191919191919193e-01 1.9191919191919193e-01 5.0496640346019195e-01 -1.5322340972261688e+02 5.7882157643329209e-03 -9.1596581568047881e+01 3.5034841586182135e-02 -6.0620255953675404e+00
2.0202020202020204e-01 2.0202020202020204e-01 6.6054859738344507e-01 -1.5322340972261688e+02 6.8478823721437954e-03 -9.1596581568047881e+01 4.0023994250992727e-02 -6.0620255953675404e+00
2.1212121212121213e-01 2.1212121212121213e-01 8.4874473115446747e-01 -1.5322340972261688e+02 8.0787418210338420e-03 -9.1596581568047881e+01 4.5475145022636505e-02 -6.0620255953675404e+00
2.2222222222222224e-01 2.2222222222222224e-01 1.0733225326333689e+00 -1.5322340972261688e+02 9.5098443612878225e-03 -9.1596581568047881e+01 5.1408892993321180e-02 -6.0620255953675404e+00
2.3232323232323235e-01 2.3232323232323235e-01 1.3398411853695487e+00 -1.5322340972261688e+02 1.1176122034708408e-02 -9.1596581568047881e+01 5.7844733958560331e-02 -6.0620255953675404e+00
2.4242424242424243e-01 2.4242424242424243e-01 1.6549147615756870e+00 -1.5322340972261688e+02 1.3119810182856949e-02 -9.1596581568047881e+01 6.4800840838809742e-02 -6.0620255953675404e+00
2.5252525252525254e-01 2.5252525252525254e-01 2.0237644258039111e+00 -1.5322340972261688e+02 1.5392272518168179e-02 -9.1596581568047881e+01 7.2293882387103908e-02 -6.0620255953675404e+00
2.6262626262626265e-01 2.6262626262626265e-01 2.4460435226828854e+00 -1.5322340972261688e+02 1.8056361801153633e-02 -9.1596581568047881e+01 8.0338892553641267e-02 -6.0620255953675404e+00
2.7272727272727276e-01 2.7272727272727276e-01 2.9112441240291744e+00 -1.5322340972261688e+02 2.1189496920227664e-02 -9.1596581568047881e+01 8.8949200806118081e-02 -6.0620255953675404e+00
2.8282828282828287e-01 2.8282828282828287e-01 3.3973362215090877e+00 -1.5322340972261688e+02 2.4887705715244447e-02 -9.1596581568047881e+01 9.8136430572123956e-02 -6.0620255953675404e+00
2.9292929292929293e-01 2.9292929292929293e-01 3.8760592786424861e+00 -1.5322340972261688e+02 2.9270979714943111e-02 -9.1596581568047881e+01 1.0791056902951397e-01 -6.0620255953675404e+00
3.0303030303030304e-01 3.0303030303030304e-01 4.3225171909646081e+00 -1.5322340972261688e+02 3.4490424123844815e-02 -9.1596581568047881e+01 1.1828010710763597e-01 -6.0620255953675404e+00
3.1313131313131315e-01 3.1313131313131315e-01 4.7219319361469019e+00 -1.5322340972261688e+02 4.0737880613544775e-02 -9.1596581568047881e+01 1.2925224424028947e-01 -6.0620255953675404e+00
3.2323232323232326e-01 3.2323232323232326e-01 5.0699900055466109e+00 -1.5322340972261688e+02 4.8258973907634520e-02 -9.1596581568047881e+01 1.4083314859887158e-01 -6.0620255953675404e+00
3.3333333333333337e-01 3.3333333333333337e-01 5.3693119739329669e+00 -1.5322340972261688e+02 5.7370912476479949e-02 -9.1596581568047881e+01 1.5302826062796965e-01 -6.0620255953675404e+00
3.4343434343434348e-01 3.4343434343434348e-01 5.6256933421015605e+00 -1.5322340972261688e+02 6.8486883796585588e-02 -9.1596581568047881e+01 1.6584262596808202e-01 -6.0620255953675404e+00
3.5353535353535359e-01 3.5353535353535359e-01 5.8456646841631290e+00 -1.5322340972261688e+02 8.2149528134159877e-02 -9.1596581568047881e+01 1.7928124337493173e-01 -6.0620255953675404e+00
3.6363636363636365e-01 3.6363636363636365e-01 6.0353101900941235e+00 -1.5322340972261688e+02 9.9076676233599725e-02 -9.1596581568047881e+01 1.9334941395667574e-01 -6.0620255953675404e+00
3.7373737373737376e-01 3.7373737373737376e-01 6.1998516253729701e+00 -1.5322340972261688e+02 1.2022300757536526e-01 -9.1596581568047881e+01 2.0805307973510154e-01 -6.0620255953675404e+00
3.8383838383838387e-01 3.8383838383838387e-01 6.3436012205451329e+00 -1.5322340972261688e+02 1.4686073265454180e-01 -9.1596581568047881e+01 2.2339914189256566e-01 -6.0620255953675404e+00
3.9393939393939398e-01 3.9393939393939398e-01 6.4700592446759080e+00 -1.5322340972261688e+02 1.8067897417522369e-01 -9.1596581568047881e+01 2.3939575176064251e-01 -6.0620255953675404e+00
4.0404040404040409e-01 4.0404040404040409e-01 6.5820501249627439e+00 -1.5322340972261688e+02 2.2389158498034320e-01 -9.1596581568047881e+01 2.5605257032840745e-01 -6.0620255953675404e+00
4.1414141414141420e-01 4.1414141414141420e-01 6.6818536531777291e+00 -1.5322340972261688e+02 2.7932142573036939e-01 -9.1596581568047881e+01 2.7338099454620135e-01 -6.0620255953675404e+00
4.2424242424242425e-01 4.2424242424242425e-01 6.7713169425798592e+00 -1.5322340972261688e+02 3.5039367534214055e-01 -9.1596581568047881e+01 2.9139435080087406e-01 -6.0620255953675404e+00
4.3434343434343436e-01 4.3434343434343436e-01 6.8519449833086847e+00 -1.5322340972261688e+02 4.4094030026262754e-01 -9.1596581568047881e+01 3.1010805754791571e-01 -6.0620255953675404e+00
4.4444444444444448e-01 4.4444444444444448e-01 6.9249720756498698e+00 -1.5322340972261688e+02 5.5475830485364330e-01 -9.1596581568047881e+01 3.2953976018192105e-01 -6.0620255953675404e+00
4.5454545454545459e-01 4.5454545454545459e-01 6.9914175663371969e+00 -1.5322340972261688e+02 6.9506140491453905e-01 -9.1596581568047881e+01 3.4970944184014563e-01 -6.0620255953675404e+00
4.6464646464646470e-01 4.6464646464646470e-01 7.0521291955101475e+00 -1.5322340972261688e+02 8.6423700053558006e-01 -9.1596581568047881e+01 3.7063951402883777e-01 -6.0620255953675404e+00
4.7474747474747481e-01 4.7474747474747481e-01 7.1078168458003974e+00 -1.5322340972261688e+02 1.0642765792342406e+00 -9.1596581568047881e+01 3.9235489081888497e-01 -6.0620255953675404e+00
4.8484848484848486e-01 4.8484848484848486e-01 7.1590789149609675e+00 -1.5322340972261688e+02 1.2976742768355252e+00 -9.1596581568047881e+01 4.1488304995824032e-01 -6.0620255953675404e+00
4.9494949494949497e-01 4.9494949494949497e-01 7.2064230302291525e+00 -1.5322340972261688e+02 1.5680462235472963e+00 -9.1596581568047881e+01 4.3825408366784718e-01 -6.0620255953675404e+00
5.0505050505050508e-01 5.0505050505050508e-01 7.2502824154191385e+00 -1.5322340972261688e+02 1.8797920420033318e+00 -9.1596581568047881e+01 4.6250074118632212e-01 -6.0620255953675404e+00
5.1515151515151525e-01 5.1515151515151525e-01 7.2910289055463968e+00 -1.5322340972261688e+02 2.2365180751064453e+00 -9.1596581568047881e+01 4.8765846435193733e-01 -6.0620255953675404e+00
5.2525252525252530e-01 5.2525252525252530e-01 7.3289833632513401e+00 -1.5322340972261688e+02 2.6383217283584477e+00 -9.1596581568047881e+01 5.1376541668873121e-01 -6.0620255953675404e+00
5.3535353535353536e-01 5.3535353535353536e-01 7.3644240700863852e+00 -1.5322340972261688e+02 3.0787100843130690e+00 -9.1596581568047881e+01 5.4086250561371774e-01 -6.0620255953675404e+00
5.4545454545454553e-01 5.4545454545454553e-01 7.3975935297121538e+00 -1.5322340972261688e+02 3.5430317678088952e+00 -9.1596581568047881e+01 5.6899339650999337e-01 -6.0620255953675404e+00
5.5555555555555558e-01 5.5555555555555558e-01 7.4287040179357300e+00 -1.5322340972261688e+02 4.0105526471778390e+00 -9.1596581568047881e+01 5.9820451651381656e-01 -6.0620255953675404e+00
5.6565656565656575e-01 5.6565656565656575e-01 7.4579421376794741e+00 -1.5322340972261688e+02 4.4600182077688082e+00 -9.1596581568047881e+01 6.2854504493466867e-01 -6.0620255953675404e+00
5.7575757575757580e-01 5.7575757575757580e-01 7.4854725789169168e+00 -1.5322340972261688e+02 4.8753478037458908e+00 -9.1596581568047881e+01 6.6006688625531862e-01 -6.0620255953675404e+00
5.8585858585858586e-01 5.8585858585858586e-01 7.5114412395480699e+00 -1.5322340972261688e+02 5.2481204018194783e+00 -9.1596581568047881e+01 6.9282462063310968e-01 -6.0620255953675404e+00
5.9595959595959602e-01 5.9595959595959602e-01 7.5359778295625439e+00 -1.5322340972261688e+02 5.5766250341740555e+00 -9.1596581568047881e+01 7.2687542573517971e-01 -6.0620255953675404e+00
6.0606060606060608e-01 6.0606060606060608e-01 7.5591980550371813e+00 -1.5322340972261688e+02 5.8634097491189641e+00 -9.1596581568047881e+01 7.6227896258507011e-01 -6.0620255953675404e+00
6.1616161616161624e-01 6.1616161616161624e-01 7.5812054586019322e+00 -1.5322340972261688e+02 6.1130153862765209e+00 -9.1596581568047881e+01 7.9909721687967683e-01 -6.0620255953675404e+00
6.2626262626262630e-01 6.2626262626262630e-01 7.6020929775502681e+00 -1.5322340972261688e+02 6.3304962467164927e+00 -9.1596581568047881e+01 8.3739428596825338e-01 -6.0620255953675404e+00
6.3636363636363646e-01 6.3636363636363646e-01 7.6219442687023076e+00 -1.5322340972261688e+02 6.5206523123431053e+00 -9.1596581568047881e+01 8.7723610039877387e-01 -6.0620255953675404e+00
6.4646464646464652e-01 6.4646464646464652e-01 7.6408348396536381e+00 -1.5322340972261688e+02 6.6877172775158717e+00 -9.1596581568047881e+01 9.1869006768053085e-01 -6.0620255953675404e+00
6.5656565656565657e-01 6.5656565656565657e-01 7.6588330185618467e+00 -1.5322340972261688e+02 6.8352882154614871e+00 -9.1596581568047881e+01 9.6182462475962727e-01 -6.0620255953675404e+00
6.6666666666666674e-01 6.6666666666666674e-01 7.6760007886845250e+00 -1.5322340972261688e+02 6.9663646643399062e+00 -9.1596581568047881e+01 1.0067086847609901e+00 -6.0620255953675404e+00
6.7676767676767680e-01 6.7676767676767680e-01 7.6923945091440000e+00 -1.5322340972261688e+02 7.0834272377652896e+00 -9.1596581568047881e+01 1.0534109629582817e+00 -6.0620255953675404e+00
6.8686868686868696e-01 6.8686868686868696e-01 7.7080655395935143e+00 -1.5322340972261688e+02 7.1885227859397576e+00 -9.1596581568047881e+01 1.1019991668748503e+00 -6.0620255953675404e+00
6.9696969696969702e-01 6.9696969696969702e-01 7.7230607833966296e+00 -1.5322340972261688e+02 7.2833424478787636e+00 -9.1596581568047881e+01 1.1525390361224153e+00 -6.0620255953675404e+00
7.0707070707070718e-01 7.0707070707070718e-01 7.7374231614510256e+00 -1.5322340972261688e+02 7.3692882108943296e+00 -9.1596581568047881e+01 1.2050932193211747e+00 -6.0620255953675404e+00
7.1717171717171724e-01 7.1717171717171724e-01 7.7511920267699423e+00 -1.5322340972261688e+02 7.4475276815548392e+00 -9.1596581568047881e+01 1.2597199785235340e+00 -6.0620255953675404e+00
7.2727272727272729e-01 7.2727272727272729e-01 7.7644035282855430e+00 -1.5322340972261688e+02 7.5190383487021935e+00 -9.1596581568047881e+01 1.3164717163121562e+00 -6.0620255953675404e+00
7.3737373737373746e-01 7.3737373737373746e-01 7.7770909309853904e+00 -1.5322340972261688e+02 7.5846430506890190e+00 -9.1596581568047881e+01 1.3753933274811225e+00 -6.0620255953675404e+00
7.4747474747474751e-01 7.4747474747474751e-01 7.7892848983781278e+00 -1.5322340972261688e+02 7.6450383100469068e+00 -9.1596581568047881e+01 1.4365203862031124e+00 -6.0620255953675404e+00
7.5757575757575768e-01 7.5757575757575768e-01 7.8010137423621995e+00 -1.5322340972261688e+02 7.7008169782474214e+00 -9.1596581568047881e+01 1.4998771909867650e+00 -6.0620255953675404e+00
7.6767676767676774e-01 7.6767676767676774e-01 7.8123036448053425e+00 -1.5322340972261688e+02 7.7524863770796202e+00 -9.1596581568047881e+01 1.5654747034935899e+00 -6.0620255953675404e+00
7.7777777777777779e-01 7.7777777777777779e-01 7.8231788545042953e+00 -1.5322340972261688e+02 7.8004828859631834e+00 -9.1596581568047881e+01 1.6333084330849115e+00 -6.0620255953675404e+00
7.8787878787878796e-01 7.8787878787878796e-01 7.8336618626600112e+00 -1.5322340972261688e+02 7.8451837238067652e+00 -9.1596581568047881e+01 1.7033563361012831e+00 -6.0620255953675404e+00
7.9797979797979801e-01 7.9797979797979801e-01 7.8437735595555953e+00 -1.5322340972261688e+02 7.8869165115790718e+00 -9.1596581568047881e+01 1.7755768161837644e+00 -6.0620255953675404e+00
8.0808080808080818e-01 8.0808080808080818e-01 7.8535333747466849e+00 -1.5322340972261688e+02 7.9259670733644194e+00 -9.1596581568047881e+01 1.8499069277906550e+00 -6.0620255953675404e+00
8.1818181818181823e-01 8.1818181818181823e-01 7.8629594027551484e+00 -1.5322340972261688e+02 7.9625858334640389e+00 -9.1596581568047881e+01 1.9262608973682840e+00 -6.0620255953675404e+00
8.2828282828282840e-01 8.2828282828282840e-01 7.8720685159868857e+00 -1.5322340972261688e+02 7.9969930893792895e+00 -9.1596581568047881e+01 2.0045290830313767e+00 -6.0620255953675404e+00
8.3838383838383845e-01 8.3838383838383845e-01 7.8808764663647679e+00 -1.5322340972261688e+02 8.0293833803665322e+00 -9.1596581568047881e+01 2.0845774917026034e+00 -6.0620255953675404e+00
8.4848484848484851e-01 8.4848484848484851e-01 7.8893979769721394e+00 -1.5322340972261688e+02 8.0599291247009841e+00 -9.1596581568047881e+01 2.1662479604146925e+00 -6.0620255953675404e+00
8.5858585858585867e-01 8.5858585858585867e-01 7.8976468248349692e+00 -1.5322340972261688e+02 8.0887836626893073e+00 -9.1596581568047881e+01 2.2493590846691176e+00 -6.0620255953675404e+00
8.6868686868686873e-01 8.6868686868686873e-01 7.9056359158273644e+00 -1.5322340972261688e+02 8.1160838143984133e+00 -9.1596581568047881e+01 2.3337079414201143e+00 -6.0620255953675404e+00
8.7878787878787890e-01 8.7878787878787890e-01 7.9133773525620539e+00 -1.5322340972261688e+02 8.1419520391573172e+00 -9.1596581568047881e+01 2.4190726090691537e+00 -6.0620255953675404e+00
8.8888888888888895e-01 8.8888888888888895e-01 7.9208824960212123e+00 -1.5322340972261688e+02 8.1664982667178432e+00 -9.1596581568047881e+01 2.5052154351880032e+00 -6.0620255953675404e+00
8.9898989898989912e-01 8.9898989898989912e-01 7.9281620215915014e+00 -1.5322340972261688e+02 8.1898214564440028e+00 -9.1596581568047881e+01 2.5918869494104131e+00 -6.0620255953675404e+00
9.0909090909090917e-01 9.0909090909090917e-01 7.9352259700877736e+00 -1.5322340972261688e+02 8.2120109302133066e+00 -9.1596581568047881e+01 2.6788302698384281e+00 -6.0620255953675404e+00
9.1919191919191923e-01 9.1919191919191923e-01 7.9420837942812126e+00 -1.5322340972261688e+02 8.2331475162243866e+00 -9.1596581568047881e+01 2.7657858122557935e+00 -6.0620255953675404e+00
9.2929292929292939e-01 9.2929292929292939e-01 7.9487444013877546e+00 -1.5322340972261688e+02 8.2533045341315212e+00 -9.1596581568047881e+01 2.8524960873559539e+00 -6.0620255953675404e+00
9.3939393939393945e-01 9.3939393939393945e-01 7.9552161919205480e+00 -1.5322340972261688e+02 8.2725486464962170e+00 -9.1596581568047881e+01 2.9387103651804218e+00 -6.0620255953675404e+00
9.4949494949494961e-01 9.4949494949494961e-01 7.9615070952647660e+00 -1.5322340972261688e+02 8.2909405971733037e+00 -9.1596581568047881e+01 3.0241889987223618e+00 -6.0620255953675404e+00
9.5959595959595967e-01 9.5959595959595967e-01 7.9676246022931663e+00 -1.5322340972261688e+02 8.3085358537119749e+00 -9.1596581568047881e+01 3.1087072283493531e+00 -6.0620255953675404e+00
9.6969696969696972e-01 9.6969696969696972e-01 7.9735757953059654e+00 -1.5322340972261688e+02 8.3253851679790802e+00 -9.1596581568047881e+01 3.1920583313487958e+00 -6.0620255953675404e+00
9.7979797979797989e-01 9.7979797979797989e-01 7.9793673755479189e+00 -1.5322340972261688e+02 8.3415350668680244e+00 -9.1596581568047881e+01 3.2740560311110567e+00 -6.0620255953675404e+00
9.8989898989898994e-01 9.8989898989898994e-01 7.9850056885285081e+00 -1.5322340972261688e+02 8.3570282830367493e+00 -9.1596581568047881e+01 3.3545361324115133e+00 -6.0620255953675404e+00
1.0000000000000000e+00 1.0000000000000000e+00 7.9904967473473842e+00 -1.5322340972261688e+02 8.3719041340392781e+00 -9.1596581568047881e+01 3.4333573975960365e+00 -6.0620255953675404e+00


==> data/example_II_1b/r_solutions.csv <==
x_0 y_0 u_r_0 x_1 y_1 u_r_1 x_2 y_2 u_r_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.3630513852898371e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.5721176852083503e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.0419094905938302e-02 0.0000000000000000e+00 0.0000000000000000e+00
2.2039413496421281e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.4136167239871149e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.7124443353533850e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.3514073979535491e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.8236837228970370e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.7354589994739390e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5215035401689417e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.1097981879125542e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.3553721708864718e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.7408057036589500e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7752687450494256e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.9892060681949069e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.0583886216651179e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.0519932300629975e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7218082658540403e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.5962853568972569e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.4394340024899011e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.6512129064265668e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.7907176661741258e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.1954591896073838e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.9501840851298855e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.8583977619865349e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.7926592967331182e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.4852800436075481e-01 0.0000000000000000e+00
1.3630513852898371e-01 1.8583977619865349e-01 2.3381112347365277e-01 3.5721176852083503e-01 2.7926592967331182e-01 7.1854254268091222e-02 9.0419094905938302e-02 2.4852800436075481e-01 1.9208034692421144e-02
2.2039413496421281e-01 1.8583977619865349e-01 6.2151957205627628e-01 4.4136167239871149e-01 2.7926592967331182e-01 1.1694515305746941e-01 1.7124443353533850e-01 2.4852800436075481e-01 4.2221479553844914e-02
2.3514073979535491e-01 1.8583977619865349e-01 6.7659848029831393e-01 4.8236837228970370e-01 2.7926592967331182e-01 1.6296337279438572e-01 3.7354589994739390e-01 2.4852800436075481e-01 1.1419318935615928e-01
2.5215035401689417e-01 1.8583977619865349e-01 7.2618377143183344e-01 5.1097981879125542e-01 2.7926592967331182e-01 2.1573932330050952e-01 4.3553721708864718e-01 2.4852800436075481e-01 1.3280060130619492e-01
2.7408057036589500e-01 1.8583977619865349e-01 7.7342116124156413e-01 5.7752687450494256e-01 2.7926592967331182e-01 3.8977864006349527e-01 4.9892060681949069e-01 2.4852800436075481e-01 1.4819607784736483e-01
3.0583886216651179e-01 1.8583977619865349e-01 8.2027464210282486e-01 6.0519932300629975e-01 2.7926592967331182e-01 4.4149296245864211e-01 5.7218082658540403e-01 2.4852800436075481e-01 1.6195510215442033e-01
3.5962853568972569e-01 1.8583977619865349e-01 8.6820277236247223e-01 6.4394340024899011e-01 2.7926592967331182e-01 4.8658501960155282e-01 6.6512129064265668e-01 2.4852800436075481e-01 1.7471496182266300e-01
4.7907176661741258e-01 1.8583977619865349e-01 9.1651249783324529e-01 7.1954591896073838e-01 2.7926592967331182e-01 5.3049440270810799e-01 7.9501840851298855e-01 2.4852800436075481e-01 1.8677714903252657e-01
1.0000000000000000e+00 1.8583977619865349e-01 9.6942022610409162e-01 1.0000000000000000e+00 2.7926592967331182e-01 5.7602715516026892e-01 1.0000000000000000e+00 2.4852800436075481e-01 1.9807867607261567e-01
0.0000000000000000e+00 2.3807425767374521e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.5567998016708230e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.0202202735129522e-01 0.0000000000000000e+00
1.3630513852898371e-01 2.3807425767374521e-01 4.3875218493209422e-01 3.5721176852083503e-01 3.5567998016708230e-01 1.1848197826534816e-01 9.0419094905938302e-02 4.0202202735129522e-01 3.8675350489543410e-02
2.2039413496421281e-01 2.3807425767374521e-01 1.3569651969281438e+00 4.4136167239871149e-01 3.5567998016708230e-01 2.0574210341833510e-01 1.7124443353533850e-01 4.0202202735129522e-01 8.5526971408224212e-02
2.3514073979535491e-01 2.3807425767374521e-01 1.4867415980597081e+00 4.8236837228970370e-01 3.5567998016708230e-01 3.0374391995537930e-01 3.7354589994739390e-01 4.0202202735129522e-01 2.3307306567277414e-01
2.5215035401689417e-01 2.3807425767374521e-01 1.6009528710513379e+00 5.1097981879125542e-01 3.5567998016708230e-01 4.2128462645469500e-01 4.3553721708864718e-01 4.0202202735129522e-01 2.7115205195526981e-01
2.7408057036589500e-01 2.3807425767374521e-01 1.7066364309231448e+00 5.7752687450494256e-01 3.5567998016708230e-01 8.1970319531222735e-01 4.9892060681949069e-01 4.0202202735129522e-01 3.0256708828750389e-01
3.0583886216651179e-01 2.3807425767374521e-01 1.8077938252521426e+00 6.0519932300629975e-01 3.5567998016708230e-01 9.3495279394609687e-01 5.7218082658540403e-01 4.0202202735129522e-01 3.3055817530622028e-01
3.5962853568972569e-01 2.3807425767374521e-01 1.9076460653509557e+00 6.4394340024899011e-01 3.5567998016708230e-01 1.0313086491247470e+00 6.6512129064265668e-01 4.0202202735129522e-01 3.5644821826122131e-01
4.7907176661741258e-01 2.3807425767374521e-01 2.0066140883634587e+00 7.1954591896073838e-01 3.5567998016708230e-01 1.1188779694366753e+00 7.9501840851298855e-01 4.0202202735129522e-01 3.8089782977475722e-01
1.0000000000000000e+00 2.3807425767374521e-01 2.1096493377411449e+00 1.0000000000000000e+00 3.5567998016708230e-01 1.2084421488772805e+00 1.0000000000000000e+00 4.0202202735129522e-01 4.0413322837758636e-01
0.0000000000000000e+00 3.0636260722126929e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.9466057004926580e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0838151569116530e-01 0.0000000000000000e+00
1.3630513852898371e-01 3.0636260722126929e-01 9.5969050040825365e-01 3.5721176852083503e-01 3.9466057004926580e-01 1.6409051161403373e-01 9.0419094905938302e-02 5.0838151569116530e-01 5.8948893176689811e-02
2.2039413496421281e-01 3.0636260722126929e-01 3.3249489142586395e+00 4.4136167239871149e-01 3.9466057004926580e-01 3.0337633092244332e-01 1.7124443353533850e-01 5.0838151569116530e-01 1.3055732133725728e-01
2.3514073979535491e-01 3.0636260722126929e-01 3.6557853009303520e+00 4.8236837228970370e-01 3.9466057004926580e-01 4.6091988208909629e-01 3.7354589994739390e-01 5.0838151569116530e-01 3.5654350325542983e-01
2.5215035401689417e-01 3.0636260722126929e-01 3.9450774529694796e+00 5.1097981879125542e-01 3.9466057004926580e-01 6.4963986130818596e-01 4.3553721708864718e-01 5.0838151569116530e-01 4.1487106164626847e-01
2.7408057036589500e-01 3.0636260722126929e-01 4.2104160280230989e+00 5.7752687450494256e-01 3.9466057004926580e-01 1.2877522849356027e+00 4.9892060681949069e-01 5.0838151569116530e-01 4.6296375734224671e-01
3.0583886216651179e-01 3.0636260722126929e-01 4.4610819058034812e+00 6.0519932300629975e-01 3.9466057004926580e-01 1.4726860107916420e+00 5.7218082658540403e-01 5.0838151569116530e-01 5.0578149629701985e-01
3.5962853568972569e-01 3.0636260722126929e-01 4.7034897222669718e+00 6.4394340024899011e-01 3.9466057004926580e-01 1.6272612413413676e+00 6.6512129064265668e-01 5.0838151569116530e-01 5.4535128620619300e-01
4.7907176661741258e-01 3.0636260722126929e-01 4.9462201551675804e+00 7.1954591896073838e-01 3.9466057004926580e-01 1.7666590296183191e+00 7.9501840851298855e-01 5.0838151569116530e-01 5.8271012713448556e-01
1.0000000000000000e+00 3.0636260722126929e-01 5.1789628144842954e+00 1.0000000000000000e+00 3.9466057004926580e-01 1.9054827900571190e+00 1.0000000000000000e+00 5.0838151569116530e-01 6.1830844172557309e-01
0.0000000000000000e+00 3.2381344496102082e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.2243538233875388e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.8857969842886271e-01 0.0000000000000000e+00
1.3630513852898371e-01 3.2381344496102082e-01 1.0659494948313131e+00 3.5721176852083503e-01 4.2243538233875388e-01 2.1563514402189515e-01 9.0419094905938302e-02 5.8857969842886271e-01 8.0199875246628652e-02
2.2039413496421281e-01 3.2381344496102082e-01 3.7143325133546718e+00 4.4136167239871149e-01 4.2243538233875388e-01 4.2036850232350087e-01 1.7124443353533850e-01 5.8857969842886271e-01 1.7775908221166789e-01
2.3514073979535491e-01 3.2381344496102082e-01 4.0849053569079548e+00 4.8236837228970370e-01 4.2243538233875388e-01 6.4918668848831707e-01 3.7354589994739390e-01 5.8857969842886271e-01 4.8599291334292827e-01
2.5215035401689417e-01 3.2381344496102082e-01 4.4088818173605873e+00 5.1097981879125542e-01 4.2243538233875388e-01 9.2283521779705846e-01 4.3553721708864718e-01 5.8857969842886271e-01 5.6556600572185478e-01
2.7408057036589500e-01 3.2381344496102082e-01 4.7059346634738404e+00 5.7752687450494256e-01 4.2243538233875388e-01 1.8477632772595058e+00 4.9892060681949069e-01 5.8857969842886271e-01 6.3116547269740220e-01
3.0583886216651179e-01 3.2381344496102082e-01 4.9863608040506930e+00 6.0519932300629975e-01 4.2243538233875388e-01 2.1158511054199010e+00 5.7218082658540403e-01 5.8857969842886271e-01 6.8955370440343766e-01
3.5962853568972569e-01 3.2381344496102082e-01 5.2571955182782499e+00 6.4394340024899011e-01 4.2243538233875388e-01 2.3400667044643026e+00 6.6512129064265668e-01 5.8857969842886271e-01 7.4349481785299321e-01
4.7907176661741258e-01 3.2381344496102082e-01 5.5279685012172193e+00 7.1954591896073838e-01 4.2243538233875388e-01 2.5430108660523905e+00 7.9501840851298855e-01 5.8857969842886271e-01 7.9441249322000895e-01
1.0000000000000000e+00 3.2381344496102082e-01 5.7863958309349384e+00 1.0000000000000000e+00 4.2243538233875388e-01 2.7406620196734921e+00 1.0000000000000000e+00 5.8857969842886271e-01 8.4297626118738245e-01
0.0000000000000000e+00 3.4444108321899569e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.8898628240848568e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.5334439613468953e-01 0.0000000000000000e+00
1.3630513852898371e-01 3.4444108321899569e-01 1.1597275399983862e+00 3.5721176852083503e-01 4.8898628240848568e-01 3.8753829922658495e-01 9.0419094905938302e-02 6.5334439613468953e-01 1.0277786145362573e-01
2.2039413496421281e-01 3.4444108321899569e-01 4.0455325789854237e+00 4.4136167239871149e-01 4.8898628240848568e-01 8.2448780041915604e-01 1.7124443353533850e-01 6.5334439613468953e-01 2.2793267281688007e-01
2.3514073979535491e-01 3.4444108321899569e-01 4.4497204602559268e+00 4.8236837228970370e-01 4.8898628240848568e-01 1.2976855639019500e+00 3.7354589994739390e-01 6.5334439613468953e-01 6.2370696807190207e-01
2.5215035401689417e-01 3.4444108321899569e-01 4.8031413006703882e+00 5.1097981879125542e-01 4.8898628240848568e-01 1.8635366801853384e+00 4.3553721708864718e-01 6.5334439613468953e-01 7.2590142390077128e-01
2.7408057036589500e-01 3.4444108321899569e-01 5.1271780658287218e+00 5.7752687450494256e-01 4.8898628240848568e-01 3.7810937526353565e+00 4.9892060681949069e-01 6.5334439613468953e-01 8.1014342488460711e-01
3.0583886216651179e-01 3.4444108321899569e-01 5.4329567369625140e+00 6.0519932300629975e-01 4.8898628240848568e-01 4.3353280163856915e+00 5.7218082658540403e-01 6.5334439613468953e-01 8.8511374992953029e-01
3.5962853568972569e-01 3.4444108321899569e-01 5.7280190675165112e+00 6.4394340024899011e-01 4.8898628240848568e-01 4.7987388016497068e+00 6.6512129064265668e-01 6.5334439613468953e-01 9.5436108832495092e-01
4.7907176661741258e-01 3.4444108321899569e-01 6.0220549752336465e+00 7.1954591896073838e-01 4.8898628240848568e-01 5.2236214448054303e+00 7.9501840851298855e-01 6.5334439613468953e-01 1.0197207087738525e+00
1.0000000000000000e+00 3.4444108321899569e-01 6.3023950745822228e+00 1.0000000000000000e+00 4.8898628240848568e-01 5.6230805568993141e+00 1.0000000000000000e+00 6.5334439613468953e-01 1.0820828106975735e+00
0.0000000000000000e+00 3.7304878605588748e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.1750374864074844e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.0907663222094708e-01 0.0000000000000000e+00
1.3630513852898371e-01 3.7304878605588748e-01 1.2491456892842225e+00 3.5721176852083503e-01 5.1750374864074844e-01 4.3974474296123967e-01 9.0419094905938302e-02 7.0907663222094708e-01 1.2728301245576895e-01
2.2039413496421281e-01 3.7304878605588748e-01 4.3471924494641492e+00 4.4136167239871149e-01 5.1750374864074844e-01 9.4326353733985635e-01 1.7124443353533850e-01 7.0907663222094708e-01 2.8243073497802973e-01
2.3514073979535491e-01 3.7304878605588748e-01 4.7815745703124888e+00 4.8236837228970370e-01 5.1750374864074844e-01 1.4889577299026344e+00 3.7354589994739390e-01 7.0907663222094708e-01 7.7346633290482958e-01
2.5215035401689417e-01 3.7304878605588748e-01 5.1615151210857206e+00 5.1097981879125542e-01 5.1750374864074844e-01 2.1411627004114284e+00 4.3553721708864718e-01 7.0907663222094708e-01 9.0028121323156207e-01
2.7408057036589500e-01 3.7304878605588748e-01 5.5099303199971592e+00 5.7752687450494256e-01 5.1750374864074844e-01 4.3502838944037112e+00 4.9892060681949069e-01 7.0907663222094708e-01 1.0048114463241342e+00
3.0583886216651179e-01 3.7304878605588748e-01 5.8386722506419266e+00 6.0519932300629975e-01 5.1750374864074844e-01 4.9890707920092439e+00 5.7218082658540403e-01 7.0907663222094708e-01 1.0978253723244125e+00
3.5962853568972569e-01 3.7304878605588748e-01 6.1556515429690535e+00 6.4394340024899011e-01 5.1750374864074844e-01 5.5233202830784043e+00 6.6512129064265668e-01 7.0907663222094708e-01 1.1837273929869574e+00
4.7907176661741258e-01 3.7304878605588748e-01 6.4699725000472856e+00 7.1954591896073838e-01 5.1750374864074844e-01 6.0128878453429486e+00 7.9501840851298855e-01 7.0907663222094708e-01 1.2648041147563922e+00
1.0000000000000000e+00 3.7304878605588748e-01 6.7702094016478771e+00 1.0000000000000000e+00 5.1750374864074844e-01 6.4722581465013835e+00 1.0000000000000000e+00 7.0907663222094708e-01 1.3421769582142347e+00
0.0000000000000000e+00 4.2045566125150102e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.5828843146141471e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.6054691184180245e-01 0.0000000000000000e+00
1.3630513852898371e-01 4.2045566125150102e-01 1.3386114331900258e+00 3.5721176852083503e-01 5.5828843146141471e-01 4.8567428808947799e-01 9.0419094905938302e-02 7.6054691184180245e-01 1.5485643881752667e-01
2.2039413496421281e-01 4.2045566125150102e-01 4.6338533547029117e+00 4.4136167239871149e-01 5.5828843146141471e-01 1.0422176515513411e+00 1.7124443353533850e-01 7.6054691184180245e-01 3.4380969847346909e-01
2.3514073979535491e-01 4.2045566125150102e-01 5.0961757799810679e+00 4.8236837228970370e-01 5.5828843146141471e-01 1.6485541501895309e+00 3.7354589994739390e-01 7.6054691184180245e-01 9.4236522342256412e-01
2.5215035401689417e-01 4.2045566125150102e-01 5.5006789832377638e+00 5.1097981879125542e-01 5.5828843146141471e-01 2.3731829216817708e+00 4.3553721708864718e-01 7.6054691184180245e-01 1.0969708762740267e+00
2.7408057036589500e-01 4.2045566125150102e-01 5.8716801660875939e+00 5.7752687450494256e-01 5.5828843146141471e-01 4.8262115075097700e+00 4.9892060681949069e-01 7.6054691184180245e-01 1.2243953677251940e+00
3.0583886216651179e-01 4.2045566125150102e-01 6.2216676776212934e+00 6.0519932300629975e-01 5.5828843146141471e-01 5.5359106376908915e+00 5.7218082658540403e-01 7.6054691184180245e-01 1.3377636293370891e+00
3.5962853568972569e-01 4.2045566125150102e-01 6.5587234192577748e+00 6.4394340024899011e-01 5.5828843146141471e-01 6.1294789793466782e+00 6.6512129064265668e-01 7.6054691184180245e-01 1.4424524442757904e+00
4.7907176661741258e-01 4.2045566125150102e-01 6.8906913058038377e+00 7.1954591896073838e-01 5.5828843146141471e-01 6.6719932127990269e+00 7.9501840851298855e-01 7.6054691184180245e-01 1.5412629089430381e+00
1.0000000000000000e+00 4.2045566125150102e-01 7.2093345917299541e+00 1.0000000000000000e+00 5.5828843146141471e-01 7.1816856768760555e+00 1.0000000000000000e+00 7.6054691184180245e-01 1.6355723475004056e+00
0.0000000000000000e+00 5.2517424848015293e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.4163638315791816e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.1335242002336505e-01 0.0000000000000000e+00
1.3630513852898371e-01 5.2517424848015293e-01 1.4275460731755967e+00 3.5721176852083503e-01 6.4163638315791816e-01 5.3131536751283748e-01 9.0419094905938302e-02 8.1335242002336505e-01 1.8827249304720772e-01
2.2039413496421281e-01 5.2517424848015293e-01 4.9196807717498512e+00 4.4136167239871149e-01 6.4163638315791816e-01 1.1314024385773542e+00 1.7124443353533850e-01 8.1335242002336505e-01 4.1827764594850197e-01
2.3514073979535491e-01 5.2517424848015293e-01 5.4090343391630116e+00 4.8236837228970370e-01 6.4163638315791816e-01 1.7913298457403126e+00 3.7354589994739390e-01 8.1335242002336505e-01 1.1475914657785431e+00
2.5215035401689417e-01 5.2517424848015293e-01 5.8366537382283585e+00 5.1097981879125542e-01 6.4163638315791816e-01 2.5823201584003899e+00 4.3553721708864718e-01 8.1335242002336505e-01 1.3360137102625125e+00
2.7408057036589500e-01 5.2517424848015293e-01 6.2282090213874977e+00 5.7752687450494256e-01 6.4163638315791816e-01 5.2640627091287486e+00 4.9892060681949069e-01 8.1335242002336505e-01 1.4912615403438734e+00
3.0583886216651179e-01 5.2517424848015293e-01 6.5967683202893150e+00 6.0519932300629975e-01 6.4163638315791816e-01 6.0389037907234737e+00 5.7218082658540403e-01 8.1335242002336505e-01 1.6293585517367735e+00
3.5962853568972569e-01 5.2517424848015293e-01 6.9505113948492268e+00 6.4394340024899011e-01 6.4163638315791816e-01 6.6854279255812523e+00 6.6512129064265668e-01 8.1335242002336505e-01 1.7568736130917590e+00
4.7907176661741258e-01 5.2517424848015293e-01 7.2960835870261747e+00 7.1954591896073838e-01 6.4163638315791816e-01 7.2733762199003733e+00 7.9501840851298855e-01 8.1335242002336505e-01 1.8772348558857290e+00
1.0000000000000000e+00 5.2517424848015293e-01 7.6307790551616668e+00 1.0000000000000000e+00 6.4163638315791816e-01 7.8282670971882471e+00 1.0000000000000000e+00 8.1335242002336505e-01 1.9921397494336028e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 9.9999999999999978e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000002e+00 0.0000000000000000e+00
1.3630513852898371e-01 1.0000000000000000e+00 1.5195244777447030e+00 3.5721176852083503e-01 9.9999999999999978e-01 5.8121787502623956e-01 9.0419094905938302e-02 1.0000000000000002e+00 3.2213038567711078e-01
2.2039413496421281e-01 1.0000000000000000e+00 5.1934811910462511e+00 4.4136167239871149e-01 9.9999999999999978e-01 1.2264042681339391e+00 1.7124443353533850e-01 1.0000000000000002e+00 7.1839343946156919e-01
2.3514073979535491e-01 1.0000000000000000e+00 5.7081164695804230e+00 4.8236837228970370e-01 9.9999999999999978e-01 1.9369862228154229e+00 3.7354589994739390e-01 1.0000000000000002e+00 1.9804680979372999e+00
2.5215035401689417e-01 1.0000000000000000e+00 6.1579042734682217e+00 5.1097981879125542e-01 9.9999999999999978e-01 2.7883237397610952e+00 4.3553721708864718e-01 1.0000000000000002e+00 2.3058390184686548e+00
2.7408057036589500e-01 1.0000000000000000e+00 6.5697809226909483e+00 5.7752687450494256e-01 9.9999999999999978e-01 5.6729517496684121e+00 4.9892060681949069e-01 1.0000000000000002e+00 2.5737567688926721e+00
3.0583886216651179e-01 1.0000000000000000e+00 6.9573115396522009e+00 6.0519932300629975e-01 9.9999999999999978e-01 6.5071429479503839e+00 5.7218082658540403e-01 1.0000000000000002e+00 2.8120215598088341e+00
3.5962853568972569e-01 1.0000000000000000e+00 7.3285148199650783e+00 6.4394340024899011e-01 9.9999999999999978e-01 7.2038828020492502e+00 6.6512129064265668e-01 1.0000000000000002e+00 3.0320584016117449e+00
4.7907176661741258e-01 1.0000000000000000e+00 7.6883818423070585e+00 7.1954591896073838e-01 9.9999999999999978e-01 7.8378147167177570e+00 7.9501840851298855e-01 1.0000000000000002e+00 3.2399200169179956e+00
1.0000000000000000e+00 1.0000000000000000e+00 8.0342782300821742e+00 1.0000000000000000e+00 9.9999999999999978e-01 8.4364043549758438e+00 1.0000000000000000e+00 1.0000000000000002e+00 3.4384357369834380e+00


==> data/example_II_1b/trimmed_Errors_N64.csv <==
Epoch Testing_Error
0 0.08250620825669763
1 0.0843910047421808
2 0.08043433633547606
3 0.07725282200663439
4 0.073310727127819
5 0.06981552789370264
6 0.06980422237972864
7 0.06846732617776884
8 0.06805597586315935
9 0.06687157596580877
10 0.06324157371533737
11 0.059743102016438156
12 0.05667209217719935
13 0.055254359846214796
14 0.0546035800541562
15 0.05392477212666489
16 0.05353427549145615
17 0.05335795164147435
18 0.05332512348640492
19 0.05327741547033782
20 0.053295384190446715
21 0.05321721418859592
22 0.05281758253809046
23 0.052325074052160005
24 0.05185743482116471
25 0.0513186045556157
26 0.050648432292546244
27 0.05006633573463486
28 0.04963828106375626
29 0.049278529165548805
30 0.04905053477799142
31 0.04894630874078742
32 0.04881550692277297
33 0.04879922545785314
34 0.04835964714802579
35 0.04789908802140456
36 0.04771065636316461
37 0.04756013032477237
38 0.04753096216977825
39 0.047589283974184125
40 0.04762262372702021
41 0.04735964022667114
42 0.04712074954675852
43 0.046852289605607576
44 0.04663583764873913
45 0.04646344312999392
46 0.046373153567145185
47 0.04633365388999397
48 0.0460995306180835
49 0.04593438848647409
50 0.045837730637865504
51 0.04578564694461967
52 0.045752136699289916
53 0.04573027663987298
54 0.045735584390846296
55 0.04575540085514081
56 0.04584117777259116
57 0.04594196819732343
58 0.04598277982952548
59 0.0459215324147131
60 0.04600505659568414
61 0.04609299203230169
62 0.04617793973097465
63 0.046293620258258346
64 0.04640834740968302
65 0.04644449508407186
66 0.046235815280511704
67 0.04608044642877366
68 0.0459203732464927
69 0.04580380052159969
70 0.04577751607865088
71 0.04586244964201315
72 0.04594419502785879
73 0.04602392982935538
74 0.04609974968646016
75 0.04618327853750769
76 0.046176217424980334
77 0.04622215861544855
78 0.046164390503902836
79 0.046101901893005115
80 0.04605815168487907
81 0.045981215651678585
82 0.04594089354154716
83 0.04591635531328059
84 0.0458133336226583
85 0.045736462899746
86 0.045697050928656474
87 0.04572361167006491
88 0.04573515183085206
89 0.04583335639903058
90 0.04585233600664402
91 0.045848347393337166
92 0.04583062732085288
93 0.045819843032998554
94 0.04582693740551476
95 0.045807546007055513
96 0.045784665810803704
97 0.04577196946890632
98 0.04577105795009931
99 0.045865628826195395
100 0.045987046355323115
110 0.046049713334951003
120 0.04506667051583578
130 0.04511320391769065
140 0.04553118484853551
150 0.04569387011631683
160 0.04565171531390699
170 0.0462002354002745
180 0.046597330788043956
190 0.045705428118829244
200 0.04521950149190863
210 0.04476965744412858
220 0.04572018799092556
230 0.04586701609045829
240 0.0452658697229679
250 0.04598591037614742
260 0.04602548950852919
270 0.04599401604133319
280 0.04602234002471975
290 0.04528190752617276
300 0.045171358198152545
310 0.045092597563341746
320 0.045528724885657096
330 0.0449110494300662
340 0.04577922355608082
350 0.044002782769249286
360 0.04448332973611554
370 0.045084501547861366
380 0.0462915822033796
390 0.0448644530852196
400 0.04500208859084005
410 0.04488158388973043
420 0.04467003547309409
430 0.044626828428119984
440 0.04373716100935853
450 0.043531337869945126
460 0.04381653203107352
470 0.04351807760432465
480 0.04406796188228579
490 0.04311877896887312
500 0.043103914560004855
510 0.04266818128930339
520 0.04335782840462035
530 0.04286594314092375
540 0.04430997506506263
550 0.043491076907528514
560 0.04221326185710794
570 0.04274050725428457
580 0.04198021759462206
590 0.04153390443638554
600 0.04214011069194648
610 0.043128048527231205
620 0.04284123277658583
630 0.04179227681884984
640 0.041263027289842075
650 0.04269946517159803
660 0.04091375834807674
670 0.04051909926140329
680 0.041407686788920164
690 0.04036024611878747
700 0.04041852656273053
710 0.04138141787731023
720 0.040495741239956605
730 0.03960311522003332
740 0.03912797712127798
750 0.03860228963541158
760 0.039483597039687734
770 0.038700055003488845
780 0.043333314419711604
790 0.03867203153750392
800 0.03609516231007557
810 0.03434538356598865
820 0.03517590189156428
830 0.033262947665849044
840 0.03252010225865314
850 0.0400350737230786
860 0.034623626224579165
870 0.03703090479243361
880 0.034828131567247025
890 0.03378115514085265
900 0.03549201041599368
910 0.03479506448448423
920 0.03946966425170829
930 0.03884441428267641
940 0.03123595165760299
950 0.03530249446799949
960 0.0314778762006371
970 0.030023871235916513
980 0.03200991290091102
990 0.02931920355381351
1000 0.030648256299570777
1100 0.03050175808661587
1200 0.027699037353338663
1300 0.02770826154943995
1400 0.02638793900828561
1500 0.024784836589148197
1600 0.024293834053011432
1700 0.026281807097888906
1800 0.024171255117641302
1900 0.025272153700577157
2000 0.024336568549813257
2100 0.022074678168267876
2200 0.02205101361393278
2300 0.02372549500986578
2400 0.021899724111181254
2500 0.02140830693729097
2600 0.021271494926219183
2700 0.020848019261073405
2800 0.021859855823992386
2900 0.020975400425778404
3000 0.0211281587320937
3100 0.020923681643964562
3200 0.020332763420964402
3300 0.021588036502241642
3400 0.020886344531056162
3500 0.02279773501269276
3600 0.020761264770041185
3700 0.020883653849371336
3800 0.020711952126972414
3900 0.019893716779593208
4000 0.02108016732215617
4100 0.021339057716182264
4200 0.02053853679487508
4300 0.021123598911222945
4400 0.023271285345524254
4500 0.020179720493576133
4600 0.020509801202089117
4700 0.021257786307443117
4800 0.021769111613997073
4900 0.0206451851463408
5000 0.02056661656420168
5100 0.019586740460374754
5200 0.02351148697242854
5300 0.020610025463957755
5400 0.020954867549976622
5500 0.021405098777029657
5600 0.02195003498300374
5700 0.020079291627420698
5800 0.0202469691229068
5900 0.01975356439316626
6000 0.02226044851587197
6100 0.020187074565737283
6200 0.02060514744303274
6300 0.022277161974067844
6400 0.023576369968996008
6500 0.022067902622003276
6600 0.021920666370000744
6700 0.020216383631740067
6800 0.022897510291077568
6900 0.021090652729211005
7000 0.020001313033882903
7100 0.019622905428199063
7200 0.019608929157199546
7300 0.019627334904277108
7400 0.020047586626768938
7500 0.020608688806054657
7600 0.022423858817282323
7700 0.021413345944812853
7800 0.020306303872793093
7900 0.019072681391870384
8000 0.021573134339899065
8100 0.019082063951915165
8200 0.020165305564624744
8300 0.019818734777226694
8400 0.02105520743110001
8500 0.021102648839366578
8600 0.020117725964763973
8700 0.020699124935210894
8800 0.020772871833929736
8900 0.01951481764630856
9000 0.020145404586588884
9100 0.019317642231266995
9200 0.019825858606332594
9300 0.018921968232062134
9400 0.019409295774391724
9500 0.02100053103976067
9600 0.01874248839665243
9700 0.019331666662727804
9800 0.018951981503413623
9900 0.02304257142403096
10000 0.019449403407763986
11000 0.020626335430553366
12000 0.02010821712748874
13000 0.01909462935711906
14000 0.017987632043126655
15000 0.018378896530954543
16000 0.01738621504333821
17000 0.017782166180065624
18000 0.01929161638932313
19000 0.01783093491396327
20000 0.017178321226473742
21000 0.028394625740477998
22000 0.017647170205253148
23000 0.018197820356064914
24000 0.017744495861786454
25000 0.02234405410355709
26000 0.01727900076661909
27000 0.017334970449927302
28000 0.01755980086510994
29000 0.01691899321396977
30000 0.016894692031501193
31000 0.016918190731568684
32000 0.016930290848998098
33000 0.017070898439844155
34000 0.016838604104590715
35000 0.016896277706419365
36000 0.016748026602510048
37000 0.016826371217462815
38000 0.01675441382018252
39000 0.016784078673526638
40000 0.016728802964831303
41000 0.016740496816890226
42000 0.016718053146092208
43000 0.01689419192339744
44000 0.01673682280784051
45000 0.016739005936519058
46000 0.016674738338409708
47000 0.016751230384236173
48000 0.016749270733063173
49000 0.016705047110413374
50000 0.01673470748255377
51000 0.01663438316127991
52000 0.016607005510387664
53000 0.016580066243317683
54000 0.01674708797886519
55000 0.016643649209135757
56000 0.016653345669394276
57000 0.016634297442487674
58000 0.0165924273744185
59000 0.016559393788461076
60000 0.016609162029844634
61000 0.016663004644378077
62000 0.01655227813502332
63000 0.016655102192761142
64000 0.016587897809894604
65000 0.016574202934542866
66000 0.016494799311996405
67000 0.016551470345203847
68000 0.016502982298791397
69000 0.016499355826425297
70000 0.01649559577295037
71000 0.016679787895159864
72000 0.016512341483943663
73000 0.016532718839734003
74000 0.016475135609169935
75000 0.016561205412631525
76000 0.016572124425463807
77000 0.016492362559333763
78000 0.016566444820652344
79000 0.01643786091963592
80000 0.016442200501846593
81000 0.016429475235166635
82000 0.016568563131234417
83000 0.016464853165552712
84000 0.01644868105570062
85000 0.016500027965517177
86000 0.01643180014533274
87000 0.016405606709097124
88000 0.016482436024440345
89000 0.01642257913303951
90000 0.01646894670484694
91000 0.016447594463844143
92000 0.01644773756871514
93000 0.016550038463322227
94000 0.016454116109933647
95000 0.016395164248202383
96000 0.01642757423660929
97000 0.016442148239564525
98000 0.016373406313603563
99000 0.01640958077094795
100000 0.016407046497725983
101000 0.016391615685591467
102000 0.016374392241590208
103000 0.016519500520546432
104000 0.01661917609077896
105000 0.016519563534922302
106000 0.01636096866871061
107000 0.016387052568509513
108000 0.016725196649206586
109000 0.016547538645956796
110000 0.016334705540064588
111000 0.016373536888300778
112000 0.01639338318387439
113000 0.016368883820881138
114000 0.01634567912174314
115000 0.016354808059015024
116000 0.01639008452968336
117000 0.01633832663517469
118000 0.016368500014650844
119000 0.01644779125303964
120000 0.01632634232513729
121000 0.016315957699772888
122000 0.01634677982533565
123000 0.016301625031688527
124000 0.01632717322776379
125000 0.016352460676949187
126000 0.016314035216028252
127000 0.016320096966728682
128000 0.016310205262900102
129000 0.016293665934998237
130000 0.01631695803489743
131000 0.01629518721647615
132000 0.01635209631261338
133000 0.016348273674380697
134000 0.01631185567856522
135000 0.016270762302285097
136000 0.016270716105809466
137000 0.01625096332606668
138000 0.016415408993923724
139000 0.01627760752931925
140000 0.016350352217827695
141000 0.016273647833305573
142000 0.016340942520225454
143000 0.016254464988600965
144000 0.016279232607666595
145000 0.016298513074799636
146000 0.016283298647920247
147000 0.016328646664224244
148000 0.016357277800554734
149000 0.016336154805780996
150000 0.01625509718168734
151000 0.01626673137074014
152000 0.016244137316964478
153000 0.016255116554859256
154000 0.0162404747603944
155000 0.01624400223947701
156000 0.016296310726445485
157000 0.016225371247465033
158000 0.016245852215973033
159000 0.016265123548778192
160000 0.01625568581901433
161000 0.016294286095898752
162000 0.016322487741072624
163000 0.016297814262159156
164000 0.01622859668844386
165000 0.01623965087356576
166000 0.016215607723519505
167000 0.01622924909496352
168000 0.01621397093605513
169000 0.016215112078117537
170000 0.016271214990395213
171000 0.016202590464047355
172000 0.016216790861757847
173000 0.01623823596068802
174000 0.016232133436323744
175000 0.01626636070287422
176000 0.016292569943008647
177000 0.016261585619509716
178000 0.016207992893172127
179000 0.01621619463348613
180000 0.016190889768775734
181000 0.016206640254289927
182000 0.01619100074314021
183000 0.016324212509205578
184000 0.016285429306029827
185000 0.016209080469925658
186000 0.016210653682443666
187000 0.01623524224284464
188000 0.016212746750409845
189000 0.016203137609638842
190000 0.016210347476788865
191000 0.016183408942997284
192000 0.016194219905507613
193000 0.016199113284112884
194000 0.016214116935125873
195000 0.016239583902071468
196000 0.01621147391668842
197000 0.016174356445556034
198000 0.01623360192574712
199000 0.01617014394946609
200000 0.016171994258681977
201000 0.016205125752425425
202000 0.01619358387383802
203000 0.01623332729477315
204000 0.016243633469259208
205000 0.01621784657644179
206000 0.016181728968251288
207000 0.016177952088306774
208000 0.016152701522320494
209000 0.016173944872390895
210000 0.01615370789995729
211000 0.01615420994641768
212000 0.01621372195125612
213000 0.01615651319860835
214000 0.016150824866634276
215000 0.01618735053191085
216000 0.0161739290781971
217000 0.01622098251259731
218000 0.01621266906465658
219000 0.016203930437709662
220000 0.016172163222002413
221000 0.016160420472078264
222000 0.016135455627948058
223000 0.016163794887933975
224000 0.016136531037087183
225000 0.01623456551465301
226000 0.016190799892769985
227000 0.01614414956769065
228000 0.01614435698719868
229000 0.016174124949375545
230000 0.016143149193481848
231000 0.016145752176519396
232000 0.01614356506132668
233000 0.016138208453762404
234000 0.016138642941883302
235000 0.016158371521219583
236000 0.016175957936461084
237000 0.016179587743760295
238000 0.016192120338292173
239000 0.016177057228271143
240000 0.016143058228624784
241000 0.016109846116058996
242000 0.016198282727128834
243000 0.016141421696945144
244000 0.016140145920967987
245000 0.01614380418929502
246000 0.016130938133780474
247000 0.016284063952424824
248000 0.016179424258136038
249000 0.016117056881239433
250000 0.01611932307290378
251000 0.01611033471354107
252000 0.01612189432273702
253000 0.016124505420080423
254000 0.01621675135678105
255000 0.016129703115933407
256000 0.016196491047269855
257000 0.016191913488730243
258000 0.01629197776329074
259000 0.01620108592841042
260000 0.01617521605607707
261000 0.016163361375611526
262000 0.01616453224394269
263000 0.016236242063892528
264000 0.016144044556939803
265000 0.016093983317277377
266000 0.016116389463460952
267000 0.0160976648962818
268000 0.01610847143265518
269000 0.016106565343848984
270000 0.01618076495046731
271000 0.01612361750202793
272000 0.016133872548037605
273000 0.01620207614243224
274000 0.016108337690948795
275000 0.01609168518333722
276000 0.016078806467686176
277000 0.01609302552324774
278000 0.016099259482669583
279000 0.016099441177944065
280000 0.016165086840719815
281000 0.01610024690968063
282000 0.016190020763846187
283000 0.01608926943240894
284000 0.01608264441183731
285000 0.016135913862959494
286000 0.016100573074573243
287000 0.01621888549782876
288000 0.016097859823135715
289000 0.01613642324183789
290000 0.01615260836687701
291000 0.0160864246154809
292000 0.016077608792134306
293000 0.01619889511458558
294000 0.016072379507833568
295000 0.016117992140331796
296000 0.016089171568757388
297000 0.016069925894418104
298000 0.016065850926392716
299000 0.01610121056925005
300000 0.016075545360348005
301000 0.01607772571511572
302000 0.016068152250582054
303000 0.016071930657802394
304000 0.016077522812315788
305000 0.016094898379440205
306000 0.016158406598705634
307000 0.016106193639385903
308000 0.016197389197169
309000 0.01609230287051105
310000 0.016079352247851203
311000 0.016063109952888076
312000 0.01616534736691255
313000 0.016069023476035123
314000 0.016079174599401846
315000 0.016097669133363517
316000 0.01607669043153073
317000 0.016192598268219262
318000 0.016140490522086142
319000 0.01608436021975514
320000 0.016057550969049192
321000 0.01605659868190605
322000 0.01607286107228892
323000 0.01608019759142087
324000 0.01618381484694854
325000 0.01606076425838233
326000 0.016259342376581724
327000 0.016107948934017912
328000 0.016167498046838237
329000 0.016156461035640446
330000 0.016117353633468744
331000 0.016088728243823274
332000 0.01610694897262211
333000 0.01619018400609796
334000 0.016091902141915252
335000 0.01605166639500151
336000 0.016061461795940042
337000 0.016062650039681436
338000 0.016065782279503126
339000 0.016054769023797374
340000 0.01611205077422733
341000 0.01606711919266842
342000 0.016100107492351523
343000 0.0161238728305783
344000 0.01604836864820939
345000 0.016041711399252086
346000 0.01603868405734529
347000 0.016078654718477955
348000 0.016046868737992277
349000 0.016056637145428317
350000 0.016110206677941274
351000 0.01608705878802443
352000 0.016411749660192182
353000 0.016042941602620788
354000 0.016040981135775807
355000 0.016074989710763612
356000 0.01606504635686868
357000 0.01617545987558502
358000 0.01604419942702627
359000 0.016071891863106896
360000 0.01609813396455335
361000 0.016056875665764813
362000 0.01604751397460697
363000 0.01619796989970129
364000 0.016033537976410973
365000 0.01605207304701724
366000 0.0160483626694054
367000 0.016044686567194655
368000 0.0160274290352241
369000 0.016068817983917225
370000 0.01603786297712987
371000 0.016036374823629636
372000 0.016046963059252333
373000 0.016035491966221456
374000 0.016040067278442118
375000 0.016048998683294322
376000 0.016140295026451208
377000 0.016066549881768772
378000 0.016265086880366084
379000 0.016049387273432338
380000 0.016035659107536033
381000 0.016057721692860617
382000 0.016117150638551483
383000 0.016029035129501296
384000 0.01604138679257761
385000 0.01606506744123116
386000 0.01605018857148986
387000 0.01611802114666813
388000 0.016114028872545684
389000 0.016051053905528977
390000 0.016028702910568966
391000 0.016023010814567522
392000 0.016042864080847003
393000 0.01605559357172915
394000 0.016162484438416353
395000 0.016029368813426082
396000 0.016220724633674476
397000 0.016063282407918746
398000 0.01609882643976181
399000 0.016066274332698385
400000 0.01607388422512431
401000 0.016054173782639465
402000 0.016072526528710253
403000 0.016166920831578314
404000 0.016072249161768415
405000 0.01604513064397687
406000 0.016042972598200072
407000 0.016020679215971678
408000 0.016030900296320937
409000 0.016022037802860177
410000 0.016069950078735386
411000 0.01602888908018579
412000 0.016063928832706072
413000 0.016097422170894833
414000 0.01601135605247668
415000 0.01601671729911846
416000 0.016027574931494603
417000 0.016072348282860513
418000 0.016016776627231045
419000 0.016028608571762606
420000 0.016071517957060324
421000 0.016099719656668572
422000 0.016366762923905785
423000 0.016021816035691135
424000 0.016015959895867706
425000 0.016043008403540348
426000 0.016043554915030993
427000 0.016146083129101315
428000 0.01601879635389082
429000 0.01603227000729345
430000 0.0160432156982325
431000 0.016043500512033553
432000 0.016036504241407724
433000 0.016252120322871627
434000 0.01601008370807858
435000 0.016018197168951562
436000 0.016028218055377068
437000 0.016042946768798597
438000 0.016008048369390123
439000 0.01604612812345063
440000 0.01601343236549364
441000 0.01601082435698035
442000 0.016035391289304975
443000 0.016013460887597603
444000 0.01601675804778471
445000 0.01601332602940567
446000 0.016126127802914145
447000 0.016043308631727645
448000 0.016276682985570487
449000 0.016026208068867353
450000 0.016002238288835225
451000 0.016062460449218188
452000 0.016076972786528893
453000 0.01600529495462822
454000 0.016010572826279452
455000 0.016044677098826805
456000 0.016023428876455244
457000 0.01608024760293464
458000 0.016093080404970685
459000 0.016027847772166808
460000 0.016010328059984747
461000 0.016006331598526196
462000 0.016049010040586564
463000 0.016039483666524832
464000 0.016157322035524675
465000 0.016027588036182223
466000 0.016167366278654324
467000 0.016047733307654966
468000 0.016056421847525055
469000 0.016026871431806634
470000 0.016065222166589933
471000 0.016032181018929736
472000 0.016045222204366216
473000 0.01616247079079495
474000 0.01604194173660018
475000 0.016042660314147666
476000 0.01602822072283522
477000 0.015998722104429215
478000 0.016009721591425004
479000 0.01600089405961252
480000 0.01604306905086129
481000 0.016004356338081872
482000 0.016031507665881836
483000 0.016073589780410038
484000 0.015991772077935517
485000 0.01600415227220547
486000 0.01602653446767881
487000 0.016053981866814712
488000 0.015997393788739024
489000 0.016009911087046292
490000 0.01604675096225976
491000 0.01612231572058238
492000 0.016316214570995014
493000 0.016007717038293328
494000 0.016002507536533064
495000 0.016016786139775124
496000 0.01602142745744386
497000 0.01611061855424627
498000 0.016002409367876204
499000 0.016006800737002915
500000 0.01601287788497811
501000 0.01603238705786786
502000 0.016035863479939017
503000 0.01630862337389764
504000 0.015992905502412447
505000 0.015997048699262297
506000 0.016012940421574737
507000 0.01605176938263583
508000 0.015996286271210206
509000 0.016019649280592956
510000 0.01599648266264546
511000 0.015991899151760476
512000 0.01602317207654172
513000 0.015995452194019488
514000 0.015998382013302122
515000 0.01600897011845691
516000 0.016113155357225652
517000 0.016026215987481905
518000 0.016212376380762242
519000 0.01601267146143127
520000 0.01598549723428964
521000 0.016140390143582563
522000 0.01606771984411438
523000 0.015988051768404645
524000 0.01598907031227988
525000 0.016011394219607965
526000 0.01602484723106739
527000 0.01607288227413819
528000 0.016072947408324764
529000 0.016012390259812846
530000 0.015995517057859465
531000 0.015999289815004064
532000 0.016103323804344892
533000 0.01602776963580804
534000 0.01614625312494192
535000 0.01603025764920109
536000 0.016116618905217192
537000 0.016005212452316703
538000 0.016029992973878967
539000 0.01600078426316785
540000 0.016055356311504537
541000 0.01601369408056098
542000 0.01602107508696558
543000 0.016174026091878544
544000 0.01606650142017114
545000 0.016023209719257955
546000 0.016016524386708957
547000 0.015983704462033132
548000 0.01599323119580245
549000 0.01598465045075754
550000 0.016023490416530718
551000 0.015985096095256713
552000 0.016007094160220278
553000 0.016049362503055668
554000 0.015979525611467368
555000 0.015994000869703724
556000 0.016021917940919655
557000 0.016032761197016313
558000 0.01598179539404068
559000 0.01599590258915563
560000 0.016028822632492196
561000 0.016120691833716932
562000 0.01619404745125585
563000 0.016001697869524534
564000 0.015996383641240404
565000 0.015993685590376876
566000 0.01599830434770575
567000 0.016087910147870425
568000 0.015983549808042563
569000 0.015987370592231858
570000 0.015992208621865955
571000 0.016014278237919427
572000 0.016032851503351705
573000 0.01633316990850239
574000 0.015978441193462808
575000 0.01597883335150802
576000 0.015997766278615648
577000 0.01606778617914625
578000 0.015988170950799793
579000 0.015991211218099356
580000 0.015981783504211238
581000 0.01597609802034834
582000 0.016010813370400785
583000 0.015980631109920058
584000 0.015982825509831176
585000 0.016036381079614498
586000 0.016102790401110154
587000 0.016012747632417248
588000 0.016150301085883462
589000 0.01600268650426578
590000 0.0159892809370205
591000 0.01620163243107072
592000 0.016071863532591803
593000 0.015974295025728166
594000 0.015973791549012444
595000 0.015986401624887615
596000 0.016009779537454045
597000 0.016086357817559054
598000 0.016053674767622268
599000 0.015995879870107543
600000 0.015981481636540715
601000 0.01599876366497954
602000 0.016179383254095743
603000 0.016015707753451215
604000 0.016139895641383264
605000 0.01602685150889061
606000 0.016070119658921533
607000 0.015991637057780537
608000 0.01600558146900304
609000 0.015978367823315378
610000 0.016046216754353314
611000 0.015995784704226808
612000 0.015997663338071906
613000 0.01617422791577762
614000 0.01607825121670984
615000 0.01600456780279477
616000 0.01601190721638514
617000 0.015972422333794797
618000 0.015977006008269234
619000 0.015970517499888877
620000 0.016006894557104318
621000 0.01596846497385627
622000 0.015988843388078287
623000 0.016026931077968803
624000 0.015971692471470327
625000 0.01598287337867952
626000 0.016015716350338167
627000 0.016012895475910838
628000 0.01596763158225426
629000 0.015984758269066868
630000 0.016017427332138335
631000 0.01610582302510606
632000 0.01607353535567092
633000 0.01599910841888144
634000 0.015993382863328545
635000 0.0159716554822199
636000 0.01597155587366343
637000 0.016056748403894688
638000 0.015972533371800626
639000 0.01597012407309043
640000 0.0159763400623826
641000 0.015994215166764088
642000 0.016026096159747982
643000 0.016312976630943877
644000 0.015966057706827064
645000 0.015966817712499748
646000 0.015982220260318904
647000 0.016089707302540758
648000 0.015982300773352085
649000 0.015968383720966556
650000 0.015970261626875305
651000 0.015961016744244137
652000 0.01599654728287835
653000 0.01596902440254403
654000 0.01596884940715405
655000 0.016058965149486886
656000 0.01609346244863961
657000 0.01600204542060138
658000 0.016105309935799006
659000 0.015995088256021944
660000 0.016010765197276434
661000 0.016223238803059144
662000 0.016081135565989325
663000 0.015962979459209027
664000 0.015965770634338013
665000 0.015969964498951324
666000 0.01599429985661926
667000 0.016109314069959964
668000 0.016035903285487887
669000 0.015980240658535278
670000 0.0159692003591509
671000 0.01600125154117382
672000 0.016188728014908508
673000 0.01600198420990547
674000 0.016122161681406854
675000 0.016018798588908586
676000 0.016030360276345686
677000 0.015985013045971774
678000 0.01597609333177828
679000 0.015961855842368148
680000 0.016039041780592685
681000 0.01597939113544684
682000 0.01597562526497719
683000 0.01616725597121311
684000 0.016051521545866854
685000 0.01599138595630224
686000 0.016006110809486215
687000 0.015963179320010058
688000 0.01596300968547796
689000 0.015958306505441635
690000 0.015992876842740478
691000 0.01595454528317094
692000 0.01597630047620183
693000 0.01600912868322144
694000 0.015969392692789693
695000 0.015970667976191063
696000 0.016010125227053675
697000 0.01599519883226881
698000 0.01595561021838345
699000 0.01597594645699712


==> data/example_II_1b/trimmed_Errors_N9.csv <==
Epoch Testing_Error
0 0.31196461031503087
1 0.30478773126116127
2 0.31388457705330025
3 0.3263779232504923
4 0.33728787901462826
5 0.35103536333440455
6 0.3592291292986266
7 0.3649750367836477
8 0.3699074457345128
9 0.36267205828887106
10 0.3525731987030061
11 0.3522269631202513
12 0.3637930592411481
13 0.36419180222220565
14 0.3635046309595257
15 0.3665685231091793
16 0.3732470408235722
17 0.3765700839811153
18 0.373997359620845
19 0.37283032724716125
20 0.3728401897115951
21 0.37050880095388816
22 0.36984587405230307
23 0.3666155215128636
24 0.36369302238401235
25 0.3605897531705595
26 0.3631172291033937
27 0.36753370247001965
28 0.3859045295861323
29 0.3982338989696745
30 0.4080266980583273
31 0.4110355363786972
32 0.402256711591784
33 0.4019360101557073
34 0.3955072205587899
35 0.382205613760118
36 0.3720617220360042
37 0.3663971039990771
38 0.36443371550061004
39 0.3592533042424089
40 0.3597059494586909
41 0.353763919055173
42 0.3426777187823463
43 0.32986793572536627
44 0.32602575746647994
45 0.3249875835596036
46 0.32517729677001456
47 0.3240831079189069
48 0.32122636870139465
49 0.31655291749319736
50 0.3128944476988149
51 0.30732378749083233
52 0.30093200082884175
53 0.2927575722823301
54 0.29067000788933045
55 0.2968130411236726
56 0.30613682609549875
57 0.3124469410310061
58 0.3135782597641449
59 0.3142342905731491
60 0.31364976714033466
61 0.313296638029293
62 0.31399535192610395
63 0.31489899304136715
64 0.3160536005496729
65 0.31681466341616826
66 0.3179828190231305
67 0.32027365888965564
68 0.32350862406435477
69 0.32180151225310266
70 0.32060471664175194
71 0.3192030446011707
72 0.318230601497557
73 0.3170178359439416
74 0.31597880490897184
75 0.31593662298406583
76 0.3202033730976352
77 0.32371105430516856
78 0.3260239900628854
79 0.3275269364727876
80 0.32840633073531084
81 0.3281244518102963
82 0.32726802084515827
83 0.3260951360492586
84 0.32553119330543623
85 0.32499579190880507
86 0.31913687970738036
87 0.31086379505395767
88 0.3036566617622761
89 0.30206725504295495
90 0.3061615882795499
91 0.3074125565290148
92 0.30915483038690456
93 0.31045890433699974
94 0.31269705704740325
95 0.31233979043711596
96 0.31290873713314415
97 0.316062171433581
98 0.32219977957159074
99 0.3280549735366985
100 0.33280756160103014
110 0.3472867871726384
120 0.34303265608988887
130 0.3224992633789411
140 0.31677050920657246
150 0.31296690998663773
160 0.2825470402326039
170 0.28607907965357227
180 0.28735871636804
190 0.2908841613709273
200 0.3033295351820554
210 0.28675141513092833
220 0.2905476855377943
230 0.2954184267926031
240 0.28865827322384824
250 0.2970926311347351
260 0.3213192014966789
270 0.31977317861233223
280 0.30256833009420026
290 0.30140073330069955
300 0.30521577202753686
310 0.30798412874103215
320 0.30597901757520307
330 0.31691612119843937
340 0.3211195502477369
350 0.31602176487552125
360 0.29489231429247303
370 0.3253957787557582
380 0.32169955464783034
390 0.323767228660004
400 0.30226942009682645
410 0.31314320526851325
420 0.3120522232867386
430 0.31201991678666446
440 0.3084941732284877
450 0.29939696689257794
460 0.28792601711553656
470 0.28351488858804574
480 0.27568660103061887
490 0.27344849249466874
500 0.2670778909558338
510 0.2670250596635139
520 0.27552386649756416
530 0.2728674631866995
540 0.2668563815426218
550 0.2679367002541383
560 0.2623874107567862
570 0.26163802502270456
580 0.2581059908933244
590 0.26057357299006373
600 0.2592812322096329
610 0.2577923726269039
620 0.2567358881085429
630 0.26028222242527116
640 0.25680241443451773
650 0.2528476958205284
660 0.26374772882719344
670 0.2694405962002686
680 0.2674354724322723
690 0.2741846621153724
700 0.2633453548744458
710 0.2622447746747866
720 0.2620756012002634
730 0.2565198742451849
740 0.25999576689056847
750 0.26566825761940777
760 0.2635788593257029
770 0.2646429733018006
780 0.2726958451981491
790 0.26096688439684335
800 0.2580010239024813
810 0.26857312755627055
820 0.2716477945672254
830 0.2600588169305781
840 0.25933231371554866
850 0.26088336418017527
860 0.2557399296888508
870 0.2588890652843464
880 0.2706846298491291
890 0.2640754377987778
900 0.2619543137540325
910 0.2620182203550389
920 0.2638589597638436
930 0.27168894266116383
940 0.26596529130582647
950 0.2651968722202519
960 0.2649529657360149
970 0.2664452494162677
980 0.26509936428021935
990 0.26336779822843637
1000 0.2621397219813429
1100 0.27166297951210866
1200 0.265953034681932
1300 0.2623179985844046
1400 0.2651941896700603
1500 0.26351951600004614
1600 0.25953565782859933
1700 0.27021046977625357
1800 0.2572957561442625
1900 0.2608522731015402
2000 0.2630224365058476
2100 0.2666494242424005
2200 0.25882449651236594
2300 0.28718148181493947
2400 0.27613638016742736
2500 0.2634891485002625
2600 0.28970608283078275
2700 0.28028015574535126
2800 0.2656498246342408
2900 0.2659836019206587
3000 0.26975734747801544
3100 0.2688030000163687
3200 0.2714356917270987
3300 0.2674355046164409
3400 0.26623738566967803
3500 0.2603132268308539
3600 0.2842596412936451
3700 0.2710303917720997
3800 0.2894991576925428
3900 0.29033403876326597
4000 0.28597863116173
4100 0.2703068162133003
4200 0.282333717139173
4300 0.2575835949458035
4400 0.28925922825832207
4500 0.26632892514059925
4600 0.28018067526959056
4700 0.27832576049985847
4800 0.2607445587514369
4900 0.2724191703643165
5000 0.2574783466000928
5100 0.26277011779159504
5200 0.2878986460871422
5300 0.287342906881545
5400 0.24141584645562836
5500 0.2721450943509234
5600 0.2383427045535061
5700 0.23371257527443207
5800 0.24990202867228528
5900 0.24160869411160046
6000 0.2728579470818609
6100 0.2378166266480072
6200 0.26122980346393243
6300 0.2375001863299576
6400 0.2341392604897506
6500 0.23013191239584502
6600 0.22941786250007343
6700 0.22732097804810864
6800 0.24432772797232127
6900 0.23505574302015483
7000 0.23242354497516562
7100 0.23786075442686036
7200 0.22876412733279486
7300 0.23174623608954673
7400 0.23511556440887021
7500 0.23250465359583763
7600 0.22964332006161428
7700 0.2209301436181923
7800 0.23000668698095664
7900 0.2204214594745441
8000 0.3170683544223077
8100 0.22250826768269533
8200 0.21877712837895452
8300 0.2160445527466684
8400 0.20973486769977803
8500 0.2231042292287822
8600 0.2144623233395359
8700 0.23238402975856626
8800 0.20569942286297263
8900 0.20320581108512478
9000 0.20177932615981659
9100 0.17440174450547238
9200 0.16946174843293973
9300 0.19998210839744393
9400 0.1802401223022034
9500 0.18633701181583753
9600 0.16535684793684638
9700 0.1631712922291679
9800 0.16038075700399496
9900 0.1571164907038521
10000 0.15606823222304833
11000 0.1541853957924551
12000 0.19424353703662936
13000 0.14847981544316863
14000 0.14684287133997084
15000 0.1392181965012003
16000 0.15605419943369653
17000 0.14209241681831733
18000 0.1424557455291605
19000 0.1350456213432255
20000 0.13707728449663834
21000 0.17084322012801287
22000 0.13444580082547242
23000 0.13904922007444115
24000 0.12879842048260798
25000 0.12870380027625755
26000 0.23412729043307845
27000 0.1289770634699976
28000 0.13182826566390637
29000 0.13815249941169508
30000 0.1330660011738022
31000 0.12631778027322918
32000 0.1268030413900498
33000 0.2184824382090183
34000 0.12768761464257064
35000 0.13995574526390914
36000 0.1230819579518991
37000 0.12836238565053879
38000 0.1300843102191061
39000 0.12319149201345417
40000 0.12627476417445832
41000 0.12126951329449179
42000 0.12431216415632981
43000 0.1547285482130464
44000 0.12528716846067173
45000 0.12027950122721891
46000 0.12262843578510305
47000 0.13337077087452623
48000 0.12489406206306293
49000 0.13252992529217683
50000 0.12333210402548482
51000 0.12467686408624257
52000 0.1259225575742836
53000 0.12797024202945675
54000 0.12772908210663375
55000 0.12624878601784778
56000 0.12426030085901112
57000 0.12339667559767298
58000 0.12416112212227248
59000 0.1321284898561194
60000 0.11981888744699669
61000 0.12336427703267897
62000 0.12013096322313654
63000 0.13847465286414018
64000 0.12260458754567069
65000 0.12790136072295405
66000 0.12191904826627793
67000 0.1266486431225618
68000 0.12088632787670621
69000 0.1281968589867754
70000 0.12604897065877038
71000 0.13232931744947032
72000 0.12302422609161608
73000 0.1236178087577183
74000 0.12364359474994291
75000 0.12148097924088559
76000 0.13510732876885265
77000 0.12325289412956734
78000 0.12352500321213482
79000 0.12533838567596595
80000 0.1224917970994965
81000 0.12197219263905701
82000 0.11946607570373904
83000 0.13164388280554917
84000 0.12195253953787433
85000 0.1220883759657129
86000 0.12477886779800536
87000 0.1254123511794782
88000 0.12024318254610744
89000 0.12202673112938815
90000 0.12137420663061363
91000 0.1206763374257847
92000 0.12737016437889787
93000 0.12252230454004742
94000 0.12888124604296486
95000 0.11960973168621361
96000 0.11937456399385442
97000 0.12039376900676813
98000 0.1249823173075065
99000 0.12418149916712015
109000 0.119952052727554
119000 0.119454795787554
129000 0.1198668105473794
139000 0.11735404409229207
149000 0.1286136011244554
159000 0.11606691983878584
169000 0.11780499611195686
179000 0.11814358798770397
189000 0.12486719610750874
199000 0.12255343175183515
209000 0.11855714568153952
219000 0.11345418135874936
229000 0.11229033270013497
239000 0.11237715982703485
249000 0.11191335808063443
259000 0.111087674031527
269000 0.11057244595987403
279000 0.11076741219897565
289000 0.11078524430455343
299000 0.11012165541054239
309000 0.1103539179961907
319000 0.11010867331285638
329000 0.10980305071860186
339000 0.11016952695763176
349000 0.10997220020810852
359000 0.1091960645857819
369000 0.10914253974025556
379000 0.10917501519069264
389000 0.10928687924962639
398000 0.10961665561885821
408000 0.10901482432269458
418000 0.10929361518223062
428000 0.10905893760492118
438000 0.10999310400304543
448000 0.10883434378914103
458000 0.10917221647274242
468000 0.10860254541679637
478000 0.10825140792249095
488000 0.10828944017725235
498000 0.10830198323302469
508000 0.10850044636557601
518000 0.10808016247380833
528000 0.10810604803167885
538000 0.10812169930047515
548000 0.10828239746054555
558000 0.10807023563859026
568000 0.10789321518186783
578000 0.10826628274178947
588000 0.10798882456821308
598000 0.10794343772591541
608000 0.10828774599181885
618000 0.10793835819460237
628000 0.10781662276866821
638000 0.10788983105305121
648000 0.1078432943050319
658000 0.10762674570235498
668000 0.10775810984656627
678000 0.10793604261823717
688000 0.10758212689637976
698000 0.10736130669206215
708000 0.10740376305140138
718000 0.10741446893998019
728000 0.10735813244144995
738000 0.1075836599941445
748000 0.1072512397106415
758000 0.10737412979653752
768000 0.10735937509828337
778000 0.10722431010696205
788000 0.10728892936414636
798000 0.10819683982870425
808000 0.10713054619512738
818000 0.10728649197165749
828000 0.10736482237468822
838000 0.10780481946069498
848000 0.10769703105746178
858000 0.10763508385988965
868000 0.10780621353789661
878000 0.10721262029946554
888000 0.10720329441089663
898000 0.1073896845638844
908000 0.1071464653216477
918000 0.10742473429902313
928000 0.10713540171489508
938000 0.10708531618569392
948000 0.10710825945143276
958000 0.10707264857056013
968000 0.10698195734398593
978000 0.10708183216164942
988000 0.10705063820738905
998000 0.10721610056819816
1008000 0.10763509307675365
1018000 0.10704813051111235
1028000 0.1070603987141121
1038000 0.10715176426044945
1048000 0.10706725578872359
1058000 0.10707616192921987
1068000 0.10714796496314535
1078000 0.10692738134962168
1088000 0.1076018250384168
1098000 0.10898762264055732
1108000 0.10692899085319144
1118000 0.10697095053004209
1128000 0.10693710701951446
1138000 0.10697441369505986
1148000 0.10690925066134446
1158000 0.10719118955068421
1168000 0.10691960050011547
1178000 0.10696172859099991
1188000 0.1069178888244324
1198000 0.1075105044655553
1208000 0.10704088695669352
1218000 0.10695334311354132
1228000 0.10759721534163771
1238000 0.10718845023742658
1248000 0.10710076893351635
1258000 0.10693831291753589
1268000 0.1070364509282978
1278000 0.10684496794797385
1288000 0.10686563639392552
1298000 0.10695186314390355
1308000 0.107564832752625
1318000 0.10690174562004369
1328000 0.10687224157497537
1338000 0.10702159392752317
1348000 0.1073232236565006
1358000 0.1070249025141132
1368000 0.10678582337055169
1378000 0.10688206344736687
1388000 0.10684506026703791
1398000 0.10726377460003189


==> data/example_II_2a/History_L_shape_new.csv <==
ritz_uni n_elem_uni n_elem_adp rate_uni rate_adp relative_error_uni relative_error_adp
-4.96112165e-03 4.00000000e+00 4.00000000e+00 9.38952443e-01 -9.55195262e-01 5.08341673e-01 4.97071635e-01
-6.21950421e-03 8.00000000e+00 8.00000000e+00 9.13444363e-01 -9.56755499e-01 2.65156858e-01 2.56375521e-01
-6.55727682e-03 1.60000000e+01 1.60000000e+01 8.81999680e-01 -9.77503699e-01 1.40776029e-01 1.32088331e-01
-6.65082036e-03 3.20000000e+01 3.20000000e+01 8.53429006e-01 -9.92244794e-01 7.63871579e-02 6.70820796e-02
-6.67031699e-03 4.80000000e+01 6.40000000e+01 8.34605144e-01 -9.96041172e-01 5.40429395e-02 3.37218251e-02
-6.67776789e-03 6.40000000e+01 1.28000000e+02 8.19497029e-01 -9.98020877e-01 4.25073911e-02 1.69072433e-02
-6.68211493e-03 8.40000000e+01 2.56000000e+02 8.06739451e-01 0.00000000e+00 3.40159352e-02 8.46522648e-03
-6.68437130e-03 1.04000000e+02 0.00000000e+00 7.96135980e-01 0.00000000e+00 2.86321567e-02 0.00000000e+00
-6.68591526e-03 1.28000000e+02 0.00000000e+00 7.85909229e-01 0.00000000e+00 2.42695208e-02 0.00000000e+00
-6.68708096e-03 1.60000000e+02 0.00000000e+00 7.76984497e-01 0.00000000e+00 2.03656712e-02 0.00000000e+00
-6.68776554e-03 1.92000000e+02 0.00000000e+00 7.70219780e-01 0.00000000e+00 1.76756799e-02 0.00000000e+00
-6.68820733e-03 2.24000000e+02 0.00000000e+00 7.64974683e-01 0.00000000e+00 1.56968456e-02 0.00000000e+00
-6.68851191e-03 2.56000000e+02 0.00000000e+00 0.00000000e+00 0.00000000e+00 1.41726158e-02 0.00000000e+00


==> data/example_II_2a/History_Lshape_new.csv <==
ritz_uni n_elem rate_uni rate_adp relative_error_uni relative_error_adp
-4.96112165e-03 4.00000000e+00 9.38952443e-01 -9.55195262e-01 5.08341673e-01 4.97071635e-01
-6.21950421e-03 8.00000000e+00 9.13444363e-01 -9.56755499e-01 2.65156858e-01 2.56375521e-01
-6.55727682e-03 1.60000000e+01 8.81999680e-01 -9.77503699e-01 1.40776029e-01 1.32088331e-01
-6.65082036e-03 3.20000000e+01 8.45616398e-01 -9.92244794e-01 7.63871579e-02 6.70820796e-02
-6.67776789e-03 6.40000000e+01 8.08568093e-01 -9.96041172e-01 4.25073911e-02 3.37218251e-02
-6.68591526e-03 1.28000000e+02 7.76039566e-01 -9.94525178e-01 2.42695208e-02 1.69072433e-02
-6.68851191e-03 2.56000000e+02 0.00000000e+00 0.00000000e+00 1.41726158e-02 8.48576288e-03


==> data/example_II_2a/error_history_Lshape.csv <==
ritz_uni ritz_adp n_qty_uni n_qty_adp N_elements rate_uni rate_adp error_uni error_adp rel_error_uni rel_error_adp
-5.8858492240951464e-03 -5.9357850857577185e-03 6 6.0000000000000000e+00 4.8000000000000000e+01 0.0000000000000000e+00 0.0000000000000000e+00 4.0100354505091446e-02 3.8835122094682067e-02 3.4667651907964342e-01 3.3573830236607849e-01
-6.3782770403898017e-03 -6.4030267605846508e-03 10 1.0000000000000000e+01 1.0800000000000000e+02 9.2786613745766022e-01 9.4611553469024101e-01 2.4963629520658587e-02 2.3951688008468180e-02 2.1581615156835909e-01 2.0706769122959029e-01
-6.5825067286854038e-03 -6.5969611646671932e-03 18 1.8000000000000000e+01 3.0000000000000000e+02 9.0642341205252996e-01 9.5903974896023969e-01 1.4653444040685202e-02 1.3631381085198731e-02 1.2668229583626486e-01 1.1784633336008989e-01
-6.6546973270328585e-03 -6.6631711423546592e-03 34 3.4000000000000000e+01 9.7200000000000000e+02 8.7754938442401298e-01 9.8066285837416878e-01 8.3870272181854316e-03 7.3071605234168681e-03 7.2507723118946030e-02 6.3172034409139904e-02
-6.6716141165681997e-03 -6.6774283371304763e-03 50 5.0000000000000000e+01 2.0280000000000000e+03 8.5069245299574670e-01 9.9074514105146094e-01 6.0422385328535930e-03 4.9880061510935965e-03 5.2236501344461082e-02 4.3122426994739477e-02
-6.6783670691078724e-03 -6.6826605296092445e-03 66 6.6000000000000000e+01 3.4680000000000000e+03 8.3266322566968032e-01 9.8420597558241785e-01 4.7961173263959544e-03 3.7968171414766946e-03 4.1463505256578374e-02 3.2824332014868826e-02
-6.6818057208205810e-03 -6.6851371279552912e-03 82 8.2000000000000000e+01 5.2920000000000000e+03 8.1931931237734046e-01 9.7184808693840674e-01 4.0156491359602279e-03 3.0761377917313524e-03 3.4716183472221274e-02 2.6593898109089409e-02
-6.6841979295787831e-03 -6.6867519757288869e-03 102 1.0200000000000000e+02 8.1120000000000000e+03 8.0787279122478517e-01 9.5968412726723762e-01 3.3676431620250379e-03 2.4965832985354985e-03 2.9114027128238264e-02 2.1583520101269169e-02
-6.6860107817207637e-03 -6.6878900974777552e-03 130 1.3000000000000000e+02 1.3068000000000000e+04 7.9625475500405496e-01 9.4164369129175485e-01 2.7776457986526696e-03 1.9891416914814834e-03 2.4013368175855924e-02 1.7196574096905785e-02
-6.6868492775995474e-03 -6.6883807304338339e-03 152 1.5200000000000000e+02 1.7787000000000000e+04 7.8673283795962279e-01 9.1837911241188330e-01 2.4573002309863008e-03 1.7249402182778243e-03 2.1243909210422872e-02 1.4912493365042703e-02
-6.6875851217878682e-03 -6.6887862355443682e-03 182 1.8200000000000000e+02 2.5392000000000000e+04 7.7923623827492761e-01 8.9240836759780706e-01 2.1369688927459296e-03 1.4711928954299969e-03 1.8474573261554994e-02 1.2718791097410776e-02
-6.6879232542139781e-03 0.0000000000000000e+00 202 0.0000000000000000e+00 3.1212000000000000e+04 7.7330885003326832e-01 0.0000000000000000e+00 1.9724023920954731e-03 0.0000000000000000e+00 1.7051859115839039e-02 0.0000000000000000e+00
-6.6881845630371610e-03 0.0000000000000000e+00 222 0.0000000000000000e+00 3.7632000000000000e+04 7.6944586331798437e-01 0.0000000000000000e+00 1.8351440134164601e-03 0.0000000000000000e+00 1.5865229782452122e-02 0.0000000000000000e+00
-6.6884793043511716e-03 0.0000000000000000e+00 252 0.0000000000000000e+00 4.8387000000000000e+04 7.6544289258794040e-01 0.0000000000000000e+00 1.6668146033548242e-03 0.0000000000000000e+00 1.4409984444621290e-02 0.0000000000000000e+00


==> data/example_II_2a/error_history_Lshape_new.csv <==
ritz_uni n_elem rate_uni rate_adp relative_error_uni relative_error_adp
-4.96112165e-03 4.00000000e+00 9.38952443e-01 -9.55195262e-01 5.08341673e-01 4.97071635e-01
-6.21950421e-03 8.00000000e+00 9.13444363e-01 -9.56755499e-01 2.65156858e-01 2.56375521e-01
-6.55727682e-03 1.60000000e+01 8.81999680e-01 -9.77503699e-01 1.40776029e-01 1.32088331e-01
-6.65082036e-03 3.20000000e+01 8.45616398e-01 -9.92244794e-01 7.63871579e-02 6.70820796e-02
-6.67776789e-03 6.40000000e+01 8.08568093e-01 -9.96041172e-01 4.25073911e-02 3.37218251e-02
-6.68591526e-03 1.28000000e+02 7.76039566e-01 -9.98020877e-01 2.42695208e-02 1.69072433e-02
-6.68851191e-03 2.56000000e+02 0.00000000e+00 0.00000000e+00 1.41726158e-02 8.46522648e-03


==> data/example_II_2a/fem_adaptive_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
2.8641865734330193e-02 0.0000000000000000e+00 0.0000000000000000e+00
5.9133684163454915e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.1197803432115115e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.2466144291192915e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.5934074541476795e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.9500594706251007e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.3136574731855855e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.6806557587916791e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.0469927888671366e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.4083029719816083e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.7601018251503482e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.0976803383757338e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.4150578340996594e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.7005255392948087e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.9182227731179229e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0700103792138507e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.1986506561203694e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.4208762609380445e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.7873514314739005e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.4515003715281671e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.2180469904021394e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.7359307281499512e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1417029053001633e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4806609476980532e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7736219294670215e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0323063310520113e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.2640967093800153e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.4739492061643293e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6652773003120052e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.8403360764219527e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.9999999999999967e-01 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.5966392357804018e-02 0.0000000000000000e+00
2.8641865734330193e-02 1.5966392357804018e-02 9.0421278734625107e-04
5.9133684163454915e-02 1.5966392357804018e-02 1.5149563942245402e-03
9.1197803432115115e-02 1.5966392357804018e-02 1.9852212928368950e-03
1.2466144291192915e-01 1.5966392357804018e-02 2.3459854630245515e-03
1.5934074541476795e-01 1.5966392357804018e-02 2.6119160294339550e-03
1.9500594706251007e-01 1.5966392357804018e-02 2.7886887430017679e-03
2.3136574731855855e-01 1.5966392357804018e-02 2.8780121377575043e-03
2.6806557587916791e-01 1.5966392357804018e-02 2.8795906580505585e-03
3.0469927888671366e-01 1.5966392357804018e-02 2.7922502217605162e-03
3.4083029719816083e-01 1.5966392357804018e-02 2.6143676490062153e-03
3.7601018251503482e-01 1.5966392357804018e-02 2.3436297304732581e-03
4.0976803383757338e-01 1.5966392357804018e-02 1.9761856219677916e-03
4.4150578340996594e-01 1.5966392357804018e-02 1.5058934796296608e-03
4.7005255392948087e-01 1.5966392357804018e-02 9.3016539382474251e-04
4.9182227731179229e-01 1.5966392357804018e-02 3.1266139349499358e-04
5.0000000000000000e-01 1.5966392357804018e-02 0.0000000000000000e+00
5.0700103792138507e-01 1.5966392357804018e-02 0.0000000000000000e+00
5.1986506561203694e-01 1.5966392357804018e-02 0.0000000000000000e+00
5.4208762609380445e-01 1.5966392357804018e-02 0.0000000000000000e+00
5.7873514314739005e-01 1.5966392357804018e-02 0.0000000000000000e+00
6.4515003715281671e-01 1.5966392357804018e-02 0.0000000000000000e+00
7.2180469904021394e-01 1.5966392357804018e-02 0.0000000000000000e+00
7.7359307281499512e-01 1.5966392357804018e-02 0.0000000000000000e+00
8.1417029053001633e-01 1.5966392357804018e-02 0.0000000000000000e+00
8.4806609476980532e-01 1.5966392357804018e-02 0.0000000000000000e+00
8.7736219294670215e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.0323063310520113e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.2640967093800153e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.4739492061643293e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.6652773003120052e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.8403360764219527e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.9999999999999967e-01 1.5966392357804018e-02 0.0000000000000000e+00
0.0000000000000000e+00 3.3472269968798554e-02 0.0000000000000000e+00
2.8641865734330193e-02 3.3472269968798554e-02 1.6785145445638522e-03
5.9133684163454915e-02 3.3472269968798554e-02 2.9326153944333371e-03
9.1197803432115115e-02 3.3472269968798554e-02 3.9030068774852647e-03
1.2466144291192915e-01 3.3472269968798554e-02 4.6521965001269363e-03
1.5934074541476795e-01 3.3472269968798554e-02 5.2056297920771918e-03
1.9500594706251007e-01 3.3472269968798554e-02 5.5740245305356791e-03
2.3136574731855855e-01 3.3472269968798554e-02 5.7603178667094360e-03
2.6806557587916791e-01 3.3472269968798554e-02 5.7636639462096840e-03
3.0469927888671366e-01 3.3472269968798554e-02 5.5816011253203733e-03
3.4083029719816083e-01 3.3472269968798554e-02 5.2109685429891882e-03
3.7601018251503482e-01 3.3472269968798554e-02 4.6475547986450866e-03
4.0976803383757338e-01 3.3472269968798554e-02 3.8847599920307308e-03
4.4150578340996594e-01 3.3472269968798554e-02 2.9137169191626542e-03
4.7005255392948087e-01 3.3472269968798554e-02 1.7406644631962724e-03
4.9182227731179229e-01 3.3472269968798554e-02 5.4603941444345743e-04
5.0000000000000000e-01 3.3472269968798554e-02 0.0000000000000000e+00
5.0700103792138507e-01 3.3472269968798554e-02 0.0000000000000000e+00
5.1986506561203694e-01 3.3472269968798554e-02 0.0000000000000000e+00
5.4208762609380445e-01 3.3472269968798554e-02 0.0000000000000000e+00
5.7873514314739005e-01 3.3472269968798554e-02 0.0000000000000000e+00
6.4515003715281671e-01 3.3472269968798554e-02 0.0000000000000000e+00
7.2180469904021394e-01 3.3472269968798554e-02 0.0000000000000000e+00
7.7359307281499512e-01 3.3472269968798554e-02 0.0000000000000000e+00
8.1417029053001633e-01 3.3472269968798554e-02 0.0000000000000000e+00
8.4806609476980532e-01 3.3472269968798554e-02 0.0000000000000000e+00
8.7736219294670215e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.0323063310520113e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.2640967093800153e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.4739492061643293e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.6652773003120052e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.8403360764219527e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.9999999999999967e-01 3.3472269968798554e-02 0.0000000000000000e+00
0.0000000000000000e+00 5.2605079383565650e-02 0.0000000000000000e+00
2.8641865734330193e-02 5.2605079383565650e-02 2.3647123505679385e-03
5.9133684163454915e-02 5.2605079383565650e-02 4.2448181695772663e-03
9.1197803432115115e-02 5.2605079383565650e-02 5.7311786804376194e-03
1.2466144291192915e-01 5.2605079383565650e-02 6.8878297753052209e-03
1.5934074541476795e-01 5.2605079383565650e-02 7.7460006739309582e-03
1.9500594706251007e-01 5.2605079383565650e-02 8.3185798622949832e-03
2.3136574731855855e-01 5.2605079383565650e-02 8.6085499368364037e-03
2.6806557587916791e-01 5.2605079383565650e-02 8.6139213245389548e-03
3.0469927888671366e-01 5.2605079383565650e-02 8.3308278527558580e-03
3.4083029719816083e-01 5.2605079383565650e-02 7.7549792972579417e-03
3.7601018251503482e-01 5.2605079383565650e-02 6.8814961838785044e-03
4.0976803383757338e-01 5.2605079383565650e-02 5.7039948967351293e-03
4.4150578340996594e-01 5.2605079383565650e-02 4.2180454863436747e-03
4.7005255392948087e-01 5.2605079383565650e-02 2.4598685122690280e-03
4.9182227731179229e-01 5.2605079383565650e-02 7.4838282349179224e-04
5.0000000000000000e-01 5.2605079383565650e-02 0.0000000000000000e+00
5.0700103792138507e-01 5.2605079383565650e-02 0.0000000000000000e+00
5.1986506561203694e-01 5.2605079383565650e-02 0.0000000000000000e+00
5.4208762609380445e-01 5.2605079383565650e-02 0.0000000000000000e+00
5.7873514314739005e-01 5.2605079383565650e-02 0.0000000000000000e+00
6.4515003715281671e-01 5.2605079383565650e-02 0.0000000000000000e+00
7.2180469904021394e-01 5.2605079383565650e-02 0.0000000000000000e+00
7.7359307281499512e-01 5.2605079383565650e-02 0.0000000000000000e+00
8.1417029053001633e-01 5.2605079383565650e-02 0.0000000000000000e+00
8.4806609476980532e-01 5.2605079383565650e-02 0.0000000000000000e+00
8.7736219294670215e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.0323063310520113e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.2640967093800153e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.4739492061643293e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.6652773003120052e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.8403360764219527e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.9999999999999967e-01 5.2605079383565650e-02 0.0000000000000000e+00
0.0000000000000000e+00 7.3590329061996779e-02 0.0000000000000000e+00
2.8641865734330193e-02 7.3590329061996779e-02 2.9862916032178783e-03
5.9133684163454915e-02 7.3590329061996779e-02 5.4612296741127940e-03
9.1197803432115115e-02 7.3590329061996779e-02 7.4635374704680795e-03
1.2466144291192915e-01 7.3590329061996779e-02 9.0390509557746780e-03
1.5934074541476795e-01 7.3590329061996779e-02 1.0214988266217568e-02
1.9500594706251007e-01 7.3590329061996779e-02 1.1002309811237586e-02
2.3136574731855855e-01 7.3590329061996779e-02 1.1401911564059314e-02
2.6806557587916791e-01 7.3590329061996779e-02 1.1409691724978665e-02
3.0469927888671366e-01 7.3590329061996779e-02 1.1020240009186189e-02
3.4083029719816083e-01 7.3590329061996779e-02 1.0228911042357215e-02
3.7601018251503482e-01 7.3590329061996779e-02 9.0322876914221018e-03
4.0976803383757338e-01 7.3590329061996779e-02 7.4287773862348810e-03
4.4150578340996594e-01 7.3590329061996779e-02 5.4281056644918209e-03
4.7005255392948087e-01 7.3590329061996779e-02 3.1121295399300546e-03
4.9182227731179229e-01 7.3590329061996779e-02 9.2993547599612577e-04
5.0000000000000000e-01 7.3590329061996779e-02 0.0000000000000000e+00
5.0700103792138507e-01 7.3590329061996779e-02 0.0000000000000000e+00
5.1986506561203694e-01 7.3590329061996779e-02 0.0000000000000000e+00
5.4208762609380445e-01 7.3590329061996779e-02 0.0000000000000000e+00
5.7873514314739005e-01 7.3590329061996779e-02 0.0000000000000000e+00
6.4515003715281671e-01 7.3590329061996779e-02 0.0000000000000000e+00
7.2180469904021394e-01 7.3590329061996779e-02 0.0000000000000000e+00
7.7359307281499512e-01 7.3590329061996779e-02 0.0000000000000000e+00
8.1417029053001633e-01 7.3590329061996779e-02 0.0000000000000000e+00
8.4806609476980532e-01 7.3590329061996779e-02 0.0000000000000000e+00
8.7736219294670215e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.0323063310520113e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.2640967093800153e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.4739492061643293e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.6652773003120052e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.8403360764219527e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.9999999999999967e-01 7.3590329061996779e-02 0.0000000000000000e+00
0.0000000000000000e+00 9.6769366894796441e-02 0.0000000000000000e+00
2.8641865734330193e-02 9.6769366894796441e-02 3.5571888706794914e-03
5.9133684163454915e-02 9.6769366894796441e-02 6.5934951797891276e-03
9.1197803432115115e-02 9.6769366894796441e-02 9.1012556351830753e-03
1.2466144291192915e-01 9.6769366894796441e-02 1.1099271514612449e-02
1.5934074541476795e-01 9.6769366894796441e-02 1.2601587439621843e-02
1.9500594706251007e-01 9.6769366894796441e-02 1.3611969153309370e-02
2.3136574731855855e-01 9.6769366894796441e-02 1.4126354009948645e-02
2.6806557587916791e-01 9.6769366894796441e-02 1.4137143405599316e-02
3.0469927888671366e-01 9.6769366894796441e-02 1.3637206182465490e-02
3.4083029719816083e-01 9.6769366894796441e-02 1.2622668444372672e-02
3.7601018251503482e-01 9.6769366894796441e-02 1.1094465022289845e-02
4.0976803383757338e-01 9.6769366894796441e-02 9.0613444893312880e-03
4.4150578340996594e-01 9.6769366894796441e-02 6.5560672746791610e-03
4.7005255392948087e-01 9.6769366894796441e-02 3.7123065394017445e-03
4.9182227731179229e-01 9.6769366894796441e-02 1.0960767169271388e-03
5.0000000000000000e-01 9.6769366894796441e-02 0.0000000000000000e+00
5.0700103792138507e-01 9.6769366894796441e-02 0.0000000000000000e+00
5.1986506561203694e-01 9.6769366894796441e-02 0.0000000000000000e+00
5.4208762609380445e-01 9.6769366894796441e-02 0.0000000000000000e+00
5.7873514314739005e-01 9.6769366894796441e-02 0.0000000000000000e+00
6.4515003715281671e-01 9.6769366894796441e-02 0.0000000000000000e+00
7.2180469904021394e-01 9.6769366894796441e-02 0.0000000000000000e+00
7.7359307281499512e-01 9.6769366894796441e-02 0.0000000000000000e+00
8.1417029053001633e-01 9.6769366894796441e-02 0.0000000000000000e+00
8.4806609476980532e-01 9.6769366894796441e-02 0.0000000000000000e+00
8.7736219294670215e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.0323063310520113e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.2640967093800153e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.4739492061643293e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.6652773003120052e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.8403360764219527e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.9999999999999967e-01 9.6769366894796441e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.2263780705329441e-01 0.0000000000000000e+00
2.8641865734330193e-02 1.2263780705329441e-01 4.0865456883742530e-03
5.9133684163454915e-02 1.2263780705329441e-01 7.6521158855217828e-03
9.1197803432115115e-02 1.2263780705329441e-01 1.0649188312741736e-02
1.2466144291192915e-01 1.2263780705329441e-01 1.3066900474956017e-02
1.5934074541476795e-01 1.2263780705329441e-01 1.4899819308112145e-02
1.9500594706251007e-01 1.2263780705329441e-01 1.6139234338518549e-02
2.3136574731855855e-01 1.2263780705329441e-01 1.6772757510023922e-02
2.6806557587916791e-01 1.2263780705329441e-01 1.6787550755269876e-02
3.0469927888671366e-01 1.2263780705329441e-01 1.6174509547700784e-02
3.4083029719816083e-01 1.2263780705329441e-01 1.4931896057383084e-02
3.7601018251503482e-01 1.2263780705329441e-01 1.3068301577670641e-02
4.0976803383757338e-01 1.2263780705329441e-01 1.0608261996276382e-02
4.4150578340996594e-01 1.2263780705329441e-01 7.6136313522867718e-03
4.7005255392948087e-01 1.2263780705329441e-01 4.2706096427965745e-03
4.9182227731179229e-01 1.2263780705329441e-01 1.2501475317064300e-03
5.0000000000000000e-01 1.2263780705329441e-01 0.0000000000000000e+00
5.0700103792138507e-01 1.2263780705329441e-01 0.0000000000000000e+00
5.1986506561203694e-01 1.2263780705329441e-01 0.0000000000000000e+00
5.4208762609380445e-01 1.2263780705329441e-01 0.0000000000000000e+00
5.7873514314739005e-01 1.2263780705329441e-01 0.0000000000000000e+00
6.4515003715281671e-01 1.2263780705329441e-01 0.0000000000000000e+00
7.2180469904021394e-01 1.2263780705329441e-01 0.0000000000000000e+00
7.7359307281499512e-01 1.2263780705329441e-01 0.0000000000000000e+00
8.1417029053001633e-01 1.2263780705329441e-01 0.0000000000000000e+00
8.4806609476980532e-01 1.2263780705329441e-01 0.0000000000000000e+00
8.7736219294670215e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.0323063310520113e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.2640967093800153e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.4739492061643293e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.6652773003120052e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.8403360764219527e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.9999999999999967e-01 1.2263780705329441e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.5193390523018985e-01 0.0000000000000000e+00
2.8641865734330193e-02 1.5193390523018985e-01 4.5811045711938664e-03
5.9133684163454915e-02 1.5193390523018985e-01 8.6465291246291282e-03
9.1197803432115115e-02 1.5193390523018985e-01 1.2114494621995450e-02
1.2466144291192915e-01 1.5193390523018985e-01 1.4944757688614699e-02
1.5934074541476795e-01 1.5193390523018985e-01 1.7108860248867541e-02
1.9500594706251007e-01 1.5193390523018985e-01 1.8581246183985302e-02
2.3136574731855855e-01 1.5193390523018985e-01 1.9337760668452789e-02
2.6806557587916791e-01 1.5193390523018985e-01 1.9358320511284829e-02
3.0469927888671366e-01 1.5193390523018985e-01 1.8631442084195569e-02
3.4083029719816083e-01 1.5193390523018985e-01 1.7158887358483005e-02
3.7601018251503482e-01 1.5193390523018985e-01 1.4960107134444537e-02
4.0976803383757338e-01 1.5193390523018985e-01 1.2079878068645728e-02
4.4150578340996594e-01 1.5193390523018985e-01 8.6125663892764430e-03
4.7005255392948087e-01 1.5193390523018985e-01 4.7953690819381454e-03
4.9182227731179229e-01 1.5193390523018985e-01 1.3946926397244565e-03
5.0000000000000000e-01 1.5193390523018985e-01 0.0000000000000000e+00
5.0700103792138507e-01 1.5193390523018985e-01 0.0000000000000000e+00
5.1986506561203694e-01 1.5193390523018985e-01 0.0000000000000000e+00
5.4208762609380445e-01 1.5193390523018985e-01 0.0000000000000000e+00
5.7873514314739005e-01 1.5193390523018985e-01 0.0000000000000000e+00
6.4515003715281671e-01 1.5193390523018985e-01 0.0000000000000000e+00
7.2180469904021394e-01 1.5193390523018985e-01 0.0000000000000000e+00
7.7359307281499512e-01 1.5193390523018985e-01 0.0000000000000000e+00
8.1417029053001633e-01 1.5193390523018985e-01 0.0000000000000000e+00
8.4806609476980532e-01 1.5193390523018985e-01 0.0000000000000000e+00
8.7736219294670215e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.0323063310520113e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.2640967093800153e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.4739492061643293e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.6652773003120052e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.8403360764219527e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.9999999999999967e-01 1.5193390523018985e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8582970946997701e-01 0.0000000000000000e+00
2.8641865734330193e-02 1.8582970946997701e-01 5.0468232526841607e-03
5.9133684163454915e-02 1.8582970946997701e-01 9.5864605627680611e-03
9.1197803432115115e-02 1.8582970946997701e-01 1.3507345089740561e-02
1.2466144291192915e-01 1.8582970946997701e-01 1.6741311374998201e-02
1.5934074541476795e-01 1.8582970946997701e-01 1.9235299169889260e-02
1.9500594706251007e-01 1.8582970946997701e-01 2.0943759343938238e-02
2.3136574731855855e-01 1.8582970946997701e-01 2.1827621977306602e-02
2.6806557587916791e-01 1.8582970946997701e-01 2.1857363669320395e-02
3.0469927888671366e-01 1.8582970946997701e-01 2.1018377364455002e-02
3.4083029719816083e-01 1.8582970946997701e-01 1.9316887320829392e-02
3.7601018251503482e-01 1.8582970946997701e-01 1.6785738450778125e-02
4.0976803383757338e-01 1.8582970946997701e-01 1.3493091951382350e-02
4.4150578340996594e-01 1.8582970946997701e-01 9.5675754712593840e-03
4.7005255392948087e-01 1.8582970946997701e-01 5.2955643738324815e-03
4.9182227731179229e-01 1.8582970946997701e-01 1.5323227086932968e-03
5.0000000000000000e-01 1.8582970946997701e-01 0.0000000000000000e+00
5.0700103792138507e-01 1.8582970946997701e-01 0.0000000000000000e+00
5.1986506561203694e-01 1.8582970946997701e-01 0.0000000000000000e+00
5.4208762609380445e-01 1.8582970946997701e-01 0.0000000000000000e+00
5.7873514314739005e-01 1.8582970946997701e-01 0.0000000000000000e+00
6.4515003715281671e-01 1.8582970946997701e-01 0.0000000000000000e+00
7.2180469904021394e-01 1.8582970946997701e-01 0.0000000000000000e+00
7.7359307281499512e-01 1.8582970946997701e-01 0.0000000000000000e+00
8.1417029053001633e-01 1.8582970946997701e-01 0.0000000000000000e+00
8.4806609476980532e-01 1.8582970946997701e-01 0.0000000000000000e+00
8.7736219294670215e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.0323063310520113e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.2640967093800153e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.4739492061643293e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.6652773003120052e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.8403360764219527e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.9999999999999967e-01 1.8582970946997701e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.2640692718499678e-01 0.0000000000000000e+00
2.8641865734330193e-02 2.2640692718499678e-01 5.4908415352608216e-03
5.9133684163454915e-02 2.2640692718499678e-01 1.0485106343498779e-02
9.1197803432115115e-02 2.2640692718499678e-01 1.4844935767879614e-02
1.2466144291192915e-01 2.2640692718499678e-01 1.8476061783917960e-02
1.5934074541476795e-01 2.2640692718499678e-01 2.1300461821358651e-02
1.9500594706251007e-01 2.2640692718499678e-01 2.3250532557713595e-02
2.3136574731855855e-01 2.2640692718499678e-01 2.4269529753337658e-02
2.6806557587916791e-01 2.2640692718499678e-01 2.4315974379105848e-02
3.0469927888671366e-01 2.2640692718499678e-01 2.3370549786195335e-02
3.4083029719816083e-01 2.2640692718499678e-01 2.1443743107709322e-02
3.7601018251503482e-01 2.2640692718499678e-01 1.8583025913932998e-02
4.0976803383757338e-01 2.2640692718499678e-01 1.4881832958325611e-02
4.4150578340996594e-01 2.2640692718499678e-01 1.0504308885371376e-02
4.7005255392948087e-01 2.2640692718499678e-01 5.7855773659021784e-03
4.9182227731179229e-01 2.2640692718499678e-01 1.6670816080994856e-03
5.0000000000000000e-01 2.2640692718499678e-01 0.0000000000000000e+00
5.0700103792138507e-01 2.2640692718499678e-01 0.0000000000000000e+00
5.1986506561203694e-01 2.2640692718499678e-01 0.0000000000000000e+00
5.4208762609380445e-01 2.2640692718499678e-01 0.0000000000000000e+00
5.7873514314739005e-01 2.2640692718499678e-01 0.0000000000000000e+00
6.4515003715281671e-01 2.2640692718499678e-01 0.0000000000000000e+00
7.2180469904021394e-01 2.2640692718499678e-01 0.0000000000000000e+00
7.7359307281499512e-01 2.2640692718499678e-01 0.0000000000000000e+00
8.1417029053001633e-01 2.2640692718499678e-01 0.0000000000000000e+00
8.4806609476980532e-01 2.2640692718499678e-01 0.0000000000000000e+00
8.7736219294670215e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.0323063310520113e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.2640967093800153e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.4739492061643293e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.6652773003120052e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.8403360764219527e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.9999999999999967e-01 2.2640692718499678e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.7819530095977812e-01 0.0000000000000000e+00
2.8641865734330193e-02 2.7819530095977812e-01 5.9262001502187554e-03
5.9133684163454915e-02 2.7819530095977812e-01 1.1368492211332945e-02
9.1197803432115115e-02 2.7819530095977812e-01 1.6165489643749552e-02
1.2466144291192915e-01 2.7819530095977812e-01 2.0198701078571159e-02
1.5934074541476795e-01 2.7819530095977812e-01 2.3365496121265667e-02
1.9500594706251007e-01 2.7819530095977812e-01 2.5574917881119395e-02
2.3136574731855855e-01 2.7819530095977812e-01 2.6749905580882319e-02
2.6806557587916791e-01 2.7819530095977812e-01 2.6833489230281178e-02
3.0469927888671366e-01 2.7819530095977812e-01 2.5797652165765302e-02
3.4083029719816083e-01 2.7819530095977812e-01 2.3653368260012641e-02
3.7601018251503482e-01 2.7819530095977812e-01 2.0460505646877000e-02
4.0976803383757338e-01 2.7819530095977812e-01 1.6338451654689813e-02
4.4150578340996594e-01 2.7819530095977812e-01 1.1489626432712277e-02
4.7005255392948087e-01 2.7819530095977812e-01 6.3017702578709311e-03
4.9182227731179229e-01 2.7819530095977812e-01 1.8091407389788218e-03
5.0000000000000000e-01 2.7819530095977812e-01 0.0000000000000000e+00
5.0700103792138507e-01 2.7819530095977812e-01 0.0000000000000000e+00
5.1986506561203694e-01 2.7819530095977812e-01 0.0000000000000000e+00
5.4208762609380445e-01 2.7819530095977812e-01 0.0000000000000000e+00
5.7873514314739005e-01 2.7819530095977812e-01 0.0000000000000000e+00
6.4515003715281671e-01 2.7819530095977812e-01 0.0000000000000000e+00
7.2180469904021394e-01 2.7819530095977812e-01 0.0000000000000000e+00
7.7359307281499512e-01 2.7819530095977812e-01 0.0000000000000000e+00
8.1417029053001633e-01 2.7819530095977812e-01 0.0000000000000000e+00
8.4806609476980532e-01 2.7819530095977812e-01 0.0000000000000000e+00
8.7736219294670215e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.0323063310520113e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.2640967093800153e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.4739492061643293e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.6652773003120052e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.8403360764219527e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.9999999999999967e-01 2.7819530095977812e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.5484996284716486e-01 0.0000000000000000e+00
2.8641865734330193e-02 3.5484996284716486e-01 6.3849349885974098e-03
5.9133684163454915e-02 3.5484996284716486e-01 1.2302857101884031e-02
9.1197803432115115e-02 3.5484996284716486e-01 1.7571738811620205e-02
1.2466144291192915e-01 3.5484996284716486e-01 2.2051593496005290e-02
1.5934074541476795e-01 3.5484996284716486e-01 2.5616954909884884e-02
1.9500594706251007e-01 3.5484996284716486e-01 2.8153662406561690e-02
2.3136574731855855e-01 3.5484996284716486e-01 2.9562181506415597e-02
2.6806557587916791e-01 3.5484996284716486e-01 2.9764553192482411e-02
3.0469927888671366e-01 3.5484996284716486e-01 2.8713558621571503e-02
3.4083029719816083e-01 3.5484996284716486e-01 2.6403369121356397e-02
3.7601018251503482e-01 3.5484996284716486e-01 2.2882948599435217e-02
4.0976803383757338e-01 3.5484996284716486e-01 1.8277687815498260e-02
4.4150578340996594e-01 3.5484996284716486e-01 1.2830697456668682e-02
4.7005255392948087e-01 3.5484996284716486e-01 7.0132104960873879e-03
4.9182227731179229e-01 3.5484996284716486e-01 2.0056412698978825e-03
5.0000000000000000e-01 3.5484996284716486e-01 0.0000000000000000e+00
5.0700103792138507e-01 3.5484996284716486e-01 0.0000000000000000e+00
5.1986506561203694e-01 3.5484996284716486e-01 0.0000000000000000e+00
5.4208762609380445e-01 3.5484996284716486e-01 0.0000000000000000e+00
5.7873514314739005e-01 3.5484996284716486e-01 0.0000000000000000e+00
6.4515003715281671e-01 3.5484996284716486e-01 0.0000000000000000e+00
7.2180469904021394e-01 3.5484996284716486e-01 0.0000000000000000e+00
7.7359307281499512e-01 3.5484996284716486e-01 0.0000000000000000e+00
8.1417029053001633e-01 3.5484996284716486e-01 0.0000000000000000e+00
8.4806609476980532e-01 3.5484996284716486e-01 0.0000000000000000e+00
8.7736219294670215e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.0323063310520113e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.2640967093800153e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.4739492061643293e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.6652773003120052e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.8403360764219527e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.9999999999999967e-01 3.5484996284716486e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.2126485685259929e-01 0.0000000000000000e+00
2.8641865734330193e-02 4.2126485685259929e-01 6.6583589354315713e-03
5.9133684163454915e-02 4.2126485685259929e-01 1.2863481188800673e-02
9.1197803432115115e-02 4.2126485685259929e-01 1.8425791760116751e-02
1.2466144291192915e-01 4.2126485685259929e-01 2.3198092169753541e-02
1.5934074541476795e-01 4.2126485685259929e-01 2.7047409342176511e-02
1.9500594706251007e-01 4.2126485685259929e-01 2.9851855610452768e-02
2.3136574731855855e-01 4.2126485685259929e-01 3.1503761593861215e-02
2.6806557587916791e-01 4.2126485685259929e-01 3.1915470386655695e-02
3.0469927888671366e-01 4.2126485685259929e-01 3.1025431199797074e-02
3.4083029719816083e-01 4.2126485685259929e-01 2.8802727395847709e-02
3.7601018251503482e-01 4.2126485685259929e-01 2.5251010716544633e-02
4.0976803383757338e-01 4.2126485685259929e-01 2.0422780173022591e-02
4.4150578340996594e-01 4.2126485685259929e-01 1.4487432865664045e-02
4.7005255392948087e-01 4.2126485685259929e-01 7.9558766669042737e-03
4.9182227731179229e-01 4.2126485685259929e-01 2.2731152412664287e-03
5.0000000000000000e-01 4.2126485685259929e-01 0.0000000000000000e+00
5.0700103792138507e-01 4.2126485685259929e-01 0.0000000000000000e+00
5.1986506561203694e-01 4.2126485685259929e-01 0.0000000000000000e+00
5.4208762609380445e-01 4.2126485685259929e-01 0.0000000000000000e+00
5.7873514314739005e-01 4.2126485685259929e-01 0.0000000000000000e+00
6.4515003715281671e-01 4.2126485685259929e-01 0.0000000000000000e+00
7.2180469904021394e-01 4.2126485685259929e-01 0.0000000000000000e+00
7.7359307281499512e-01 4.2126485685259929e-01 0.0000000000000000e+00
8.1417029053001633e-01 4.2126485685259929e-01 0.0000000000000000e+00
8.4806609476980532e-01 4.2126485685259929e-01 0.0000000000000000e+00
8.7736219294670215e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.0323063310520113e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.2640967093800153e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.4739492061643293e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.6652773003120052e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.8403360764219527e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.9999999999999967e-01 4.2126485685259929e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.5791237390618766e-01 0.0000000000000000e+00
2.8641865734330193e-02 4.5791237390618766e-01 6.7696498308853787e-03
5.9133684163454915e-02 4.5791237390618766e-01 1.3093454893214639e-02
9.1197803432115115e-02 4.5791237390618766e-01 1.8781144154376102e-02
1.2466144291192915e-01 4.5791237390618766e-01 2.3685590452457043e-02
1.5934074541476795e-01 4.5791237390618766e-01 2.7674433609917899e-02
1.9500594706251007e-01 4.5791237390618766e-01 3.0627001211856020e-02
2.3136574731855855e-01 4.5791237390618766e-01 3.2437388698787935e-02
2.6806557587916791e-01 4.5791237390618766e-01 3.3019773237012474e-02
3.0469927888671366e-01 4.5791237390618766e-01 3.2313052342743308e-02
3.4083029719816083e-01 4.5791237390618766e-01 3.0281846437533236e-02
3.7601018251503482e-01 4.5791237390618766e-01 2.6911777049485726e-02
4.0976803383757338e-01 4.5791237390618766e-01 2.2202262850189926e-02
4.4150578340996594e-01 4.5791237390618766e-01 1.6175528611949180e-02
4.7005255392948087e-01 4.5791237390618766e-01 9.1031498986568569e-03
4.9182227731179229e-01 4.5791237390618766e-01 2.6200663198629949e-03
5.0000000000000000e-01 4.5791237390618766e-01 0.0000000000000000e+00
5.0700103792138507e-01 4.5791237390618766e-01 0.0000000000000000e+00
5.1986506561203694e-01 4.5791237390618766e-01 0.0000000000000000e+00
5.4208762609380445e-01 4.5791237390618766e-01 0.0000000000000000e+00
5.7873514314739005e-01 4.5791237390618766e-01 0.0000000000000000e+00
6.4515003715281671e-01 4.5791237390618766e-01 0.0000000000000000e+00
7.2180469904021394e-01 4.5791237390618766e-01 0.0000000000000000e+00
7.7359307281499512e-01 4.5791237390618766e-01 0.0000000000000000e+00
8.1417029053001633e-01 4.5791237390618766e-01 0.0000000000000000e+00
8.4806609476980532e-01 4.5791237390618766e-01 0.0000000000000000e+00
8.7736219294670215e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.0323063310520113e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.2640967093800153e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.4739492061643293e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.6652773003120052e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.8403360764219527e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.9999999999999967e-01 4.5791237390618766e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.8013493438795596e-01 0.0000000000000000e+00
2.8641865734330193e-02 4.8013493438795596e-01 6.8238578560117658e-03
5.9133684163454915e-02 4.8013493438795596e-01 1.3206223147289255e-02
9.1197803432115115e-02 4.8013493438795596e-01 1.8957497611921080e-02
1.2466144291192915e-01 4.8013493438795596e-01 2.3931897099006748e-02
1.5934074541476795e-01 4.8013493438795596e-01 2.7999011788917828e-02
1.9500594706251007e-01 4.8013493438795596e-01 3.1040829168882247e-02
2.3136574731855855e-01 4.8013493438795596e-01 3.2954915176096548e-02
2.6806557587916791e-01 4.8013493438795596e-01 3.3659731298741391e-02
3.0469927888671366e-01 4.8013493438795596e-01 3.3099063739749163e-02
3.4083029719816083e-01 4.8013493438795596e-01 3.1242155296916027e-02
3.7601018251503482e-01 4.8013493438795596e-01 2.8076886035216509e-02
4.0976803383757338e-01 4.8013493438795596e-01 2.3592447120113682e-02
4.4150578340996594e-01 4.8013493438795596e-01 1.7768112361772514e-02
4.7005255392948087e-01 4.8013493438795596e-01 1.0581371215322830e-02
4.9182227731179229e-01 4.8013493438795596e-01 3.1678106501407425e-03
5.0000000000000000e-01 4.8013493438795596e-01 0.0000000000000000e+00
5.0700103792138507e-01 4.8013493438795596e-01 0.0000000000000000e+00
5.1986506561203694e-01 4.8013493438795596e-01 0.0000000000000000e+00
5.4208762609380445e-01 4.8013493438795596e-01 0.0000000000000000e+00
5.7873514314739005e-01 4.8013493438795596e-01 0.0000000000000000e+00
6.4515003715281671e-01 4.8013493438795596e-01 0.0000000000000000e+00
7.2180469904021394e-01 4.8013493438795596e-01 0.0000000000000000e+00
7.7359307281499512e-01 4.8013493438795596e-01 0.0000000000000000e+00
8.1417029053001633e-01 4.8013493438795596e-01 0.0000000000000000e+00
8.4806609476980532e-01 4.8013493438795596e-01 0.0000000000000000e+00
8.7736219294670215e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.0323063310520113e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.2640967093800153e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.4739492061643293e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.6652773003120052e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.8403360764219527e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.9999999999999967e-01 4.8013493438795596e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.9299896207860877e-01 0.0000000000000000e+00
2.8641865734330193e-02 4.9299896207860877e-01 6.8504890810937424e-03
5.9133684163454915e-02 4.9299896207860877e-01 1.3261932336025699e-02
9.1197803432115115e-02 4.9299896207860877e-01 1.9045478152756971e-02
1.2466144291192915e-01 4.9299896207860877e-01 2.4056542222014313e-02
1.5934074541476795e-01 4.9299896207860877e-01 2.8166358533804545e-02
1.9500594706251007e-01 4.9299896207860877e-01 3.1259087532788825e-02
2.3136574731855855e-01 4.9299896207860877e-01 3.3235106277394316e-02
2.6806557587916791e-01 4.9299896207860877e-01 3.4016460329307746e-02
3.0469927888671366e-01 4.9299896207860877e-01 3.3551413780233935e-02
3.4083029719816083e-01 4.9299896207860877e-01 3.1814960017581370e-02
3.7601018251503482e-01 4.9299896207860877e-01 2.8801559247732138e-02
4.0976803383757338e-01 4.9299896207860877e-01 2.4511427597434653e-02
4.4150578340996594e-01 4.9299896207860877e-01 1.8919131584354112e-02
4.7005255392948087e-01 4.9299896207860877e-01 1.2027823111352622e-02
4.9182227731179229e-01 4.9299896207860877e-01 4.1453256819039006e-03
5.0000000000000000e-01 4.9299896207860877e-01 0.0000000000000000e+00
5.0700103792138507e-01 4.9299896207860877e-01 0.0000000000000000e+00
5.1986506561203694e-01 4.9299896207860877e-01 0.0000000000000000e+00
5.4208762609380445e-01 4.9299896207860877e-01 0.0000000000000000e+00
5.7873514314739005e-01 4.9299896207860877e-01 0.0000000000000000e+00
6.4515003715281671e-01 4.9299896207860877e-01 0.0000000000000000e+00
7.2180469904021394e-01 4.9299896207860877e-01 0.0000000000000000e+00
7.7359307281499512e-01 4.9299896207860877e-01 0.0000000000000000e+00
8.1417029053001633e-01 4.9299896207860877e-01 0.0000000000000000e+00
8.4806609476980532e-01 4.9299896207860877e-01 0.0000000000000000e+00
8.7736219294670215e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.0323063310520113e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.2640967093800153e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.4739492061643293e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.6652773003120052e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.8403360764219527e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.9999999999999967e-01 4.9299896207860877e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
2.8641865734330193e-02 5.0000000000000000e-01 6.8634661332874543e-03
5.9133684163454915e-02 5.0000000000000000e-01 1.3289188995779787e-02
9.1197803432115115e-02 5.0000000000000000e-01 1.9088829520407382e-02
1.2466144291192915e-01 5.0000000000000000e-01 2.4118580958799304e-02
1.5934074541476795e-01 5.0000000000000000e-01 2.8250723147821379e-02
1.9500594706251007e-01 5.0000000000000000e-01 3.1370783628028413e-02
2.3136574731855855e-01 5.0000000000000000e-01 3.3380904501012013e-02
2.6806557587916791e-01 5.0000000000000000e-01 3.4205393424544338e-02
3.0469927888671366e-01 5.0000000000000000e-01 3.3795468564099228e-02
3.4083029719816083e-01 5.0000000000000000e-01 3.2129996380307266e-02
3.7601018251503482e-01 5.0000000000000000e-01 2.9209378572800915e-02
4.0976803383757338e-01 5.0000000000000000e-01 2.5041708797805158e-02
4.4150578340996594e-01 5.0000000000000000e-01 1.9623613266897950e-02
4.7005255392948087e-01 5.0000000000000000e-01 1.2969010987059536e-02
4.9182227731179229e-01 5.0000000000000000e-01 5.5343463351417823e-03
5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.0700103792138507e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.1986506561203694e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.4208762609380445e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.7873514314739005e-01 5.0000000000000000e-01 0.0000000000000000e+00
6.4515003715281671e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.2180469904021394e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.7359307281499512e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.1417029053001633e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.4806609476980532e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.7736219294670215e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.0323063310520113e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.2640967093800153e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.4739492061643293e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.6652773003120052e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.8403360764219527e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.9999999999999967e-01 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0817772268819961e-01 0.0000000000000000e+00
2.8641865734330193e-02 5.0817772268819961e-01 6.8772303889146017e-03
5.9133684163454915e-02 5.0817772268819961e-01 1.3318208503556006e-02
9.1197803432115115e-02 5.0817772268819961e-01 1.9135286374109117e-02
1.2466144291192915e-01 5.0817772268819961e-01 2.4185673089615538e-02
1.5934074541476795e-01 5.0817772268819961e-01 2.8342999684561637e-02
1.9500594706251007e-01 5.0817772268819961e-01 3.1494548027409301e-02
2.3136574731855855e-01 5.0817772268819961e-01 3.3544717295659617e-02
2.6806557587916791e-01 5.0817772268819961e-01 3.4420724992647145e-02
3.0469927888671366e-01 5.0817772268819961e-01 3.4077626170660076e-02
3.4083029719816083e-01 5.0817772268819961e-01 3.2499564574414379e-02
3.7601018251503482e-01 5.0817772268819961e-01 2.9695163423089359e-02
4.0976803383757338e-01 5.0817772268819961e-01 2.5685768114683927e-02
4.4150578340996594e-01 5.0817772268819961e-01 2.0502604748057197e-02
4.7005255392948087e-01 5.0817772268819961e-01 1.4217422636431139e-02
4.9182227731179229e-01 5.0817772268819961e-01 7.7533329338008751e-03
5.0000000000000000e-01 5.0817772268819961e-01 5.5343463351378245e-03
5.0700103792138507e-01 5.0817772268819961e-01 4.1453256819009594e-03
5.1986506561203694e-01 5.0817772268819961e-01 3.1678106501379197e-03
5.4208762609380445e-01 5.0817772268819961e-01 2.6200663198605477e-03
5.7873514314739005e-01 5.0817772268819961e-01 2.2731152412642746e-03
6.4515003715281671e-01 5.0817772268819961e-01 2.0056412698959804e-03
7.2180469904021394e-01 5.0817772268819961e-01 1.8091407389770812e-03
7.7359307281499512e-01 5.0817772268819961e-01 1.6670816080978901e-03
8.1417029053001633e-01 5.0817772268819961e-01 1.5323227086918353e-03
8.4806609476980532e-01 5.0817772268819961e-01 1.3946926397231285e-03
8.7736219294670215e-01 5.0817772268819961e-01 1.2501475317052409e-03
9.0323063310520113e-01 5.0817772268819961e-01 1.0960767169260993e-03
9.2640967093800153e-01 5.0817772268819961e-01 9.2993547599524756e-04
9.4739492061643293e-01 5.0817772268819961e-01 7.4838282349109250e-04
9.6652773003120052e-01 5.0817772268819961e-01 5.4603941444295425e-04
9.8403360764219527e-01 5.0817772268819961e-01 3.1266139349472177e-04
9.9999999999999967e-01 5.0817772268819961e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.2994744607051125e-01 0.0000000000000000e+00
2.8641865734330193e-02 5.2994744607051125e-01 6.9062093961889826e-03
5.9133684163454915e-02 5.2994744607051125e-01 1.3379939829857851e-02
9.1197803432115115e-02 5.2994744607051125e-01 1.9235852061815838e-02
1.2466144291192915e-01 5.2994744607051125e-01 2.4334397579841335e-02
1.5934074541476795e-01 5.2994744607051125e-01 2.8553444021916778e-02
1.9500594706251007e-01 5.2994744607051125e-01 3.1785703907384708e-02
2.3136574731855855e-01 5.2994744607051125e-01 3.3942507575130801e-02
2.6806557587916791e-01 5.2994744607051125e-01 3.4960016446215263e-02
3.0469927888671366e-01 5.2994744607051125e-01 3.4805206827688326e-02
3.4083029719816083e-01 5.2994744607051125e-01 3.3479283507231228e-02
3.7601018251503482e-01 5.2994744607051125e-01 3.1017734543439698e-02
4.0976803383757338e-01 5.2994744607051125e-01 2.7492841307956713e-02
4.4150578340996594e-01 5.2994744607051125e-01 2.3041479173087451e-02
4.7005255392948087e-01 5.2994744607051125e-01 1.8077283840620344e-02
4.9182227731179229e-01 5.2994744607051125e-01 1.4217422636430379e-02
5.0000000000000000e-01 5.2994744607051125e-01 1.2969010987057463e-02
5.0700103792138507e-01 5.2994744607051125e-01 1.2027823111351171e-02
5.1986506561203694e-01 5.2994744607051125e-01 1.0581371215321130e-02
5.4208762609380445e-01 5.2994744607051125e-01 9.1031498986550198e-03
5.7873514314739005e-01 5.2994744607051125e-01 7.9558766669025373e-03
6.4515003715281671e-01 5.2994744607051125e-01 7.0132104960858501e-03
7.2180469904021394e-01 5.2994744607051125e-01 6.3017702578694592e-03
7.7359307281499512e-01 5.2994744607051125e-01 5.7855773659008574e-03
8.1417029053001633e-01 5.2994744607051125e-01 5.2955643738312888e-03
8.4806609476980532e-01 5.2994744607051125e-01 4.7953690819370681e-03
8.7736219294670215e-01 5.2994744607051125e-01 4.2706096427956221e-03
9.0323063310520113e-01 5.2994744607051125e-01 3.7123065394009261e-03
9.2640967093800153e-01 5.2994744607051125e-01 3.1121295399293755e-03
9.4739492061643293e-01 5.2994744607051125e-01 2.4598685122685124e-03
9.6652773003120052e-01 5.2994744607051125e-01 1.7406644631959233e-03
9.8403360764219527e-01 5.2994744607051125e-01 9.3016539382457662e-04
9.9999999999999967e-01 5.2994744607051125e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.5849421659002640e-01 0.0000000000000000e+00
2.8641865734330193e-02 5.5849421659002640e-01 6.9259250320004798e-03
5.9133684163454915e-02 5.5849421659002640e-01 1.3423750476545745e-02
9.1197803432115115e-02 5.5849421659002640e-01 1.9312142685323136e-02
1.2466144291192915e-01 5.5849421659002640e-01 2.4456894504659550e-02
1.5934074541476795e-01 5.5849421659002640e-01 2.8742683250718510e-02
1.9500594706251007e-01 5.5849421659002640e-01 3.2070763209144121e-02
2.3136574731855855e-01 5.5849421659002640e-01 3.4363152167506940e-02
2.6806557587916791e-01 5.5849421659002640e-01 3.5569574973460201e-02
3.0469927888671366e-01 5.5849421659002640e-01 3.5674904130497141e-02
3.4083029719816083e-01 5.5849421659002640e-01 3.4705618935341936e-02
3.7601018251503482e-01 5.5849421659002640e-01 3.2736672741624721e-02
4.0976803383757338e-01 5.5849421659002640e-01 2.9908085441904257e-02
4.4150578340996594e-01 5.5849421659002640e-01 2.6485803093655062e-02
4.7005255392948087e-01 5.5849421659002640e-01 2.3041479173087194e-02
4.9182227731179229e-01 5.5849421659002640e-01 2.0502604748056655e-02
5.0000000000000000e-01 5.5849421659002640e-01 1.9623613266896406e-02
5.0700103792138507e-01 5.5849421659002640e-01 1.8919131584353127e-02
5.1986506561203694e-01 5.5849421659002640e-01 1.7768112361771470e-02
5.4208762609380445e-01 5.5849421659002640e-01 1.6175528611947970e-02
5.7873514314739005e-01 5.5849421659002640e-01 1.4487432865662810e-02
6.4515003715281671e-01 5.5849421659002640e-01 1.2830697456667581e-02
7.2180469904021394e-01 5.5849421659002640e-01 1.1489626432711128e-02
7.7359307281499512e-01 5.5849421659002640e-01 1.0504308885370382e-02
8.1417029053001633e-01 5.5849421659002640e-01 9.5675754712585045e-03
8.4806609476980532e-01 5.5849421659002640e-01 8.6125663892756554e-03
8.7736219294670215e-01 5.5849421659002640e-01 7.6136313522860849e-03
9.0323063310520113e-01 5.5849421659002640e-01 6.5560672746785755e-03
9.2640967093800153e-01 5.5849421659002640e-01 5.4281056644913447e-03
9.4739492061643293e-01 5.5849421659002640e-01 4.2180454863433338e-03
9.6652773003120052e-01 5.5849421659002640e-01 2.9137169191624291e-03
9.8403360764219527e-01 5.5849421659002640e-01 1.5058934796295621e-03
9.9999999999999967e-01 5.5849421659002640e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.9023196616241946e-01 0.0000000000000000e+00
2.8641865734330193e-02 5.9023196616241946e-01 6.9203461829119859e-03
5.9133684163454915e-02 5.9023196616241946e-01 1.3416422960351494e-02
9.1197803432115115e-02 5.9023196616241946e-01 1.9312563281159056e-02
1.2466144291192915e-01 5.9023196616241946e-01 2.4481776258948484e-02
1.5934074541476795e-01 5.9023196616241946e-01 2.8817684475960104e-02
1.9500594706251007e-01 5.9023196616241946e-01 3.2232426823304995e-02
2.3136574731855855e-01 5.9023196616241946e-01 3.4661154968688761e-02
2.6806557587916791e-01 5.9023196616241946e-01 3.6069537669359199e-02
3.0469927888671366e-01 5.9023196616241946e-01 3.6462291316206652e-02
3.4083029719816083e-01 5.9023196616241946e-01 3.5891672378816873e-02
3.7601018251503482e-01 5.9023196616241946e-01 3.4467356420420647e-02
4.0976803383757338e-01 5.9023196616241946e-01 3.2374373329229662e-02
4.4150578340996594e-01 5.9023196616241946e-01 2.9908085441904216e-02
4.7005255392948087e-01 5.9023196616241946e-01 2.7492841307956518e-02
4.9182227731179229e-01 5.9023196616241946e-01 2.5685768114683569e-02
5.0000000000000000e-01 5.9023196616241946e-01 2.5041708797804117e-02
5.0700103792138507e-01 5.9023196616241946e-01 2.4511427597434035e-02
5.1986506561203694e-01 5.9023196616241946e-01 2.3592447120113047e-02
5.4208762609380445e-01 5.9023196616241946e-01 2.2202262850189197e-02
5.7873514314739005e-01 5.9023196616241946e-01 2.0422780173021845e-02
6.4515003715281671e-01 5.9023196616241946e-01 1.8277687815497642e-02
7.2180469904021394e-01 5.9023196616241946e-01 1.6338451654689036e-02
7.7359307281499512e-01 5.9023196616241946e-01 1.4881832958324986e-02
8.1417029053001633e-01 5.9023196616241946e-01 1.3493091951381802e-02
8.4806609476980532e-01 5.9023196616241946e-01 1.2079878068645244e-02
8.7736219294670215e-01 5.9023196616241946e-01 1.0608261996275960e-02
9.0323063310520113e-01 5.9023196616241946e-01 9.0613444893309341e-03
9.2640967093800153e-01 5.9023196616241946e-01 7.4287773862345948e-03
9.4739492061643293e-01 5.9023196616241946e-01 5.7039948967349367e-03
9.6652773003120052e-01 5.9023196616241946e-01 3.8847599920306041e-03
9.8403360764219527e-01 5.9023196616241946e-01 1.9761856219677452e-03
9.9999999999999967e-01 5.9023196616241946e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.2398981748495908e-01 0.0000000000000000e+00
2.8641865734330193e-02 6.2398981748495908e-01 6.8776447924188315e-03
5.9133684163454915e-02 6.2398981748495908e-01 1.3333497181292026e-02
9.1197803432115115e-02 6.2398981748495908e-01 1.9199244062059830e-02
1.2466144291192915e-01 6.2398981748495908e-01 2.4356858712927188e-02
1.5934074541476795e-01 6.2398981748495908e-01 2.8710715191782449e-02
1.9500594706251007e-01 6.2398981748495908e-01 3.2185514407249254e-02
2.3136574731855855e-01 6.2398981748495908e-01 3.4730759069114166e-02
2.6806557587916791e-01 6.2398981748495908e-01 3.6328244092606134e-02
3.0469927888671366e-01 6.2398981748495908e-01 3.7000565601829905e-02
3.4083029719816083e-01 6.2398981748495908e-01 3.6819179024838472e-02
3.7601018251503482e-01 6.2398981748495908e-01 3.5911571763031662e-02
4.0976803383757338e-01 6.2398981748495908e-01 3.4467356420420703e-02
4.4150578340996594e-01 6.2398981748495908e-01 3.2736672741624749e-02
4.7005255392948087e-01 6.2398981748495908e-01 3.1017734543439680e-02
4.9182227731179229e-01 6.2398981748495908e-01 2.9695163423089289e-02
5.0000000000000000e-01 6.2398981748495908e-01 2.9209378572800333e-02
5.0700103792138507e-01 6.2398981748495908e-01 2.8801559247731881e-02
5.1986506561203694e-01 6.2398981748495908e-01 2.8076886035216270e-02
5.4208762609380445e-01 6.2398981748495908e-01 2.6911777049485431e-02
5.7873514314739005e-01 6.2398981748495908e-01 2.5251010716544342e-02
6.4515003715281671e-01 6.2398981748495908e-01 2.2882948599435092e-02
7.2180469904021394e-01 6.2398981748495908e-01 2.0460505646876622e-02
7.7359307281499512e-01 6.2398981748495908e-01 1.8583025913932748e-02
8.1417029053001633e-01 6.2398981748495908e-01 1.6785738450777923e-02
8.4806609476980532e-01 6.2398981748495908e-01 1.4960107134444362e-02
8.7736219294670215e-01 6.2398981748495908e-01 1.3068301577670485e-02
9.0323063310520113e-01 6.2398981748495908e-01 1.1094465022289708e-02
9.2640967093800153e-01 6.2398981748495908e-01 9.0322876914219821e-03
9.4739492061643293e-01 6.2398981748495908e-01 6.8814961838784411e-03
9.6652773003120052e-01 6.2398981748495908e-01 4.6475547986450432e-03
9.8403360764219527e-01 6.2398981748495908e-01 2.3436297304732542e-03
9.9999999999999967e-01 6.2398981748495908e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.5916970280183440e-01 0.0000000000000000e+00
2.8641865734330193e-02 6.5916970280183440e-01 6.7859350343504104e-03
5.9133684163454915e-02 6.5916970280183440e-01 1.3150442151730637e-02
9.1197803432115115e-02 6.5916970280183440e-01 1.8934332347319217e-02
1.2466144291192915e-01 6.5916970280183440e-01 2.4030218299932567e-02
1.5934074541476795e-01 6.5916970280183440e-01 2.8354750591856846e-02
1.9500594706251007e-01 6.5916970280183440e-01 3.1846263632767345e-02
2.3136574731855855e-01 6.5916970280183440e-01 3.4468742810309816e-02
2.6806557587916791e-01 6.5916970280183440e-01 3.6218543266992739e-02
3.0469927888671366e-01 6.5916970280183440e-01 3.7131633386330756e-02
3.4083029719816083e-01 6.5916970280183440e-01 3.7289168730189337e-02
3.7601018251503482e-01 6.5916970280183440e-01 3.6819179024838507e-02
4.0976803383757338e-01 6.5916970280183440e-01 3.5891672378816970e-02
4.4150578340996594e-01 6.5916970280183440e-01 3.4705618935342082e-02
4.7005255392948087e-01 6.5916970280183440e-01 3.3479283507231387e-02
4.9182227731179229e-01 6.5916970280183440e-01 3.2499564574414552e-02
5.0000000000000000e-01 6.5916970280183440e-01 3.2129996380307078e-02
5.0700103792138507e-01 6.5916970280183440e-01 3.1814960017581453e-02
5.1986506561203694e-01 6.5916970280183440e-01 3.1242155296916090e-02
5.4208762609380445e-01 6.5916970280183440e-01 3.0281846437533257e-02
5.7873514314739005e-01 6.5916970280183440e-01 2.8802727395847758e-02
6.4515003715281671e-01 6.5916970280183440e-01 2.6403369121356646e-02
7.2180469904021394e-01 6.5916970280183440e-01 2.3653368260012603e-02
7.7359307281499512e-01 6.5916970280183440e-01 2.1443743107709391e-02
8.1417029053001633e-01 6.5916970280183440e-01 1.9316887320829486e-02
8.4806609476980532e-01 6.5916970280183440e-01 1.7158887358483092e-02
8.7736219294670215e-01 6.5916970280183440e-01 1.4931896057383147e-02
9.0323063310520113e-01 6.5916970280183440e-01 1.2622668444372709e-02
9.2640967093800153e-01 6.5916970280183440e-01 1.0228911042357234e-02
9.4739492061643293e-01 6.5916970280183440e-01 7.7549792972579747e-03
9.6652773003120052e-01 6.5916970280183440e-01 5.2109685429892064e-03
9.8403360764219527e-01 6.5916970280183440e-01 2.6143676490062422e-03
9.9999999999999967e-01 6.5916970280183440e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.9530072111328201e-01 0.0000000000000000e+00
2.8641865734330193e-02 6.9530072111328201e-01 6.6327684065754320e-03
5.9133684163454915e-02 6.9530072111328201e-01 1.2841655160284175e-02
9.1197803432115115e-02 6.9530072111328201e-01 1.8478560527832612e-02
1.2466144291192915e-01 6.9530072111328201e-01 2.3448454911076867e-02
1.5934074541476795e-01 6.9530072111328201e-01 2.7681634945929789e-02
1.9500594706251007e-01 6.9530072111328201e-01 3.1130717900729490e-02
2.3136574731855855e-01 6.9530072111328201e-01 3.3773597338890710e-02
2.6806557587916791e-01 6.9530072111328201e-01 3.5618758840748922e-02
3.0469927888671366e-01 6.9530072111328201e-01 3.6710526289509521e-02
3.4083029719816083e-01 6.9530072111328201e-01 3.7131633386330770e-02
3.7601018251503482e-01 6.9530072111328201e-01 3.7000565601829960e-02
4.0976803383757338e-01 6.9530072111328201e-01 3.6462291316206791e-02
4.4150578340996594e-01 6.9530072111328201e-01 3.5674904130497294e-02
4.7005255392948087e-01 6.9530072111328201e-01 3.4805206827688506e-02
4.9182227731179229e-01 6.9530072111328201e-01 3.4077626170660284e-02
5.0000000000000000e-01 6.9530072111328201e-01 3.3795468564099165e-02
5.0700103792138507e-01 6.9530072111328201e-01 3.3551413780234074e-02
5.1986506561203694e-01 6.9530072111328201e-01 3.3099063739749329e-02
5.4208762609380445e-01 6.9530072111328201e-01 3.2313052342743467e-02
5.7873514314739005e-01 6.9530072111328201e-01 3.1025431199797275e-02
6.4515003715281671e-01 6.9530072111328201e-01 2.8713558621571943e-02
7.2180469904021394e-01 6.9530072111328201e-01 2.5797652165765440e-02
7.7359307281499512e-01 6.9530072111328201e-01 2.3370549786195592e-02
8.1417029053001633e-01 6.9530072111328201e-01 2.1018377364455276e-02
8.4806609476980532e-01 6.9530072111328201e-01 1.8631442084195808e-02
8.7736219294670215e-01 6.9530072111328201e-01 1.6174509547700961e-02
9.0323063310520113e-01 6.9530072111328201e-01 1.3637206182465635e-02
9.2640967093800153e-01 6.9530072111328201e-01 1.1020240009186283e-02
9.4739492061643293e-01 6.9530072111328201e-01 8.3308278527559499e-03
9.6652773003120052e-01 6.9530072111328201e-01 5.5816011253204262e-03
9.8403360764219527e-01 6.9530072111328201e-01 2.7922502217605618e-03
9.9999999999999967e-01 6.9530072111328201e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.3193442412082799e-01 0.0000000000000000e+00
2.8641865734330193e-02 7.3193442412082799e-01 6.4055903694161601e-03
5.9133684163454915e-02 7.3193442412082799e-01 1.2381482159844529e-02
9.1197803432115115e-02 7.3193442412082799e-01 1.7793021805369826e-02
1.2466144291192915e-01 7.3193442412082799e-01 2.2559497640483449e-02
1.5934074541476795e-01 7.3193442412082799e-01 2.6626264712159758e-02
1.9500594706251007e-01 7.3193442412082799e-01 2.9960700376031300e-02
2.3136574731855855e-01 7.3193442412082799e-01 3.2553758552403819e-02
2.6806557587916791e-01 7.3193442412082799e-01 3.4423588198629833e-02
3.0469927888671366e-01 7.3193442412082799e-01 3.5618758840748950e-02
3.4083029719816083e-01 7.3193442412082799e-01 3.6218543266992823e-02
3.7601018251503482e-01 7.3193442412082799e-01 3.6328244092606245e-02
4.0976803383757338e-01 7.3193442412082799e-01 3.6069537669359344e-02
4.4150578340996594e-01 7.3193442412082799e-01 3.5569574973460388e-02
4.7005255392948087e-01 7.3193442412082799e-01 3.4960016446215478e-02
4.9182227731179229e-01 7.3193442412082799e-01 3.4420724992647381e-02
5.0000000000000000e-01 7.3193442412082799e-01 3.4205393424544372e-02
5.0700103792138507e-01 7.3193442412082799e-01 3.4016460329307947e-02
5.1986506561203694e-01 7.3193442412082799e-01 3.3659731298741606e-02
5.4208762609380445e-01 7.3193442412082799e-01 3.3019773237012717e-02
5.7873514314739005e-01 7.3193442412082799e-01 3.1915470386656000e-02
6.4515003715281671e-01 7.3193442412082799e-01 2.9764553192482994e-02
7.2180469904021394e-01 7.3193442412082799e-01 2.6833489230281452e-02
7.7359307281499512e-01 7.3193442412082799e-01 2.4315974379106240e-02
8.1417029053001633e-01 7.3193442412082799e-01 2.1857363669320794e-02
8.4806609476980532e-01 7.3193442412082799e-01 1.9358320511285165e-02
8.7736219294670215e-01 7.3193442412082799e-01 1.6787550755270147e-02
9.0323063310520113e-01 7.3193442412082799e-01 1.4137143405599515e-02
9.2640967093800153e-01 7.3193442412082799e-01 1.1409691724978807e-02
9.4739492061643293e-01 7.3193442412082799e-01 8.6139213245390901e-03
9.6652773003120052e-01 7.3193442412082799e-01 5.7636639462097647e-03
9.8403360764219527e-01 7.3193442412082799e-01 2.8795906580506170e-03
9.9999999999999967e-01 7.3193442412082799e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.6863425268143626e-01 0.0000000000000000e+00
2.8641865734330193e-02 7.6863425268143626e-01 6.0922753491173742e-03
5.9133684163454915e-02 7.6863425268143626e-01 1.1745432472339001e-02
9.1197803432115115e-02 7.6863425268143626e-01 1.6841312740346955e-02
1.2466144291192915e-01 7.6863425268143626e-01 2.1315985650896454e-02
1.5934074541476795e-01 7.6863425268143626e-01 2.5131508923204288e-02
1.9500594706251007e-01 7.6863425268143626e-01 2.8270481559223549e-02
2.3136574731855855e-01 7.6863425268143626e-01 3.0736015472268032e-02
2.6806557587916791e-01 7.6863425268143626e-01 3.2553758552403958e-02
3.0469927888671366e-01 7.6863425268143626e-01 3.3773597338890904e-02
3.4083029719816083e-01 7.6863425268143626e-01 3.4468742810310031e-02
3.7601018251503482e-01 7.6863425268143626e-01 3.4730759069114422e-02
4.0976803383757338e-01 7.6863425268143626e-01 3.4661154968689031e-02
4.4150578340996594e-01 7.6863425268143626e-01 3.4363152167507252e-02
4.7005255392948087e-01 7.6863425268143626e-01 3.3942507575131141e-02
4.9182227731179229e-01 7.6863425268143626e-01 3.3544717295659970e-02
5.0000000000000000e-01 7.6863425268143626e-01 3.3380904501012186e-02
5.0700103792138507e-01 7.6863425268143626e-01 3.3235106277394622e-02
5.1986506561203694e-01 7.6863425268143626e-01 3.2954915176096881e-02
5.4208762609380445e-01 7.6863425268143626e-01 3.2437388698788282e-02
5.7873514314739005e-01 7.6863425268143626e-01 3.1503761593861611e-02
6.4515003715281671e-01 7.6863425268143626e-01 2.9562181506416318e-02
7.2180469904021394e-01 7.6863425268143626e-01 2.6749905580882735e-02
7.7359307281499512e-01 7.6863425268143626e-01 2.4269529753338140e-02
8.1417029053001633e-01 7.6863425268143626e-01 2.1827621977307095e-02
8.4806609476980532e-01 7.6863425268143626e-01 1.9337760668453212e-02
8.7736219294670215e-01 7.6863425268143626e-01 1.6772757510024269e-02
9.0323063310520113e-01 7.6863425268143626e-01 1.4126354009948910e-02
9.2640967093800153e-01 7.6863425268143626e-01 1.1401911564059517e-02
9.4739492061643293e-01 7.6863425268143626e-01 8.6085499368365789e-03
9.6652773003120052e-01 7.6863425268143626e-01 5.7603178667095453e-03
9.8403360764219527e-01 7.6863425268143626e-01 2.8780121377575772e-03
9.9999999999999967e-01 7.6863425268143626e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.0499405293748627e-01 0.0000000000000000e+00
2.8641865734330193e-02 8.0499405293748627e-01 5.6812484098258606e-03
5.9133684163454915e-02 8.0499405293748627e-01 1.0910604180888121e-02
9.1197803432115115e-02 8.0499405293748627e-01 1.5590584737099504e-02
1.2466144291192915e-01 8.0499405293748627e-01 1.9677287591911813e-02
1.5934074541476795e-01 8.0499405293748627e-01 2.3151400854389333e-02
1.9500594706251007e-01 8.0499405293748627e-01 2.6011079754063738e-02
2.3136574731855855e-01 8.0499405293748627e-01 2.8270481559223553e-02
2.6806557587916791e-01 8.0499405293748627e-01 2.9960700376031421e-02
3.0469927888671366e-01 8.0499405293748627e-01 3.1130717900729667e-02
3.4083029719816083e-01 8.0499405293748627e-01 3.1846263632767567e-02
3.7601018251503482e-01 8.0499405293748627e-01 3.2185514407249496e-02
4.0976803383757338e-01 8.0499405293748627e-01 3.2232426823305280e-02
4.4150578340996594e-01 8.0499405293748627e-01 3.2070763209144419e-02
4.7005255392948087e-01 8.0499405293748627e-01 3.1785703907385054e-02
4.9182227731179229e-01 8.0499405293748627e-01 3.1494548027409676e-02
5.0000000000000000e-01 8.0499405293748627e-01 3.1370783628028670e-02
5.0700103792138507e-01 8.0499405293748627e-01 3.1259087532789179e-02
5.1986506561203694e-01 8.0499405293748627e-01 3.1040829168882626e-02
5.4208762609380445e-01 8.0499405293748627e-01 3.0627001211856408e-02
5.7873514314739005e-01 8.0499405293748627e-01 2.9851855610453212e-02
6.4515003715281671e-01 8.0499405293748627e-01 2.8153662406562419e-02
7.2180469904021394e-01 8.0499405293748627e-01 2.5574917881119853e-02
7.7359307281499512e-01 8.0499405293748627e-01 2.3250532557714112e-02
8.1417029053001633e-01 8.0499405293748627e-01 2.0943759343938755e-02
8.4806609476980532e-01 8.0499405293748627e-01 1.8581246183985749e-02
8.7736219294670215e-01 8.0499405293748627e-01 1.6139234338518920e-02
9.0323063310520113e-01 8.0499405293748627e-01 1.3611969153309663e-02
9.2640967093800153e-01 8.0499405293748627e-01 1.1002309811237808e-02
9.4739492061643293e-01 8.0499405293748627e-01 8.3185798622951741e-03
9.6652773003120052e-01 8.0499405293748627e-01 5.5740245305357997e-03
9.8403360764219527e-01 8.0499405293748627e-01 2.7886887430018446e-03
9.9999999999999967e-01 8.0499405293748627e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.4065925458522983e-01 0.0000000000000000e+00
2.8641865734330193e-02 8.4065925458522983e-01 5.1608557791490975e-03
5.9133684163454915e-02 8.4065925458522983e-01 9.8547218665931916e-03
9.1197803432115115e-02 8.4065925458522983e-01 1.4010776769056521e-02
1.2466144291192915e-01 8.4065925458522983e-01 1.7609393481276218e-02
1.5934074541476795e-01 8.4065925458522983e-01 2.0651811697961521e-02
1.9500594706251007e-01 8.4065925458522983e-01 2.3151400854389291e-02
2.3136574731855855e-01 8.4065925458522983e-01 2.5131508923204260e-02
2.6806557587916791e-01 8.4065925458522983e-01 2.6626264712159838e-02
3.0469927888671366e-01 8.4065925458522983e-01 2.7681634945929907e-02
3.4083029719816083e-01 8.4065925458522983e-01 2.8354750591856985e-02
3.7601018251503482e-01 8.4065925458522983e-01 2.8710715191782629e-02
4.0976803383757338e-01 8.4065925458522983e-01 2.8817684475960333e-02
4.4150578340996594e-01 8.4065925458522983e-01 2.8742683250718781e-02
4.7005255392948087e-01 8.4065925458522983e-01 2.8553444021917083e-02
4.9182227731179229e-01 8.4065925458522983e-01 2.8342999684562002e-02
5.0000000000000000e-01 8.4065925458522983e-01 2.8250723147821660e-02
5.0700103792138507e-01 8.4065925458522983e-01 2.8166358533804892e-02
5.1986506561203694e-01 8.4065925458522983e-01 2.7999011788918157e-02
5.4208762609380445e-01 8.4065925458522983e-01 2.7674433609918243e-02
5.7873514314739005e-01 8.4065925458522983e-01 2.7047409342176903e-02
6.4515003715281671e-01 8.4065925458522983e-01 2.5616954909885505e-02
7.2180469904021394e-01 8.4065925458522983e-01 2.3365496121266073e-02
7.7359307281499512e-01 8.4065925458522983e-01 2.1300461821359126e-02
8.1417029053001633e-01 8.4065925458522983e-01 1.9235299169889739e-02
8.4806609476980532e-01 8.4065925458522983e-01 1.7108860248867951e-02
8.7736219294670215e-01 8.4065925458522983e-01 1.4899819308112483e-02
9.0323063310520113e-01 8.4065925458522983e-01 1.2601587439622121e-02
9.2640967093800153e-01 8.4065925458522983e-01 1.0214988266217780e-02
9.4739492061643293e-01 8.4065925458522983e-01 7.7460006739311386e-03
9.6652773003120052e-01 8.4065925458522983e-01 5.2056297920773063e-03
9.8403360764219527e-01 8.4065925458522983e-01 2.6119160294340287e-03
9.9999999999999967e-01 8.4065925458522983e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.7533855708806962e-01 0.0000000000000000e+00
2.8641865734330193e-02 8.7533855708806962e-01 4.5176952263871707e-03
5.9133684163454915e-02 8.7533855708806962e-01 8.5534579388813897e-03
9.1197803432115115e-02 8.7533855708806962e-01 1.2071996475371913e-02
1.2466144291192915e-01 8.7533855708806962e-01 1.5083096038801893e-02
1.5934074541476795e-01 8.7533855708806962e-01 1.7609393481276176e-02
1.9500594706251007e-01 8.7533855708806962e-01 1.9677287591911750e-02
2.3136574731855855e-01 8.7533855708806962e-01 2.1315985650896367e-02
2.6806557587916791e-01 8.7533855708806962e-01 2.2559497640483463e-02
3.0469927888671366e-01 8.7533855708806962e-01 2.3448454911076912e-02
3.4083029719816083e-01 8.7533855708806962e-01 2.4030218299932637e-02
3.7601018251503482e-01 8.7533855708806962e-01 2.4356858712927282e-02
4.0976803383757338e-01 8.7533855708806962e-01 2.4481776258948609e-02
4.4150578340996594e-01 8.7533855708806962e-01 2.4456894504659720e-02
4.7005255392948087e-01 8.7533855708806962e-01 2.4334397579841561e-02
4.9182227731179229e-01 8.7533855708806962e-01 2.4185673089615774e-02
5.0000000000000000e-01 8.7533855708806962e-01 2.4118580958799467e-02
5.0700103792138507e-01 8.7533855708806962e-01 2.4056542222014549e-02
5.1986506561203694e-01 8.7533855708806962e-01 2.3931897099006998e-02
5.4208762609380445e-01 8.7533855708806962e-01 2.3685590452457304e-02
5.7873514314739005e-01 8.7533855708806962e-01 2.3198092169753836e-02
6.4515003715281671e-01 8.7533855708806962e-01 2.2051593496005793e-02
7.2180469904021394e-01 8.7533855708806962e-01 2.0198701078571482e-02
7.7359307281499512e-01 8.7533855708806962e-01 1.8476061783918342e-02
8.1417029053001633e-01 8.7533855708806962e-01 1.6741311374998590e-02
8.4806609476980532e-01 8.7533855708806962e-01 1.4944757688615038e-02
8.7736219294670215e-01 8.7533855708806962e-01 1.3066900474956298e-02
9.0323063310520113e-01 8.7533855708806962e-01 1.1099271514612681e-02
9.2640967093800153e-01 8.7533855708806962e-01 9.0390509557748532e-03
9.4739492061643293e-01 8.7533855708806962e-01 6.8878297753053761e-03
9.6652773003120052e-01 8.7533855708806962e-01 4.6521965001270335e-03
9.8403360764219527e-01 8.7533855708806962e-01 2.3459854630246153e-03
9.9999999999999967e-01 8.7533855708806962e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.0880219656788386e-01 0.0000000000000000e+00
2.8641865734330193e-02 9.0880219656788386e-01 3.7333267020761220e-03
5.9133684163454915e-02 9.0880219656788386e-01 6.9756191709442741e-03
9.1197803432115115e-02 9.0880219656788386e-01 9.7406102389976795e-03
1.2466144291192915e-01 9.0880219656788386e-01 1.2071996475371927e-02
1.5934074541476795e-01 9.0880219656788386e-01 1.4010776769056512e-02
1.9500594706251007e-01 9.0880219656788386e-01 1.5590584737099476e-02
2.3136574731855855e-01 9.0880219656788386e-01 1.6841312740346916e-02
2.6806557587916791e-01 9.0880219656788386e-01 1.7793021805369871e-02
3.0469927888671366e-01 9.0880219656788386e-01 1.8478560527832692e-02
3.4083029719816083e-01 9.0880219656788386e-01 1.8934332347319300e-02
3.7601018251503482e-01 9.0880219656788386e-01 1.9199244062059924e-02
4.0976803383757338e-01 9.0880219656788386e-01 1.9312563281159181e-02
4.4150578340996594e-01 9.0880219656788386e-01 1.9312142685323285e-02
4.7005255392948087e-01 9.0880219656788386e-01 1.9235852061816005e-02
4.9182227731179229e-01 9.0880219656788386e-01 1.9135286374109304e-02
5.0000000000000000e-01 9.0880219656788386e-01 1.9088829520407538e-02
5.0700103792138507e-01 9.0880219656788386e-01 1.9045478152757176e-02
5.1986506561203694e-01 9.0880219656788386e-01 1.8957497611921295e-02
5.4208762609380445e-01 9.0880219656788386e-01 1.8781144154376320e-02
5.7873514314739005e-01 9.0880219656788386e-01 1.8425791760117001e-02
6.4515003715281671e-01 9.0880219656788386e-01 1.7571738811620621e-02
7.2180469904021394e-01 9.0880219656788386e-01 1.6165489643749829e-02
7.7359307281499512e-01 9.0880219656788386e-01 1.4844935767879933e-02
8.1417029053001633e-01 9.0880219656788386e-01 1.3507345089740885e-02
8.4806609476980532e-01 9.0880219656788386e-01 1.2114494621995733e-02
8.7736219294670215e-01 9.0880219656788386e-01 1.0649188312741982e-02
9.0323063310520113e-01 9.0880219656788386e-01 9.1012556351832748e-03
9.2640967093800153e-01 9.0880219656788386e-01 7.4635374704682365e-03
9.4739492061643293e-01 9.0880219656788386e-01 5.7311786804377556e-03
9.6652773003120052e-01 9.0880219656788386e-01 3.9030068774853527e-03
9.8403360764219527e-01 9.0880219656788386e-01 1.9852212928369523e-03
9.9999999999999967e-01 9.0880219656788386e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.4086631583654423e-01 0.0000000000000000e+00
2.8641865734330193e-02 9.4086631583654423e-01 2.7774132189350891e-03
5.9133684163454915e-02 9.4086631583654423e-01 5.0751646590002971e-03
9.1197803432115115e-02 9.4086631583654423e-01 6.9756191709442923e-03
1.2466144291192915e-01 9.4086631583654423e-01 8.5534579388814192e-03
1.5934074541476795e-01 9.4086631583654423e-01 9.8547218665932159e-03
1.9500594706251007e-01 9.4086631583654423e-01 1.0910604180888133e-02
2.3136574731855855e-01 9.4086631583654423e-01 1.1745432472339012e-02
2.6806557587916791e-01 9.4086631583654423e-01 1.2381482159844585e-02
3.0469927888671366e-01 9.4086631583654423e-01 1.2841655160284255e-02
3.4083029719816083e-01 9.4086631583654423e-01 1.3150442151730725e-02
3.7601018251503482e-01 9.4086631583654423e-01 1.3333497181292122e-02
4.0976803383757338e-01 9.4086631583654423e-01 1.3416422960351605e-02
4.4150578340996594e-01 9.4086631583654423e-01 1.3423750476545872e-02
4.7005255392948087e-01 9.4086631583654423e-01 1.3379939829857992e-02
4.9182227731179229e-01 9.4086631583654423e-01 1.3318208503556150e-02
5.0000000000000000e-01 9.4086631583654423e-01 1.3289188995779898e-02
5.0700103792138507e-01 9.4086631583654423e-01 1.3261932336025838e-02
5.1986506561203694e-01 9.4086631583654423e-01 1.3206223147289408e-02
5.4208762609380445e-01 9.4086631583654423e-01 1.3093454893214810e-02
5.7873514314739005e-01 9.4086631583654423e-01 1.2863481188800869e-02
6.4515003715281671e-01 9.4086631583654423e-01 1.2302857101884336e-02
7.2180469904021394e-01 9.4086631583654423e-01 1.1368492211333162e-02
7.7359307281499512e-01 9.4086631583654423e-01 1.0485106343499025e-02
8.1417029053001633e-01 9.4086631583654423e-01 9.5864605627683040e-03
8.4806609476980532e-01 9.4086631583654423e-01 8.6465291246293468e-03
8.7736219294670215e-01 9.4086631583654423e-01 7.6521158855219701e-03
9.0323063310520113e-01 9.4086631583654423e-01 6.5934951797892855e-03
9.2640967093800153e-01 9.4086631583654423e-01 5.4612296741129189e-03
9.4739492061643293e-01 9.4086631583654423e-01 4.2448181695773739e-03
9.6652773003120052e-01 9.4086631583654423e-01 2.9326153944334082e-03
9.8403360764219527e-01 9.4086631583654423e-01 1.5149563942245862e-03
9.9999999999999967e-01 9.4086631583654423e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.7135813426566930e-01 0.0000000000000000e+00
2.8641865734330193e-02 9.7135813426566930e-01 1.5904645056632844e-03
5.9133684163454915e-02 9.7135813426566930e-01 2.7774132189350917e-03
9.1197803432115115e-02 9.7135813426566930e-01 3.7333267020761328e-03
1.2466144291192915e-01 9.7135813426566930e-01 4.5176952263871906e-03
1.5934074541476795e-01 9.7135813426566930e-01 5.1608557791491122e-03
1.9500594706251007e-01 9.7135813426566930e-01 5.6812484098258693e-03
2.3136574731855855e-01 9.7135813426566930e-01 6.0922753491173777e-03
2.6806557587916791e-01 9.7135813426566930e-01 6.4055903694161895e-03
3.0469927888671366e-01 9.7135813426566930e-01 6.6327684065754684e-03
3.4083029719816083e-01 9.7135813426566930e-01 6.7859350343504547e-03
3.7601018251503482e-01 9.7135813426566930e-01 6.8776447924188810e-03
4.0976803383757338e-01 9.7135813426566930e-01 6.9203461829120422e-03
4.4150578340996594e-01 9.7135813426566930e-01 6.9259250320005440e-03
4.7005255392948087e-01 9.7135813426566930e-01 6.9062093961890503e-03
4.9182227731179229e-01 9.7135813426566930e-01 6.8772303889146720e-03
5.0000000000000000e-01 9.7135813426566930e-01 6.8634661332875125e-03
5.0700103792138507e-01 9.7135813426566930e-01 6.8504890810938118e-03
5.1986506561203694e-01 9.7135813426566930e-01 6.8238578560118430e-03
5.4208762609380445e-01 9.7135813426566930e-01 6.7696498308854620e-03
5.7873514314739005e-01 9.7135813426566930e-01 6.6583589354316693e-03
6.4515003715281671e-01 9.7135813426566930e-01 6.3849349885975624e-03
7.2180469904021394e-01 9.7135813426566930e-01 5.9262001502188655e-03
7.7359307281499512e-01 9.7135813426566930e-01 5.4908415352609482e-03
8.1417029053001633e-01 9.7135813426566930e-01 5.0468232526842830e-03
8.4806609476980532e-01 9.7135813426566930e-01 4.5811045711939774e-03
8.7736219294670215e-01 9.7135813426566930e-01 4.0865456883743493e-03
9.0323063310520113e-01 9.7135813426566930e-01 3.5571888706795716e-03
9.2640967093800153e-01 9.7135813426566930e-01 2.9862916032179429e-03
9.4739492061643293e-01 9.7135813426566930e-01 2.3647123505679967e-03
9.6652773003120052e-01 9.7135813426566930e-01 1.6785145445638913e-03
9.8403360764219527e-01 9.7135813426566930e-01 9.0421278734627753e-04
9.9999999999999967e-01 9.7135813426566930e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.9999999999999978e-01 0.0000000000000000e+00
2.8641865734330193e-02 9.9999999999999978e-01 0.0000000000000000e+00
5.9133684163454915e-02 9.9999999999999978e-01 0.0000000000000000e+00
9.1197803432115115e-02 9.9999999999999978e-01 0.0000000000000000e+00
1.2466144291192915e-01 9.9999999999999978e-01 0.0000000000000000e+00
1.5934074541476795e-01 9.9999999999999978e-01 0.0000000000000000e+00
1.9500594706251007e-01 9.9999999999999978e-01 0.0000000000000000e+00
2.3136574731855855e-01 9.9999999999999978e-01 0.0000000000000000e+00
2.6806557587916791e-01 9.9999999999999978e-01 0.0000000000000000e+00
3.0469927888671366e-01 9.9999999999999978e-01 0.0000000000000000e+00
3.4083029719816083e-01 9.9999999999999978e-01 0.0000000000000000e+00
3.7601018251503482e-01 9.9999999999999978e-01 0.0000000000000000e+00
4.0976803383757338e-01 9.9999999999999978e-01 0.0000000000000000e+00
4.4150578340996594e-01 9.9999999999999978e-01 0.0000000000000000e+00
4.7005255392948087e-01 9.9999999999999978e-01 0.0000000000000000e+00
4.9182227731179229e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.0000000000000000e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.0700103792138507e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.1986506561203694e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.4208762609380445e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.7873514314739005e-01 9.9999999999999978e-01 0.0000000000000000e+00
6.4515003715281671e-01 9.9999999999999978e-01 0.0000000000000000e+00
7.2180469904021394e-01 9.9999999999999978e-01 0.0000000000000000e+00
7.7359307281499512e-01 9.9999999999999978e-01 0.0000000000000000e+00
8.1417029053001633e-01 9.9999999999999978e-01 0.0000000000000000e+00
8.4806609476980532e-01 9.9999999999999978e-01 0.0000000000000000e+00
8.7736219294670215e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.0323063310520113e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.2640967093800153e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.4739492061643293e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.6652773003120052e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.8403360764219527e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.9999999999999967e-01 9.9999999999999978e-01 0.0000000000000000e+00


==> data/example_II_2a/fem_trained_17_iter_2000.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
8.4152240096998607e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.3358633038459755e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.7512814947201885e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.1326406541166276e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5001222682638885e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.8676045593960403e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.2489655595528000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.6643856313985734e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.1587214338415762e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.9681010508758403e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.5443417526584613e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.0371063321384830e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.5008483057032083e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.9645960301889562e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4573724612811096e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0335858522824819e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.9999999999999967e-01 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 8.4154833063338680e-02 0.0000000000000000e+00
8.4152240096998607e-02 8.4154833063338680e-02 2.5638086703524210e-01
1.3358633038459755e-01 8.4154833063338680e-02 3.7805230149574304e-01
1.7512814947201885e-01 8.4154833063338680e-02 4.5270001965060747e-01
2.1326406541166276e-01 8.4154833063338680e-02 4.9433751112102498e-01
2.5001222682638885e-01 8.4154833063338680e-02 5.0778129663804372e-01
2.8676045593960403e-01 8.4154833063338680e-02 4.9430777517061342e-01
3.2489655595528000e-01 8.4154833063338680e-02 4.5263945217487273e-01
3.6643856313985734e-01 8.4154833063338680e-02 3.7795848328565923e-01
4.1587214338415762e-01 8.4154833063338680e-02 2.5624999336216653e-01
5.0000000000000000e-01 8.4154833063338680e-02 -1.1928286204451210e-04
5.9681010508758403e-01 8.4154833063338680e-02 -2.9162922968978992e-02
6.5443417526584613e-01 8.4154833063338680e-02 -4.2026984951070795e-02
7.0371063321384830e-01 8.4154833063338680e-02 -4.8763115734700095e-02
7.5008483057032083e-01 8.4154833063338680e-02 -5.0886216143599207e-02
7.9645960301889562e-01 8.4154833063338680e-02 -4.8732471322238333e-02
8.4573724612811096e-01 8.4154833063338680e-02 -4.1963518217221794e-02
9.0335858522824819e-01 8.4154833063338680e-02 -2.9061386393435168e-02
9.9999999999999967e-01 8.4154833063338680e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.3359040646216069e-01 0.0000000000000000e+00
8.4152240096998607e-02 1.3359040646216069e-01 3.7804933487496500e-01
1.3358633038459755e-01 1.3359040646216069e-01 5.5746334667622965e-01
1.7512814947201885e-01 1.3359040646216069e-01 6.6753711471499377e-01
2.1326406541166276e-01 1.3359040646216069e-01 7.2893477591483846e-01
2.5001222682638885e-01 1.3359040646216069e-01 7.4875867822982356e-01
2.8676045593960403e-01 1.3359040646216069e-01 7.2889097689816906e-01
3.2489655595528000e-01 1.3359040646216069e-01 6.6744790523771635e-01
3.6643856313985734e-01 1.3359040646216069e-01 5.5732517034156126e-01
4.1587214338415762e-01 1.3359040646216069e-01 3.7785660527506570e-01
5.0000000000000000e-01 1.3359040646216069e-01 -1.7527613048842785e-04
5.9681010508758403e-01 1.3359040646216069e-01 -4.3001863468479139e-02
6.5443417526584613e-01 1.3359040646216069e-01 -6.1970908828984962e-02
7.0371063321384830e-01 1.3359040646216069e-01 -7.1903826797727721e-02
7.5008483057032083e-01 1.3359040646216069e-01 -7.5034502515248180e-02
7.9645960301889562e-01 1.3359040646216069e-01 -7.1858676215630149e-02
8.4573724612811096e-01 1.3359040646216069e-01 -6.1877412699963094e-02
9.0335858522824819e-01 1.3359040646216069e-01 -4.2852320765408541e-02
9.9999999999999967e-01 1.3359040646216069e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.7513351502554467e-01 0.0000000000000000e+00
8.4152240096998607e-02 1.7513351502554467e-01 4.5269197518480020e-01
1.3358633038459755e-01 1.7513351502554467e-01 6.6753048937361859e-01
1.7512814947201885e-01 1.7513351502554467e-01 7.9933795416787579e-01
2.1326406541166276e-01 1.7513351502554467e-01 8.7285839575949931e-01
2.5001222682638885e-01 1.7513351502554467e-01 8.9659649740233083e-01
2.8676045593960403e-01 1.7513351502554467e-01 8.7280604163389774e-01
3.2489655595528000e-01 1.7513351502554467e-01 7.9923132347903003e-01
3.6643856313985734e-01 1.7513351502554467e-01 6.6736534275764958e-01
4.1587214338415762e-01 1.7513351502554467e-01 4.5246167821997152e-01
5.0000000000000000e-01 1.7513351502554467e-01 -2.0895163312379306e-04
5.9681010508758403e-01 1.7513351502554467e-01 -5.1491174611823350e-02
6.5443417526584613e-01 1.7513351502554467e-01 -7.4205496801845711e-02
7.0371063321384830e-01 1.7513351502554467e-01 -8.6099589414729172e-02
7.5008483057032083e-01 1.7513351502554467e-01 -8.9848409370685903e-02
7.9645960301889562e-01 1.7513351502554467e-01 -8.6045594230741679e-02
8.4573724612811096e-01 1.7513351502554467e-01 -7.4093710524388526e-02
9.0335858522824819e-01 1.7513351502554467e-01 -5.1312463672778280e-02
9.9999999999999967e-01 1.7513351502554467e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.1327066145239598e-01 0.0000000000000000e+00
8.4152240096998607e-02 2.1327066145239598e-01 4.9432225056846468e-01
1.3358633038459755e-01 2.1327066145239598e-01 7.2891798901017280e-01
1.7512814947201885e-01 2.1327066145239598e-01 8.7284695679489288e-01
2.1326406541166276e-01 2.1327066145239598e-01 9.5312864970346178e-01
2.5001222682638885e-01 2.1327066145239598e-01 9.7904985458626737e-01
2.8676045593960403e-01 2.1327066145239598e-01 9.5307162105174048e-01
3.2489655595528000e-01 2.1327066145239598e-01 8.7273080940642800e-01
3.6643856313985734e-01 2.1327066145239598e-01 7.2873811989448500e-01
4.1587214338415762e-01 2.1327066145239598e-01 4.9407148687490565e-01
5.0000000000000000e-01 2.1327066145239598e-01 -2.2686331562228159e-04
5.9681010508758403e-01 2.1327066145239598e-01 -5.6224887793623272e-02
6.5443417526584613e-01 2.1327066145239598e-01 -8.1027932775709938e-02
7.0371063321384830e-01 2.1327066145239598e-01 -9.4015754982289493e-02
7.5008483057032083e-01 2.1327066145239598e-01 -9.8109323652456767e-02
7.9645960301889562e-01 2.1327066145239598e-01 -9.3956887848793066e-02
8.4573724612811096e-01 2.1327066145239598e-01 -8.0906100429700908e-02
9.0335858522824819e-01 2.1327066145239598e-01 -5.6030247355389660e-02
9.9999999999999967e-01 2.1327066145239598e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.5002005583116860e-01 0.0000000000000000e+00
8.4152240096998607e-02 2.5002005583116860e-01 5.0775649151650870e-01
1.3358633038459755e-01 2.5002005583116860e-01 7.4872796907592554e-01
1.7512814947201885e-01 2.5002005583116860e-01 8.9656862226670164e-01
2.1326406541166276e-01 2.5002005583116860e-01 9.7903224710518555e-01
2.5001222682638885e-01 2.5002005583116860e-01 1.0056580167588334e+00
2.8676045593960403e-01 2.5002005583116860e-01 9.7897386674706943e-01
3.2489655595528000e-01 2.5002005583116860e-01 8.9644972365037434e-01
3.6643856313985734e-01 2.5002005583116860e-01 7.4854385353082431e-01
4.1587214338415762e-01 2.5002005583116860e-01 5.0749988122499545e-01
5.0000000000000000e-01 2.5002005583116860e-01 -2.3127141087685442e-04
5.9681010508758403e-01 2.5002005583116860e-01 -5.7750837943546761e-02
6.5443417526584613e-01 2.5002005583116860e-01 -8.3227686509034324e-02
7.0371063321384830e-01 2.5002005583116860e-01 -9.6568312256648567e-02
7.5008483057032083e-01 2.5002005583116860e-01 -1.0077310186282713e-01
7.9645960301889562e-01 2.5002005583116860e-01 -9.6507950387707236e-02
8.4573724612811096e-01 2.5002005583116860e-01 -8.3102820333568347e-02
9.0335858522824819e-01 2.5002005583116860e-01 -5.7551545667425111e-02
9.9999999999999967e-01 2.5002005583116860e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.8676956115986085e-01 0.0000000000000000e+00
8.4152240096998607e-02 2.8676956115986085e-01 4.9427074546038513e-01
1.3358633038459755e-01 2.8676956115986085e-01 7.2884208171313902e-01
1.7512814947201885e-01 2.8676956115986085e-01 8.7275615433687437e-01
2.1326406541166276e-01 2.8676956115986085e-01 9.5302963990441447e-01
2.5001222682638885e-01 2.8676956115986085e-01 9.7894835405344405e-01
2.8676045593960403e-01 2.8676956115986085e-01 9.5297308981955131e-01
3.2489655595528000e-01 2.8676956115986085e-01 8.7264097647117012e-01
3.6643856313985734e-01 2.8676956115986085e-01 7.2866372666025847e-01
4.1587214338415762e-01 2.8676956115986085e-01 4.9402223487032909e-01
5.0000000000000000e-01 2.8676956115986085e-01 -2.2279573657980992e-04
5.9681010508758403e-01 2.8676956115986085e-01 -5.6214134648976531e-02
6.5443417526584613e-01 2.8676956115986085e-01 -8.1013826522401799e-02
7.0371063321384830e-01 2.8676956115986085e-01 -9.3999806516894782e-02
7.5008483057032083e-01 2.8676956115986085e-01 -9.8092829682344188e-02
7.9645960301889562e-01 2.8676956115986085e-01 -9.3941144825507694e-02
8.4573724612811096e-01 2.8676956115986085e-01 -8.0892562650452318e-02
9.0335858522824819e-01 2.8676956115986085e-01 -5.6020881424990024e-02
9.9999999999999967e-01 2.8676956115986085e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.2490700919490101e-01 0.0000000000000000e+00
8.4152240096998607e-02 3.2490700919490101e-01 4.5258692508842219e-01
1.3358633038459755e-01 3.2490700919490101e-01 6.6737567221258709e-01
1.7512814947201885e-01 3.2490700919490101e-01 7.9915276444718109e-01
2.1326406541166276e-01 3.2490700919490101e-01 8.7265647640897515e-01
2.5001222682638885e-01 3.2490700919490101e-01 8.9638950779945870e-01
2.8676045593960403e-01 3.2490700919490101e-01 8.7260511166164001e-01
3.2489655595528000e-01 3.2490700919490101e-01 7.9904811261190711e-01
3.6643856313985734e-01 3.2490700919490101e-01 6.6721356563707668e-01
4.1587214338415762e-01 3.2490700919490101e-01 4.5236107851369639e-01
5.0000000000000000e-01 3.2490700919490101e-01 -2.0090570557754976e-04
5.9681010508758403e-01 3.2490700919490101e-01 -5.1469332372286417e-02
6.5443417526584613e-01 3.2490700919490101e-01 -7.4176634934009292e-02
7.0371063321384830e-01 3.2490700919490101e-01 -8.6066840608465686e-02
7.5008483057032083e-01 3.2490700919490101e-01 -8.9814479111440249e-02
7.9645960301889562e-01 3.2490700919490101e-01 -8.6013179832164624e-02
8.4573724612811096e-01 3.2490700919490101e-01 -7.4065822697048117e-02
9.0335858522824819e-01 3.2490700919490101e-01 -5.1293164329519664e-02
9.9999999999999967e-01 3.2490700919490101e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.6645042553208013e-01 0.0000000000000000e+00
8.4152240096998607e-02 3.6645042553208013e-01 3.7788616511181161e-01
1.3358633038459755e-01 3.6645042553208013e-01 5.5722288826151067e-01
1.7512814947201885e-01 3.6645042553208013e-01 6.6724950478346690e-01
2.1326406541166276e-01 3.6645042553208013e-01 7.2862121529748658e-01
2.5001222682638885e-01 3.6645042553208013e-01 7.4843727967530771e-01
2.8676045593960403e-01 3.6645042553208013e-01 7.2857901800197178e-01
3.2489655595528000e-01 3.6645042553208013e-01 6.6716345338060656e-01
3.6643856313985734e-01 3.6645042553208013e-01 5.5708933614886258e-01
4.1587214338415762e-01 3.6645042553208013e-01 3.7769993663884927e-01
5.0000000000000000e-01 3.6645042553208013e-01 -1.6355267098032812e-04
5.9681010508758403e-01 3.6645042553208013e-01 -4.2968191848848446e-02
6.5443417526584613e-01 3.6645042553208013e-01 -6.1925744217331602e-02
7.0371063321384830e-01 3.6645042553208013e-01 -7.1852210984926071e-02
7.5008483057032083e-01 3.6645042553208013e-01 -7.4980866205592855e-02
7.9645960301889562e-01 3.6645042553208013e-01 -7.1807358095254098e-02
8.4573724612811096e-01 3.6645042553208013e-01 -6.1833223515076238e-02
9.0335858522824819e-01 3.6645042553208013e-01 -4.2821725398721963e-02
9.9999999999999967e-01 3.6645042553208013e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.1588516033913892e-01 0.0000000000000000e+00
8.4152240096998607e-02 4.1588516033913892e-01 2.5615188906621622e-01
1.3358633038459755e-01 4.1588516033913892e-01 3.7771489321913232e-01
1.7512814947201885e-01 4.1588516033913892e-01 4.5229652661577724e-01
2.1326406541166276e-01 4.1588516033913892e-01 4.9389771100653396e-01
2.5001222682638885e-01 4.1588516033913892e-01 5.0733062715501631e-01
2.8676045593960403e-01 4.1588516033913892e-01 4.9387048843657866e-01
3.2489655595528000e-01 4.1588516033913892e-01 4.5224086498539390e-01
3.6643856313985734e-01 4.1588516033913892e-01 3.7762805181241677e-01
4.1587214338415762e-01 4.1588516033913892e-01 2.5602888126735357e-01
5.0000000000000000e-01 4.1588516033913892e-01 -1.0483719072277648e-04
5.9681010508758403e-01 4.1588516033913892e-01 -2.9116356899717546e-02
6.5443417526584613e-01 4.1588516033913892e-01 -4.1962086868568525e-02
7.0371063321384830e-01 4.1588516033913892e-01 -4.8688193755785099e-02
7.5008483057032083e-01 4.1588516033913892e-01 -5.0808018454952961e-02
7.9645960301889562e-01 4.1588516033913892e-01 -4.8657486089554614e-02
8.4573724612811096e-01 4.1588516033913892e-01 -4.1898865271424085e-02
9.0335858522824819e-01 4.1588516033913892e-01 -2.9016590936164578e-02
9.9999999999999967e-01 4.1588516033913892e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
8.4152240096998607e-02 5.0000000000000000e-01 -2.2181160447614382e-04
1.3358633038459755e-01 5.0000000000000000e-01 -3.2631719276092822e-04
1.7512814947201885e-01 5.0000000000000000e-01 -3.8961723774118772e-04
2.1326406541166276e-01 5.0000000000000000e-01 -4.2387773375660769e-04
2.5001222682638885e-01 5.0000000000000000e-01 -4.3329068562132362e-04
2.8676045593960403e-01 5.0000000000000000e-01 -4.1899422678130669e-04
3.2489655595528000e-01 5.0000000000000000e-01 -3.7996449229226337e-04
3.6643856313985734e-01 5.0000000000000000e-01 -3.1227487731168546e-04
4.1587214338415762e-01 5.0000000000000000e-01 -2.0457781120559565e-04
5.0000000000000000e-01 5.0000000000000000e-01 -1.8717403960785291e-07
5.9681010508758403e-01 5.0000000000000000e-01 5.6488270551044965e-05
6.5443417526584613e-01 5.0000000000000000e-01 8.4176911470803755e-05
7.0371063321384830e-01 5.0000000000000000e-01 9.9125083944097886e-05
7.5008483057032083e-01 5.0000000000000000e-01 1.0435842163997118e-04
7.9645960301889562e-01 5.0000000000000000e-01 1.0053682102648020e-04
8.4573724612811096e-01 5.0000000000000000e-01 8.6943372547529282e-05
9.0335858522824819e-01 5.0000000000000000e-01 6.0408917401129362e-05
9.9999999999999967e-01 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.9680209158292197e-01 0.0000000000000000e+00
8.4152240096998607e-02 5.9680209158292197e-01 -5.8313749138331837e-02
1.3358633038459755e-01 5.9680209158292197e-01 -8.5987022302476235e-02
1.7512814947201885e-01 5.9680209158292197e-01 -1.0296411237138241e-01
2.1326406541166276e-01 5.9680209158292197e-01 -1.1243241331106819e-01
2.5001222682638885e-01 5.9680209158292197e-01 -1.1548741908155104e-01
2.8676045593960403e-01 5.9680209158292197e-01 -1.1241939144242687e-01
3.2489655595528000e-01 5.9680209158292197e-01 -1.0293767221738757e-01
3.6643856313985734e-01 5.9680209158292197e-01 -8.5946296457651200e-02
4.1587214338415762e-01 5.9680209158292197e-01 -5.8257514336020048e-02
5.0000000000000000e-01 5.9680209158292197e-01 6.6672547705118036e-05
5.9681010508758403e-01 5.9680209158292197e-01 2.2088932092170294e-02
6.5443417526584613e-01 5.9680209158292197e-01 3.1840673432584073e-02
7.0371063321384830e-01 5.9680209158292197e-01 3.6947542036731930e-02
7.5008483057032083e-01 5.9680209158292197e-01 3.8558038621864306e-02
7.9645960301889562e-01 5.9680209158292197e-01 3.6927153374679951e-02
8.4573724612811096e-01 5.9680209158292197e-01 3.1798586950687650e-02
9.0335858522824819e-01 5.9680209158292197e-01 2.2022088589194473e-02
9.9999999999999967e-01 5.9680209158292197e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.5442705996897976e-01 0.0000000000000000e+00
8.4152240096998607e-02 6.5442705996897976e-01 -8.4046556455790053e-02
1.3358633038459755e-01 6.5442705996897976e-01 -1.2393233974174148e-01
1.7512814947201885e-01 6.5442705996897976e-01 -1.4840190119904234e-01
2.1326406541166276e-01 6.5442705996897976e-01 -1.6204921612612608e-01
2.5001222682638885e-01 6.5442705996897976e-01 -1.6645318277977336e-01
2.8676045593960403e-01 6.5442705996897976e-01 -1.6203208869153152e-01
3.2489655595528000e-01 6.5442705996897976e-01 -1.4836686607305410e-01
3.6643856313985734e-01 6.5442705996897976e-01 -1.2387754245640285e-01
4.1587214338415762e-01 6.5442705996897976e-01 -8.3967942234066048e-02
5.0000000000000000e-01 6.5442705996897976e-01 1.0152062874680704e-04
5.9681010508758403e-01 6.5442705996897976e-01 3.1846977698751888e-02
6.5443417526584613e-01 6.5442705996897976e-01 4.5906471077685057e-02
7.0371063321384830e-01 6.5442705996897976e-01 5.3268836210171387e-02
7.5008483057032083e-01 6.5442705996897976e-01 5.5590400876044541e-02
7.9645960301889562e-01 6.5442705996897976e-01 5.3238823955904589e-02
8.4573724612811096e-01 6.5442705996897976e-01 4.5844601961803753e-02
9.0335858522824819e-01 6.5442705996897976e-01 3.1749362785271837e-02
9.9999999999999967e-01 6.5442705996897976e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.0370453445362657e-01 0.0000000000000000e+00
8.4152240096998607e-02 7.0370453445362657e-01 -9.7522046450509839e-02
1.3358633038459755e-01 7.0370453445362657e-01 -1.4380310113909589e-01
1.7512814947201885e-01 7.0370453445362657e-01 -1.7219624057334057e-01
2.1326406541166276e-01 7.0370453445362657e-01 -1.8803196508903666e-01
2.5001222682638885e-01 7.0370453445362657e-01 -1.9314230212672337e-01
2.8676045593960403e-01 7.0370453445362657e-01 -1.8801256257759386e-01
3.2489655595528000e-01 7.0370453445362657e-01 -1.7215640178001435e-01
3.6643856313985734e-01 7.0370453445362657e-01 -1.4374032069563214e-01
4.1587214338415762e-01 7.0370453445362657e-01 -9.7430932576281715e-02
5.0000000000000000e-01 7.0370453445362657e-01 1.2060142898761050e-04
5.9681010508758403e-01 7.0370453445362657e-01 3.6957891113913212e-02
6.5443417526584613e-01 7.0370453445362657e-01 5.3272885091530497e-02
7.0371063321384830e-01 7.0370453445362657e-01 6.1816430886193714e-02
7.5008483057032083e-01 7.0370453445362657e-01 6.4510357579617303e-02
7.9645960301889562e-01 7.0370453445362657e-01 6.1781329934087068e-02
8.4573724612811096e-01 7.0370453445362657e-01 5.3200554015450187e-02
9.0335858522824819e-01 7.0370453445362657e-01 3.6843584063216181e-02
9.9999999999999967e-01 7.0370453445362657e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.5007969878213065e-01 0.0000000000000000e+00
8.4152240096998607e-02 7.5007969878213065e-01 -1.0177053011419783e-01
1.3358633038459755e-01 7.5007969878213065e-01 -1.5006785714371454e-01
1.7512814947201885e-01 7.5007969878213065e-01 -1.7969801797125290e-01
2.1326406541166276e-01 7.5007969878213065e-01 -1.9622371710190734e-01
2.5001222682638885e-01 7.5007969878213065e-01 -2.0155677478248180e-01
2.8676045593960403e-01 7.5007969878213065e-01 -1.9620361757567698e-01
3.2489655595528000e-01 7.5007969878213065e-01 -1.7965666699224558e-01
3.6643856313985734e-01 7.5007969878213065e-01 -1.5000247676202541e-01
4.1587214338415762e-01 7.5007969878213065e-01 -1.0167516212748372e-01
5.0000000000000000e-01 7.5007969878213065e-01 1.2761380875586114e-04
5.9681010508758403e-01 7.5007969878213065e-01 3.8570609463271573e-02
6.5443417526584613e-01 7.5007969878213065e-01 5.5596916242654545e-02
7.0371063321384830e-01 7.5007969878213065e-01 6.4512959887381538e-02
7.5008483057032083e-01 7.5007969878213065e-01 6.7324294604776139e-02
7.9645960301889562e-01 7.5007969878213065e-01 6.4476160280301856e-02
8.4573724612811096e-01 7.5007969878213065e-01 5.5521055659564590e-02
9.0335858522824819e-01 7.5007969878213065e-01 3.8450597331902182e-02
9.9999999999999967e-01 7.5007969878213065e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.9645540285623173e-01 0.0000000000000000e+00
8.4152240096998607e-02 7.9645540285623173e-01 -9.7464604330377361e-02
1.3358633038459755e-01 7.9645540285623173e-01 -1.4371842429628678e-01
1.7512814947201885e-01 7.9645540285623173e-01 -1.7209491277499869e-01
2.1326406541166276e-01 7.9645540285623173e-01 -1.8792141350979250e-01
2.5001222682638885e-01 7.9645540285623173e-01 -1.9302884856463703e-01
2.8676045593960403e-01 7.9645540285623173e-01 -1.8790220198851199e-01
3.2489655595528000e-01 7.9645540285623173e-01 -1.7205534873553621e-01
3.6643856313985734e-01 7.9645540285623173e-01 -1.4365576062520916e-01
4.1587214338415762e-01 7.9645540285623173e-01 -9.7372961578397102e-02
5.0000000000000000e-01 7.9645540285623173e-01 1.2334946574456176e-04
5.9681010508758403e-01 7.9645540285623173e-01 3.6940284124242675e-02
6.5443417526584613e-01 7.9645540285623173e-01 5.3246447494074187e-02
7.0371063321384830e-01 7.9645540285623173e-01 6.1785374120421878e-02
7.5008483057032083e-01 7.9645540285623173e-01 6.4477765909337431e-02
7.9645960301889562e-01 7.9645540285623173e-01 6.1750017088948388e-02
8.4573724612811096e-01 7.9645540285623173e-01 5.3173538358748829e-02
9.0335858522824819e-01 7.9645540285623173e-01 3.6824857670471264e-02
9.9999999999999967e-01 7.9645540285623173e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.4573398882629136e-01 0.0000000000000000e+00
8.4152240096998607e-02 8.4573398882629136e-01 -8.3927643109266648e-02
1.3358633038459755e-01 8.4573398882629136e-01 -1.2375706443922181e-01
1.7512814947201885e-01 8.4573398882629136e-01 -1.4819219199885758e-01
2.1326406541166276e-01 8.4573398882629136e-01 -1.6182047069255301e-01
2.5001222682638885e-01 8.4573398882629136e-01 -1.6621851220746051e-01
2.8676045593960403e-01 8.4573398882629136e-01 -1.6180393087343847e-01
3.2489655595528000e-01 8.4573398882629136e-01 -1.4815811052458672e-01
3.6643856313985734e-01 8.4573398882629136e-01 -1.2370303157703240e-01
4.1587214338415762e-01 8.4573398882629136e-01 -8.3848502753134685e-02
5.0000000000000000e-01 8.4573398882629136e-01 1.0691898970474305e-04
5.9681010508758403e-01 8.4573398882629136e-01 3.1810551342260122e-02
6.5443417526584613e-01 8.4573398882629136e-01 4.5851992147216580e-02
7.0371063321384830e-01 8.4573398882629136e-01 5.3204955571156766e-02
7.5008483057032083e-01 8.4573398882629136e-01 5.5523383791916854e-02
7.9645960301889562e-01 8.4573398882629136e-01 5.3174440217533953e-02
8.4573724612811096e-01 8.4573398882629136e-01 4.5789053723706452e-02
9.0335858522824819e-01 8.4573398882629136e-01 3.1710858215404425e-02
9.9999999999999967e-01 8.4573398882629136e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.0335638634447324e-01 0.0000000000000000e+00
8.4152240096998607e-02 9.0335638634447324e-01 -5.8123706092251946e-02
1.3358633038459755e-01 9.0335638634447324e-01 -8.5706945050896821e-02
1.7512814947201885e-01 9.0335638634447324e-01 -1.0262912729494499e-01
2.1326406541166276e-01 9.0335638634447324e-01 -1.1206719293792246e-01
2.5001222682638885e-01 9.0335638634447324e-01 -1.1511299428962110e-01
2.8676045593960403e-01 9.0335638634447324e-01 -1.1205573945623000e-01
3.2489655595528000e-01 9.0335638634447324e-01 -1.0260551877223509e-01
3.6643856313985734e-01 9.0335638634447324e-01 -8.5669494874033567e-02
4.1587214338415762e-01 9.0335638634447324e-01 -5.8068808544692617e-02
5.0000000000000000e-01 9.0335638634447324e-01 7.4410100293558778e-05
5.9681010508758403e-01 9.0335638634447324e-01 2.2030717504407379e-02
6.5443417526584613e-01 9.0335638634447324e-01 3.1754919136171088e-02
7.0371063321384830e-01 9.0335638634447324e-01 3.6847121565731313e-02
7.5008483057032083e-01 9.0335638634447324e-01 3.8452712711527094e-02
7.9645960301889562e-01 9.0335638634447324e-01 3.6825961445462595e-02
8.4573724612811096e-01 9.0335638634447324e-01 3.1711270319910737e-02
9.0335858522824819e-01 9.0335638634447324e-01 2.1961561896227326e-02
9.9999999999999967e-01 9.0335638634447324e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.9999999999999978e-01 0.0000000000000000e+00
8.4152240096998607e-02 9.9999999999999978e-01 0.0000000000000000e+00
1.3358633038459755e-01 9.9999999999999978e-01 0.0000000000000000e+00
1.7512814947201885e-01 9.9999999999999978e-01 0.0000000000000000e+00
2.1326406541166276e-01 9.9999999999999978e-01 0.0000000000000000e+00
2.5001222682638885e-01 9.9999999999999978e-01 0.0000000000000000e+00
2.8676045593960403e-01 9.9999999999999978e-01 0.0000000000000000e+00
3.2489655595528000e-01 9.9999999999999978e-01 0.0000000000000000e+00
3.6643856313985734e-01 9.9999999999999978e-01 0.0000000000000000e+00
4.1587214338415762e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.0000000000000000e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.9681010508758403e-01 9.9999999999999978e-01 0.0000000000000000e+00
6.5443417526584613e-01 9.9999999999999978e-01 0.0000000000000000e+00
7.0371063321384830e-01 9.9999999999999978e-01 0.0000000000000000e+00
7.5008483057032083e-01 9.9999999999999978e-01 0.0000000000000000e+00
7.9645960301889562e-01 9.9999999999999978e-01 0.0000000000000000e+00
8.4573724612811096e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.0335858522824819e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.9999999999999967e-01 9.9999999999999978e-01 0.0000000000000000e+00


==> data/example_II_2a/fem_trained_33_iter_2000.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
5.5049687785415184e-02 0.0000000000000000e+00 0.0000000000000000e+00
8.6556649656584994e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.1231289710811729e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.3515091577488653e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.5620771427344843e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.7608852388653962e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.9517150699228580e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.1372154535147578e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.3194266345244202e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5000645246924041e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.6807025439429449e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.8629141122028584e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.0484151400068948e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.2392458651433759e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.4380550796547388e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.6486243283822395e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.8770056813338882e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.1345683754834262e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.4496330063327028e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.6849729410475569e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.0806569234532026e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.4075765333307255e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.7012136778836173e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.9761775202798537e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.2406877853888463e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.5004454241390750e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.7602046338690878e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.0247195414367400e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.2996907553204324e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.5933367424602314e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.9202616740428076e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.3159199284603378e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000002e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 5.6793268116114924e-02 0.0000000000000000e+00
5.5049687785415184e-02 5.6793268116114924e-02 1.1868187341113816e-01
8.6556649656584994e-02 5.6793268116114924e-02 1.8111365135616753e-01
1.1231289710811729e-01 5.6793268116114924e-02 2.2699226842400899e-01
1.3515091577488653e-01 5.6793268116114924e-02 2.6274414010587749e-01
1.5620771427344843e-01 5.6793268116114924e-02 2.9093719476365121e-01
1.7608852388653962e-01 5.6793268116114924e-02 3.1289646521291659e-01
1.9517150699228580e-01 5.6793268116114924e-02 3.2939262892475774e-01
2.1372154535147578e-01 5.6793268116114924e-02 3.4089735731585857e-01
2.3194266345244202e-01 5.6793268116114924e-02 3.4769652990401972e-01
2.5000645246924041e-01 5.6793268116114924e-02 3.4994485820465931e-01
2.6807025439429449e-01 5.6793268116114924e-02 3.4769139030665808e-01
2.8629141122028584e-01 5.6793268116114924e-02 3.4088702996687542e-01
3.0484151400068948e-01 5.6793268116114924e-02 3.2937701434219341e-01
3.2392458651433759e-01 5.6793268116114924e-02 3.1287540574554368e-01
3.4380550796547388e-01 5.6793268116114924e-02 2.9091046304748946e-01
3.6486243283822395e-01 5.6793268116114924e-02 2.6271142143751958e-01
3.8770056813338882e-01 5.6793268116114924e-02 2.2695313772402737e-01
4.1345683754834262e-01 5.6793268116114924e-02 1.8106756827452483e-01
4.4496330063327028e-01 5.6793268116114924e-02 1.1862849330611726e-01
5.0000000000000000e-01 5.6793268116114924e-02 -3.9388925789619794e-05
5.6849729410475569e-01 5.6793268116114924e-02 -1.4644716528366462e-02
6.0806569234532026e-01 5.6793268116114924e-02 -2.2020006539813636e-02
6.4075765333307255e-01 5.6793268116114924e-02 -2.7110633133553892e-02
6.7012136778836173e-01 5.6793268116114924e-02 -3.0717782595884063e-02
6.9761775202798537e-01 5.6793268116114924e-02 -3.3153333421357421e-02
7.2406877853888463e-01 5.6793268116114924e-02 -3.4566557618516618e-02
7.5004454241390750e-01 5.6793268116114924e-02 -3.5028556278519196e-02
7.7602046338690878e-01 5.6793268116114924e-02 -3.4560589510501324e-02
8.0247195414367400e-01 5.6793268116114924e-02 -3.3141263932306854e-02
8.2996907553204324e-01 5.6793268116114924e-02 -3.0699324988305764e-02
8.5933367424602314e-01 5.6793268116114924e-02 -2.7085299301444068e-02
8.9202616740428076e-01 5.6793268116114924e-02 -2.1987016441989880e-02
9.3159199284603378e-01 5.6793268116114924e-02 -1.4602930388907981e-02
1.0000000000000002e+00 5.6793268116114924e-02 0.0000000000000000e+00
0.0000000000000000e+00 8.9338301820771793e-02 0.0000000000000000e+00
5.5049687785415184e-02 8.9338301820771793e-02 1.8083192554096439e-01
8.6556649656584994e-02 8.9338301820771793e-02 2.7595740840406718e-01
1.1231289710811729e-01 8.9338301820771793e-02 3.4586131829631411e-01
1.3515091577488653e-01 8.9338301820771793e-02 4.0033540131600126e-01
1.5620771427344843e-01 8.9338301820771793e-02 4.4329233524313694e-01
1.7608852388653962e-01 8.9338301820771793e-02 4.7675103418235976e-01
1.9517150699228580e-01 8.9338301820771793e-02 5.0188575708915839e-01
2.1372154535147578e-01 8.9338301820771793e-02 5.1941517605753718e-01
2.3194266345244202e-01 8.9338301820771793e-02 5.2977487744246365e-01
2.5000645246924041e-01 8.9338301820771793e-02 5.3320059070853565e-01
2.6807025439429449e-01 8.9338301820771793e-02 5.2976704901482519e-01
2.8629141122028584e-01 8.9338301820771793e-02 5.1939944584322562e-01
3.0484151400068948e-01 8.9338301820771793e-02 5.0186197353905948e-01
3.2392458651433759e-01 8.9338301820771793e-02 4.7671895714275825e-01
3.4380550796547388e-01 8.9338301820771793e-02 4.4325161838609861e-01
3.6486243283822395e-01 8.9338301820771793e-02 4.0028556531862169e-01
3.8770056813338882e-01 8.9338301820771793e-02 3.4580171581732694e-01
4.1345683754834262e-01 8.9338301820771793e-02 2.7588721682333001e-01
4.4496330063327028e-01 8.9338301820771793e-02 1.8075062117211790e-01
5.0000000000000000e-01 8.9338301820771793e-02 -5.9962012619702368e-05
5.6849729410475569e-01 8.9338301820771793e-02 -2.2313649519783253e-02
6.0806569234532026e-01 8.9338301820771793e-02 -3.3551164479911369e-02
6.4075765333307255e-01 8.9338301820771793e-02 -4.1307602099934747e-02
6.7012136778836173e-01 8.9338301820771793e-02 -4.6803708922905009e-02
6.9761775202798537e-01 8.9338301820771793e-02 -5.0514685507313549e-02
7.2406877853888463e-01 8.9338301820771793e-02 -5.2667973502557391e-02
7.5004454241390750e-01 8.9338301820771793e-02 -5.3371907726957400e-02
7.7602046338690878e-01 8.9338301820771793e-02 -5.2658881711247586e-02
8.0247195414367400e-01 8.9338301820771793e-02 -5.0496299090733970e-02
8.2996907553204324e-01 8.9338301820771793e-02 -4.6775591487039803e-02
8.5933367424602314e-01 8.9338301820771793e-02 -4.1269010801913940e-02
8.9202616740428076e-01 8.9338301820771793e-02 -3.3500912316671551e-02
9.3159199284603378e-01 8.9338301820771793e-02 -2.2250002203766259e-02
1.0000000000000002e+00 8.9338301820771793e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.1597591670711559e-01 0.0000000000000000e+00
5.5049687785415184e-02 1.1597591670711559e-01 2.2619572194922216e-01
8.6556649656584994e-02 1.1597591670711559e-01 3.4518458419062509e-01
1.1231289710811729e-01 1.1597591670711559e-01 4.3262474413156193e-01
1.3515091577488653e-01 1.1597591670711559e-01 5.0076431765422014e-01
1.5620771427344843e-01 1.1597591670711559e-01 5.5449752482231773e-01
1.7608852388653962e-01 1.1597591670711559e-01 5.9634974881833791e-01
1.9517150699228580e-01 1.1597591670711559e-01 6.2778982579022824e-01
2.1372154535147578e-01 1.1597591670711559e-01 6.4971671553349386e-01
2.3194266345244202e-01 1.1597591670711559e-01 6.6267527659181080e-01
2.5000645246924041e-01 1.1597591670711559e-01 6.6696037406930597e-01
2.6807025439429449e-01 1.1597591670711559e-01 6.6266548886643484e-01
2.8629141122028584e-01 1.1597591670711559e-01 6.4969704834560704e-01
3.0484151400068948e-01 1.1597591670711559e-01 6.2776008962980467e-01
3.2392458651433759e-01 1.1597591670711559e-01 5.9630964339191317e-01
3.4380550796547388e-01 1.1597591670711559e-01 5.5444661710744492e-01
3.6486243283822395e-01 1.1597591670711559e-01 5.0070200841072210e-01
3.8770056813338882e-01 1.1597591670711559e-01 4.3255022421787431e-01
4.1345683754834262e-01 1.1597591670711559e-01 3.4509682577961937e-01
4.4496330063327028e-01 1.1597591670711559e-01 2.2609407305255255e-01
5.0000000000000000e-01 1.1597591670711559e-01 -7.4926846299428439e-05
5.6849729410475569e-01 1.1597591670711559e-01 -2.7911206725241361e-02
6.0806569234532026e-01 1.1597591670711559e-01 -4.1967785677963741e-02
6.4075765333307255e-01 1.1597591670711559e-01 -5.1670017433816398e-02
6.7012136778836173e-01 1.1597591670711559e-01 -5.8544887284907629e-02
6.9761775202798537e-01 1.1597591670711559e-01 -6.3186806045967533e-02
7.2406877853888463e-01 1.1597591670711559e-01 -6.5880272120209554e-02
7.5004454241390750e-01 1.1597591670711559e-01 -6.6760797639218203e-02
7.7602046338690878e-01 1.1597591670711559e-01 -6.5868902633623883e-02
8.0247195414367400e-01 1.1597591670711559e-01 -6.3163813744050279e-02
8.2996907553204324e-01 1.1597591670711559e-01 -5.8509727142988466e-02
8.5933367424602314e-01 1.1597591670711559e-01 -5.1621761737048293e-02
8.9202616740428076e-01 1.1597591670711559e-01 -4.1904952170405622e-02
9.3159199284603378e-01 1.1597591670711559e-01 -2.7831631510226360e-02
1.0000000000000002e+00 1.1597591670711559e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.3962964134160971e-01 0.0000000000000000e+00
5.5049687785415184e-02 1.3962964134160971e-01 2.6121352896171890e-01
8.6556649656584994e-02 1.3962964134160971e-01 3.9862331833074555e-01
1.1231289710811729e-01 1.3962964134160971e-01 4.9960028732143813e-01
1.3515091577488653e-01 1.3962964134160971e-01 5.7828870458130155e-01
1.5620771427344843e-01 1.3962964134160971e-01 6.4034047389499738e-01
1.7608852388653962e-01 1.3962964134160971e-01 6.8867193835092289e-01
1.9517150699228580e-01 1.3962964134160971e-01 7.2497932782699936e-01
2.1372154535147578e-01 1.3962964134160971e-01 7.5030077208843671e-01
2.3194266345244202e-01 1.3962964134160971e-01 7.6526548046149412e-01
2.5000645246924041e-01 1.3962964134160971e-01 7.7021396679229015e-01
2.6807025439429449e-01 1.3962964134160971e-01 7.6525418398321732e-01
2.8629141122028584e-01 1.3962964134160971e-01 7.5027807322314388e-01
3.0484151400068948e-01 1.3962964134160971e-01 7.2494500779688476e-01
3.2392458651433759e-01 1.3962964134160971e-01 6.8862565050689717e-01
3.4380550796547388e-01 1.3962964134160971e-01 6.4028171841634940e-01
3.6486243283822395e-01 1.3962964134160971e-01 5.7821678988295089e-01
3.8770056813338882e-01 1.3962964134160971e-01 4.9951427977122786e-01
4.1345683754834262e-01 1.3962964134160971e-01 3.9852203251492074e-01
4.4496330063327028e-01 1.3962964134160971e-01 2.6109621553087270e-01
5.0000000000000000e-01 1.3962964134160971e-01 -8.6424536809405830e-05
5.6849729410475569e-01 1.3962964134160971e-01 -3.2232086985182873e-02
6.0806569234532026e-01 1.3962964134160971e-01 -4.8464790283835789e-02
6.4075765333307255e-01 1.3962964134160971e-01 -5.9669041426829258e-02
6.7012136778836173e-01 1.3962964134160971e-01 -6.7608221524109446e-02
6.9761775202798537e-01 1.3962964134160971e-01 -7.2968763711285231e-02
7.2406877853888463e-01 1.3962964134160971e-01 -7.6079210506292835e-02
7.5004454241390750e-01 1.3962964134160971e-01 -7.7096053230012174e-02
7.7602046338690878e-01 1.3962964134160971e-01 -7.6066085165426081e-02
8.0247195414367400e-01 1.3962964134160971e-01 -7.2942221031776805e-02
8.2996907553204324e-01 1.3962964134160971e-01 -6.7567633299412705e-02
8.5933367424602314e-01 1.3962964134160971e-01 -5.9613338408426780e-02
8.9202616740428076e-01 1.3962964134160971e-01 -4.8392264374953892e-02
9.3159199284603378e-01 1.3962964134160971e-01 -3.2140246586205817e-02
1.0000000000000002e+00 1.3962964134160971e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.6147541236763086e-01 0.0000000000000000e+00
5.5049687785415184e-02 1.6147541236763086e-01 2.8845468723303513e-01
8.6556649656584994e-02 1.6147541236763086e-01 4.4019453964060412e-01
1.1231289710811729e-01 1.6147541236763086e-01 5.5170210451595925e-01
1.3515091577488653e-01 1.6147541236763086e-01 6.3859671122807771e-01
1.5620771427344843e-01 1.6147541236763086e-01 7.0711968300565253e-01
1.7608852388653962e-01 1.6147541236763086e-01 7.6049149946629802e-01
1.9517150699228580e-01 1.6147541236763086e-01 8.0058528522408390e-01
2.1372154535147578e-01 1.6147541236763086e-01 8.2854743352455396e-01
2.3194266345244202e-01 1.6147541236763086e-01 8.4507277208674947e-01
2.5000645246924041e-01 1.6147541236763086e-01 8.5053732595328535e-01
2.6807025439429449e-01 1.6147541236763086e-01 8.4506030612878957e-01
2.8629141122028584e-01 1.6147541236763086e-01 8.2852238468364725e-01
3.0484151400068948e-01 1.6147541236763086e-01 8.0054741197636858e-01
3.2392458651433759e-01 1.6147541236763086e-01 7.6044041915041061e-01
3.4380550796547388e-01 1.6147541236763086e-01 7.0705484393693863e-01
3.6486243283822395e-01 1.6147541236763086e-01 6.3851735018030342e-01
3.8770056813338882e-01 1.6147541236763086e-01 5.5160719139512404e-01
4.1345683754834262e-01 1.6147541236763086e-01 4.4008276720028894e-01
4.4496330063327028e-01 1.6147541236763086e-01 2.8832523210804922e-01
5.0000000000000000e-01 1.6147541236763086e-01 -9.5309637938603871e-05
5.6849729410475569e-01 1.6147541236763086e-01 -3.5593335020686699e-02
6.0806569234532026e-01 1.6147541236763086e-01 -5.3518890729583303e-02
6.4075765333307255e-01 1.6147541236763086e-01 -6.5891593233546306e-02
6.7012136778836173e-01 1.6147541236763086e-01 -7.4658721596254252e-02
6.9761775202798537e-01 1.6147541236763086e-01 -8.0578295380874382e-02
7.2406877853888463e-01 1.6147541236763086e-01 -8.4013120172253139e-02
7.5004454241390750e-01 1.6147541236763086e-01 -8.5136007630017690e-02
7.7602046338690878e-01 1.6147541236763086e-01 -8.3998631302170862e-02
8.0247195414367400e-01 1.6147541236763086e-01 -8.0548995912782431e-02
8.2996907553204324e-01 1.6147541236763086e-01 -7.4613919379278359e-02
8.5933367424602314e-01 1.6147541236763086e-01 -6.5830110259138069e-02
8.9202616740428076e-01 1.6147541236763086e-01 -5.3438845513813053e-02
9.3159199284603378e-01 1.6147541236763086e-01 -3.5491985420565787e-02
1.0000000000000002e+00 1.6147541236763086e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8214181903449428e-01 0.0000000000000000e+00
5.5049687785415184e-02 1.8214181903449428e-01 3.0923865559730457e-01
8.6556649656584994e-02 1.8214181903449428e-01 4.7191180147875977e-01
1.1231289710811729e-01 1.8214181903449428e-01 5.9145381132005204e-01
1.3515091577488653e-01 1.8214181903449428e-01 6.8460942969386895e-01
1.5620771427344843e-01 1.8214181903449428e-01 7.5806968436769140e-01
1.7608852388653962e-01 1.8214181903449428e-01 8.1528709949626954e-01
1.9517150699228580e-01 1.8214181903449428e-01 8.5826976359677953e-01
2.1372154535147578e-01 1.8214181903449428e-01 8.8824667079934394e-01
2.3194266345244202e-01 1.8214181903449428e-01 9.0596271313932852e-01
2.5000645246924041e-01 1.8214181903449428e-01 9.1182100933833765e-01
2.6807025439429449e-01 1.8214181903449428e-01 9.0594935989922465e-01
2.8629141122028584e-01 1.8214181903449428e-01 8.8821983898743706e-01
3.0484151400068948e-01 1.8214181903449428e-01 8.5822919433756162e-01
3.2392458651433759e-01 1.8214181903449428e-01 8.1523238267376419e-01
3.4380550796547388e-01 1.8214181903449428e-01 7.5800022879381979e-01
3.6486243283822395e-01 1.8214181903449428e-01 6.8452441764489746e-01
3.8770056813338882e-01 1.8214181903449428e-01 5.9135213945978127e-01
4.1345683754834262e-01 1.8214181903449428e-01 4.7179207037648446e-01
4.4496330063327028e-01 1.8214181903449428e-01 3.0909998728380012e-01
5.0000000000000000e-01 1.8214181903449428e-01 -1.0202117232886374e-04
5.6849729410475569e-01 1.8214181903449428e-01 -3.8157765850789234e-02
6.0806569234532026e-01 1.8214181903449428e-01 -5.7374897456167667e-02
6.4075765333307255e-01 1.8214181903449428e-01 -7.0639078570441424e-02
6.7012136778836173e-01 1.8214181903449428e-01 -8.0037895733388223e-02
6.9761775202798537e-01 1.8214181903449428e-01 -8.6383986453622399e-02
7.2406877853888463e-01 1.8214181903449428e-01 -9.0066297916051294e-02
7.5004454241390750e-01 1.8214181903449428e-01 -9.1270093750929246e-02
7.7602046338690878e-01 1.8214181903449428e-01 -9.0050771148486225e-02
8.0247195414367400e-01 1.8214181903449428e-01 -8.6352588919431109e-02
8.2996907553204324e-01 1.8214181903449428e-01 -7.9989887393654160e-02
8.5933367424602314e-01 1.8214181903449428e-01 -7.0573200014884874e-02
8.9202616740428076e-01 1.8214181903449428e-01 -5.7289137623762663e-02
9.3159199284603378e-01 1.8214181903449428e-01 -3.8049196649447239e-02
1.0000000000000002e+00 1.8214181903449428e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.0202466009858466e-01 0.0000000000000000e+00
5.5049687785415184e-02 2.0202466009858466e-01 3.2432476205411365e-01
8.6556649656584994e-02 2.0202466009858466e-01 4.9493387245324755e-01
1.1231289710811729e-01 2.0202466009858466e-01 6.2030770932920909e-01
1.3515091577488653e-01 2.0202466009858466e-01 7.1800790324274677e-01
1.5620771427344843e-01 2.0202466009858466e-01 7.9505190130697767e-01
1.7608852388653962e-01 2.0202466009858466e-01 8.5506065785732577e-01
1.9517150699228580e-01 2.0202466009858466e-01 9.0014022532897142e-01
2.1372154535147578e-01 2.0202466009858466e-01 9.3157955392256120e-01
2.3194266345244202e-01 2.0202466009858466e-01 9.5015987498437404e-01
2.5000645246924041e-01 2.0202466009858466e-01 9.5630397324616001e-01
2.6807025439429449e-01 2.0202466009858466e-01 9.5014588391163857e-01
2.8629141122028584e-01 2.0202466009858466e-01 9.3155144032710013e-01
3.0484151400068948e-01 2.0202466009858466e-01 9.0009771771504077e-01
3.2392458651433759e-01 2.0202466009858466e-01 8.5500332616242436e-01
3.4380550796547388e-01 2.0202466009858466e-01 7.9497912568880802e-01
3.6486243283822395e-01 2.0202466009858466e-01 7.1791882653617245e-01
3.8770056813338882e-01 2.0202466009858466e-01 6.2020117536395769e-01
4.1345683754834262e-01 2.0202466009858466e-01 4.9480841569815742e-01
4.4496330063327028e-01 2.0202466009858466e-01 3.2417946703511463e-01
5.0000000000000000e-01 2.0202466009858466e-01 -1.0681195332025266e-04
5.6849729410475569e-01 2.0202466009858466e-01 -4.0019076829051571e-02
6.0806569234532026e-01 2.0202466009858466e-01 -6.0173694504361136e-02
6.4075765333307255e-01 2.0202466009858466e-01 -7.4084950808878919e-02
6.7012136778836173e-01 2.0202466009858466e-01 -8.3942275361977348e-02
6.9761775202798537e-01 2.0202466009858466e-01 -9.0597950583817879e-02
7.2406877853888463e-01 2.0202466009858466e-01 -9.4459898859588221e-02
7.5004454241390750e-01 2.0202466009858466e-01 -9.5722422337216312e-02
7.7602046338690878e-01 2.0202466009858466e-01 -9.4443621251794022e-02
8.0247195414367400e-01 2.0202466009858466e-01 -9.0565035708073435e-02
8.2996907553204324e-01 2.0202466009858466e-01 -8.3891949524446244e-02
8.5933367424602314e-01 2.0202466009858466e-01 -7.4015897462565525e-02
8.9202616740428076e-01 2.0202466009858466e-01 -6.0083811905684015e-02
9.3159199284603378e-01 2.0202466009858466e-01 -3.9905308446366604e-02
1.0000000000000002e+00 2.0202466009858466e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.2140477637050096e-01 0.0000000000000000e+00
5.5049687785415184e-02 2.2140477637050096e-01 3.3416724988320379e-01
8.6556649656584994e-02 2.2140477637050096e-01 5.0995394821613504e-01
1.1231289710811729e-01 2.2140477637050096e-01 6.3913259081415486e-01
1.3515091577488653e-01 2.2140477637050096e-01 7.3979776148953724e-01
1.5620771427344843e-01 2.2140477637050096e-01 8.1917987003393478e-01
1.7608852388653962e-01 2.2140477637050096e-01 8.8100975807028770e-01
1.9517150699228580e-01 2.2140477637050096e-01 9.2745739168010022e-01
2.1372154535147578e-01 2.2140477637050096e-01 9.5985083760915346e-01
2.3194266345244202e-01 2.2140477637050096e-01 9.7899503569012469e-01
2.5000645246924041e-01 2.2140477637050096e-01 9.8532560113853151e-01
2.6807025439429449e-01 2.2140477637050096e-01 9.7898063678260261e-01
2.8629141122028584e-01 2.2140477637050096e-01 9.5982190431336756e-01
3.0484151400068948e-01 2.2140477637050096e-01 9.2741364419683558e-01
3.2392458651433759e-01 2.2140477637050096e-01 8.8095075324263561e-01
3.4380550796547388e-01 2.2140477637050096e-01 8.1910496927124354e-01
3.6486243283822395e-01 2.2140477637050096e-01 7.3970608194132481e-01
3.8770056813338882e-01 2.2140477637050096e-01 6.3902294213829203e-01
4.1345683754834262e-01 2.2140477637050096e-01 5.0982482265657536e-01
4.4496330063327028e-01 2.2140477637050096e-01 3.3401771009302700e-01
5.0000000000000000e-01 2.2140477637050096e-01 -1.0983344922360421e-04
5.6849729410475569e-01 2.2140477637050096e-01 -4.1233319173865635e-02
6.0806569234532026e-01 2.2140477637050096e-01 -6.1999560468920988e-02
6.4075765333307255e-01 2.2140477637050096e-01 -7.6332971597108903e-02
6.7012136778836173e-01 2.2140477637050096e-01 -8.6489427407401426e-02
6.9761775202798537e-01 2.2140477637050096e-01 -9.3347075922267431e-02
7.2406877853888463e-01 2.2140477637050096e-01 -9.7326219669836331e-02
7.5004454241390750e-01 2.2140477637050096e-01 -9.8627058002335843e-02
7.7602046338690878e-01 2.2140477637050096e-01 -9.7309454975609097e-02
8.0247195414367400e-01 2.2140477637050096e-01 -9.3313177316116255e-02
8.2996907553204324e-01 2.2140477637050096e-01 -8.6437600689966768e-02
8.5933367424602314e-01 2.2140477637050096e-01 -7.6261865522249617e-02
8.9202616740428076e-01 2.2140477637050096e-01 -6.1907018627389725e-02
9.3159199284603378e-01 2.2140477637050096e-01 -4.1116210031999570e-02
1.0000000000000002e+00 2.2140477637050096e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.4050285897939480e-01 0.0000000000000000e+00
5.5049687785415184e-02 2.4050285897939480e-01 3.3902715332236466e-01
8.6556649656584994e-02 2.4050285897939480e-01 5.1737037876204139e-01
1.1231289710811729e-01 2.4050285897939480e-01 6.4842771370208230e-01
1.3515091577488653e-01 2.4050285897939480e-01 7.5055689701175643e-01
1.5620771427344843e-01 2.4050285897939480e-01 8.3109349252382025e-01
1.7608852388653962e-01 2.4050285897939480e-01 8.9382260060511154e-01
1.9517150699228580e-01 2.4050285897939480e-01 9.4094574578352530e-01
2.1372154535147578e-01 2.4050285897939480e-01 9.7381030924446355e-01
2.3194266345244202e-01 2.4050285897939480e-01 9.9323293725896167e-01
2.5000645246924041e-01 2.4050285897939480e-01 9.9965558027538326e-01
2.6807025439429449e-01 2.4050285897939480e-01 9.9321834954037214e-01
2.8629141122028584e-01 2.4050285897939480e-01 9.7378099625603387e-01
3.0484151400068948e-01 2.4050285897939480e-01 9.4090142347649552e-01
3.2392458651433759e-01 2.4050285897939480e-01 8.9376281916439571e-01
3.4380550796547388e-01 2.4050285897939480e-01 8.3101760391862689e-01
3.6486243283822395e-01 2.4050285897939480e-01 7.5046400564047211e-01
3.8770056813338882e-01 2.4050285897939480e-01 6.4831661261333462e-01
4.1345683754834262e-01 2.4050285897939480e-01 5.1723954046257337e-01
4.4496330063327028e-01 2.4050285897939480e-01 3.3887563324263786e-01
5.0000000000000000e-01 2.4050285897939480e-01 -1.1117309311041434e-04
5.6849729410475569e-01 2.4050285897939480e-01 -4.1832702950926136e-02
6.0806569234532026e-01 2.4050285897939480e-01 -6.2900925746784464e-02
6.4075765333307255e-01 2.4050285897939480e-01 -7.7442766725398071e-02
6.7012136778836173e-01 2.4050285897939480e-01 -8.7746910381442639e-02
6.9761775202798537e-01 2.4050285897939480e-01 -9.4704277030846523e-02
7.2406877853888463e-01 2.4050285897939480e-01 -9.8741282617674869e-02
7.5004454241390750e-01 2.4050285897939480e-01 -1.0006103877129523e-01
7.7602046338690878e-01 2.4050285897939480e-01 -9.8724280904432041e-02
8.0247195414367400e-01 2.4050285897939480e-01 -9.4669900640638238e-02
8.2996907553204324e-01 2.4050285897939480e-01 -8.7694357139374152e-02
8.5933367424602314e-01 2.4050285897939480e-01 -7.7370672095083359e-02
8.9202616740428076e-01 2.4050285897939480e-01 -6.2807113088011957e-02
9.3159199284603378e-01 2.4050285897939480e-01 -4.1714017034438111e-02
1.0000000000000002e+00 2.4050285897939480e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.5950993658769950e-01 0.0000000000000000e+00
5.5049687785415184e-02 2.5950993658769950e-01 3.3902439301499310e-01
8.6556649656584994e-02 2.5950993658769950e-01 5.1736616841959293e-01
1.1231289710811729e-01 2.5950993658769950e-01 6.4842244006863725e-01
1.3515091577488653e-01 2.5950993658769950e-01 7.5055079718120221e-01
1.5620771427344843e-01 2.5950993658769950e-01 8.3108674372857705e-01
1.7608852388653962e-01 2.5950993658769950e-01 8.9381534914454508e-01
1.9517150699228580e-01 2.5950993658769950e-01 9.4093811992681076e-01
2.1372154535147578e-01 2.5950993658769950e-01 9.7380242618874158e-01
2.3194266345244202e-01 2.5950993658769950e-01 9.9322490745148018e-01
2.5000645246924041e-01 2.5950993658769950e-01 9.9964751046457823e-01
2.6807025439429449e-01 2.5950993658769950e-01 9.9321034523580243e-01
2.8629141122028584e-01 2.5950993658769950e-01 9.7377316401956160e-01
3.0484151400068948e-01 2.5950993658769950e-01 9.4089387340158381e-01
3.2392458651433759e-01 2.5950993658769950e-01 8.9375566797478612e-01
3.4380550796547388e-01 2.5950993658769950e-01 8.3101097938879387e-01
3.6486243283822395e-01 2.5950993658769950e-01 7.5045805375349095e-01
3.8770056813338882e-01 2.5950993658769950e-01 6.4831151088858241e-01
4.1345683754834262e-01 2.5950993658769950e-01 5.1723552790182270e-01
4.4496330063327028e-01 2.5950993658769950e-01 3.3887310331817488e-01
5.0000000000000000e-01 2.5950993658769950e-01 -1.1087178222229238e-04
5.6849729410475569e-01 2.5950993658769950e-01 -4.1832025475980611e-02
6.0806569234532026e-01 2.5950993658769950e-01 -6.2900038193012722e-02
6.4075765333307255e-01 2.5950993658769950e-01 -7.7441726192139945e-02
6.7012136778836173e-01 2.5950993658769950e-01 -8.7745757709068506e-02
6.9761775202798537e-01 2.5950993658769950e-01 -9.4703047222037817e-02
7.2406877853888463e-01 2.5950993658769950e-01 -9.8740008203545615e-02
7.5004454241390750e-01 2.5950993658769950e-01 -1.0005975147280270e-01
7.7602046338690878e-01 2.5950993658769950e-01 -9.8723012812522770e-02
8.0247195414367400e-01 2.5950993658769950e-01 -9.4668685401826602e-02
8.2996907553204324e-01 2.5950993658769950e-01 -8.7693231550847017e-02
8.5933367424602314e-01 2.5950993658769950e-01 -7.7369678824407387e-02
8.9202616740428076e-01 2.5950993658769950e-01 -6.2806306543395529e-02
9.3159199284603378e-01 2.5950993658769950e-01 -4.1713481248105450e-02
1.0000000000000002e+00 2.5950993658769950e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.7860804703840186e-01 0.0000000000000000e+00
5.5049687785415184e-02 2.7860804703840186e-01 3.3415893821457632e-01
8.6556649656584994e-02 2.7860804703840186e-01 5.0994127032873238e-01
1.1231289710811729e-01 2.7860804703840186e-01 6.3911671128062209e-01
1.3515091577488653e-01 2.7860804703840186e-01 7.3977939426232386e-01
1.5620771427344843e-01 2.7860804703840186e-01 8.1915954881238262e-01
1.7608852388653962e-01 2.7860804703840186e-01 8.8098792340805554e-01
1.9517150699228580e-01 2.7860804703840186e-01 9.2743442983685820e-01
2.1372154535147578e-01 2.7860804703840186e-01 9.5982710150132333e-01
2.3194266345244202e-01 2.7860804703840186e-01 9.7897085790342964e-01
2.5000645246924041e-01 2.7860804703840186e-01 9.8530130311214070e-01
2.6807025439429449e-01 2.7860804703840186e-01 9.7895653621180612e-01
2.8629141122028584e-01 2.7860804703840186e-01 9.5979832204213655e-01
3.0484151400068948e-01 2.7860804703840186e-01 9.2739091167431664e-01
3.2392458651433759e-01 2.7860804703840186e-01 8.8092922184161671e-01
3.4380550796547388e-01 2.7860804703840186e-01 8.1908502358339819e-01
3.6486243283822395e-01 2.7860804703840186e-01 7.3968816131203319e-01
3.8770056813338882e-01 2.7860804703840186e-01 6.3900758077702335e-01
4.1345683754834262e-01 2.7860804703840186e-01 5.0981273978416353e-01
4.4496330063327028e-01 2.7860804703840186e-01 3.3401008990120729e-01
5.0000000000000000e-01 2.7860804703840186e-01 -1.0893120686721429e-04
5.6849729410475569e-01 2.7860804703840186e-01 -4.1231282741315545e-02
6.0806569234532026e-01 2.7860804703840186e-01 -6.1996889405626560e-02
6.4075765333307255e-01 2.7860804703840186e-01 -7.6329837998078590e-02
6.7012136778836173e-01 2.7860804703840186e-01 -8.6485954558167738e-02
6.9761775202798537e-01 2.7860804703840186e-01 -9.3343369560547604e-02
7.2406877853888463e-01 2.7860804703840186e-01 -9.7322378078322933e-02
7.5004454241390750e-01 2.7860804703840186e-01 -9.8623176999029866e-02
7.7602046338690878e-01 2.7860804703840186e-01 -9.7305631468994597e-02
8.0247195414367400e-01 2.7860804703840186e-01 -9.3309512883058499e-02
8.2996907553204324e-01 2.7860804703840186e-01 -8.6434206390562471e-02
8.5933367424602314e-01 2.7860804703840186e-01 -7.6258870106496790e-02
8.9202616740428076e-01 2.7860804703840186e-01 -6.1904586243342156e-02
9.3159199284603378e-01 2.7860804703840186e-01 -4.1114594164390422e-02
1.0000000000000002e+00 2.7860804703840186e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.9798821887857152e-01 0.0000000000000000e+00
5.5049687785415184e-02 2.9798821887857152e-01 3.2431080442176219e-01
8.6556649656584994e-02 2.9798821887857152e-01 4.9491258284105660e-01
1.1231289710811729e-01 2.9798821887857152e-01 6.2028104349470681e-01
1.3515091577488653e-01 2.9798821887857152e-01 7.1797706021619101e-01
1.5620771427344843e-01 2.9798821887857152e-01 7.9501777741661261e-01
1.7608852388653962e-01 2.9798821887857152e-01 8.5502399300730425e-01
1.9517150699228580e-01 2.9798821887857152e-01 9.0010166824037019e-01
2.1372154535147578e-01 2.9798821887857152e-01 9.3153969731155728e-01
2.3194266345244202e-01 2.9798821887857152e-01 9.5011927740729640e-01
2.5000645246924041e-01 2.9798821887857152e-01 9.5626317451190379e-01
2.6807025439429449e-01 2.9798821887857152e-01 9.5010541749739308e-01
2.8629141122028584e-01 2.9798821887857152e-01 9.3151184493039052e-01
3.0484151400068948e-01 2.9798821887857152e-01 9.0005954974330415e-01
3.2392458651433759e-01 2.9798821887857152e-01 8.5496717533773814e-01
3.4380550796547388e-01 2.9798821887857152e-01 7.9494563731755286e-01
3.6486243283822395e-01 2.9798821887857152e-01 7.1788873760281757e-01
3.8770056813338882e-01 2.9798821887857152e-01 6.2017538180783649e-01
4.1345683754834262e-01 2.9798821887857152e-01 4.9478812370438624e-01
4.4496330063327028e-01 2.9798821887857152e-01 3.2416666301758268e-01
5.0000000000000000e-01 2.9798821887857152e-01 -1.0531435590227499e-04
5.6849729410475569e-01 2.9798821887857152e-01 -4.0015669315487327e-02
6.0806569234532026e-01 2.9798821887857152e-01 -6.0169214075909964e-02
6.4075765333307255e-01 2.9798821887857152e-01 -7.4079687055846721e-02
6.7012136778836173e-01 2.9798821887857152e-01 -8.3936436422638774e-02
6.9761775202798537e-01 2.9798821887857152e-01 -9.0591715220986940e-02
7.2406877853888463e-01 2.9798821887857152e-01 -9.4453433260057770e-02
7.5004454241390750e-01 2.9798821887857152e-01 -9.5715888452982817e-02
7.7602046338690878e-01 2.9798821887857152e-01 -9.4437182779822354e-02
8.0247195414367400e-01 2.9798821887857152e-01 -9.0558864128857358e-02
8.2996907553204324e-01 2.9798821887857152e-01 -8.3886232229591740e-02
8.5933367424602314e-01 2.9798821887857152e-01 -7.4010851596371441e-02
8.9202616740428076e-01 2.9798821887857152e-01 -6.0079714212970710e-02
9.3159199284603378e-01 2.9798821887857152e-01 -3.9902586159553576e-02
1.0000000000000002e+00 2.9798821887857152e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.1787114261019828e-01 0.0000000000000000e+00
5.5049687785415184e-02 3.1787114261019828e-01 3.0921888599624103e-01
8.6556649656584994e-02 3.1787114261019828e-01 4.7188164714642933e-01
1.1231289710811729e-01 3.1787114261019828e-01 5.9141604264183123e-01
1.3515091577488653e-01 3.1787114261019828e-01 6.8456574520663460e-01
1.5620771427344843e-01 3.1787114261019828e-01 7.5802135384820291e-01
1.7608852388653962e-01 3.1787114261019828e-01 8.1523517115002464e-01
1.9517150699228580e-01 3.1787114261019828e-01 8.5821515646195357e-01
2.1372154535147578e-01 3.1787114261019828e-01 8.8819022456521457e-01
2.3194266345244202e-01 3.1787114261019828e-01 9.0590521907383226e-01
2.5000645246924041e-01 3.1787114261019828e-01 9.1176323209636612e-01
2.6807025439429449e-01 3.1787114261019828e-01 9.0589205507488579e-01
2.8629141122028584e-01 3.1787114261019828e-01 8.8816376942639874e-01
3.0484151400068948e-01 3.1787114261019828e-01 8.5817514775386416e-01
3.2392458651433759e-01 3.1787114261019828e-01 8.1518119364729502e-01
3.4380550796547388e-01 3.1787114261019828e-01 7.5795281017256111e-01
3.6486243283822395e-01 3.1787114261019828e-01 6.8448181148974818e-01
3.8770056813338882e-01 3.1787114261019828e-01 5.9131561213004058e-01
4.1345683754834262e-01 3.1787114261019828e-01 4.7176332658415338e-01
4.4496330063327028e-01 3.1787114261019828e-01 3.0908183541938872e-01
5.0000000000000000e-01 3.1787114261019828e-01 -9.9939407860441878e-05
5.6849729410475569e-01 3.1787114261019828e-01 -3.8152966744874978e-02
6.0806569234532026e-01 3.1787114261019828e-01 -5.7368562250624533e-02
6.4075765333307255e-01 3.1787114261019828e-01 -7.0631618923277115e-02
6.7012136778836173e-01 3.1787114261019828e-01 -8.0029609074633690e-02
6.9761775202798537e-01 3.1787114261019828e-01 -8.6375128759249950e-02
7.2406877853888463e-01 3.1787114261019828e-01 -9.0057107170123760e-02
7.5004454241390750e-01 3.1787114261019828e-01 -9.1260801691020021e-02
7.7602046338690878e-01 3.1787114261019828e-01 -9.0041611774204250e-02
8.0247195414367400e-01 3.1787114261019828e-01 -8.6343807123631544e-02
8.2996907553204324e-01 3.1787114261019828e-01 -7.9981750573378141e-02
8.5933367424602314e-01 3.1787114261019828e-01 -7.0566017813383258e-02
8.9202616740428076e-01 3.1787114261019828e-01 -5.7283304455750875e-02
9.3159199284603378e-01 3.1787114261019828e-01 -3.8045321124974663e-02
1.0000000000000002e+00 3.1787114261019828e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.3853765671886682e-01 0.0000000000000000e+00
5.5049687785415184e-02 3.3853765671886682e-01 2.8842885403432200e-01
8.6556649656584994e-02 3.3853765671886682e-01 4.4015513711645982e-01
1.1231289710811729e-01 3.3853765671886682e-01 5.5165275322923424e-01
1.3515091577488653e-01 3.3853765671886682e-01 6.3853963110834810e-01
1.5620771427344843e-01 3.3853765671886682e-01 7.0705653369506971e-01
1.7608852388653962e-01 3.3853765671886682e-01 7.6042365105903997e-01
1.9517150699228580e-01 3.3853765671886682e-01 8.0051393900751822e-01
2.1372154535147578e-01 3.3853765671886682e-01 8.2847368706535029e-01
2.3194266345244202e-01 3.3853765671886682e-01 8.4499765962172801e-01
2.5000645246924041e-01 3.3853765671886682e-01 8.5046184684937931e-01
2.6807025439429449e-01 3.3853765671886682e-01 8.4498544776007212e-01
2.8629141122028584e-01 3.3853765671886682e-01 8.2844914365586120e-01
3.0484151400068948e-01 3.3853765671886682e-01 8.0047681700720197e-01
3.2392458651433759e-01 3.3853765671886682e-01 7.6037355960157449e-01
3.4380550796547388e-01 3.3853765671886682e-01 7.0699291053369384e-01
3.6486243283822395e-01 3.3853765671886682e-01 6.3846170118578149e-01
3.8770056813338882e-01 3.3853765671886682e-01 5.5155947636579572e-01
4.1345683754834262e-01 3.3853765671886682e-01 4.4004520617837450e-01
4.4496330063327028e-01 3.3853765671886682e-01 2.8830148425462426e-01
5.0000000000000000e-01 3.3853765671886682e-01 -9.2664238081645564e-05
5.6849729410475569e-01 3.3853765671886682e-01 -3.5587115114911118e-02
6.0806569234532026e-01 3.3853765671886682e-01 -5.3510631688475661e-02
6.4075765333307255e-01 3.3853765671886682e-01 -6.5881836228878013e-02
6.7012136778836173e-01 3.3853765671886682e-01 -7.4647860654710352e-02
6.9761775202798537e-01 3.3853765671886682e-01 -8.0566670477483712e-02
7.2406877853888463e-01 3.3853765671886682e-01 -8.4001047276477753e-02
7.5004454241390750e-01 3.3853765671886682e-01 -8.5123793987989027e-02
7.7602046338690878e-01 3.3853765671886682e-01 -8.3986586681357361e-02
8.0247195414367400e-01 3.3853765671886682e-01 -8.0537444055705662e-02
8.2996907553204324e-01 3.3853765671886682e-01 -7.4603213372983826e-02
8.5933367424602314e-01 3.3853765671886682e-01 -6.5820658594611572e-02
8.9202616740428076e-01 3.3853765671886682e-01 -5.3431168124759017e-02
9.3159199284603378e-01 3.3853765671886682e-01 -3.5486884106708708e-02
1.0000000000000002e+00 3.3853765671886682e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.6038355256785803e-01 0.0000000000000000e+00
5.5049687785415184e-02 3.6038355256785803e-01 2.6118127124290924e-01
8.6556649656584994e-02 3.6038355256785803e-01 3.9857411762555200e-01
1.1231289710811729e-01 3.6038355256785803e-01 4.9953866539658492e-01
1.3515091577488653e-01 3.6038355256785803e-01 5.7821743418597482e-01
1.5620771427344843e-01 3.6038355256785803e-01 6.4026162812074028e-01
1.7608852388653962e-01 3.6038355256785803e-01 6.8858722871184208e-01
1.9517150699228580e-01 3.6038355256785803e-01 7.2489025502576065e-01
2.1372154535147578e-01 3.6038355256785803e-01 7.5020870727413025e-01
2.3194266345244202e-01 3.6038355256785803e-01 7.6517171563400233e-01
2.5000645246924041e-01 3.6038355256785803e-01 7.7011975028518587e-01
2.6807025439429449e-01 3.6038355256785803e-01 7.6516074893987074e-01
2.8629141122028584e-01 3.6038355256785803e-01 7.5018666395364186e-01
3.0484151400068948e-01 3.6038355256785803e-01 7.2485690811251335e-01
3.2392458651433759e-01 3.6038355256785803e-01 6.8854221896425283e-01
3.4380550796547388e-01 3.6038355256785803e-01 6.4020443853911158e-01
3.6486243283822395e-01 3.6038355256785803e-01 5.7814735177424925e-01
3.8770056813338882e-01 3.6038355256785803e-01 4.9945473367112014e-01
4.1345683754834262e-01 3.6038355256785803e-01 3.9847513606867785e-01
4.4496330063327028e-01 3.6038355256785803e-01 2.6106651716327928e-01
5.0000000000000000e-01 3.6038355256785803e-01 -8.3253172075750496e-05
5.6849729410475569e-01 3.6038355256785803e-01 -3.2224408527276878e-02
6.0806569234532026e-01 3.6038355256785803e-01 -4.8454507431219082e-02
6.4075765333307255e-01 3.6038355256785803e-01 -5.9656836877765490e-02
6.7012136778836173e-01 3.6038355256785803e-01 -6.7594597816114488e-02
6.9761775202798537e-01 3.6038355256785803e-01 -7.2954155568962620e-02
7.2406877853888463e-01 3.6038355256785803e-01 -7.6064021384835520e-02
7.5004454241390750e-01 3.6038355256785803e-01 -7.7080674496104576e-02
7.7602046338690878e-01 3.6038355256785803e-01 -7.6050910511154507e-02
8.0247195414367400e-01 3.6038355256785803e-01 -7.2927661131017882e-02
8.2996907553204324e-01 3.6038355256785803e-01 -6.7554135364797457e-02
8.5933367424602314e-01 3.6038355256785803e-01 -5.9601419197500054e-02
8.9202616740428076e-01 3.6038355256785803e-01 -4.8382580991214556e-02
9.3159199284603378e-01 3.6038355256785803e-01 -3.2133811567391653e-02
1.0000000000000002e+00 3.6038355256785803e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.8403739616474830e-01 0.0000000000000000e+00
5.5049687785415184e-02 3.8403739616474830e-01 2.2615653315803758e-01
8.6556649656584994e-02 3.8403739616474830e-01 3.4512481350752733e-01
1.1231289710811729e-01 3.8403739616474830e-01 4.3254988623752533e-01
1.3515091577488653e-01 3.8403739616474830e-01 5.0067774230990481e-01
1.5620771427344843e-01 3.8403739616474830e-01 5.5440175175640727e-01
1.7608852388653962e-01 3.8403739616474830e-01 5.9624685847002334e-01
1.9517150699228580e-01 3.8403739616474830e-01 6.2768164248103941e-01
2.1372154535147578e-01 3.8403739616474830e-01 6.4960490617301014e-01
2.3194266345244202e-01 3.8403739616474830e-01 6.6256141187597439e-01
2.5000645246924041e-01 3.8403739616474830e-01 6.6684597151727509e-01
2.6807025439429449e-01 3.8403739616474830e-01 6.6255204729269213e-01
2.8629141122028584e-01 3.8403739616474830e-01 6.4958607967128701e-01
3.0484151400068948e-01 3.8403739616474830e-01 6.2765315294847668e-01
3.2392458651433759e-01 3.8403739616474830e-01 5.9620838716516000e-01
3.4380550796547388e-01 3.8403739616474830e-01 5.5435283906108357e-01
3.6486243283822395e-01 3.8403739616474830e-01 5.0061775261784025e-01
3.8770056813338882e-01 3.8403739616474830e-01 4.3247796323797821e-01
4.1345683754834262e-01 3.8403739616474830e-01 3.4503988219164994e-01
4.4496330063327028e-01 3.8403739616474830e-01 2.2605793064100765e-01
5.0000000000000000e-01 3.8403739616474830e-01 -7.1301875238029798e-05
5.6849729410475569e-01 3.8403739616474830e-01 -2.7902025982395155e-02
6.0806569234532026e-01 3.8403739616474830e-01 -4.1955335134378352e-02
6.4075765333307255e-01 3.8403739616474830e-01 -5.1655141889236388e-02
6.7012136778836173e-01 3.8403739616474830e-01 -5.8528218281069737e-02
6.9761775202798537e-01 3.8403739616474830e-01 -6.3168890592733076e-02
7.2406877853888463e-01 3.8403739616474830e-01 -6.5861615748650820e-02
7.5004454241390750e-01 3.8403739616474830e-01 -6.6741888862918222e-02
7.7602046338690878e-01 3.8403739616474830e-01 -6.5850231295684833e-02
8.0247195414367400e-01 3.8403739616474830e-01 -6.3145889516811826e-02
8.2996907553204324e-01 3.8403739616474830e-01 -5.8493103940781305e-02
8.5933367424602314e-01 3.8403739616474830e-01 -5.1607078625589942e-02
8.9202616740428076e-01 3.8403739616474830e-01 -4.1893020806397459e-02
9.3159199284603378e-01 3.8403739616474830e-01 -2.7823701383090888e-02
1.0000000000000002e+00 3.8403739616474830e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.1067504158761170e-01 0.0000000000000000e+00
5.5049687785415184e-02 4.1067504158761170e-01 1.8078511509717970e-01
8.6556649656584994e-02 4.1067504158761170e-01 2.7588601593155038e-01
1.1231289710811729e-01 4.1067504158761170e-01 3.4577190944040970e-01
1.3515091577488653e-01 4.1067504158761170e-01 4.0023200339990461e-01
1.5620771427344843e-01 4.1067504158761170e-01 4.4317796011659338e-01
1.7608852388653962e-01 4.1067504158761170e-01 4.7662816897081112e-01
1.9517150699228580e-01 4.1067504158761170e-01 5.0175658302952153e-01
2.1372154535147578e-01 4.1067504158761170e-01 5.1928168640499028e-01
2.3194266345244202e-01 4.1067504158761170e-01 5.2963895054249654e-01
2.5000645246924041e-01 4.1067504158761170e-01 5.3306404133227936e-01
2.6807025439429449e-01 4.1067504158761170e-01 5.2963166939561701e-01
2.8629141122028584e-01 4.1067504158761170e-01 5.1926704341741226e-01
3.0484151400068948e-01 4.1067504158761170e-01 5.0173441116647677e-01
3.2392458651433759e-01 4.1067504158761170e-01 4.7659820263001501e-01
3.4380550796547388e-01 4.1067504158761170e-01 4.4313981431864097e-01
3.6486243283822395e-01 4.1067504158761170e-01 4.0018514142684536e-01
3.8770056813338882e-01 4.1067504158761170e-01 3.4571559839574278e-01
4.1345683754834262e-01 4.1067504158761170e-01 2.7581930086026918e-01
4.4496330063327028e-01 4.1067504158761170e-01 1.8070737604227791e-01
5.0000000000000000e-01 4.1067504158761170e-01 -5.6036901262757760e-05
5.6849729410475569e-01 4.1067504158761170e-01 -2.2302931171940262e-02
6.0806569234532026e-01 4.1067504158761170e-01 -3.3536335033868277e-02
6.4075765333307255e-01 4.1067504158761170e-01 -4.1289708240933566e-02
6.7012136778836173e-01 4.1067504158761170e-01 -4.6783553332389864e-02
6.9761775202798537e-01 4.1067504158761170e-01 -5.0492956056072263e-02
7.2406877853888463e-01 4.1067504158761170e-01 -5.2645301197158288e-02
7.5004454241390750e-01 4.1067504158761170e-01 -5.3348898733319328e-02
7.7602046338690878e-01 4.1067504158761170e-01 -5.2636141129342937e-02
8.0247195414367400e-01 4.1067504158761170e-01 -5.0474454382900373e-02
8.2996907553204324e-01 4.1067504158761170e-01 -4.6755322827942015e-02
8.5933367424602314e-01 4.1067504158761170e-01 -4.1251101391776859e-02
8.9202616740428076e-01 4.1067504158761170e-01 -3.3486355433487616e-02
9.3159199284603378e-01 4.1067504158761170e-01 -2.2240325156456780e-02
1.0000000000000002e+00 4.1067504158761170e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.4321959828665869e-01 0.0000000000000000e+00
5.5049687785415184e-02 4.4321959828665869e-01 1.1862675950060692e-01
8.6556649656584994e-02 4.4321959828665869e-01 1.8102960033709048e-01
1.1231289710811729e-01 4.4321959828665869e-01 2.2688701609247069e-01
1.3515091577488653e-01 4.4321959828665869e-01 2.6262243240952454e-01
1.5620771427344843e-01 4.4321959828665869e-01 2.9080258191020719e-01
1.7608852388653962e-01 4.4321959828665869e-01 3.1275187969140300e-01
1.9517150699228580e-01 4.4321959828665869e-01 3.2924064326134345e-01
2.1372154535147578e-01 4.4321959828665869e-01 3.4074032294617612e-01
2.3194266345244202e-01 4.4321959828665869e-01 3.4753666322206045e-01
2.5000645246924041e-01 4.4321959828665869e-01 3.4978430097592328e-01
2.6807025439429449e-01 4.4321959828665869e-01 3.4753225788517161e-01
2.8629141122028584e-01 4.4321959828665869e-01 3.4073145550288597e-01
3.0484151400068948e-01 4.4321959828665869e-01 3.2922719565971925e-01
3.2392458651433759e-01 4.4321959828665869e-01 3.1273366266354508e-01
3.4380550796547388e-01 4.4321959828665869e-01 2.9077931750076419e-01
3.6486243283822395e-01 4.4321959828665869e-01 2.6259372501116240e-01
3.8770056813338882e-01 4.4321959828665869e-01 2.2685230587703104e-01
4.1345683754834262e-01 4.4321959828665869e-01 1.8098810124537756e-01
4.4496330063327028e-01 4.4321959828665869e-01 1.1857749862373562e-01
5.0000000000000000e-01 4.4321959828665869e-01 -3.5551147266255165e-05
5.6849729410475569e-01 4.4321959828665869e-01 -1.4632548203428504e-02
6.0806569234532026e-01 4.4321959828665869e-01 -2.2002469577283888e-02
6.4075765333307255e-01 4.4321959828665869e-01 -2.7089155411120600e-02
6.7012136778836173e-01 4.4321959828665869e-01 -3.0693411076686848e-02
6.9761775202798537e-01 4.4321959828665869e-01 -3.3126948127061011e-02
7.2406877853888463e-01 4.4321959828665869e-01 -3.4538955446919019e-02
7.5004454241390750e-01 4.4321959828665869e-01 -3.5000496005254247e-02
7.7602046338690878e-01 4.4321959828665869e-01 -3.4532823801083919e-02
8.0247195414367400e-01 4.4321959828665869e-01 -3.3114569671690436e-02
8.2996907553204324e-01 4.4321959828665869e-01 -3.0674541444306442e-02
8.5933367424602314e-01 4.4321959828665869e-01 -2.7063390388069319e-02
8.9202616740428076e-01 4.4321959828665869e-01 -2.1969202270998005e-02
9.3159199284603378e-01 4.4321959828665869e-01 -1.4591084907914888e-02
1.0000000000000002e+00 4.4321959828665869e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
5.5049687785415184e-02 5.0000000000000000e-01 -4.4344274122654596e-05
8.6556649656584994e-02 5.0000000000000000e-01 -6.7574572431211170e-05
1.1231289710811729e-01 5.0000000000000000e-01 -8.4550997451879971e-05
1.3515091577488653e-01 5.0000000000000000e-01 -9.7681317865195159e-05
1.5620771427344843e-01 5.0000000000000000e-01 -1.0792832019551332e-04
1.7608852388653962e-01 5.0000000000000000e-01 -1.1578907967002680e-04
1.9517150699228580e-01 5.0000000000000000e-01 -1.2155292131978939e-04
2.1372154535147578e-01 5.0000000000000000e-01 -1.2539718861005712e-04
2.3194266345244202e-01 5.0000000000000000e-01 -1.2742981494834327e-04
2.5000645246924041e-01 5.0000000000000000e-01 -1.2771001651806085e-04
2.6807025439429449e-01 5.0000000000000000e-01 -1.2625819975196388e-04
2.8629141122028584e-01 5.0000000000000000e-01 -1.2305935475711091e-04
3.0484151400068948e-01 5.0000000000000000e-01 -1.1806123418307488e-04
3.2392458651433759e-01 5.0000000000000000e-01 -1.1116662678837673e-04
3.4380550796547388e-01 5.0000000000000000e-01 -1.0221649728004399e-04
3.6486243283822395e-01 5.0000000000000000e-01 -9.0955357751842242e-05
3.8770056813338882e-01 5.0000000000000000e-01 -7.6954688988634112e-05
4.1345683754834262e-01 5.0000000000000000e-01 -5.9411761376654836e-05
4.4496330063327028e-01 5.0000000000000000e-01 -3.6373782928243300e-05
5.0000000000000000e-01 5.0000000000000000e-01 -1.0710369642446604e-07
5.6849729410475569e-01 5.0000000000000000e-01 1.1081873985264863e-05
6.0806569234532026e-01 5.0000000000000000e-01 1.7826130056456278e-05
6.4075765333307255e-01 5.0000000000000000e-01 2.2626892879132663e-05
6.7012136778836173e-01 5.0000000000000000e-01 2.6123209798723825e-05
6.9761775202798537e-01 5.0000000000000000e-01 2.8563252994509569e-05
7.2406877853888463e-01 5.0000000000000000e-01 3.0068764196712483e-05
7.5004454241390750e-01 5.0000000000000000e-01 3.0698237526879774e-05
7.7602046338690878e-01 5.0000000000000000e-01 3.0468285011783743e-05
8.0247195414367400e-01 5.0000000000000000e-01 2.9358463623947209e-05
8.2996907553204324e-01 5.0000000000000000e-01 2.7304047058073653e-05
8.5933367424602314e-01 5.0000000000000000e-01 2.4170128717111867e-05
8.9202616740428076e-01 5.0000000000000000e-01 1.9675378247979705e-05
9.3159199284603378e-01 5.0000000000000000e-01 1.3098065316837892e-05
1.0000000000000002e+00 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.6563823211045561e-01 0.0000000000000000e+00
5.5049687785415184e-02 5.6563823211045561e-01 -2.7282339532379900e-02
8.6556649656584994e-02 5.6563823211045561e-01 -4.1633920303448646e-02
1.1231289710811729e-01 5.6563823211045561e-01 -5.2180217847163389e-02
1.3515091577488653e-01 5.6563823211045561e-01 -6.0398530174665940e-02
1.5620771427344843e-01 5.6563823211045561e-01 -6.6879170221766510e-02
1.7608852388653962e-01 5.6563823211045561e-01 -7.1926735031010269e-02
1.9517150699228580e-01 5.6563823211045561e-01 -7.5718386650593744e-02
2.1372154535147578e-01 5.6563823211045561e-01 -7.8362551607232545e-02
2.3194266345244202e-01 5.6563823211045561e-01 -7.9924946506341854e-02
2.5000645246924041e-01 5.6563823211045561e-01 -8.0441134971651312e-02
2.6807025439429449e-01 5.6563823211045561e-01 -7.9922390688547285e-02
2.8629141122028584e-01 5.6563823211045561e-01 -7.8357426016020387e-02
3.0484151400068948e-01 5.6563823211045561e-01 -7.5710663015470941e-02
3.2392458651433759e-01 5.6563823211045561e-01 -7.1916370112506386e-02
3.4380550796547388e-01 5.6563823211045561e-01 -6.6866105112010674e-02
3.6486243283822395e-01 5.6563823211045561e-01 -6.0382690465502167e-02
3.8770056813338882e-01 5.6563823211045561e-01 -5.2161518305533373e-02
4.1345683754834262e-01 5.6563823211045561e-01 -4.1612291765882548e-02
4.4496330063327028e-01 5.6563823211045561e-01 -2.7257956396016376e-02
5.0000000000000000e-01 5.6563823211045561e-01 2.2706535702872628e-05
5.6849729410475569e-01 5.6563823211045561e-01 1.1213969438282258e-02
6.0806569234532026e-01 5.6563823211045561e-01 1.6864701126966194e-02
6.4075765333307255e-01 5.6563823211045561e-01 2.0765068008246006e-02
6.7012136778836173e-01 5.6563823211045561e-01 2.3528883875614037e-02
6.9761775202798537e-01 5.6563823211045561e-01 2.5395105177252283e-02
7.2406877853888463e-01 5.6563823211045561e-01 2.6478103195508002e-02
7.5004454241390750e-01 5.6563823211045561e-01 2.6832357747368290e-02
7.7602046338690878e-01 5.6563823211045561e-01 2.6474163492786480e-02
8.0247195414367400e-01 5.6563823211045561e-01 2.5387137795792564e-02
8.2996907553204324e-01 5.6563823211045561e-01 2.3516700245735347e-02
8.5933367424602314e-01 5.6563823211045561e-01 2.0748349851085791e-02
8.9202616740428076e-01 5.6563823211045561e-01 1.6842950962865897e-02
9.3159199284603378e-01 5.6563823211045561e-01 1.1186481925036091e-02
1.0000000000000002e+00 5.6563823211045561e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.0348220828654653e-01 0.0000000000000000e+00
5.5049687785415184e-02 6.0348220828654653e-01 -4.1173338850606860e-02
8.6556649656584994e-02 6.0348220828654653e-01 -6.2832202985405594e-02
1.1231289710811729e-01 6.0348220828654653e-01 -7.8748323037745135e-02
1.3515091577488653e-01 6.0348220828654653e-01 -9.1151173115192941e-02
1.5620771427344843e-01 6.0348220828654653e-01 -1.0093162723668235e-01
1.7608852388653962e-01 6.0348220828654653e-01 -1.0854936931276161e-01
1.9517150699228580e-01 6.0348220828654653e-01 -1.1427176375368836e-01
2.1372154535147578e-01 6.0348220828654653e-01 -1.1826244207037778e-01
2.3194266345244202e-01 6.0348220828654653e-01 -1.2062057943608159e-01
2.5000645246924041e-01 6.0348220828654653e-01 -1.2139984485654767e-01
2.6807025439429449e-01 6.0348220828654653e-01 -1.2061724907998565e-01
2.8629141122028584e-01 6.0348220828654653e-01 -1.1825575278873061e-01
3.0484151400068948e-01 6.0348220828654653e-01 -1.1426165636412122e-01
3.2392458651433759e-01 6.0348220828654653e-01 -1.0853574947875429e-01
3.4380550796547388e-01 6.0348220828654653e-01 -1.0091435731015932e-01
3.6486243283822395e-01 6.0348220828654653e-01 -9.1130058003667871e-02
3.8770056813338882e-01 6.0348220828654653e-01 -7.8723085098363912e-02
4.1345683754834262e-01 6.0348220828654653e-01 -6.2802436520498356e-02
4.4496330063327028e-01 6.0348220828654653e-01 -4.1138393583942480e-02
5.0000000000000000e-01 6.0348220828654653e-01 3.5446948387570041e-05
5.6849729410475569e-01 6.0348220828654653e-01 1.6926776337399245e-02
6.0806569234532026e-01 6.0348220828654653e-01 2.5455990153149980e-02
6.4075765333307255e-01 6.0348220828654653e-01 3.1343032080555375e-02
6.7012136778836173e-01 6.0348220828654653e-01 3.5514563121956014e-02
6.9761775202798537e-01 6.0348220828654653e-01 3.8331280150166257e-02
7.2406877853888463e-01 6.0348220828654653e-01 3.9965822274301233e-02
7.5004454241390750e-01 6.0348220828654653e-01 4.0500424620552318e-02
7.7602046338690878e-01 6.0348220828654653e-01 3.9959684368363863e-02
8.0247195414367400e-01 6.0348220828654653e-01 3.8318875337954750e-02
8.2996907553204324e-01 6.0348220828654653e-01 3.5495616057434350e-02
8.5933367424602314e-01 6.0348220828654653e-01 3.1317082188922471e-02
8.9202616740428076e-01 6.0348220828654653e-01 2.5422328940283262e-02
9.3159199284603378e-01 6.0348220828654653e-01 1.6884566929801274e-02
1.0000000000000002e+00 6.0348220828654653e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.3467178866473850e-01 0.0000000000000000e+00
5.5049687785415184e-02 6.3467178866473850e-01 -5.0911439633168971e-02
8.6556649656584994e-02 6.3467178866473850e-01 -7.7692974592038833e-02
1.1231289710811729e-01 6.3467178866473850e-01 -9.7373536573178987e-02
1.3515091577488653e-01 6.3467178866473850e-01 -1.1270990003949494e-01
1.5620771427344843e-01 6.3467178866473850e-01 -1.2480364290279354e-01
1.7608852388653962e-01 6.3467178866473850e-01 -1.3422317036141634e-01
1.9517150699228580e-01 6.3467178866473850e-01 -1.4129908169832969e-01
2.1372154535147578e-01 6.3467178866473850e-01 -1.4623370879849928e-01
2.3194266345244202e-01 6.3467178866473850e-01 -1.4914968208569848e-01
2.5000645246924041e-01 6.3467178866473850e-01 -1.5011336254599356e-01
2.6807025439429449e-01 6.3467178866473850e-01 -1.4914578209259871e-01
2.8629141122028584e-01 6.3467178866473850e-01 -1.4622586831078871e-01
3.0484151400068948e-01 6.3467178866473850e-01 -1.4128721633194774e-01
3.2392458651433759e-01 6.3467178866473850e-01 -1.3420714424774224e-01
3.4380550796547388e-01 6.3467178866473850e-01 -1.2478325475051659e-01
3.6486243283822395e-01 6.3467178866473850e-01 -1.1268485820112743e-01
3.8770056813338882e-01 6.3467178866473850e-01 -9.7343412483106267e-02
4.1345683754834262e-01 6.3467178866473850e-01 -7.7657106590816205e-02
4.4496330063327028e-01 6.3467178866473850e-01 -5.0868763514900828e-02
5.0000000000000000e-01 6.3467178866473850e-01 4.4555042454580287e-05
5.6849729410475569e-01 6.3467178866473850e-01 2.0931733253254332e-02
6.0806569234532026e-01 6.3467178866473850e-01 3.1478739746662106e-02
6.4075765333307255e-01 6.3467178866473850e-01 3.8758508143987361e-02
6.7012136778836173e-01 6.3467178866473850e-01 4.3916894495577070e-02
6.9761775202798537e-01 6.3467178866473850e-01 4.7399941957198044e-02
7.2406877853888463e-01 6.3467178866473850e-01 4.9421136243737646e-02
7.5004454241390750e-01 6.3467178866473850e-01 5.0082169712333771e-02
7.7602046338690878e-01 6.3467178866473850e-01 4.9413459909643506e-02
8.0247195414367400e-01 6.3467178866473850e-01 4.7384431648305074e-02
8.2996907553204324e-01 6.3467178866473850e-01 4.3893214117622911e-02
8.5933367424602314e-01 6.3467178866473850e-01 3.8726096567000629e-02
8.9202616740428076e-01 6.3467178866473850e-01 3.1436742261990690e-02
9.3159199284603378e-01 6.3467178866473850e-01 2.0879104230990334e-02
1.0000000000000002e+00 6.3467178866473850e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.6259967335204006e-01 0.0000000000000000e+00
5.5049687785415184e-02 6.6259967335204006e-01 -5.7987996888903368e-02
8.6556649656584994e-02 6.6259967335204006e-01 -8.8492112726051939e-02
1.1231289710811729e-01 6.6259967335204006e-01 -1.1090824741325092e-01
1.3515091577488653e-01 6.6259967335204006e-01 -1.2837635819344806e-01
1.5620771427344843e-01 6.6259967335204006e-01 -1.4215113855344583e-01
1.7608852388653962e-01 6.6259967335204006e-01 -1.5287999990061130e-01
1.9517150699228580e-01 6.6259967335204006e-01 -1.6093949332532068e-01
2.1372154535147578e-01 6.6259967335204006e-01 -1.6656007358612268e-01
2.3194266345244202e-01 6.6259967335204006e-01 -1.6988141550230179e-01
2.5000645246924041e-01 6.6259967335204006e-01 -1.7097910286997819e-01
2.6807025439429449e-01 6.6259967335204006e-01 -1.6987708937379500e-01
2.8629141122028584e-01 6.6259967335204006e-01 -1.6655137136011466e-01
3.0484151400068948e-01 6.6259967335204006e-01 -1.6092631069026653e-01
3.2392458651433759e-01 6.6259967335204006e-01 -1.5286216835834854e-01
3.4380550796547388e-01 6.6259967335204006e-01 -1.4212840734694487e-01
3.6486243283822395e-01 6.6259967335204006e-01 -1.2834836196221547e-01
3.8770056813338882e-01 6.6259967335204006e-01 -1.1087444587700801e-01
4.1345683754834262e-01 6.6259967335204006e-01 -8.8451671277612637e-02
4.4496330063327028e-01 6.6259967335204006e-01 -5.7939558128127330e-02
5.0000000000000000e-01 6.6259967335204006e-01 5.1276245184898156e-05
5.6849729410475569e-01 6.6259967335204006e-01 2.3842148180074605e-02
6.0806569234532026e-01 6.6259967335204006e-01 3.5855435084908231e-02
6.4075765333307255e-01 6.6259967335204006e-01 4.4147266553088302e-02
6.7012136778836173e-01 6.6259967335204006e-01 5.0022786731045106e-02
6.9761775202798537e-01 6.6259967335204006e-01 5.3990047908457565e-02
7.2406877853888463e-01 6.6259967335204006e-01 5.6292217419071137e-02
7.5004454241390750e-01 6.6259967335204006e-01 5.7045126440686773e-02
7.7602046338690878e-01 6.6259967335204006e-01 5.6283421930999930e-02
8.0247195414367400e-01 6.6259967335204006e-01 5.3972278229331261e-02
8.2996907553204324e-01 6.6259967335204006e-01 4.9995661826497700e-02
8.5933367424602314e-01 6.6259967335204006e-01 4.4110150287751899e-02
8.9202616740428076e-01 6.6259967335204006e-01 3.5807353694774058e-02
9.3159199284603378e-01 6.6259967335204006e-01 2.3781892920776575e-02
1.0000000000000002e+00 6.6259967335204006e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.8865208135961720e-01 0.0000000000000000e+00
5.5049687785415184e-02 6.8865208135961720e-01 -6.2988719835142315e-02
8.6556649656584994e-02 6.8865208135961720e-01 -9.6123436211032504e-02
1.1231289710811729e-01 6.8865208135961720e-01 -1.2047269204417575e-01
1.3515091577488653e-01 6.8865208135961720e-01 -1.3944722459152531e-01
1.5620771427344843e-01 6.8865208135961720e-01 -1.5440992796308772e-01
1.7608852388653962e-01 6.8865208135961720e-01 -1.6606404399489744e-01
1.9517150699228580e-01 6.8865208135961720e-01 -1.7481859596728019e-01
2.1372154535147578e-01 6.8865208135961720e-01 -1.8092391181460871e-01
2.3194266345244202e-01 6.8865208135961720e-01 -1.8453171078976580e-01
2.5000645246924041e-01 6.8865208135961720e-01 -1.8572409389075023e-01
2.6807025439429449e-01 6.8865208135961720e-01 -1.8452707927756881e-01
2.8629141122028584e-01 6.8865208135961720e-01 -1.8091459164751533e-01
3.0484151400068948e-01 6.8865208135961720e-01 -1.7480446778994038e-01
3.2392458651433759e-01 6.8865208135961720e-01 -1.6604491483970879e-01
3.4380550796547388e-01 6.8865208135961720e-01 -1.5438551036573614e-01
3.6486243283822395e-01 6.8865208135961720e-01 -1.3941709934895533e-01
3.8770056813338882e-01 6.8865208135961720e-01 -1.2043623931315690e-01
4.1345683754834262e-01 6.8865208135961720e-01 -9.6079698487074677e-02
4.4496330063327028e-01 6.8865208135961720e-01 -6.2936134551046574e-02
5.0000000000000000e-01 6.8865208135961720e-01 5.6106050876326475e-05
5.6849729410475569e-01 6.8865208135961720e-01 2.5898899356819875e-02
6.0806569234532026e-01 6.8865208135961720e-01 3.8948345779017360e-02
6.4075765333307255e-01 6.8865208135961720e-01 4.7955361935109506e-02
6.7012136778836173e-01 6.8865208135961720e-01 5.4337653366841307e-02
6.9761775202798537e-01 6.8865208135961720e-01 5.8647090683390871e-02
7.2406877853888463e-01 6.8865208135961720e-01 6.1147814729295605e-02
7.5004454241390750e-01 6.8865208135961720e-01 6.1965647685288415e-02
7.7602046338690878e-01 6.8865208135961720e-01 6.1138225089799089e-02
8.0247195414367400e-01 6.8865208135961720e-01 5.8627717506454638e-02
8.2996907553204324e-01 6.8865208135961720e-01 5.4308083036466975e-02
8.5933367424602314e-01 6.8865208135961720e-01 4.7914902897141551e-02
8.9202616740428076e-01 6.8865208135961720e-01 3.8895936058225646e-02
9.3159199284603378e-01 6.8865208135961720e-01 2.5833208106331905e-02
1.0000000000000002e+00 6.8865208135961720e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.1359564075788073e-01 0.0000000000000000e+00
5.5049687785415184e-02 7.1359564075788073e-01 -6.6201322683555552e-02
8.6556649656584994e-02 7.1359564075788073e-01 -1.0102601006836670e-01
1.1231289710811729e-01 7.1359564075788073e-01 -1.2661715728568582e-01
1.3515091577488653e-01 7.1359564075788073e-01 -1.4655945808049611e-01
1.5620771427344843e-01 7.1359564075788073e-01 -1.6228531753835612e-01
1.7608852388653962e-01 7.1359564075788073e-01 -1.7453384440366382e-01
1.9517150699228580e-01 7.1359564075788073e-01 -1.8373492287438267e-01
2.1372154535147578e-01 7.1359564075788073e-01 -1.9015164783361119e-01
2.3194266345244202e-01 7.1359564075788073e-01 -1.9394347606351706e-01
2.5000645246924041e-01 7.1359564075788073e-01 -1.9519669522051802e-01
2.6807025439429449e-01 7.1359564075788073e-01 -1.9393864953862242e-01
2.8629141122028584e-01 7.1359564075788073e-01 -1.9014193259386769e-01
3.0484151400068948e-01 7.1359564075788073e-01 -1.8372018901522619e-01
3.2392458651433759e-01 7.1359564075788073e-01 -1.7451388189741734e-01
3.4380550796547388e-01 7.1359564075788073e-01 -1.6225981354258434e-01
3.6486243283822395e-01 7.1359564075788073e-01 -1.4652795657369017e-01
3.8770056813338882e-01 7.1359564075788073e-01 -1.2657898445424540e-01
4.1345683754834262e-01 7.1359564075788073e-01 -1.0098012585144694e-01
4.4496330063327028e-01 7.1359564075788073e-01 -6.6146027018865600e-02
5.0000000000000000e-01 7.1359564075788073e-01 5.9291348475853586e-05
5.6849729410475569e-01 7.1359564075788073e-01 2.7220312652206428e-02
6.0806569234532026e-01 7.1359564075788073e-01 4.0935426795332561e-02
6.4075765333307255e-01 7.1359564075788073e-01 5.0401905271996679e-02
6.7012136778836173e-01 7.1359564075788073e-01 5.7109766474778424e-02
6.9761775202798537e-01 7.1359564075788073e-01 6.1639030926967334e-02
7.2406877853888463e-01 7.1359564075788073e-01 6.4267313234220094e-02
7.5004454241390750e-01 7.1359564075788073e-01 6.5126853900552784e-02
7.7602046338690878e-01 7.1359564075788073e-01 6.4257208296272378e-02
8.0247195414367400e-01 7.1359564075788073e-01 6.1618617114635121e-02
8.2996907553204324e-01 7.1359564075788073e-01 5.7078608513230884e-02
8.5933367424602314e-01 7.1359564075788073e-01 5.0359274562975703e-02
8.9202616740428076e-01 7.1359564075788073e-01 4.0880202022419904e-02
9.3159199284603378e-01 7.1359564075788073e-01 2.7151079450935943e-02
1.0000000000000002e+00 7.1359564075788073e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.3794492641182463e-01 0.0000000000000000e+00
5.5049687785415184e-02 7.3794492641182463e-01 -6.7773938049333779e-02
8.6556649656584994e-02 7.3794492641182463e-01 -1.0342589148683683e-01
1.1231289710811729e-01 7.3794492641182463e-01 -1.2962496413932229e-01
1.3515091577488653e-01 7.3794492641182463e-01 -1.5004100382412844e-01
1.5620771427344843e-01 7.3794492641182463e-01 -1.6614044212438583e-01
1.7608852388653962e-01 7.3794492641182463e-01 -1.7867994502300924e-01
1.9517150699228580e-01 7.3794492641182463e-01 -1.8809960829669570e-01
2.1372154535147578e-01 7.3794492641182463e-01 -1.9466877627435530e-01
2.3194266345244202e-01 7.3794492641182463e-01 -1.9855069318476826e-01
2.5000645246924041e-01 7.3794492641182463e-01 -1.9983369589384459e-01
2.6807025439429449e-01 7.3794492641182463e-01 -1.9854577750238722e-01
2.8629141122028584e-01 7.3794492641182463e-01 -1.9465887965871459e-01
3.0484151400068948e-01 7.3794492641182463e-01 -1.8808459446667070e-01
3.2392458651433759e-01 7.3794492641182463e-01 -1.7865959369554024e-01
3.4380550796547388e-01 7.3794492641182463e-01 -1.6611442531671627e-01
3.6486243283822395e-01 7.3794492641182463e-01 -1.5000884373709597e-01
3.8770056813338882e-01 7.3794492641182463e-01 -1.2958595534939524e-01
4.1345683754834262e-01 7.3794492641182463e-01 -1.0337894596686549e-01
4.4496330063327028e-01 7.3794492641182463e-01 -6.7717275776077113e-02
5.0000000000000000e-01 7.3794492641182463e-01 6.0960195242913510e-05
5.6849729410475569e-01 7.3794492641182463e-01 2.7867310799538254e-02
6.0806569234532026e-01 7.3794492641182463e-01 4.1908301951878786e-02
6.4075765333307255e-01 7.3794492641182463e-01 5.1599710697606577e-02
6.7012136778836173e-01 7.3794492641182463e-01 5.8466954788539235e-02
6.9761775202798537e-01 7.3794492641182463e-01 6.3103834948778276e-02
7.2406877853888463e-01 7.3794492641182463e-01 6.5794561559175624e-02
7.5004454241390750e-01 7.3794492641182463e-01 6.6674517038699310e-02
7.7602046338690878e-01 7.3794492641182463e-01 6.5784196483078622e-02
8.0247195414367400e-01 7.3794492641182463e-01 6.3082895681107976e-02
8.2996907553204324e-01 7.3794492641182463e-01 5.8434994808404042e-02
8.5933367424602314e-01 7.3794492641182463e-01 5.1555981969048308e-02
8.9202616740428076e-01 7.3794492641182463e-01 4.1851651502128627e-02
9.3159199284603378e-01 7.3794492641182463e-01 2.7796277537421595e-02
1.0000000000000002e+00 7.3794492641182463e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.6210642311846477e-01 0.0000000000000000e+00
5.5049687785415184e-02 7.6210642311846477e-01 -6.7770835930392404e-02
8.6556649656584994e-02 7.6210642311846477e-01 -1.0342115952512877e-01
1.1231289710811729e-01 7.6210642311846477e-01 -1.2961903675689151e-01
1.3515091577488653e-01 7.6210642311846477e-01 -1.5003414719900071e-01
1.5620771427344843e-01 7.6210642311846477e-01 -1.6613285507072106e-01
1.7608852388653962e-01 7.6210642311846477e-01 -1.7867179147566886e-01
1.9517150699228580e-01 7.6210642311846477e-01 -1.8809103178051456e-01
2.1372154535147578e-01 7.6210642311846477e-01 -1.9465990768371061e-01
2.3194266345244202e-01 7.6210642311846477e-01 -1.9854165558784503e-01
2.5000645246924041e-01 7.6210642311846477e-01 -1.9982460788996828e-01
2.6807025439429449e-01 7.6210642311846477e-01 -1.9853675588812952e-01
2.8629141122028584e-01 7.6210642311846477e-01 -1.9465004186425164e-01
3.0484151400068948e-01 7.6210642311846477e-01 -1.8807606114170736e-01
3.2392458651433759e-01 7.6210642311846477e-01 -1.7865149189145488e-01
3.4380550796547388e-01 7.6210642311846477e-01 -1.6610689298224579e-01
3.6486243283822395e-01 7.6210642311846477e-01 -1.5000203696895223e-01
3.8770056813338882e-01 7.6210642311846477e-01 -1.2958006189270749e-01
4.1345683754834262e-01 7.6210642311846477e-01 -1.0337421562841403e-01
4.4496330063327028e-01 7.6210642311846477e-01 -6.7714115221119281e-02
5.0000000000000000e-01 7.6210642311846477e-01 6.1167739525467765e-05
5.6849729410475569e-01 7.6210642311846477e-01 2.7866328521148398e-02
6.0806569234532026e-01 7.6210642311846477e-01 4.1906727996457220e-02
6.4075765333307255e-01 7.6210642311846477e-01 5.1597730129277965e-02
6.7012136778836173e-01 7.6210642311846477e-01 5.8464685593172652e-02
6.9761775202798537e-01 7.6210642311846477e-01 6.3101369078342989e-02
7.2406877853888463e-01 7.6210642311846477e-01 6.5791978557149772e-02
7.5004454241390750e-01 7.6210642311846477e-01 6.6671890521983593e-02
7.7602046338690878e-01 7.6210642311846477e-01 6.5781598187804338e-02
8.0247195414367400e-01 7.6210642311846477e-01 6.3080398833202919e-02
8.2996907553204324e-01 7.6210642311846477e-01 5.8432677977407851e-02
8.5933367424602314e-01 7.6210642311846477e-01 5.1553935039747971e-02
8.9202616740428076e-01 7.6210642311846477e-01 4.1849988031852074e-02
9.3159199284603378e-01 7.6210642311846477e-01 2.7795171852122998e-02
1.0000000000000002e+00 7.6210642311846477e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.8645587120077620e-01 0.0000000000000000e+00
5.5049687785415184e-02 7.8645587120077620e-01 -6.6191955958163906e-02
8.6556649656584994e-02 7.8645587120077620e-01 -1.0101172222531586e-01
1.1231289710811729e-01 7.8645587120077620e-01 -1.2659926015498532e-01
1.3515091577488653e-01 7.8645587120077620e-01 -1.4653875548394371e-01
1.5620771427344843e-01 7.8645587120077620e-01 -1.6226240989764296e-01
1.7608852388653962e-01 7.8645587120077620e-01 -1.7450922682846826e-01
1.9517150699228580e-01 7.8645587120077620e-01 -1.8370902885289675e-01
2.1372154535147578e-01 7.8645587120077620e-01 -1.9012487272287049e-01
2.3194266345244202e-01 7.8645587120077620e-01 -1.9391619159474055e-01
2.5000645246924041e-01 7.8645587120077620e-01 -1.9516925963378709e-01
2.6807025439429449e-01 7.8645587120077620e-01 -1.9391141562779629e-01
2.8629141122028584e-01 7.8645587120077620e-01 -1.9011525505369642e-01
3.0484151400068948e-01 7.8645587120077620e-01 -1.8369443223385296e-01
3.2392458651433759e-01 7.8645587120077620e-01 -1.7448942954016863e-01
3.4380550796547388e-01 7.8645587120077620e-01 -1.6223708209082158e-01
3.6486243283822395e-01 7.8645587120077620e-01 -1.4650741716054289e-01
3.8770056813338882e-01 7.8645587120077620e-01 -1.2656120354580788e-01
4.1345683754834262e-01 7.8645587120077620e-01 -1.0096585692234468e-01
4.4496330063327028e-01 7.8645587120077620e-01 -6.6136496411141291e-02
5.0000000000000000e-01 7.8645587120077620e-01 5.9912071579701874e-05
5.6849729410475569e-01 7.8645587120077620e-01 2.7217345729722956e-02
6.0806569234532026e-01 7.8645587120077620e-01 4.0930676607249541e-02
6.4075765333307255e-01 7.8645587120077620e-01 5.0395929644970028e-02
6.7012136778836173e-01 7.8645587120077620e-01 5.7102920915222233e-02
6.9761775202798537e-01 7.8645587120077620e-01 6.1631592504010402e-02
7.2406877853888463e-01 7.8645587120077620e-01 6.4259521685065102e-02
7.5004454241390750e-01 7.8645587120077620e-01 6.5118931164292376e-02
7.7602046338690878e-01 7.8645587120077620e-01 6.4249370694080210e-02
8.0247195414367400e-01 7.8645587120077620e-01 6.1611085497353016e-02
8.2996907553204324e-01 7.8645587120077620e-01 5.7071619872790524e-02
8.5933367424602314e-01 7.8645587120077620e-01 5.0353100037846280e-02
8.9202616740428076e-01 7.8645587120077620e-01 4.0875184168888593e-02
9.3159199284603378e-01 7.8645587120077620e-01 2.7147744141340763e-02
1.0000000000000002e+00 7.8645587120077620e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.1139974966131834e-01 0.0000000000000000e+00
5.5049687785415184e-02 8.1139974966131834e-01 -6.2972899520864212e-02
8.6556649656584994e-02 8.1139974966131834e-01 -9.6099304615897232e-02
1.1231289710811729e-01 8.1139974966131834e-01 -1.2044246521725639e-01
1.3515091577488653e-01 8.1139974966131834e-01 -1.3941226055389677e-01
1.5620771427344843e-01 8.1139974966131834e-01 -1.5437124120410159e-01
1.7608852388653962e-01 8.1139974966131834e-01 -1.6602247115016253e-01
1.9517150699228580e-01 8.1139974966131834e-01 -1.7477486961635011e-01
2.1372154535147578e-01 8.1139974966131834e-01 -1.8087870015759883e-01
2.3194266345244202e-01 8.1139974966131834e-01 -1.8448564214471422e-01
2.5000645246924041e-01 8.1139974966131834e-01 -1.8567777380337097e-01
2.6807025439429449e-01 8.1139974966131834e-01 -1.8448110409257443e-01
2.8629141122028584e-01 8.1139974966131834e-01 -1.8086956088718387e-01
3.0484151400068948e-01 8.1139974966131834e-01 -1.7476099726229266e-01
3.2392458651433759e-01 8.1139974966131834e-01 -1.6600365273695622e-01
3.4380550796547388e-01 8.1139974966131834e-01 -1.5434715999188620e-01
3.6486243283822395e-01 8.1139974966131834e-01 -1.3938245580525083e-01
3.8770056813338882e-01 8.1139974966131834e-01 -1.2040625786536044e-01
4.1345683754834262e-01 8.1139974966131834e-01 -9.6055648865787463e-02
4.4496330063327028e-01 8.1139974966131834e-01 -6.2920082363743926e-02
5.0000000000000000e-01 8.1139974966131834e-01 5.7133298062581571e-05
5.6849729410475569e-01 8.1139974966131834e-01 2.5893885053352279e-02
6.0806569234532026e-01 8.1139974966131834e-01 3.8940331318737149e-02
6.4075765333307255e-01 8.1139974966131834e-01 4.7945285930825532e-02
6.7012136778836173e-01 8.1139974966131834e-01 5.4326113541311741e-02
6.9761775202798537e-01 8.1139974966131834e-01 5.8634552933559347e-02
7.2406877853888463e-01 8.1139974966131834e-01 6.1134682413169869e-02
7.5004454241390750e-01 8.1139974966131834e-01 6.1952294456269340e-02
7.7602046338690878e-01 8.1139974966131834e-01 6.1125015329932010e-02
8.0247195414367400e-01 8.1139974966131834e-01 5.8615023352316296e-02
8.2996907553204324e-01 8.1139974966131834e-01 5.4296303903968376e-02
8.5933367424602314e-01 8.1139974966131834e-01 4.7904495803055482e-02
8.9202616740428076e-01 8.1139974966131834e-01 3.8887478426720919e-02
9.3159199284603378e-01 8.1139974966131834e-01 2.5827586368265036e-02
1.0000000000000002e+00 8.1139974966131834e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.3745261137891003e-01 0.0000000000000000e+00
5.5049687785415184e-02 8.3745261137891003e-01 -5.7965379111187931e-02
8.6556649656584994e-02 8.3745261137891003e-01 -8.8457613574707050e-02
1.1231289710811729e-01 8.3745261137891003e-01 -1.1086503595202875e-01
1.3515091577488653e-01 8.3745261137891003e-01 -1.2832637677871106e-01
1.5620771427344843e-01 8.3745261137891003e-01 -1.4209583842793250e-01
1.7608852388653962e-01 8.3745261137891003e-01 -1.5282057807927019e-01
1.9517150699228580e-01 8.3745261137891003e-01 -1.6087699811408956e-01
2.1372154535147578e-01 8.3745261137891003e-01 -1.6649546131406334e-01
2.3194266345244202e-01 8.3745261137891003e-01 -1.6981558554504014e-01
2.5000645246924041e-01 8.3745261137891003e-01 -1.7091292210017903e-01
2.6807025439429449e-01 8.3745261137891003e-01 -1.6981141153474438e-01
2.8629141122028584e-01 8.3745261137891003e-01 -1.6648705470351569e-01
3.0484151400068948e-01 8.3745261137891003e-01 -1.6086423660486621e-01
3.2392458651433759e-01 8.3745261137891003e-01 -1.5280326418397824e-01
3.4380550796547388e-01 8.3745261137891003e-01 -1.4207367851514133e-01
3.6486243283822395e-01 8.3745261137891003e-01 -1.2829894385691495e-01
3.8770056813338882e-01 8.3745261137891003e-01 -1.1083170090070557e-01
4.1345683754834262e-01 8.3745261137891003e-01 -8.8417407776095552e-02
4.4496330063327028e-01 8.3745261137891003e-01 -5.7916715530924631e-02
5.0000000000000000e-01 8.3745261137891003e-01 5.2695193731579562e-05
5.6849729410475569e-01 8.3745261137891003e-01 2.3834973010501061e-02
6.0806569234532026e-01 8.3745261137891003e-01 3.5843998787365931e-02
6.4075765333307255e-01 8.3745261137891003e-01 4.4132902190455979e-02
6.7012136778836173e-01 8.3745261137891003e-01 5.0006342131788339e-02
6.9761775202798537e-01 8.3745261137891003e-01 5.3972184214605326e-02
7.2406877853888463e-01 8.3745261137891003e-01 5.6273507696322028e-02
7.5004454241390750e-01 8.3745261137891003e-01 5.7026102195677532e-02
7.7602046338690878e-01 8.3745261137891003e-01 5.6264601893246259e-02
8.0247195414367400e-01 8.3745261137891003e-01 5.3954192430379404e-02
8.2996907553204324e-01 8.3745261137891003e-01 4.9978879317626519e-02
8.5933367424602314e-01 8.3745261137891003e-01 4.4095322286895750e-02
8.9202616740428076e-01 8.3745261137891003e-01 3.5795303046517263e-02
9.3159199284603378e-01 8.3745261137891003e-01 2.3773882807290158e-02
1.0000000000000002e+00 8.3745261137891003e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.6538100717072641e-01 0.0000000000000000e+00
5.5049687785415184e-02 8.6538100717072641e-01 -5.0881471861360592e-02
8.6556649656584994e-02 8.6538100717072641e-01 -7.7647266285230124e-02
1.1231289710811729e-01 8.6538100717072641e-01 -9.7316288257864800e-02
1.3515091577488653e-01 8.6538100717072641e-01 -1.1264368686524757e-01
1.5620771427344843e-01 8.6538100717072641e-01 -1.2473038936432324e-01
1.7608852388653962e-01 8.6538100717072641e-01 -1.3414446419905146e-01
1.9517150699228580e-01 8.6538100717072641e-01 -1.4121631374368390e-01
2.1372154535147578e-01 8.6538100717072641e-01 -1.4614814816845631e-01
2.3194266345244202e-01 8.6538100717072641e-01 -1.4906252260163136e-01
2.5000645246924041e-01 8.6538100717072641e-01 -1.5002575512786631e-01
2.6807025439429449e-01 8.6538100717072641e-01 -1.4905886039886646e-01
2.8629141122028584e-01 8.6538100717072641e-01 -1.4614077202880912e-01
3.0484151400068948e-01 8.6538100717072641e-01 -1.4120511568886768e-01
3.2392458651433759e-01 8.6538100717072641e-01 -1.3412926989091692e-01
3.4380550796547388e-01 8.6538100717072641e-01 -1.2471093964074681e-01
3.6486243283822395e-01 8.6538100717072641e-01 -1.1261960494577464e-01
3.8770056813338882e-01 8.6538100717072641e-01 -9.7287019132727900e-02
4.1345683754834262e-01 8.6538100717072641e-01 -7.7611955564313218e-02
4.4496330063327028e-01 8.6538100717072641e-01 -5.0838719234201302e-02
5.0000000000000000e-01 8.6538100717072641e-01 4.6333945954542960e-05
5.6849729410475569e-01 8.6538100717072641e-01 2.0922217267447803e-02
6.0806569234532026e-01 8.6538100717072641e-01 3.1463636949347500e-02
6.4075765333307255e-01 8.6538100717072641e-01 3.8739564865766053e-02
6.7012136778836173e-01 8.6538100717072641e-01 4.3895219454334833e-02
6.9761775202798537e-01 8.6538100717072641e-01 4.7376400614553345e-02
7.2406877853888463e-01 8.6538100717072641e-01 4.9396481059686734e-02
7.5004454241390750e-01 8.6538100717072641e-01 5.0057099793595877e-02
7.7602046338690878e-01 8.6538100717072641e-01 4.9388658290720588e-02
8.0247195414367400e-01 8.6538100717072641e-01 4.7360596685615874e-02
8.2996907553204324e-01 8.6538100717072641e-01 4.3871095843378442e-02
8.5933367424602314e-01 8.6538100717072641e-01 3.8706553469100992e-02
8.9202616740428076e-01 8.6538100717072641e-01 3.1420859151230801e-02
9.3159199284603378e-01 8.6538100717072641e-01 2.0868546404002333e-02
1.0000000000000002e+00 8.6538100717072641e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.9657085789473867e-01 0.0000000000000000e+00
5.5049687785415184e-02 8.9657085789473867e-01 -4.1135163572134800e-02
8.6556649656584994e-02 8.9657085789473867e-01 -6.2773979602632646e-02
1.1231289710811729e-01 8.9657085789473867e-01 -7.8675405419280836e-02
1.3515091577488653e-01 8.9657085789473867e-01 -9.1066844633329272e-02
1.5620771427344843e-01 8.9657085789473867e-01 -1.0083834243587478e-01
1.7608852388653962e-01 8.9657085789473867e-01 -1.0844915392944761e-01
1.9517150699228580e-01 8.9657085789473867e-01 -1.1416639295395234e-01
2.1372154535147578e-01 8.9657085789473867e-01 -1.1815353630822831e-01
2.3194266345244202e-01 8.9657085789473867e-01 -1.2050966364329967e-01
2.5000645246924041e-01 8.9657085789473867e-01 -1.2128838975134232e-01
2.6807025439429449e-01 8.9657085789473867e-01 -1.2050670384443354e-01
2.8629141122028584e-01 8.9657085789473867e-01 -1.1814757469705263e-01
3.0484151400068948e-01 8.9657085789473867e-01 -1.1415734184683682e-01
3.2392458651433759e-01 8.9657085789473867e-01 -1.0843687177066234e-01
3.4380550796547388e-01 8.9657085789473867e-01 -1.0082261882603825e-01
3.6486243283822395e-01 8.9657085789473867e-01 -9.1047373735437850e-02
3.8770056813338882e-01 8.9657085789473867e-01 -7.8651736795420354e-02
4.1345683754834262e-01 8.9657085789473867e-01 -6.2745419889209605e-02
4.4496330063327028e-01 8.9657085789473867e-01 -4.1100575731878163e-02
5.0000000000000000e-01 8.9657085789473867e-01 3.7513038002342895e-05
5.6849729410475569e-01 8.9657085789473867e-01 1.6914649609129064e-02
6.0806569234532026e-01 8.9657085789473867e-01 2.5436869704694449e-02
6.4075765333307255e-01 8.9657085789473867e-01 3.1319099540147458e-02
6.7012136778836173e-01 8.9657085789473867e-01 3.5487192600013769e-02
6.9761775202798537e-01 8.9657085789473867e-01 3.8301555948657924e-02
7.2406877853888463e-01 8.9657085789473867e-01 3.9934690794562688e-02
7.5004454241390750e-01 8.9657085789473867e-01 4.0468767174651664e-02
7.7602046338690878e-01 8.9657085789473867e-01 3.9928363107474496e-02
8.0247195414367400e-01 8.9657085789473867e-01 3.8288772368846917e-02
8.2996907553204324e-01 8.9657085789473867e-01 3.5467679098289392e-02
8.5933367424602314e-01 8.9657085789473867e-01 3.1292396171339963e-02
8.9202616740428076e-01 8.9657085789473867e-01 2.5402264903133319e-02
9.3159199284603378e-01 8.9657085789473867e-01 1.6871229376666484e-02
1.0000000000000002e+00 8.9657085789473867e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.3441325335827652e-01 0.0000000000000000e+00
5.5049687785415184e-02 9.3441325335827652e-01 -2.7234737599325359e-02
8.6556649656584994e-02 9.3441325335827652e-01 -4.1561325912009998e-02
1.1231289710811729e-01 9.3441325335827652e-01 -5.2089313640428618e-02
1.3515091577488653e-01 9.3441325335827652e-01 -6.0293415903883096e-02
1.5620771427344843e-01 9.3441325335827652e-01 -6.6762912199937297e-02
1.7608852388653962e-01 9.3441325335827652e-01 -7.1801865256826317e-02
1.9517150699228580e-01 9.3441325335827652e-01 -7.5587125263669244e-02
2.1372154535147578e-01 9.3441325335827652e-01 -7.8226926590863444e-02
2.3194266345244202e-01 9.3441325335827652e-01 -7.9786867666636438e-02
2.5000645246924041e-01 9.3441325335827652e-01 -8.0302445630557814e-02
2.6807025439429449e-01 9.3441325335827652e-01 -7.9784908625040299e-02
2.8629141122028584e-01 9.3441325335827652e-01 -7.8222980601126563e-02
3.0484151400068948e-01 9.3441325335827652e-01 -7.5581134086676910e-02
3.2392458651433759e-01 9.3441325335827652e-01 -7.1793734879287585e-02
3.4380550796547388e-01 9.3441325335827652e-01 -6.6752502900865984e-02
3.6486243283822395e-01 9.3441325335827652e-01 -6.0280524607698831e-02
3.8770056813338882e-01 9.3441325335827652e-01 -5.2073641286506066e-02
4.1345683754834262e-01 9.3441325335827652e-01 -4.1542412161324142e-02
4.4496330063327028e-01 9.3441325335827652e-01 -2.7211827383951191e-02
5.0000000000000000e-01 9.3441325335827652e-01 2.4867467995944546e-05
5.6849729410475569e-01 9.3441325335827652e-01 1.1198875887487629e-02
6.0806569234532026e-01 9.3441325335827652e-01 1.6841252928300195e-02
6.4075765333307255e-01 9.3441325335827652e-01 2.0735750769172612e-02
6.7012136778836173e-01 9.3441325335827652e-01 2.3495355675277160e-02
6.9761775202798537e-01 9.3441325335827652e-01 2.5358685150561715e-02
7.2406877853888463e-01 9.3441325335827652e-01 2.6439948394500663e-02
7.5004454241390750e-01 9.3441325335827652e-01 2.6793548343915102e-02
7.7602046338690878e-01 9.3441325335827652e-01 2.6435757531781075e-02
8.0247195414367400e-01 9.3441325335827652e-01 2.5350218473729296e-02
8.2996907553204324e-01 9.3441325335827652e-01 2.3482431597620205e-02
8.5933367424602314e-01 9.3441325335827652e-01 2.0718064472155649e-02
8.9202616740428076e-01 9.3441325335827652e-01 1.6818332716271929e-02
9.3159199284603378e-01 9.3441325335827652e-01 1.1170115573540175e-02
1.0000000000000002e+00 9.3441325335827652e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
5.5049687785415184e-02 1.0000000000000000e+00 0.0000000000000000e+00
8.6556649656584994e-02 1.0000000000000000e+00 0.0000000000000000e+00
1.1231289710811729e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.3515091577488653e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.5620771427344843e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.7608852388653962e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.9517150699228580e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.1372154535147578e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.3194266345244202e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.5000645246924041e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.6807025439429449e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.8629141122028584e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.0484151400068948e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.2392458651433759e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.4380550796547388e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.6486243283822395e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.8770056813338882e-01 1.0000000000000000e+00 0.0000000000000000e+00
4.1345683754834262e-01 1.0000000000000000e+00 0.0000000000000000e+00
4.4496330063327028e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.6849729410475569e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.0806569234532026e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.4075765333307255e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.7012136778836173e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.9761775202798537e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.2406877853888463e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.5004454241390750e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.7602046338690878e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.0247195414367400e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.2996907553204324e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.5933367424602314e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.9202616740428076e-01 1.0000000000000000e+00 0.0000000000000000e+00
9.3159199284603378e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000002e+00 1.0000000000000000e+00 0.0000000000000000e+00


==> data/example_II_2a/fem_uniform_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.2500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.5625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.8750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.1875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.8125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.4375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.7500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.0625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.3750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.6875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.3125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.6250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.9375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.5625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.8750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.1875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.5000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.8125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 3.1250000000000000e-02 1.7186899072256126e-03
6.2500000000000000e-02 3.1250000000000000e-02 2.8782876470816337e-03
9.3750000000000000e-02 3.1250000000000000e-02 3.7363265594387920e-03
1.2500000000000000e-01 3.1250000000000000e-02 4.3795066975877619e-03
1.5625000000000000e-01 3.1250000000000000e-02 4.8511798004924013e-03
1.8750000000000000e-01 3.1250000000000000e-02 5.1754403616532611e-03
2.1875000000000000e-01 3.1250000000000000e-02 5.3659890744574947e-03
2.5000000000000000e-01 3.1250000000000000e-02 5.4298700035484721e-03
2.8125000000000000e-01 3.1250000000000000e-02 5.3691092432185091e-03
3.1250000000000000e-01 3.1250000000000000e-02 5.1812076597499476e-03
3.4375000000000000e-01 3.1250000000000000e-02 4.8587190074263070e-03
3.7500000000000000e-01 3.1250000000000000e-02 4.3876720177497622e-03
4.0625000000000000e-01 3.1250000000000000e-02 3.7438748986282589e-03
4.3750000000000000e-01 3.1250000000000000e-02 2.8840678601380499e-03
4.6875000000000000e-01 3.1250000000000000e-02 1.7218192082422740e-03
5.0000000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.3125000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 3.1250000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 6.2500000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 6.2500000000000000e-02 2.8871224482327883e-03
6.2500000000000000e-02 6.2500000000000000e-02 5.0544216773337793e-03
9.3750000000000000e-02 6.2500000000000000e-02 6.7000530992654024e-03
1.2500000000000000e-01 6.2500000000000000e-02 7.9486558690850615e-03
1.5625000000000000e-01 6.2500000000000000e-02 8.8701507672637354e-03
1.8750000000000000e-01 6.2500000000000000e-02 9.5059972231926852e-03
2.1875000000000000e-01 6.2500000000000000e-02 9.8805185426630616e-03
2.5000000000000000e-01 6.2500000000000000e-02 1.0006398979445769e-02
2.8125000000000000e-01 6.2500000000000000e-02 9.8872567034462549e-03
3.1250000000000000e-01 6.2500000000000000e-02 9.5184531144009363e-03
3.4375000000000000e-01 6.2500000000000000e-02 8.8864357243508690e-03
3.7500000000000000e-01 6.2500000000000000e-02 7.9662960580022413e-03
4.0625000000000000e-01 6.2500000000000000e-02 6.7163629684337247e-03
4.3750000000000000e-01 6.2500000000000000e-02 5.0669127995455919e-03
4.6875000000000000e-01 6.2500000000000000e-02 2.8938855210978503e-03
5.0000000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.3125000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 6.2500000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 9.3750000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 9.3750000000000000e-02 3.7716697309593877e-03
6.2500000000000000e-02 9.3750000000000000e-02 6.7442231381051937e-03
9.3750000000000000e-02 9.3750000000000000e-02 9.0693134032047221e-03
1.2500000000000000e-01 9.3750000000000000e-02 1.0860002317129580e-02
1.5625000000000000e-01 9.3750000000000000e-02 1.2193026823141377e-02
1.8750000000000000e-01 9.3750000000000000e-02 1.3117709560671049e-02
2.1875000000000000e-01 9.3750000000000000e-02 1.3664275370042406e-02
2.5000000000000000e-01 9.3750000000000000e-02 1.3848780283136653e-02
2.8125000000000000e-01 9.3750000000000000e-02 1.3675705129896618e-02
3.1250000000000000e-01 9.3750000000000000e-02 1.3138841729016450e-02
3.4375000000000000e-01 9.3750000000000000e-02 1.2220662232945817e-02
3.7500000000000000e-01 9.3750000000000000e-02 1.0889946490358805e-02
4.0625000000000000e-01 9.3750000000000000e-02 9.0970076389676729e-03
4.3750000000000000e-01 9.3750000000000000e-02 6.7654384989227195e-03
4.6875000000000000e-01 9.3750000000000000e-02 3.7831583167774667e-03
5.0000000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.3125000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 9.3750000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.2500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.2500000000000000e-01 4.4678904988956492e-03
6.2500000000000000e-02 1.2500000000000000e-01 8.0900125999509905e-03
9.3750000000000000e-02 1.2500000000000000e-01 1.0983614161842122e-02
1.2500000000000000e-01 1.2500000000000000e-01 1.3243836877768960e-02
1.5625000000000000e-01 1.2500000000000000e-01 1.4941680050308576e-02
1.8750000000000000e-01 1.2500000000000000e-01 1.6126494434554637e-02
2.1875000000000000e-01 1.2500000000000000e-01 1.6829845789045214e-02
2.5000000000000000e-01 1.2500000000000000e-01 1.7068770662473441e-02
2.8125000000000000e-01 1.2500000000000000e-01 1.6847783602923744e-02
3.1250000000000000e-01 1.2500000000000000e-01 1.6159668479173002e-02
3.4375000000000000e-01 1.2500000000000000e-01 1.4985081359837674e-02
3.7500000000000000e-01 1.2500000000000000e-01 1.3290887423269853e-02
4.0625000000000000e-01 1.2500000000000000e-01 1.1027151031905883e-02
4.3750000000000000e-01 1.2500000000000000e-01 8.1233783561458408e-03
4.6875000000000000e-01 1.2500000000000000e-01 4.4859638733510312e-03
5.0000000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.2500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.5625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.5625000000000000e-01 5.0280555651212814e-03
6.2500000000000000e-02 1.5625000000000000e-01 9.1794754718716402e-03
9.3750000000000000e-02 1.5625000000000000e-01 1.2546171344451226e-02
1.2500000000000000e-01 1.5625000000000000e-01 1.5206190657097954e-02
1.5625000000000000e-01 1.5625000000000000e-01 1.7221008779819438e-02
1.8750000000000000e-01 1.5625000000000000e-01 1.8635483467128931e-02
2.1875000000000000e-01 1.5625000000000000e-01 1.9479238151123346e-02
2.5000000000000000e-01 1.5625000000000000e-01 1.9768326898074510e-02
2.8125000000000000e-01 1.5625000000000000e-01 1.9506522590388316e-02
3.1250000000000000e-01 1.5625000000000000e-01 1.8685965566074249e-02
3.4375000000000000e-01 1.5625000000000000e-01 1.7287098137144487e-02
3.7500000000000000e-01 1.5625000000000000e-01 1.5277893335562042e-02
4.0625000000000000e-01 1.5625000000000000e-01 1.2612571674279739e-02
4.3750000000000000e-01 1.5625000000000000e-01 9.2303973525837048e-03
4.6875000000000000e-01 1.5625000000000000e-01 5.0556509772218157e-03
5.0000000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.5625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.8750000000000000e-01 5.4853182586560726e-03
6.2500000000000000e-02 1.8750000000000000e-01 1.0072060206439188e-02
9.3750000000000000e-02 1.8750000000000000e-01 1.3832993654459867e-02
1.2500000000000000e-01 1.8750000000000000e-01 1.6831499641022384e-02
1.5625000000000000e-01 1.8750000000000000e-01 1.9119033261954372e-02
1.8750000000000000e-01 1.8750000000000000e-01 2.0734164363562985e-02
2.1875000000000000e-01 1.8750000000000000e-01 2.1702715421506188e-02
2.5000000000000000e-01 1.8750000000000000e-01 2.2038416687484179e-02
2.8125000000000000e-01 1.8750000000000000e-01 2.1743634794494968e-02
3.1250000000000000e-01 1.8750000000000000e-01 2.0809926547251771e-02
3.4375000000000000e-01 1.8750000000000000e-01 1.9218321532223283e-02
3.7500000000000000e-01 1.8750000000000000e-01 1.6939353368607336e-02
4.0625000000000000e-01 1.8750000000000000e-01 1.3932994672071378e-02
4.3750000000000000e-01 1.8750000000000000e-01 1.0148830368935203e-02
4.6875000000000000e-01 1.8750000000000000e-01 5.5269503816020469e-03
5.0000000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.8750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.1875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.1875000000000000e-01 5.8627156250039870e-03
6.2500000000000000e-02 2.1875000000000000e-01 1.0810551715655793e-02
9.3750000000000000e-02 2.1875000000000000e-01 1.4901512531136935e-02
1.2500000000000000e-01 2.1875000000000000e-01 1.8186800182847119e-02
1.5625000000000000e-01 2.1875000000000000e-01 2.0708599231255446e-02
1.8750000000000000e-01 2.1875000000000000e-01 2.2498832287743999e-02
2.1875000000000000e-01 2.1875000000000000e-01 2.3578716822815420e-02
2.5000000000000000e-01 2.1875000000000000e-01 2.3958857208959482e-02
2.8125000000000000e-01 2.1875000000000000e-01 2.3639634127354540e-02
3.1250000000000000e-01 2.1875000000000000e-01 2.2611741245215998e-02
3.4375000000000000e-01 2.1875000000000000e-01 2.0856806899961639e-02
3.7500000000000000e-01 2.1875000000000000e-01 1.8348099672812045e-02
4.0625000000000000e-01 2.1875000000000000e-01 1.5051353539647297e-02
4.3750000000000000e-01 2.1875000000000000e-01 1.0925770578986953e-02
4.6875000000000000e-01 2.1875000000000000e-01 5.9252662899319901e-03
5.0000000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.1875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.5000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.5000000000000000e-01 6.1771326488981645e-03
6.2500000000000000e-02 2.5000000000000000e-01 1.1426974685225990e-02
9.3750000000000000e-02 2.5000000000000000e-01 1.5796018630269429e-02
1.2500000000000000e-01 2.5000000000000000e-01 1.9325514048019021e-02
1.5625000000000000e-01 2.5000000000000000e-01 2.2049542979502755e-02
1.8750000000000000e-01 2.5000000000000000e-01 2.3993719600234265e-02
2.1875000000000000e-01 2.5000000000000000e-01 2.5174479135963837e-02
2.5000000000000000e-01 2.5000000000000000e-01 2.5598862391911718e-02
2.8125000000000000e-01 2.5000000000000000e-01 2.5264710804988291e-02
3.1250000000000000e-01 2.5000000000000000e-01 2.4161235853373257e-02
3.4375000000000000e-01 2.5000000000000000e-01 2.2269971916923485e-02
3.7500000000000000e-01 2.5000000000000000e-01 1.9566117578129233e-02
4.0625000000000000e-01 2.5000000000000000e-01 1.6020190389776010e-02
4.3750000000000000e-01 2.5000000000000000e-01 1.1599784202703509e-02
4.6875000000000000e-01 2.5000000000000000e-01 6.2711073020715012e-03
5.0000000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.5000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.8125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.8125000000000000e-01 6.4413120712706728e-03
6.2500000000000000e-02 2.8125000000000000e-01 1.1945819608872150e-02
9.3750000000000000e-02 2.8125000000000000e-01 1.6551047165544088e-02
1.2500000000000000e-01 2.8125000000000000e-01 2.0290241619697627e-02
1.5625000000000000e-01 2.8125000000000000e-01 2.3190662558742067e-02
1.8750000000000000e-01 2.8125000000000000e-01 2.5272286822325789e-02
2.1875000000000000e-01 2.8125000000000000e-01 2.6546949478368123e-02
2.5000000000000000e-01 2.8125000000000000e-01 2.7017920990195184e-02
2.8125000000000000e-01 2.8125000000000000e-01 2.6679943081492186e-02
3.1250000000000000e-01 2.8125000000000000e-01 2.5519804056247260e-02
3.4375000000000000e-01 2.8125000000000000e-01 2.3517587209645932e-02
3.7500000000000000e-01 2.8125000000000000e-01 2.0648695334845889e-02
4.0625000000000000e-01 2.8125000000000000e-01 1.6886548176264768e-02
4.3750000000000000e-01 2.8125000000000000e-01 1.2205466549661700e-02
4.6875000000000000e-01 2.8125000000000000e-01 6.5828833101311537e-03
5.0000000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.8125000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.1250000000000000e-01 6.6649661048326430e-03
6.2500000000000000e-02 3.1250000000000000e-01 1.2385916037179734e-02
9.3750000000000000e-02 3.1250000000000000e-01 1.7193502042599767e-02
1.2500000000000000e-01 3.1250000000000000e-01 2.1114703167332251e-02
1.5625000000000000e-01 3.1250000000000000e-01 2.4171254880414890e-02
1.8750000000000000e-01 3.1250000000000000e-01 2.6378349867253278e-02
2.1875000000000000e-01 3.1250000000000000e-01 2.7743648592970408e-02
2.5000000000000000e-01 3.1250000000000000e-01 2.8266640940933774e-02
2.8125000000000000e-01 3.1250000000000000e-01 2.7938446009776411e-02
3.1250000000000000e-01 3.1250000000000000e-01 2.6742236119354831e-02
3.4375000000000000e-01 3.1250000000000000e-01 2.4654613969267075e-02
3.7500000000000000e-01 3.1250000000000000e-01 2.1648335363869783e-02
4.0625000000000000e-01 3.1250000000000000e-01 1.7696510589734090e-02
4.3750000000000000e-01 3.1250000000000000e-01 1.2777597916241244e-02
4.6875000000000000e-01 3.1250000000000000e-01 6.8794230252145856e-03
5.0000000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.1250000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.4375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.4375000000000000e-01 6.8554287418028798e-03
6.2500000000000000e-02 3.4375000000000000e-01 1.2761564894379029e-02
9.3750000000000000e-02 3.4375000000000000e-01 1.7744000182979978e-02
1.2500000000000000e-01 3.4375000000000000e-01 2.1825036179656580e-02
1.5625000000000000e-01 3.4375000000000000e-01 2.5022193223866389e-02
1.8750000000000000e-01 3.4375000000000000e-01 2.7346878119288480e-02
2.1875000000000000e-01 3.4375000000000000e-01 2.8803237776893371e-02
2.5000000000000000e-01 3.4375000000000000e-01 2.9387237263348496e-02
2.8125000000000000e-01 3.4375000000000000e-01 2.9086056849269331e-02
3.1250000000000000e-01 3.4375000000000000e-01 2.7878041292213530e-02
3.4375000000000000e-01 3.4375000000000000e-01 2.5733709001770230e-02
3.7500000000000000e-01 3.4375000000000000e-01 2.2618815891032474e-02
4.0625000000000000e-01 3.4375000000000000e-01 1.8500515253241069e-02
4.3750000000000000e-01 3.4375000000000000e-01 1.3356422747559112e-02
4.6875000000000000e-01 3.4375000000000000e-01 7.1833261929667713e-03
5.0000000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.4375000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.7500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.7500000000000000e-01 7.0180542118403015e-03
6.2500000000000000e-02 3.7500000000000000e-01 1.3083241201034627e-02
9.3750000000000000e-02 3.7500000000000000e-01 1.8217723147605582e-02
1.2500000000000000e-01 3.7500000000000000e-01 2.2440627308895601e-02
1.5625000000000000e-01 3.7500000000000000e-01 2.5766597998401433e-02
1.8750000000000000e-01 3.7500000000000000e-01 2.8204410784531894e-02
2.1875000000000000e-01 3.7500000000000000e-01 2.9755644344819490e-02
2.5000000000000000e-01 3.7500000000000000e-01 3.0413404816844451e-02
2.8125000000000000e-01 3.7500000000000000e-01 3.0161131290123943e-02
3.1250000000000000e-01 3.7500000000000000e-01 2.8971629576402536e-02
3.4375000000000000e-01 3.7500000000000000e-01 2.6806820036587162e-02
3.7500000000000000e-01 3.7500000000000000e-01 2.3619492280277727e-02
4.0625000000000000e-01 3.7500000000000000e-01 1.9360843148355927e-02
4.3750000000000000e-01 3.7500000000000000e-01 1.3996416603701508e-02
4.6875000000000000e-01 3.7500000000000000e-01 7.5270617658610116e-03
5.0000000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.7500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.0625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.0625000000000000e-01 7.1564695398780558e-03
6.2500000000000000e-02 4.0625000000000000e-01 1.3358041832471119e-02
9.3750000000000000e-02 4.0625000000000000e-01 1.8624959572163424e-02
1.2500000000000000e-01 4.0625000000000000e-01 2.2974626524107609e-02
1.5625000000000000e-01 4.0625000000000000e-01 2.6420194157227066e-02
1.8750000000000000e-01 4.0625000000000000e-01 2.8969130204481202e-02
2.1875000000000000e-01 4.0625000000000000e-01 3.0621722966120993e-02
2.5000000000000000e-01 4.0625000000000000e-01 3.1369445341890352e-02
2.8125000000000000e-01 4.0625000000000000e-01 3.1193075217132885e-02
3.1250000000000000e-01 4.0625000000000000e-01 3.0060472478733280e-02
3.4375000000000000e-01 4.0625000000000000e-01 2.7924042960233243e-02
3.7500000000000000e-01 4.0625000000000000e-01 2.4718669326877562e-02
4.0625000000000000e-01 4.0625000000000000e-01 2.0362835138967486e-02
4.3750000000000000e-01 4.0625000000000000e-01 1.4783890460033767e-02
4.6875000000000000e-01 4.0625000000000000e-01 7.9667506374702258e-03
5.0000000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.0625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.3750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.3750000000000000e-01 7.2727443918539306e-03
6.2500000000000000e-02 4.3750000000000000e-01 1.3589987196667772e-02
9.3750000000000000e-02 4.3750000000000000e-01 1.8971467913568532e-02
1.2500000000000000e-01 4.3750000000000000e-01 2.3434273967799870e-02
1.5625000000000000e-01 4.3750000000000000e-01 2.6991480642042685e-02
1.8750000000000000e-01 4.3750000000000000e-01 2.9650718342399563e-02
2.1875000000000000e-01 4.3750000000000000e-01 3.1412584915149776e-02
2.5000000000000000e-01 4.3750000000000000e-01 3.2268757493694455e-02
2.8125000000000000e-01 4.3750000000000000e-01 3.2199554206080117e-02
3.1250000000000000e-01 4.3750000000000000e-01 3.1170519048137300e-02
3.4375000000000000e-01 4.3750000000000000e-01 2.9127320010012347e-02
3.7500000000000000e-01 4.3750000000000000e-01 2.5987733439681391e-02
4.0625000000000000e-01 4.3750000000000000e-01 2.1630580115748452e-02
4.3750000000000000e-01 4.3750000000000000e-01 1.5875368251906850e-02
4.6875000000000000e-01 4.3750000000000000e-01 8.6215805331019760e-03
5.0000000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.3750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.6875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.6875000000000000e-01 7.3675185037007408e-03
6.2500000000000000e-02 4.6875000000000000e-01 1.3780250576957063e-02
9.3750000000000000e-02 4.6875000000000000e-01 1.9258757757592618e-02
1.2500000000000000e-01 4.6875000000000000e-01 2.3821158395632102e-02
1.5625000000000000e-01 4.6875000000000000e-01 2.7481859294908220e-02
1.8750000000000000e-01 4.6875000000000000e-01 3.0250196764629152e-02
2.1875000000000000e-01 4.6875000000000000e-01 3.2128890309480705e-02
2.5000000000000000e-01 4.6875000000000000e-01 3.3112130413345070e-02
2.8125000000000000e-01 4.6875000000000000e-01 3.3182969095199036e-02
3.1250000000000000e-01 4.6875000000000000e-01 3.2309377075351815e-02
3.4375000000000000e-01 4.6875000000000000e-01 3.0437653857199001e-02
3.7500000000000000e-01 4.6875000000000000e-01 2.7480404408728388e-02
4.0625000000000000e-01 4.6875000000000000e-01 2.3290674214527966e-02
4.3750000000000000e-01 4.6875000000000000e-01 1.7615378200107498e-02
4.6875000000000000e-01 4.6875000000000000e-01 9.8015692301407584e-03
5.0000000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.6875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.0000000000000000e-01 7.4401128804874594e-03
6.2500000000000000e-02 5.0000000000000000e-01 1.3927365498483002e-02
9.3750000000000000e-02 5.0000000000000000e-01 1.9484362988145723e-02
1.2500000000000000e-01 5.0000000000000000e-01 2.4131508038330182e-02
1.5625000000000000e-01 5.0000000000000000e-01 2.7885869077512268e-02
1.8750000000000000e-01 5.0000000000000000e-01 3.0759981645763303e-02
2.1875000000000000e-01 5.0000000000000000e-01 3.2760502404620050e-02
2.5000000000000000e-01 5.0000000000000000e-01 3.3886563011087487e-02
2.8125000000000000e-01 5.0000000000000000e-01 3.4127534386292235e-02
3.1250000000000000e-01 5.0000000000000000e-01 3.3459629642447142e-02
3.4375000000000000e-01 5.0000000000000000e-01 3.1840148872290627e-02
3.7500000000000000e-01 5.0000000000000000e-01 2.9196410875786345e-02
4.0625000000000000e-01 5.0000000000000000e-01 2.5403026399424225e-02
4.3750000000000000e-01 5.0000000000000000e-01 2.0206804539683890e-02
4.6875000000000000e-01 5.0000000000000000e-01 1.3163734831169152e-02
5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.3125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.3125000000000000e-01 7.4886398940854377e-03
6.2500000000000000e-02 5.3125000000000000e-01 1.4027441085516738e-02
9.3750000000000000e-02 5.3125000000000000e-01 1.9642152816221531e-02
1.2500000000000000e-01 5.3125000000000000e-01 2.4356582251275849e-02
1.5625000000000000e-01 5.3125000000000000e-01 2.8191634240196415e-02
1.8750000000000000e-01 5.3125000000000000e-01 3.1164344504206208e-02
2.1875000000000000e-01 5.3125000000000000e-01 3.3286869085396714e-02
2.5000000000000000e-01 5.3125000000000000e-01 3.4565356017895128e-02
2.8125000000000000e-01 5.3125000000000000e-01 3.4998564891314213e-02
3.1250000000000000e-01 5.3125000000000000e-01 3.4575997458541390e-02
3.4375000000000000e-01 5.3125000000000000e-01 3.3275104018232131e-02
3.7500000000000000e-01 5.3125000000000000e-01 3.1056926156882082e-02
4.0625000000000000e-01 5.3125000000000000e-01 2.7857661593849625e-02
4.3750000000000000e-01 5.3125000000000000e-01 2.3590263720671294e-02
4.6875000000000000e-01 5.3125000000000000e-01 1.8002440642423949e-02
5.0000000000000000e-01 5.3125000000000000e-01 1.3163734831169165e-02
5.3125000000000000e-01 5.3125000000000000e-01 9.8015692301407654e-03
5.6250000000000000e-01 5.3125000000000000e-01 8.6215805331019794e-03
5.9375000000000000e-01 5.3125000000000000e-01 7.9667506374702327e-03
6.2500000000000000e-01 5.3125000000000000e-01 7.5270617658610142e-03
6.5625000000000000e-01 5.3125000000000000e-01 7.1833261929667739e-03
6.8750000000000000e-01 5.3125000000000000e-01 6.8794230252145873e-03
7.1875000000000000e-01 5.3125000000000000e-01 6.5828833101311563e-03
7.5000000000000000e-01 5.3125000000000000e-01 6.2711073020715003e-03
7.8125000000000000e-01 5.3125000000000000e-01 5.9252662899319927e-03
8.1250000000000000e-01 5.3125000000000000e-01 5.5269503816020495e-03
8.4375000000000000e-01 5.3125000000000000e-01 5.0556509772218209e-03
8.7500000000000000e-01 5.3125000000000000e-01 4.4859638733510373e-03
9.0625000000000000e-01 5.3125000000000000e-01 3.7831583167774714e-03
9.3750000000000000e-01 5.3125000000000000e-01 2.8938855210978525e-03
9.6875000000000000e-01 5.3125000000000000e-01 1.7218192082422751e-03
1.0000000000000000e+00 5.3125000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.6250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.6250000000000000e-01 7.5101172394538059e-03
6.2500000000000000e-02 5.6250000000000000e-01 1.4074394963585798e-02
9.3750000000000000e-02 5.6250000000000000e-01 1.9722694918514444e-02
1.2500000000000000e-01 5.6250000000000000e-01 2.4483185300763759e-02
1.5625000000000000e-01 5.6250000000000000e-01 2.8381563145365690e-02
1.8750000000000000e-01 5.6250000000000000e-01 3.1440352473197361e-02
2.1875000000000000e-01 5.6250000000000000e-01 3.3678296476441112e-02
2.5000000000000000e-01 5.6250000000000000e-01 3.5109868664806282e-02
2.8125000000000000e-01 5.6250000000000000e-01 3.5744961738046185e-02
3.1250000000000000e-01 5.6250000000000000e-01 3.5588920726241126e-02
3.4375000000000000e-01 5.6250000000000000e-01 3.4643427908310723e-02
3.7500000000000000e-01 5.6250000000000000e-01 3.2909683020200919e-02
4.0625000000000000e-01 5.6250000000000000e-01 3.0400259081805391e-02
4.3750000000000000e-01 5.6250000000000000e-01 2.7168231471186136e-02
4.6875000000000000e-01 5.6250000000000000e-01 2.3590263720671301e-02
5.0000000000000000e-01 5.6250000000000000e-01 2.0206804539683910e-02
5.3125000000000000e-01 5.6250000000000000e-01 1.7615378200107508e-02
5.6250000000000000e-01 5.6250000000000000e-01 1.5875368251906864e-02
5.9375000000000000e-01 5.6250000000000000e-01 1.4783890460033779e-02
6.2500000000000000e-01 5.6250000000000000e-01 1.3996416603701519e-02
6.5625000000000000e-01 5.6250000000000000e-01 1.3356422747559117e-02
6.8750000000000000e-01 5.6250000000000000e-01 1.2777597916241248e-02
7.1875000000000000e-01 5.6250000000000000e-01 1.2205466549661701e-02
7.5000000000000000e-01 5.6250000000000000e-01 1.1599784202703512e-02
7.8125000000000000e-01 5.6250000000000000e-01 1.0925770578986959e-02
8.1250000000000000e-01 5.6250000000000000e-01 1.0148830368935212e-02
8.4375000000000000e-01 5.6250000000000000e-01 9.2303973525837170e-03
8.7500000000000000e-01 5.6250000000000000e-01 8.1233783561458529e-03
9.0625000000000000e-01 5.6250000000000000e-01 6.7654384989227290e-03
9.3750000000000000e-01 5.6250000000000000e-01 5.0669127995455945e-03
9.6875000000000000e-01 5.6250000000000000e-01 2.8840678601380525e-03
1.0000000000000000e+00 5.6250000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.9375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.9375000000000000e-01 7.5005811803577540e-03
6.2500000000000000e-02 5.9375000000000000e-01 1.4060193306928032e-02
9.3750000000000000e-02 5.9375000000000000e-01 1.9713651782451928e-02
1.2500000000000000e-01 5.9375000000000000e-01 2.4494270356215205e-02
1.5625000000000000e-01 5.9375000000000000e-01 2.8433245410712262e-02
1.8750000000000000e-01 5.9375000000000000e-01 3.1559203141201739e-02
2.1875000000000000e-01 5.9375000000000000e-01 3.3897976296902055e-02
2.5000000000000000e-01 5.9375000000000000e-01 3.5472714142766704e-02
2.8125000000000000e-01 5.9375000000000000e-01 3.6304523184531423e-02
3.1250000000000000e-01 5.9375000000000000e-01 3.6414061333116525e-02
3.4375000000000000e-01 5.9375000000000000e-01 3.5825037792679745e-02
3.7500000000000000e-01 5.9375000000000000e-01 3.4572005275435164e-02
4.0625000000000000e-01 5.9375000000000000e-01 3.2717354849255788e-02
4.3750000000000000e-01 5.9375000000000000e-01 3.0400259081805391e-02
4.6875000000000000e-01 5.9375000000000000e-01 2.7857661593849632e-02
5.0000000000000000e-01 5.9375000000000000e-01 2.5403026399424235e-02
5.3125000000000000e-01 5.9375000000000000e-01 2.3290674214527983e-02
5.6250000000000000e-01 5.9375000000000000e-01 2.1630580115748463e-02
5.9375000000000000e-01 5.9375000000000000e-01 2.0362835138967507e-02
6.2500000000000000e-01 5.9375000000000000e-01 1.9360843148355938e-02
6.5625000000000000e-01 5.9375000000000000e-01 1.8500515253241076e-02
6.8750000000000000e-01 5.9375000000000000e-01 1.7696510589734104e-02
7.1875000000000000e-01 5.9375000000000000e-01 1.6886548176264775e-02
7.5000000000000000e-01 5.9375000000000000e-01 1.6020190389776014e-02
7.8125000000000000e-01 5.9375000000000000e-01 1.5051353539647304e-02
8.1250000000000000e-01 5.9375000000000000e-01 1.3932994672071392e-02
8.4375000000000000e-01 5.9375000000000000e-01 1.2612571674279760e-02
8.7500000000000000e-01 5.9375000000000000e-01 1.1027151031905899e-02
9.0625000000000000e-01 5.9375000000000000e-01 9.0970076389676833e-03
9.3750000000000000e-01 5.9375000000000000e-01 6.7163629684337343e-03
9.6875000000000000e-01 5.9375000000000000e-01 3.7438748986282628e-03
1.0000000000000000e+00 5.9375000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.2500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.2500000000000000e-01 7.4551862118827691e-03
6.2500000000000000e-02 6.2500000000000000e-01 1.3975070235854916e-02
9.3750000000000000e-02 6.2500000000000000e-01 1.9600162438166095e-02
1.2500000000000000e-01 6.2500000000000000e-01 2.4369555254430502e-02
1.5625000000000000e-01 6.2500000000000000e-01 2.8320417114160275e-02
1.8750000000000000e-01 6.2500000000000000e-01 3.1487729015206793e-02
2.1875000000000000e-01 6.2500000000000000e-01 3.3904357712471751e-02
2.5000000000000000e-01 6.2500000000000000e-01 3.5601601263968025e-02
2.8125000000000000e-01 6.2500000000000000e-01 3.6610440319810034e-02
3.1250000000000000e-01 6.2500000000000000e-01 3.6963929802339889e-02
3.4375000000000000e-01 6.2500000000000000e-01 3.6701561707816396e-02
3.7500000000000000e-01 6.2500000000000000e-01 3.5877025082820493e-02
4.0625000000000000e-01 6.2500000000000000e-01 3.4572005275435171e-02
4.3750000000000000e-01 6.2500000000000000e-01 3.2909683020200926e-02
4.6875000000000000e-01 6.2500000000000000e-01 3.1056926156882093e-02
5.0000000000000000e-01 6.2500000000000000e-01 2.9196410875786359e-02
5.3125000000000000e-01 6.2500000000000000e-01 2.7480404408728391e-02
5.6250000000000000e-01 6.2500000000000000e-01 2.5987733439681405e-02
5.9375000000000000e-01 6.2500000000000000e-01 2.4718669326877565e-02
6.2500000000000000e-01 6.2500000000000000e-01 2.3619492280277755e-02
6.5625000000000000e-01 6.2500000000000000e-01 2.2618815891032484e-02
6.8750000000000000e-01 6.2500000000000000e-01 2.1648335363869793e-02
7.1875000000000000e-01 6.2500000000000000e-01 2.0648695334845896e-02
7.5000000000000000e-01 6.2500000000000000e-01 1.9566117578129236e-02
7.8125000000000000e-01 6.2500000000000000e-01 1.8348099672812056e-02
8.1250000000000000e-01 6.2500000000000000e-01 1.6939353368607350e-02
8.4375000000000000e-01 6.2500000000000000e-01 1.5277893335562063e-02
8.7500000000000000e-01 6.2500000000000000e-01 1.3290887423269872e-02
9.0625000000000000e-01 6.2500000000000000e-01 1.0889946490358821e-02
9.3750000000000000e-01 6.2500000000000000e-01 7.9662960580022535e-03
9.6875000000000000e-01 6.2500000000000000e-01 4.3876720177497691e-03
1.0000000000000000e+00 6.2500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.5625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.5625000000000000e-01 7.3682717172955572e-03
6.2500000000000000e-02 6.5625000000000000e-01 1.3807685769469195e-02
9.3750000000000000e-02 6.5625000000000000e-01 1.9365141995131247e-02
1.2500000000000000e-01 6.5625000000000000e-01 2.4086043319691035e-02
1.5625000000000000e-01 6.5625000000000000e-01 2.8013822133759254e-02
1.8750000000000000e-01 6.5625000000000000e-01 3.1189780796908588e-02
2.1875000000000000e-01 6.5625000000000000e-01 3.3653342030381825e-02
2.5000000000000000e-01 6.5625000000000000e-01 3.5442827527281548e-02
2.8125000000000000e-01 6.5625000000000000e-01 3.6596941412442081e-02
3.1250000000000000e-01 6.5625000000000000e-01 3.7157236406877389e-02
3.4375000000000000e-01 6.5625000000000000e-01 3.7171948776288787e-02
3.7500000000000000e-01 6.5625000000000000e-01 3.6701561707816396e-02
4.0625000000000000e-01 6.5625000000000000e-01 3.5825037792679759e-02
4.3750000000000000e-01 6.5625000000000000e-01 3.4643427908310744e-02
4.6875000000000000e-01 6.5625000000000000e-01 3.3275104018232159e-02
5.0000000000000000e-01 6.5625000000000000e-01 3.1840148872290634e-02
5.3125000000000000e-01 6.5625000000000000e-01 3.0437653857199019e-02
5.6250000000000000e-01 6.5625000000000000e-01 2.9127320010012347e-02
5.9375000000000000e-01 6.5625000000000000e-01 2.7924042960233261e-02
6.2500000000000000e-01 6.5625000000000000e-01 2.6806820036587176e-02
6.5625000000000000e-01 6.5625000000000000e-01 2.5733709001770230e-02
6.8750000000000000e-01 6.5625000000000000e-01 2.4654613969267093e-02
7.1875000000000000e-01 6.5625000000000000e-01 2.3517587209645953e-02
7.5000000000000000e-01 6.5625000000000000e-01 2.2269971916923509e-02
7.8125000000000000e-01 6.5625000000000000e-01 2.0856806899961652e-02
8.1250000000000000e-01 6.5625000000000000e-01 1.9218321532223321e-02
8.4375000000000000e-01 6.5625000000000000e-01 1.7287098137144522e-02
8.7500000000000000e-01 6.5625000000000000e-01 1.4985081359837700e-02
9.0625000000000000e-01 6.5625000000000000e-01 1.2220662232945840e-02
9.3750000000000000e-01 6.5625000000000000e-01 8.8864357243508864e-03
9.6875000000000000e-01 6.5625000000000000e-01 4.8587190074263131e-03
1.0000000000000000e+00 6.5625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.8750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.8750000000000000e-01 7.2333711225575914e-03
6.2500000000000000e-02 6.8750000000000000e-01 1.3545172913443281e-02
9.3750000000000000e-02 6.8750000000000000e-01 1.8989422036265392e-02
1.2500000000000000e-01 6.8750000000000000e-01 2.3618336508572868e-02
1.5625000000000000e-01 6.8750000000000000e-01 2.7481801591885964e-02
1.8750000000000000e-01 6.8750000000000000e-01 3.0627225984061250e-02
2.1875000000000000e-01 6.8750000000000000e-01 3.3099863308184811e-02
2.5000000000000000e-01 6.8750000000000000e-01 3.4943663149815174e-02
2.8125000000000000e-01 6.8750000000000000e-01 3.6202723536022059e-02
3.1250000000000000e-01 6.8750000000000000e-01 3.6923421808265841e-02
3.4375000000000000e-01 6.8750000000000000e-01 3.7157236406877410e-02
3.7500000000000000e-01 6.8750000000000000e-01 3.6963929802339902e-02
4.0625000000000000e-01 6.8750000000000000e-01 3.6414061333116539e-02
4.3750000000000000e-01 6.8750000000000000e-01 3.5588920726241147e-02
4.6875000000000000e-01 6.8750000000000000e-01 3.4575997458541403e-02
5.0000000000000000e-01 6.8750000000000000e-01 3.3459629642447163e-02
5.3125000000000000e-01 6.8750000000000000e-01 3.2309377075351829e-02
5.6250000000000000e-01 6.8750000000000000e-01 3.1170519048137304e-02
5.9375000000000000e-01 6.8750000000000000e-01 3.0060472478733290e-02
6.2500000000000000e-01 6.8750000000000000e-01 2.8971629576402556e-02
6.5625000000000000e-01 6.8750000000000000e-01 2.7878041292213548e-02
6.8750000000000000e-01 6.8750000000000000e-01 2.6742236119354841e-02
7.1875000000000000e-01 6.8750000000000000e-01 2.5519804056247285e-02
7.5000000000000000e-01 6.8750000000000000e-01 2.4161235853373278e-02
7.8125000000000000e-01 6.8750000000000000e-01 2.2611741245216026e-02
8.1250000000000000e-01 6.8750000000000000e-01 2.0809926547251802e-02
8.4375000000000000e-01 6.8750000000000000e-01 1.8685965566074273e-02
8.7500000000000000e-01 6.8750000000000000e-01 1.6159668479173040e-02
9.0625000000000000e-01 6.8750000000000000e-01 1.3138841729016477e-02
9.3750000000000000e-01 6.8750000000000000e-01 9.5184531144009467e-03
9.6875000000000000e-01 6.8750000000000000e-01 5.1812076597499545e-03
1.0000000000000000e+00 6.8750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.1875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.1875000000000000e-01 7.0431338004732051e-03
6.2500000000000000e-02 7.1875000000000000e-01 1.3173017294622795e-02
9.3750000000000000e-02 7.1875000000000000e-01 1.8451652086574493e-02
1.2500000000000000e-01 7.1875000000000000e-01 2.2938638917461594e-02
1.5625000000000000e-01 7.1875000000000000e-01 2.6690482502657226e-02
1.8750000000000000e-01 7.1875000000000000e-01 2.9760395086819172e-02
2.1875000000000000e-01 7.1875000000000000e-01 3.2198632936736457e-02
2.5000000000000000e-01 7.1875000000000000e-01 3.4053351468317679e-02
2.8125000000000000e-01 7.1875000000000000e-01 3.5371935493998162e-02
3.1250000000000000e-01 7.1875000000000000e-01 3.6202723536022080e-02
3.4375000000000000e-01 7.1875000000000000e-01 3.6596941412442081e-02
3.7500000000000000e-01 7.1875000000000000e-01 3.6610440319810034e-02
4.0625000000000000e-01 7.1875000000000000e-01 3.6304523184531423e-02
4.3750000000000000e-01 7.1875000000000000e-01 3.5744961738046185e-02
4.6875000000000000e-01 7.1875000000000000e-01 3.4998564891314213e-02
5.0000000000000000e-01 7.1875000000000000e-01 3.4127534386292242e-02
5.3125000000000000e-01 7.1875000000000000e-01 3.3182969095199043e-02
5.6250000000000000e-01 7.1875000000000000e-01 3.2199554206080123e-02
5.9375000000000000e-01 7.1875000000000000e-01 3.1193075217132910e-02
6.2500000000000000e-01 7.1875000000000000e-01 3.0161131290123964e-02
6.5625000000000000e-01 7.1875000000000000e-01 2.9086056849269348e-02
6.8750000000000000e-01 7.1875000000000000e-01 2.7938446009776421e-02
7.1875000000000000e-01 7.1875000000000000e-01 2.6679943081492193e-02
7.5000000000000000e-01 7.1875000000000000e-01 2.5264710804988304e-02
7.8125000000000000e-01 7.1875000000000000e-01 2.3639634127354561e-02
8.1250000000000000e-01 7.1875000000000000e-01 2.1743634794494992e-02
8.4375000000000000e-01 7.1875000000000000e-01 1.9506522590388341e-02
8.7500000000000000e-01 7.1875000000000000e-01 1.6847783602923765e-02
9.0625000000000000e-01 7.1875000000000000e-01 1.3675705129896638e-02
9.3750000000000000e-01 7.1875000000000000e-01 9.8872567034462740e-03
9.6875000000000000e-01 7.1875000000000000e-01 5.3691092432185178e-03
1.0000000000000000e+00 7.1875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.5000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.5000000000000000e-01 6.7891209549251867e-03
6.2500000000000000e-02 7.5000000000000000e-01 1.2674700633080078e-02
9.3750000000000000e-02 7.5000000000000000e-01 1.7727877324506425e-02
1.2500000000000000e-01 7.5000000000000000e-01 2.2016363579486820e-02
1.5625000000000000e-01 7.5000000000000000e-01 2.5603488224586850e-02
1.8750000000000000e-01 7.5000000000000000e-01 2.8547922643226593e-02
2.1875000000000000e-01 7.5000000000000000e-01 3.0904056018057534e-02
2.5000000000000000e-01 7.5000000000000000e-01 3.2722898350252855e-02
2.8125000000000000e-01 7.5000000000000000e-01 3.4053351468317679e-02
3.1250000000000000e-01 7.5000000000000000e-01 3.4943663149815160e-02
3.4375000000000000e-01 7.5000000000000000e-01 3.5442827527281548e-02
3.7500000000000000e-01 7.5000000000000000e-01 3.5601601263967997e-02
4.0625000000000000e-01 7.5000000000000000e-01 3.5472714142766676e-02
4.3750000000000000e-01 7.5000000000000000e-01 3.5109868664806275e-02
4.6875000000000000e-01 7.5000000000000000e-01 3.4565356017895114e-02
5.0000000000000000e-01 7.5000000000000000e-01 3.3886563011087480e-02
5.3125000000000000e-01 7.5000000000000000e-01 3.3112130413345070e-02
5.6250000000000000e-01 7.5000000000000000e-01 3.2268757493694462e-02
5.9375000000000000e-01 7.5000000000000000e-01 3.1369445341890366e-02
6.2500000000000000e-01 7.5000000000000000e-01 3.0413404816844465e-02
6.5625000000000000e-01 7.5000000000000000e-01 2.9387237263348506e-02
6.8750000000000000e-01 7.5000000000000000e-01 2.8266640940933785e-02
7.1875000000000000e-01 7.5000000000000000e-01 2.7017920990195187e-02
7.5000000000000000e-01 7.5000000000000000e-01 2.5598862391911725e-02
7.8125000000000000e-01 7.5000000000000000e-01 2.3958857208959492e-02
8.1250000000000000e-01 7.5000000000000000e-01 2.2038416687484200e-02
8.4375000000000000e-01 7.5000000000000000e-01 1.9768326898074520e-02
8.7500000000000000e-01 7.5000000000000000e-01 1.7068770662473462e-02
9.0625000000000000e-01 7.5000000000000000e-01 1.3848780283136668e-02
9.3750000000000000e-01 7.5000000000000000e-01 1.0006398979445781e-02
9.6875000000000000e-01 7.5000000000000000e-01 5.4298700035484782e-03
1.0000000000000000e+00 7.5000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.8125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.8125000000000000e-01 6.4614171854454980e-03
6.2500000000000000e-02 7.8125000000000000e-01 1.2031011240623236e-02
9.3750000000000000e-02 7.8125000000000000e-01 1.6790687692313126e-02
1.2500000000000000e-01 7.8125000000000000e-01 2.0817259666732538e-02
1.5625000000000000e-01 7.8125000000000000e-01 2.4181134735905611e-02
1.8750000000000000e-01 7.8125000000000000e-01 2.6946021179248596e-02
2.1875000000000000e-01 7.8125000000000000e-01 2.9169482976644647e-02
2.5000000000000000e-01 7.8125000000000000e-01 3.0904056018057530e-02
2.8125000000000000e-01 7.8125000000000000e-01 3.2198632936736471e-02
3.1250000000000000e-01 7.8125000000000000e-01 3.3099863308184797e-02
3.4375000000000000e-01 7.8125000000000000e-01 3.3653342030381804e-02
3.7500000000000000e-01 7.8125000000000000e-01 3.3904357712471710e-02
4.0625000000000000e-01 7.8125000000000000e-01 3.3897976296902013e-02
4.3750000000000000e-01 7.8125000000000000e-01 3.3678296476441084e-02
4.6875000000000000e-01 7.8125000000000000e-01 3.3286869085396679e-02
5.0000000000000000e-01 7.8125000000000000e-01 3.2760502404620043e-02
5.3125000000000000e-01 7.8125000000000000e-01 3.2128890309480691e-02
5.6250000000000000e-01 7.8125000000000000e-01 3.1412584915149776e-02
5.9375000000000000e-01 7.8125000000000000e-01 3.0621722966120989e-02
6.2500000000000000e-01 7.8125000000000000e-01 2.9755644344819518e-02
6.5625000000000000e-01 7.8125000000000000e-01 2.8803237776893378e-02
6.8750000000000000e-01 7.8125000000000000e-01 2.7743648592970415e-02
7.1875000000000000e-01 7.8125000000000000e-01 2.6546949478368130e-02
7.5000000000000000e-01 7.8125000000000000e-01 2.5174479135963844e-02
7.8125000000000000e-01 7.8125000000000000e-01 2.3578716822815426e-02
8.1250000000000000e-01 7.8125000000000000e-01 2.1702715421506202e-02
8.4375000000000000e-01 7.8125000000000000e-01 1.9479238151123367e-02
8.7500000000000000e-01 7.8125000000000000e-01 1.6829845789045228e-02
9.0625000000000000e-01 7.8125000000000000e-01 1.3664275370042417e-02
9.3750000000000000e-01 7.8125000000000000e-01 9.8805185426630721e-03
9.6875000000000000e-01 7.8125000000000000e-01 5.3659890744574982e-03
1.0000000000000000e+00 7.8125000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.1250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.1250000000000000e-01 6.0479559782843232e-03
6.2500000000000000e-02 8.1250000000000000e-01 1.1218861191494458e-02
9.3750000000000000e-02 8.1250000000000000e-01 1.5607781479780078e-02
1.2500000000000000e-01 8.1250000000000000e-01 1.9301958937644585e-02
1.5625000000000000e-01 8.1250000000000000e-01 2.2379097874480097e-02
1.8750000000000000e-01 8.1250000000000000e-01 2.4907278296682153e-02
2.1875000000000000e-01 8.1250000000000000e-01 2.6946021179248599e-02
2.5000000000000000e-01 8.1250000000000000e-01 2.8547922643226593e-02
2.8125000000000000e-01 8.1250000000000000e-01 2.9760395086819158e-02
3.1250000000000000e-01 8.1250000000000000e-01 3.0627225984061233e-02
3.4375000000000000e-01 8.1250000000000000e-01 3.1189780796908539e-02
3.7500000000000000e-01 8.1250000000000000e-01 3.1487729015206758e-02
4.0625000000000000e-01 8.1250000000000000e-01 3.1559203141201697e-02
4.3750000000000000e-01 8.1250000000000000e-01 3.1440352473197312e-02
4.6875000000000000e-01 8.1250000000000000e-01 3.1164344504206173e-02
5.0000000000000000e-01 8.1250000000000000e-01 3.0759981645763292e-02
5.3125000000000000e-01 8.1250000000000000e-01 3.0250196764629155e-02
5.6250000000000000e-01 8.1250000000000000e-01 2.9650718342399570e-02
5.9375000000000000e-01 8.1250000000000000e-01 2.8969130204481212e-02
6.2500000000000000e-01 8.1250000000000000e-01 2.8204410784531911e-02
6.5625000000000000e-01 8.1250000000000000e-01 2.7346878119288497e-02
6.8750000000000000e-01 8.1250000000000000e-01 2.6378349867253299e-02
7.1875000000000000e-01 8.1250000000000000e-01 2.5272286822325796e-02
7.5000000000000000e-01 8.1250000000000000e-01 2.3993719600234279e-02
7.8125000000000000e-01 8.1250000000000000e-01 2.2498832287744013e-02
8.1250000000000000e-01 8.1250000000000000e-01 2.0734164363562999e-02
8.4375000000000000e-01 8.1250000000000000e-01 1.8635483467128941e-02
8.7500000000000000e-01 8.1250000000000000e-01 1.6126494434554647e-02
9.0625000000000000e-01 8.1250000000000000e-01 1.3117709560671060e-02
9.3750000000000000e-01 8.1250000000000000e-01 9.5059972231926939e-03
9.6875000000000000e-01 8.1250000000000000e-01 5.1754403616532637e-03
1.0000000000000000e+00 8.1250000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.4375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.4375000000000000e-01 5.5333593336800366e-03
6.2500000000000000e-02 8.4375000000000000e-01 1.0209311389874647e-02
9.3750000000000000e-02 8.4375000000000000e-01 1.4139677746798024e-02
1.2500000000000000e-01 8.4375000000000000e-01 1.7423796487603289e-02
1.5625000000000000e-01 8.4375000000000000e-01 2.0146548332387222e-02
1.8750000000000000e-01 8.4375000000000000e-01 2.2379097874480103e-02
2.1875000000000000e-01 8.4375000000000000e-01 2.4181134735905607e-02
2.5000000000000000e-01 8.4375000000000000e-01 2.5603488224586843e-02
2.8125000000000000e-01 8.4375000000000000e-01 2.6690482502657202e-02
3.1250000000000000e-01 8.4375000000000000e-01 2.7481801591885936e-02
3.4375000000000000e-01 8.4375000000000000e-01 2.8013822133759220e-02
3.7500000000000000e-01 8.4375000000000000e-01 2.8320417114160234e-02
4.0625000000000000e-01 8.4375000000000000e-01 2.8433245410712221e-02
4.3750000000000000e-01 8.4375000000000000e-01 2.8381563145365642e-02
4.6875000000000000e-01 8.4375000000000000e-01 2.8191634240196366e-02
5.0000000000000000e-01 8.4375000000000000e-01 2.7885869077512240e-02
5.3125000000000000e-01 8.4375000000000000e-01 2.7481859294908210e-02
5.6250000000000000e-01 8.4375000000000000e-01 2.6991480642042695e-02
5.9375000000000000e-01 8.4375000000000000e-01 2.6420194157227080e-02
6.2500000000000000e-01 8.4375000000000000e-01 2.5766597998401461e-02
6.5625000000000000e-01 8.4375000000000000e-01 2.5022193223866396e-02
6.8750000000000000e-01 8.4375000000000000e-01 2.4171254880414911e-02
7.1875000000000000e-01 8.4375000000000000e-01 2.3190662558742088e-02
7.5000000000000000e-01 8.4375000000000000e-01 2.2049542979502765e-02
7.8125000000000000e-01 8.4375000000000000e-01 2.0708599231255457e-02
8.1250000000000000e-01 8.4375000000000000e-01 1.9119033261954382e-02
8.4375000000000000e-01 8.4375000000000000e-01 1.7221008779819448e-02
8.7500000000000000e-01 8.4375000000000000e-01 1.4941680050308584e-02
9.0625000000000000e-01 8.4375000000000000e-01 1.2193026823141382e-02
9.3750000000000000e-01 8.4375000000000000e-01 8.8701507672637424e-03
9.6875000000000000e-01 8.4375000000000000e-01 4.8511798004924047e-03
1.0000000000000000e+00 8.4375000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.7500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.7500000000000000e-01 4.8968571787761034e-03
6.2500000000000000e-02 8.7500000000000000e-01 8.9642014458540670e-03
9.3750000000000000e-02 8.7500000000000000e-01 1.2336109279173384e-02
1.2500000000000000e-01 8.7500000000000000e-01 1.5125714277802944e-02
1.5625000000000000e-01 8.7500000000000000e-01 1.7423796487603286e-02
1.8750000000000000e-01 8.7500000000000000e-01 1.9301958937644581e-02
2.1875000000000000e-01 8.7500000000000000e-01 2.0817259666732538e-02
2.5000000000000000e-01 8.7500000000000000e-01 2.2016363579486810e-02
2.8125000000000000e-01 8.7500000000000000e-01 2.2938638917461576e-02
3.1250000000000000e-01 8.7500000000000000e-01 2.3618336508572847e-02
3.4375000000000000e-01 8.7500000000000000e-01 2.4086043319691011e-02
3.7500000000000000e-01 8.7500000000000000e-01 2.4369555254430464e-02
4.0625000000000000e-01 8.7500000000000000e-01 2.4494270356215167e-02
4.3750000000000000e-01 8.7500000000000000e-01 2.4483185300763707e-02
4.6875000000000000e-01 8.7500000000000000e-01 2.4356582251275800e-02
5.0000000000000000e-01 8.7500000000000000e-01 2.4131508038330158e-02
5.3125000000000000e-01 8.7500000000000000e-01 2.3821158395632092e-02
5.6250000000000000e-01 8.7500000000000000e-01 2.3434273967799867e-02
5.9375000000000000e-01 8.7500000000000000e-01 2.2974626524107623e-02
6.2500000000000000e-01 8.7500000000000000e-01 2.2440627308895612e-02
6.5625000000000000e-01 8.7500000000000000e-01 2.1825036179656601e-02
6.8750000000000000e-01 8.7500000000000000e-01 2.1114703167332279e-02
7.1875000000000000e-01 8.7500000000000000e-01 2.0290241619697648e-02
7.5000000000000000e-01 8.7500000000000000e-01 1.9325514048019035e-02
7.8125000000000000e-01 8.7500000000000000e-01 1.8186800182847129e-02
8.1250000000000000e-01 8.7500000000000000e-01 1.6831499641022395e-02
8.4375000000000000e-01 8.7500000000000000e-01 1.5206190657097962e-02
8.7500000000000000e-01 8.7500000000000000e-01 1.3243836877768967e-02
9.0625000000000000e-01 8.7500000000000000e-01 1.0860002317129585e-02
9.3750000000000000e-01 8.7500000000000000e-01 7.9486558690850650e-03
9.6875000000000000e-01 8.7500000000000000e-01 4.3795066975877645e-03
1.0000000000000000e+00 8.7500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.0625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.0625000000000000e-01 4.1082330322496068e-03
6.2500000000000000e-02 9.0625000000000000e-01 7.4300647433937625e-03
9.3750000000000000e-02 9.0625000000000000e-01 1.0130311377730255e-02
1.2500000000000000e-01 9.0625000000000000e-01 1.2336109279173384e-02
1.5625000000000000e-01 9.0625000000000000e-01 1.4139677746798016e-02
1.8750000000000000e-01 9.0625000000000000e-01 1.5607781479780067e-02
2.1875000000000000e-01 9.0625000000000000e-01 1.6790687692313108e-02
2.5000000000000000e-01 9.0625000000000000e-01 1.7727877324506418e-02
2.8125000000000000e-01 9.0625000000000000e-01 1.8451652086574483e-02
3.1250000000000000e-01 9.0625000000000000e-01 1.8989422036265375e-02
3.4375000000000000e-01 9.0625000000000000e-01 1.9365141995131216e-02
3.7500000000000000e-01 9.0625000000000000e-01 1.9600162438166060e-02
4.0625000000000000e-01 9.0625000000000000e-01 1.9713651782451897e-02
4.3750000000000000e-01 9.0625000000000000e-01 1.9722694918514409e-02
4.6875000000000000e-01 9.0625000000000000e-01 1.9642152816221500e-02
5.0000000000000000e-01 9.0625000000000000e-01 1.9484362988145716e-02
5.3125000000000000e-01 9.0625000000000000e-01 1.9258757757592618e-02
5.6250000000000000e-01 9.0625000000000000e-01 1.8971467913568539e-02
5.9375000000000000e-01 9.0625000000000000e-01 1.8624959572163438e-02
6.2500000000000000e-01 9.0625000000000000e-01 1.8217723147605603e-02
6.5625000000000000e-01 9.0625000000000000e-01 1.7744000182980006e-02
6.8750000000000000e-01 9.0625000000000000e-01 1.7193502042599788e-02
7.1875000000000000e-01 9.0625000000000000e-01 1.6551047165544105e-02
7.5000000000000000e-01 9.0625000000000000e-01 1.5796018630269443e-02
7.8125000000000000e-01 9.0625000000000000e-01 1.4901512531136947e-02
8.1250000000000000e-01 9.0625000000000000e-01 1.3832993654459872e-02
8.4375000000000000e-01 9.0625000000000000e-01 1.2546171344451235e-02
8.7500000000000000e-01 9.0625000000000000e-01 1.0983614161842127e-02
9.0625000000000000e-01 9.0625000000000000e-01 9.0693134032047255e-03
9.3750000000000000e-01 9.0625000000000000e-01 6.7000530992654050e-03
9.6875000000000000e-01 9.0625000000000000e-01 3.7363265594387934e-03
1.0000000000000000e+00 9.0625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.3750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.3750000000000000e-01 3.1187150827762409e-03
6.2500000000000000e-02 9.3750000000000000e-01 5.5263383220399776e-03
9.3750000000000000e-02 9.3750000000000000e-01 7.4300647433937625e-03
1.2500000000000000e-01 9.3750000000000000e-01 8.9642014458540635e-03
1.5625000000000000e-01 9.3750000000000000e-01 1.0209311389874647e-02
1.8750000000000000e-01 9.3750000000000000e-01 1.1218861191494452e-02
2.1875000000000000e-01 9.3750000000000000e-01 1.2031011240623231e-02
2.5000000000000000e-01 9.3750000000000000e-01 1.2674700633080078e-02
2.8125000000000000e-01 9.3750000000000000e-01 1.3173017294622790e-02
3.1250000000000000e-01 9.3750000000000000e-01 1.3545172913443249e-02
3.4375000000000000e-01 9.3750000000000000e-01 1.3807685769469169e-02
3.7500000000000000e-01 9.3750000000000000e-01 1.3975070235854878e-02
4.0625000000000000e-01 9.3750000000000000e-01 1.4060193306928002e-02
4.3750000000000000e-01 9.3750000000000000e-01 1.4074394963585771e-02
4.6875000000000000e-01 9.3750000000000000e-01 1.4027441085516724e-02
5.0000000000000000e-01 9.3750000000000000e-01 1.3927365498482997e-02
5.3125000000000000e-01 9.3750000000000000e-01 1.3780250576957056e-02
5.6250000000000000e-01 9.3750000000000000e-01 1.3589987196667775e-02
5.9375000000000000e-01 9.3750000000000000e-01 1.3358041832471133e-02
6.2500000000000000e-01 9.3750000000000000e-01 1.3083241201034650e-02
6.5625000000000000e-01 9.3750000000000000e-01 1.2761564894379050e-02
6.8750000000000000e-01 9.3750000000000000e-01 1.2385916037179756e-02
7.1875000000000000e-01 9.3750000000000000e-01 1.1945819608872164e-02
7.5000000000000000e-01 9.3750000000000000e-01 1.1426974685226006e-02
7.8125000000000000e-01 9.3750000000000000e-01 1.0810551715655800e-02
8.1250000000000000e-01 9.3750000000000000e-01 1.0072060206439195e-02
8.4375000000000000e-01 9.3750000000000000e-01 9.1794754718716436e-03
8.7500000000000000e-01 9.3750000000000000e-01 8.0900125999509923e-03
9.0625000000000000e-01 9.3750000000000000e-01 6.7442231381051954e-03
9.3750000000000000e-01 9.3750000000000000e-01 5.0544216773337801e-03
9.6875000000000000e-01 9.3750000000000000e-01 2.8782876470816341e-03
1.0000000000000000e+00 9.3750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.6875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.6875000000000000e-01 1.8366819965936450e-03
6.2500000000000000e-02 9.6875000000000000e-01 3.1187150827762414e-03
9.3750000000000000e-02 9.6875000000000000e-01 4.1082330322496051e-03
1.2500000000000000e-01 9.6875000000000000e-01 4.8968571787761017e-03
1.5625000000000000e-01 9.6875000000000000e-01 5.5333593336800366e-03
1.8750000000000000e-01 9.6875000000000000e-01 6.0479559782843206e-03
2.1875000000000000e-01 9.6875000000000000e-01 6.4614171854454946e-03
2.5000000000000000e-01 9.6875000000000000e-01 6.7891209549251850e-03
2.8125000000000000e-01 9.6875000000000000e-01 7.0431338004731990e-03
3.1250000000000000e-01 9.6875000000000000e-01 7.2333711225575767e-03
3.4375000000000000e-01 9.6875000000000000e-01 7.3682717172955416e-03
3.7500000000000000e-01 9.6875000000000000e-01 7.4551862118827535e-03
4.0625000000000000e-01 9.6875000000000000e-01 7.5005811803577366e-03
4.3750000000000000e-01 9.6875000000000000e-01 7.5101172394537955e-03
4.6875000000000000e-01 9.6875000000000000e-01 7.4886398940854299e-03
5.0000000000000000e-01 9.6875000000000000e-01 7.4401128804874560e-03
5.3125000000000000e-01 9.6875000000000000e-01 7.3675185037007391e-03
5.6250000000000000e-01 9.6875000000000000e-01 7.2727443918539332e-03
5.9375000000000000e-01 9.6875000000000000e-01 7.1564695398780628e-03
6.2500000000000000e-01 9.6875000000000000e-01 7.0180542118403119e-03
6.5625000000000000e-01 9.6875000000000000e-01 6.8554287418028902e-03
6.8750000000000000e-01 9.6875000000000000e-01 6.6649661048326543e-03
7.1875000000000000e-01 9.6875000000000000e-01 6.4413120712706823e-03
7.5000000000000000e-01 9.6875000000000000e-01 6.1771326488981671e-03
7.8125000000000000e-01 9.6875000000000000e-01 5.8627156250039923e-03
8.1250000000000000e-01 9.6875000000000000e-01 5.4853182586560769e-03
8.4375000000000000e-01 9.6875000000000000e-01 5.0280555651212840e-03
8.7500000000000000e-01 9.6875000000000000e-01 4.4678904988956509e-03
9.0625000000000000e-01 9.6875000000000000e-01 3.7716697309593886e-03
9.3750000000000000e-01 9.6875000000000000e-01 2.8871224482327888e-03
9.6875000000000000e-01 9.6875000000000000e-01 1.7186899072256130e-03
1.0000000000000000e+00 9.6875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 1.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-02 1.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-02 1.0000000000000000e+00 0.0000000000000000e+00
1.2500000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.5625000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.8750000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.1875000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.5000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.8125000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.4375000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.7500000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
4.0625000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
4.3750000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
4.6875000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.3125000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.6250000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.9375000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.5625000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.8750000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.1875000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.5000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.8125000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.1250000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.4375000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.7500000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
9.0625000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
9.6875000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00


==> data/example_II_2a/gradnorm_adaptive_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
2.8641865734330193e-02 0.0000000000000000e+00 5.6632253992198296e-02
5.9133684163454915e-02 0.0000000000000000e+00 9.4884076519894806e-02
9.1197803432115115e-02 0.0000000000000000e+00 1.2433749893829728e-01
1.2466144291192915e-01 0.0000000000000000e+00 1.4693272033227253e-01
1.5934074541476795e-01 0.0000000000000000e+00 1.6358836554315967e-01
1.9500594706251007e-01 0.0000000000000000e+00 1.7465991568462982e-01
2.3136574731855855e-01 0.0000000000000000e+00 1.8025437890174331e-01
2.6806557587916791e-01 0.0000000000000000e+00 1.8035324408416398e-01
3.0469927888671366e-01 0.0000000000000000e+00 1.7488297664160346e-01
3.4083029719816083e-01 0.0000000000000000e+00 1.6374191429213941e-01
3.7601018251503482e-01 0.0000000000000000e+00 1.4678517713663372e-01
4.0976803383757338e-01 0.0000000000000000e+00 1.2377158081060659e-01
4.4150578340996594e-01 0.0000000000000000e+00 9.4316452075262527e-02
4.7005255392948087e-01 0.0000000000000000e+00 5.8257706122955083e-02
4.9182227731179229e-01 0.0000000000000000e+00 1.9582469632983285e-02
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0700103792138507e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.1986506561203694e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.4208762609380445e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.7873514314739005e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.4515003715281671e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.2180469904021394e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.7359307281499512e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1417029053001633e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4806609476980532e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7736219294670215e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0323063310520113e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.2640967093800153e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.4739492061643293e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6652773003120052e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.8403360764219527e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.9999999999999967e-01 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.5966392357804018e-02 3.1569618953365179e-02
2.8641865734330193e-02 1.5966392357804018e-02 5.6647777978601370e-02
5.9133684163454915e-02 1.5966392357804018e-02 8.9627924632962250e-02
9.1197803432115115e-02 1.5966392357804018e-02 1.1763435589164802e-01
1.2466144291192915e-01 1.5966392357804018e-02 1.3964099513594955e-01
1.5934074541476795e-01 1.5966392357804018e-02 1.5600317013845158e-01
1.9500594706251007e-01 1.5966392357804018e-02 1.6692541768656666e-01
2.3136574731855855e-01 1.5966392357804018e-02 1.7245566109271226e-01
2.6806557587916791e-01 1.5966392357804018e-02 1.7255501991188776e-01
3.0469927888671366e-01 1.5966392357804018e-02 1.6715040818026006e-01
3.4083029719816083e-01 1.5966392357804018e-02 1.5616216191915674e-01
3.7601018251503482e-01 1.5966392357804018e-02 1.3950659779508603e-01
4.0976803383757338e-01 1.5966392357804018e-02 1.1710548202227486e-01
4.4150578340996594e-01 1.5966392357804018e-02 8.9102272804484572e-02
4.7005255392948087e-01 1.5966392357804018e-02 5.7635721381229126e-02
4.9182227731179229e-01 1.5966392357804018e-02 3.7143955021437372e-02
5.0000000000000000e-01 1.5966392357804018e-02 3.8233308393527669e-02
5.0700103792138507e-01 1.5966392357804018e-02 0.0000000000000000e+00
5.1986506561203694e-01 1.5966392357804018e-02 0.0000000000000000e+00
5.4208762609380445e-01 1.5966392357804018e-02 0.0000000000000000e+00
5.7873514314739005e-01 1.5966392357804018e-02 0.0000000000000000e+00
6.4515003715281671e-01 1.5966392357804018e-02 0.0000000000000000e+00
7.2180469904021394e-01 1.5966392357804018e-02 0.0000000000000000e+00
7.7359307281499512e-01 1.5966392357804018e-02 0.0000000000000000e+00
8.1417029053001633e-01 1.5966392357804018e-02 0.0000000000000000e+00
8.4806609476980532e-01 1.5966392357804018e-02 0.0000000000000000e+00
8.7736219294670215e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.0323063310520113e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.2640967093800153e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.4739492061643293e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.6652773003120052e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.8403360764219527e-01 1.5966392357804018e-02 0.0000000000000000e+00
9.9999999999999967e-01 1.5966392357804018e-02 0.0000000000000000e+00
0.0000000000000000e+00 3.3472269968798554e-02 5.8603533726924138e-02
2.8641865734330193e-02 3.3472269968798554e-02 6.3956931241076362e-02
5.9133684163454915e-02 3.3472269968798554e-02 8.2865724250727371e-02
9.1197803432115115e-02 3.3472269968798554e-02 1.0587651413638249e-01
1.2466144291192915e-01 3.3472269968798554e-02 1.2576382969290179e-01
1.5934074541476795e-01 3.3472269968798554e-02 1.4108265241190715e-01
1.9500594706251007e-01 3.3472269968798554e-02 1.5147527889226048e-01
2.3136574731855855e-01 3.3472269968798554e-02 1.5677881575100655e-01
2.6806557587916791e-01 3.3472269968798554e-02 1.5687951050174079e-01
3.0469927888671366e-01 3.3472269968798554e-02 1.5170604001793775e-01
3.4083029719816083e-01 3.3472269968798554e-02 1.4125878433352013e-01
3.7601018251503482e-01 3.3472269968798554e-02 1.2567585422408833e-01
4.0976803383757338e-01 3.3472269968798554e-02 1.0546326725124450e-01
4.4150578340996594e-01 3.3472269968798554e-02 8.2490739578665220e-02
4.7005255392948087e-01 3.3472269968798554e-02 6.3732154737392591e-02
4.9182227731179229e-01 3.3472269968798554e-02 6.1987031864709143e-02
5.0000000000000000e-01 3.3472269968798554e-02 6.6771573855255215e-02
5.0700103792138507e-01 3.3472269968798554e-02 0.0000000000000000e+00
5.1986506561203694e-01 3.3472269968798554e-02 0.0000000000000000e+00
5.4208762609380445e-01 3.3472269968798554e-02 0.0000000000000000e+00
5.7873514314739005e-01 3.3472269968798554e-02 0.0000000000000000e+00
6.4515003715281671e-01 3.3472269968798554e-02 0.0000000000000000e+00
7.2180469904021394e-01 3.3472269968798554e-02 0.0000000000000000e+00
7.7359307281499512e-01 3.3472269968798554e-02 0.0000000000000000e+00
8.1417029053001633e-01 3.3472269968798554e-02 0.0000000000000000e+00
8.4806609476980532e-01 3.3472269968798554e-02 0.0000000000000000e+00
8.7736219294670215e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.0323063310520113e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.2640967093800153e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.4739492061643293e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.6652773003120052e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.8403360764219527e-01 3.3472269968798554e-02 0.0000000000000000e+00
9.9999999999999967e-01 3.3472269968798554e-02 0.0000000000000000e+00
0.0000000000000000e+00 5.2605079383565650e-02 8.2561393608293815e-02
2.8641865734330193e-02 5.2605079383565650e-02 7.9195773951762763e-02
5.9133684163454915e-02 5.2605079383565650e-02 8.3189444122911571e-02
9.1197803432115115e-02 5.2605079383565650e-02 9.7811995761775447e-02
1.2466144291192915e-01 5.2605079383565650e-02 1.1361799570364232e-01
1.5934074541476795e-01 5.2605079383565650e-02 1.2686547484427615e-01
1.9500594706251007e-01 5.2605079383565650e-02 1.3619800745688768e-01
2.3136574731855855e-01 5.2605079383565650e-02 1.4104701318862431e-01
2.6806557587916791e-01 5.2605079383565650e-02 1.4114977726547273e-01
3.0469927888671366e-01 5.2605079383565650e-02 1.3643857235305837e-01
3.4083029719816083e-01 5.2605079383565650e-02 1.2707295447943348e-01
3.7601018251503482e-01 5.2605079383565650e-02 1.1361776121468101e-01
4.0976803383757338e-01 5.2605079383565650e-02 9.7597790065104439e-02
4.4150578340996594e-01 5.2605079383565650e-02 8.3046511751175264e-02
4.7005255392948087e-01 5.2605079383565650e-02 7.8060645183732222e-02
4.9182227731179229e-01 5.2605079383565650e-02 8.5607768717402194e-02
5.0000000000000000e-01 5.2605079383565650e-02 9.1514820448847137e-02
5.0700103792138507e-01 5.2605079383565650e-02 0.0000000000000000e+00
5.1986506561203694e-01 5.2605079383565650e-02 0.0000000000000000e+00
5.4208762609380445e-01 5.2605079383565650e-02 0.0000000000000000e+00
5.7873514314739005e-01 5.2605079383565650e-02 0.0000000000000000e+00
6.4515003715281671e-01 5.2605079383565650e-02 0.0000000000000000e+00
7.2180469904021394e-01 5.2605079383565650e-02 0.0000000000000000e+00
7.7359307281499512e-01 5.2605079383565650e-02 0.0000000000000000e+00
8.1417029053001633e-01 5.2605079383565650e-02 0.0000000000000000e+00
8.4806609476980532e-01 5.2605079383565650e-02 0.0000000000000000e+00
8.7736219294670215e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.0323063310520113e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.2640967093800153e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.4739492061643293e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.6652773003120052e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.8403360764219527e-01 5.2605079383565650e-02 0.0000000000000000e+00
9.9999999999999967e-01 5.2605079383565650e-02 0.0000000000000000e+00
0.0000000000000000e+00 7.3590329061996779e-02 1.0426316605620085e-01
2.8641865734330193e-02 7.3590329061996779e-02 9.6601608241470391e-02
5.9133684163454915e-02 7.3590329061996779e-02 8.9490556251314204e-02
9.1197803432115115e-02 7.3590329061996779e-02 9.4165624814233712e-02
1.2466144291192915e-01 7.3590329061996779e-02 1.0391233852262229e-01
1.5934074541476795e-01 7.3590329061996779e-02 1.1380484290346246e-01
1.9500594706251007e-01 7.3590329061996779e-02 1.2136808841413060e-01
2.3136574731855855e-01 7.3590329061996779e-02 1.2544999272794016e-01
2.6806557587916791e-01 7.3590329061996779e-02 1.2555531748863052e-01
3.0469927888671366e-01 7.3590329061996779e-02 1.2162244189065628e-01
3.4083029719816083e-01 7.3590329061996779e-02 1.1406035115132376e-01
3.7601018251503482e-01 7.3590329061996779e-02 1.0404423961048843e-01
4.0976803383757338e-01 7.3590329061996779e-02 9.4223757740515182e-02
4.4150578340996594e-01 7.3590329061996779e-02 8.9567233206518895e-02
4.7005255392948087e-01 7.3590329061996779e-02 9.5053771055941594e-02
4.9182227731179229e-01 7.3590329061996779e-02 1.0726978799913238e-01
5.0000000000000000e-01 7.3590329061996779e-02 1.1371570196884936e-01
5.0700103792138507e-01 7.3590329061996779e-02 0.0000000000000000e+00
5.1986506561203694e-01 7.3590329061996779e-02 0.0000000000000000e+00
5.4208762609380445e-01 7.3590329061996779e-02 0.0000000000000000e+00
5.7873514314739005e-01 7.3590329061996779e-02 0.0000000000000000e+00
6.4515003715281671e-01 7.3590329061996779e-02 0.0000000000000000e+00
7.2180469904021394e-01 7.3590329061996779e-02 0.0000000000000000e+00
7.7359307281499512e-01 7.3590329061996779e-02 0.0000000000000000e+00
8.1417029053001633e-01 7.3590329061996779e-02 0.0000000000000000e+00
8.4806609476980532e-01 7.3590329061996779e-02 0.0000000000000000e+00
8.7736219294670215e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.0323063310520113e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.2640967093800153e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.4739492061643293e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.6652773003120052e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.8403360764219527e-01 7.3590329061996779e-02 0.0000000000000000e+00
9.9999999999999967e-01 7.3590329061996779e-02 0.0000000000000000e+00
0.0000000000000000e+00 9.6769366894796441e-02 1.2419543138964716e-01
2.8641865734330193e-02 9.6769366894796441e-02 1.1413570721511407e-01
5.9133684163454915e-02 9.6769366894796441e-02 9.9583840711961580e-02
9.1197803432115115e-02 9.6769366894796441e-02 9.4934148180893990e-02
1.2466144291192915e-01 9.6769366894796441e-02 9.7239082060820187e-02
1.5934074541476795e-01 9.6769366894796441e-02 1.0237619205176653e-01
1.9500594706251007e-01 9.6769366894796441e-02 1.0726554308303601e-01
2.3136574731855855e-01 9.6769366894796441e-02 1.1015763039400102e-01
2.6806557587916791e-01 9.6769366894796441e-02 1.1026534654283081e-01
3.0469927888671366e-01 9.6769366894796441e-02 1.0753682630279954e-01
3.4083029719816083e-01 9.6769366894796441e-02 1.0269723114416594e-01
3.7601018251503482e-01 9.6769366894796441e-02 9.7546074054864124e-02
4.0976803383757338e-01 9.6769366894796441e-02 9.5298106429698909e-02
4.4150578340996594e-01 9.6769366894796441e-02 9.9875000770952668e-02
4.7005255392948087e-01 9.6769366894796441e-02 1.1243196375896165e-01
4.9182227731179229e-01 9.6769366894796441e-02 1.2727400225206292e-01
5.0000000000000000e-01 9.6769366894796441e-02 1.3403202318265001e-01
5.0700103792138507e-01 9.6769366894796441e-02 0.0000000000000000e+00
5.1986506561203694e-01 9.6769366894796441e-02 0.0000000000000000e+00
5.4208762609380445e-01 9.6769366894796441e-02 0.0000000000000000e+00
5.7873514314739005e-01 9.6769366894796441e-02 0.0000000000000000e+00
6.4515003715281671e-01 9.6769366894796441e-02 0.0000000000000000e+00
7.2180469904021394e-01 9.6769366894796441e-02 0.0000000000000000e+00
7.7359307281499512e-01 9.6769366894796441e-02 0.0000000000000000e+00
8.1417029053001633e-01 9.6769366894796441e-02 0.0000000000000000e+00
8.4806609476980532e-01 9.6769366894796441e-02 0.0000000000000000e+00
8.7736219294670215e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.0323063310520113e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.2640967093800153e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.4739492061643293e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.6652773003120052e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.8403360764219527e-01 9.6769366894796441e-02 0.0000000000000000e+00
9.9999999999999967e-01 9.6769366894796441e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.2263780705329441e-01 1.4267735650600832e-01
2.8641865734330193e-02 1.2263780705329441e-01 1.3114245207667480e-01
5.9133684163454915e-02 1.2263780705329441e-01 1.1166461472240932e-01
9.1197803432115115e-02 1.2263780705329441e-01 9.9412599041911770e-02
1.2466144291192915e-01 1.2263780705329441e-01 9.3936171449887751e-02
1.5934074541476795e-01 1.2263780705329441e-01 9.3074804101529920e-02
1.9500594706251007e-01 1.2263780705329441e-01 9.4210475669763455e-02
2.3136574731855855e-01 1.2263780705329441e-01 9.5345963117447211e-02
2.6806557587916791e-01 1.2263780705329441e-01 9.5454128462910931e-02
3.0469927888671366e-01 1.2263780705329441e-01 9.4498474375906444e-02
3.4083029719816083e-01 1.2263780705329441e-01 9.3476917837167647e-02
3.7601018251503482e-01 1.2263780705329441e-01 9.4451034743924273e-02
4.0976803383757338e-01 1.2263780705329441e-01 1.0009048630709362e-01
4.4150578340996594e-01 1.2263780705329441e-01 1.1218105026106717e-01
4.7005255392948087e-01 1.2263780705329441e-01 1.2944158849905171e-01
4.9182227731179229e-01 1.2263780705329441e-01 1.4591079671343457e-01
5.0000000000000000e-01 1.2263780705329441e-01 1.5287233125539273e-01
5.0700103792138507e-01 1.2263780705329441e-01 0.0000000000000000e+00
5.1986506561203694e-01 1.2263780705329441e-01 0.0000000000000000e+00
5.4208762609380445e-01 1.2263780705329441e-01 0.0000000000000000e+00
5.7873514314739005e-01 1.2263780705329441e-01 0.0000000000000000e+00
6.4515003715281671e-01 1.2263780705329441e-01 0.0000000000000000e+00
7.2180469904021394e-01 1.2263780705329441e-01 0.0000000000000000e+00
7.7359307281499512e-01 1.2263780705329441e-01 0.0000000000000000e+00
8.1417029053001633e-01 1.2263780705329441e-01 0.0000000000000000e+00
8.4806609476980532e-01 1.2263780705329441e-01 0.0000000000000000e+00
8.7736219294670215e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.0323063310520113e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.2640967093800153e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.4739492061643293e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.6652773003120052e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.8403360764219527e-01 1.2263780705329441e-01 0.0000000000000000e+00
9.9999999999999967e-01 1.2263780705329441e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.5193390523018985e-01 1.5994434907579871e-01
2.8641865734330193e-02 1.5193390523018985e-01 1.4743349505789016e-01
5.9133684163454915e-02 1.5193390523018985e-01 1.2461832976153385e-01
9.1197803432115115e-02 1.5193390523018985e-01 1.0659205876360732e-01
1.2466144291192915e-01 1.5193390523018985e-01 9.3962808287232705e-02
1.5934074541476795e-01 1.5193390523018985e-01 8.6361459221123343e-02
1.9500594706251007e-01 1.5193390523018985e-01 8.2585014751959909e-02
2.3136574731855855e-01 1.5193390523018985e-01 8.1211135019453956e-02
2.6806557587916791e-01 1.5193390523018985e-01 8.1312789328707669e-02
3.0469927888671366e-01 1.5193390523018985e-01 8.2879498622509845e-02
3.4083029719816083e-01 1.5193390523018985e-01 8.6852134827794789e-02
3.7601018251503482e-01 1.5193390523018985e-01 9.4707576779852989e-02
4.0976803383757338e-01 1.5193390523018985e-01 1.0759577929852229e-01
4.4150578340996594e-01 1.5193390523018985e-01 1.2540976090101827e-01
4.7005255392948087e-01 1.5193390523018985e-01 1.4588168106366839e-01
4.9182227731179229e-01 1.5193390523018985e-01 1.6344142600923400e-01
5.0000000000000000e-01 1.5193390523018985e-01 1.7054780320878396e-01
5.0700103792138507e-01 1.5193390523018985e-01 0.0000000000000000e+00
5.1986506561203694e-01 1.5193390523018985e-01 0.0000000000000000e+00
5.4208762609380445e-01 1.5193390523018985e-01 0.0000000000000000e+00
5.7873514314739005e-01 1.5193390523018985e-01 0.0000000000000000e+00
6.4515003715281671e-01 1.5193390523018985e-01 0.0000000000000000e+00
7.2180469904021394e-01 1.5193390523018985e-01 0.0000000000000000e+00
7.7359307281499512e-01 1.5193390523018985e-01 0.0000000000000000e+00
8.1417029053001633e-01 1.5193390523018985e-01 0.0000000000000000e+00
8.4806609476980532e-01 1.5193390523018985e-01 0.0000000000000000e+00
8.7736219294670215e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.0323063310520113e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.2640967093800153e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.4739492061643293e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.6652773003120052e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.8403360764219527e-01 1.5193390523018985e-01 0.0000000000000000e+00
9.9999999999999967e-01 1.5193390523018985e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8582970946997701e-01 1.7620441697116920e-01
2.8641865734330193e-02 1.8582970946997701e-01 1.6301029139615070e-01
5.9133684163454915e-02 1.8582970946997701e-01 1.3785600627363825e-01
9.1197803432115115e-02 1.8582970946997701e-01 1.1555513857326276e-01
1.2466144291192915e-01 1.8582970946997701e-01 9.6928177216724476e-02
1.5934074541476795e-01 1.8582970946997701e-01 8.2565218970052326e-02
1.9500594706251007e-01 1.8582970946997701e-01 7.2850810770664853e-02
2.3136574731855855e-01 1.8582970946997701e-01 6.7987957816678463e-02
2.6806557587916791e-01 1.8582970946997701e-01 6.8061367865742836e-02
3.0469927888671366e-01 1.8582970946997701e-01 7.3113902421114596e-02
3.4083029719816083e-01 1.8582970946997701e-01 8.3134661225006179e-02
3.7601018251503482e-01 1.8582970946997701e-01 9.7927938314588958e-02
4.0976803383757338e-01 1.8582970946997701e-01 1.1694357117698753e-01
4.4150578340996594e-01 1.8582970946997701e-01 1.3905028874905795e-01
4.7005255392948087e-01 1.8582970946997701e-01 1.6181484811490671e-01
4.9182227731179229e-01 1.8582970946997701e-01 1.8015957124391255e-01
5.0000000000000000e-01 1.8582970946997701e-01 1.8737768045166273e-01
5.0700103792138507e-01 1.8582970946997701e-01 0.0000000000000000e+00
5.1986506561203694e-01 1.8582970946997701e-01 0.0000000000000000e+00
5.4208762609380445e-01 1.8582970946997701e-01 0.0000000000000000e+00
5.7873514314739005e-01 1.8582970946997701e-01 0.0000000000000000e+00
6.4515003715281671e-01 1.8582970946997701e-01 0.0000000000000000e+00
7.2180469904021394e-01 1.8582970946997701e-01 0.0000000000000000e+00
7.7359307281499512e-01 1.8582970946997701e-01 0.0000000000000000e+00
8.1417029053001633e-01 1.8582970946997701e-01 0.0000000000000000e+00
8.4806609476980532e-01 1.8582970946997701e-01 0.0000000000000000e+00
8.7736219294670215e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.0323063310520113e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.2640967093800153e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.4739492061643293e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.6652773003120052e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.8403360764219527e-01 1.8582970946997701e-01 0.0000000000000000e+00
9.9999999999999967e-01 1.8582970946997701e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.2640692718499678e-01 1.9170683873011418e-01
2.8641865734330193e-02 2.2640692718499678e-01 1.7801166953310790e-01
5.9133684163454915e-02 2.2640692718499678e-01 1.5115765647304730e-01
9.1197803432115115e-02 2.2640692718499678e-01 1.2568740426082803e-01
1.2466144291192915e-01 2.2640692718499678e-01 1.0229907178190152e-01
1.5934074541476795e-01 2.2640692718499678e-01 8.1804381091885744e-02
1.9500594706251007e-01 2.2640692718499678e-01 6.5553360609719280e-02
2.3136574731855855e-01 2.2640692718499678e-01 5.5986357924271077e-02
2.6806557587916791e-01 2.2640692718499678e-01 5.5963144760190334e-02
3.0469927888671366e-01 2.2640692718499678e-01 6.5674502118020159e-02
3.4083029719816083e-01 2.2640692718499678e-01 8.2416327542830292e-02
3.7601018251503482e-01 2.2640692718499678e-01 1.0362427530326211e-01
4.0976803383757338e-01 2.2640692718499678e-01 1.2764922401140838e-01
4.4150578340996594e-01 2.2640692718499678e-01 1.5306820459170306e-01
4.7005255392948087e-01 2.2640692718499678e-01 1.7758377560208879e-01
4.9182227731179229e-01 2.2640692718499678e-01 1.9654390462546625e-01
5.0000000000000000e-01 2.2640692718499678e-01 2.0385646122525283e-01
5.0700103792138507e-01 2.2640692718499678e-01 0.0000000000000000e+00
5.1986506561203694e-01 2.2640692718499678e-01 0.0000000000000000e+00
5.4208762609380445e-01 2.2640692718499678e-01 0.0000000000000000e+00
5.7873514314739005e-01 2.2640692718499678e-01 0.0000000000000000e+00
6.4515003715281671e-01 2.2640692718499678e-01 0.0000000000000000e+00
7.2180469904021394e-01 2.2640692718499678e-01 0.0000000000000000e+00
7.7359307281499512e-01 2.2640692718499678e-01 0.0000000000000000e+00
8.1417029053001633e-01 2.2640692718499678e-01 0.0000000000000000e+00
8.4806609476980532e-01 2.2640692718499678e-01 0.0000000000000000e+00
8.7736219294670215e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.0323063310520113e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.2640967093800153e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.4739492061643293e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.6652773003120052e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.8403360764219527e-01 2.2640692718499678e-01 0.0000000000000000e+00
9.9999999999999967e-01 2.2640692718499678e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.7819530095977812e-01 2.0690691748881432e-01
2.8641865734330193e-02 2.7819530095977812e-01 1.9282959700523070e-01
5.9133684163454915e-02 2.7819530095977812e-01 1.6469553929373484e-01
9.1197803432115115e-02 2.7819530095977812e-01 1.3683328958008401e-01
1.2466144291192915e-01 2.7819530095977812e-01 1.0974482947199297e-01
1.5934074541476795e-01 2.7819530095977812e-01 8.4091198799186279e-02
1.9500594706251007e-01 2.7819530095977812e-01 6.1342747734721953e-02
2.3136574731855855e-01 2.7819530095977812e-01 4.5691368436368361e-02
2.6806557587916791e-01 2.7819530095977812e-01 4.5328298029193574e-02
3.0469927888671366e-01 2.7819530095977812e-01 6.1005522175542497e-02
3.4083029719816083e-01 2.7819530095977812e-01 8.4706095144707366e-02
3.7601018251503482e-01 2.7819530095977812e-01 1.1170908735783484e-01
4.0976803383757338e-01 2.7819530095977812e-01 1.4001394747029336e-01
4.4150578340996594e-01 2.7819530095977812e-01 1.6824868633895926e-01
4.7005255392948087e-01 2.7819530095977812e-01 1.9428968879357067e-01
4.9182227731179229e-01 2.7819530095977812e-01 2.1381570143163606e-01
5.0000000000000000e-01 2.7819530095977812e-01 2.2122793936111401e-01
5.0700103792138507e-01 2.7819530095977812e-01 0.0000000000000000e+00
5.1986506561203694e-01 2.7819530095977812e-01 0.0000000000000000e+00
5.4208762609380445e-01 2.7819530095977812e-01 0.0000000000000000e+00
5.7873514314739005e-01 2.7819530095977812e-01 0.0000000000000000e+00
6.4515003715281671e-01 2.7819530095977812e-01 0.0000000000000000e+00
7.2180469904021394e-01 2.7819530095977812e-01 0.0000000000000000e+00
7.7359307281499512e-01 2.7819530095977812e-01 0.0000000000000000e+00
8.1417029053001633e-01 2.7819530095977812e-01 0.0000000000000000e+00
8.4806609476980532e-01 2.7819530095977812e-01 0.0000000000000000e+00
8.7736219294670215e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.0323063310520113e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.2640967093800153e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.4739492061643293e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.6652773003120052e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.8403360764219527e-01 2.7819530095977812e-01 0.0000000000000000e+00
9.9999999999999967e-01 2.7819530095977812e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.5484996284716486e-01 2.2292315199789570e-01
2.8641865734330193e-02 3.5484996284716486e-01 2.0856388728352998e-01
5.9133684163454915e-02 3.5484996284716486e-01 1.7949943249655947e-01
9.1197803432115115e-02 3.5484996284716486e-01 1.4991192886805813e-01
1.2466144291192915e-01 3.5484996284716486e-01 1.2014064875383947e-01
1.5934074541476795e-01 3.5484996284716486e-01 9.0616210855159016e-02
1.9500594706251007e-01 3.5484996284716486e-01 6.2401859855516294e-02
2.3136574731855855e-01 3.5484996284716486e-01 3.9698755736115435e-02
2.6806557587916791e-01 3.5484996284716486e-01 3.7164284745443830e-02
3.0469927888671366e-01 3.5484996284716486e-01 5.8921617000380830e-02
3.4083029719816083e-01 3.5484996284716486e-01 8.9558683130784522e-02
3.7601018251503482e-01 3.5484996284716486e-01 1.2293382568623717e-01
4.0976803383757338e-01 3.5484996284716486e-01 1.5669185813484995e-01
4.4150578340996594e-01 3.5484996284716486e-01 1.8890209739985014e-01
4.7005255392948087e-01 3.5484996284716486e-01 2.1722353485175147e-01
4.9182227731179229e-01 3.5484996284716486e-01 2.3766343528719847e-01
5.0000000000000000e-01 3.5484996284716486e-01 2.4525669876162715e-01
5.0700103792138507e-01 3.5484996284716486e-01 0.0000000000000000e+00
5.1986506561203694e-01 3.5484996284716486e-01 0.0000000000000000e+00
5.4208762609380445e-01 3.5484996284716486e-01 0.0000000000000000e+00
5.7873514314739005e-01 3.5484996284716486e-01 0.0000000000000000e+00
6.4515003715281671e-01 3.5484996284716486e-01 0.0000000000000000e+00
7.2180469904021394e-01 3.5484996284716486e-01 0.0000000000000000e+00
7.7359307281499512e-01 3.5484996284716486e-01 0.0000000000000000e+00
8.1417029053001633e-01 3.5484996284716486e-01 0.0000000000000000e+00
8.4806609476980532e-01 3.5484996284716486e-01 0.0000000000000000e+00
8.7736219294670215e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.0323063310520113e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.2640967093800153e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.4739492061643293e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.6652773003120052e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.8403360764219527e-01 3.5484996284716486e-01 0.0000000000000000e+00
9.9999999999999967e-01 3.5484996284716486e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.2126485685259929e-01 2.3246945562805463e-01
2.8641865734330193e-02 4.2126485685259929e-01 2.1801468156291604e-01
5.9133684163454915e-02 4.2126485685259929e-01 1.8863148752720324e-01
9.1197803432115115e-02 4.2126485685259929e-01 1.5844494802642473e-01
1.2466144291192915e-01 4.2126485685259929e-01 1.2772213366396687e-01
1.5934074541476795e-01 4.2126485685259929e-01 9.6764177832195958e-02
1.9500594706251007e-01 4.2126485685259929e-01 6.6285188619301383e-02
2.3136574731855855e-01 4.2126485685259929e-01 3.9377842536331309e-02
2.6806557587916791e-01 4.2126485685259929e-01 3.1936116323943567e-02
3.0469927888671366e-01 4.2126485685259929e-01 5.5353954859318620e-02
3.4083029719816083e-01 4.2126485685259929e-01 8.9790017552021845e-02
3.7601018251503482e-01 4.2126485685259929e-01 1.2853488874935476e-01
4.0976803383757338e-01 4.2126485685259929e-01 1.6989878301216144e-01
4.4150578340996594e-01 4.2126485685259929e-01 2.1091680234689172e-01
4.7005255392948087e-01 4.2126485685259929e-01 2.4597508655265896e-01
4.9182227731179229e-01 4.2126485685259929e-01 2.6958645208761639e-01
5.0000000000000000e-01 4.2126485685259929e-01 2.7796433407362470e-01
5.0700103792138507e-01 4.2126485685259929e-01 0.0000000000000000e+00
5.1986506561203694e-01 4.2126485685259929e-01 0.0000000000000000e+00
5.4208762609380445e-01 4.2126485685259929e-01 0.0000000000000000e+00
5.7873514314739005e-01 4.2126485685259929e-01 0.0000000000000000e+00
6.4515003715281671e-01 4.2126485685259929e-01 0.0000000000000000e+00
7.2180469904021394e-01 4.2126485685259929e-01 0.0000000000000000e+00
7.7359307281499512e-01 4.2126485685259929e-01 0.0000000000000000e+00
8.1417029053001633e-01 4.2126485685259929e-01 0.0000000000000000e+00
8.4806609476980532e-01 4.2126485685259929e-01 0.0000000000000000e+00
8.7736219294670215e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.0323063310520113e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.2640967093800153e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.4739492061643293e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.6652773003120052e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.8403360764219527e-01 4.2126485685259929e-01 0.0000000000000000e+00
9.9999999999999967e-01 4.2126485685259929e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.5791237390618766e-01 2.3635505779119911e-01
2.8641865734330193e-02 4.5791237390618766e-01 2.2189117478776230e-01
5.9133684163454915e-02 4.5791237390618766e-01 1.9247285893567423e-01
9.1197803432115115e-02 4.5791237390618766e-01 1.6221241070785031e-01
1.2466144291192915e-01 4.5791237390618766e-01 1.3135777586674266e-01
1.5934074541476795e-01 4.5791237390618766e-01 1.0016647253816813e-01
1.9500594706251007e-01 4.5791237390618766e-01 6.9207060513396104e-02
2.3136574731855855e-01 4.5791237390618766e-01 4.0893620205164134e-02
2.6806557587916791e-01 4.5791237390618766e-01 2.9515036533871220e-02
3.0469927888671366e-01 4.5791237390618766e-01 5.1654264792943327e-02
3.4083029719816083e-01 4.5791237390618766e-01 8.6736087317910049e-02
3.7601018251503482e-01 4.5791237390618766e-01 1.2739933063522371e-01
4.0976803383757338e-01 4.5791237390618766e-01 1.7381810818770613e-01
4.4150578340996594e-01 4.5791237390618766e-01 2.2659854149874278e-01
4.7005255392948087e-01 4.5791237390618766e-01 2.7712553779160459e-01
4.9182227731179229e-01 4.5791237390618766e-01 3.0956703975584199e-01
5.0000000000000000e-01 4.5791237390618766e-01 3.2039070285926113e-01
5.0700103792138507e-01 4.5791237390618766e-01 0.0000000000000000e+00
5.1986506561203694e-01 4.5791237390618766e-01 0.0000000000000000e+00
5.4208762609380445e-01 4.5791237390618766e-01 0.0000000000000000e+00
5.7873514314739005e-01 4.5791237390618766e-01 0.0000000000000000e+00
6.4515003715281671e-01 4.5791237390618766e-01 0.0000000000000000e+00
7.2180469904021394e-01 4.5791237390618766e-01 0.0000000000000000e+00
7.7359307281499512e-01 4.5791237390618766e-01 0.0000000000000000e+00
8.1417029053001633e-01 4.5791237390618766e-01 0.0000000000000000e+00
8.4806609476980532e-01 4.5791237390618766e-01 0.0000000000000000e+00
8.7736219294670215e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.0323063310520113e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.2640967093800153e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.4739492061643293e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.6652773003120052e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.8403360764219527e-01 4.5791237390618766e-01 0.0000000000000000e+00
9.9999999999999967e-01 4.5791237390618766e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.8013493438795596e-01 2.3824767280550013e-01
2.8641865734330193e-02 4.8013493438795596e-01 2.2379220863854854e-01
5.9133684163454915e-02 4.8013493438795596e-01 1.9439786118850425e-01
9.1197803432115115e-02 4.8013493438795596e-01 1.6417569680635183e-01
1.2466144291192915e-01 4.8013493438795596e-01 1.3336943058758463e-01
1.5934074541476795e-01 4.8013493438795596e-01 1.0221979233360458e-01
1.9500594706251007e-01 4.8013493438795596e-01 7.1224137072243010e-02
2.3136574731855855e-01 4.8013493438795596e-01 4.2406811231043916e-02
2.6806557587916791e-01 4.8013493438795596e-01 2.8331402071416899e-02
3.0469927888671366e-01 4.8013493438795596e-01 4.8537914538416521e-02
3.4083029719816083e-01 4.8013493438795596e-01 8.3191428597273867e-02
3.7601018251503482e-01 4.8013493438795596e-01 1.2397164474571776e-01
4.0976803383757338e-01 4.8013493438795596e-01 1.7178164466497764e-01
4.4150578340996594e-01 4.8013493438795596e-01 2.3206913210130178e-01
4.7005255392948087e-01 4.8013493438795596e-01 3.0937174705260068e-01
4.9182227731179229e-01 4.8013493438795596e-01 3.6741950558697323e-01
5.0000000000000000e-01 4.8013493438795596e-01 3.8737075967478457e-01
5.0700103792138507e-01 4.8013493438795596e-01 0.0000000000000000e+00
5.1986506561203694e-01 4.8013493438795596e-01 0.0000000000000000e+00
5.4208762609380445e-01 4.8013493438795596e-01 0.0000000000000000e+00
5.7873514314739005e-01 4.8013493438795596e-01 0.0000000000000000e+00
6.4515003715281671e-01 4.8013493438795596e-01 0.0000000000000000e+00
7.2180469904021394e-01 4.8013493438795596e-01 0.0000000000000000e+00
7.7359307281499512e-01 4.8013493438795596e-01 0.0000000000000000e+00
8.1417029053001633e-01 4.8013493438795596e-01 0.0000000000000000e+00
8.4806609476980532e-01 4.8013493438795596e-01 0.0000000000000000e+00
8.7736219294670215e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.0323063310520113e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.2640967093800153e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.4739492061643293e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.6652773003120052e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.8403360764219527e-01 4.8013493438795596e-01 0.0000000000000000e+00
9.9999999999999967e-01 4.8013493438795596e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.9299896207860877e-01 2.3917747344519996e-01
2.8641865734330193e-02 4.9299896207860877e-01 2.2473112965463860e-01
5.9133684163454915e-02 4.9299896207860877e-01 1.9536429955499141e-01
9.1197803432115115e-02 4.9299896207860877e-01 1.6518901290039378e-01
1.2466144291192915e-01 4.9299896207860877e-01 1.3444819651514581e-01
1.5934074541476795e-01 4.9299896207860877e-01 1.0337453328278148e-01
1.9500594706251007e-01 4.9299896207860877e-01 7.2426204405953931e-02
2.3136574731855855e-01 4.9299896207860877e-01 4.3405620691704810e-02
2.6806557587916791e-01 4.9299896207860877e-01 2.7694131032806584e-02
3.0469927888671366e-01 4.9299896207860877e-01 4.6353060947472303e-02
3.4083029719816083e-01 4.9299896207860877e-01 8.0459813786301002e-02
3.7601018251503482e-01 4.9299896207860877e-01 1.2081901871063172e-01
4.0976803383757338e-01 4.9299896207860877e-01 1.6855739060086966e-01
4.4150578340996594e-01 4.9299896207860877e-01 2.2942014020839016e-01
4.7005255392948087e-01 4.9299896207860877e-01 3.2601680400481409e-01
4.9182227731179229e-01 4.9299896207860877e-01 4.5564066343790938e-01
5.0000000000000000e-01 4.9299896207860877e-01 5.0690465303763188e-01
5.0700103792138507e-01 4.9299896207860877e-01 0.0000000000000000e+00
5.1986506561203694e-01 4.9299896207860877e-01 0.0000000000000000e+00
5.4208762609380445e-01 4.9299896207860877e-01 0.0000000000000000e+00
5.7873514314739005e-01 4.9299896207860877e-01 0.0000000000000000e+00
6.4515003715281671e-01 4.9299896207860877e-01 0.0000000000000000e+00
7.2180469904021394e-01 4.9299896207860877e-01 0.0000000000000000e+00
7.7359307281499512e-01 4.9299896207860877e-01 0.0000000000000000e+00
8.1417029053001633e-01 4.9299896207860877e-01 0.0000000000000000e+00
8.4806609476980532e-01 4.9299896207860877e-01 0.0000000000000000e+00
8.7736219294670215e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.0323063310520113e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.2640967093800153e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.4739492061643293e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.6652773003120052e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.8403360764219527e-01 4.9299896207860877e-01 0.0000000000000000e+00
9.9999999999999967e-01 4.9299896207860877e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 2.3963055329391100e-01
2.8641865734330193e-02 5.0000000000000000e-01 2.2519020386108585e-01
5.9133684163454915e-02 5.0000000000000000e-01 1.9584150485718804e-01
9.1197803432115115e-02 5.0000000000000000e-01 1.6569703604489883e-01
1.2466144291192915e-01 5.0000000000000000e-01 1.3499891035304987e-01
1.5934074541476795e-01 5.0000000000000000e-01 1.0397411667342889e-01
1.9500594706251007e-01 5.0000000000000000e-01 7.3055889632617235e-02
2.3136574731855855e-01 5.0000000000000000e-01 4.3915619744103886e-02
2.6806557587916791e-01 5.0000000000000000e-01 2.7248611304288326e-02
3.0469927888671366e-01 5.0000000000000000e-01 4.4980046640279818e-02
3.4083029719816083e-01 5.0000000000000000e-01 7.8748013377333573e-02
3.7601018251503482e-01 5.0000000000000000e-01 1.1882289039687267e-01
4.0976803383757338e-01 5.0000000000000000e-01 1.6613844140171960e-01
4.4150578340996594e-01 5.0000000000000000e-01 2.2714887937283318e-01
4.7005255392948087e-01 5.0000000000000000e-01 3.2117719252293131e-01
4.9182227731179229e-01 5.0000000000000000e-01 5.6070094301449336e-01
5.0000000000000000e-01 5.0000000000000000e-01 6.3805437809025611e-01
5.0700103792138507e-01 5.0000000000000000e-01 5.0690465303777466e-01
5.1986506561203694e-01 5.0000000000000000e-01 3.8737075967482326e-01
5.4208762609380445e-01 5.0000000000000000e-01 3.2039070285927940e-01
5.7873514314739005e-01 5.0000000000000000e-01 2.7796433407363680e-01
6.4515003715281671e-01 5.0000000000000000e-01 2.4525669876163761e-01
7.2180469904021394e-01 5.0000000000000000e-01 2.2122793936112040e-01
7.7359307281499512e-01 5.0000000000000000e-01 2.0385646122525974e-01
8.1417029053001633e-01 5.0000000000000000e-01 1.8737768045166969e-01
8.4806609476980532e-01 5.0000000000000000e-01 1.7054780320879059e-01
8.7736219294670215e-01 5.0000000000000000e-01 1.5287233125539881e-01
9.0323063310520113e-01 5.0000000000000000e-01 1.3403202318265572e-01
9.2640967093800153e-01 5.0000000000000000e-01 1.1371570196885467e-01
9.4739492061643293e-01 5.0000000000000000e-01 9.1514820448852272e-02
9.6652773003120052e-01 5.0000000000000000e-01 6.6771573855259864e-02
9.8403360764219527e-01 5.0000000000000000e-01 3.8233308393532325e-02
9.9999999999999967e-01 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0817772268819961e-01 2.4011111750557299e-01
2.8641865734330193e-02 5.0817772268819961e-01 2.2567872844870251e-01
5.9133684163454915e-02 5.0817772268819961e-01 1.9635416941546863e-01
9.1197803432115115e-02 5.0817772268819961e-01 1.6625068628761458e-01
1.2466144291192915e-01 5.0817772268819961e-01 1.3560895808675191e-01
1.5934074541476795e-01 5.0817772268819961e-01 1.0464761149449189e-01
1.9500594706251007e-01 5.0817772268819961e-01 7.3765547117958075e-02
2.3136574731855855e-01 5.0817772268819961e-01 4.4463750761257408e-02
2.6806557587916791e-01 5.0817772268819961e-01 2.6561174554195016e-02
3.0469927888671366e-01 5.0817772268819961e-01 4.3090649260791973e-02
3.4083029719816083e-01 5.0817772268819961e-01 7.6421366532899090e-02
3.7601018251503482e-01 5.0817772268819961e-01 1.1601070388950155e-01
4.0976803383757338e-01 5.0817772268819961e-01 1.6258715472963259e-01
4.4150578340996594e-01 5.0817772268819961e-01 2.2208392743788974e-01
4.7005255392948087e-01 5.0817772268819961e-01 3.0670444513711004e-01
4.9182227731179229e-01 5.0817772268819961e-01 4.0183150309934612e-01
5.0000000000000000e-01 5.0817772268819961e-01 5.6070094301466711e-01
5.0700103792138507e-01 5.0817772268819961e-01 4.5564066343801218e-01
5.1986506561203694e-01 5.0817772268819961e-01 3.6741950558701475e-01
5.4208762609380445e-01 5.0817772268819961e-01 3.0956703975586297e-01
5.7873514314739005e-01 5.0817772268819961e-01 2.6958645208763055e-01
6.4515003715281671e-01 5.0817772268819961e-01 2.3766343528721090e-01
7.2180469904021394e-01 5.0817772268819961e-01 2.1381570143164436e-01
7.7359307281499512e-01 5.0817772268819961e-01 1.9654390462547502e-01
8.1417029053001633e-01 5.0817772268819961e-01 1.8015957124392123e-01
8.4806609476980532e-01 5.0817772268819961e-01 1.6344142600924216e-01
8.7736219294670215e-01 5.0817772268819961e-01 1.4591079671344215e-01
9.0323063310520113e-01 5.0817772268819961e-01 1.2727400225206992e-01
9.2640967093800153e-01 5.0817772268819961e-01 1.0726978799913846e-01
9.4739492061643293e-01 5.0817772268819961e-01 8.5607768717407454e-02
9.6652773003120052e-01 5.0817772268819961e-01 6.1987031864712307e-02
9.8403360764219527e-01 5.0817772268819961e-01 3.7143955021434673e-02
9.9999999999999967e-01 5.0817772268819961e-01 1.9582469632965803e-02
0.0000000000000000e+00 5.2994744607051125e-01 2.4112288844058044e-01
2.8641865734330193e-02 5.2994744607051125e-01 2.2671890232042269e-01
5.9133684163454915e-02 5.2994744607051125e-01 1.9748295131175442e-01
9.1197803432115115e-02 5.2994744607051125e-01 1.6753571435115885e-01
1.2466144291192915e-01 5.2994744607051125e-01 1.3712266473156004e-01
1.5934074541476795e-01 5.2994744607051125e-01 1.0645564994102226e-01
1.9500594706251007e-01 5.2994744607051125e-01 7.5877453003592804e-02
2.3136574731855855e-01 5.2994744607051125e-01 4.6545939219870512e-02
2.6806557587916791e-01 5.2994744607051125e-01 2.5883297051241056e-02
3.0469927888671366e-01 5.2994744607051125e-01 3.7935246333106520e-02
3.4083029719816083e-01 5.2994744607051125e-01 6.9129358039356562e-02
3.7601018251503482e-01 5.2994744607051125e-01 1.0611797750105333e-01
4.0976803383757338e-01 5.2994744607051125e-01 1.4828938229429317e-01
4.4150578340996594e-01 5.2994744607051125e-01 1.9684556373076628e-01
4.7005255392948087e-01 5.2994744607051125e-01 2.4833661917343339e-01
4.9182227731179229e-01 5.2994744607051125e-01 3.0670444513710893e-01
5.0000000000000000e-01 5.2994744607051125e-01 3.2117719252298460e-01
5.0700103792138507e-01 5.2994744607051125e-01 3.2601680400486149e-01
5.1986506561203694e-01 5.2994744607051125e-01 3.0937174705263903e-01
5.4208762609380445e-01 5.2994744607051125e-01 2.7712553779162746e-01
5.7873514314739005e-01 5.2994744607051125e-01 2.4597508655267489e-01
6.4515003715281671e-01 5.2994744607051125e-01 2.1722353485176543e-01
7.2180469904021394e-01 5.2994744607051125e-01 1.9428968879358058e-01
7.7359307281499512e-01 5.2994744607051125e-01 1.7758377560209895e-01
8.1417029053001633e-01 5.2994744607051125e-01 1.6181484811491653e-01
8.4806609476980532e-01 5.2994744607051125e-01 1.4588168106367730e-01
8.7736219294670215e-01 5.2994744607051125e-01 1.2944158849905965e-01
9.0323063310520113e-01 5.2994744607051125e-01 1.1243196375896827e-01
9.2640967093800153e-01 5.2994744607051125e-01 9.5053771055946312e-02
9.4739492061643293e-01 5.2994744607051125e-01 7.8060645183734262e-02
9.6652773003120052e-01 5.2994744607051125e-01 6.3732154737389746e-02
9.8403360764219527e-01 5.2994744607051125e-01 5.7635721381220202e-02
9.9999999999999967e-01 5.2994744607051125e-01 5.8257706122943335e-02
0.0000000000000000e+00 5.5849421659002640e-01 2.4181123870359650e-01
2.8641865734330193e-02 5.5849421659002640e-01 2.2745607556168504e-01
5.9133684163454915e-02 5.5849421659002640e-01 1.9837352345594395e-01
9.1197803432115115e-02 5.5849421659002640e-01 1.6869826179529568e-01
1.2466144291192915e-01 5.5849421659002640e-01 1.3868572987182221e-01
1.5934074541476795e-01 5.5849421659002640e-01 1.0854214206666478e-01
1.9500594706251007e-01 5.5849421659002640e-01 7.8543637601145175e-02
2.3136574731855855e-01 5.5849421659002640e-01 4.9453675446054092e-02
2.6806557587916791e-01 5.5849421659002640e-01 2.5762189222241331e-02
3.0469927888671366e-01 5.5849421659002640e-01 3.0120580973407841e-02
3.4083029719816083e-01 5.5849421659002640e-01 5.7679686480393726e-02
3.7601018251503482e-01 5.5849421659002640e-01 9.0414283880416280e-02
4.0976803383757338e-01 5.5849421659002640e-01 1.2556328554952395e-01
4.4150578340996594e-01 5.5849421659002640e-01 1.6156364101284965e-01
4.7005255392948087e-01 5.5849421659002640e-01 1.9684556373076934e-01
4.9182227731179229e-01 5.5849421659002640e-01 2.2208392743790123e-01
5.0000000000000000e-01 5.5849421659002640e-01 2.2714887937285211e-01
5.0700103792138507e-01 5.5849421659002640e-01 2.2942014020840484e-01
5.1986506561203694e-01 5.5849421659002640e-01 2.3206913210132010e-01
5.4208762609380445e-01 5.5849421659002640e-01 2.2659854149876021e-01
5.7873514314739005e-01 5.5849421659002640e-01 2.1091680234690605e-01
6.4515003715281671e-01 5.5849421659002640e-01 1.8890209739986313e-01
7.2180469904021394e-01 5.5849421659002640e-01 1.6824868633896856e-01
7.7359307281499512e-01 5.5849421659002640e-01 1.5306820459171236e-01
8.1417029053001633e-01 5.5849421659002640e-01 1.3905028874906619e-01
8.4806609476980532e-01 5.5849421659002640e-01 1.2540976090102532e-01
8.7736219294670215e-01 5.5849421659002640e-01 1.1218105026107258e-01
9.0323063310520113e-01 5.5849421659002640e-01 9.9875000770956027e-02
9.2640967093800153e-01 5.5849421659002640e-01 8.9567233206519506e-02
9.4739492061643293e-01 5.5849421659002640e-01 8.3046511751172697e-02
9.6652773003120052e-01 5.5849421659002640e-01 8.2490739578659433e-02
9.8403360764219527e-01 5.5849421659002640e-01 8.9102272804476773e-02
9.9999999999999967e-01 5.5849421659002640e-01 9.4316452075254145e-02
0.0000000000000000e+00 5.9023196616241946e-01 2.4161645917560623e-01
2.8641865734330193e-02 5.9023196616241946e-01 2.2733100707076104e-01
5.9133684163454915e-02 5.9023196616241946e-01 1.9846914864166296e-01
9.1197803432115115e-02 5.9023196616241946e-01 1.6918748765606231e-01
1.2466144291192915e-01 5.9023196616241946e-01 1.3975822297530055e-01
1.5934074541476795e-01 5.9023196616241946e-01 1.1038727259342497e-01
1.9500594706251007e-01 5.9023196616241946e-01 8.1291821143799819e-02
2.3136574731855855e-01 5.9023196616241946e-01 5.2897193998418135e-02
2.6806557587916791e-01 5.9023196616241946e-01 2.7197576107305728e-02
3.0469927888671366e-01 5.9023196616241946e-01 2.0534360421116987e-02
3.4083029719816083e-01 5.9023196616241946e-01 4.2931261013624163e-02
3.7601018251503482e-01 5.9023196616241946e-01 7.0663270091936695e-02
4.0976803383757338e-01 5.9023196616241946e-01 9.8788638467627421e-02
4.4150578340996594e-01 5.9023196616241946e-01 1.2556328554952526e-01
4.7005255392948087e-01 5.9023196616241946e-01 1.4828938229429797e-01
4.9182227731179229e-01 5.9023196616241946e-01 1.6258715472963947e-01
5.0000000000000000e-01 5.9023196616241946e-01 1.6613844140173237e-01
5.0700103792138507e-01 5.9023196616241946e-01 1.6855739060087940e-01
5.1986506561203694e-01 5.9023196616241946e-01 1.7178164466498824e-01
5.4208762609380445e-01 5.9023196616241946e-01 1.7381810818771765e-01
5.7873514314739005e-01 5.9023196616241946e-01 1.6989878301217259e-01
6.4515003715281671e-01 5.9023196616241946e-01 1.5669185813486131e-01
7.2180469904021394e-01 5.9023196616241946e-01 1.4001394747030144e-01
7.7359307281499512e-01 5.9023196616241946e-01 1.2764922401141598e-01
8.1417029053001633e-01 5.9023196616241946e-01 1.1694357117699380e-01
8.4806609476980532e-01 5.9023196616241946e-01 1.0759577929852694e-01
8.7736219294670215e-01 5.9023196616241946e-01 1.0009048630709623e-01
9.0323063310520113e-01 5.9023196616241946e-01 9.5298106429699311e-02
9.2640967093800153e-01 5.9023196616241946e-01 9.4223757740513281e-02
9.4739492061643293e-01 5.9023196616241946e-01 9.7597790065100623e-02
9.6652773003120052e-01 5.9023196616241946e-01 1.0546326725123932e-01
9.8403360764219527e-01 5.9023196616241946e-01 1.1710548202226914e-01
9.9999999999999967e-01 5.9023196616241946e-01 1.2377158081060079e-01
0.0000000000000000e+00 6.2398981748495908e-01 2.4012558595913233e-01
2.8641865734330193e-02 6.2398981748495908e-01 2.2593313005561305e-01
5.9133684163454915e-02 6.2398981748495908e-01 1.9736822275918567e-01
9.1197803432115115e-02 6.2398981748495908e-01 1.6861987122461225e-01
1.2466144291192915e-01 6.2398981748495908e-01 1.3998673907199519e-01
1.5934074541476795e-01 6.2398981748495908e-01 1.1168503681569873e-01
1.9500594706251007e-01 6.2398981748495908e-01 8.3896507035161536e-02
2.3136574731855855e-01 6.2398981748495908e-01 5.6828853760475674e-02
2.6806557587916791e-01 6.2398981748495908e-01 3.1023826752081273e-02
3.0469927888671366e-01 6.2398981748495908e-01 1.1881609904166738e-02
3.4083029719816083e-01 6.2398981748495908e-01 2.5579862680727684e-02
3.7601018251503482e-01 6.2398981748495908e-01 4.8493844903630692e-02
4.0976803383757338e-01 6.2398981748495908e-01 7.0663270091936944e-02
4.4150578340996594e-01 6.2398981748495908e-01 9.0414283880417737e-02
4.7005255392948087e-01 6.2398981748495908e-01 1.0611797750105643e-01
4.9182227731179229e-01 6.2398981748495908e-01 1.1601070388950703e-01
5.0000000000000000e-01 6.2398981748495908e-01 1.1882289039688271e-01
5.0700103792138507e-01 6.2398981748495908e-01 1.2081901871063938e-01
5.1986506561203694e-01 6.2398981748495908e-01 1.2397164474572504e-01
5.4208762609380445e-01 6.2398981748495908e-01 1.2739933063523162e-01
5.7873514314739005e-01 6.2398981748495908e-01 1.2853488874936264e-01
6.4515003715281671e-01 6.2398981748495908e-01 1.2293382568624554e-01
7.2180469904021394e-01 6.2398981748495908e-01 1.1170908735784109e-01
7.7359307281499512e-01 6.2398981748495908e-01 1.0362427530326739e-01
8.1417029053001633e-01 6.2398981748495908e-01 9.7927938314592941e-02
8.4806609476980532e-01 6.2398981748495908e-01 9.4707576779855182e-02
8.7736219294670215e-01 6.2398981748495908e-01 9.4451034743924703e-02
9.0323063310520113e-01 6.2398981748495908e-01 9.7546074054863069e-02
9.2640967093800153e-01 6.2398981748495908e-01 1.0404423961048609e-01
9.4739492061643293e-01 6.2398981748495908e-01 1.1361776121467769e-01
9.6652773003120052e-01 6.2398981748495908e-01 1.2567585422408462e-01
9.8403360764219527e-01 6.2398981748495908e-01 1.3950659779508232e-01
9.9999999999999967e-01 6.2398981748495908e-01 1.4678517713663006e-01
0.0000000000000000e+00 6.5916970280183440e-01 2.3692363819081716e-01
2.8641865734330193e-02 6.5916970280183440e-01 2.2285228757994588e-01
5.9133684163454915e-02 6.5916970280183440e-01 1.9467816784730677e-01
9.1197803432115115e-02 6.5916970280183440e-01 1.6663788999900717e-01
1.2466144291192915e-01 6.5916970280183440e-01 1.3907144742877312e-01
1.5934074541476795e-01 6.5916970280183440e-01 1.1222315497554235e-01
1.9500594706251007e-01 6.5916970280183440e-01 8.6276985917430826e-02
2.3136574731855855e-01 6.5916970280183440e-01 6.1370470269373194e-02
2.6806557587916791e-01 6.5916970280183440e-01 3.7616818484190934e-02
3.0469927888671366e-01 6.5916970280183440e-01 1.5169745338347609e-02
3.4083029719816083e-01 6.5916970280183440e-01 6.3636081099463703e-03
3.7601018251503482e-01 6.5916970280183440e-01 2.5579862680727195e-02
4.0976803383757338e-01 6.5916970280183440e-01 4.2931261013623538e-02
4.4150578340996594e-01 6.5916970280183440e-01 5.7679686480393663e-02
4.7005255392948087e-01 6.5916970280183440e-01 6.9129358039357436e-02
4.9182227731179229e-01 6.5916970280183440e-01 7.6421366532900450e-02
5.0000000000000000e-01 6.5916970280183440e-01 7.8748013377337958e-02
5.0700103792138507e-01 6.5916970280183440e-01 8.0459813786305651e-02
5.1986506561203694e-01 6.5916970280183440e-01 8.3191428597279141e-02
5.4208762609380445e-01 6.5916970280183440e-01 8.6736087317915031e-02
5.7873514314739005e-01 6.5916970280183440e-01 8.9790017552026841e-02
6.4515003715281671e-01 6.5916970280183440e-01 8.9558683130789712e-02
7.2180469904021394e-01 6.5916970280183440e-01 8.4706095144711238e-02
7.7359307281499512e-01 6.5916970280183440e-01 8.2416327542833276e-02
8.1417029053001633e-01 6.5916970280183440e-01 8.3134661225007858e-02
8.4806609476980532e-01 6.5916970280183440e-01 8.6852134827795066e-02
8.7736219294670215e-01 6.5916970280183440e-01 9.3476917837166995e-02
9.0323063310520113e-01 6.5916970280183440e-01 1.0269723114416457e-01
9.2640967093800153e-01 6.5916970280183440e-01 1.1406035115132197e-01
9.4739492061643293e-01 6.5916970280183440e-01 1.2707295447943134e-01
9.6652773003120052e-01 6.5916970280183440e-01 1.4125878433351774e-01
9.8403360764219527e-01 6.5916970280183440e-01 1.5616216191915450e-01
9.9999999999999967e-01 6.5916970280183440e-01 1.6374191429213727e-01
0.0000000000000000e+00 6.9530072111328201e-01 2.3157598978007160e-01
2.8641865734330193e-02 6.9530072111328201e-01 2.1766294320746593e-01
5.9133684163454915e-02 6.9530072111328201e-01 1.9000619163258828e-01
9.1197803432115115e-02 6.9530072111328201e-01 1.6291342210678683e-01
1.2466144291192915e-01 6.9530072111328201e-01 1.3678866323772268e-01
1.5934074541476795e-01 6.9530072111328201e-01 1.1192894145742353e-01
1.9500594706251007e-01 6.9530072111328201e-01 8.8560205493980873e-02
2.3136574731855855e-01 6.9530072111328201e-01 6.6858735676118428e-02
2.6806557587916791e-01 6.9530072111328201e-01 4.6999531079552417e-02
3.0469927888671366e-01 6.9530072111328201e-01 2.9314717134878054e-02
3.4083029719816083e-01 6.9530072111328201e-01 1.5169745338346764e-02
3.7601018251503482e-01 6.9530072111328201e-01 1.1881609904164951e-02
4.0976803383757338e-01 6.9530072111328201e-01 2.0534360421116074e-02
4.4150578340996594e-01 6.9530072111328201e-01 3.0120580973407689e-02
4.7005255392948087e-01 6.9530072111328201e-01 3.7935246333106167e-02
4.9182227731179229e-01 6.9530072111328201e-01 4.3090649260791584e-02
5.0000000000000000e-01 6.9530072111328201e-01 4.4980046640281893e-02
5.0700103792138507e-01 6.9530072111328201e-01 4.6353060947474108e-02
5.1986506561203694e-01 6.9530072111328201e-01 4.8537914538418631e-02
5.4208762609380445e-01 6.9530072111328201e-01 5.1654264792946304e-02
5.7873514314739005e-01 6.9530072111328201e-01 5.5353954859321645e-02
6.4515003715281671e-01 6.9530072111328201e-01 5.8921617000383820e-02
7.2180469904021394e-01 6.9530072111328201e-01 6.1005522175544113e-02
7.7359307281499512e-01 6.9530072111328201e-01 6.5674502118020700e-02
8.1417029053001633e-01 6.9530072111328201e-01 7.3113902421114083e-02
8.4806609476980532e-01 6.9530072111328201e-01 8.2879498622508735e-02
8.7736219294670215e-01 6.9530072111328201e-01 9.4498474375904945e-02
9.0323063310520113e-01 6.9530072111328201e-01 1.0753682630279800e-01
9.2640967093800153e-01 6.9530072111328201e-01 1.2162244189065502e-01
9.4739492061643293e-01 6.9530072111328201e-01 1.3643857235305690e-01
9.6652773003120052e-01 6.9530072111328201e-01 1.5170604001793617e-01
9.8403360764219527e-01 6.9530072111328201e-01 1.6715040818025861e-01
9.9999999999999967e-01 6.9530072111328201e-01 1.7488297664160221e-01
0.0000000000000000e+00 7.3193442412082799e-01 2.2364431244918545e-01
2.8641865734330193e-02 7.3193442412082799e-01 2.0994325725244500e-01
5.9133684163454915e-02 7.3193442412082799e-01 1.8298936259977472e-01
9.1197803432115115e-02 7.3193442412082799e-01 1.5719798849714831e-01
1.2466144291192915e-01 7.3193442412082799e-01 1.3306784105778005e-01
1.5934074541476795e-01 7.3193442412082799e-01 1.1096793515900433e-01
1.9500594706251007e-01 7.3193442412082799e-01 9.1166190047057089e-02
2.3136574731855855e-01 7.3193442412082799e-01 7.3840155103639463e-02
2.6806557587916791e-01 7.3193442412082799e-01 5.9095860727239991e-02
3.0469927888671366e-01 7.3193442412082799e-01 4.6999531079551543e-02
3.4083029719816083e-01 7.3193442412082799e-01 3.7616818484189268e-02
3.7601018251503482e-01 7.3193442412082799e-01 3.1023826752079060e-02
4.0976803383757338e-01 7.3193442412082799e-01 2.7197576107304194e-02
4.4150578340996594e-01 7.3193442412082799e-01 2.5762189222239457e-02
4.7005255392948087e-01 7.3193442412082799e-01 2.5883297051239658e-02
4.9182227731179229e-01 7.3193442412082799e-01 2.6561174554193524e-02
5.0000000000000000e-01 7.3193442412082799e-01 2.7248611304286872e-02
5.0700103792138507e-01 7.3193442412082799e-01 2.7694131032806948e-02
5.1986506561203694e-01 7.3193442412082799e-01 2.8331402071417315e-02
5.4208762609380445e-01 7.3193442412082799e-01 2.9515036533871577e-02
5.7873514314739005e-01 7.3193442412082799e-01 3.1936116323944191e-02
6.4515003715281671e-01 7.3193442412082799e-01 3.7164284745444233e-02
7.2180469904021394e-01 7.3193442412082799e-01 4.5328298029193012e-02
7.7359307281499512e-01 7.3193442412082799e-01 5.5963144760188856e-02
8.1417029053001633e-01 7.3193442412082799e-01 6.8061367865741157e-02
8.4806609476980532e-01 7.3193442412082799e-01 8.1312789328705906e-02
8.7736219294670215e-01 7.3193442412082799e-01 9.5454128462909460e-02
9.0323063310520113e-01 7.3193442412082799e-01 1.1026534654282963e-01
9.2640967093800153e-01 7.3193442412082799e-01 1.2555531748862928e-01
9.4739492061643293e-01 7.3193442412082799e-01 1.4114977726547159e-01
9.6652773003120052e-01 7.3193442412082799e-01 1.5687951050173993e-01
9.8403360764219527e-01 7.3193442412082799e-01 1.7255501991188707e-01
9.9999999999999967e-01 7.3193442412082799e-01 1.8035324408416342e-01
0.0000000000000000e+00 7.6863425268143626e-01 2.1270525480521199e-01
2.8641865734330193e-02 7.6863425268143626e-01 1.9929927646103146e-01
5.9133684163454915e-02 7.6863425268143626e-01 1.7333814150707935e-01
9.1197803432115115e-02 7.6863425268143626e-01 1.4939969217652849e-01
1.2466144291192915e-01 7.6863425268143626e-01 1.2810435848321478e-01
1.5934074541476795e-01 7.6863425268143626e-01 1.0986208450039764e-01
1.9500594706251007e-01 7.6863425268143626e-01 9.4850643501402071e-02
2.3136574731855855e-01 7.6863425268143626e-01 8.2971451208805821e-02
2.6806557587916791e-01 7.6863425268143626e-01 7.3840155103638533e-02
3.0469927888671366e-01 7.6863425268143626e-01 6.6858735676116401e-02
3.4083029719816083e-01 7.6863425268143626e-01 6.1370470269370793e-02
3.7601018251503482e-01 7.6863425268143626e-01 5.6828853760473107e-02
4.0976803383757338e-01 7.6863425268143626e-01 5.2897193998415359e-02
4.4150578340996594e-01 7.6863425268143626e-01 4.9453675446051594e-02
4.7005255392948087e-01 7.6863425268143626e-01 4.6545939219867889e-02
4.9182227731179229e-01 7.6863425268143626e-01 4.4463750761255486e-02
5.0000000000000000e-01 7.6863425268143626e-01 4.3915619744101117e-02
5.0700103792138507e-01 7.6863425268143626e-01 4.3405620691702035e-02
5.1986506561203694e-01 7.6863425268143626e-01 4.2406811231041106e-02
5.4208762609380445e-01 7.6863425268143626e-01 4.0893620205162136e-02
5.7873514314739005e-01 7.6863425268143626e-01 3.9377842536329068e-02
6.4515003715281671e-01 7.6863425268143626e-01 3.9698755736112874e-02
7.2180469904021394e-01 7.6863425268143626e-01 4.5691368436366155e-02
7.7359307281499512e-01 7.6863425268143626e-01 5.5986357924268704e-02
8.1417029053001633e-01 7.6863425268143626e-01 6.7987957816675951e-02
8.4806609476980532e-01 7.6863425268143626e-01 8.1211135019451985e-02
8.7736219294670215e-01 7.6863425268143626e-01 9.5345963117445892e-02
9.0323063310520113e-01 7.6863425268143626e-01 1.1015763039400003e-01
9.2640967093800153e-01 7.6863425268143626e-01 1.2544999272793939e-01
9.4739492061643293e-01 7.6863425268143626e-01 1.4104701318862389e-01
9.6652773003120052e-01 7.6863425268143626e-01 1.5677881575100638e-01
9.8403360764219527e-01 7.6863425268143626e-01 1.7245566109271243e-01
9.9999999999999967e-01 7.6863425268143626e-01 1.8025437890174364e-01
0.0000000000000000e+00 8.0499405293748627e-01 1.9835469038653811e-01
2.8641865734330193e-02 8.0499405293748627e-01 1.8538020664427113e-01
5.9133684163454915e-02 8.0499405293748627e-01 1.6088989433682430e-01
9.1197803432115115e-02 8.0499405293748627e-01 1.3969608616572718e-01
1.2466144291192915e-01 8.0499405293748627e-01 1.2251265449661430e-01
1.5934074541476795e-01 8.0499405293748627e-01 1.0959087601011964e-01
1.9500594706251007e-01 8.0499405293748627e-01 1.0063636448829665e-01
2.3136574731855855e-01 8.0499405293748627e-01 9.4850643501401058e-02
2.6806557587916791e-01 8.0499405293748627e-01 9.1166190047055465e-02
3.0469927888671366e-01 8.0499405293748627e-01 8.8560205493979041e-02
3.4083029719816083e-01 8.0499405293748627e-01 8.6276985917428675e-02
3.7601018251503482e-01 8.0499405293748627e-01 8.3896507035159218e-02
4.0976803383757338e-01 8.0499405293748627e-01 8.1291821143797030e-02
4.4150578340996594e-01 8.0499405293748627e-01 7.8543637601142482e-02
4.7005255392948087e-01 8.0499405293748627e-01 7.5877453003590070e-02
4.9182227731179229e-01 8.0499405293748627e-01 7.3765547117954841e-02
5.0000000000000000e-01 8.0499405293748627e-01 7.3055889632612850e-02
5.0700103792138507e-01 8.0499405293748627e-01 7.2426204405950476e-02
5.1986506561203694e-01 8.0499405293748627e-01 7.1224137072240290e-02
5.4208762609380445e-01 8.0499405293748627e-01 6.9207060513393703e-02
5.7873514314739005e-01 8.0499405293748627e-01 6.6285188619298885e-02
6.4515003715281671e-01 8.0499405293748627e-01 6.2401859855514899e-02
7.2180469904021394e-01 8.0499405293748627e-01 6.1342747734719892e-02
7.7359307281499512e-01 8.0499405293748627e-01 6.5553360609717087e-02
8.1417029053001633e-01 8.0499405293748627e-01 7.2850810770662619e-02
8.4806609476980532e-01 8.0499405293748627e-01 8.2585014751958064e-02
8.7736219294670215e-01 8.0499405293748627e-01 9.4210475669762123e-02
9.0323063310520113e-01 8.0499405293748627e-01 1.0726554308303518e-01
9.2640967093800153e-01 8.0499405293748627e-01 1.2136808841413009e-01
9.4739492061643293e-01 8.0499405293748627e-01 1.3619800745688751e-01
9.6652773003120052e-01 8.0499405293748627e-01 1.5147527889226073e-01
9.8403360764219527e-01 8.0499405293748627e-01 1.6692541768656721e-01
9.9999999999999967e-01 8.0499405293748627e-01 1.7465991568463055e-01
0.0000000000000000e+00 8.4065925458522983e-01 1.8018574023839817e-01
2.8641865734330193e-02 8.4065925458522983e-01 1.6788172680257385e-01
5.9133684163454915e-02 8.4065925458522983e-01 1.4569654840080662e-01
9.1197803432115115e-02 8.4065925458522983e-01 1.2872731267578472e-01
1.2466144291192915e-01 8.4065925458522983e-01 1.1752198845865723e-01
1.5934074541476795e-01 8.4065925458522983e-01 1.1159198911652891e-01
1.9500594706251007e-01 8.4065925458522983e-01 1.0959087601011910e-01
2.3136574731855855e-01 8.4065925458522983e-01 1.0986208450039672e-01
2.6806557587916791e-01 8.4065925458522983e-01 1.1096793515900277e-01
3.0469927888671366e-01 8.4065925458522983e-01 1.1192894145742197e-01
3.4083029719816083e-01 8.4065925458522983e-01 1.1222315497554096e-01
3.7601018251503482e-01 8.4065925458522983e-01 1.1168503681569716e-01
4.0976803383757338e-01 8.4065925458522983e-01 1.1038727259342353e-01
4.4150578340996594e-01 8.4065925458522983e-01 1.0854214206666291e-01
4.7005255392948087e-01 8.4065925458522983e-01 1.0645564994102028e-01
4.9182227731179229e-01 8.4065925458522983e-01 1.0464761149449016e-01
5.0000000000000000e-01 8.4065925458522983e-01 1.0397411667342676e-01
5.0700103792138507e-01 8.4065925458522983e-01 1.0337453328277990e-01
5.1986506561203694e-01 8.4065925458522983e-01 1.0221979233360318e-01
5.4208762609380445e-01 8.4065925458522983e-01 1.0016647253816670e-01
5.7873514314739005e-01 8.4065925458522983e-01 9.6764177832194834e-02
6.4515003715281671e-01 8.4065925458522983e-01 9.0616210855158932e-02
7.2180469904021394e-01 8.4065925458522983e-01 8.4091198799185154e-02
7.7359307281499512e-01 8.4065925458522983e-01 8.1804381091884579e-02
8.1417029053001633e-01 8.4065925458522983e-01 8.2565218970051077e-02
8.4806609476980532e-01 8.4065925458522983e-01 8.6361459221122261e-02
8.7736219294670215e-01 8.4065925458522983e-01 9.3074804101528852e-02
9.0323063310520113e-01 8.4065925458522983e-01 1.0237619205176567e-01
9.2640967093800153e-01 8.4065925458522983e-01 1.1380484290346216e-01
9.4739492061643293e-01 8.4065925458522983e-01 1.2686547484427613e-01
9.6652773003120052e-01 8.4065925458522983e-01 1.4108265241190740e-01
9.8403360764219527e-01 8.4065925458522983e-01 1.5600317013845222e-01
9.9999999999999967e-01 8.4065925458522983e-01 1.6358836554316047e-01
0.0000000000000000e+00 8.7533855708806962e-01 1.5773047986089303e-01
2.8641865734330193e-02 8.7533855708806962e-01 1.4655434268122550e-01
5.9133684163454915e-02 8.7533855708806962e-01 1.2823534250762544e-01
9.1197803432115115e-02 8.7533855708806962e-01 1.1795707832706083e-01
1.2466144291192915e-01 8.7533855708806962e-01 1.1513723962914886e-01
1.5934074541476795e-01 8.7533855708806962e-01 1.1752198845865675e-01
1.9500594706251007e-01 8.7533855708806962e-01 1.2251265449661310e-01
2.3136574731855855e-01 8.7533855708806962e-01 1.2810435848321350e-01
2.6806557587916791e-01 8.7533855708806962e-01 1.3306784105777877e-01
3.0469927888671366e-01 8.7533855708806962e-01 1.3678866323772118e-01
3.4083029719816083e-01 8.7533855708806962e-01 1.3907144742877176e-01
3.7601018251503482e-01 8.7533855708806962e-01 1.3998673907199419e-01
4.0976803383757338e-01 8.7533855708806962e-01 1.3975822297529986e-01
4.4150578340996594e-01 8.7533855708806962e-01 1.3868572987182168e-01
4.7005255392948087e-01 8.7533855708806962e-01 1.3712266473155993e-01
4.9182227731179229e-01 8.7533855708806962e-01 1.3560895808675233e-01
5.0000000000000000e-01 8.7533855708806962e-01 1.3499891035304942e-01
5.0700103792138507e-01 8.7533855708806962e-01 1.3444819651514558e-01
5.1986506561203694e-01 8.7533855708806962e-01 1.3336943058758416e-01
5.4208762609380445e-01 8.7533855708806962e-01 1.3135777586674247e-01
5.7873514314739005e-01 8.7533855708806962e-01 1.2772213366396679e-01
6.4515003715281671e-01 8.7533855708806962e-01 1.2014064875384042e-01
7.2180469904021394e-01 8.7533855708806962e-01 1.0974482947199296e-01
7.7359307281499512e-01 8.7533855708806962e-01 1.0229907178190178e-01
8.1417029053001633e-01 8.7533855708806962e-01 9.6928177216724531e-02
8.4806609476980532e-01 8.7533855708806962e-01 9.3962808287232497e-02
8.7736219294670215e-01 8.7533855708806962e-01 9.3936171449887154e-02
9.0323063310520113e-01 8.7533855708806962e-01 9.7239082060819687e-02
9.2640967093800153e-01 8.7533855708806962e-01 1.0391233852262197e-01
9.4739492061643293e-01 8.7533855708806962e-01 1.1361799570364221e-01
9.6652773003120052e-01 8.7533855708806962e-01 1.2576382969290201e-01
9.8403360764219527e-01 8.7533855708806962e-01 1.3964099513594999e-01
9.9999999999999967e-01 8.7533855708806962e-01 1.4693272033227309e-01
0.0000000000000000e+00 9.0880219656788386e-01 1.3034509471920852e-01
2.8641865734330193e-02 9.0880219656788386e-01 1.2129755441529351e-01
5.9133684163454915e-02 9.0880219656788386e-01 1.1000829453160547e-01
9.1197803432115115e-02 9.0880219656788386e-01 1.1023965859980968e-01
1.2466144291192915e-01 9.0880219656788386e-01 1.1795707832706047e-01
1.5934074541476795e-01 9.0880219656788386e-01 1.2872731267578363e-01
1.9500594706251007e-01 9.0880219656788386e-01 1.3969608616572568e-01
2.3136574731855855e-01 9.0880219656788386e-01 1.4939969217652646e-01
2.6806557587916791e-01 9.0880219656788386e-01 1.5719798849714700e-01
3.0469927888671366e-01 9.0880219656788386e-01 1.6291342210678544e-01
3.4083029719816083e-01 9.0880219656788386e-01 1.6663788999900592e-01
3.7601018251503482e-01 9.0880219656788386e-01 1.6861987122461128e-01
4.0976803383757338e-01 9.0880219656788386e-01 1.6918748765606162e-01
4.4150578340996594e-01 9.0880219656788386e-01 1.6869826179529535e-01
4.7005255392948087e-01 9.0880219656788386e-01 1.6753571435115924e-01
4.9182227731179229e-01 9.0880219656788386e-01 1.6625068628761497e-01
5.0000000000000000e-01 9.0880219656788386e-01 1.6569703604489863e-01
5.0700103792138507e-01 9.0880219656788386e-01 1.6518901290039426e-01
5.1986506561203694e-01 9.0880219656788386e-01 1.6417569680635241e-01
5.4208762609380445e-01 9.0880219656788386e-01 1.6221241070785075e-01
5.7873514314739005e-01 9.0880219656788386e-01 1.5844494802642520e-01
6.4515003715281671e-01 9.0880219656788386e-01 1.4991192886806023e-01
7.2180469904021394e-01 9.0880219656788386e-01 1.3683328958008475e-01
7.7359307281499512e-01 9.0880219656788386e-01 1.2568740426082911e-01
8.1417029053001633e-01 9.0880219656788386e-01 1.1555513857326392e-01
8.4806609476980532e-01 9.0880219656788386e-01 1.0659205876360804e-01
8.7736219294670215e-01 9.0880219656788386e-01 9.9412599041912117e-02
9.0323063310520113e-01 9.0880219656788386e-01 9.4934148180894198e-02
9.2640967093800153e-01 9.0880219656788386e-01 9.4165624814233781e-02
9.4739492061643293e-01 9.0880219656788386e-01 9.7811995761775683e-02
9.6652773003120052e-01 9.0880219656788386e-01 1.0587651413638277e-01
9.8403360764219527e-01 9.0880219656788386e-01 1.1763435589164856e-01
9.9999999999999967e-01 9.0880219656788386e-01 1.2433749893829796e-01
0.0000000000000000e+00 9.4086631583654423e-01 9.6970401463968750e-02
2.8641865734330193e-02 9.4086631583654423e-01 9.2765295298008268e-02
5.9133684163454915e-02 9.4086631583654423e-01 9.5195501073667338e-02
9.1197803432115115e-02 9.4086631583654423e-01 1.1000829453160497e-01
1.2466144291192915e-01 9.4086631583654423e-01 1.2823534250762461e-01
1.5934074541476795e-01 9.4086631583654423e-01 1.4569654840080526e-01
1.9500594706251007e-01 9.4086631583654423e-01 1.6088989433682252e-01
2.3136574731855855e-01 9.4086631583654423e-01 1.7333814150707727e-01
2.6806557587916791e-01 9.4086631583654423e-01 1.8298936259977344e-01
3.0469927888671366e-01 9.4086631583654423e-01 1.9000619163258736e-01
3.4083029719816083e-01 9.4086631583654423e-01 1.9467816784730574e-01
3.7601018251503482e-01 9.4086631583654423e-01 1.9736822275918467e-01
4.0976803383757338e-01 9.4086631583654423e-01 1.9846914864166243e-01
4.4150578340996594e-01 9.4086631583654423e-01 1.9837352345594358e-01
4.7005255392948087e-01 9.4086631583654423e-01 1.9748295131175428e-01
4.9182227731179229e-01 9.4086631583654423e-01 1.9635416941546877e-01
5.0000000000000000e-01 9.4086631583654423e-01 1.9584150485718793e-01
5.0700103792138507e-01 9.4086631583654423e-01 1.9536429955499182e-01
5.1986506561203694e-01 9.4086631583654423e-01 1.9439786118850472e-01
5.4208762609380445e-01 9.4086631583654423e-01 1.9247285893567467e-01
5.7873514314739005e-01 9.4086631583654423e-01 1.8863148752720393e-01
6.4515003715281671e-01 9.4086631583654423e-01 1.7949943249656211e-01
7.2180469904021394e-01 9.4086631583654423e-01 1.6469553929373604e-01
7.7359307281499512e-01 9.4086631583654423e-01 1.5115765647304893e-01
8.1417029053001633e-01 9.4086631583654423e-01 1.3785600627364017e-01
8.4806609476980532e-01 9.4086631583654423e-01 1.2461832976153536e-01
8.7736219294670215e-01 9.4086631583654423e-01 1.1166461472241057e-01
9.0323063310520113e-01 9.4086631583654423e-01 9.9583840711962468e-02
9.2640967093800153e-01 9.4086631583654423e-01 8.9490556251314857e-02
9.4739492061643293e-01 9.4086631583654423e-01 8.3189444122912126e-02
9.6652773003120052e-01 9.4086631583654423e-01 8.2865724250727829e-02
9.8403360764219527e-01 9.4086631583654423e-01 8.9627924632962833e-02
9.9999999999999967e-01 9.4086631583654423e-01 9.4884076519895472e-02
0.0000000000000000e+00 9.7135813426566930e-01 5.5529361125275817e-02
2.8641865734330193e-02 9.7135813426566930e-01 6.6790587317527683e-02
5.9133684163454915e-02 9.7135813426566930e-01 9.2765295298007616e-02
9.1197803432115115e-02 9.7135813426566930e-01 1.2129755441529269e-01
1.2466144291192915e-01 9.7135813426566930e-01 1.4655434268122455e-01
1.5934074541476795e-01 9.7135813426566930e-01 1.6788172680257257e-01
1.9500594706251007e-01 9.7135813426566930e-01 1.8538020664426938e-01
2.3136574731855855e-01 9.7135813426566930e-01 1.9929927646102955e-01
2.6806557587916791e-01 9.7135813426566930e-01 2.0994325725244375e-01
3.0469927888671366e-01 9.7135813426566930e-01 2.1766294320746504e-01
3.4083029719816083e-01 9.7135813426566930e-01 2.2285228757994505e-01
3.7601018251503482e-01 9.7135813426566930e-01 2.2593313005561225e-01
4.0976803383757338e-01 9.7135813426566930e-01 2.2733100707076051e-01
4.4150578340996594e-01 9.7135813426566930e-01 2.2745607556168473e-01
4.7005255392948087e-01 9.7135813426566930e-01 2.2671890232042266e-01
4.9182227731179229e-01 9.7135813426566930e-01 2.2567872844870260e-01
5.0000000000000000e-01 9.7135813426566930e-01 2.2519020386108529e-01
5.0700103792138507e-01 9.7135813426566930e-01 2.2473112965463860e-01
5.1986506561203694e-01 9.7135813426566930e-01 2.2379220863854879e-01
5.4208762609380445e-01 9.7135813426566930e-01 2.2189117478776285e-01
5.7873514314739005e-01 9.7135813426566930e-01 2.1801468156291703e-01
6.4515003715281671e-01 9.7135813426566930e-01 2.0856388728353292e-01
7.2180469904021394e-01 9.7135813426566930e-01 1.9282959700523233e-01
7.7359307281499512e-01 9.7135813426566930e-01 1.7801166953311018e-01
8.1417029053001633e-01 9.7135813426566930e-01 1.6301029139615306e-01
8.4806609476980532e-01 9.7135813426566930e-01 1.4743349505789227e-01
8.7736219294670215e-01 9.7135813426566930e-01 1.3114245207667657e-01
9.0323063310520113e-01 9.7135813426566930e-01 1.1413570721511548e-01
9.2640967093800153e-01 9.7135813426566930e-01 9.6601608241471459e-02
9.4739492061643293e-01 9.7135813426566930e-01 7.9195773951763734e-02
9.6652773003120052e-01 9.7135813426566930e-01 6.3956931241076959e-02
9.8403360764219527e-01 9.7135813426566930e-01 5.6647777978601821e-02
9.9999999999999967e-01 9.7135813426566930e-01 5.6632253992198629e-02
0.0000000000000000e+00 9.9999999999999978e-01 0.0000000000000000e+00
2.8641865734330193e-02 9.9999999999999978e-01 5.5529361125275276e-02
5.9133684163454915e-02 9.9999999999999978e-01 9.6970401463967903e-02
9.1197803432115115e-02 9.9999999999999978e-01 1.3034509471920763e-01
1.2466144291192915e-01 9.9999999999999978e-01 1.5773047986089220e-01
1.5934074541476795e-01 9.9999999999999978e-01 1.8018574023839692e-01
1.9500594706251007e-01 9.9999999999999978e-01 1.9835469038653647e-01
2.3136574731855855e-01 9.9999999999999978e-01 2.1270525480521005e-01
2.6806557587916791e-01 9.9999999999999978e-01 2.2364431244918428e-01
3.0469927888671366e-01 9.9999999999999978e-01 2.3157598978007063e-01
3.4083029719816083e-01 9.9999999999999978e-01 2.3692363819081641e-01
3.7601018251503482e-01 9.9999999999999978e-01 2.4012558595913172e-01
4.0976803383757338e-01 9.9999999999999978e-01 2.4161645917560584e-01
4.4150578340996594e-01 9.9999999999999978e-01 2.4181123870359639e-01
4.7005255392948087e-01 9.9999999999999978e-01 2.4112288844058044e-01
4.9182227731179229e-01 9.9999999999999978e-01 2.4011111750557310e-01
5.0000000000000000e-01 9.9999999999999978e-01 2.3963055329391067e-01
5.0700103792138507e-01 9.9999999999999978e-01 2.3917747344520005e-01
5.1986506561203694e-01 9.9999999999999978e-01 2.3824767280550052e-01
5.4208762609380445e-01 9.9999999999999978e-01 2.3635505779119972e-01
5.7873514314739005e-01 9.9999999999999978e-01 2.3246945562805579e-01
6.4515003715281671e-01 9.9999999999999978e-01 2.2292315199789883e-01
7.2180469904021394e-01 9.9999999999999978e-01 2.0690691748881615e-01
7.7359307281499512e-01 9.9999999999999978e-01 1.9170683873011674e-01
8.1417029053001633e-01 9.9999999999999978e-01 1.7620441697117176e-01
8.4806609476980532e-01 9.9999999999999978e-01 1.5994434907580105e-01
8.7736219294670215e-01 9.9999999999999978e-01 1.4267735650601029e-01
9.0323063310520113e-01 9.9999999999999978e-01 1.2419543138964875e-01
9.2640967093800153e-01 9.9999999999999978e-01 1.0426316605620210e-01
9.4739492061643293e-01 9.9999999999999978e-01 8.2561393608295036e-02
9.6652773003120052e-01 9.9999999999999978e-01 5.8603533726924929e-02
9.8403360764219527e-01 9.9999999999999978e-01 3.1569618953365790e-02
9.9999999999999967e-01 9.9999999999999978e-01 0.0000000000000000e+00


==> data/example_II_2a/gradnorm_uniform_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 0.0000000000000000e+00 5.4998077031219603e-02
6.2500000000000000e-02 0.0000000000000000e+00 9.2105204706612279e-02
9.3750000000000000e-02 0.0000000000000000e+00 1.1956244990204135e-01
1.2500000000000000e-01 0.0000000000000000e+00 1.4014421432280838e-01
1.5625000000000000e-01 0.0000000000000000e+00 1.5523775361575684e-01
1.8750000000000000e-01 0.0000000000000000e+00 1.6561409157290435e-01
2.1875000000000000e-01 0.0000000000000000e+00 1.7171165038263983e-01
2.5000000000000000e-01 0.0000000000000000e+00 1.7375584011355111e-01
2.8125000000000000e-01 0.0000000000000000e+00 1.7181149578299229e-01
3.1250000000000000e-01 0.0000000000000000e+00 1.6579864511199832e-01
3.4375000000000000e-01 0.0000000000000000e+00 1.5547900823764182e-01
3.7500000000000000e-01 0.0000000000000000e+00 1.4040550456799239e-01
4.0625000000000000e-01 0.0000000000000000e+00 1.1980399675610429e-01
4.3750000000000000e-01 0.0000000000000000e+00 9.2290171524417597e-02
4.6875000000000000e-01 0.0000000000000000e+00 5.5098214663752768e-02
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.3125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.6250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.9375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.5625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.8750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.1875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.5000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.8125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-02 5.4998077031219603e-02
3.1250000000000000e-02 3.1250000000000000e-02 6.5228245779498775e-02
6.2500000000000000e-02 3.1250000000000000e-02 8.7075928103465192e-02
9.3750000000000000e-02 3.1250000000000000e-02 1.0985881286300195e-01
1.2500000000000000e-01 3.1250000000000000e-02 1.2842332784896365e-01
1.5625000000000000e-01 3.1250000000000000e-02 1.4249263057465475e-01
1.8750000000000000e-01 3.1250000000000000e-02 1.5231883343747196e-01
2.1875000000000000e-01 3.1250000000000000e-02 1.5814070179853565e-01
2.5000000000000000e-01 3.1250000000000000e-02 1.6010239145451402e-01
2.8125000000000000e-01 3.1250000000000000e-02 1.5824612977495836e-01
3.1250000000000000e-01 3.1250000000000000e-02 1.5251403429934987e-01
3.4375000000000000e-01 3.1250000000000000e-02 1.4274873136642885e-01
3.7500000000000000e-01 3.1250000000000000e-02 1.2870282075110057e-01
4.0625000000000000e-01 3.1250000000000000e-02 1.1012180251227721e-01
4.3750000000000000e-01 3.1250000000000000e-02 8.7287756990912818e-02
4.6875000000000000e-01 3.1250000000000000e-02 6.5370174642277568e-02
5.0000000000000000e-01 3.1250000000000000e-02 5.5098214663752768e-02
5.3125000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 3.1250000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 6.2500000000000000e-02 9.2387918343449227e-02
3.1250000000000000e-02 6.2500000000000000e-02 8.7287155928771398e-02
6.2500000000000000e-02 6.2500000000000000e-02 8.6878522816671605e-02
9.3750000000000000e-02 6.2500000000000000e-02 9.7083670612083728e-02
1.2500000000000000e-01 6.2500000000000000e-02 1.0934703345344783e-01
1.5625000000000000e-01 6.2500000000000000e-02 1.2008320293896857e-01
1.8750000000000000e-01 6.2500000000000000e-02 1.2810044366135270e-01
2.1875000000000000e-01 6.2500000000000000e-02 1.3301376276331450e-01
2.5000000000000000e-01 6.2500000000000000e-02 1.3470260761705011e-01
2.8125000000000000e-01 6.2500000000000000e-02 1.3313463995631927e-01
3.1250000000000000e-01 6.2500000000000000e-02 1.2832516958419493e-01
3.4375000000000000e-01 6.2500000000000000e-02 1.2038062258260764e-01
3.7500000000000000e-01 6.2500000000000000e-02 1.0967739058382982e-01
4.0625000000000000e-01 6.2500000000000000e-02 9.7406304078682671e-02
4.3750000000000000e-01 6.2500000000000000e-02 8.7161638344967110e-02
4.6875000000000000e-01 6.2500000000000000e-02 8.7522667949939431e-02
5.0000000000000000e-01 6.2500000000000000e-02 9.2604336675131210e-02
5.3125000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 6.2500000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 9.3750000000000000e-02 1.2069343139070041e-01
3.1250000000000000e-02 9.3750000000000000e-02 1.1083205123896599e-01
6.2500000000000000e-02 9.3750000000000000e-02 9.7691551457915748e-02
9.3750000000000000e-02 9.3750000000000000e-02 9.5046644383651943e-02
1.2500000000000000e-01 9.3750000000000000e-02 9.8366208760033338e-02
1.5625000000000000e-01 9.3750000000000000e-02 1.0364333899048754e-01
1.8750000000000000e-01 9.3750000000000000e-02 1.0851203728977214e-01
2.1875000000000000e-01 9.3750000000000000e-02 1.1180281336402169e-01
2.5000000000000000e-01 9.3750000000000000e-02 1.1299809491195950e-01
2.8125000000000000e-01 9.3750000000000000e-02 1.1194621276335280e-01
3.1250000000000000e-01 9.3750000000000000e-02 1.0877987031814478e-01
3.4375000000000000e-01 9.3750000000000000e-02 1.0400124107776319e-01
3.7500000000000000e-01 9.3750000000000000e-02 9.8771320507362717e-02
4.0625000000000000e-01 9.3750000000000000e-02 9.5457748424609870e-02
4.3750000000000000e-01 9.3750000000000000e-02 9.8082709675620175e-02
4.6875000000000000e-01 9.3750000000000000e-02 1.1120388086743753e-01
5.0000000000000000e-01 9.3750000000000000e-02 1.2106106613687893e-01
5.3125000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 9.3750000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.2500000000000000e-01 1.4297249596466077e-01
3.1250000000000000e-02 1.2500000000000000e-01 1.3099184388083865e-01
6.2500000000000000e-02 1.2500000000000000e-01 1.1129504862272560e-01
9.3750000000000000e-02 1.2500000000000000e-01 9.9471172369386032e-02
1.2500000000000000e-01 1.2500000000000000e-01 9.4054470908953650e-02
1.5625000000000000e-01 1.2500000000000000e-01 9.2731446605084672e-02
1.8750000000000000e-01 1.2500000000000000e-01 9.3310319243746789e-02
2.1875000000000000e-01 1.2500000000000000e-01 9.4253006416637503e-02
2.5000000000000000e-01 1.2500000000000000e-01 9.4713180689103560e-02
2.8125000000000000e-01 1.2500000000000000e-01 9.4420199923203205e-02
3.1250000000000000e-01 1.2500000000000000e-01 9.3624260117629199e-02
3.4375000000000000e-01 1.2500000000000000e-01 9.3156113297109586e-02
3.7500000000000000e-01 1.2500000000000000e-01 9.4548073694049287e-02
4.0625000000000000e-01 1.2500000000000000e-01 9.9999795769632777e-02
4.3750000000000000e-01 1.2500000000000000e-01 1.1184349247020164e-01
4.6875000000000000e-01 1.2500000000000000e-01 1.3155903409847522e-01
5.0000000000000000e-01 1.2500000000000000e-01 1.4355084394723300e-01
5.3125000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.2500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.5625000000000000e-01 1.6089777808388100e-01
3.1250000000000000e-02 1.5625000000000000e-01 1.4777100483980674e-01
6.2500000000000000e-02 1.5625000000000000e-01 1.2439995121367069e-01
9.3750000000000000e-02 1.5625000000000000e-01 1.0666164451525079e-01
1.2500000000000000e-01 1.5625000000000000e-01 9.4285257927146482e-02
1.5625000000000000e-01 1.5625000000000000e-01 8.6474529383715443e-02
1.8750000000000000e-01 1.5625000000000000e-01 8.2100772526423310e-02
2.1875000000000000e-01 1.5625000000000000e-01 8.0045095600312741e-02
2.5000000000000000e-01 1.5625000000000000e-01 7.9515534771263052e-02
2.8125000000000000e-01 1.5625000000000000e-01 8.0225067313233214e-02
3.1250000000000000e-01 1.5625000000000000e-01 8.2443864058324073e-02
3.4375000000000000e-01 1.5625000000000000e-01 8.6954191063368949e-02
3.7500000000000000e-01 1.5625000000000000e-01 9.4876764068002439e-02
4.0625000000000000e-01 1.5625000000000000e-01 1.0735050321660687e-01
4.3750000000000000e-01 1.5625000000000000e-01 1.2517840711201006e-01
4.6875000000000000e-01 1.5625000000000000e-01 1.4862259376830259e-01
5.0000000000000000e-01 1.5625000000000000e-01 1.6178083127109810e-01
5.3125000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.5625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8750000000000000e-01 1.7553018427699432e-01
3.1250000000000000e-02 1.8750000000000000e-01 1.6170535513621989e-01
6.2500000000000000e-02 1.8750000000000000e-01 1.3608853045737079e-01
9.3750000000000000e-02 1.8750000000000000e-01 1.1452877068809868e-01
1.2500000000000000e-01 1.8750000000000000e-01 9.7095414188872770e-02
1.5625000000000000e-01 1.8750000000000000e-01 8.3742965363896055e-02
1.8750000000000000e-01 1.8750000000000000e-01 7.4362790886985608e-02
2.1875000000000000e-01 1.8750000000000000e-01 6.8831247795261438e-02
2.5000000000000000e-01 1.8750000000000000e-01 6.7051681429119006e-02
2.8125000000000000e-01 1.8750000000000000e-01 6.8989133524221008e-02
3.1250000000000000e-01 1.8750000000000000e-01 7.4685768185242668e-02
3.4375000000000000e-01 1.8750000000000000e-01 8.4245974918326277e-02
3.7500000000000000e-01 1.8750000000000000e-01 9.7797632000038312e-02
4.0625000000000000e-01 1.8750000000000000e-01 1.1544292120591892e-01
4.3750000000000000e-01 1.8750000000000000e-01 1.3720489413091311e-01
4.6875000000000000e-01 1.8750000000000000e-01 1.6297630838338895e-01
5.0000000000000000e-01 1.8750000000000000e-01 1.7686241221126550e-01
5.3125000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.8750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.1875000000000000e-01 1.8760690000012759e-01
3.1250000000000000e-02 2.1875000000000000e-01 1.7332264335665465e-01
6.2500000000000000e-02 2.1875000000000000e-01 1.4623653628733496e-01
9.3750000000000000e-02 2.1875000000000000e-01 1.2212781082694063e-01
1.2500000000000000e-01 2.1875000000000000e-01 1.0111995418353403e-01
1.5625000000000000e-01 2.1875000000000000e-01 8.3417420650884255e-02
1.8750000000000000e-01 2.1875000000000000e-01 6.9489153718800295e-02
2.1875000000000000e-01 2.1875000000000000e-01 6.0260375963449915e-02
2.5000000000000000e-01 2.1875000000000000e-01 5.6975468758363193e-02
2.8125000000000000e-01 2.1875000000000000e-01 6.0319570696496939e-02
3.1250000000000000e-01 2.1875000000000000e-01 6.9697222106485920e-02
3.4375000000000000e-01 2.1875000000000000e-01 8.3891296564442649e-02
3.7500000000000000e-01 2.1875000000000000e-01 1.0195299802551090e-01
4.0625000000000000e-01 2.1875000000000000e-01 1.2336337753202133e-01
4.3750000000000000e-01 2.1875000000000000e-01 1.4785137230471915e-01
4.6875000000000000e-01 2.1875000000000000e-01 1.7521733778463966e-01
5.0000000000000000e-01 2.1875000000000000e-01 1.8960852127782368e-01
5.3125000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.1875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.5000000000000000e-01 1.9766824476474126e-01
3.1250000000000000e-02 2.5000000000000000e-01 1.8306581937088523e-01
6.2500000000000000e-02 2.5000000000000000e-01 1.5497038743666181e-01
9.3750000000000000e-02 2.5000000000000000e-01 1.2910313503311652e-01
1.2500000000000000e-01 2.5000000000000000e-01 1.0556488223915536e-01
1.5625000000000000e-01 2.5000000000000000e-01 8.4592624078480505e-02
1.8750000000000000e-01 2.5000000000000000e-01 6.6851048350505426e-02
2.1875000000000000e-01 2.5000000000000000e-01 5.3991142335255947e-02
2.5000000000000000e-01 2.5000000000000000e-01 4.8966308016546743e-02
2.8125000000000000e-01 2.5000000000000000e-01 5.3809140876206377e-02
3.1250000000000000e-01 2.5000000000000000e-01 6.6789777077567891e-02
3.4375000000000000e-01 2.5000000000000000e-01 8.4958137561334440e-02
3.7500000000000000e-01 2.5000000000000000e-01 1.0655628766775870e-01
4.0625000000000000e-01 2.5000000000000000e-01 1.3079978647340745e-01
4.3750000000000000e-01 2.5000000000000000e-01 1.5732340628162034e-01
4.6875000000000000e-01 2.5000000000000000e-01 1.8589456190487028e-01
5.0000000000000000e-01 2.5000000000000000e-01 2.0067543366628804e-01
5.3125000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.5000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.8125000000000000e-01 2.0612198628066153e-01
3.1250000000000000e-02 2.8125000000000000e-01 1.9129242125019355e-01
6.2500000000000000e-02 2.8125000000000000e-01 1.6248180181600280e-01
9.3750000000000000e-02 2.8125000000000000e-01 1.3537015430705807e-01
1.2500000000000000e-01 2.8125000000000000e-01 1.1002334620529709e-01
1.5625000000000000e-01 2.8125000000000000e-01 8.6640311418095861e-02
1.8750000000000000e-01 2.8125000000000000e-01 6.5874787207948149e-02
2.1875000000000000e-01 2.8125000000000000e-01 4.9697633834954555e-02
2.5000000000000000e-01 2.8125000000000000e-01 4.2737463651743558e-02
2.8125000000000000e-01 2.8125000000000000e-01 4.9037361868628844e-02
3.1250000000000000e-01 2.8125000000000000e-01 6.5310692849628704e-02
3.4375000000000000e-01 2.8125000000000000e-01 8.6775801815601780e-02
3.7500000000000000e-01 2.8125000000000000e-01 1.1120438502948791e-01
4.0625000000000000e-01 2.8125000000000000e-01 1.3772846257519938e-01
4.3750000000000000e-01 2.8125000000000000e-01 1.6593223084516401e-01
4.6875000000000000e-01 2.8125000000000000e-01 1.9552986012056328e-01
5.0000000000000000e-01 2.8125000000000000e-01 2.1065226592419692e-01
5.3125000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.8125000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-01 2.1327891535464458e-01
3.1250000000000000e-02 3.1250000000000000e-01 1.9828539186334673e-01
6.2500000000000000e-02 3.1250000000000000e-01 1.6896144648144504e-01
9.3750000000000000e-02 3.1250000000000000e-01 1.4095887551453917e-01
1.2500000000000000e-01 3.1250000000000000e-01 1.1431283841183654e-01
1.5625000000000000e-01 3.1250000000000000e-01 8.9171089354528735e-02
1.8750000000000000e-01 3.1250000000000000e-01 6.6097481245933440e-02
2.1875000000000000e-01 3.1250000000000000e-01 4.7075034749226370e-02
2.5000000000000000e-01 3.1250000000000000e-01 3.8036969421482415e-02
2.8125000000000000e-01 3.1250000000000000e-01 4.5573869070183237e-02
3.1250000000000000e-01 3.1250000000000000e-01 6.4685994985248754e-02
3.4375000000000000e-01 3.1250000000000000e-01 8.8881433945961943e-02
3.7500000000000000e-01 3.1250000000000000e-01 1.1570619636571494e-01
4.0625000000000000e-01 3.1250000000000000e-01 1.4426187085686437e-01
4.3750000000000000e-01 3.1250000000000000e-01 1.7405035302543342e-01
4.6875000000000000e-01 3.1250000000000000e-01 2.0466716952691319e-01
5.0000000000000000e-01 3.1250000000000000e-01 2.2014153680686674e-01
5.3125000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.1250000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.4375000000000000e-01 2.1937371973769215e-01
3.1250000000000000e-02 3.4375000000000000e-01 2.0426317754254661e-01
6.2500000000000000e-02 3.4375000000000000e-01 1.7457404190177664e-01
9.3750000000000000e-02 3.4375000000000000e-01 1.4593854321738808e-01
1.2500000000000000e-01 3.4375000000000000e-01 1.1836774562782928e-01
1.5625000000000000e-01 3.4375000000000000e-01 9.1962925497281300e-02
1.8750000000000000e-01 3.4375000000000000e-01 6.7182467018638004e-02
2.1875000000000000e-01 3.4375000000000000e-01 4.5848285023600027e-02
2.5000000000000000e-01 3.4375000000000000e-01 3.4645013093565789e-02
2.8125000000000000e-01 3.4375000000000000e-01 4.2986144252531895e-02
3.1250000000000000e-01 3.4375000000000000e-01 6.4415513712936398e-02
3.4375000000000000e-01 3.4375000000000000e-01 9.0920896117554759e-02
3.7500000000000000e-01 3.4375000000000000e-01 1.1995151168940406e-01
4.0625000000000000e-01 3.4375000000000000e-01 1.5057175691392949e-01
4.3750000000000000e-01 3.4375000000000000e-01 1.8212209511214453e-01
4.6875000000000000e-01 3.4375000000000000e-01 2.1395384297734535e-01
5.0000000000000000e-01 3.4375000000000000e-01 2.2986643817493668e-01
5.3125000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.4375000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.7500000000000000e-01 2.2457773477888965e-01
3.1250000000000000e-02 3.7500000000000000e-01 2.0938726663041918e-01
6.2500000000000000e-02 3.7500000000000000e-01 1.7944866248082184e-01
9.3750000000000000e-02 3.7500000000000000e-01 1.5038022356529093e-01
1.2500000000000000e-01 3.7500000000000000e-01 1.2217450546286847e-01
1.5625000000000000e-01 3.7500000000000000e-01 9.4894442831527273e-02
1.8750000000000000e-01 3.7500000000000000e-01 6.8900749639873624e-02
2.1875000000000000e-01 3.7500000000000000e-01 4.5779416910524035e-02
2.5000000000000000e-01 3.7500000000000000e-01 3.2372110582087894e-02
2.8125000000000000e-01 3.7500000000000000e-01 4.0849357584853516e-02
3.1250000000000000e-01 3.7500000000000000e-01 6.4028813253029754e-02
3.4375000000000000e-01 3.7500000000000000e-01 9.2527789017454676e-02
3.7500000000000000e-01 3.7500000000000000e-01 1.2378247374187776e-01
4.0625000000000000e-01 3.7500000000000000e-01 1.5682597403961671e-01
4.3750000000000000e-01 3.7500000000000000e-01 1.9071305079879372e-01
4.6875000000000000e-01 3.7500000000000000e-01 2.2429319760256194e-01
5.0000000000000000e-01 3.7500000000000000e-01 2.4086597650755237e-01
5.3125000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.7500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.0625000000000000e-01 2.2900702527609779e-01
3.1250000000000000e-02 4.0625000000000000e-01 2.1376751405107372e-01
6.2500000000000000e-02 4.0625000000000000e-01 1.8367488154869754e-01
9.3750000000000000e-02 4.0625000000000000e-01 1.5433725755542718e-01
1.2500000000000000e-01 4.0625000000000000e-01 1.2573293949973702e-01
1.5625000000000000e-01 4.0625000000000000e-01 9.7893868231696560e-02
1.8750000000000000e-01 4.0625000000000000e-01 7.1095923724789983e-02
2.1875000000000000e-01 4.0625000000000000e-01 4.6666722533250410e-02
2.5000000000000000e-01 4.0625000000000000e-01 3.1061340912122471e-02
2.8125000000000000e-01 4.0625000000000000e-01 3.8760236749004570e-02
3.1250000000000000e-01 4.0625000000000000e-01 6.3036115221533351e-02
3.4375000000000000e-01 4.0625000000000000e-01 9.3184831094977813e-02
3.7500000000000000e-01 4.0625000000000000e-01 1.2677456391484374e-01
4.0625000000000000e-01 4.0625000000000000e-01 1.6305211890915119e-01
4.3750000000000000e-01 4.0625000000000000e-01 2.0060284840381967e-01
4.6875000000000000e-01 4.0625000000000000e-01 2.3718961918120857e-01
5.0000000000000000e-01 4.0625000000000000e-01 2.5493602039904723e-01
5.3125000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.0625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.3750000000000000e-01 2.3272782053932578e-01
3.1250000000000000e-02 4.3750000000000000e-01 2.1746601384976341e-01
6.2500000000000000e-02 4.3750000000000000e-01 1.8730143731143217e-01
9.3750000000000000e-02 4.3750000000000000e-01 1.5783469401898867e-01
1.2500000000000000e-01 4.3750000000000000e-01 1.2903305164121676e-01
1.5625000000000000e-01 4.3750000000000000e-01 1.0090320244138580e-01
1.8750000000000000e-01 4.3750000000000000e-01 7.3647453441752220e-02
2.1875000000000000e-01 4.3750000000000000e-01 4.8333991083318685e-02
2.5000000000000000e-01 4.3750000000000000e-01 3.0594208803684821e-02
2.8125000000000000e-01 4.3750000000000000e-01 3.6365452895458686e-02
3.1250000000000000e-01 4.3750000000000000e-01 6.0918190050970156e-02
3.4375000000000000e-01 4.3750000000000000e-01 9.2162647746080129e-02
3.7500000000000000e-01 4.3750000000000000e-01 1.2782817437627275e-01
4.0625000000000000e-01 4.3750000000000000e-01 1.6844297510992579e-01
4.3750000000000000e-01 4.3750000000000000e-01 2.1301726831093273e-01
4.6875000000000000e-01 4.3750000000000000e-01 2.5569675860054492e-01
5.0000000000000000e-01 4.3750000000000000e-01 2.7589057705926323e-01
5.3125000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.3750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.6875000000000000e-01 2.3576059211842371e-01
3.1250000000000000e-02 4.6875000000000000e-01 2.2050027086769419e-01
6.2500000000000000e-02 4.6875000000000000e-01 1.9033638944938960e-01
9.3750000000000000e-02 4.6875000000000000e-01 1.6086398025116655e-01
1.2500000000000000e-01 4.6875000000000000e-01 1.3204172358001195e-01
1.5625000000000000e-01 4.6875000000000000e-01 1.0385524082118207e-01
1.8750000000000000e-01 4.6875000000000000e-01 7.6441433500468392e-02
2.1875000000000000e-01 4.6875000000000000e-01 5.0615528413980794e-02
2.5000000000000000e-01 4.6875000000000000e-01 3.0894408156231824e-02
2.8125000000000000e-01 4.6875000000000000e-01 3.3414805808491800e-02
3.1250000000000000e-01 4.6875000000000000e-01 5.7191402025637085e-02
3.4375000000000000e-01 4.6875000000000000e-01 8.8620961783641219e-02
3.7500000000000000e-01 4.6875000000000000e-01 1.2534744432512837e-01
4.0625000000000000e-01 4.6875000000000000e-01 1.6898764399611893e-01
4.3750000000000000e-01 4.6875000000000000e-01 2.2667956934909730e-01
4.6875000000000000e-01 4.6875000000000000e-01 2.9106489824241910e-01
5.0000000000000000e-01 4.6875000000000000e-01 3.1365021536450427e-01
5.3125000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.6875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 2.3808361217559870e-01
3.1250000000000000e-02 5.0000000000000000e-01 2.2284627461683787e-01
6.2500000000000000e-02 5.0000000000000000e-01 1.9274858322088159e-01
9.3750000000000000e-02 5.0000000000000000e-01 1.6338148085567097e-01
1.2500000000000000e-01 5.0000000000000000e-01 1.3469679921350405e-01
1.5625000000000000e-01 5.0000000000000000e-01 1.0666186463011725e-01
1.8750000000000000e-01 5.0000000000000000e-01 7.9353735500366160e-02
2.1875000000000000e-01 5.0000000000000000e-01 5.3346087252420682e-02
2.5000000000000000e-01 5.0000000000000000e-01 3.1922470467343582e-02
2.8125000000000000e-01 5.0000000000000000e-01 2.9841866734659918e-02
3.1250000000000000e-01 5.0000000000000000e-01 5.1523230833243006e-02
3.4375000000000000e-01 5.0000000000000000e-01 8.1938369297914815e-02
3.7500000000000000e-01 5.0000000000000000e-01 1.1782351933166270e-01
4.0625000000000000e-01 5.0000000000000000e-01 1.6133078232330630e-01
4.3750000000000000e-01 5.0000000000000000e-01 2.1791713071626628e-01
4.6875000000000000e-01 5.0000000000000000e-01 3.4892080169603396e-01
5.0000000000000000e-01 5.0000000000000000e-01 3.9714842303408066e-01
5.3125000000000000e-01 5.0000000000000000e-01 3.1365021536450449e-01
5.6250000000000000e-01 5.0000000000000000e-01 2.7589057705926334e-01
5.9375000000000000e-01 5.0000000000000000e-01 2.5493602039904745e-01
6.2500000000000000e-01 5.0000000000000000e-01 2.4086597650755245e-01
6.5625000000000000e-01 5.0000000000000000e-01 2.2986643817493677e-01
6.8750000000000000e-01 5.0000000000000000e-01 2.2014153680686679e-01
7.1875000000000000e-01 5.0000000000000000e-01 2.1065226592419700e-01
7.5000000000000000e-01 5.0000000000000000e-01 2.0067543366628801e-01
7.8125000000000000e-01 5.0000000000000000e-01 1.8960852127782377e-01
8.1250000000000000e-01 5.0000000000000000e-01 1.7686241221126558e-01
8.4375000000000000e-01 5.0000000000000000e-01 1.6178083127109827e-01
8.7500000000000000e-01 5.0000000000000000e-01 1.4355084394723319e-01
9.0625000000000000e-01 5.0000000000000000e-01 1.2106106613687909e-01
9.3750000000000000e-01 5.0000000000000000e-01 9.2604336675131280e-02
9.6875000000000000e-01 5.0000000000000000e-01 5.5098214663752802e-02
1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.3125000000000000e-01 2.3963647661073401e-01
3.1250000000000000e-02 5.3125000000000000e-01 2.2444185222143134e-01
6.2500000000000000e-02 5.3125000000000000e-01 1.9447043597191624e-01
9.3750000000000000e-02 5.3125000000000000e-01 1.6531024647247511e-01
1.2500000000000000e-01 5.3125000000000000e-01 1.3690738196330365e-01
1.5625000000000000e-01 5.3125000000000000e-01 1.0921255840030532e-01
1.8750000000000000e-01 5.3125000000000000e-01 8.2247350007067427e-02
2.1875000000000000e-01 5.3125000000000000e-01 5.6362768475969209e-02
2.5000000000000000e-01 5.3125000000000000e-01 3.3662339329441689e-02
2.8125000000000000e-01 5.3125000000000000e-01 2.5879397722628147e-02
3.1250000000000000e-01 5.3125000000000000e-01 4.3830065737410995e-02
3.4375000000000000e-01 5.3125000000000000e-01 7.1986196330044300e-02
3.7500000000000000e-01 5.3125000000000000e-01 1.0508611014133154e-01
4.0625000000000000e-01 5.3125000000000000e-01 1.4375390742186453e-01
4.3750000000000000e-01 5.3125000000000000e-01 1.9305499812374835e-01
4.6875000000000000e-01 5.3125000000000000e-01 2.3592541702414097e-01
5.0000000000000000e-01 5.3125000000000000e-01 3.4892080169603418e-01
5.3125000000000000e-01 5.3125000000000000e-01 2.9106489824241932e-01
5.6250000000000000e-01 5.3125000000000000e-01 2.5569675860054514e-01
5.9375000000000000e-01 5.3125000000000000e-01 2.3718961918120879e-01
6.2500000000000000e-01 5.3125000000000000e-01 2.2429319760256214e-01
6.5625000000000000e-01 5.3125000000000000e-01 2.1395384297734543e-01
6.8750000000000000e-01 5.3125000000000000e-01 2.0466716952691325e-01
7.1875000000000000e-01 5.3125000000000000e-01 1.9552986012056331e-01
7.5000000000000000e-01 5.3125000000000000e-01 1.8589456190487033e-01
7.8125000000000000e-01 5.3125000000000000e-01 1.7521733778463974e-01
8.1250000000000000e-01 5.3125000000000000e-01 1.6297630838338908e-01
8.4375000000000000e-01 5.3125000000000000e-01 1.4862259376830278e-01
8.7500000000000000e-01 5.3125000000000000e-01 1.3155903409847539e-01
9.0625000000000000e-01 5.3125000000000000e-01 1.1120388086743770e-01
9.3750000000000000e-01 5.3125000000000000e-01 8.7522667949939500e-02
9.6875000000000000e-01 5.3125000000000000e-01 6.5370174642277609e-02
1.0000000000000000e+00 5.3125000000000000e-01 5.5098214663752802e-02
0.0000000000000000e+00 5.6250000000000000e-01 2.4032375166252179e-01
3.1250000000000000e-02 5.6250000000000000e-01 2.2519040046912245e-01
6.2500000000000000e-02 5.6250000000000000e-01 1.9540194555434948e-01
9.3750000000000000e-02 5.6250000000000000e-01 1.6654457441384374e-01
1.2500000000000000e-01 5.6250000000000000e-01 1.3855940598876446e-01
1.5625000000000000e-01 5.6250000000000000e-01 1.1138178065493425e-01
1.8750000000000000e-01 5.6250000000000000e-01 8.4982893071936766e-02
2.1875000000000000e-01 5.6250000000000000e-01 5.9520862583929940e-02
2.5000000000000000e-01 5.6250000000000000e-01 3.6113258534722123e-02
2.8125000000000000e-01 5.6250000000000000e-01 2.2256787570178953e-02
3.1250000000000000e-01 5.6250000000000000e-01 3.4285784660378966e-02
3.4375000000000000e-01 5.6250000000000000e-01 5.9179406016969104e-02
3.7500000000000000e-01 5.6250000000000000e-01 8.8160236514985155e-02
4.0625000000000000e-01 5.6250000000000000e-01 1.2035242587143413e-01
4.3750000000000000e-01 5.6250000000000000e-01 1.5409260479061920e-01
4.6875000000000000e-01 5.6250000000000000e-01 1.9305499812374827e-01
5.0000000000000000e-01 5.6250000000000000e-01 2.1791713071626620e-01
5.3125000000000000e-01 5.6250000000000000e-01 2.2667956934909755e-01
5.6250000000000000e-01 5.6250000000000000e-01 2.1301726831093284e-01
5.9375000000000000e-01 5.6250000000000000e-01 2.0060284840381992e-01
6.2500000000000000e-01 5.6250000000000000e-01 1.9071305079879386e-01
6.5625000000000000e-01 5.6250000000000000e-01 1.8212209511214461e-01
6.8750000000000000e-01 5.6250000000000000e-01 1.7405035302543365e-01
7.1875000000000000e-01 5.6250000000000000e-01 1.6593223084516406e-01
7.5000000000000000e-01 5.6250000000000000e-01 1.5732340628162039e-01
7.8125000000000000e-01 5.6250000000000000e-01 1.4785137230471920e-01
8.1250000000000000e-01 5.6250000000000000e-01 1.3720489413091325e-01
8.4375000000000000e-01 5.6250000000000000e-01 1.2517840711201028e-01
8.7500000000000000e-01 5.6250000000000000e-01 1.1184349247020180e-01
9.0625000000000000e-01 5.6250000000000000e-01 9.8082709675620314e-02
9.3750000000000000e-01 5.6250000000000000e-01 8.7161638344967277e-02
9.6875000000000000e-01 5.6250000000000000e-01 8.7287756990912874e-02
1.0000000000000000e+00 5.6250000000000000e-01 9.2290171524417680e-02
0.0000000000000000e+00 5.9375000000000000e-01 2.4001859777144813e-01
3.1250000000000000e-02 5.9375000000000000e-01 2.2496480976136979e-01
6.2500000000000000e-02 5.9375000000000000e-01 1.9541559171908113e-01
9.3750000000000000e-02 5.9375000000000000e-01 1.6695674406347180e-01
1.2500000000000000e-01 5.9375000000000000e-01 1.3952534377787265e-01
1.5625000000000000e-01 5.9375000000000000e-01 1.1304315816509417e-01
1.8750000000000000e-01 5.9375000000000000e-01 8.7438979968739450e-02
2.1875000000000000e-01 5.9375000000000000e-01 6.2720555184901411e-02
2.5000000000000000e-01 5.9375000000000000e-01 3.9300341360958460e-02
2.8125000000000000e-01 5.9375000000000000e-01 2.0459913326245912e-02
3.1250000000000000e-01 5.9375000000000000e-01 2.3299407445048926e-02
3.4375000000000000e-01 5.9375000000000000e-01 4.4193278059167715e-02
3.7500000000000000e-01 5.9375000000000000e-01 6.8749399426617050e-02
4.0625000000000000e-01 5.9375000000000000e-01 9.4395840732953040e-02
4.3750000000000000e-01 5.9375000000000000e-01 1.2035242587143415e-01
4.6875000000000000e-01 5.9375000000000000e-01 1.4375390742186450e-01
5.0000000000000000e-01 5.9375000000000000e-01 1.6133078232330614e-01
5.3125000000000000e-01 5.9375000000000000e-01 1.6898764399611882e-01
5.6250000000000000e-01 5.9375000000000000e-01 1.6844297510992576e-01
5.9375000000000000e-01 5.9375000000000000e-01 1.6305211890915106e-01
6.2500000000000000e-01 5.9375000000000000e-01 1.5682597403961704e-01
6.5625000000000000e-01 5.9375000000000000e-01 1.5057175691392954e-01
6.8750000000000000e-01 5.9375000000000000e-01 1.4426187085686448e-01
7.1875000000000000e-01 5.9375000000000000e-01 1.3772846257519950e-01
7.5000000000000000e-01 5.9375000000000000e-01 1.3079978647340745e-01
7.8125000000000000e-01 5.9375000000000000e-01 1.2336337753202135e-01
8.1250000000000000e-01 5.9375000000000000e-01 1.1544292120591892e-01
8.4375000000000000e-01 5.9375000000000000e-01 1.0735050321660698e-01
8.7500000000000000e-01 5.9375000000000000e-01 9.9999795769632957e-02
9.0625000000000000e-01 5.9375000000000000e-01 9.5457748424610009e-02
9.3750000000000000e-01 5.9375000000000000e-01 9.7406304078682823e-02
9.6875000000000000e-01 5.9375000000000000e-01 1.1012180251227738e-01
1.0000000000000000e+00 5.9375000000000000e-01 1.1980399675610441e-01
0.0000000000000000e+00 6.2500000000000000e-01 2.3856595878024861e-01
3.1250000000000000e-02 6.2500000000000000e-01 2.2361114470464125e-01
6.2500000000000000e-02 6.2500000000000000e-01 1.9436161437878094e-01
9.3750000000000000e-02 6.2500000000000000e-01 1.6640521366697666e-01
1.2500000000000000e-01 6.2500000000000000e-01 1.3967687595823514e-01
1.5625000000000000e-01 6.2500000000000000e-01 1.1408831787219341e-01
1.8750000000000000e-01 6.2500000000000000e-01 8.9538358044623234e-02
2.1875000000000000e-01 6.2500000000000000e-01 6.5938232048575754e-02
2.5000000000000000e-01 6.2500000000000000e-01 4.3299962235620049e-02
2.8125000000000000e-01 6.2500000000000000e-01 2.2293733456244341e-02
3.1250000000000000e-01 6.2500000000000000e-01 1.1979847586200252e-02
3.4375000000000000e-01 6.2500000000000000e-01 2.7692164111396814e-02
3.7500000000000000e-01 6.2500000000000000e-01 4.8186361416198357e-02
4.0625000000000000e-01 6.2500000000000000e-01 6.8749399426617133e-02
4.3750000000000000e-01 6.2500000000000000e-01 8.8160236514985377e-02
4.6875000000000000e-01 6.2500000000000000e-01 1.0508611014133175e-01
5.0000000000000000e-01 6.2500000000000000e-01 1.1782351933166271e-01
5.3125000000000000e-01 6.2500000000000000e-01 1.2534744432512837e-01
5.6250000000000000e-01 6.2500000000000000e-01 1.2782817437627261e-01
5.9375000000000000e-01 6.2500000000000000e-01 1.2677456391484362e-01
6.2500000000000000e-01 6.2500000000000000e-01 1.2378247374187777e-01
6.5625000000000000e-01 6.2500000000000000e-01 1.1995151168940403e-01
6.8750000000000000e-01 6.2500000000000000e-01 1.1570619636571501e-01
7.1875000000000000e-01 6.2500000000000000e-01 1.1120438502948815e-01
7.5000000000000000e-01 6.2500000000000000e-01 1.0655628766775900e-01
7.8125000000000000e-01 6.2500000000000000e-01 1.0195299802551093e-01
8.1250000000000000e-01 6.2500000000000000e-01 9.7797632000038562e-02
8.4375000000000000e-01 6.2500000000000000e-01 9.4876764068002564e-02
8.7500000000000000e-01 6.2500000000000000e-01 9.4548073694049453e-02
9.0625000000000000e-01 6.2500000000000000e-01 9.8771320507362911e-02
9.3750000000000000e-01 6.2500000000000000e-01 1.0967739058382998e-01
9.6875000000000000e-01 6.2500000000000000e-01 1.2870282075110076e-01
1.0000000000000000e+00 6.2500000000000000e-01 1.4040550456799261e-01
0.0000000000000000e+00 6.5625000000000000e-01 2.3578469495345783e-01
3.1250000000000000e-02 6.5625000000000000e-01 2.2095147745606306e-01
6.2500000000000000e-02 6.5625000000000000e-01 1.9207312485557351e-01
9.3750000000000000e-02 6.5625000000000000e-01 1.6474378673804768e-01
1.2500000000000000e-01 6.5625000000000000e-01 1.3889990432888419e-01
1.5625000000000000e-01 6.5625000000000000e-01 1.1444906599746762e-01
1.8750000000000000e-01 6.5625000000000000e-01 9.1276669711045019e-02
2.1875000000000000e-01 6.5625000000000000e-01 6.9255455674913230e-02
2.5000000000000000e-01 6.5625000000000000e-01 4.8259723686888807e-02
2.8125000000000000e-01 6.5625000000000000e-01 2.8195571997180448e-02
3.1250000000000000e-01 6.5625000000000000e-01 9.2229191534909973e-03
3.4375000000000000e-01 6.5625000000000000e-01 1.0310741431077590e-02
3.7500000000000000e-01 6.5625000000000000e-01 2.7692164111396782e-02
4.0625000000000000e-01 6.5625000000000000e-01 4.4193278059167541e-02
4.3750000000000000e-01 6.5625000000000000e-01 5.9179406016969111e-02
4.6875000000000000e-01 6.5625000000000000e-01 7.1986196330044480e-02
5.0000000000000000e-01 6.5625000000000000e-01 8.1938369297914995e-02
5.3125000000000000e-01 6.5625000000000000e-01 8.8620961783641428e-02
5.6250000000000000e-01 6.5625000000000000e-01 9.2162647746079990e-02
5.9375000000000000e-01 6.5625000000000000e-01 9.3184831094977827e-02
6.2500000000000000e-01 6.5625000000000000e-01 9.2527789017454676e-02
6.5625000000000000e-01 6.5625000000000000e-01 9.0920896117554842e-02
6.8750000000000000e-01 6.5625000000000000e-01 8.8881433945961805e-02
7.1875000000000000e-01 6.5625000000000000e-01 8.6775801815601988e-02
7.5000000000000000e-01 6.5625000000000000e-01 8.4958137561334746e-02
7.8125000000000000e-01 6.5625000000000000e-01 8.3891296564442747e-02
8.1250000000000000e-01 6.5625000000000000e-01 8.4245974918326250e-02
8.4375000000000000e-01 6.5625000000000000e-01 8.6954191063369130e-02
8.7500000000000000e-01 6.5625000000000000e-01 9.3156113297109919e-02
9.0625000000000000e-01 6.5625000000000000e-01 1.0400124107776339e-01
9.3750000000000000e-01 6.5625000000000000e-01 1.2038062258260789e-01
9.6875000000000000e-01 6.5625000000000000e-01 1.4274873136642910e-01
1.0000000000000000e+00 6.5625000000000000e-01 1.5547900823764202e-01
0.0000000000000000e+00 6.8750000000000000e-01 2.3146787592184292e-01
3.1250000000000000e-02 6.8750000000000000e-01 2.1678519442879046e-01
6.2500000000000000e-02 6.8750000000000000e-01 1.8837072360803681e-01
9.3750000000000000e-02 6.8750000000000000e-01 1.6183198289764431e-01
1.2500000000000000e-01 6.8750000000000000e-01 1.3711266946937584e-01
1.5625000000000000e-01 6.8750000000000000e-01 1.1412359274693119e-01
1.8750000000000000e-01 6.8750000000000000e-01 9.2752761709966075e-02
2.1875000000000000e-01 6.8750000000000000e-01 7.2879619499399778e-02
2.5000000000000000e-01 6.8750000000000000e-01 5.4396200601269609e-02
2.8125000000000000e-01 6.8750000000000000e-01 3.7249717644015128e-02
3.1250000000000000e-01 6.8750000000000000e-01 2.1598160758772578e-02
3.4375000000000000e-01 6.8750000000000000e-01 9.2229191534910129e-03
3.7500000000000000e-01 6.8750000000000000e-01 1.1979847586200363e-02
4.0625000000000000e-01 6.8750000000000000e-01 2.3299407445048746e-02
4.3750000000000000e-01 6.8750000000000000e-01 3.4285784660378793e-02
4.6875000000000000e-01 6.8750000000000000e-01 4.3830065737410717e-02
5.0000000000000000e-01 6.8750000000000000e-01 5.1523230833243006e-02
5.3125000000000000e-01 6.8750000000000000e-01 5.7191402025637134e-02
5.6250000000000000e-01 6.8750000000000000e-01 6.0918190050970274e-02
5.9375000000000000e-01 6.8750000000000000e-01 6.3036115221533282e-02
6.2500000000000000e-01 6.8750000000000000e-01 6.4028813253029782e-02
6.5625000000000000e-01 6.8750000000000000e-01 6.4415513712936717e-02
6.8750000000000000e-01 6.8750000000000000e-01 6.4685994985248602e-02
7.1875000000000000e-01 6.8750000000000000e-01 6.5310692849628427e-02
7.5000000000000000e-01 6.8750000000000000e-01 6.6789777077567739e-02
7.8125000000000000e-01 6.8750000000000000e-01 6.9697222106485865e-02
8.1250000000000000e-01 6.8750000000000000e-01 7.4685768185242599e-02
8.4375000000000000e-01 6.8750000000000000e-01 8.2443864058323893e-02
8.7500000000000000e-01 6.8750000000000000e-01 9.3624260117629129e-02
9.0625000000000000e-01 6.8750000000000000e-01 1.0877987031814521e-01
9.3750000000000000e-01 6.8750000000000000e-01 1.2832516958419526e-01
9.6875000000000000e-01 6.8750000000000000e-01 1.5251403429935004e-01
1.0000000000000000e+00 6.8750000000000000e-01 1.6579864511199854e-01
0.0000000000000000e+00 7.1875000000000000e-01 2.2538028161514256e-01
3.1250000000000000e-02 7.1875000000000000e-01 2.1088809869478983e-01
6.2500000000000000e-02 7.1875000000000000e-01 1.8306685920080720e-01
9.3750000000000000e-02 7.1875000000000000e-01 1.5754830481315013e-01
1.2500000000000000e-01 7.1875000000000000e-01 1.3429009209903237e-01
1.5625000000000000e-01 7.1875000000000000e-01 1.1320994256259180e-01
1.8750000000000000e-01 7.1875000000000000e-01 9.4200770901512618e-02
2.1875000000000000e-01 7.1875000000000000e-01 7.7150938439523614e-02
2.5000000000000000e-01 7.1875000000000000e-01 6.1971132200517996e-02
2.8125000000000000e-01 7.1875000000000000e-01 4.8634738059735227e-02
3.1250000000000000e-01 7.1875000000000000e-01 3.7249717644015315e-02
3.4375000000000000e-01 7.1875000000000000e-01 2.8195571997180695e-02
3.7500000000000000e-01 7.1875000000000000e-01 2.2293733456244993e-02
4.0625000000000000e-01 7.1875000000000000e-01 2.0459913326246401e-02
4.3750000000000000e-01 7.1875000000000000e-01 2.2256787570179105e-02
4.6875000000000000e-01 7.1875000000000000e-01 2.5879397722628039e-02
5.0000000000000000e-01 7.1875000000000000e-01 2.9841866734659710e-02
5.3125000000000000e-01 7.1875000000000000e-01 3.3414805808491710e-02
5.6250000000000000e-01 7.1875000000000000e-01 3.6365452895458471e-02
5.9375000000000000e-01 7.1875000000000000e-01 3.8760236749004411e-02
6.2500000000000000e-01 7.1875000000000000e-01 4.0849357584853543e-02
6.5625000000000000e-01 7.1875000000000000e-01 4.2986144252531978e-02
6.8750000000000000e-01 7.1875000000000000e-01 4.5573869070183383e-02
7.1875000000000000e-01 7.1875000000000000e-01 4.9037361868628636e-02
7.5000000000000000e-01 7.1875000000000000e-01 5.3809140876206078e-02
7.8125000000000000e-01 7.1875000000000000e-01 6.0319570696496683e-02
8.1250000000000000e-01 7.1875000000000000e-01 6.8989133524220897e-02
8.4375000000000000e-01 7.1875000000000000e-01 8.0225067313233214e-02
8.7500000000000000e-01 7.1875000000000000e-01 9.4420199923203205e-02
9.0625000000000000e-01 7.1875000000000000e-01 1.1194621276335280e-01
9.3750000000000000e-01 7.1875000000000000e-01 1.3313463995631944e-01
9.6875000000000000e-01 7.1875000000000000e-01 1.5824612977495869e-01
1.0000000000000000e+00 7.1875000000000000e-01 1.7181149578299257e-01
0.0000000000000000e+00 7.5000000000000000e-01 2.1725187055760597e-01
3.1250000000000000e-02 7.5000000000000000e-01 2.0300868496630964e-01
6.2500000000000000e-02 7.5000000000000000e-01 1.7597132038360397e-01
9.3750000000000000e-02 7.5000000000000000e-01 1.5181080378799730e-01
1.2500000000000000e-01 7.5000000000000000e-01 1.3050106216261873e-01
1.5625000000000000e-01 7.5000000000000000e-01 1.1195209263122938e-01
1.8750000000000000e-01 7.5000000000000000e-01 9.6022289978665604e-02
2.1875000000000000e-01 7.5000000000000000e-01 8.2529873007025842e-02
2.5000000000000000e-01 7.5000000000000000e-01 7.1260421402844512e-02
2.8125000000000000e-01 7.5000000000000000e-01 6.1971132200517684e-02
3.1250000000000000e-01 7.5000000000000000e-01 5.4396200601270116e-02
3.4375000000000000e-01 7.5000000000000000e-01 4.8259723686889085e-02
3.7500000000000000e-01 7.5000000000000000e-01 4.3299962235620708e-02
4.0625000000000000e-01 7.5000000000000000e-01 3.9300341360959050e-02
4.3750000000000000e-01 7.5000000000000000e-01 3.6113258534722442e-02
4.6875000000000000e-01 7.5000000000000000e-01 3.3662339329442140e-02
5.0000000000000000e-01 7.5000000000000000e-01 3.1922470467343568e-02
5.3125000000000000e-01 7.5000000000000000e-01 3.0894408156231821e-02
5.6250000000000000e-01 7.5000000000000000e-01 3.0594208803684665e-02
5.9375000000000000e-01 7.5000000000000000e-01 3.1061340912122495e-02
6.2500000000000000e-01 7.5000000000000000e-01 3.2372110582087929e-02
6.5625000000000000e-01 7.5000000000000000e-01 3.4645013093565873e-02
6.8750000000000000e-01 7.5000000000000000e-01 3.8036969421482533e-02
7.1875000000000000e-01 7.5000000000000000e-01 4.2737463651743614e-02
7.5000000000000000e-01 7.5000000000000000e-01 4.8966308016546639e-02
7.8125000000000000e-01 7.5000000000000000e-01 5.6975468758362971e-02
8.1250000000000000e-01 7.5000000000000000e-01 6.7051681429119006e-02
8.4375000000000000e-01 7.5000000000000000e-01 7.9515534771263052e-02
8.7500000000000000e-01 7.5000000000000000e-01 9.4713180689103477e-02
9.0625000000000000e-01 7.5000000000000000e-01 1.1299809491195965e-01
9.3750000000000000e-01 7.5000000000000000e-01 1.3470260761705027e-01
9.6875000000000000e-01 7.5000000000000000e-01 1.6010239145451421e-01
1.0000000000000000e+00 7.5000000000000000e-01 1.7375584011355130e-01
0.0000000000000000e+00 7.8125000000000000e-01 2.0676534993425594e-01
3.1250000000000000e-02 7.8125000000000000e-01 1.9286110699313649e-01
6.2500000000000000e-02 7.8125000000000000e-01 1.6690178011942466e-01
9.3750000000000000e-02 7.8125000000000000e-01 1.4461465954670824e-01
1.2500000000000000e-01 7.8125000000000000e-01 1.2597061251074668e-01
1.5625000000000000e-01 7.8125000000000000e-01 1.1080321821424174e-01
1.8750000000000000e-01 7.8125000000000000e-01 9.8809436866126421e-02
2.1875000000000000e-01 7.8125000000000000e-01 8.9560104790220849e-02
2.5000000000000000e-01 7.8125000000000000e-01 8.2529873007025967e-02
2.8125000000000000e-01 7.8125000000000000e-01 7.7150938439523739e-02
3.1250000000000000e-01 7.8125000000000000e-01 7.2879619499399639e-02
3.4375000000000000e-01 7.8125000000000000e-01 6.9255455674913910e-02
3.7500000000000000e-01 7.8125000000000000e-01 6.5938232048575837e-02
4.0625000000000000e-01 7.8125000000000000e-01 6.2720555184901619e-02
4.3750000000000000e-01 7.8125000000000000e-01 5.9520862583930578e-02
4.6875000000000000e-01 7.8125000000000000e-01 5.6362768475969445e-02
5.0000000000000000e-01 7.8125000000000000e-01 5.3346087252420619e-02
5.3125000000000000e-01 7.8125000000000000e-01 5.0615528413980704e-02
5.6250000000000000e-01 7.8125000000000000e-01 4.8333991083318609e-02
5.9375000000000000e-01 7.8125000000000000e-01 4.6666722533250202e-02
6.2500000000000000e-01 7.8125000000000000e-01 4.5779416910523882e-02
6.5625000000000000e-01 7.8125000000000000e-01 4.5848285023600187e-02
6.8750000000000000e-01 7.8125000000000000e-01 4.7075034749226266e-02
7.1875000000000000e-01 7.8125000000000000e-01 4.9697633834954520e-02
7.5000000000000000e-01 7.8125000000000000e-01 5.3991142335255898e-02
7.8125000000000000e-01 7.8125000000000000e-01 6.0260375963449783e-02
8.1250000000000000e-01 7.8125000000000000e-01 6.8831247795261272e-02
8.4375000000000000e-01 7.8125000000000000e-01 8.0045095600312741e-02
8.7500000000000000e-01 7.8125000000000000e-01 9.4253006416637697e-02
9.0625000000000000e-01 7.8125000000000000e-01 1.1180281336402176e-01
9.3750000000000000e-01 7.8125000000000000e-01 1.3301376276331459e-01
9.6875000000000000e-01 7.8125000000000000e-01 1.5814070179853582e-01
1.0000000000000000e+00 7.8125000000000000e-01 1.7171165038263994e-01
0.0000000000000000e+00 8.1250000000000000e-01 1.9353459130509834e-01
3.1250000000000000e-02 8.1250000000000000e-01 1.8011490576690886e-01
6.2500000000000000e-02 8.1250000000000000e-01 1.5570955852197418e-01
9.3750000000000000e-02 8.1250000000000000e-01 1.3610755549817774e-01
1.2500000000000000e-01 8.1250000000000000e-01 1.2118488942397583e-01
1.5625000000000000e-01 8.1250000000000000e-01 1.1050139409278840e-01
1.8750000000000000e-01 8.1250000000000000e-01 1.0333767801474184e-01
2.1875000000000000e-01 8.1250000000000000e-01 9.8809436866126463e-02
2.5000000000000000e-01 8.1250000000000000e-01 9.6022289978665520e-02
2.8125000000000000e-01 8.1250000000000000e-01 9.4200770901513090e-02
3.1250000000000000e-01 8.1250000000000000e-01 9.2752761709966144e-02
3.4375000000000000e-01 8.1250000000000000e-01 9.1276669711045200e-02
3.7500000000000000e-01 8.1250000000000000e-01 8.9538358044623248e-02
4.0625000000000000e-01 8.1250000000000000e-01 8.7438979968739450e-02
4.3750000000000000e-01 8.1250000000000000e-01 8.4982893071937085e-02
4.6875000000000000e-01 8.1250000000000000e-01 8.2247350007067579e-02
5.0000000000000000e-01 8.1250000000000000e-01 7.9353735500366382e-02
5.3125000000000000e-01 8.1250000000000000e-01 7.6441433500468267e-02
5.6250000000000000e-01 8.1250000000000000e-01 7.3647453441752025e-02
5.9375000000000000e-01 8.1250000000000000e-01 7.1095923724789664e-02
6.2500000000000000e-01 8.1250000000000000e-01 6.8900749639873596e-02
6.5625000000000000e-01 8.1250000000000000e-01 6.7182467018637976e-02
6.8750000000000000e-01 8.1250000000000000e-01 6.6097481245933329e-02
7.1875000000000000e-01 8.1250000000000000e-01 6.5874787207948038e-02
7.5000000000000000e-01 8.1250000000000000e-01 6.6851048350505302e-02
7.8125000000000000e-01 8.1250000000000000e-01 6.9489153718800253e-02
8.1250000000000000e-01 8.1250000000000000e-01 7.4362790886985677e-02
8.4375000000000000e-01 8.1250000000000000e-01 8.2100772526423421e-02
8.7500000000000000e-01 8.1250000000000000e-01 9.3310319243746817e-02
9.0625000000000000e-01 8.1250000000000000e-01 1.0851203728977218e-01
9.3750000000000000e-01 8.1250000000000000e-01 1.2810044366135287e-01
9.6875000000000000e-01 8.1250000000000000e-01 1.5231883343747210e-01
1.0000000000000000e+00 8.1250000000000000e-01 1.6561409157290444e-01
0.0000000000000000e+00 8.4375000000000000e-01 1.7706749867776117e-01
3.1250000000000000e-02 8.4375000000000000e-01 1.6438399338263832e-01
6.2500000000000000e-02 8.4375000000000000e-01 1.4234804193358522e-01
9.3750000000000000e-02 8.4375000000000000e-01 1.2674649643550015e-01
1.2500000000000000e-01 8.4375000000000000e-01 1.1705562568652295e-01
1.5625000000000000e-01 8.4375000000000000e-01 1.1212567083147833e-01
1.8750000000000000e-01 8.4375000000000000e-01 1.1050139409278843e-01
2.1875000000000000e-01 8.4375000000000000e-01 1.1080321821424169e-01
2.5000000000000000e-01 8.4375000000000000e-01 1.1195209263122941e-01
2.8125000000000000e-01 8.4375000000000000e-01 1.1320994256259177e-01
3.1250000000000000e-01 8.4375000000000000e-01 1.1412359274693122e-01
3.4375000000000000e-01 8.4375000000000000e-01 1.1444906599746722e-01
3.7500000000000000e-01 8.4375000000000000e-01 1.1408831787219346e-01
4.0625000000000000e-01 8.4375000000000000e-01 1.1304315816509411e-01
4.3750000000000000e-01 8.4375000000000000e-01 1.1138178065493430e-01
4.6875000000000000e-01 8.4375000000000000e-01 1.0921255840030551e-01
5.0000000000000000e-01 8.4375000000000000e-01 1.0666186463011740e-01
5.3125000000000000e-01 8.4375000000000000e-01 1.0385524082118221e-01
5.6250000000000000e-01 8.4375000000000000e-01 1.0090320244138590e-01
5.9375000000000000e-01 8.4375000000000000e-01 9.7893868231696435e-02
6.2500000000000000e-01 8.4375000000000000e-01 9.4894442831527398e-02
6.5625000000000000e-01 8.4375000000000000e-01 9.1962925497281273e-02
6.8750000000000000e-01 8.4375000000000000e-01 8.9171089354528568e-02
7.1875000000000000e-01 8.4375000000000000e-01 8.6640311418095708e-02
7.5000000000000000e-01 8.4375000000000000e-01 8.4592624078480588e-02
7.8125000000000000e-01 8.4375000000000000e-01 8.3417420650884297e-02
8.1250000000000000e-01 8.4375000000000000e-01 8.3742965363896096e-02
8.4375000000000000e-01 8.4375000000000000e-01 8.6474529383715484e-02
8.7500000000000000e-01 8.4375000000000000e-01 9.2731446605084755e-02
9.0625000000000000e-01 8.4375000000000000e-01 1.0364333899048760e-01
9.3750000000000000e-01 8.4375000000000000e-01 1.2008320293896860e-01
9.6875000000000000e-01 8.4375000000000000e-01 1.4249263057465486e-01
1.0000000000000000e+00 8.4375000000000000e-01 1.5523775361575695e-01
0.0000000000000000e+00 8.7500000000000000e-01 1.5669942972083531e-01
3.1250000000000000e-02 8.7500000000000000e-01 1.4522844242586064e-01
6.2500000000000000e-02 8.7500000000000000e-01 1.2706325604289223e-01
9.3750000000000000e-02 8.7500000000000000e-01 1.1761823973890563e-01
1.2500000000000000e-01 8.7500000000000000e-01 1.1512122002037892e-01
1.5625000000000000e-01 8.7500000000000000e-01 1.1705562568652302e-01
1.8750000000000000e-01 8.7500000000000000e-01 1.2118488942397609e-01
2.1875000000000000e-01 8.7500000000000000e-01 1.2597061251074687e-01
2.5000000000000000e-01 8.7500000000000000e-01 1.3050106216261867e-01
2.8125000000000000e-01 8.7500000000000000e-01 1.3429009209903212e-01
3.1250000000000000e-01 8.7500000000000000e-01 1.3711266946937564e-01
3.4375000000000000e-01 8.7500000000000000e-01 1.3889990432888411e-01
3.7500000000000000e-01 8.7500000000000000e-01 1.3967687595823502e-01
4.0625000000000000e-01 8.7500000000000000e-01 1.3952534377787248e-01
4.3750000000000000e-01 8.7500000000000000e-01 1.3855940598876423e-01
4.6875000000000000e-01 8.7500000000000000e-01 1.3690738196330335e-01
5.0000000000000000e-01 8.7500000000000000e-01 1.3469679921350367e-01
5.3125000000000000e-01 8.7500000000000000e-01 1.3204172358001176e-01
5.6250000000000000e-01 8.7500000000000000e-01 1.2903305164121678e-01
5.9375000000000000e-01 8.7500000000000000e-01 1.2573293949973699e-01
6.2500000000000000e-01 8.7500000000000000e-01 1.2217450546286857e-01
6.5625000000000000e-01 8.7500000000000000e-01 1.1836774562782891e-01
6.8750000000000000e-01 8.7500000000000000e-01 1.1431283841183654e-01
7.1875000000000000e-01 8.7500000000000000e-01 1.1002334620529720e-01
7.5000000000000000e-01 8.7500000000000000e-01 1.0556488223915536e-01
7.8125000000000000e-01 8.7500000000000000e-01 1.0111995418353403e-01
8.1250000000000000e-01 8.7500000000000000e-01 9.7095414188872853e-02
8.4375000000000000e-01 8.7500000000000000e-01 9.4285257927146537e-02
8.7500000000000000e-01 8.7500000000000000e-01 9.4054470908953733e-02
9.0625000000000000e-01 8.7500000000000000e-01 9.8366208760033394e-02
9.3750000000000000e-01 8.7500000000000000e-01 1.0934703345344787e-01
9.6875000000000000e-01 8.7500000000000000e-01 1.2842332784896371e-01
1.0000000000000000e+00 8.7500000000000000e-01 1.4014421432280846e-01
0.0000000000000000e+00 9.0625000000000000e-01 1.3146345703198742e-01
3.1250000000000000e-02 9.0625000000000000e-01 1.2223795956892844e-01
6.2500000000000000e-02 9.0625000000000000e-01 1.1094858537647090e-01
9.3750000000000000e-02 9.0625000000000000e-01 1.1101111552169529e-01
1.2500000000000000e-01 9.0625000000000000e-01 1.1761823973890560e-01
1.5625000000000000e-01 9.0625000000000000e-01 1.2674649643550004e-01
1.8750000000000000e-01 9.0625000000000000e-01 1.3610755549817774e-01
2.1875000000000000e-01 9.0625000000000000e-01 1.4461465954670835e-01
2.5000000000000000e-01 9.0625000000000000e-01 1.5181080378799716e-01
2.8125000000000000e-01 9.0625000000000000e-01 1.5754830481314994e-01
3.1250000000000000e-01 9.0625000000000000e-01 1.6183198289764444e-01
3.4375000000000000e-01 9.0625000000000000e-01 1.6474378673804768e-01
3.7500000000000000e-01 9.0625000000000000e-01 1.6640521366697666e-01
4.0625000000000000e-01 9.0625000000000000e-01 1.6695674406347163e-01
4.3750000000000000e-01 9.0625000000000000e-01 1.6654457441384332e-01
4.6875000000000000e-01 9.0625000000000000e-01 1.6531024647247455e-01
5.0000000000000000e-01 9.0625000000000000e-01 1.6338148085567064e-01
5.3125000000000000e-01 9.0625000000000000e-01 1.6086398025116647e-01
5.6250000000000000e-01 9.0625000000000000e-01 1.5783469401898856e-01
5.9375000000000000e-01 9.0625000000000000e-01 1.5433725755542715e-01
6.2500000000000000e-01 9.0625000000000000e-01 1.5038022356529074e-01
6.5625000000000000e-01 9.0625000000000000e-01 1.4593854321738808e-01
6.8750000000000000e-01 9.0625000000000000e-01 1.4095887551453928e-01
7.1875000000000000e-01 9.0625000000000000e-01 1.3537015430705818e-01
7.5000000000000000e-01 9.0625000000000000e-01 1.2910313503311652e-01
7.8125000000000000e-01 9.0625000000000000e-01 1.2212781082694071e-01
8.1250000000000000e-01 9.0625000000000000e-01 1.1452877068809875e-01
8.4375000000000000e-01 9.0625000000000000e-01 1.0666164451525086e-01
8.7500000000000000e-01 9.0625000000000000e-01 9.9471172369386143e-02
9.0625000000000000e-01 9.0625000000000000e-01 9.5046644383652013e-02
9.3750000000000000e-01 9.0625000000000000e-01 9.7083670612083769e-02
9.6875000000000000e-01 9.0625000000000000e-01 1.0985881286300199e-01
1.0000000000000000e+00 9.0625000000000000e-01 1.1956244990204139e-01
0.0000000000000000e+00 9.3750000000000000e-01 9.9798882648839710e-02
3.1250000000000000e-02 9.3750000000000000e-01 9.5599644327020131e-02
6.2500000000000000e-02 9.3750000000000000e-01 9.7554706594847038e-02
9.3750000000000000e-02 9.3750000000000000e-01 1.1094858537647090e-01
1.2500000000000000e-01 9.3750000000000000e-01 1.2706325604289223e-01
1.5625000000000000e-01 9.3750000000000000e-01 1.4234804193358508e-01
1.8750000000000000e-01 9.3750000000000000e-01 1.5570955852197402e-01
2.1875000000000000e-01 9.3750000000000000e-01 1.6690178011942441e-01
2.5000000000000000e-01 9.3750000000000000e-01 1.7597132038360391e-01
2.8125000000000000e-01 9.3750000000000000e-01 1.8306685920080712e-01
3.1250000000000000e-01 9.3750000000000000e-01 1.8837072360803672e-01
3.4375000000000000e-01 9.3750000000000000e-01 1.9207312485557324e-01
3.7500000000000000e-01 9.3750000000000000e-01 1.9436161437878061e-01
4.0625000000000000e-01 9.3750000000000000e-01 1.9541559171908091e-01
4.3750000000000000e-01 9.3750000000000000e-01 1.9540194555434912e-01
4.6875000000000000e-01 9.3750000000000000e-01 1.9447043597191591e-01
5.0000000000000000e-01 9.3750000000000000e-01 1.9274858322088151e-01
5.3125000000000000e-01 9.3750000000000000e-01 1.9033638944938960e-01
5.6250000000000000e-01 9.3750000000000000e-01 1.8730143731143223e-01
5.9375000000000000e-01 9.3750000000000000e-01 1.8367488154869768e-01
6.2500000000000000e-01 9.3750000000000000e-01 1.7944866248082197e-01
6.5625000000000000e-01 9.3750000000000000e-01 1.7457404190177692e-01
6.8750000000000000e-01 9.3750000000000000e-01 1.6896144648144523e-01
7.1875000000000000e-01 9.3750000000000000e-01 1.6248180181600297e-01
7.5000000000000000e-01 9.3750000000000000e-01 1.5497038743666200e-01
7.8125000000000000e-01 9.3750000000000000e-01 1.4623653628733507e-01
8.1250000000000000e-01 9.3750000000000000e-01 1.3608853045737079e-01
8.4375000000000000e-01 9.3750000000000000e-01 1.2439995121367078e-01
8.7500000000000000e-01 9.3750000000000000e-01 1.1129504862272566e-01
9.0625000000000000e-01 9.3750000000000000e-01 9.7691551457915804e-02
9.3750000000000000e-01 9.3750000000000000e-01 8.6878522816671647e-02
9.6875000000000000e-01 9.3750000000000000e-01 8.7075928103465206e-02
1.0000000000000000e+00 9.3750000000000000e-01 9.2105204706612293e-02
0.0000000000000000e+00 9.6875000000000000e-01 5.8773823890996640e-02
3.1250000000000000e-02 9.6875000000000000e-01 7.0568466675835037e-02
6.2500000000000000e-02 9.6875000000000000e-01 9.5599644327020117e-02
9.3750000000000000e-02 9.6875000000000000e-01 1.2223795956892845e-01
1.2500000000000000e-01 9.6875000000000000e-01 1.4522844242586058e-01
1.5625000000000000e-01 9.6875000000000000e-01 1.6438399338263834e-01
1.8750000000000000e-01 9.6875000000000000e-01 1.8011490576690878e-01
2.1875000000000000e-01 9.6875000000000000e-01 1.9286110699313641e-01
2.5000000000000000e-01 9.6875000000000000e-01 2.0300868496630964e-01
2.8125000000000000e-01 9.6875000000000000e-01 2.1088809869478972e-01
3.1250000000000000e-01 9.6875000000000000e-01 2.1678519442878993e-01
3.4375000000000000e-01 9.6875000000000000e-01 2.2095147745606264e-01
3.7500000000000000e-01 9.6875000000000000e-01 2.2361114470464064e-01
4.0625000000000000e-01 9.6875000000000000e-01 2.2496480976136934e-01
4.3750000000000000e-01 9.6875000000000000e-01 2.2519040046912200e-01
4.6875000000000000e-01 9.6875000000000000e-01 2.2444185222143112e-01
5.0000000000000000e-01 9.6875000000000000e-01 2.2284627461683776e-01
5.3125000000000000e-01 9.6875000000000000e-01 2.2050027086769408e-01
5.6250000000000000e-01 9.6875000000000000e-01 2.1746601384976347e-01
5.9375000000000000e-01 9.6875000000000000e-01 2.1376751405107397e-01
6.2500000000000000e-01 9.6875000000000000e-01 2.0938726663041957e-01
6.5625000000000000e-01 9.6875000000000000e-01 2.0426317754254694e-01
6.8750000000000000e-01 9.6875000000000000e-01 1.9828539186334712e-01
7.1875000000000000e-01 9.6875000000000000e-01 1.9129242125019377e-01
7.5000000000000000e-01 9.6875000000000000e-01 1.8306581937088548e-01
7.8125000000000000e-01 9.6875000000000000e-01 1.7332264335665476e-01
8.1250000000000000e-01 9.6875000000000000e-01 1.6170535513622000e-01
8.4375000000000000e-01 9.6875000000000000e-01 1.4777100483980682e-01
8.7500000000000000e-01 9.6875000000000000e-01 1.3099184388083868e-01
9.0625000000000000e-01 9.6875000000000000e-01 1.1083205123896601e-01
9.3750000000000000e-01 9.6875000000000000e-01 8.7287155928771412e-02
9.6875000000000000e-01 9.6875000000000000e-01 6.5228245779498775e-02
1.0000000000000000e+00 9.6875000000000000e-01 5.4998077031219617e-02
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 1.0000000000000000e+00 5.8773823890996640e-02
6.2500000000000000e-02 1.0000000000000000e+00 9.9798882648839723e-02
9.3750000000000000e-02 1.0000000000000000e+00 1.3146345703198736e-01
1.2500000000000000e-01 1.0000000000000000e+00 1.5669942972083525e-01
1.5625000000000000e-01 1.0000000000000000e+00 1.7706749867776117e-01
1.8750000000000000e-01 1.0000000000000000e+00 1.9353459130509826e-01
2.1875000000000000e-01 1.0000000000000000e+00 2.0676534993425583e-01
2.5000000000000000e-01 1.0000000000000000e+00 2.1725187055760592e-01
2.8125000000000000e-01 1.0000000000000000e+00 2.2538028161514237e-01
3.1250000000000000e-01 1.0000000000000000e+00 2.3146787592184245e-01
3.4375000000000000e-01 1.0000000000000000e+00 2.3578469495345733e-01
3.7500000000000000e-01 1.0000000000000000e+00 2.3856595878024811e-01
4.0625000000000000e-01 1.0000000000000000e+00 2.4001859777144757e-01
4.3750000000000000e-01 1.0000000000000000e+00 2.4032375166252146e-01
4.6875000000000000e-01 1.0000000000000000e+00 2.3963647661073376e-01
5.0000000000000000e-01 1.0000000000000000e+00 2.3808361217559859e-01
5.3125000000000000e-01 1.0000000000000000e+00 2.3576059211842365e-01
5.6250000000000000e-01 1.0000000000000000e+00 2.3272782053932586e-01
5.9375000000000000e-01 1.0000000000000000e+00 2.2900702527609801e-01
6.2500000000000000e-01 1.0000000000000000e+00 2.2457773477888998e-01
6.5625000000000000e-01 1.0000000000000000e+00 2.1937371973769249e-01
6.8750000000000000e-01 1.0000000000000000e+00 2.1327891535464494e-01
7.1875000000000000e-01 1.0000000000000000e+00 2.0612198628066183e-01
7.5000000000000000e-01 1.0000000000000000e+00 1.9766824476474135e-01
7.8125000000000000e-01 1.0000000000000000e+00 1.8760690000012775e-01
8.1250000000000000e-01 1.0000000000000000e+00 1.7553018427699446e-01
8.4375000000000000e-01 1.0000000000000000e+00 1.6089777808388109e-01
8.7500000000000000e-01 1.0000000000000000e+00 1.4297249596466083e-01
9.0625000000000000e-01 1.0000000000000000e+00 1.2069343139070043e-01
9.3750000000000000e-01 1.0000000000000000e+00 9.2387918343449241e-02
9.6875000000000000e-01 1.0000000000000000e+00 5.4998077031219617e-02
1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00


==> data/example_II_2a/new_fem_adaptive_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
2.8638991924206270e-02 0.0000000000000000e+00 0.0000000000000000e+00
5.9127888753410240e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.1188947264664463e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.2464935732678056e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.5932528101616039e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.9498702121184305e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.3134338531992524e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.6803993926705971e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.0467067098482331e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.4079914003637357e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.7597699604345192e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.0973354882903007e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.4147121633225705e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.7002047458984897e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.9180084331551011e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0716465102803443e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.2052415811022656e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.4359472411436072e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.8185698683195664e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.5182069732711923e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.2533629219518936e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.7601208974679881e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1595736291794019e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4941631794573491e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7838252754487078e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0398938801693762e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.2695459712497108e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.4776156404736533e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6674433926111691e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.8412575173007399e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.9999999999999978e-01 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.5874248269925593e-02 0.0000000000000000e+00
2.8638991924206270e-02 1.5874248269925593e-02 8.9950355857452145e-04
5.9127888753410240e-02 1.5874248269925593e-02 1.5067187992656331e-03
9.1188947264664463e-02 1.5874248269925593e-02 1.9742888172629152e-03
1.2464935732678056e-01 1.5874248269925593e-02 2.3329816212075008e-03
1.5932528101616039e-01 1.5874248269925593e-02 2.5973966732669084e-03
1.9498702121184305e-01 1.5874248269925593e-02 2.7731791057910749e-03
2.3134338531992524e-01 1.5874248269925593e-02 2.8620303747656449e-03
2.6803993926705971e-01 1.5874248269925593e-02 2.8636579760652967e-03
3.0467067098482331e-01 1.5874248269925593e-02 2.7768951549620169e-03
3.4079914003637357e-01 1.5874248269925593e-02 2.6001281609132148e-03
3.7597699604345192e-01 1.5874248269925593e-02 2.3310573195727802e-03
4.0973354882903007e-01 1.5874248269925593e-02 1.9658537019988827e-03
4.4147121633225705e-01 1.5874248269925593e-02 1.4984042544545135e-03
4.7002047458984897e-01 1.5874248269925593e-02 9.2610237674952626e-04
4.9180084331551011e-01 1.5874248269925593e-02 3.1191380330195450e-04
5.0000000000000000e-01 1.5874248269925593e-02 0.0000000000000000e+00
5.0716465102803443e-01 1.5874248269925593e-02 0.0000000000000000e+00
5.2052415811022656e-01 1.5874248269925593e-02 0.0000000000000000e+00
5.4359472411436072e-01 1.5874248269925593e-02 0.0000000000000000e+00
5.8185698683195664e-01 1.5874248269925593e-02 0.0000000000000000e+00
6.5182069732711923e-01 1.5874248269925593e-02 0.0000000000000000e+00
7.2533629219518936e-01 1.5874248269925593e-02 0.0000000000000000e+00
7.7601208974679881e-01 1.5874248269925593e-02 0.0000000000000000e+00
8.1595736291794019e-01 1.5874248269925593e-02 0.0000000000000000e+00
8.4941631794573491e-01 1.5874248269925593e-02 0.0000000000000000e+00
8.7838252754487078e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.0398938801693762e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.2695459712497108e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.4776156404736533e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.6674433926111691e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.8412575173007399e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.9999999999999978e-01 1.5874248269925593e-02 0.0000000000000000e+00
0.0000000000000000e+00 3.3255660738882503e-02 0.0000000000000000e+00
2.8638991924206270e-02 3.3255660738882503e-02 1.6696998593831798e-03
5.9127888753410240e-02 3.3255660738882503e-02 2.9161606610120555e-03
9.1188947264664463e-02 3.3255660738882503e-02 3.8804714270464051e-03
1.2464935732678056e-01 3.3255660738882503e-02 4.6249302131936036e-03
1.5932528101616039e-01 3.3255660738882503e-02 5.1748728546144492e-03
1.9498702121184305e-01 3.3255660738882503e-02 5.5409743007932243e-03
2.3134338531992524e-01 3.3255660738882503e-02 5.7261649079083090e-03
2.6803993926705971e-01 3.3255660738882503e-02 5.7296101714069160e-03
3.0467067098482331e-01 3.3255660738882503e-02 5.5488653357779168e-03
3.4079914003637357e-01 3.3255660738882503e-02 5.1807867875064348e-03
3.7597699604345192e-01 3.3255660738882503e-02 4.6211823704563355e-03
4.0973354882903007e-01 3.3255660738882503e-02 3.8634741577366193e-03
4.4147121633225705e-01 3.3255660738882503e-02 2.8987913195341317e-03
4.7002047458984897e-01 3.3255660738882503e-02 1.7331047001078977e-03
4.9180084331551011e-01 3.3255660738882503e-02 5.4480303630653185e-04
5.0000000000000000e-01 3.3255660738882503e-02 0.0000000000000000e+00
5.0716465102803443e-01 3.3255660738882503e-02 0.0000000000000000e+00
5.2052415811022656e-01 3.3255660738882503e-02 0.0000000000000000e+00
5.4359472411436072e-01 3.3255660738882503e-02 0.0000000000000000e+00
5.8185698683195664e-01 3.3255660738882503e-02 0.0000000000000000e+00
6.5182069732711923e-01 3.3255660738882503e-02 0.0000000000000000e+00
7.2533629219518936e-01 3.3255660738882503e-02 0.0000000000000000e+00
7.7601208974679881e-01 3.3255660738882503e-02 0.0000000000000000e+00
8.1595736291794019e-01 3.3255660738882503e-02 0.0000000000000000e+00
8.4941631794573491e-01 3.3255660738882503e-02 0.0000000000000000e+00
8.7838252754487078e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.0398938801693762e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.2695459712497108e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.4776156404736533e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.6674433926111691e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.8412575173007399e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.9999999999999978e-01 3.3255660738882503e-02 0.0000000000000000e+00
0.0000000000000000e+00 5.2238435952633597e-02 0.0000000000000000e+00
2.8638991924206270e-02 5.2238435952633597e-02 2.3524827058273652e-03
5.9127888753410240e-02 5.2238435952633597e-02 4.2212322165071075e-03
9.1188947264664463e-02 5.2238435952633597e-02 5.6980339045794694e-03
1.2464935732678056e-01 5.2238435952633597e-02 6.8470775612141481e-03
1.5932528101616039e-01 5.2238435952633597e-02 7.6995662379074990e-03
1.9498702121184305e-01 5.2238435952633597e-02 8.2683834948677239e-03
2.3134338531992524e-01 5.2238435952633597e-02 8.5565315015136215e-03
2.6803993926705971e-01 5.2238435952633597e-02 8.5620518671040979e-03
3.0467067098482331e-01 5.2238435952633597e-02 8.2811064898255984e-03
3.4079914003637357e-01 5.2238435952633597e-02 7.7094205183271484e-03
3.7597699604345192e-01 5.2238435952633597e-02 6.8421123672700477e-03
4.0973354882903007e-01 5.2238435952633597e-02 5.6727596863079171e-03
4.4147121633225705e-01 5.2238435952633597e-02 4.1967570187568613e-03
4.7002047458984897e-01 5.2238435952633597e-02 2.4495072460954215e-03
4.9180084331551011e-01 5.2238435952633597e-02 7.4672672967955990e-04
5.0000000000000000e-01 5.2238435952633597e-02 0.0000000000000000e+00
5.0716465102803443e-01 5.2238435952633597e-02 0.0000000000000000e+00
5.2052415811022656e-01 5.2238435952633597e-02 0.0000000000000000e+00
5.4359472411436072e-01 5.2238435952633597e-02 0.0000000000000000e+00
5.8185698683195664e-01 5.2238435952633597e-02 0.0000000000000000e+00
6.5182069732711923e-01 5.2238435952633597e-02 0.0000000000000000e+00
7.2533629219518936e-01 5.2238435952633597e-02 0.0000000000000000e+00
7.7601208974679881e-01 5.2238435952633597e-02 0.0000000000000000e+00
8.1595736291794019e-01 5.2238435952633597e-02 0.0000000000000000e+00
8.4941631794573491e-01 5.2238435952633597e-02 0.0000000000000000e+00
8.7838252754487078e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.0398938801693762e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.2695459712497108e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.4776156404736533e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.6674433926111691e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.8412575173007399e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.9999999999999978e-01 5.2238435952633597e-02 0.0000000000000000e+00
0.0000000000000000e+00 7.3045402875027601e-02 0.0000000000000000e+00
2.8638991924206270e-02 7.3045402875027601e-02 2.9712005700623205e-03
5.9127888753410240e-02 7.3045402875027601e-02 5.4315982376994748e-03
9.1188947264664463e-02 7.3045402875027601e-02 7.4211154793504021e-03
1.2464935732678056e-01 7.3045402875027601e-02 8.9861513599112167e-03
1.5932528101616039e-01 7.3045402875027601e-02 1.0154134624695235e-02
1.9498702121184305e-01 7.3045402875027601e-02 1.0936136333491586e-02
2.3134338531992524e-01 7.3045402875027601e-02 1.1333140340255175e-02
2.6803993926705971e-01 7.3045402875027601e-02 1.1341115438199835e-02
3.0467067098482331e-01 7.3045402875027601e-02 1.0954692285188802e-02
3.4079914003637357e-01 7.3045402875027601e-02 1.0169221352059553e-02
3.7597699604345192e-01 7.3045402875027601e-02 8.9812173829433659e-03
4.0973354882903007e-01 7.3045402875027601e-02 7.3889014292572953e-03
4.4147121633225705e-01 7.3045402875027601e-02 5.4015040394166077e-03
4.7002047458984897e-01 7.3045402875027601e-02 3.0994785811673089e-03
4.9180084331551011e-01 7.3045402875027601e-02 9.2795861988796832e-04
5.0000000000000000e-01 7.3045402875027601e-02 0.0000000000000000e+00
5.0716465102803443e-01 7.3045402875027601e-02 0.0000000000000000e+00
5.2052415811022656e-01 7.3045402875027601e-02 0.0000000000000000e+00
5.4359472411436072e-01 7.3045402875027601e-02 0.0000000000000000e+00
5.8185698683195664e-01 7.3045402875027601e-02 0.0000000000000000e+00
6.5182069732711923e-01 7.3045402875027601e-02 0.0000000000000000e+00
7.2533629219518936e-01 7.3045402875027601e-02 0.0000000000000000e+00
7.7601208974679881e-01 7.3045402875027601e-02 0.0000000000000000e+00
8.1595736291794019e-01 7.3045402875027601e-02 0.0000000000000000e+00
8.4941631794573491e-01 7.3045402875027601e-02 0.0000000000000000e+00
8.7838252754487078e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.0398938801693762e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.2695459712497108e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.4776156404736533e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.6674433926111691e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.8412575173007399e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.9999999999999978e-01 7.3045402875027601e-02 0.0000000000000000e+00
0.0000000000000000e+00 9.6010611983060892e-02 0.0000000000000000e+00
2.8638991924206270e-02 9.6010611983060892e-02 3.5396864764042028e-03
5.9127888753410240e-02 9.6010611983060892e-02 6.5587580738070330e-03
9.1188947264664463e-02 9.6010611983060892e-02 9.0508712202645152e-03
1.2464935732678056e-01 9.6010611983060892e-02 1.1035710781015420e-02
1.5932528101616039e-01 9.6010611983060892e-02 1.2527833354157513e-02
1.9498702121184305e-01 9.6010611983060892e-02 1.3531312115531154e-02
2.3134338531992524e-01 9.6010611983060892e-02 1.4042292279515615e-02
2.6803993926705971e-01 9.6010611983060892e-02 1.4053311723647249e-02
3.0467067098482331e-01 9.6010611983060892e-02 1.3557295709527396e-02
3.4079914003637357e-01 9.6010611983060892e-02 1.2550323359047419e-02
3.7597699604345192e-01 9.6010611983060892e-02 1.1033141503178030e-02
4.0973354882903007e-01 9.6010611983060892e-02 9.0140795562721806e-03
4.4147121633225705e-01 9.6010611983060892e-02 6.5250206680322618e-03
4.7002047458984897e-01 9.6010611983060892e-02 3.6977646998479067e-03
4.9180084331551011e-01 9.6010611983060892e-02 1.0938563053769592e-03
5.0000000000000000e-01 9.6010611983060892e-02 0.0000000000000000e+00
5.0716465102803443e-01 9.6010611983060892e-02 0.0000000000000000e+00
5.2052415811022656e-01 9.6010611983060892e-02 0.0000000000000000e+00
5.4359472411436072e-01 9.6010611983060892e-02 0.0000000000000000e+00
5.8185698683195664e-01 9.6010611983060892e-02 0.0000000000000000e+00
6.5182069732711923e-01 9.6010611983060892e-02 0.0000000000000000e+00
7.2533629219518936e-01 9.6010611983060892e-02 0.0000000000000000e+00
7.7601208974679881e-01 9.6010611983060892e-02 0.0000000000000000e+00
8.1595736291794019e-01 9.6010611983060892e-02 0.0000000000000000e+00
8.4941631794573491e-01 9.6010611983060892e-02 0.0000000000000000e+00
8.7838252754487078e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.0398938801693762e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.2695459712497108e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.4776156404736533e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.6674433926111691e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.8412575173007399e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.9999999999999978e-01 9.6010611983060892e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.2161747245512787e-01 0.0000000000000000e+00
2.8638991924206270e-02 1.2161747245512787e-01 4.0670116861683519e-03
5.9127888753410240e-02 1.2161747245512787e-01 7.6130806789968799e-03
9.1188947264664463e-02 1.2161747245512787e-01 1.0592047947565030e-02
1.2464935732678056e-01 1.2161747245512787e-01 1.2994153701931750e-02
1.5932528101616039e-01 1.2161747245512787e-01 1.4814765776053300e-02
1.9498702121184305e-01 1.2161747245512787e-01 1.6045726887906779e-02
2.3134338531992524e-01 1.2161747245512787e-01 1.6675026800268184e-02
2.6803993926705971e-01 1.2161747245512787e-01 1.6690060033109695e-02
3.0467067098482331e-01 1.2161747245512787e-01 1.6081799040866138e-02
3.4079914003637357e-01 1.2161747245512787e-01 1.4848393370723722e-02
3.7597699604345192e-01 1.2161747245512787e-01 1.2998077993485858e-02
4.0973354882903007e-01 1.2161747245512787e-01 1.0554686320233386e-02
4.4147121633225705e-01 1.2161747245512787e-01 7.5788294827348031e-03
4.7002047458984897e-01 1.2161747245512787e-01 4.2544862870429988e-03
4.9180084331551011e-01 1.2161747245512787e-01 1.2477444014537243e-03
5.0000000000000000e-01 1.2161747245512787e-01 0.0000000000000000e+00
5.0716465102803443e-01 1.2161747245512787e-01 0.0000000000000000e+00
5.2052415811022656e-01 1.2161747245512787e-01 0.0000000000000000e+00
5.4359472411436072e-01 1.2161747245512787e-01 0.0000000000000000e+00
5.8185698683195664e-01 1.2161747245512787e-01 0.0000000000000000e+00
6.5182069732711923e-01 1.2161747245512787e-01 0.0000000000000000e+00
7.2533629219518936e-01 1.2161747245512787e-01 0.0000000000000000e+00
7.7601208974679881e-01 1.2161747245512787e-01 0.0000000000000000e+00
8.1595736291794019e-01 1.2161747245512787e-01 0.0000000000000000e+00
8.4941631794573491e-01 1.2161747245512787e-01 0.0000000000000000e+00
8.7838252754487078e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.0398938801693762e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.2695459712497108e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.4776156404736533e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.6674433926111691e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.8412575173007399e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.9999999999999978e-01 1.2161747245512787e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.5058368205426340e-01 0.0000000000000000e+00
2.8638991924206270e-02 1.5058368205426340e-01 4.5598572861898596e-03
5.9127888753410240e-02 1.5058368205426340e-01 8.6038754597354550e-03
9.1188947264664463e-02 1.5058368205426340e-01 1.2051646037480003e-02
1.2464935732678056e-01 1.5058368205426340e-01 1.4864168584009040e-02
1.5932528101616039e-01 1.5058368205426340e-01 1.7014026889296797e-02
1.9498702121184305e-01 1.5058368205426340e-01 1.8476472708480598e-02
2.3134338531992524e-01 1.5058368205426340e-01 1.9227933937936953e-02
2.6803993926705971e-01 1.5058368205426340e-01 1.9248686531366327e-02
3.0467067098482331e-01 1.5058368205426340e-01 1.8527355830894220e-02
3.4079914003637357e-01 1.5058368205426340e-01 1.7065513795329713e-02
3.7597699604345192e-01 1.5058368205426340e-01 1.4882060905892889e-02
4.0973354882903007e-01 1.5058368205426340e-01 1.2020780510115188e-02
4.4147121633225705e-01 1.5058368205426340e-01 8.5744787755718654e-03
4.7002047458984897e-01 1.5058368205426340e-01 4.7778652362036444e-03
4.9180084331551011e-01 1.5058368205426340e-01 1.3921434163698021e-03
5.0000000000000000e-01 1.5058368205426340e-01 0.0000000000000000e+00
5.0716465102803443e-01 1.5058368205426340e-01 0.0000000000000000e+00
5.2052415811022656e-01 1.5058368205426340e-01 0.0000000000000000e+00
5.4359472411436072e-01 1.5058368205426340e-01 0.0000000000000000e+00
5.8185698683195664e-01 1.5058368205426340e-01 0.0000000000000000e+00
6.5182069732711923e-01 1.5058368205426340e-01 0.0000000000000000e+00
7.2533629219518936e-01 1.5058368205426340e-01 0.0000000000000000e+00
7.7601208974679881e-01 1.5058368205426340e-01 0.0000000000000000e+00
8.1595736291794019e-01 1.5058368205426340e-01 0.0000000000000000e+00
8.4941631794573491e-01 1.5058368205426340e-01 0.0000000000000000e+00
8.7838252754487078e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.0398938801693762e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.2695459712497108e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.4776156404736533e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.6674433926111691e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.8412575173007399e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.9999999999999978e-01 1.5058368205426340e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8404263708205740e-01 0.0000000000000000e+00
2.8638991924206270e-02 1.8404263708205740e-01 5.0240861536649788e-03
5.9127888753410240e-02 1.8404263708205740e-01 9.5406674940696299e-03
9.1188947264664463e-02 1.8404263708205740e-01 1.3439538556481606e-02
1.2464935732678056e-01 1.8404263708205740e-01 1.6653862158559431e-02
1.5932528101616039e-01 1.8404263708205740e-01 1.9131805631903642e-02
1.9498702121184305e-01 1.8404263708205740e-01 2.0828863310825511e-02
2.3134338531992524e-01 1.8404263708205740e-01 2.1706769546895429e-02
2.6803993926705971e-01 1.8404263708205740e-01 2.1736518289468831e-02
3.0467067098482331e-01 1.8404263708205740e-01 2.0903671962972624e-02
3.4079914003637357e-01 1.8404263708205740e-01 1.9214204268922563e-02
3.7597699604345192e-01 1.8404263708205740e-01 1.6700227079855530e-02
4.0973354882903007e-01 1.8404263708205740e-01 1.3428641464022872e-02
4.4147121633225705e-01 1.8404263708205740e-01 9.5262365902259016e-03
4.7002047458984897e-01 1.8404263708205740e-01 5.2766584897381685e-03
4.9180084331551011e-01 1.8404263708205740e-01 1.5296072852466625e-03
5.0000000000000000e-01 1.8404263708205740e-01 0.0000000000000000e+00
5.0716465102803443e-01 1.8404263708205740e-01 0.0000000000000000e+00
5.2052415811022656e-01 1.8404263708205740e-01 0.0000000000000000e+00
5.4359472411436072e-01 1.8404263708205740e-01 0.0000000000000000e+00
5.8185698683195664e-01 1.8404263708205740e-01 0.0000000000000000e+00
6.5182069732711923e-01 1.8404263708205740e-01 0.0000000000000000e+00
7.2533629219518936e-01 1.8404263708205740e-01 0.0000000000000000e+00
7.7601208974679881e-01 1.8404263708205740e-01 0.0000000000000000e+00
8.1595736291794019e-01 1.8404263708205740e-01 0.0000000000000000e+00
8.4941631794573491e-01 1.8404263708205740e-01 0.0000000000000000e+00
8.7838252754487078e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.0398938801693762e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.2695459712497108e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.4776156404736533e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.6674433926111691e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.8412575173007399e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.9999999999999978e-01 1.8404263708205740e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.2398791025319861e-01 0.0000000000000000e+00
2.8638991924206270e-02 2.2398791025319861e-01 5.4665995954853944e-03
5.9127888753410240e-02 2.2398791025319861e-01 1.0436154424573388e-02
9.1188947264664463e-02 2.2398791025319861e-01 1.4772150664430420e-02
1.2464935732678056e-01 2.2398791025319861e-01 1.8381696448630223e-02
1.5932528101616039e-01 2.2398791025319861e-01 2.1188132991992376e-02
1.9498702121184305e-01 2.2398791025319861e-01 2.3125106563065854e-02
2.3134338531992524e-01 2.2398791025319861e-01 2.4136908888235678e-02
2.6803993926705971e-01 2.2398791025319861e-01 2.4182786727268781e-02
3.0467067098482331e-01 2.2398791025319861e-01 2.3243733615083341e-02
3.4079914003637357e-01 2.2398791025319861e-01 2.1330016721413953e-02
3.7597699604345192e-01 2.2398791025319861e-01 1.8488264683796864e-02
4.0973354882903007e-01 2.2398791025319861e-01 1.4810423567298534e-02
4.4147121633225705e-01 2.2398791025319861e-01 1.0458516436067437e-02
4.7002047458984897e-01 2.2398791025319861e-01 5.7645976930137018e-03
4.9180084331551011e-01 2.2398791025319861e-01 1.6640075264507295e-03
5.0000000000000000e-01 2.2398791025319861e-01 0.0000000000000000e+00
5.0716465102803443e-01 2.2398791025319861e-01 0.0000000000000000e+00
5.2052415811022656e-01 2.2398791025319861e-01 0.0000000000000000e+00
5.4359472411436072e-01 2.2398791025319861e-01 0.0000000000000000e+00
5.8185698683195664e-01 2.2398791025319861e-01 0.0000000000000000e+00
6.5182069732711923e-01 2.2398791025319861e-01 0.0000000000000000e+00
7.2533629219518936e-01 2.2398791025319861e-01 0.0000000000000000e+00
7.7601208974679881e-01 2.2398791025319861e-01 0.0000000000000000e+00
8.1595736291794019e-01 2.2398791025319861e-01 0.0000000000000000e+00
8.4941631794573491e-01 2.2398791025319861e-01 0.0000000000000000e+00
8.7838252754487078e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.0398938801693762e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.2695459712497108e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.4776156404736533e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.6674433926111691e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.8412575173007399e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.9999999999999978e-01 2.2398791025319861e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.7466370780480698e-01 0.0000000000000000e+00
2.8638991924206270e-02 2.7466370780480698e-01 5.8995676347840670e-03
5.9127888753410240e-02 2.7466370780480698e-01 1.1314556199296208e-02
9.1188947264664463e-02 2.7466370780480698e-01 1.6084906472937248e-02
1.2464935732678056e-01 2.7466370780480698e-01 2.0093524430090964e-02
1.5932528101616039e-01 2.7466370780480698e-01 2.3239239684082195e-02
1.9498702121184305e-01 2.7466370780480698e-01 2.5432527490329957e-02
2.3134338531992524e-01 2.7466370780480698e-01 2.6597626203977796e-02
2.6803993926705971e-01 2.7466370780480698e-01 2.6678625960101562e-02
3.0467067098482331e-01 2.7466370780480698e-01 2.5648215784063490e-02
3.4079914003637357e-01 2.7466370780480698e-01 2.3517563303517411e-02
3.7597699604345192e-01 2.7466370780480698e-01 2.0345973171260662e-02
4.0973354882903007e-01 2.7466370780480698e-01 1.6251215465016462e-02
4.4147121633225705e-01 2.7466370780480698e-01 1.1433007486074931e-02
4.7002047458984897e-01 2.7466370780480698e-01 6.2752634900327866e-03
4.9180084331551011e-01 2.7466370780480698e-01 1.8047519261097848e-03
5.0000000000000000e-01 2.7466370780480698e-01 0.0000000000000000e+00
5.0716465102803443e-01 2.7466370780480698e-01 0.0000000000000000e+00
5.2052415811022656e-01 2.7466370780480698e-01 0.0000000000000000e+00
5.4359472411436072e-01 2.7466370780480698e-01 0.0000000000000000e+00
5.8185698683195664e-01 2.7466370780480698e-01 0.0000000000000000e+00
6.5182069732711923e-01 2.7466370780480698e-01 0.0000000000000000e+00
7.2533629219518936e-01 2.7466370780480698e-01 0.0000000000000000e+00
7.7601208974679881e-01 2.7466370780480698e-01 0.0000000000000000e+00
8.1595736291794019e-01 2.7466370780480698e-01 0.0000000000000000e+00
8.4941631794573491e-01 2.7466370780480698e-01 0.0000000000000000e+00
8.7838252754487078e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.0398938801693762e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.2695459712497108e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.4776156404736533e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.6674433926111691e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.8412575173007399e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.9999999999999978e-01 2.7466370780480698e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.4817930267287323e-01 0.0000000000000000e+00
2.8638991924206270e-02 3.4817930267287323e-01 6.3511006908637422e-03
5.9127888753410240e-02 3.4817930267287323e-01 1.2233935481337934e-02
9.1188947264664463e-02 3.4817930267287323e-01 1.7467732304092560e-02
1.2464935732678056e-01 3.4817930267287323e-01 2.1913809512930489e-02
1.5932528101616039e-01 3.4817930267287323e-01 2.5448109536465584e-02
1.9498702121184305e-01 3.4817930267287323e-01 2.7957944934457510e-02
2.3134338531992524e-01 3.4817930267287323e-01 2.9345289178829167e-02
2.6803993926705971e-01 3.4817930267287323e-01 2.9533760824176150e-02
3.0467067098482331e-01 3.4817930267287323e-01 2.8477929706123371e-02
3.4079914003637357e-01 3.4817930267287323e-01 2.6174188810356339e-02
3.7597699604345192e-01 3.4817930267287323e-01 2.2674207212002653e-02
4.0973354882903007e-01 3.4817930267287323e-01 1.8105655215554916e-02
4.4147121633225705e-01 3.4817930267287323e-01 1.2710494499940351e-02
4.7002047458984897e-01 3.4817930267287323e-01 6.9516809153908291e-03
4.9180084331551011e-01 3.4817930267287323e-01 1.9917210552399616e-03
5.0000000000000000e-01 3.4817930267287323e-01 0.0000000000000000e+00
5.0716465102803443e-01 3.4817930267287323e-01 0.0000000000000000e+00
5.2052415811022656e-01 3.4817930267287323e-01 0.0000000000000000e+00
5.4359472411436072e-01 3.4817930267287323e-01 0.0000000000000000e+00
5.8185698683195664e-01 3.4817930267287323e-01 0.0000000000000000e+00
6.5182069732711923e-01 3.4817930267287323e-01 0.0000000000000000e+00
7.2533629219518936e-01 3.4817930267287323e-01 0.0000000000000000e+00
7.7601208974679881e-01 3.4817930267287323e-01 0.0000000000000000e+00
8.1595736291794019e-01 3.4817930267287323e-01 0.0000000000000000e+00
8.4941631794573491e-01 3.4817930267287323e-01 0.0000000000000000e+00
8.7838252754487078e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.0398938801693762e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.2695459712497108e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.4776156404736533e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.6674433926111691e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.8412575173007399e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.9999999999999978e-01 3.4817930267287323e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.1814301316803548e-01 0.0000000000000000e+00
2.8638991924206270e-02 4.1814301316803548e-01 6.6469700837425150e-03
5.9127888753410240e-02 4.1814301316803548e-01 1.2840227057964018e-02
9.1188947264664463e-02 4.1814301316803548e-01 1.8390364357478622e-02
1.2464935732678056e-01 4.1814301316803548e-01 2.3150323750531328e-02
1.5932528101616039e-01 4.1814301316803548e-01 2.6987258704294623e-02
1.9498702121184305e-01 4.1814301316803548e-01 2.9779383809373117e-02
2.3134338531992524e-01 4.1814301316803548e-01 3.1419108343392087e-02
2.6803993926705971e-01 4.1814301316803548e-01 3.1818876177198196e-02
3.0467067098482331e-01 4.1814301316803548e-01 3.0917410230144677e-02
3.4079914003637357e-01 4.1814301316803548e-01 2.8684622324240822e-02
3.7597699604345192e-01 4.1814301316803548e-01 2.5126413989048049e-02
4.0973354882903007e-01 4.1814301316803548e-01 2.0300638343082225e-02
4.4147121633225705e-01 4.1814301316803548e-01 1.4386125796784265e-02
4.7002047458984897e-01 4.1814301316803548e-01 7.8978826504460756e-03
4.9180084331551011e-01 4.1814301316803548e-01 2.2597682258219285e-03
5.0000000000000000e-01 4.1814301316803548e-01 0.0000000000000000e+00
5.0716465102803443e-01 4.1814301316803548e-01 0.0000000000000000e+00
5.2052415811022656e-01 4.1814301316803548e-01 0.0000000000000000e+00
5.4359472411436072e-01 4.1814301316803548e-01 0.0000000000000000e+00
5.8185698683195664e-01 4.1814301316803548e-01 0.0000000000000000e+00
6.5182069732711923e-01 4.1814301316803548e-01 0.0000000000000000e+00
7.2533629219518936e-01 4.1814301316803548e-01 0.0000000000000000e+00
7.7601208974679881e-01 4.1814301316803548e-01 0.0000000000000000e+00
8.1595736291794019e-01 4.1814301316803548e-01 0.0000000000000000e+00
8.4941631794573491e-01 4.1814301316803548e-01 0.0000000000000000e+00
8.7838252754487078e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.0398938801693762e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.2695459712497108e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.4776156404736533e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.6674433926111691e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.8412575173007399e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.9999999999999978e-01 4.1814301316803548e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.5640527588563257e-01 0.0000000000000000e+00
2.8638991924206270e-02 4.5640527588563257e-01 6.7649409390397363e-03
5.9127888753410240e-02 4.5640527588563257e-01 1.3083897235596016e-02
9.1188947264664463e-02 4.5640527588563257e-01 1.8766579551667967e-02
1.2464935732678056e-01 4.5640527588563257e-01 2.3665819529646893e-02
1.5932528101616039e-01 4.5640527588563257e-01 2.7649188835461334e-02
1.9498702121184305e-01 4.5640527588563257e-01 3.0595906451802553e-02
2.3134338531992524e-01 4.5640527588563257e-01 3.2399907205444597e-02
2.6803993926705971e-01 4.5640527588563257e-01 3.2975158457974822e-02
3.0467067098482331e-01 4.5640527588563257e-01 3.2260340640950430e-02
3.4079914003637357e-01 4.5640527588563257e-01 3.0219976749949615e-02
3.7597699604345192e-01 4.5640527588563257e-01 2.6840031428295882e-02
4.0973354882903007e-01 4.5640527588563257e-01 2.2121348700486616e-02
4.4147121633225705e-01 4.5640527588563257e-01 1.6091558860431274e-02
4.7002047458984897e-01 4.5640527588563257e-01 9.0406750094098702e-03
4.9180084331551011e-01 4.5640527588563257e-01 2.6040533588861390e-03
5.0000000000000000e-01 4.5640527588563257e-01 0.0000000000000000e+00
5.0716465102803443e-01 4.5640527588563257e-01 0.0000000000000000e+00
5.2052415811022656e-01 4.5640527588563257e-01 0.0000000000000000e+00
5.4359472411436072e-01 4.5640527588563257e-01 0.0000000000000000e+00
5.8185698683195664e-01 4.5640527588563257e-01 0.0000000000000000e+00
6.5182069732711923e-01 4.5640527588563257e-01 0.0000000000000000e+00
7.2533629219518936e-01 4.5640527588563257e-01 0.0000000000000000e+00
7.7601208974679881e-01 4.5640527588563257e-01 0.0000000000000000e+00
8.1595736291794019e-01 4.5640527588563257e-01 0.0000000000000000e+00
8.4941631794573491e-01 4.5640527588563257e-01 0.0000000000000000e+00
8.7838252754487078e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.0398938801693762e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.2695459712497108e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.4776156404736533e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.6674433926111691e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.8412575173007399e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.9999999999999978e-01 4.5640527588563257e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.7947584188976827e-01 0.0000000000000000e+00
2.8638991924206270e-02 4.7947584188976827e-01 6.8217262420017036e-03
5.9127888753410240e-02 4.7947584188976827e-01 1.3201991694992339e-02
9.1188947264664463e-02 4.7947584188976827e-01 1.8951163675257073e-02
1.2464935732678056e-01 4.7947584188976827e-01 2.3923418646417550e-02
1.5932528101616039e-01 4.7947584188976827e-01 2.7988293130758173e-02
1.9498702121184305e-01 4.7947584188976827e-01 3.1027694874201359e-02
2.3134338531992524e-01 4.7947584188976827e-01 3.2939071618490197e-02
2.6803993926705971e-01 4.7947584188976827e-01 3.3640720431555693e-02
3.0467067098482331e-01 4.7947584188976827e-01 3.3076218111073266e-02
3.4079914003637357e-01 4.7947584188976827e-01 3.1214579634526972e-02
3.7597699604345192e-01 4.7947584188976827e-01 2.8043438537601141e-02
4.0973354882903007e-01 4.7947584188976827e-01 2.3551908178547489e-02
4.4147121633225705e-01 4.7947584188976827e-01 1.7719538432830608e-02
4.7002047458984897e-01 4.7947584188976827e-01 1.0528518031335900e-02
4.9180084331551011e-01 4.7947584188976827e-01 3.1460782686048537e-03
5.0000000000000000e-01 4.7947584188976827e-01 0.0000000000000000e+00
5.0716465102803443e-01 4.7947584188976827e-01 0.0000000000000000e+00
5.2052415811022656e-01 4.7947584188976827e-01 0.0000000000000000e+00
5.4359472411436072e-01 4.7947584188976827e-01 0.0000000000000000e+00
5.8185698683195664e-01 4.7947584188976827e-01 0.0000000000000000e+00
6.5182069732711923e-01 4.7947584188976827e-01 0.0000000000000000e+00
7.2533629219518936e-01 4.7947584188976827e-01 0.0000000000000000e+00
7.7601208974679881e-01 4.7947584188976827e-01 0.0000000000000000e+00
8.1595736291794019e-01 4.7947584188976827e-01 0.0000000000000000e+00
8.4941631794573491e-01 4.7947584188976827e-01 0.0000000000000000e+00
8.7838252754487078e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.0398938801693762e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.2695459712497108e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.4776156404736533e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.6674433926111691e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.8412575173007399e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.9999999999999978e-01 4.7947584188976827e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.9283534897196102e-01 0.0000000000000000e+00
2.8638991924206270e-02 4.9283534897196102e-01 6.8494975233892707e-03
5.9127888753410240e-02 4.9283534897196102e-01 1.3260076715405788e-02
9.1188947264664463e-02 4.9283534897196102e-01 1.9042871076065847e-02
1.2464935732678056e-01 4.9283534897196102e-01 2.4053292318773623e-02
1.5932528101616039e-01 4.9283534897196102e-01 2.8162571154027129e-02
1.9498702121184305e-01 4.9283534897196102e-01 3.1254856503312708e-02
2.3134338531992524e-01 4.9283534897196102e-01 3.3230496977101183e-02
2.6803993926705971e-01 4.9283534897196102e-01 3.4011486358227240e-02
3.0467067098482331e-01 4.9283534897196102e-01 3.3546016388073231e-02
3.4079914003637357e-01 4.9283534897196102e-01 3.1808984878541294e-02
3.7597699604345192e-01 4.9283534897196102e-01 2.8794759862591446e-02
4.0973354882903007e-01 4.9283534897196102e-01 2.4503320902290744e-02
4.4147121633225705e-01 4.9283534897196102e-01 1.8909222136017815e-02
4.7002047458984897e-01 4.9283534897196102e-01 1.2014126354297217e-02
4.9180084331551011e-01 4.9283534897196102e-01 4.1304090800598509e-03
5.0000000000000000e-01 4.9283534897196102e-01 0.0000000000000000e+00
5.0716465102803443e-01 4.9283534897196102e-01 0.0000000000000000e+00
5.2052415811022656e-01 4.9283534897196102e-01 0.0000000000000000e+00
5.4359472411436072e-01 4.9283534897196102e-01 0.0000000000000000e+00
5.8185698683195664e-01 4.9283534897196102e-01 0.0000000000000000e+00
6.5182069732711923e-01 4.9283534897196102e-01 0.0000000000000000e+00
7.2533629219518936e-01 4.9283534897196102e-01 0.0000000000000000e+00
7.7601208974679881e-01 4.9283534897196102e-01 0.0000000000000000e+00
8.1595736291794019e-01 4.9283534897196102e-01 0.0000000000000000e+00
8.4941631794573491e-01 4.9283534897196102e-01 0.0000000000000000e+00
8.7838252754487078e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.0398938801693762e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.2695459712497108e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.4776156404736533e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.6674433926111691e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.8412575173007399e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.9999999999999978e-01 4.9283534897196102e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
2.8638991924206270e-02 5.0000000000000000e-01 6.8627890241511440e-03
5.9127888753410240e-02 5.0000000000000000e-01 1.3287992668713396e-02
9.1188947264664463e-02 5.0000000000000000e-01 1.9087267703401582e-02
1.2464935732678056e-01 5.0000000000000000e-01 2.4116820137081108e-02
1.5932528101616039e-01 5.0000000000000000e-01 2.8248949310918040e-02
1.9498702121184305e-01 5.0000000000000000e-01 3.1369201423915027e-02
2.3134338531992524e-01 5.0000000000000000e-01 3.3379729332811525e-02
2.6803993926705971e-01 5.0000000000000000e-01 3.4204840002182442e-02
3.0467067098482331e-01 5.0000000000000000e-01 3.3795742085760409e-02
3.4079914003637357e-01 5.0000000000000000e-01 3.2131294293365364e-02
3.7597699604345192e-01 5.0000000000000000e-01 2.9211896230778377e-02
4.0973354882903007e-01 5.0000000000000000e-01 2.5045651188600103e-02
4.4147121633225705e-01 5.0000000000000000e-01 1.9629139265754211e-02
4.7002047458984897e-01 5.0000000000000000e-01 1.2976244870036785e-02
4.9180084331551011e-01 5.0000000000000000e-01 5.5412337596357150e-03
5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.0716465102803443e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.2052415811022656e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.4359472411436072e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.8185698683195664e-01 5.0000000000000000e-01 0.0000000000000000e+00
6.5182069732711923e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.2533629219518936e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.7601208974679881e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.1595736291794019e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.4941631794573491e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.7838252754487078e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.0398938801693762e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.2695459712497108e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.4776156404736533e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.6674433926111691e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.8412575173007399e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.9999999999999978e-01 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0819915668448412e-01 0.0000000000000000e+00
2.8638991924206270e-02 5.0819915668448412e-01 6.8765854709298092e-03
5.9127888753410240e-02 5.0819915668448412e-01 1.3317080070341446e-02
9.1188947264664463e-02 5.0819915668448412e-01 1.9133833190355550e-02
1.2464935732678056e-01 5.0819915668448412e-01 2.4184069027347706e-02
1.5932528101616039e-01 5.0819915668448412e-01 2.8341441381132940e-02
1.9498702121184305e-01 5.0819915668448412e-01 3.1493255232209375e-02
2.3134338531992524e-01 5.0819915668448412e-01 3.3543926599045856e-02
2.6803993926705971e-01 5.0819915668448412e-01 3.4420680251020193e-02
3.0467067098482331e-01 5.0819915668448412e-01 3.4078571624556221e-02
3.4079914003637357e-01 5.0819915668448412e-01 3.2501747265274022e-02
3.7597699604345192e-01 5.0819915668448412e-01 2.9698845110619401e-02
4.0973354882903007e-01 5.0819915668448412e-01 2.5691241705500401e-02
4.4147121633225705e-01 5.0819915668448412e-01 2.0510187507202515e-02
4.7002047458984897e-01 5.0819915668448412e-01 1.4227471648225354e-02
4.9180084331551011e-01 5.0819915668448412e-01 7.7646570869915627e-03
5.0000000000000000e-01 5.0819915668448412e-01 5.5412337596328996e-03
5.0716465102803443e-01 5.0819915668448412e-01 4.1304090800577788e-03
5.2052415811022656e-01 5.0819915668448412e-01 3.1460782686028596e-03
5.4359472411436072e-01 5.0819915668448412e-01 2.6040533588844272e-03
5.8185698683195664e-01 5.0819915668448412e-01 2.2597682258204059e-03
6.5182069732711923e-01 5.0819915668448412e-01 1.9917210552386050e-03
7.2533629219518936e-01 5.0819915668448412e-01 1.8047519261085456e-03
7.7601208974679881e-01 5.0819915668448412e-01 1.6640075264495878e-03
8.1595736291794019e-01 5.0819915668448412e-01 1.5296072852456159e-03
8.4941631794573491e-01 5.0819915668448412e-01 1.3921434163688519e-03
8.7838252754487078e-01 5.0819915668448412e-01 1.2477444014528745e-03
9.0398938801693762e-01 5.0819915668448412e-01 1.0938563053762204e-03
9.2695459712497108e-01 5.0819915668448412e-01 9.2795861988734642e-04
9.4776156404736533e-01 5.0819915668448412e-01 7.4672672967906486e-04
9.6674433926111691e-01 5.0819915668448412e-01 5.4480303630617503e-04
9.8412575173007399e-01 5.0819915668448412e-01 3.1191380330176092e-04
9.9999999999999978e-01 5.0819915668448412e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.2997952541014570e-01 0.0000000000000000e+00
2.8638991924206270e-02 5.2997952541014570e-01 6.9055604566417555e-03
5.9127888753410240e-02 5.2997952541014570e-01 1.3378803896389345e-02
9.1188947264664463e-02 5.2997952541014570e-01 1.9234389308615679e-02
1.2464935732678056e-01 5.2997952541014570e-01 2.4332784574187517e-02
1.5932528101616039e-01 5.2997952541014570e-01 2.8551881973669167e-02
1.9498702121184305e-01 5.2997952541014570e-01 3.1784419914670473e-02
2.3134338531992524e-01 5.2997952541014570e-01 3.3941749579518843e-02
2.6803993926705971e-01 5.2997952541014570e-01 3.4960044664416309e-02
3.0467067098482331e-01 5.2997952541014570e-01 3.4806286329614668e-02
3.4079914003637357e-01 5.2997952541014570e-01 3.3481683333823141e-02
3.7597699604345192e-01 5.2997952541014570e-01 3.1021737034149590e-02
4.0973354882903007e-01 5.2997952541014570e-01 2.7498747657108788e-02
4.4147121633225705e-01 5.2997952541014570e-01 2.3049593679836944e-02
4.7002047458984897e-01 5.2997952541014570e-01 1.8087591831289353e-02
4.9180084331551011e-01 5.2997952541014570e-01 1.4227471648224899e-02
5.0000000000000000e-01 5.2997952541014570e-01 1.2976244870035406e-02
5.0716465102803443e-01 5.2997952541014570e-01 1.2014126354296301e-02
5.2052415811022656e-01 5.2997952541014570e-01 1.0528518031334790e-02
5.4359472411436072e-01 5.2997952541014570e-01 9.0406750094086975e-03
5.8185698683195664e-01 5.2997952541014570e-01 7.8978826504449203e-03
6.5182069732711923e-01 5.2997952541014570e-01 6.9516809153897501e-03
7.2533629219518936e-01 5.2997952541014570e-01 6.2752634900317787e-03
7.7601208974679881e-01 5.2997952541014570e-01 5.7645976930127798e-03
8.1595736291794019e-01 5.2997952541014570e-01 5.2766584897373349e-03
8.4941631794573491e-01 5.2997952541014570e-01 4.7778652362028915e-03
8.7838252754487078e-01 5.2997952541014570e-01 4.2544862870423361e-03
9.0398938801693762e-01 5.2997952541014570e-01 3.6977646998473494e-03
9.2695459712497108e-01 5.2997952541014570e-01 3.0994785811668583e-03
9.4776156404736533e-01 5.2997952541014570e-01 2.4495072460950793e-03
9.6674433926111691e-01 5.2997952541014570e-01 1.7331047001076624e-03
9.8412575173007399e-01 5.2997952541014570e-01 9.2610237674941253e-04
9.9999999999999978e-01 5.2997952541014570e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.5852878366773817e-01 0.0000000000000000e+00
2.8638991924206270e-02 5.5852878366773817e-01 6.9252491188395975e-03
5.9127888753410240e-02 5.5852878366773817e-01 1.3422558930188627e-02
9.1188947264664463e-02 5.5852878366773817e-01 1.9310594210282046e-02
1.2464935732678056e-01 5.5852878366773817e-01 2.4455164349243445e-02
1.5932528101616039e-01 5.5852878366773817e-01 2.8740971533567222e-02
1.9498702121184305e-01 5.5852878366773817e-01 3.2069296318465154e-02
2.3134338531992524e-01 5.5852878366773817e-01 3.4362177709686088e-02
2.6803993926705971e-01 5.5852878366773817e-01 3.5569352250216742e-02
3.0467067098482331e-01 5.5852878366773817e-01 3.5675693307144880e-02
3.4079914003637357e-01 5.5852878366773817e-01 3.4707672671781688e-02
3.7597699604345192e-01 5.5852878366773817e-01 3.2740229883082082e-02
4.0973354882903007e-01 5.5852878366773817e-01 2.9913343174350564e-02
4.4147121633225705e-01 5.5852878366773817e-01 2.6492788957583200e-02
4.7002047458984897e-01 5.5852878366773817e-01 2.3049593679836833e-02
4.9180084331551011e-01 5.5852878366773817e-01 2.0510187507202272e-02
5.0000000000000000e-01 5.5852878366773817e-01 1.9629139265753274e-02
5.0716465102803443e-01 5.5852878366773817e-01 1.8909222136017298e-02
5.2052415811022656e-01 5.5852878366773817e-01 1.7719538432830039e-02
5.4359472411436072e-01 5.5852878366773817e-01 1.6091558860430639e-02
5.8185698683195664e-01 5.5852878366773817e-01 1.4386125796783540e-02
6.5182069732711923e-01 5.5852878366773817e-01 1.2710494499939599e-02
7.2533629219518936e-01 5.5852878366773817e-01 1.1433007486074183e-02
7.7601208974679881e-01 5.5852878366773817e-01 1.0458516436066762e-02
8.1595736291794019e-01 5.5852878366773817e-01 9.5262365902253031e-03
8.4941631794573491e-01 5.5852878366773817e-01 8.5744787755713311e-03
8.7838252754487078e-01 5.5852878366773817e-01 7.5788294827343391e-03
9.0398938801693762e-01 5.5852878366773817e-01 6.5250206680318966e-03
9.2695459712497108e-01 5.5852878366773817e-01 5.4015040394163275e-03
9.4776156404736533e-01 5.5852878366773817e-01 4.1967570187566635e-03
9.6674433926111691e-01 5.5852878366773817e-01 2.8987913195339943e-03
9.8412575173007399e-01 5.5852878366773817e-01 1.4984042544544500e-03
9.9999999999999978e-01 5.5852878366773817e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.9026645117096588e-01 0.0000000000000000e+00
2.8638991924206270e-02 5.9026645117096588e-01 6.9196364756123722e-03
5.9127888753410240e-02 5.9026645117096588e-01 1.3415161150183491e-02
9.1188947264664463e-02 5.9026645117096588e-01 1.9310905147976246e-02
1.2464935732678056e-01 5.9026645117096588e-01 2.4479893480742355e-02
1.5932528101616039e-01 5.9026645117096588e-01 2.8815772594183355e-02
1.9498702121184305e-01 5.9026645117096588e-01 3.2230706148348408e-02
2.3134338531992524e-01 5.9026645117096588e-01 3.4659864574188362e-02
2.6803993926705971e-01 5.9026645117096588e-01 3.6068923715144266e-02
3.0467067098482331e-01 5.9026645117096588e-01 3.6462591647616345e-02
3.4079914003637357e-01 5.9026645117096588e-01 3.5893099263278896e-02
3.7597699604345192e-01 5.9026645117096588e-01 3.4470074100290155e-02
4.0973354882903007e-01 5.9026645117096588e-01 3.2378444149490905e-02
4.4147121633225705e-01 5.9026645117096588e-01 2.9913343174350560e-02
4.7002047458984897e-01 5.9026645117096588e-01 2.7498747657108732e-02
4.9180084331551011e-01 5.9026645117096588e-01 2.5691241705500283e-02
5.0000000000000000e-01 5.9026645117096588e-01 2.5045651188599499e-02
5.0716465102803443e-01 5.9026645117096588e-01 2.4503320902290463e-02
5.2052415811022656e-01 5.9026645117096588e-01 2.3551908178547205e-02
5.4359472411436072e-01 5.9026645117096588e-01 2.2121348700486342e-02
5.8185698683195664e-01 5.9026645117096588e-01 2.0300638343081878e-02
6.5182069732711923e-01 5.9026645117096588e-01 1.8105655215554489e-02
7.2533629219518936e-01 5.9026645117096588e-01 1.6251215465015983e-02
7.7601208974679881e-01 5.9026645117096588e-01 1.4810423567298104e-02
8.1595736291794019e-01 5.9026645117096588e-01 1.3428641464022504e-02
8.4941631794573491e-01 5.9026645117096588e-01 1.2020780510114858e-02
8.7838252754487078e-01 5.9026645117096588e-01 1.0554686320233115e-02
9.0398938801693762e-01 5.9026645117096588e-01 9.0140795562719846e-03
9.2695459712497108e-01 5.9026645117096588e-01 7.3889014292571626e-03
9.4776156404736533e-01 5.9026645117096588e-01 5.6727596863078312e-03
9.6674433926111691e-01 5.9026645117096588e-01 3.8634741577365499e-03
9.8412575173007399e-01 5.9026645117096588e-01 1.9658537019988541e-03
9.9999999999999978e-01 5.9026645117096588e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.2402300395654464e-01 0.0000000000000000e+00
2.8638991924206270e-02 6.2402300395654464e-01 6.8769001648145900e-03
5.9127888753410240e-02 6.2402300395654464e-01 1.3332162182210477e-02
9.1188947264664463e-02 6.2402300395654464e-01 1.9197470468073029e-02
1.2464935732678056e-01 6.2402300395654464e-01 2.4354812833318869e-02
1.5932528101616039e-01 6.2402300395654464e-01 2.8708585125493638e-02
1.9498702121184305e-01 6.2402300395654464e-01 3.2183510053899661e-02
2.3134338531992524e-01 6.2402300395654464e-01 3.4729104802664973e-02
2.6803993926705971e-01 6.2402300395654464e-01 3.6327164893966910e-02
3.0467067098482331e-01 6.2402300395654464e-01 3.7000268003954832e-02
3.4079914003637357e-01 6.2402300395654464e-01 3.6819828349344122e-02
3.7597699604345192e-01 6.2402300395654464e-01 3.5913264091468854e-02
4.0973354882903007e-01 6.2402300395654464e-01 3.4470074100290161e-02
4.4147121633225705e-01 6.2402300395654464e-01 3.2740229883082124e-02
4.7002047458984897e-01 6.2402300395654464e-01 3.1021737034149611e-02
4.9180084331551011e-01 6.2402300395654464e-01 2.9698845110619407e-02
5.0000000000000000e-01 6.2402300395654464e-01 2.9211896230778009e-02
5.0716465102803443e-01 6.2402300395654464e-01 2.8794759862591338e-02
5.2052415811022656e-01 6.2402300395654464e-01 2.8043438537601040e-02
5.4359472411436072e-01 6.2402300395654464e-01 2.6840031428295823e-02
5.8185698683195664e-01 6.2402300395654464e-01 2.5126413989047955e-02
6.5182069732711923e-01 6.2402300395654464e-01 2.2674207212002480e-02
7.2533629219518936e-01 6.2402300395654464e-01 2.0345973171260402e-02
7.7601208974679881e-01 6.2402300395654464e-01 1.8488264683796631e-02
8.1595736291794019e-01 6.2402300395654464e-01 1.6700227079855343e-02
8.4941631794573491e-01 6.2402300395654464e-01 1.4882060905892718e-02
8.7838252754487078e-01 6.2402300395654464e-01 1.2998077993485723e-02
9.0398938801693762e-01 6.2402300395654464e-01 1.1033141503177964e-02
9.2695459712497108e-01 6.2402300395654464e-01 8.9812173829433364e-03
9.4776156404736533e-01 6.2402300395654464e-01 6.8421123672700382e-03
9.6674433926111691e-01 6.2402300395654464e-01 4.6211823704563155e-03
9.8412575173007399e-01 6.2402300395654464e-01 2.3310573195727750e-03
9.9999999999999978e-01 6.2402300395654464e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.5920085996362321e-01 0.0000000000000000e+00
2.8638991924206270e-02 6.5920085996362321e-01 6.7851581815044247e-03
5.9127888753410240e-02 6.5920085996362321e-01 1.3149038897445601e-02
9.1188947264664463e-02 6.5920085996362321e-01 1.8932449672848434e-02
1.2464935732678056e-01 6.5920085996362321e-01 2.4028015765890014e-02
1.5932528101616039e-01 6.5920085996362321e-01 2.8352406690651158e-02
1.9498702121184305e-01 6.5920085996362321e-01 3.1843974827747840e-02
2.3134338531992524e-01 6.5920085996362321e-01 3.4466715127424177e-02
2.6803993926705971e-01 6.5920085996362321e-01 3.6216977188934942e-02
3.0467067098482331e-01 6.5920085996362321e-01 3.7130703580359935e-02
3.4079914003637357e-01 6.5920085996362321e-01 3.7289001187895979e-02
3.7597699604345192e-01 6.5920085996362321e-01 3.6819828349344129e-02
4.0973354882903007e-01 6.5920085996362321e-01 3.5893099263278931e-02
4.4147121633225705e-01 6.5920085996362321e-01 3.4707672671781743e-02
4.7002047458984897e-01 6.5920085996362321e-01 3.3481683333823217e-02
4.9180084331551011e-01 6.5920085996362321e-01 3.2501747265274127e-02
5.0000000000000000e-01 6.5920085996362321e-01 3.2131294293365205e-02
5.0716465102803443e-01 6.5920085996362321e-01 3.1808984878541328e-02
5.2052415811022656e-01 6.5920085996362321e-01 3.1214579634526993e-02
5.4359472411436072e-01 6.5920085996362321e-01 3.0219976749949667e-02
5.8185698683195664e-01 6.5920085996362321e-01 2.8684622324240867e-02
6.5182069732711923e-01 6.5920085996362321e-01 2.6174188810356332e-02
7.2533629219518936e-01 6.5920085996362321e-01 2.3517563303517310e-02
7.7601208974679881e-01 6.5920085996362321e-01 2.1330016721413842e-02
8.1595736291794019e-01 6.5920085996362321e-01 1.9214204268922491e-02
8.4941631794573491e-01 6.5920085996362321e-01 1.7065513795329643e-02
8.7838252754487078e-01 6.5920085996362321e-01 1.4848393370723675e-02
9.0398938801693762e-01 6.5920085996362321e-01 1.2550323359047429e-02
9.2695459712497108e-01 6.5920085996362321e-01 1.0169221352059582e-02
9.4776156404736533e-01 6.5920085996362321e-01 7.7094205183271874e-03
9.6674433926111691e-01 6.5920085996362321e-01 5.1807867875064409e-03
9.8412575173007399e-01 6.5920085996362321e-01 2.6001281609132243e-03
9.9999999999999978e-01 6.5920085996362321e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.9532932901517253e-01 0.0000000000000000e+00
2.8638991924206270e-02 6.9532932901517253e-01 6.6319658949219821e-03
5.9127888753410240e-02 6.9532932901517253e-01 1.2840196552340586e-02
9.1188947264664463e-02 6.9532932901517253e-01 1.8476587532130051e-02
1.2464935732678056e-01 6.9532932901517253e-01 2.3446119436566205e-02
1.5932528101616039e-01 6.9532932901517253e-01 2.7679104506131168e-02
1.9498702121184305e-01 6.9532932901517253e-01 3.1128173871538819e-02
2.3134338531992524e-01 6.9532932901517253e-01 3.3771226093843747e-02
2.6803993926705971e-01 6.9532932901517253e-01 3.5616736766895446e-02
3.0467067098482331e-01 6.9532932901517253e-01 3.6709000772445419e-02
3.4079914003637357e-01 6.9532932901517253e-01 3.7130703580359976e-02
3.7597699604345192e-01 6.9532932901517253e-01 3.7000268003954895e-02
4.0973354882903007e-01 6.9532932901517253e-01 3.6462591647616407e-02
4.4147121633225705e-01 6.9532932901517253e-01 3.5675693307144977e-02
4.7002047458984897e-01 6.9532932901517253e-01 3.4806286329614772e-02
4.9180084331551011e-01 6.9532932901517253e-01 3.4078571624556360e-02
5.0000000000000000e-01 6.9532932901517253e-01 3.3795742085760340e-02
5.0716465102803443e-01 6.9532932901517253e-01 3.3546016388073308e-02
5.2052415811022656e-01 6.9532932901517253e-01 3.3076218111073342e-02
5.4359472411436072e-01 6.9532932901517253e-01 3.2260340640950520e-02
5.8185698683195664e-01 6.9532932901517253e-01 3.0917410230144753e-02
6.5182069732711923e-01 6.9532932901517253e-01 2.8477929706123457e-02
7.2533629219518936e-01 6.9532932901517253e-01 2.5648215784063452e-02
7.7601208974679881e-01 6.9532932901517253e-01 2.3243733615083306e-02
8.1595736291794019e-01 6.9532932901517253e-01 2.0903671962972607e-02
8.4941631794573491e-01 6.9532932901517253e-01 1.8527355830894199e-02
8.7838252754487078e-01 6.9532932901517253e-01 1.6081799040866138e-02
9.0398938801693762e-01 6.9532932901517253e-01 1.3557295709527451e-02
9.2695459712497108e-01 6.9532932901517253e-01 1.0954692285188875e-02
9.4776156404736533e-01 6.9532932901517253e-01 8.2811064898256660e-03
9.6674433926111691e-01 6.9532932901517253e-01 5.5488653357779437e-03
9.8412575173007399e-01 6.9532932901517253e-01 2.7768951549620325e-03
9.9999999999999978e-01 6.9532932901517253e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.3196006073293596e-01 0.0000000000000000e+00
2.8638991924206270e-02 7.3196006073293596e-01 6.4047732606972007e-03
5.9127888753410240e-02 7.3196006073293596e-01 1.2379990328937386e-02
9.1188947264664463e-02 7.3196006073293596e-01 1.7790991501133977e-02
1.2464935732678056e-01 7.3196006073293596e-01 2.2557072619834636e-02
1.5932528101616039e-01 7.3196006073293596e-01 2.6623600760301215e-02
1.9498702121184305e-01 7.3196006073293596e-01 2.9957963117303501e-02
2.3134338531992524e-01 7.3196006073293596e-01 3.2551114849584804e-02
2.6803993926705971e-01 7.3196006073293596e-01 3.4421192464277807e-02
3.0467067098482331e-01 7.3196006073293596e-01 3.5616736766895508e-02
3.4079914003637357e-01 7.3196006073293596e-01 3.6216977188935087e-02
3.7597699604345192e-01 7.3196006073293596e-01 3.6327164893967090e-02
4.0973354882903007e-01 7.3196006073293596e-01 3.6068923715144439e-02
4.4147121633225705e-01 7.3196006073293596e-01 3.5569352250216950e-02
4.7002047458984897e-01 7.3196006073293596e-01 3.4960044664416497e-02
4.9180084331551011e-01 7.3196006073293596e-01 3.4420680251020401e-02
5.0000000000000000e-01 7.3196006073293596e-01 3.4204840002182504e-02
5.0716465102803443e-01 7.3196006073293596e-01 3.4011486358227400e-02
5.2052415811022656e-01 7.3196006073293596e-01 3.3640720431555853e-02
5.4359472411436072e-01 7.3196006073293596e-01 3.2975158457975023e-02
5.8185698683195664e-01 7.3196006073293596e-01 3.1818876177198419e-02
6.5182069732711923e-01 7.3196006073293596e-01 2.9533760824176369e-02
7.2533629219518936e-01 7.3196006073293596e-01 2.6678625960101655e-02
7.7601208974679881e-01 7.3196006073293596e-01 2.4182786727268861e-02
8.1595736291794019e-01 7.3196006073293596e-01 2.1736518289468942e-02
8.4941631794573491e-01 7.3196006073293596e-01 1.9248686531366407e-02
8.7838252754487078e-01 7.3196006073293596e-01 1.6690060033109771e-02
9.0398938801693762e-01 7.3196006073293596e-01 1.4053311723647365e-02
9.2695459712497108e-01 7.3196006073293596e-01 1.1341115438199960e-02
9.4776156404736533e-01 7.3196006073293596e-01 8.5620518671042107e-03
9.6674433926111691e-01 7.3196006073293596e-01 5.7296101714069620e-03
9.8412575173007399e-01 7.3196006073293596e-01 2.8636579760653261e-03
9.9999999999999978e-01 7.3196006073293596e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.6865661468007096e-01 0.0000000000000000e+00
2.8638991924206270e-02 7.6865661468007096e-01 6.0914592948882792e-03
5.9127888753410240e-02 7.6865661468007096e-01 1.1743938919241872e-02
9.1188947264664463e-02 7.6865661468007096e-01 1.6839272462827189e-02
1.2464935732678056e-01 7.6865661468007096e-01 2.1313533949824402e-02
1.5932528101616039e-01 7.6865661468007096e-01 2.5128789391348428e-02
1.9498702121184305e-01 7.6865661468007096e-01 2.8267643820366516e-02
2.3134338531992524e-01 7.6865661468007096e-01 3.0733207462048773e-02
2.6803993926705971e-01 7.6865661468007096e-01 3.2551114849584846e-02
3.0467067098482331e-01 7.6865661468007096e-01 3.3771226093843885e-02
3.4079914003637357e-01 7.6865661468007096e-01 3.4466715127424385e-02
3.7597699604345192e-01 7.6865661468007096e-01 3.4729104802665202e-02
4.0973354882903007e-01 7.6865661468007096e-01 3.4659864574188619e-02
4.4147121633225705e-01 7.6865661468007096e-01 3.4362177709686366e-02
4.7002047458984897e-01 7.6865661468007096e-01 3.3941749579519134e-02
4.9180084331551011e-01 7.6865661468007096e-01 3.3543926599046203e-02
5.0000000000000000e-01 7.6865661468007096e-01 3.3379729332811747e-02
5.0716465102803443e-01 7.6865661468007096e-01 3.3230496977101474e-02
5.2052415811022656e-01 7.6865661468007096e-01 3.2939071618490481e-02
5.4359472411436072e-01 7.6865661468007096e-01 3.2399907205444910e-02
5.8185698683195664e-01 7.6865661468007096e-01 3.1419108343392413e-02
6.5182069732711923e-01 7.6865661468007096e-01 2.9345289178829503e-02
7.2533629219518936e-01 7.6865661468007096e-01 2.6597626203978028e-02
7.7601208974679881e-01 7.6865661468007096e-01 2.4136908888235865e-02
8.1595736291794019e-01 7.6865661468007096e-01 2.1706769546895630e-02
8.4941631794573491e-01 7.6865661468007096e-01 1.9227933937937109e-02
8.7838252754487078e-01 7.6865661468007096e-01 1.6675026800268330e-02
9.0398938801693762e-01 7.6865661468007096e-01 1.4042292279515787e-02
9.2695459712497108e-01 7.6865661468007096e-01 1.1333140340255336e-02
9.4776156404736533e-01 7.6865661468007096e-01 8.5565315015137654e-03
9.6674433926111691e-01 7.6865661468007096e-01 5.7261649079083828e-03
9.8412575173007399e-01 7.6865661468007096e-01 2.8620303747656844e-03
9.9999999999999978e-01 7.6865661468007096e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.0501297878815403e-01 0.0000000000000000e+00
2.8638991924206270e-02 8.0501297878815403e-01 5.6804531122891400e-03
5.9127888753410240e-02 8.0501297878815403e-01 1.0909148560925867e-02
9.1188947264664463e-02 8.0501297878815403e-01 1.5588594005271215e-02
1.2464935732678056e-01 8.0501297878815403e-01 1.9674888130064936e-02
1.5932528101616039e-01 8.0501297878815403e-01 2.3148723420352759e-02
1.9498702121184305e-01 8.0501297878815403e-01 2.6008257538917216e-02
2.3134338531992524e-01 8.0501297878815403e-01 2.8267643820366534e-02
2.6803993926705971e-01 8.0501297878815403e-01 2.9957963117303574e-02
3.0467067098482331e-01 8.0501297878815403e-01 3.1128173871538982e-02
3.4079914003637357e-01 8.0501297878815403e-01 3.1843974827748048e-02
3.7597699604345192e-01 8.0501297878815403e-01 3.2183510053899911e-02
4.0973354882903007e-01 8.0501297878815403e-01 3.2230706148348699e-02
4.4147121633225705e-01 8.0501297878815403e-01 3.2069296318465453e-02
4.7002047458984897e-01 8.0501297878815403e-01 3.1784419914670785e-02
4.9180084331551011e-01 8.0501297878815403e-01 3.1493255232209701e-02
5.0000000000000000e-01 8.0501297878815403e-01 3.1369201423915284e-02
5.0716465102803443e-01 8.0501297878815403e-01 3.1254856503313035e-02
5.2052415811022656e-01 8.0501297878815403e-01 3.1027694874201692e-02
5.4359472411436072e-01 8.0501297878815403e-01 3.0595906451802896e-02
5.8185698683195664e-01 8.0501297878815403e-01 2.9779383809373471e-02
6.5182069732711923e-01 8.0501297878815403e-01 2.7957944934457905e-02
7.2533629219518936e-01 8.0501297878815403e-01 2.5432527490330238e-02
7.7601208974679881e-01 8.0501297878815403e-01 2.3125106563066100e-02
8.1595736291794019e-01 8.0501297878815403e-01 2.0828863310825764e-02
8.4941631794573491e-01 8.0501297878815403e-01 1.8476472708480806e-02
8.7838252754487078e-01 8.0501297878815403e-01 1.6045726887906960e-02
9.0398938801693762e-01 8.0501297878815403e-01 1.3531312115531362e-02
9.2695459712497108e-01 8.0501297878815403e-01 1.0936136333491773e-02
9.4776156404736533e-01 8.0501297878815403e-01 8.2683834948678783e-03
9.6674433926111691e-01 8.0501297878815403e-01 5.5409743007933041e-03
9.8412575173007399e-01 8.0501297878815403e-01 2.7731791057911182e-03
9.9999999999999978e-01 8.0501297878815403e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.4067471898383717e-01 0.0000000000000000e+00
2.8638991924206270e-02 8.4067471898383717e-01 5.1601042167496126e-03
5.9127888753410240e-02 8.4067471898383717e-01 9.8533502157573047e-03
9.1188947264664463e-02 8.4067471898383717e-01 1.4008904139136696e-02
1.2464935732678056e-01 8.4067471898383717e-01 1.7607136253908345e-02
1.5932528101616039e-01 8.4067471898383717e-01 2.0649286508378543e-02
1.9498702121184305e-01 8.4067471898383717e-01 2.3148723420352794e-02
2.3134338531992524e-01 8.4067471898383717e-01 2.5128789391348480e-02
2.6803993926705971e-01 8.4067471898383717e-01 2.6623600760301309e-02
3.0467067098482331e-01 8.4067471898383717e-01 2.7679104506131334e-02
3.4079914003637357e-01 8.4067471898383717e-01 2.8352406690651394e-02
3.7597699604345192e-01 8.4067471898383717e-01 2.8708585125493898e-02
4.0973354882903007e-01 8.4067471898383717e-01 2.8815772594183629e-02
4.4147121633225705e-01 8.4067471898383717e-01 2.8740971533567524e-02
4.7002047458984897e-01 8.4067471898383717e-01 2.8551881973669486e-02
4.9180084331551011e-01 8.4067471898383717e-01 2.8341441381133297e-02
5.0000000000000000e-01 8.4067471898383717e-01 2.8248949310918332e-02
5.0716465102803443e-01 8.4067471898383717e-01 2.8162571154027483e-02
5.2052415811022656e-01 8.4067471898383717e-01 2.7988293130758513e-02
5.4359472411436072e-01 8.4067471898383717e-01 2.7649188835461708e-02
5.8185698683195664e-01 8.4067471898383717e-01 2.6987258704294984e-02
6.5182069732711923e-01 8.4067471898383717e-01 2.5448109536465990e-02
7.2533629219518936e-01 8.4067471898383717e-01 2.3239239684082511e-02
7.7601208974679881e-01 8.4067471898383717e-01 2.1188132991992653e-02
8.1595736291794019e-01 8.4067471898383717e-01 1.9131805631903920e-02
8.4941631794573491e-01 8.4067471898383717e-01 1.7014026889297033e-02
8.7838252754487078e-01 8.4067471898383717e-01 1.4814765776053512e-02
9.0398938801693762e-01 8.4067471898383717e-01 1.2527833354157733e-02
9.2695459712497108e-01 8.4067471898383717e-01 1.0154134624695436e-02
9.4776156404736533e-01 8.4067471898383717e-01 7.6995662379076629e-03
9.6674433926111691e-01 8.4067471898383717e-01 5.1748728546145324e-03
9.8412575173007399e-01 8.4067471898383717e-01 2.5973966732669562e-03
9.9999999999999978e-01 8.4067471898383717e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.7535064267321760e-01 0.0000000000000000e+00
2.8638991924206270e-02 8.7535064267321760e-01 4.5170131775683258e-03
5.9127888753410240e-02 8.7535064267321760e-01 8.5522213694359858e-03
9.1188947264664463e-02 8.7535064267321760e-01 1.2070316857911548e-02
1.2464935732678056e-01 8.7535064267321760e-01 1.5081077508019668e-02
1.5932528101616039e-01 8.7535064267321760e-01 1.7607136253908365e-02
1.9498702121184305e-01 8.7535064267321760e-01 1.9674888130064985e-02
2.3134338531992524e-01 8.7535064267321760e-01 2.1313533949824472e-02
2.6803993926705971e-01 8.7535064267321760e-01 2.2557072619834733e-02
3.0467067098482331e-01 8.7535064267321760e-01 2.3446119436566361e-02
3.4079914003637357e-01 8.7535064267321760e-01 2.4028015765890233e-02
3.7597699604345192e-01 8.7535064267321760e-01 2.4354812833319119e-02
4.0973354882903007e-01 8.7535064267321760e-01 2.4479893480742605e-02
4.4147121633225705e-01 8.7535064267321760e-01 2.4455164349243684e-02
4.7002047458984897e-01 8.7535064267321760e-01 2.4332784574187770e-02
4.9180084331551011e-01 8.7535064267321760e-01 2.4184069027347977e-02
5.0000000000000000e-01 8.7535064267321760e-01 2.4116820137081343e-02
5.0716465102803443e-01 8.7535064267321760e-01 2.4053292318773893e-02
5.2052415811022656e-01 8.7535064267321760e-01 2.3923418646417852e-02
5.4359472411436072e-01 8.7535064267321760e-01 2.3665819529647202e-02
5.8185698683195664e-01 8.7535064267321760e-01 2.3150323750531665e-02
6.5182069732711923e-01 8.7535064267321760e-01 2.1913809512930864e-02
7.2533629219518936e-01 8.7535064267321760e-01 2.0093524430091277e-02
7.7601208974679881e-01 8.7535064267321760e-01 1.8381696448630490e-02
8.1595736291794019e-01 8.7535064267321760e-01 1.6653862158559702e-02
8.4941631794573491e-01 8.7535064267321760e-01 1.4864168584009265e-02
8.7838252754487078e-01 8.7535064267321760e-01 1.2994153701931951e-02
9.0398938801693762e-01 8.7535064267321760e-01 1.1035710781015621e-02
9.2695459712497108e-01 8.7535064267321760e-01 8.9861513599114005e-03
9.4776156404736533e-01 8.7535064267321760e-01 6.8470775612142947e-03
9.6674433926111691e-01 8.7535064267321760e-01 4.6249302131936842e-03
9.8412575173007399e-01 8.7535064267321760e-01 2.3329816212075433e-03
9.9999999999999978e-01 8.7535064267321760e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.0881105273533414e-01 0.0000000000000000e+00
2.8638991924206270e-02 9.0881105273533414e-01 3.7327432026164368e-03
5.9127888753410240e-02 9.0881105273533414e-01 6.9745741216265915e-03
9.1188947264664463e-02 9.0881105273533414e-01 9.7392039967185134e-03
1.2464935732678056e-01 9.0881105273533414e-01 1.2070316857911568e-02
1.5932528101616039e-01 9.0881105273533414e-01 1.4008904139136724e-02
1.9498702121184305e-01 9.0881105273533414e-01 1.5588594005271277e-02
2.3134338531992524e-01 9.0881105273533414e-01 1.6839272462827262e-02
2.6803993926705971e-01 9.0881105273533414e-01 1.7790991501134078e-02
3.0467067098482331e-01 9.0881105273533414e-01 1.8476587532130207e-02
3.4079914003637357e-01 9.0881105273533414e-01 1.8932449672848638e-02
3.7597699604345192e-01 9.0881105273533414e-01 1.9197470468073245e-02
4.0973354882903007e-01 9.0881105273533414e-01 1.9310905147976471e-02
4.4147121633225705e-01 9.0881105273533414e-01 1.9310594210282257e-02
4.7002047458984897e-01 9.0881105273533414e-01 1.9234389308615915e-02
4.9180084331551011e-01 9.0881105273533414e-01 1.9133833190355779e-02
5.0000000000000000e-01 9.0881105273533414e-01 1.9087267703401786e-02
5.0716465102803443e-01 9.0881105273533414e-01 1.9042871076066097e-02
5.2052415811022656e-01 9.0881105273533414e-01 1.8951163675257322e-02
5.4359472411436072e-01 9.0881105273533414e-01 1.8766579551668248e-02
5.8185698683195664e-01 9.0881105273533414e-01 1.8390364357478917e-02
6.5182069732711923e-01 9.0881105273533414e-01 1.7467732304092889e-02
7.2533629219518936e-01 9.0881105273533414e-01 1.6084906472937525e-02
7.7601208974679881e-01 9.0881105273533414e-01 1.4772150664430665e-02
8.1595736291794019e-01 9.0881105273533414e-01 1.3439538556481842e-02
8.4941631794573491e-01 9.0881105273533414e-01 1.2051646037480204e-02
8.7838252754487078e-01 9.0881105273533414e-01 1.0592047947565202e-02
9.0398938801693762e-01 9.0881105273533414e-01 9.0508712202646922e-03
9.2695459712497108e-01 9.0881105273533414e-01 7.4211154793505573e-03
9.4776156404736533e-01 9.0881105273533414e-01 5.6980339045795995e-03
9.6674433926111691e-01 9.0881105273533414e-01 3.8804714270464758e-03
9.8412575173007399e-01 9.0881105273533414e-01 1.9742888172629542e-03
9.9999999999999978e-01 9.0881105273533414e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.4087211124658898e-01 0.0000000000000000e+00
2.8638991924206270e-02 9.4087211124658898e-01 2.7769630015006177e-03
5.9127888753410240e-02 9.4087211124658898e-01 5.0743760605585437e-03
9.1188947264664463e-02 9.4087211124658898e-01 6.9745741216265837e-03
1.2464935732678056e-01 9.4087211124658898e-01 8.5522213694359858e-03
1.5932528101616039e-01 9.4087211124658898e-01 9.8533502157573186e-03
1.9498702121184305e-01 9.4087211124658898e-01 1.0909148560925896e-02
2.3134338531992524e-01 9.4087211124658898e-01 1.1743938919241904e-02
2.6803993926705971e-01 9.4087211124658898e-01 1.2379990328937444e-02
3.0467067098482331e-01 9.4087211124658898e-01 1.2840196552340668e-02
3.4079914003637357e-01 9.4087211124658898e-01 1.3149038897445713e-02
3.7597699604345192e-01 9.4087211124658898e-01 1.3332162182210608e-02
4.0973354882903007e-01 9.4087211124658898e-01 1.3415161150183624e-02
4.4147121633225705e-01 9.4087211124658898e-01 1.3422558930188773e-02
4.7002047458984897e-01 9.4087211124658898e-01 1.3378803896389492e-02
4.9180084331551011e-01 9.4087211124658898e-01 1.3317080070341596e-02
5.0000000000000000e-01 9.4087211124658898e-01 1.3287992668713531e-02
5.0716465102803443e-01 9.4087211124658898e-01 1.3260076715405947e-02
5.2052415811022656e-01 9.4087211124658898e-01 1.3201991694992497e-02
5.4359472411436072e-01 9.4087211124658898e-01 1.3083897235596186e-02
5.8185698683195664e-01 9.4087211124658898e-01 1.2840227057964209e-02
6.5182069732711923e-01 9.4087211124658898e-01 1.2233935481338132e-02
7.2533629219518936e-01 9.4087211124658898e-01 1.1314556199296380e-02
7.7601208974679881e-01 9.4087211124658898e-01 1.0436154424573544e-02
8.1595736291794019e-01 9.4087211124658898e-01 9.5406674940697739e-03
8.4941631794573491e-01 9.4087211124658898e-01 8.6038754597355799e-03
8.7838252754487078e-01 9.4087211124658898e-01 7.6130806789969918e-03
9.0398938801693762e-01 9.4087211124658898e-01 6.5587580738071484e-03
9.2695459712497108e-01 9.4087211124658898e-01 5.4315982376995824e-03
9.4776156404736533e-01 9.4087211124658898e-01 4.2212322165071968e-03
9.6674433926111691e-01 9.4087211124658898e-01 2.9161606610121058e-03
9.8412575173007399e-01 9.4087211124658898e-01 1.5067187992656612e-03
9.9999999999999978e-01 9.4087211124658898e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.7136100807579329e-01 0.0000000000000000e+00
2.8638991924206270e-02 9.7136100807579329e-01 1.5901950066815442e-03
5.9127888753410240e-02 9.7136100807579329e-01 2.7769630015006229e-03
9.1188947264664463e-02 9.7136100807579329e-01 3.7327432026164394e-03
1.2464935732678056e-01 9.7136100807579329e-01 4.5170131775683362e-03
1.5932528101616039e-01 9.7136100807579329e-01 5.1601042167496282e-03
1.9498702121184305e-01 9.7136100807579329e-01 5.6804531122891626e-03
2.3134338531992524e-01 9.7136100807579329e-01 6.0914592948883009e-03
2.6803993926705971e-01 9.7136100807579329e-01 6.4047732606972328e-03
3.0467067098482331e-01 9.7136100807579329e-01 6.6319658949220315e-03
3.4079914003637357e-01 9.7136100807579329e-01 6.7851581815044889e-03
3.7597699604345192e-01 9.7136100807579329e-01 6.8769001648146593e-03
4.0973354882903007e-01 9.7136100807579329e-01 6.9196364756124486e-03
4.4147121633225705e-01 9.7136100807579329e-01 6.9252491188396782e-03
4.7002047458984897e-01 9.7136100807579329e-01 6.9055604566418387e-03
4.9180084331551011e-01 9.7136100807579329e-01 6.8765854709298985e-03
5.0000000000000000e-01 9.7136100807579329e-01 6.8627890241512238e-03
5.0716465102803443e-01 9.7136100807579329e-01 6.8494975233893574e-03
5.2052415811022656e-01 9.7136100807579329e-01 6.8217262420017947e-03
5.4359472411436072e-01 9.7136100807579329e-01 6.7649409390398334e-03
5.8185698683195664e-01 9.7136100807579329e-01 6.6469700837426199e-03
6.5182069732711923e-01 9.7136100807579329e-01 6.3511006908638472e-03
7.2533629219518936e-01 9.7136100807579329e-01 5.8995676347841624e-03
7.7601208974679881e-01 9.7136100807579329e-01 5.4665995954854820e-03
8.1595736291794019e-01 9.7136100807579329e-01 5.0240861536650595e-03
8.4941631794573491e-01 9.7136100807579329e-01 4.5598572861899299e-03
8.7838252754487078e-01 9.7136100807579329e-01 4.0670116861684161e-03
9.0398938801693762e-01 9.7136100807579329e-01 3.5396864764042691e-03
9.2695459712497108e-01 9.7136100807579329e-01 2.9712005700623812e-03
9.4776156404736533e-01 9.7136100807579329e-01 2.3524827058274160e-03
9.6674433926111691e-01 9.7136100807579329e-01 1.6696998593832108e-03
9.8412575173007399e-01 9.7136100807579329e-01 8.9950355857453933e-04
9.9999999999999978e-01 9.7136100807579329e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.9999999999999989e-01 0.0000000000000000e+00
2.8638991924206270e-02 9.9999999999999989e-01 0.0000000000000000e+00
5.9127888753410240e-02 9.9999999999999989e-01 0.0000000000000000e+00
9.1188947264664463e-02 9.9999999999999989e-01 0.0000000000000000e+00
1.2464935732678056e-01 9.9999999999999989e-01 0.0000000000000000e+00
1.5932528101616039e-01 9.9999999999999989e-01 0.0000000000000000e+00
1.9498702121184305e-01 9.9999999999999989e-01 0.0000000000000000e+00
2.3134338531992524e-01 9.9999999999999989e-01 0.0000000000000000e+00
2.6803993926705971e-01 9.9999999999999989e-01 0.0000000000000000e+00
3.0467067098482331e-01 9.9999999999999989e-01 0.0000000000000000e+00
3.4079914003637357e-01 9.9999999999999989e-01 0.0000000000000000e+00
3.7597699604345192e-01 9.9999999999999989e-01 0.0000000000000000e+00
4.0973354882903007e-01 9.9999999999999989e-01 0.0000000000000000e+00
4.4147121633225705e-01 9.9999999999999989e-01 0.0000000000000000e+00
4.7002047458984897e-01 9.9999999999999989e-01 0.0000000000000000e+00
4.9180084331551011e-01 9.9999999999999989e-01 0.0000000000000000e+00
5.0000000000000000e-01 9.9999999999999989e-01 0.0000000000000000e+00
5.0716465102803443e-01 9.9999999999999989e-01 0.0000000000000000e+00
5.2052415811022656e-01 9.9999999999999989e-01 0.0000000000000000e+00
5.4359472411436072e-01 9.9999999999999989e-01 0.0000000000000000e+00
5.8185698683195664e-01 9.9999999999999989e-01 0.0000000000000000e+00
6.5182069732711923e-01 9.9999999999999989e-01 0.0000000000000000e+00
7.2533629219518936e-01 9.9999999999999989e-01 0.0000000000000000e+00
7.7601208974679881e-01 9.9999999999999989e-01 0.0000000000000000e+00
8.1595736291794019e-01 9.9999999999999989e-01 0.0000000000000000e+00
8.4941631794573491e-01 9.9999999999999989e-01 0.0000000000000000e+00
8.7838252754487078e-01 9.9999999999999989e-01 0.0000000000000000e+00
9.0398938801693762e-01 9.9999999999999989e-01 0.0000000000000000e+00
9.2695459712497108e-01 9.9999999999999989e-01 0.0000000000000000e+00
9.4776156404736533e-01 9.9999999999999989e-01 0.0000000000000000e+00
9.6674433926111691e-01 9.9999999999999989e-01 0.0000000000000000e+00
9.8412575173007399e-01 9.9999999999999989e-01 0.0000000000000000e+00
9.9999999999999978e-01 9.9999999999999989e-01 0.0000000000000000e+00


==> data/example_II_2a/new_fem_adaptive_32_grad.csv <==
x y du_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
2.8638991924206270e-02 0.0000000000000000e+00 5.6664324715058625e-02
5.9127888753410240e-02 0.0000000000000000e+00 9.4915914986675176e-02
9.1188947264664463e-02 0.0000000000000000e+00 1.2437053923386630e-01
1.2464935732678056e-01 0.0000000000000000e+00 1.4696643151458258e-01
1.5932528101616039e-01 0.0000000000000000e+00 1.6362328653935582e-01
1.9498702121184305e-01 0.0000000000000000e+00 1.7469672003586936e-01
2.3134338531992524e-01 0.0000000000000000e+00 1.8029391540939155e-01
2.6803993926705971e-01 0.0000000000000000e+00 1.8039644633066579e-01
3.0467067098482331e-01 0.0000000000000000e+00 1.7493081295842886e-01
3.4079914003637357e-01 0.0000000000000000e+00 1.6379535690135721e-01
3.7597699604345192e-01 0.0000000000000000e+00 1.4684520992336139e-01
4.0973354882903007e-01 0.0000000000000000e+00 1.2383916822841130e-01
4.4147121633225705e-01 0.0000000000000000e+00 9.4392139330043187e-02
4.7002047458984897e-01 0.0000000000000000e+00 5.8339920165168688e-02
4.9180084331551011e-01 0.0000000000000000e+00 1.9649044036490714e-02
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0716465102803443e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.2052415811022656e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.4359472411436072e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.8185698683195664e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.5182069732711923e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.2533629219518936e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.7601208974679881e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1595736291794019e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4941631794573491e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7838252754487078e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0398938801693762e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.2695459712497108e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.4776156404736533e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6674433926111691e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.8412575173007399e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.9999999999999978e-01 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 1.5874248269925593e-02 3.1408352673693185e-02
2.8638991924206270e-02 1.5874248269925593e-02 5.6966458930082432e-02
5.9127888753410240e-02 1.5874248269925593e-02 8.9997514790842226e-02
9.1188947264664463e-02 1.5874248269925593e-02 1.1803683425253364e-01
1.2464935732678056e-01 1.5874248269925593e-02 1.4005900722852521e-01
1.5932528101616039e-01 1.5874248269925593e-02 1.5643048678405438e-01
1.9498702121184305e-01 1.5874248269925593e-02 1.6735891098279487e-01
2.3134338531992524e-01 1.5874248269925593e-02 1.7289372098187181e-01
2.6803993926705971e-01 1.5874248269925593e-02 1.7299662159599452e-01
3.0467067098482331e-01 1.5874248269925593e-02 1.6759456565314801e-01
3.4079914003637357e-01 1.5874248269925593e-02 1.5660739628425008e-01
3.7597699604345192e-01 1.5874248269925593e-02 1.3995018743717777e-01
4.0973354882903007e-01 1.5874248269925593e-02 1.1754224694150381e-01
4.4147121633225705e-01 1.5874248269925593e-02 8.9525997615299710e-02
4.7002047458984897e-01 1.5874248269925593e-02 5.8147553161127907e-02
4.9180084331551011e-01 1.5874248269925593e-02 3.9081666028618955e-02
5.0000000000000000e-01 1.5874248269925593e-02 3.8042181080890032e-02
5.0716465102803443e-01 1.5874248269925593e-02 0.0000000000000000e+00
5.2052415811022656e-01 1.5874248269925593e-02 0.0000000000000000e+00
5.4359472411436072e-01 1.5874248269925593e-02 0.0000000000000000e+00
5.8185698683195664e-01 1.5874248269925593e-02 0.0000000000000000e+00
6.5182069732711923e-01 1.5874248269925593e-02 0.0000000000000000e+00
7.2533629219518936e-01 1.5874248269925593e-02 0.0000000000000000e+00
7.7601208974679881e-01 1.5874248269925593e-02 0.0000000000000000e+00
8.1595736291794019e-01 1.5874248269925593e-02 0.0000000000000000e+00
8.4941631794573491e-01 1.5874248269925593e-02 0.0000000000000000e+00
8.7838252754487078e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.0398938801693762e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.2695459712497108e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.4776156404736533e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.6674433926111691e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.8412575173007399e-01 1.5874248269925593e-02 0.0000000000000000e+00
9.9999999999999978e-01 1.5874248269925593e-02 0.0000000000000000e+00
0.0000000000000000e+00 3.3255660738882503e-02 5.8301628206819486e-02
2.8638991924206270e-02 3.3255660738882503e-02 6.4128571681473290e-02
5.9127888753410240e-02 3.3255660738882503e-02 8.3199848703465210e-02
9.1188947264664463e-02 3.3255660738882503e-02 1.0630551499424873e-01
1.2464935732678056e-01 3.3255660738882503e-02 1.2624249518156427e-01
1.5932528101616039e-01 3.3255660738882503e-02 1.4158835897515465e-01
1.9498702121184305e-01 3.3255660738882503e-02 1.5199647873486849e-01
2.3134338531992524e-01 3.3255660738882503e-02 1.5730846583548194e-01
2.6803993926705971e-01 3.3255660738882503e-02 1.5741236880400905e-01
3.0467067098482331e-01 3.3255660738882503e-02 1.5223691646456705e-01
3.4079914003637357e-01 3.3255660738882503e-02 1.4178085747269450e-01
3.7597699604345192e-01 3.3255660738882503e-02 1.2617831553160741e-01
4.0973354882903007e-01 3.3255660738882503e-02 1.0592838215627638e-01
4.4147121633225705e-01 3.3255660738882503e-02 8.2910576346873446e-02
4.7002047458984897e-01 3.3255660738882503e-02 6.4427548479754168e-02
4.9180084331551011e-01 3.3255660738882503e-02 6.4338984116150383e-02
5.0000000000000000e-01 3.3255660738882503e-02 6.6446228224558729e-02
5.0716465102803443e-01 3.3255660738882503e-02 0.0000000000000000e+00
5.2052415811022656e-01 3.3255660738882503e-02 0.0000000000000000e+00
5.4359472411436072e-01 3.3255660738882503e-02 0.0000000000000000e+00
5.8185698683195664e-01 3.3255660738882503e-02 0.0000000000000000e+00
6.5182069732711923e-01 3.3255660738882503e-02 0.0000000000000000e+00
7.2533629219518936e-01 3.3255660738882503e-02 0.0000000000000000e+00
7.7601208974679881e-01 3.3255660738882503e-02 0.0000000000000000e+00
8.1595736291794019e-01 3.3255660738882503e-02 0.0000000000000000e+00
8.4941631794573491e-01 3.3255660738882503e-02 0.0000000000000000e+00
8.7838252754487078e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.0398938801693762e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.2695459712497108e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.4776156404736533e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.6674433926111691e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.8412575173007399e-01 3.3255660738882503e-02 0.0000000000000000e+00
9.9999999999999978e-01 3.3255660738882503e-02 0.0000000000000000e+00
0.0000000000000000e+00 5.2238435952633597e-02 8.2142650553247931e-02
2.8638991924206270e-02 5.2238435952633597e-02 7.9240158860150178e-02
5.9127888753410240e-02 5.2238435952633597e-02 8.3426378543201146e-02
9.1188947264664463e-02 5.2238435952633597e-02 9.8235623463775845e-02
1.2464935732678056e-01 5.2238435952633597e-02 1.1415116207002925e-01
1.5932528101616039e-01 5.2238435952633597e-02 1.2745985848376989e-01
1.9498702121184305e-01 5.2238435952633597e-02 1.3682591006511841e-01
2.3134338531992524e-01 5.2238435952633597e-02 1.4169091627221247e-01
2.6803993926705971e-01 5.2238435952633597e-02 1.4179623794964469e-01
3.0467067098482331e-01 5.2238435952633597e-02 1.3707424806244403e-01
3.4079914003637357e-01 5.2238435952633597e-02 1.2768072959392726e-01
3.7597699604345192e-01 5.2238435952633597e-02 1.1417176526292802e-01
4.0973354882903007e-01 5.2238435952633597e-02 9.8060675468590930e-02
4.4147121633225705e-01 5.2238435952633597e-02 8.3421161887128795e-02
4.7002047458984897e-01 5.2238435952633597e-02 7.8847807714753693e-02
4.9180084331551011e-01 5.2238435952633597e-02 8.8084893002314119e-02
5.0000000000000000e-01 5.2238435952633597e-02 9.1073601641510404e-02
5.0716465102803443e-01 5.2238435952633597e-02 0.0000000000000000e+00
5.2052415811022656e-01 5.2238435952633597e-02 0.0000000000000000e+00
5.4359472411436072e-01 5.2238435952633597e-02 0.0000000000000000e+00
5.8185698683195664e-01 5.2238435952633597e-02 0.0000000000000000e+00
6.5182069732711923e-01 5.2238435952633597e-02 0.0000000000000000e+00
7.2533629219518936e-01 5.2238435952633597e-02 0.0000000000000000e+00
7.7601208974679881e-01 5.2238435952633597e-02 0.0000000000000000e+00
8.1595736291794019e-01 5.2238435952633597e-02 0.0000000000000000e+00
8.4941631794573491e-01 5.2238435952633597e-02 0.0000000000000000e+00
8.7838252754487078e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.0398938801693762e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.2695459712497108e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.4776156404736533e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.6674433926111691e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.8412575173007399e-01 5.2238435952633597e-02 0.0000000000000000e+00
9.9999999999999978e-01 5.2238435952633597e-02 0.0000000000000000e+00
0.0000000000000000e+00 7.3045402875027601e-02 1.0374668835850330e-01
2.8638991924206270e-02 7.3045402875027601e-02 9.6543323537800235e-02
5.9127888753410240e-02 7.3045402875027601e-02 8.9598554868217398e-02
9.1188947264664463e-02 7.3045402875027601e-02 9.4528275783311883e-02
1.2464935732678056e-01 7.3045402875027601e-02 1.0446521020558622e-01
1.5932528101616039e-01 7.3045402875027601e-02 1.1447371278458246e-01
1.9498702121184305e-01 7.3045402875027601e-02 1.2210137552552569e-01
2.3134338531992524e-01 7.3045402875027601e-02 1.2621248413911176e-01
2.6803993926705971e-01 7.3045402875027601e-02 1.2631926162640109e-01
3.0467067098482331e-01 7.3045402875027601e-02 1.2236029888288340e-01
3.4079914003637357e-01 7.3045402875027601e-02 1.1473779974148000e-01
3.7597699604345192e-01 7.3045402875027601e-02 1.0461349316455895e-01
4.0973354882903007e-01 7.3045402875027601e-02 9.4631351489281104e-02
4.4147121633225705e-01 7.3045402875027601e-02 8.9862891640695913e-02
4.7002047458984897e-01 7.3045402875027601e-02 9.5868948925235689e-02
4.9180084331551011e-01 7.3045402875027601e-02 1.0978373911637335e-01
5.0000000000000000e-01 7.3045402875027601e-02 1.1317732488798032e-01
5.0716465102803443e-01 7.3045402875027601e-02 0.0000000000000000e+00
5.2052415811022656e-01 7.3045402875027601e-02 0.0000000000000000e+00
5.4359472411436072e-01 7.3045402875027601e-02 0.0000000000000000e+00
5.8185698683195664e-01 7.3045402875027601e-02 0.0000000000000000e+00
6.5182069732711923e-01 7.3045402875027601e-02 0.0000000000000000e+00
7.2533629219518936e-01 7.3045402875027601e-02 0.0000000000000000e+00
7.7601208974679881e-01 7.3045402875027601e-02 0.0000000000000000e+00
8.1595736291794019e-01 7.3045402875027601e-02 0.0000000000000000e+00
8.4941631794573491e-01 7.3045402875027601e-02 0.0000000000000000e+00
8.7838252754487078e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.0398938801693762e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.2695459712497108e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.4776156404736533e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.6674433926111691e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.8412575173007399e-01 7.3045402875027601e-02 0.0000000000000000e+00
9.9999999999999978e-01 7.3045402875027601e-02 0.0000000000000000e+00
0.0000000000000000e+00 9.6010611983060892e-02 1.2359675528286966e-01
2.8638991924206270e-02 9.6010611983060892e-02 1.1399450027531523e-01
5.9127888753410240e-02 9.6010611983060892e-02 9.9567227834587935e-02
9.1188947264664463e-02 9.6010611983060892e-02 9.5191270840428499e-02
1.2464935732678056e-01 9.6010611983060892e-02 9.7763975482999033e-02
1.5932528101616039e-01 9.6010611983060892e-02 1.0309172207852357e-01
1.9498702121184305e-01 9.6010611983060892e-02 1.0809388050815522e-01
2.3134338531992524e-01 9.6010611983060892e-02 1.1103703633118336e-01
2.6803993926705971e-01 9.6010611983060892e-02 1.1114444857031158e-01
3.0467067098482331e-01 9.6010611983060892e-02 1.0836474857282445e-01
3.4079914003637357e-01 9.6010611983060892e-02 1.0341423458864296e-01
3.7597699604345192e-01 9.6010611983060892e-02 9.8081742104554323e-02
4.0973354882903007e-01 9.6010611983060892e-02 9.5607331678203344e-02
4.4147121633225705e-01 9.6010611983060892e-02 1.0008601715654421e-01
4.7002047458984897e-01 9.6010611983060892e-02 1.1324722261874363e-01
4.9180084331551011e-01 9.6010611983060892e-02 1.2979128678153584e-01
5.0000000000000000e-01 9.6010611983060892e-02 1.3341083082924557e-01
5.0716465102803443e-01 9.6010611983060892e-02 0.0000000000000000e+00
5.2052415811022656e-01 9.6010611983060892e-02 0.0000000000000000e+00
5.4359472411436072e-01 9.6010611983060892e-02 0.0000000000000000e+00
5.8185698683195664e-01 9.6010611983060892e-02 0.0000000000000000e+00
6.5182069732711923e-01 9.6010611983060892e-02 0.0000000000000000e+00
7.2533629219518936e-01 9.6010611983060892e-02 0.0000000000000000e+00
7.7601208974679881e-01 9.6010611983060892e-02 0.0000000000000000e+00
8.1595736291794019e-01 9.6010611983060892e-02 0.0000000000000000e+00
8.4941631794573491e-01 9.6010611983060892e-02 0.0000000000000000e+00
8.7838252754487078e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.0398938801693762e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.2695459712497108e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.4776156404736533e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.6674433926111691e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.8412575173007399e-01 9.6010611983060892e-02 0.0000000000000000e+00
9.9999999999999978e-01 9.6010611983060892e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.2161747245512787e-01 1.4200959645967251e-01
2.8638991924206270e-02 1.2161747245512787e-01 1.3093362604275771e-01
5.9127888753410240e-02 1.2161747245512787e-01 1.1154274659857630e-01
9.1188947264664463e-02 1.2161747245512787e-01 9.9545554331430530e-02
1.2464935732678056e-01 1.2161747245512787e-01 9.4385086823902772e-02
1.5932528101616039e-01 1.2161747245512787e-01 9.3797672579691543e-02
1.9498702121184305e-01 1.2161747245512787e-01 9.5115749630346344e-02
2.3134338531992524e-01 1.2161747245512787e-01 9.6337498671778071e-02
2.6803993926705971e-01 1.2161747245512787e-01 9.6442677276086380e-02
3.0467067098482331e-01 1.2161747245512787e-01 9.5395967888457001e-02
3.4079914003637357e-01 1.2161747245512787e-01 9.4191614242580546e-02
3.7597699604345192e-01 1.2161747245512787e-01 9.4904489794681690e-02
4.0973354882903007e-01 1.2161747245512787e-01 1.0028279318257025e-01
4.4147121633225705e-01 1.2161747245512787e-01 1.1231640372767171e-01
4.7002047458984897e-01 1.2161747245512787e-01 1.3024571187283734e-01
4.9180084331551011e-01 1.2161747245512787e-01 1.4841781101778306e-01
5.0000000000000000e-01 1.2161747245512787e-01 1.5217960205761721e-01
5.0716465102803443e-01 1.2161747245512787e-01 0.0000000000000000e+00
5.2052415811022656e-01 1.2161747245512787e-01 0.0000000000000000e+00
5.4359472411436072e-01 1.2161747245512787e-01 0.0000000000000000e+00
5.8185698683195664e-01 1.2161747245512787e-01 0.0000000000000000e+00
6.5182069732711923e-01 1.2161747245512787e-01 0.0000000000000000e+00
7.2533629219518936e-01 1.2161747245512787e-01 0.0000000000000000e+00
7.7601208974679881e-01 1.2161747245512787e-01 0.0000000000000000e+00
8.1595736291794019e-01 1.2161747245512787e-01 0.0000000000000000e+00
8.4941631794573491e-01 1.2161747245512787e-01 0.0000000000000000e+00
8.7838252754487078e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.0398938801693762e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.2695459712497108e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.4776156404736533e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.6674433926111691e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.8412575173007399e-01 1.2161747245512787e-01 0.0000000000000000e+00
9.9999999999999978e-01 1.2161747245512787e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.5058368205426340e-01 1.5921849827178358e-01
2.8638991924206270e-02 1.5058368205426340e-01 1.4716917899801640e-01
5.9127888753410240e-02 1.5058368205426340e-01 1.2441195722827772e-01
9.1188947264664463e-02 1.5058368205426340e-01 1.0660511354768747e-01
1.2464935732678056e-01 1.5058368205426340e-01 9.4301109390051055e-02
1.5932528101616039e-01 1.5058368205426340e-01 8.7044990772910946e-02
1.9498702121184305e-01 1.5058368205426340e-01 8.3540944664693251e-02
2.3134338531992524e-01 1.5058368205426340e-01 8.2309209132824579e-02
2.6803993926705971e-01 1.5058368205426340e-01 8.2403894856596605e-02
3.0467067098482331e-01 1.5058368205426340e-01 8.3817257116441127e-02
3.4079914003637357e-01 1.5058368205426340e-01 8.7515345204971159e-02
3.7597699604345192e-01 1.5058368205426340e-01 9.5043787564262780e-02
4.0973354882903007e-01 1.5058368205426340e-01 1.0767361991705747e-01
4.4147121633225705e-01 1.5058368205426340e-01 1.2548099119601683e-01
4.7002047458984897e-01 1.5058368205426340e-01 1.4666970524256143e-01
4.9180084331551011e-01 1.5058368205426340e-01 1.6593160368514379e-01
5.0000000000000000e-01 1.5058368205426340e-01 1.6979104924330563e-01
5.0716465102803443e-01 1.5058368205426340e-01 0.0000000000000000e+00
5.2052415811022656e-01 1.5058368205426340e-01 0.0000000000000000e+00
5.4359472411436072e-01 1.5058368205426340e-01 0.0000000000000000e+00
5.8185698683195664e-01 1.5058368205426340e-01 0.0000000000000000e+00
6.5182069732711923e-01 1.5058368205426340e-01 0.0000000000000000e+00
7.2533629219518936e-01 1.5058368205426340e-01 0.0000000000000000e+00
7.7601208974679881e-01 1.5058368205426340e-01 0.0000000000000000e+00
8.1595736291794019e-01 1.5058368205426340e-01 0.0000000000000000e+00
8.4941631794573491e-01 1.5058368205426340e-01 0.0000000000000000e+00
8.7838252754487078e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.0398938801693762e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.2695459712497108e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.4776156404736533e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.6674433926111691e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.8412575173007399e-01 1.5058368205426340e-01 0.0000000000000000e+00
9.9999999999999978e-01 1.5058368205426340e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8404263708205740e-01 1.7542817732416471e-01
2.8638991924206270e-02 1.8404263708205740e-01 1.6269888492061910e-01
5.9127888753410240e-02 1.8404263708205740e-01 1.3758177905702454e-01
9.1188947264664463e-02 1.8404263708205740e-01 1.1546393363215016e-01
1.2464935732678056e-01 1.8404263708205740e-01 9.7142465882923412e-02
1.5932528101616039e-01 1.8404263708205740e-01 8.3165252250971017e-02
1.9498702121184305e-01 1.8404263708205740e-01 7.3823956938401269e-02
2.3134338531992524e-01 1.8404263708205740e-01 6.9191274724442947e-02
2.6803993926705971e-01 1.8404263708205740e-01 6.9251956410378526e-02
3.0467067098482331e-01 1.8404263708205740e-01 7.4054738966932862e-02
3.4079914003637357e-01 1.8404263708205740e-01 8.3699456524127566e-02
3.7597699604345192e-01 1.8404263708205740e-01 9.8131529153778568e-02
4.0973354882903007e-01 1.8404263708205740e-01 1.1691745647720647e-01
4.4147121633225705e-01 1.8404263708205740e-01 1.3906377813507004e-01
4.7002047458984897e-01 1.8404263708205740e-01 1.6258020381293006e-01
4.9180084331551011e-01 1.8404263708205740e-01 1.8262483027512003e-01
5.0000000000000000e-01 1.8404263708205740e-01 1.8655665992335235e-01
5.0716465102803443e-01 1.8404263708205740e-01 0.0000000000000000e+00
5.2052415811022656e-01 1.8404263708205740e-01 0.0000000000000000e+00
5.4359472411436072e-01 1.8404263708205740e-01 0.0000000000000000e+00
5.8185698683195664e-01 1.8404263708205740e-01 0.0000000000000000e+00
6.5182069732711923e-01 1.8404263708205740e-01 0.0000000000000000e+00
7.2533629219518936e-01 1.8404263708205740e-01 0.0000000000000000e+00
7.7601208974679881e-01 1.8404263708205740e-01 0.0000000000000000e+00
8.1595736291794019e-01 1.8404263708205740e-01 0.0000000000000000e+00
8.4941631794573491e-01 1.8404263708205740e-01 0.0000000000000000e+00
8.7838252754487078e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.0398938801693762e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.2695459712497108e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.4776156404736533e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.6674433926111691e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.8412575173007399e-01 1.8404263708205740e-01 0.0000000000000000e+00
9.9999999999999978e-01 1.8404263708205740e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.2398791025319861e-01 1.9087960951813082e-01
2.8638991924206270e-02 2.2398791025319861e-01 1.7765325653407107e-01
5.9127888753410240e-02 2.2398791025319861e-01 1.5082318155191612e-01
9.1188947264664463e-02 2.2398791025319861e-01 1.2550723403888819e-01
1.2464935732678056e-01 2.2398791025319861e-01 1.0239488824845831e-01
1.5932528101616039e-01 2.2398791025319861e-01 8.2295196660127926e-02
1.9498702121184305e-01 2.2398791025319861e-01 6.6513389180706012e-02
2.3134338531992524e-01 2.2398791025319861e-01 5.7315597411139889e-02
2.6803993926705971e-01 2.2398791025319861e-01 5.7271205183997802e-02
3.0467067098482331e-01 2.2398791025319861e-01 6.6581115877646160e-02
3.4079914003637357e-01 2.2398791025319861e-01 8.2848398674786758e-02
3.7597699604345192e-01 2.2398791025319861e-01 1.0368990140959158e-01
4.0973354882903007e-01 2.2398791025319861e-01 1.2751912560694881e-01
4.4147121633225705e-01 2.2398791025319861e-01 1.5301167777987512e-01
4.7002047458984897e-01 2.2398791025319861e-01 1.7830323355034575e-01
4.9180084331551011e-01 2.2398791025319861e-01 1.9895837971374883e-01
5.0000000000000000e-01 2.2398791025319861e-01 2.0294861904499081e-01
5.0716465102803443e-01 2.2398791025319861e-01 0.0000000000000000e+00
5.2052415811022656e-01 2.2398791025319861e-01 0.0000000000000000e+00
5.4359472411436072e-01 2.2398791025319861e-01 0.0000000000000000e+00
5.8185698683195664e-01 2.2398791025319861e-01 0.0000000000000000e+00
6.5182069732711923e-01 2.2398791025319861e-01 0.0000000000000000e+00
7.2533629219518936e-01 2.2398791025319861e-01 0.0000000000000000e+00
7.7601208974679881e-01 2.2398791025319861e-01 0.0000000000000000e+00
8.1595736291794019e-01 2.2398791025319861e-01 0.0000000000000000e+00
8.4941631794573491e-01 2.2398791025319861e-01 0.0000000000000000e+00
8.7838252754487078e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.0398938801693762e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.2695459712497108e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.4776156404736533e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.6674433926111691e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.8412575173007399e-01 2.2398791025319861e-01 0.0000000000000000e+00
9.9999999999999978e-01 2.2398791025319861e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.7466370780480698e-01 2.0599774078631694e-01
2.8638991924206270e-02 2.7466370780480698e-01 1.9239439241739603e-01
5.9127888753410240e-02 2.7466370780480698e-01 1.6427954217318130e-01
9.1188947264664463e-02 2.7466370780480698e-01 1.3655776303922088e-01
1.2464935732678056e-01 2.7466370780480698e-01 1.0972817034983942e-01
1.5932528101616039e-01 2.7466370780480698e-01 8.4473718637552000e-02
1.9498702121184305e-01 2.7466370780480698e-01 6.2287786435184012e-02
2.3134338531992524e-01 2.7466370780480698e-01 4.7236344151087246e-02
2.6803993926705971e-01 2.7466370780480698e-01 4.6834827539677361e-02
3.0467067098482331e-01 2.7466370780480698e-01 6.1837927372119711e-02
3.4079914003637357e-01 2.7466370780480698e-01 8.4942291461781866e-02
3.7597699604345192e-01 2.7466370780480698e-01 1.1156040203200793e-01
4.0973354882903007e-01 2.7466370780480698e-01 1.3968690351389387e-01
4.4147121633225705e-01 2.7466370780480698e-01 1.6801892511030120e-01
4.7002047458984897e-01 2.7466370780480698e-01 1.9485403208269972e-01
4.9180084331551011e-01 2.7466370780480698e-01 2.1606684587658481e-01
5.0000000000000000e-01 2.7466370780480698e-01 2.2011433560280430e-01
5.0716465102803443e-01 2.7466370780480698e-01 0.0000000000000000e+00
5.2052415811022656e-01 2.7466370780480698e-01 0.0000000000000000e+00
5.4359472411436072e-01 2.7466370780480698e-01 0.0000000000000000e+00
5.8185698683195664e-01 2.7466370780480698e-01 0.0000000000000000e+00
6.5182069732711923e-01 2.7466370780480698e-01 0.0000000000000000e+00
7.2533629219518936e-01 2.7466370780480698e-01 0.0000000000000000e+00
7.7601208974679881e-01 2.7466370780480698e-01 0.0000000000000000e+00
8.1595736291794019e-01 2.7466370780480698e-01 0.0000000000000000e+00
8.4941631794573491e-01 2.7466370780480698e-01 0.0000000000000000e+00
8.7838252754487078e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.0398938801693762e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.2695459712497108e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.4776156404736533e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.6674433926111691e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.8412575173007399e-01 2.7466370780480698e-01 0.0000000000000000e+00
9.9999999999999978e-01 2.7466370780480698e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.4817930267287323e-01 2.2176411473113550e-01
2.8638991924206270e-02 3.4817930267287323e-01 2.0787193505901189e-01
5.9127888753410240e-02 3.4817930267287323e-01 1.7878154623705803e-01
9.1188947264664463e-02 3.4817930267287323e-01 1.4923704661392193e-01
1.2464935732678056e-01 3.4817930267287323e-01 1.1955773489303624e-01
1.5932528101616039e-01 3.4817930267287323e-01 9.0178720405783869e-02
1.9498702121184305e-01 3.4817930267287323e-01 6.2188893150748825e-02
2.3134338531992524e-01 3.4817930267287323e-01 3.9854245596341507e-02
2.6803993926705971e-01 3.4817930267287323e-01 3.7592416415331849e-02
3.0467067098482331e-01 3.4817930267287323e-01 5.9130866929482419e-02
3.4079914003637357e-01 3.4817930267287323e-01 8.9435872354754073e-02
3.7597699604345192e-01 3.4817930267287323e-01 1.2243003232694792e-01
4.0973354882903007e-01 3.4817930267287323e-01 1.5580504254123104e-01
4.4147121633225705e-01 3.4817930267287323e-01 1.8784156683562500e-01
4.7002047458984897e-01 3.4817930267287323e-01 2.1677053825143758e-01
4.9180084331551011e-01 3.4817930267287323e-01 2.3878449278555694e-01
5.0000000000000000e-01 3.4817930267287323e-01 2.4291779409553696e-01
5.0716465102803443e-01 3.4817930267287323e-01 0.0000000000000000e+00
5.2052415811022656e-01 3.4817930267287323e-01 0.0000000000000000e+00
5.4359472411436072e-01 3.4817930267287323e-01 0.0000000000000000e+00
5.8185698683195664e-01 3.4817930267287323e-01 0.0000000000000000e+00
6.5182069732711923e-01 3.4817930267287323e-01 0.0000000000000000e+00
7.2533629219518936e-01 3.4817930267287323e-01 0.0000000000000000e+00
7.7601208974679881e-01 3.4817930267287323e-01 0.0000000000000000e+00
8.1595736291794019e-01 3.4817930267287323e-01 0.0000000000000000e+00
8.4941631794573491e-01 3.4817930267287323e-01 0.0000000000000000e+00
8.7838252754487078e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.0398938801693762e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.2695459712497108e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.4776156404736533e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.6674433926111691e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.8412575173007399e-01 3.4817930267287323e-01 0.0000000000000000e+00
9.9999999999999978e-01 3.4817930267287323e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.1814301316803548e-01 2.3209511358967766e-01
2.8638991924206270e-02 4.1814301316803548e-01 2.1809431565783788e-01
5.9127888753410240e-02 4.1814301316803548e-01 1.8863550592588671e-01
9.1188947264664463e-02 4.1814301316803548e-01 1.5839716388197436e-01
1.2464935732678056e-01 4.1814301316803548e-01 1.2761541778359836e-01
1.5932528101616039e-01 4.1814301316803548e-01 9.6579334801448230e-02
1.9498702121184305e-01 4.1814301316803548e-01 6.5995557954808645e-02
2.3134338531992524e-01 4.1814301316803548e-01 3.8988004149135093e-02
2.6803993926705971e-01 4.1814301316803548e-01 3.1834058798123045e-02
3.0467067098482331e-01 4.1814301316803548e-01 5.5713416453899128e-02
3.4079914003637357e-01 4.1814301316803548e-01 9.0404690760687023e-02
3.7597699604345192e-01 4.1814301316803548e-01 1.2927415806118289e-01
4.0973354882903007e-01 4.1814301316803548e-01 1.7054158350600046e-01
4.4147121633225705e-01 4.1814301316803548e-01 2.1120871753857773e-01
4.7002047458984897e-01 4.1814301316803548e-01 2.4636884776233975e-01
4.9180084331551011e-01 4.1814301316803548e-01 2.7112435598202117e-01
5.0000000000000000e-01 4.1814301316803548e-01 2.7560983559402713e-01
5.0716465102803443e-01 4.1814301316803548e-01 0.0000000000000000e+00
5.2052415811022656e-01 4.1814301316803548e-01 0.0000000000000000e+00
5.4359472411436072e-01 4.1814301316803548e-01 0.0000000000000000e+00
5.8185698683195664e-01 4.1814301316803548e-01 0.0000000000000000e+00
6.5182069732711923e-01 4.1814301316803548e-01 0.0000000000000000e+00
7.2533629219518936e-01 4.1814301316803548e-01 0.0000000000000000e+00
7.7601208974679881e-01 4.1814301316803548e-01 0.0000000000000000e+00
8.1595736291794019e-01 4.1814301316803548e-01 0.0000000000000000e+00
8.4941631794573491e-01 4.1814301316803548e-01 0.0000000000000000e+00
8.7838252754487078e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.0398938801693762e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.2695459712497108e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.4776156404736533e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.6674433926111691e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.8412575173007399e-01 4.1814301316803548e-01 0.0000000000000000e+00
9.9999999999999978e-01 4.1814301316803548e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.5640527588563257e-01 2.3621435268892504e-01
2.8638991924206270e-02 4.5640527588563257e-01 2.2220372401124269e-01
5.9127888753410240e-02 4.5640527588563257e-01 1.9270817125872075e-01
9.1188947264664463e-02 4.5640527588563257e-01 1.6239416623895225e-01
1.2464935732678056e-01 4.5640527588563257e-01 1.3147980933689882e-01
1.5932528101616039e-01 4.5640527588563257e-01 1.0021174487237085e-01
1.9498702121184305e-01 4.5640527588563257e-01 6.9150411073102491e-02
2.3134338531992524e-01 4.5640527588563257e-01 4.0715344222569554e-02
2.6803993926705971e-01 4.5640527588563257e-01 2.9428332970643751e-02
3.0467067098482331e-01 4.5640527588563257e-01 5.1931427949388063e-02
3.4079914003637357e-01 4.5640527588563257e-01 8.7302945093919268e-02
3.7597699604345192e-01 4.5640527588563257e-01 1.2827294000267314e-01
4.0973354882903007e-01 4.5640527588563257e-01 1.7505745655104901e-01
4.4147121633225705e-01 4.5640527588563257e-01 2.2823147707500219e-01
4.7002047458984897e-01 4.5640527588563257e-01 2.7929615395157092e-01
4.9180084331551011e-01 4.5640527588563257e-01 3.1208441761210381e-01
5.0000000000000000e-01 4.5640527588563257e-01 3.1760014585550617e-01
5.0716465102803443e-01 4.5640527588563257e-01 0.0000000000000000e+00
5.2052415811022656e-01 4.5640527588563257e-01 0.0000000000000000e+00
5.4359472411436072e-01 4.5640527588563257e-01 0.0000000000000000e+00
5.8185698683195664e-01 4.5640527588563257e-01 0.0000000000000000e+00
6.5182069732711923e-01 4.5640527588563257e-01 0.0000000000000000e+00
7.2533629219518936e-01 4.5640527588563257e-01 0.0000000000000000e+00
7.7601208974679881e-01 4.5640527588563257e-01 0.0000000000000000e+00
8.1595736291794019e-01 4.5640527588563257e-01 0.0000000000000000e+00
8.4941631794573491e-01 4.5640527588563257e-01 0.0000000000000000e+00
8.7838252754487078e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.0398938801693762e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.2695459712497108e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.4776156404736533e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.6674433926111691e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.8412575173007399e-01 4.5640527588563257e-01 0.0000000000000000e+00
9.9999999999999978e-01 4.5640527588563257e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.7947584188976827e-01 2.3819714953848775e-01
2.8638991924206270e-02 4.7947584188976827e-01 2.2419475270693626e-01
5.9127888753410240e-02 4.7947584188976827e-01 1.9472374181489327e-01
9.1188947264664463e-02 4.7947584188976827e-01 1.6444960466632433e-01
1.2464935732678056e-01 4.7947584188976827e-01 1.3358668404946072e-01
1.5932528101616039e-01 4.7947584188976827e-01 1.0236526440278781e-01
1.9498702121184305e-01 4.7947584188976827e-01 7.1273770279421209e-02
2.3134338531992524e-01 4.7947584188976827e-01 4.2328036412414845e-02
2.6803993926705971e-01 4.7947584188976827e-01 2.8214903576423967e-02
3.0467067098482331e-01 4.7947584188976827e-01 4.8686020065462542e-02
3.4079914003637357e-01 4.7947584188976827e-01 8.3601627850279650e-02
3.7597699604345192e-01 4.7947584188976827e-01 1.2470222877436465e-01
4.0973354882903007e-01 4.7947584188976827e-01 1.7304589072290630e-01
4.4147121633225705e-01 4.7947584188976827e-01 2.3452975002446733e-01
4.7002047458984897e-01 4.7947584188976827e-01 3.1561581308361314e-01
4.9180084331551011e-01 4.7947584188976827e-01 3.7555668757368232e-01
5.0000000000000000e-01 4.7947584188976827e-01 3.8370754330822804e-01
5.0716465102803443e-01 4.7947584188976827e-01 0.0000000000000000e+00
5.2052415811022656e-01 4.7947584188976827e-01 0.0000000000000000e+00
5.4359472411436072e-01 4.7947584188976827e-01 0.0000000000000000e+00
5.8185698683195664e-01 4.7947584188976827e-01 0.0000000000000000e+00
6.5182069732711923e-01 4.7947584188976827e-01 0.0000000000000000e+00
7.2533629219518936e-01 4.7947584188976827e-01 0.0000000000000000e+00
7.7601208974679881e-01 4.7947584188976827e-01 0.0000000000000000e+00
8.1595736291794019e-01 4.7947584188976827e-01 0.0000000000000000e+00
8.4941631794573491e-01 4.7947584188976827e-01 0.0000000000000000e+00
8.7838252754487078e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.0398938801693762e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.2695459712497108e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.4776156404736533e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.6674433926111691e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.8412575173007399e-01 4.7947584188976827e-01 0.0000000000000000e+00
9.9999999999999978e-01 4.7947584188976827e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.9283534897196102e-01 2.3916685131643664e-01
2.8638991924206270e-02 4.9283534897196102e-01 2.2517366343931952e-01
5.9127888753410240e-02 4.9283534897196102e-01 1.9573145529948066e-01
9.1188947264664463e-02 4.9283534897196102e-01 1.6550696092483641e-01
1.2464935732678056e-01 4.9283534897196102e-01 1.3471426550601828e-01
1.5932528101616039e-01 4.9283534897196102e-01 1.0357631365314790e-01
1.9498702121184305e-01 4.9283534897196102e-01 7.2542919126544078e-02
2.3134338531992524e-01 4.9283534897196102e-01 4.3403219258506411e-02
2.6803993926705971e-01 4.9283534897196102e-01 2.7587329825384116e-02
3.0467067098482331e-01 4.9283534897196102e-01 4.6407335778963603e-02
3.4079914003637357e-01 4.9283534897196102e-01 8.0716332463311433e-02
3.7597699604345192e-01 4.9283534897196102e-01 1.2133925933260158e-01
4.0973354882903007e-01 4.9283534897196102e-01 1.6952031507252058e-01
4.4147121633225705e-01 4.9283534897196102e-01 2.3166525096763571e-01
4.7002047458984897e-01 4.9283534897196102e-01 3.3456576827177581e-01
4.9180084331551011e-01 4.9283534897196102e-01 4.8978609585076760e-01
5.0000000000000000e-01 4.9283534897196102e-01 5.0376023278994353e-01
5.0716465102803443e-01 4.9283534897196102e-01 0.0000000000000000e+00
5.2052415811022656e-01 4.9283534897196102e-01 0.0000000000000000e+00
5.4359472411436072e-01 4.9283534897196102e-01 0.0000000000000000e+00
5.8185698683195664e-01 4.9283534897196102e-01 0.0000000000000000e+00
6.5182069732711923e-01 4.9283534897196102e-01 0.0000000000000000e+00
7.2533629219518936e-01 4.9283534897196102e-01 0.0000000000000000e+00
7.7601208974679881e-01 4.9283534897196102e-01 0.0000000000000000e+00
8.1595736291794019e-01 4.9283534897196102e-01 0.0000000000000000e+00
8.4941631794573491e-01 4.9283534897196102e-01 0.0000000000000000e+00
8.7838252754487078e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.0398938801693762e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.2695459712497108e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.4776156404736533e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.6674433926111691e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.8412575173007399e-01 4.9283534897196102e-01 0.0000000000000000e+00
9.9999999999999978e-01 4.9283534897196102e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 2.3963095636584095e-01
2.8638991924206270e-02 5.0000000000000000e-01 2.2564398540024735e-01
5.9127888753410240e-02 5.0000000000000000e-01 1.9622141490870587e-01
9.1188947264664463e-02 5.0000000000000000e-01 1.6603114097282304e-01
1.2464935732678056e-01 5.0000000000000000e-01 1.3528758971328519e-01
1.5932528101616039e-01 5.0000000000000000e-01 1.0421018791939292e-01
1.9498702121184305e-01 5.0000000000000000e-01 7.3228454571731008e-02
2.3134338531992524e-01 5.0000000000000000e-01 4.4011088676770484e-02
2.6803993926705971e-01 5.0000000000000000e-01 2.7268541241557046e-02
3.0467067098482331e-01 5.0000000000000000e-01 4.5046342160965924e-02
3.4079914003637357e-01 5.0000000000000000e-01 7.8917073660306480e-02
3.7597699604345192e-01 5.0000000000000000e-01 1.1912586285898880e-01
4.0973354882903007e-01 5.0000000000000000e-01 1.6668197404837418e-01
4.4147121633225705e-01 5.0000000000000000e-01 2.2841217926714266e-01
4.7002047458984897e-01 5.0000000000000000e-01 3.2729180763758237e-01
4.9180084331551011e-01 5.0000000000000000e-01 6.2855792875699801e-01
5.0000000000000000e-01 5.0000000000000000e-01 4.4570598133404088e-01
5.0716465102803443e-01 5.0000000000000000e-01 5.0376023279004556e-01
5.2052415811022656e-01 5.0000000000000000e-01 3.8370754330825502e-01
5.4359472411436072e-01 5.0000000000000000e-01 3.1760014585552104e-01
5.8185698683195664e-01 5.0000000000000000e-01 2.7560983559403551e-01
6.5182069732711923e-01 5.0000000000000000e-01 2.4291779409554254e-01
7.2533629219518936e-01 5.0000000000000000e-01 2.2011433560280813e-01
7.7601208974679881e-01 5.0000000000000000e-01 2.0294861904499448e-01
8.1595736291794019e-01 5.0000000000000000e-01 1.8655665992335607e-01
8.4941631794573491e-01 5.0000000000000000e-01 1.6979104924330929e-01
8.7838252754487078e-01 5.0000000000000000e-01 1.5217960205762071e-01
9.0398938801693762e-01 5.0000000000000000e-01 1.3341083082924940e-01
9.2695459712497108e-01 5.0000000000000000e-01 1.1317732488798415e-01
9.4776156404736533e-01 5.0000000000000000e-01 9.1073601641514165e-02
9.6674433926111691e-01 5.0000000000000000e-01 6.6446228224562004e-02
9.8412575173007399e-01 5.0000000000000000e-01 3.8042181080893210e-02
9.9999999999999978e-01 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0819915668448412e-01 2.4011269283251471e-01
2.8638991924206270e-02 5.0819915668448412e-01 2.2613389141746459e-01
5.9127888753410240e-02 5.0819915668448412e-01 1.9673724322016342e-01
9.1188947264664463e-02 5.0819915668448412e-01 1.6659234468560552e-01
1.2464935732678056e-01 5.0819915668448412e-01 1.3591430471215252e-01
1.5932528101616039e-01 5.0819915668448412e-01 1.0491860355546048e-01
1.9498702121184305e-01 5.0819915668448412e-01 7.4011051592996535e-02
2.3134338531992524e-01 5.0819915668448412e-01 4.4720956909077639e-02
2.6803993926705971e-01 5.0819915668448412e-01 2.6896533153020593e-02
3.0467067098482331e-01 5.0819915668448412e-01 4.3332077456688989e-02
3.4079914003637357e-01 5.0819915668448412e-01 7.6606254755864925e-02
3.7597699604345192e-01 5.0819915668448412e-01 1.1615351044512549e-01
4.0973354882903007e-01 5.0819915668448412e-01 1.6264823827347166e-01
4.4147121633225705e-01 5.0819915668448412e-01 2.2226156268882932e-01
4.7002047458984897e-01 5.0819915668448412e-01 3.0797439246573316e-01
4.9180084331551011e-01 5.0819915668448412e-01 3.9338423487671953e-01
5.0000000000000000e-01 5.0819915668448412e-01 6.2855792875716854e-01
5.0716465102803443e-01 5.0819915668448412e-01 4.8978609585087846e-01
5.2052415811022656e-01 5.0819915668448412e-01 3.7555668757371635e-01
5.4359472411436072e-01 5.0819915668448412e-01 3.1208441761212241e-01
5.8185698683195664e-01 5.0819915668448412e-01 2.7112435598203272e-01
6.5182069732711923e-01 5.0819915668448412e-01 2.3878449278556543e-01
7.2533629219518936e-01 5.0819915668448412e-01 2.1606684587659147e-01
7.7601208974679881e-01 5.0819915668448412e-01 1.9895837971375530e-01
8.1595736291794019e-01 5.0819915668448412e-01 1.8262483027512647e-01
8.4941631794573491e-01 5.0819915668448412e-01 1.6593160368515003e-01
8.7838252754487078e-01 5.0819915668448412e-01 1.4841781101778906e-01
9.0398938801693762e-01 5.0819915668448412e-01 1.2979128678154198e-01
9.2695459712497108e-01 5.0819915668448412e-01 1.0978373911637926e-01
9.4776156404736533e-01 5.0819915668448412e-01 8.8084893002319378e-02
9.6674433926111691e-01 5.0819915668448412e-01 6.4338984116153977e-02
9.8412575173007399e-01 5.0819915668448412e-01 3.9081666028618380e-02
9.9999999999999978e-01 5.0819915668448412e-01 1.9649044036478283e-02
0.0000000000000000e+00 5.2997952541014570e-01 2.4112442487212801e-01
2.8638991924206270e-02 5.2997952541014570e-01 2.2717272000559766e-01
5.9127888753410240e-02 5.2997952541014570e-01 1.9786264722252878e-01
9.1188947264664463e-02 5.2997952541014570e-01 1.6787040738105882e-01
1.2464935732678056e-01 5.2997952541014570e-01 1.3741487475693659e-01
1.5932528101616039e-01 5.2997952541014570e-01 1.0670274439000851e-01
1.9498702121184305e-01 5.2997952541014570e-01 7.6079044558989339e-02
2.3134338531992524e-01 5.2997952541014570e-01 4.6717109421798478e-02
2.6803993926705971e-01 5.2997952541014570e-01 2.6085161892972396e-02
3.0467067098482331e-01 5.2997952541014570e-01 3.8136743488562254e-02
3.4079914003637357e-01 5.2997952541014570e-01 6.9350095252543778e-02
3.7597699604345192e-01 5.2997952541014570e-01 1.0638185123983657e-01
4.0973354882903007e-01 5.2997952541014570e-01 1.4862046597862000e-01
4.4147121633225705e-01 5.2997952541014570e-01 1.9730444791986854e-01
4.7002047458984897e-01 5.2997952541014570e-01 2.4854436608013869e-01
4.9180084331551011e-01 5.2997952541014570e-01 3.0797439246572839e-01
5.0000000000000000e-01 5.2997952541014570e-01 3.2729180763761995e-01
5.0716465102803443e-01 5.2997952541014570e-01 3.3456576827181222e-01
5.2052415811022656e-01 5.2997952541014570e-01 3.1561581308364156e-01
5.4359472411436072e-01 5.2997952541014570e-01 2.7929615395158824e-01
5.8185698683195664e-01 5.2997952541014570e-01 2.4636884776235088e-01
6.5182069732711923e-01 5.2997952541014570e-01 2.1677053825144540e-01
7.2533629219518936e-01 5.2997952541014570e-01 1.9485403208270566e-01
7.7601208974679881e-01 5.2997952541014570e-01 1.7830323355035152e-01
8.1595736291794019e-01 5.2997952541014570e-01 1.6258020381293570e-01
8.4941631794573491e-01 5.2997952541014570e-01 1.4666970524256659e-01
8.7838252754487078e-01 5.2997952541014570e-01 1.3024571187284203e-01
9.0398938801693762e-01 5.2997952541014570e-01 1.1324722261874798e-01
9.2695459712497108e-01 5.2997952541014570e-01 9.5868948925239075e-02
9.4776156404736533e-01 5.2997952541014570e-01 7.8847807714755233e-02
9.6674433926111691e-01 5.2997952541014570e-01 6.4427548479752336e-02
9.8412575173007399e-01 5.2997952541014570e-01 5.8147553161121947e-02
9.9999999999999978e-01 5.2997952541014570e-01 5.8339920165160826e-02
0.0000000000000000e+00 5.5852878366773817e-01 2.4181190235911318e-01
2.8638991924206270e-02 5.5852878366773817e-01 2.2790726989306739e-01
5.9127888753410240e-02 5.5852878366773817e-01 1.9874877497652013e-01
9.1188947264664463e-02 5.5852878366773817e-01 1.6902598708046584e-01
1.2464935732678056e-01 5.5852878366773817e-01 1.3896728426953653e-01
1.5932528101616039e-01 5.5852878366773817e-01 1.0877275557548294e-01
1.9498702121184305e-01 5.5852878366773817e-01 7.8718300727716628e-02
2.3134338531992524e-01 5.5852878366773817e-01 4.9574922223328280e-02
2.6803993926705971e-01 5.5852878366773817e-01 2.5869197972022574e-02
3.0467067098482331e-01 5.5852878366773817e-01 3.0273605572488423e-02
3.4079914003637357e-01 5.5852878366773817e-01 5.7883616840381777e-02
3.7597699604345192e-01 5.5852878366773817e-01 9.0682939513630073e-02
4.0973354882903007e-01 5.5852878366773817e-01 1.2590357571597127e-01
4.4147121633225705e-01 5.5852878366773817e-01 1.6196973370965884e-01
4.7002047458984897e-01 5.5852878366773817e-01 1.9730444791986942e-01
4.9180084331551011e-01 5.5852878366773817e-01 2.2226156268883560e-01
5.0000000000000000e-01 5.5852878366773817e-01 2.2841217926715277e-01
5.0716465102803443e-01 5.5852878366773817e-01 2.3166525096764476e-01
5.2052415811022656e-01 5.5852878366773817e-01 2.3452975002447909e-01
5.4359472411436072e-01 5.5852878366773817e-01 2.2823147707501423e-01
5.8185698683195664e-01 5.5852878366773817e-01 2.1120871753858730e-01
6.5182069732711923e-01 5.5852878366773817e-01 1.8784156683563191e-01
7.2533629219518936e-01 5.5852878366773817e-01 1.6801892511030633e-01
7.7601208974679881e-01 5.5852878366773817e-01 1.5301167777987984e-01
8.1595736291794019e-01 5.5852878366773817e-01 1.3906377813507440e-01
8.4941631794573491e-01 5.5852878366773817e-01 1.2548099119602055e-01
8.7838252754487078e-01 5.5852878366773817e-01 1.1231640372767468e-01
9.0398938801693762e-01 5.5852878366773817e-01 1.0008601715654622e-01
9.2695459712497108e-01 5.5852878366773817e-01 8.9862891640696357e-02
9.4776156404736533e-01 5.5852878366773817e-01 8.3421161887127199e-02
9.6674433926111691e-01 5.5852878366773817e-01 8.2910576346869894e-02
9.8412575173007399e-01 5.5852878366773817e-01 8.9525997615294908e-02
9.9999999999999978e-01 5.5852878366773817e-01 9.4392139330038052e-02
0.0000000000000000e+00 5.9026645117096588e-01 2.4161592328128534e-01
2.8638991924206270e-02 5.9026645117096588e-01 2.2777877409880676e-01
5.9127888753410240e-02 5.9026645117096588e-01 1.9883906739341256e-01
9.1188947264664463e-02 5.9026645117096588e-01 1.6950775654355388e-01
1.2464935732678056e-01 5.9026645117096588e-01 1.4002992584247856e-01
1.5932528101616039e-01 5.9026645117096588e-01 1.1060520524942383e-01
1.9498702121184305e-01 5.9026645117096588e-01 8.1449902813700140e-02
2.3134338531992524e-01 5.9026645117096588e-01 5.2994048389141880e-02
2.6803993926705971e-01 5.9026645117096588e-01 2.7256197778723346e-02
3.0467067098482331e-01 5.9026645117096588e-01 2.0661769686995062e-02
3.4079914003637357e-01 5.9026645117096588e-01 4.3117506209757690e-02
3.7597699604345192e-01 5.9026645117096588e-01 7.0903716937246522e-02
4.0973354882903007e-01 5.9026645117096588e-01 9.9078084024165014e-02
4.4147121633225705e-01 5.9026645117096588e-01 1.2590357571597202e-01
4.7002047458984897e-01 5.9026645117096588e-01 1.4862046597862191e-01
4.9180084331551011e-01 5.9026645117096588e-01 1.6264823827347419e-01
5.0000000000000000e-01 5.9026645117096588e-01 1.6668197404838023e-01
5.0716465102803443e-01 5.9026645117096588e-01 1.6952031507252502e-01
5.2052415811022656e-01 5.9026645117096588e-01 1.7304589072291118e-01
5.4359472411436072e-01 5.9026645117096588e-01 1.7505745655105528e-01
5.8185698683195664e-01 5.9026645117096588e-01 1.7054158350600726e-01
6.5182069732711923e-01 5.9026645117096588e-01 1.5580504254123662e-01
7.2533629219518936e-01 5.9026645117096588e-01 1.3968690351389820e-01
7.7601208974679881e-01 5.9026645117096588e-01 1.2751912560695247e-01
8.1595736291794019e-01 5.9026645117096588e-01 1.1691745647720962e-01
8.4941631794573491e-01 5.9026645117096588e-01 1.0767361991705962e-01
8.7838252754487078e-01 5.9026645117096588e-01 1.0028279318257155e-01
9.0398938801693762e-01 5.9026645117096588e-01 9.5607331678203580e-02
9.2695459712497108e-01 5.9026645117096588e-01 9.4631351489280049e-02
9.4776156404736533e-01 5.9026645117096588e-01 9.8060675468588765e-02
9.6674433926111691e-01 5.9026645117096588e-01 1.0592838215627351e-01
9.8412575173007399e-01 5.9026645117096588e-01 1.1754224694150052e-01
9.9999999999999978e-01 5.9026645117096588e-01 1.2383916822840801e-01
0.0000000000000000e+00 6.2402300395654464e-01 2.4012368113425428e-01
2.8638991924206270e-02 6.2402300395654464e-01 2.2637676266745618e-01
5.9127888753410240e-02 6.2402300395654464e-01 1.9773173144302186e-01
9.1188947264664463e-02 6.2402300395654464e-01 1.6893134256395528e-01
1.2464935732678056e-01 6.2402300395654464e-01 1.4024719860402673e-01
1.5932528101616039e-01 6.2402300395654464e-01 1.1188924153523359e-01
1.9498702121184305e-01 6.2402300395654464e-01 8.4038065230338022e-02
2.3134338531992524e-01 6.2402300395654464e-01 5.6904238395704423e-02
2.6803993926705971e-01 6.2402300395654464e-01 3.1040977643999514e-02
3.0467067098482331e-01 6.2402300395654464e-01 1.1940351861172441e-02
3.4079914003637357e-01 6.2402300395654464e-01 2.5745449536065768e-02
3.7597699604345192e-01 6.2402300395654464e-01 4.8701202544068484e-02
4.0973354882903007e-01 6.2402300395654464e-01 7.0903716937246619e-02
4.4147121633225705e-01 6.2402300395654464e-01 9.0682939513630600e-02
4.7002047458984897e-01 6.2402300395654464e-01 1.0638185123983819e-01
4.9180084331551011e-01 6.2402300395654464e-01 1.1615351044512831e-01
5.0000000000000000e-01 6.2402300395654464e-01 1.1912586285899388e-01
5.0716465102803443e-01 6.2402300395654464e-01 1.2133925933260474e-01
5.2052415811022656e-01 6.2402300395654464e-01 1.2470222877436793e-01
5.4359472411436072e-01 6.2402300395654464e-01 1.2827294000267669e-01
5.8185698683195664e-01 6.2402300395654464e-01 1.2927415806118728e-01
6.5182069732711923e-01 6.2402300395654464e-01 1.2243003232695231e-01
7.2533629219518936e-01 6.2402300395654464e-01 1.1156040203201151e-01
7.7601208974679881e-01 6.2402300395654464e-01 1.0368990140959407e-01
8.1595736291794019e-01 6.2402300395654464e-01 9.8131529153780442e-02
8.4941631794573491e-01 6.2402300395654464e-01 9.5043787564263779e-02
8.7838252754487078e-01 6.2402300395654464e-01 9.4904489794681676e-02
9.0398938801693762e-01 6.2402300395654464e-01 9.8081742104553574e-02
9.2695459712497108e-01 6.2402300395654464e-01 1.0461349316455756e-01
9.4776156404736533e-01 6.2402300395654464e-01 1.1417176526292609e-01
9.6674433926111691e-01 6.2402300395654464e-01 1.2617831553160536e-01
9.8412575173007399e-01 6.2402300395654464e-01 1.3995018743717566e-01
9.9999999999999978e-01 6.2402300395654464e-01 1.4684520992335931e-01
0.0000000000000000e+00 6.5920085996362321e-01 2.3692028684045505e-01
2.8638991924206270e-02 6.5920085996362321e-01 2.2329115961692597e-01
5.9127888753410240e-02 6.5920085996362321e-01 1.9503426115384309e-01
9.1188947264664463e-02 6.5920085996362321e-01 1.6693928356485901e-01
1.2464935732678056e-01 6.5920085996362321e-01 1.3931929905588603e-01
1.5932528101616039e-01 6.5920085996362321e-01 1.1241250269526350e-01
1.9498702121184305e-01 6.5920085996362321e-01 8.6401710855562114e-02
2.3134338531992524e-01 6.5920085996362321e-01 6.1426418524789098e-02
2.6803993926705971e-01 6.5920085996362321e-01 3.7604610501531820e-02
3.0467067098482331e-01 6.5920085996362321e-01 1.5098874433481275e-02
3.4079914003637357e-01 6.5920085996362321e-01 6.4996258371409826e-03
3.7597699604345192e-01 6.5920085996362321e-01 2.5745449536066046e-02
4.0973354882903007e-01 6.5920085996362321e-01 4.3117506209758252e-02
4.4147121633225705e-01 6.5920085996362321e-01 5.7883616840382450e-02
4.7002047458984897e-01 6.5920085996362321e-01 6.9350095252544597e-02
4.9180084331551011e-01 6.5920085996362321e-01 7.6606254755866049e-02
5.0000000000000000e-01 6.5920085996362321e-01 7.8917073660310699e-02
5.0716465102803443e-01 6.5920085996362321e-01 8.0716332463314458e-02
5.2052415811022656e-01 6.5920085996362321e-01 8.3601627850283022e-02
5.4359472411436072e-01 6.5920085996362321e-01 8.7302945093921988e-02
5.8185698683195664e-01 6.5920085996362321e-01 9.0404690760689868e-02
6.5182069732711923e-01 6.5920085996362321e-01 8.9435872354757584e-02
7.2533629219518936e-01 6.5920085996362321e-01 8.4942291461784600e-02
7.7601208974679881e-01 6.5920085996362321e-01 8.2848398674788604e-02
8.1595736291794019e-01 6.5920085996362321e-01 8.3699456524128413e-02
8.4941631794573491e-01 6.5920085996362321e-01 8.7515345204971187e-02
8.7838252754487078e-01 6.5920085996362321e-01 9.4191614242579963e-02
9.0398938801693762e-01 6.5920085996362321e-01 1.0341423458864202e-01
9.2695459712497108e-01 6.5920085996362321e-01 1.1473779974147863e-01
9.4776156404736533e-01 6.5920085996362321e-01 1.2768072959392562e-01
9.6674433926111691e-01 6.5920085996362321e-01 1.4178085747269295e-01
9.8412575173007399e-01 6.5920085996362321e-01 1.5660739628424858e-01
9.9999999999999978e-01 6.5920085996362321e-01 1.6379535690135585e-01
0.0000000000000000e+00 6.9532932901517253e-01 2.3157120587462113e-01
2.8638991924206270e-02 6.9532932901517253e-01 2.1809649009684701e-01
5.9127888753410240e-02 6.9532932901517253e-01 1.9035399673344458e-01
9.1188947264664463e-02 6.9532932901517253e-01 1.6320380932887951e-01
1.2464935732678056e-01 6.9532932901517253e-01 1.3702334926508961e-01
1.5932528101616039e-01 6.9532932901517253e-01 1.1210395853084021e-01
1.9498702121184305e-01 6.9532932901517253e-01 8.8671021768167033e-02
2.3134338531992524e-01 6.9532932901517253e-01 6.6903584178171230e-02
2.6803993926705971e-01 6.9532932901517253e-01 4.6982499716536355e-02
3.0467067098482331e-01 6.9532932901517253e-01 2.9249678447722929e-02
3.4079914003637357e-01 6.9532932901517253e-01 1.5098874433479594e-02
3.7597699604345192e-01 6.9532932901517253e-01 1.1940351861171027e-02
4.0973354882903007e-01 6.9532932901517253e-01 2.0661769686995346e-02
4.4147121633225705e-01 6.9532932901517253e-01 3.0273605572489485e-02
4.7002047458984897e-01 6.9532932901517253e-01 3.8136743488563232e-02
4.9180084331551011e-01 6.9532932901517253e-01 4.3332077456689988e-02
5.0000000000000000e-01 6.9532932901517253e-01 4.5046342160969602e-02
5.0716465102803443e-01 6.9532932901517253e-01 4.6407335778965948e-02
5.2052415811022656e-01 6.9532932901517253e-01 4.8686020065465865e-02
5.4359472411436072e-01 6.9532932901517253e-01 5.1931427949391401e-02
5.8185698683195664e-01 6.9532932901517253e-01 5.5713416453902508e-02
6.5182069732711923e-01 6.9532932901517253e-01 5.9130866929485527e-02
7.2533629219518936e-01 6.9532932901517253e-01 6.1837927372121841e-02
7.7601208974679881e-01 6.9532932901517253e-01 6.6581115877647604e-02
8.1595736291794019e-01 6.9532932901517253e-01 7.4054738966933459e-02
8.4941631794573491e-01 6.9532932901517253e-01 8.3817257116440599e-02
8.7838252754487078e-01 6.9532932901517253e-01 9.5395967888456057e-02
9.0398938801693762e-01 6.9532932901517253e-01 1.0836474857282308e-01
9.2695459712497108e-01 6.9532932901517253e-01 1.2236029888288220e-01
9.4776156404736533e-01 6.9532932901517253e-01 1.3707424806244259e-01
9.6674433926111691e-01 6.9532932901517253e-01 1.5223691646456594e-01
9.8412575173007399e-01 6.9532932901517253e-01 1.6759456565314698e-01
9.9999999999999978e-01 6.9532932901517253e-01 1.7493081295842774e-01
0.0000000000000000e+00 7.3196006073293596e-01 2.2363822293911656e-01
2.8638991924206270e-02 7.3196006073293596e-01 2.1037092921028172e-01
5.9127888753410240e-02 7.3196006073293596e-01 1.8332811536077590e-01
9.1188947264664463e-02 7.3196006073293596e-01 1.5747690575680554e-01
1.2464935732678056e-01 7.3196006073293596e-01 1.3329002313826796e-01
1.5932528101616039e-01 7.3196006073293596e-01 1.1113170657246171e-01
1.9498702121184305e-01 7.3196006073293596e-01 9.1270678720307197e-02
2.3134338531992524e-01 7.3196006073293596e-01 7.3889206756816206e-02
2.6803993926705971e-01 7.3196006073293596e-01 5.9101307799893942e-02
3.0467067098482331e-01 7.3196006073293596e-01 4.6982499716535418e-02
3.4079914003637357e-01 7.3196006073293596e-01 3.7604610501529662e-02
3.7597699604345192e-01 7.3196006073293596e-01 3.1040977643996950e-02
4.0973354882903007e-01 7.3196006073293596e-01 2.7256197778720646e-02
4.4147121633225705e-01 7.3196006073293596e-01 2.5869197972020898e-02
4.7002047458984897e-01 7.3196006073293596e-01 2.6085161892971220e-02
4.9180084331551011e-01 7.3196006073293596e-01 2.6896533153018203e-02
5.0000000000000000e-01 7.3196006073293596e-01 2.7268541241557889e-02
5.0716465102803443e-01 7.3196006073293596e-01 2.7587329825385382e-02
5.2052415811022656e-01 7.3196006073293596e-01 2.8214903576424654e-02
5.4359472411436072e-01 7.3196006073293596e-01 2.9428332970644133e-02
5.8185698683195664e-01 7.3196006073293596e-01 3.1834058798124017e-02
6.5182069732711923e-01 7.3196006073293596e-01 3.7592416415332675e-02
7.2533629219518936e-01 7.3196006073293596e-01 4.6834827539678089e-02
7.7601208974679881e-01 7.3196006073293596e-01 5.7271205183997635e-02
8.1595736291794019e-01 7.3196006073293596e-01 6.9251956410378193e-02
8.4941631794573491e-01 7.3196006073293596e-01 8.2403894856596188e-02
8.7838252754487078e-01 7.3196006073293596e-01 9.6442677276085673e-02
9.0398938801693762e-01 7.3196006073293596e-01 1.1114444857031051e-01
9.2695459712497108e-01 7.3196006073293596e-01 1.2631926162640000e-01
9.4776156404736533e-01 7.3196006073293596e-01 1.4179623794964408e-01
9.6674433926111691e-01 7.3196006073293596e-01 1.5741236880400863e-01
9.8412575173007399e-01 7.3196006073293596e-01 1.7299662159599399e-01
9.9999999999999978e-01 7.3196006073293596e-01 1.8039644633066548e-01
0.0000000000000000e+00 7.6865661468007096e-01 2.1269810442383802e-01
2.8638991924206270e-02 7.6865661468007096e-01 1.9972041729515858e-01
5.9127888753410240e-02 7.6865661468007096e-01 1.7366706334120008e-01
9.1188947264664463e-02 7.6865661468007096e-01 1.4966714505371037e-01
1.2464935732678056e-01 7.6865661468007096e-01 1.2831615947538744e-01
1.5932528101616039e-01 7.6865661468007096e-01 1.1002063064766099e-01
1.9498702121184305e-01 7.6865661468007096e-01 9.4960647178927368e-02
2.3134338531992524e-01 7.6865661468007096e-01 8.3043037597383740e-02
2.6803993926705971e-01 7.6865661468007096e-01 7.3889206756815567e-02
3.0467067098482331e-01 7.6865661468007096e-01 6.6903584178169551e-02
3.4079914003637357e-01 7.6865661468007096e-01 6.1426418524787169e-02
3.7597699604345192e-01 7.6865661468007096e-01 5.6904238395702224e-02
4.0973354882903007e-01 7.6865661468007096e-01 5.2994048389139070e-02
4.4147121633225705e-01 7.6865661468007096e-01 4.9574922223326018e-02
4.7002047458984897e-01 7.6865661468007096e-01 4.6717109421795459e-02
4.9180084331551011e-01 7.6865661468007096e-01 4.4720956909074884e-02
5.0000000000000000e-01 7.6865661468007096e-01 4.4011088676768527e-02
5.0716465102803443e-01 7.6865661468007096e-01 4.3403219258504849e-02
5.2052415811022656e-01 7.6865661468007096e-01 4.2328036412412930e-02
5.4359472411436072e-01 7.6865661468007096e-01 4.0715344222567493e-02
5.8185698683195664e-01 7.6865661468007096e-01 3.8988004149133483e-02
6.5182069732711923e-01 7.6865661468007096e-01 3.9854245596339377e-02
7.2533629219518936e-01 7.6865661468007096e-01 4.7236344151086053e-02
7.7601208974679881e-01 7.6865661468007096e-01 5.7315597411138890e-02
8.1595736291794019e-01 7.6865661468007096e-01 6.9191274724442142e-02
8.4941631794573491e-01 7.6865661468007096e-01 8.2309209132823913e-02
8.7838252754487078e-01 7.6865661468007096e-01 9.6337498671777461e-02
9.0398938801693762e-01 7.6865661468007096e-01 1.1103703633118274e-01
9.2695459712497108e-01 7.6865661468007096e-01 1.2621248413911110e-01
9.4776156404736533e-01 7.6865661468007096e-01 1.4169091627221198e-01
9.6674433926111691e-01 7.6865661468007096e-01 1.5730846583548216e-01
9.8412575173007399e-01 7.6865661468007096e-01 1.7289372098187211e-01
9.9999999999999978e-01 7.6865661468007096e-01 1.8029391540939185e-01
0.0000000000000000e+00 8.0501297878815403e-01 1.9834682475286092e-01
2.8638991924206270e-02 8.0501297878815403e-01 1.8579383227101887e-01
5.9127888753410240e-02 8.0501297878815403e-01 1.6120799500964092e-01
9.1188947264664463e-02 8.0501297878815403e-01 1.3995258454464393e-01
1.2464935732678056e-01 8.0501297878815403e-01 1.2271795356159829e-01
1.5932528101616039e-01 8.0501297878815403e-01 1.0975309790724853e-01
1.9498702121184305e-01 8.0501297878815403e-01 1.0076587888224685e-01
2.3134338531992524e-01 8.0501297878815403e-01 9.4960647178926882e-02
2.6803993926705971e-01 8.0501297878815403e-01 9.1270678720306170e-02
3.0467067098482331e-01 8.0501297878815403e-01 8.8671021768165742e-02
3.4079914003637357e-01 8.0501297878815403e-01 8.6401710855560393e-02
3.7597699604345192e-01 8.0501297878815403e-01 8.4038065230336217e-02
4.0973354882903007e-01 8.0501297878815403e-01 8.1449902813698474e-02
4.4147121633225705e-01 8.0501297878815403e-01 7.8718300727714949e-02
4.7002047458984897e-01 8.0501297878815403e-01 7.6079044558987660e-02
4.9180084331551011e-01 8.0501297878815403e-01 7.4011051592994564e-02
5.0000000000000000e-01 8.0501297878815403e-01 7.3228454571728691e-02
5.0716465102803443e-01 8.0501297878815403e-01 7.2542919126542163e-02
5.2052415811022656e-01 8.0501297878815403e-01 7.1273770279419529e-02
5.4359472411436072e-01 8.0501297878815403e-01 6.9150411073100701e-02
5.8185698683195664e-01 8.0501297878815403e-01 6.5995557954807313e-02
6.5182069732711923e-01 8.0501297878815403e-01 6.2188893150746972e-02
7.2533629219518936e-01 8.0501297878815403e-01 6.2287786435182464e-02
7.7601208974679881e-01 8.0501297878815403e-01 6.6513389180704541e-02
8.1595736291794019e-01 8.0501297878815403e-01 7.3823956938400256e-02
8.4941631794573491e-01 8.0501297878815403e-01 8.3540944664692654e-02
8.7838252754487078e-01 8.0501297878815403e-01 9.5115749630345775e-02
9.0398938801693762e-01 8.0501297878815403e-01 1.0809388050815476e-01
9.2695459712497108e-01 8.0501297878815403e-01 1.2210137552552564e-01
9.4776156404736533e-01 8.0501297878815403e-01 1.3682591006511849e-01
9.6674433926111691e-01 8.0501297878815403e-01 1.5199647873486896e-01
9.8412575173007399e-01 8.0501297878815403e-01 1.6735891098279543e-01
9.9999999999999978e-01 8.0501297878815403e-01 1.7469672003587000e-01
0.0000000000000000e+00 8.4067471898383717e-01 1.8017757854068131e-01
2.8638991924206270e-02 8.4067471898383717e-01 1.6828616800712140e-01
5.9127888753410240e-02 8.4067471898383717e-01 1.4600246649722351e-01
9.1188947264664463e-02 8.4067471898383717e-01 1.2897429520412362e-01
1.2464935732678056e-01 8.4067471898383717e-01 1.1772713427327797e-01
1.5932528101616039e-01 8.4067471898383717e-01 1.1176921647789637e-01
1.9498702121184305e-01 8.4067471898383717e-01 1.0975309790724790e-01
2.3134338531992524e-01 8.4067471898383717e-01 1.1002063064765964e-01
2.6803993926705971e-01 8.4067471898383717e-01 1.1113170657246034e-01
3.0467067098482331e-01 8.4067471898383717e-01 1.1210395853083900e-01
3.4079914003637357e-01 8.4067471898383717e-01 1.1241250269526171e-01
3.7597699604345192e-01 8.4067471898383717e-01 1.1188924153523179e-01
4.0973354882903007e-01 8.4067471898383717e-01 1.1060520524942272e-01
4.4147121633225705e-01 8.4067471898383717e-01 1.0877275557548202e-01
4.7002047458984897e-01 8.4067471898383717e-01 1.0670274439000760e-01
4.9180084331551011e-01 8.4067471898383717e-01 1.0491860355545950e-01
5.0000000000000000e-01 8.4067471898383717e-01 1.0421018791939154e-01
5.0716465102803443e-01 8.4067471898383717e-01 1.0357631365314708e-01
5.2052415811022656e-01 8.4067471898383717e-01 1.0236526440278682e-01
5.4359472411436072e-01 8.4067471898383717e-01 1.0021174487236978e-01
5.8185698683195664e-01 8.4067471898383717e-01 9.6579334801447078e-02
6.5182069732711923e-01 8.4067471898383717e-01 9.0178720405782620e-02
7.2533629219518936e-01 8.4067471898383717e-01 8.4473718637550502e-02
7.7601208974679881e-01 8.4067471898383717e-01 8.2295196660126774e-02
8.1595736291794019e-01 8.4067471898383717e-01 8.3165252250970031e-02
8.4941631794573491e-01 8.4067471898383717e-01 8.7044990772910252e-02
8.7838252754487078e-01 8.4067471898383717e-01 9.3797672579691210e-02
9.0398938801693762e-01 8.4067471898383717e-01 1.0309172207852349e-01
9.2695459712497108e-01 8.4067471898383717e-01 1.1447371278458261e-01
9.4776156404736533e-01 8.4067471898383717e-01 1.2745985848377039e-01
9.6674433926111691e-01 8.4067471898383717e-01 1.4158835897515545e-01
9.8412575173007399e-01 8.4067471898383717e-01 1.5643048678405519e-01
9.9999999999999978e-01 8.4067471898383717e-01 1.6362328653935684e-01
0.0000000000000000e+00 8.7535064267321760e-01 1.5772249210177167e-01
2.8638991924206270e-02 8.7535064267321760e-01 1.4694666911631177e-01
5.9127888753410240e-02 8.7535064267321760e-01 1.2852760413302361e-01
9.1188947264664463e-02 8.7535064267321760e-01 1.1819852914136572e-01
1.2464935732678056e-01 8.7535064267321760e-01 1.1535248179768071e-01
1.5932528101616039e-01 8.7535064267321760e-01 1.1772713427327741e-01
1.9498702121184305e-01 8.7535064267321760e-01 1.2271795356159713e-01
2.3134338531992524e-01 8.7535064267321760e-01 1.2831615947538585e-01
2.6803993926705971e-01 8.7535064267321760e-01 1.3329002313826638e-01
3.0467067098482331e-01 8.7535064267321760e-01 1.3702334926508800e-01
3.4079914003637357e-01 8.7535064267321760e-01 1.3931929905588455e-01
3.7597699604345192e-01 8.7535064267321760e-01 1.4024719860402537e-01
4.0973354882903007e-01 8.7535064267321760e-01 1.4002992584247717e-01
4.4147121633225705e-01 8.7535064267321760e-01 1.3896728426953581e-01
4.7002047458984897e-01 8.7535064267321760e-01 1.3741487475693573e-01
4.9180084331551011e-01 8.7535064267321760e-01 1.3591430471215227e-01
5.0000000000000000e-01 8.7535064267321760e-01 1.3528758971328447e-01
5.0716465102803443e-01 8.7535064267321760e-01 1.3471426550601781e-01
5.2052415811022656e-01 8.7535064267321760e-01 1.3358668404946006e-01
5.4359472411436072e-01 8.7535064267321760e-01 1.3147980933689829e-01
5.8185698683195664e-01 8.7535064267321760e-01 1.2761541778359745e-01
6.5182069732711923e-01 8.7535064267321760e-01 1.1955773489303559e-01
7.2533629219518936e-01 8.7535064267321760e-01 1.0972817034983853e-01
7.7601208974679881e-01 8.7535064267321760e-01 1.0239488824845748e-01
8.1595736291794019e-01 8.7535064267321760e-01 9.7142465882922885e-02
8.4941631794573491e-01 8.7535064267321760e-01 9.4301109390050736e-02
8.7838252754487078e-01 8.7535064267321760e-01 9.4385086823902800e-02
9.0398938801693762e-01 8.7535064267321760e-01 9.7763975482999158e-02
9.2695459712497108e-01 8.7535064267321760e-01 1.0446521020558659e-01
9.4776156404736533e-01 8.7535064267321760e-01 1.1415116207002972e-01
9.6674433926111691e-01 8.7535064267321760e-01 1.2624249518156497e-01
9.8412575173007399e-01 8.7535064267321760e-01 1.4005900722852613e-01
9.9999999999999978e-01 8.7535064267321760e-01 1.4696643151458350e-01
0.0000000000000000e+00 9.0881105273533414e-01 1.3033780003483450e-01
2.8638991924206270e-02 9.0881105273533414e-01 1.2167272859677929e-01
5.9127888753410240e-02 9.0881105273533414e-01 1.1028761100954418e-01
9.1188947264664463e-02 9.0881105273533414e-01 1.1048661231291709e-01
1.2464935732678056e-01 9.0881105273533414e-01 1.1819852914136504e-01
1.5932528101616039e-01 9.0881105273533414e-01 1.2897429520412246e-01
1.9498702121184305e-01 9.0881105273533414e-01 1.3995258454464246e-01
2.3134338531992524e-01 9.0881105273533414e-01 1.4966714505370879e-01
2.6803993926705971e-01 9.0881105273533414e-01 1.5747690575680373e-01
3.0467067098482331e-01 9.0881105273533414e-01 1.6320380932887804e-01
3.4079914003637357e-01 9.0881105273533414e-01 1.6693928356485799e-01
3.7597699604345192e-01 9.0881105273533414e-01 1.6893134256395434e-01
4.0973354882903007e-01 9.0881105273533414e-01 1.6950775654355288e-01
4.4147121633225705e-01 9.0881105273533414e-01 1.6902598708046446e-01
4.7002047458984897e-01 9.0881105273533414e-01 1.6787040738105771e-01
4.9180084331551011e-01 9.0881105273533414e-01 1.6659234468560455e-01
5.0000000000000000e-01 9.0881105273533414e-01 1.6603114097282176e-01
5.0716465102803443e-01 9.0881105273533414e-01 1.6550696092483530e-01
5.2052415811022656e-01 9.0881105273533414e-01 1.6444960466632377e-01
5.4359472411436072e-01 9.0881105273533414e-01 1.6239416623895167e-01
5.8185698683195664e-01 9.0881105273533414e-01 1.5839716388197400e-01
6.5182069732711923e-01 9.0881105273533414e-01 1.4923704661392215e-01
7.2533629219518936e-01 9.0881105273533414e-01 1.3655776303922082e-01
7.7601208974679881e-01 9.0881105273533414e-01 1.2550723403888786e-01
8.1595736291794019e-01 9.0881105273533414e-01 1.1546393363215034e-01
8.4941631794573491e-01 9.0881105273533414e-01 1.0660511354768758e-01
8.7838252754487078e-01 9.0881105273533414e-01 9.9545554331430683e-02
9.0398938801693762e-01 9.0881105273533414e-01 9.5191270840428777e-02
9.2695459712497108e-01 9.0881105273533414e-01 9.4528275783312243e-02
9.4776156404736533e-01 9.0881105273533414e-01 9.8235623463776303e-02
9.6674433926111691e-01 9.0881105273533414e-01 1.0630551499424951e-01
9.8412575173007399e-01 9.0881105273533414e-01 1.1803683425253449e-01
9.9999999999999978e-01 9.0881105273533414e-01 1.2437053923386726e-01
0.0000000000000000e+00 9.4087211124658898e-01 9.6964411626286010e-02
2.8638991924206270e-02 9.4087211124658898e-01 9.3116518905611914e-02
5.9127888753410240e-02 9.4087211124658898e-01 9.5476967789641473e-02
9.1188947264664463e-02 9.4087211124658898e-01 1.1028761100954335e-01
1.2464935732678056e-01 9.4087211124658898e-01 1.2852760413302239e-01
1.5932528101616039e-01 9.4087211124658898e-01 1.4600246649722193e-01
1.9498702121184305e-01 9.4087211124658898e-01 1.6120799500963942e-01
2.3134338531992524e-01 9.4087211124658898e-01 1.7366706334119852e-01
2.6803993926705971e-01 9.4087211124658898e-01 1.8332811536077440e-01
3.0467067098482331e-01 9.4087211124658898e-01 1.9035399673344358e-01
3.4079914003637357e-01 9.4087211124658898e-01 1.9503426115384245e-01
3.7597699604345192e-01 9.4087211124658898e-01 1.9773173144302139e-01
4.0973354882903007e-01 9.4087211124658898e-01 1.9883906739341201e-01
4.4147121633225705e-01 9.4087211124658898e-01 1.9874877497651935e-01
4.7002047458984897e-01 9.4087211124658898e-01 1.9786264722252839e-01
4.9180084331551011e-01 9.4087211124658898e-01 1.9673724322016276e-01
5.0000000000000000e-01 9.4087211124658898e-01 1.9622141490870504e-01
5.0716465102803443e-01 9.4087211124658898e-01 1.9573145529948038e-01
5.2052415811022656e-01 9.4087211124658898e-01 1.9472374181489302e-01
5.4359472411436072e-01 9.4087211124658898e-01 1.9270817125872092e-01
5.8185698683195664e-01 9.4087211124658898e-01 1.8863550592588699e-01
6.5182069732711923e-01 9.4087211124658898e-01 1.7878154623705905e-01
7.2533629219518936e-01 9.4087211124658898e-01 1.6427954217318186e-01
7.7601208974679881e-01 9.4087211124658898e-01 1.5082318155191654e-01
8.1595736291794019e-01 9.4087211124658898e-01 1.3758177905702507e-01
8.4941631794573491e-01 9.4087211124658898e-01 1.2441195722827809e-01
8.7838252754487078e-01 9.4087211124658898e-01 1.1154274659857652e-01
9.0398938801693762e-01 9.4087211124658898e-01 9.9567227834588393e-02
9.2695459712497108e-01 9.4087211124658898e-01 8.9598554868217856e-02
9.4776156404736533e-01 9.4087211124658898e-01 8.3426378543201646e-02
9.6674433926111691e-01 9.4087211124658898e-01 8.3199848703465681e-02
9.8412575173007399e-01 9.4087211124658898e-01 8.9997514790842781e-02
9.9999999999999978e-01 9.4087211124658898e-01 9.4915914986675815e-02
0.0000000000000000e+00 9.7136100807579329e-01 5.5525523066245863e-02
2.8638991924206270e-02 9.7136100807579329e-01 6.7153580379303038e-02
5.9127888753410240e-02 9.7136100807579329e-01 9.3116518905611206e-02
9.1188947264664463e-02 9.7136100807579329e-01 1.2167272859677795e-01
1.2464935732678056e-01 9.7136100807579329e-01 1.4694666911631021e-01
1.5932528101616039e-01 9.7136100807579329e-01 1.6828616800711976e-01
1.9498702121184305e-01 9.7136100807579329e-01 1.8579383227101728e-01
2.3134338531992524e-01 9.7136100807579329e-01 1.9972041729515683e-01
2.6803993926705971e-01 9.7136100807579329e-01 2.1037092921028033e-01
3.0467067098482331e-01 9.7136100807579329e-01 2.1809649009684595e-01
3.4079914003637357e-01 9.7136100807579329e-01 2.2329115961692536e-01
3.7597699604345192e-01 9.7136100807579329e-01 2.2637676266745582e-01
4.0973354882903007e-01 9.7136100807579329e-01 2.2777877409880645e-01
4.4147121633225705e-01 9.7136100807579329e-01 2.2790726989306725e-01
4.7002047458984897e-01 9.7136100807579329e-01 2.2717272000559757e-01
4.9180084331551011e-01 9.7136100807579329e-01 2.2613389141746459e-01
5.0000000000000000e-01 9.7136100807579329e-01 2.2564398540024708e-01
5.0716465102803443e-01 9.7136100807579329e-01 2.2517366343931969e-01
5.2052415811022656e-01 9.7136100807579329e-01 2.2419475270693640e-01
5.4359472411436072e-01 9.7136100807579329e-01 2.2220372401124308e-01
5.8185698683195664e-01 9.7136100807579329e-01 2.1809431565783866e-01
6.5182069732711923e-01 9.7136100807579329e-01 2.0787193505901291e-01
7.2533629219518936e-01 9.7136100807579329e-01 1.9239439241739678e-01
7.7601208974679881e-01 9.7136100807579329e-01 1.7765325653407174e-01
8.1595736291794019e-01 9.7136100807579329e-01 1.6269888492061968e-01
8.4941631794573491e-01 9.7136100807579329e-01 1.4716917899801688e-01
8.7838252754487078e-01 9.7136100807579329e-01 1.3093362604275816e-01
9.0398938801693762e-01 9.7136100807579329e-01 1.1399450027531589e-01
9.2695459712497108e-01 9.7136100807579329e-01 9.6543323537801012e-02
9.4776156404736533e-01 9.7136100807579329e-01 7.9240158860150858e-02
9.6674433926111691e-01 9.7136100807579329e-01 6.4128571681473678e-02
9.8412575173007399e-01 9.7136100807579329e-01 5.6966458930082849e-02
9.9999999999999978e-01 9.7136100807579329e-01 5.6664324715059076e-02
0.0000000000000000e+00 9.9999999999999989e-01 0.0000000000000000e+00
2.8638991924206270e-02 9.9999999999999989e-01 5.5525523066245218e-02
5.9127888753410240e-02 9.9999999999999989e-01 9.6964411626285066e-02
9.1188947264664463e-02 9.9999999999999989e-01 1.3033780003483308e-01
1.2464935732678056e-01 9.9999999999999989e-01 1.5772249210177020e-01
1.5932528101616039e-01 9.9999999999999989e-01 1.8017757854067976e-01
1.9498702121184305e-01 9.9999999999999989e-01 1.9834682475285939e-01
2.3134338531992524e-01 9.9999999999999989e-01 2.1269810442383633e-01
2.6803993926705971e-01 9.9999999999999989e-01 2.2363822293911509e-01
3.0467067098482331e-01 9.9999999999999989e-01 2.3157120587462016e-01
3.4079914003637357e-01 9.9999999999999989e-01 2.3692028684045452e-01
3.7597699604345192e-01 9.9999999999999989e-01 2.4012368113425392e-01
4.0973354882903007e-01 9.9999999999999989e-01 2.4161592328128520e-01
4.4147121633225705e-01 9.9999999999999989e-01 2.4181190235911318e-01
4.7002047458984897e-01 9.9999999999999989e-01 2.4112442487212812e-01
4.9180084331551011e-01 9.9999999999999989e-01 2.4011269283251502e-01
5.0000000000000000e-01 9.9999999999999989e-01 2.3963095636584095e-01
5.0716465102803443e-01 9.9999999999999989e-01 2.3916685131643689e-01
5.2052415811022656e-01 9.9999999999999989e-01 2.3819714953848814e-01
5.4359472411436072e-01 9.9999999999999989e-01 2.3621435268892571e-01
5.8185698683195664e-01 9.9999999999999989e-01 2.3209511358967860e-01
6.5182069732711923e-01 9.9999999999999989e-01 2.2176411473113658e-01
7.2533629219518936e-01 9.9999999999999989e-01 2.0599774078631786e-01
7.7601208974679881e-01 9.9999999999999989e-01 1.9087960951813165e-01
8.1595736291794019e-01 9.9999999999999989e-01 1.7542817732416549e-01
8.4941631794573491e-01 9.9999999999999989e-01 1.5921849827178416e-01
8.7838252754487078e-01 9.9999999999999989e-01 1.4200959645967309e-01
9.0398938801693762e-01 9.9999999999999989e-01 1.2359675528287054e-01
9.2695459712497108e-01 9.9999999999999989e-01 1.0374668835850422e-01
9.4776156404736533e-01 9.9999999999999989e-01 8.2142650553248750e-02
9.6674433926111691e-01 9.9999999999999989e-01 5.8301628206819896e-02
9.8412575173007399e-01 9.9999999999999989e-01 3.1408352673693442e-02
9.9999999999999978e-01 9.9999999999999989e-01 0.0000000000000000e+00


==> data/example_II_2a/new_fem_uniform_32.csv <==
x y u_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-02 0.0000000000000000e+00 0.0000000000000000e+00
1.2500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.5625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.8750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.1875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.5000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
2.8125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.4375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.7500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.0625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.3750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.6875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.3125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.6250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.9375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.5625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.8750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.1875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.5000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.8125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 3.1250000000000000e-02 1.7186899072256126e-03
6.2500000000000000e-02 3.1250000000000000e-02 2.8782876470816337e-03
9.3750000000000000e-02 3.1250000000000000e-02 3.7363265594387920e-03
1.2500000000000000e-01 3.1250000000000000e-02 4.3795066975877619e-03
1.5625000000000000e-01 3.1250000000000000e-02 4.8511798004924013e-03
1.8750000000000000e-01 3.1250000000000000e-02 5.1754403616532611e-03
2.1875000000000000e-01 3.1250000000000000e-02 5.3659890744574947e-03
2.5000000000000000e-01 3.1250000000000000e-02 5.4298700035484721e-03
2.8125000000000000e-01 3.1250000000000000e-02 5.3691092432185091e-03
3.1250000000000000e-01 3.1250000000000000e-02 5.1812076597499476e-03
3.4375000000000000e-01 3.1250000000000000e-02 4.8587190074263070e-03
3.7500000000000000e-01 3.1250000000000000e-02 4.3876720177497622e-03
4.0625000000000000e-01 3.1250000000000000e-02 3.7438748986282589e-03
4.3750000000000000e-01 3.1250000000000000e-02 2.8840678601380499e-03
4.6875000000000000e-01 3.1250000000000000e-02 1.7218192082422740e-03
5.0000000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.3125000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 3.1250000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 6.2500000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 6.2500000000000000e-02 2.8871224482327883e-03
6.2500000000000000e-02 6.2500000000000000e-02 5.0544216773337793e-03
9.3750000000000000e-02 6.2500000000000000e-02 6.7000530992654024e-03
1.2500000000000000e-01 6.2500000000000000e-02 7.9486558690850615e-03
1.5625000000000000e-01 6.2500000000000000e-02 8.8701507672637354e-03
1.8750000000000000e-01 6.2500000000000000e-02 9.5059972231926852e-03
2.1875000000000000e-01 6.2500000000000000e-02 9.8805185426630616e-03
2.5000000000000000e-01 6.2500000000000000e-02 1.0006398979445769e-02
2.8125000000000000e-01 6.2500000000000000e-02 9.8872567034462549e-03
3.1250000000000000e-01 6.2500000000000000e-02 9.5184531144009363e-03
3.4375000000000000e-01 6.2500000000000000e-02 8.8864357243508690e-03
3.7500000000000000e-01 6.2500000000000000e-02 7.9662960580022413e-03
4.0625000000000000e-01 6.2500000000000000e-02 6.7163629684337247e-03
4.3750000000000000e-01 6.2500000000000000e-02 5.0669127995455919e-03
4.6875000000000000e-01 6.2500000000000000e-02 2.8938855210978503e-03
5.0000000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.3125000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 6.2500000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 9.3750000000000000e-02 0.0000000000000000e+00
3.1250000000000000e-02 9.3750000000000000e-02 3.7716697309593877e-03
6.2500000000000000e-02 9.3750000000000000e-02 6.7442231381051937e-03
9.3750000000000000e-02 9.3750000000000000e-02 9.0693134032047221e-03
1.2500000000000000e-01 9.3750000000000000e-02 1.0860002317129580e-02
1.5625000000000000e-01 9.3750000000000000e-02 1.2193026823141377e-02
1.8750000000000000e-01 9.3750000000000000e-02 1.3117709560671049e-02
2.1875000000000000e-01 9.3750000000000000e-02 1.3664275370042406e-02
2.5000000000000000e-01 9.3750000000000000e-02 1.3848780283136653e-02
2.8125000000000000e-01 9.3750000000000000e-02 1.3675705129896618e-02
3.1250000000000000e-01 9.3750000000000000e-02 1.3138841729016450e-02
3.4375000000000000e-01 9.3750000000000000e-02 1.2220662232945817e-02
3.7500000000000000e-01 9.3750000000000000e-02 1.0889946490358805e-02
4.0625000000000000e-01 9.3750000000000000e-02 9.0970076389676729e-03
4.3750000000000000e-01 9.3750000000000000e-02 6.7654384989227195e-03
4.6875000000000000e-01 9.3750000000000000e-02 3.7831583167774667e-03
5.0000000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.3125000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 9.3750000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.2500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.2500000000000000e-01 4.4678904988956492e-03
6.2500000000000000e-02 1.2500000000000000e-01 8.0900125999509905e-03
9.3750000000000000e-02 1.2500000000000000e-01 1.0983614161842122e-02
1.2500000000000000e-01 1.2500000000000000e-01 1.3243836877768960e-02
1.5625000000000000e-01 1.2500000000000000e-01 1.4941680050308576e-02
1.8750000000000000e-01 1.2500000000000000e-01 1.6126494434554637e-02
2.1875000000000000e-01 1.2500000000000000e-01 1.6829845789045214e-02
2.5000000000000000e-01 1.2500000000000000e-01 1.7068770662473441e-02
2.8125000000000000e-01 1.2500000000000000e-01 1.6847783602923744e-02
3.1250000000000000e-01 1.2500000000000000e-01 1.6159668479173002e-02
3.4375000000000000e-01 1.2500000000000000e-01 1.4985081359837674e-02
3.7500000000000000e-01 1.2500000000000000e-01 1.3290887423269853e-02
4.0625000000000000e-01 1.2500000000000000e-01 1.1027151031905883e-02
4.3750000000000000e-01 1.2500000000000000e-01 8.1233783561458408e-03
4.6875000000000000e-01 1.2500000000000000e-01 4.4859638733510312e-03
5.0000000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.2500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.5625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.5625000000000000e-01 5.0280555651212814e-03
6.2500000000000000e-02 1.5625000000000000e-01 9.1794754718716402e-03
9.3750000000000000e-02 1.5625000000000000e-01 1.2546171344451226e-02
1.2500000000000000e-01 1.5625000000000000e-01 1.5206190657097954e-02
1.5625000000000000e-01 1.5625000000000000e-01 1.7221008779819438e-02
1.8750000000000000e-01 1.5625000000000000e-01 1.8635483467128931e-02
2.1875000000000000e-01 1.5625000000000000e-01 1.9479238151123346e-02
2.5000000000000000e-01 1.5625000000000000e-01 1.9768326898074510e-02
2.8125000000000000e-01 1.5625000000000000e-01 1.9506522590388316e-02
3.1250000000000000e-01 1.5625000000000000e-01 1.8685965566074249e-02
3.4375000000000000e-01 1.5625000000000000e-01 1.7287098137144487e-02
3.7500000000000000e-01 1.5625000000000000e-01 1.5277893335562042e-02
4.0625000000000000e-01 1.5625000000000000e-01 1.2612571674279739e-02
4.3750000000000000e-01 1.5625000000000000e-01 9.2303973525837048e-03
4.6875000000000000e-01 1.5625000000000000e-01 5.0556509772218157e-03
5.0000000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.5625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 1.8750000000000000e-01 5.4853182586560726e-03
6.2500000000000000e-02 1.8750000000000000e-01 1.0072060206439188e-02
9.3750000000000000e-02 1.8750000000000000e-01 1.3832993654459867e-02
1.2500000000000000e-01 1.8750000000000000e-01 1.6831499641022384e-02
1.5625000000000000e-01 1.8750000000000000e-01 1.9119033261954372e-02
1.8750000000000000e-01 1.8750000000000000e-01 2.0734164363562985e-02
2.1875000000000000e-01 1.8750000000000000e-01 2.1702715421506188e-02
2.5000000000000000e-01 1.8750000000000000e-01 2.2038416687484179e-02
2.8125000000000000e-01 1.8750000000000000e-01 2.1743634794494968e-02
3.1250000000000000e-01 1.8750000000000000e-01 2.0809926547251771e-02
3.4375000000000000e-01 1.8750000000000000e-01 1.9218321532223283e-02
3.7500000000000000e-01 1.8750000000000000e-01 1.6939353368607336e-02
4.0625000000000000e-01 1.8750000000000000e-01 1.3932994672071378e-02
4.3750000000000000e-01 1.8750000000000000e-01 1.0148830368935203e-02
4.6875000000000000e-01 1.8750000000000000e-01 5.5269503816020469e-03
5.0000000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.8750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.1875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.1875000000000000e-01 5.8627156250039870e-03
6.2500000000000000e-02 2.1875000000000000e-01 1.0810551715655793e-02
9.3750000000000000e-02 2.1875000000000000e-01 1.4901512531136935e-02
1.2500000000000000e-01 2.1875000000000000e-01 1.8186800182847119e-02
1.5625000000000000e-01 2.1875000000000000e-01 2.0708599231255446e-02
1.8750000000000000e-01 2.1875000000000000e-01 2.2498832287743999e-02
2.1875000000000000e-01 2.1875000000000000e-01 2.3578716822815420e-02
2.5000000000000000e-01 2.1875000000000000e-01 2.3958857208959482e-02
2.8125000000000000e-01 2.1875000000000000e-01 2.3639634127354540e-02
3.1250000000000000e-01 2.1875000000000000e-01 2.2611741245215998e-02
3.4375000000000000e-01 2.1875000000000000e-01 2.0856806899961639e-02
3.7500000000000000e-01 2.1875000000000000e-01 1.8348099672812045e-02
4.0625000000000000e-01 2.1875000000000000e-01 1.5051353539647297e-02
4.3750000000000000e-01 2.1875000000000000e-01 1.0925770578986953e-02
4.6875000000000000e-01 2.1875000000000000e-01 5.9252662899319901e-03
5.0000000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.1875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.5000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.5000000000000000e-01 6.1771326488981645e-03
6.2500000000000000e-02 2.5000000000000000e-01 1.1426974685225990e-02
9.3750000000000000e-02 2.5000000000000000e-01 1.5796018630269429e-02
1.2500000000000000e-01 2.5000000000000000e-01 1.9325514048019021e-02
1.5625000000000000e-01 2.5000000000000000e-01 2.2049542979502755e-02
1.8750000000000000e-01 2.5000000000000000e-01 2.3993719600234265e-02
2.1875000000000000e-01 2.5000000000000000e-01 2.5174479135963837e-02
2.5000000000000000e-01 2.5000000000000000e-01 2.5598862391911718e-02
2.8125000000000000e-01 2.5000000000000000e-01 2.5264710804988291e-02
3.1250000000000000e-01 2.5000000000000000e-01 2.4161235853373257e-02
3.4375000000000000e-01 2.5000000000000000e-01 2.2269971916923485e-02
3.7500000000000000e-01 2.5000000000000000e-01 1.9566117578129233e-02
4.0625000000000000e-01 2.5000000000000000e-01 1.6020190389776010e-02
4.3750000000000000e-01 2.5000000000000000e-01 1.1599784202703509e-02
4.6875000000000000e-01 2.5000000000000000e-01 6.2711073020715012e-03
5.0000000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.5000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.8125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 2.8125000000000000e-01 6.4413120712706728e-03
6.2500000000000000e-02 2.8125000000000000e-01 1.1945819608872150e-02
9.3750000000000000e-02 2.8125000000000000e-01 1.6551047165544088e-02
1.2500000000000000e-01 2.8125000000000000e-01 2.0290241619697627e-02
1.5625000000000000e-01 2.8125000000000000e-01 2.3190662558742067e-02
1.8750000000000000e-01 2.8125000000000000e-01 2.5272286822325789e-02
2.1875000000000000e-01 2.8125000000000000e-01 2.6546949478368123e-02
2.5000000000000000e-01 2.8125000000000000e-01 2.7017920990195184e-02
2.8125000000000000e-01 2.8125000000000000e-01 2.6679943081492186e-02
3.1250000000000000e-01 2.8125000000000000e-01 2.5519804056247260e-02
3.4375000000000000e-01 2.8125000000000000e-01 2.3517587209645932e-02
3.7500000000000000e-01 2.8125000000000000e-01 2.0648695334845889e-02
4.0625000000000000e-01 2.8125000000000000e-01 1.6886548176264768e-02
4.3750000000000000e-01 2.8125000000000000e-01 1.2205466549661700e-02
4.6875000000000000e-01 2.8125000000000000e-01 6.5828833101311537e-03
5.0000000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.8125000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.1250000000000000e-01 6.6649661048326430e-03
6.2500000000000000e-02 3.1250000000000000e-01 1.2385916037179734e-02
9.3750000000000000e-02 3.1250000000000000e-01 1.7193502042599767e-02
1.2500000000000000e-01 3.1250000000000000e-01 2.1114703167332251e-02
1.5625000000000000e-01 3.1250000000000000e-01 2.4171254880414890e-02
1.8750000000000000e-01 3.1250000000000000e-01 2.6378349867253278e-02
2.1875000000000000e-01 3.1250000000000000e-01 2.7743648592970408e-02
2.5000000000000000e-01 3.1250000000000000e-01 2.8266640940933774e-02
2.8125000000000000e-01 3.1250000000000000e-01 2.7938446009776411e-02
3.1250000000000000e-01 3.1250000000000000e-01 2.6742236119354831e-02
3.4375000000000000e-01 3.1250000000000000e-01 2.4654613969267075e-02
3.7500000000000000e-01 3.1250000000000000e-01 2.1648335363869783e-02
4.0625000000000000e-01 3.1250000000000000e-01 1.7696510589734090e-02
4.3750000000000000e-01 3.1250000000000000e-01 1.2777597916241244e-02
4.6875000000000000e-01 3.1250000000000000e-01 6.8794230252145856e-03
5.0000000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.1250000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.4375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.4375000000000000e-01 6.8554287418028798e-03
6.2500000000000000e-02 3.4375000000000000e-01 1.2761564894379029e-02
9.3750000000000000e-02 3.4375000000000000e-01 1.7744000182979978e-02
1.2500000000000000e-01 3.4375000000000000e-01 2.1825036179656580e-02
1.5625000000000000e-01 3.4375000000000000e-01 2.5022193223866389e-02
1.8750000000000000e-01 3.4375000000000000e-01 2.7346878119288480e-02
2.1875000000000000e-01 3.4375000000000000e-01 2.8803237776893371e-02
2.5000000000000000e-01 3.4375000000000000e-01 2.9387237263348496e-02
2.8125000000000000e-01 3.4375000000000000e-01 2.9086056849269331e-02
3.1250000000000000e-01 3.4375000000000000e-01 2.7878041292213530e-02
3.4375000000000000e-01 3.4375000000000000e-01 2.5733709001770230e-02
3.7500000000000000e-01 3.4375000000000000e-01 2.2618815891032474e-02
4.0625000000000000e-01 3.4375000000000000e-01 1.8500515253241069e-02
4.3750000000000000e-01 3.4375000000000000e-01 1.3356422747559112e-02
4.6875000000000000e-01 3.4375000000000000e-01 7.1833261929667713e-03
5.0000000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.4375000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.7500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 3.7500000000000000e-01 7.0180542118403015e-03
6.2500000000000000e-02 3.7500000000000000e-01 1.3083241201034627e-02
9.3750000000000000e-02 3.7500000000000000e-01 1.8217723147605582e-02
1.2500000000000000e-01 3.7500000000000000e-01 2.2440627308895601e-02
1.5625000000000000e-01 3.7500000000000000e-01 2.5766597998401433e-02
1.8750000000000000e-01 3.7500000000000000e-01 2.8204410784531894e-02
2.1875000000000000e-01 3.7500000000000000e-01 2.9755644344819490e-02
2.5000000000000000e-01 3.7500000000000000e-01 3.0413404816844451e-02
2.8125000000000000e-01 3.7500000000000000e-01 3.0161131290123943e-02
3.1250000000000000e-01 3.7500000000000000e-01 2.8971629576402536e-02
3.4375000000000000e-01 3.7500000000000000e-01 2.6806820036587162e-02
3.7500000000000000e-01 3.7500000000000000e-01 2.3619492280277727e-02
4.0625000000000000e-01 3.7500000000000000e-01 1.9360843148355927e-02
4.3750000000000000e-01 3.7500000000000000e-01 1.3996416603701508e-02
4.6875000000000000e-01 3.7500000000000000e-01 7.5270617658610116e-03
5.0000000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.7500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.0625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.0625000000000000e-01 7.1564695398780558e-03
6.2500000000000000e-02 4.0625000000000000e-01 1.3358041832471119e-02
9.3750000000000000e-02 4.0625000000000000e-01 1.8624959572163424e-02
1.2500000000000000e-01 4.0625000000000000e-01 2.2974626524107609e-02
1.5625000000000000e-01 4.0625000000000000e-01 2.6420194157227066e-02
1.8750000000000000e-01 4.0625000000000000e-01 2.8969130204481202e-02
2.1875000000000000e-01 4.0625000000000000e-01 3.0621722966120993e-02
2.5000000000000000e-01 4.0625000000000000e-01 3.1369445341890352e-02
2.8125000000000000e-01 4.0625000000000000e-01 3.1193075217132885e-02
3.1250000000000000e-01 4.0625000000000000e-01 3.0060472478733280e-02
3.4375000000000000e-01 4.0625000000000000e-01 2.7924042960233243e-02
3.7500000000000000e-01 4.0625000000000000e-01 2.4718669326877562e-02
4.0625000000000000e-01 4.0625000000000000e-01 2.0362835138967486e-02
4.3750000000000000e-01 4.0625000000000000e-01 1.4783890460033767e-02
4.6875000000000000e-01 4.0625000000000000e-01 7.9667506374702258e-03
5.0000000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.0625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.3750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.3750000000000000e-01 7.2727443918539306e-03
6.2500000000000000e-02 4.3750000000000000e-01 1.3589987196667772e-02
9.3750000000000000e-02 4.3750000000000000e-01 1.8971467913568532e-02
1.2500000000000000e-01 4.3750000000000000e-01 2.3434273967799870e-02
1.5625000000000000e-01 4.3750000000000000e-01 2.6991480642042685e-02
1.8750000000000000e-01 4.3750000000000000e-01 2.9650718342399563e-02
2.1875000000000000e-01 4.3750000000000000e-01 3.1412584915149776e-02
2.5000000000000000e-01 4.3750000000000000e-01 3.2268757493694455e-02
2.8125000000000000e-01 4.3750000000000000e-01 3.2199554206080117e-02
3.1250000000000000e-01 4.3750000000000000e-01 3.1170519048137300e-02
3.4375000000000000e-01 4.3750000000000000e-01 2.9127320010012347e-02
3.7500000000000000e-01 4.3750000000000000e-01 2.5987733439681391e-02
4.0625000000000000e-01 4.3750000000000000e-01 2.1630580115748452e-02
4.3750000000000000e-01 4.3750000000000000e-01 1.5875368251906850e-02
4.6875000000000000e-01 4.3750000000000000e-01 8.6215805331019760e-03
5.0000000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.3750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.6875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 4.6875000000000000e-01 7.3675185037007408e-03
6.2500000000000000e-02 4.6875000000000000e-01 1.3780250576957063e-02
9.3750000000000000e-02 4.6875000000000000e-01 1.9258757757592618e-02
1.2500000000000000e-01 4.6875000000000000e-01 2.3821158395632102e-02
1.5625000000000000e-01 4.6875000000000000e-01 2.7481859294908220e-02
1.8750000000000000e-01 4.6875000000000000e-01 3.0250196764629152e-02
2.1875000000000000e-01 4.6875000000000000e-01 3.2128890309480705e-02
2.5000000000000000e-01 4.6875000000000000e-01 3.3112130413345070e-02
2.8125000000000000e-01 4.6875000000000000e-01 3.3182969095199036e-02
3.1250000000000000e-01 4.6875000000000000e-01 3.2309377075351815e-02
3.4375000000000000e-01 4.6875000000000000e-01 3.0437653857199001e-02
3.7500000000000000e-01 4.6875000000000000e-01 2.7480404408728388e-02
4.0625000000000000e-01 4.6875000000000000e-01 2.3290674214527966e-02
4.3750000000000000e-01 4.6875000000000000e-01 1.7615378200107498e-02
4.6875000000000000e-01 4.6875000000000000e-01 9.8015692301407584e-03
5.0000000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.6875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.0000000000000000e-01 7.4401128804874594e-03
6.2500000000000000e-02 5.0000000000000000e-01 1.3927365498483002e-02
9.3750000000000000e-02 5.0000000000000000e-01 1.9484362988145723e-02
1.2500000000000000e-01 5.0000000000000000e-01 2.4131508038330182e-02
1.5625000000000000e-01 5.0000000000000000e-01 2.7885869077512268e-02
1.8750000000000000e-01 5.0000000000000000e-01 3.0759981645763303e-02
2.1875000000000000e-01 5.0000000000000000e-01 3.2760502404620050e-02
2.5000000000000000e-01 5.0000000000000000e-01 3.3886563011087487e-02
2.8125000000000000e-01 5.0000000000000000e-01 3.4127534386292235e-02
3.1250000000000000e-01 5.0000000000000000e-01 3.3459629642447142e-02
3.4375000000000000e-01 5.0000000000000000e-01 3.1840148872290627e-02
3.7500000000000000e-01 5.0000000000000000e-01 2.9196410875786345e-02
4.0625000000000000e-01 5.0000000000000000e-01 2.5403026399424225e-02
4.3750000000000000e-01 5.0000000000000000e-01 2.0206804539683890e-02
4.6875000000000000e-01 5.0000000000000000e-01 1.3163734831169152e-02
5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.3125000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.3125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.3125000000000000e-01 7.4886398940854377e-03
6.2500000000000000e-02 5.3125000000000000e-01 1.4027441085516738e-02
9.3750000000000000e-02 5.3125000000000000e-01 1.9642152816221531e-02
1.2500000000000000e-01 5.3125000000000000e-01 2.4356582251275849e-02
1.5625000000000000e-01 5.3125000000000000e-01 2.8191634240196415e-02
1.8750000000000000e-01 5.3125000000000000e-01 3.1164344504206208e-02
2.1875000000000000e-01 5.3125000000000000e-01 3.3286869085396714e-02
2.5000000000000000e-01 5.3125000000000000e-01 3.4565356017895128e-02
2.8125000000000000e-01 5.3125000000000000e-01 3.4998564891314213e-02
3.1250000000000000e-01 5.3125000000000000e-01 3.4575997458541390e-02
3.4375000000000000e-01 5.3125000000000000e-01 3.3275104018232131e-02
3.7500000000000000e-01 5.3125000000000000e-01 3.1056926156882082e-02
4.0625000000000000e-01 5.3125000000000000e-01 2.7857661593849625e-02
4.3750000000000000e-01 5.3125000000000000e-01 2.3590263720671294e-02
4.6875000000000000e-01 5.3125000000000000e-01 1.8002440642423949e-02
5.0000000000000000e-01 5.3125000000000000e-01 1.3163734831169165e-02
5.3125000000000000e-01 5.3125000000000000e-01 9.8015692301407654e-03
5.6250000000000000e-01 5.3125000000000000e-01 8.6215805331019794e-03
5.9375000000000000e-01 5.3125000000000000e-01 7.9667506374702327e-03
6.2500000000000000e-01 5.3125000000000000e-01 7.5270617658610142e-03
6.5625000000000000e-01 5.3125000000000000e-01 7.1833261929667739e-03
6.8750000000000000e-01 5.3125000000000000e-01 6.8794230252145873e-03
7.1875000000000000e-01 5.3125000000000000e-01 6.5828833101311563e-03
7.5000000000000000e-01 5.3125000000000000e-01 6.2711073020715003e-03
7.8125000000000000e-01 5.3125000000000000e-01 5.9252662899319927e-03
8.1250000000000000e-01 5.3125000000000000e-01 5.5269503816020495e-03
8.4375000000000000e-01 5.3125000000000000e-01 5.0556509772218209e-03
8.7500000000000000e-01 5.3125000000000000e-01 4.4859638733510373e-03
9.0625000000000000e-01 5.3125000000000000e-01 3.7831583167774714e-03
9.3750000000000000e-01 5.3125000000000000e-01 2.8938855210978525e-03
9.6875000000000000e-01 5.3125000000000000e-01 1.7218192082422751e-03
1.0000000000000000e+00 5.3125000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.6250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.6250000000000000e-01 7.5101172394538059e-03
6.2500000000000000e-02 5.6250000000000000e-01 1.4074394963585798e-02
9.3750000000000000e-02 5.6250000000000000e-01 1.9722694918514444e-02
1.2500000000000000e-01 5.6250000000000000e-01 2.4483185300763759e-02
1.5625000000000000e-01 5.6250000000000000e-01 2.8381563145365690e-02
1.8750000000000000e-01 5.6250000000000000e-01 3.1440352473197361e-02
2.1875000000000000e-01 5.6250000000000000e-01 3.3678296476441112e-02
2.5000000000000000e-01 5.6250000000000000e-01 3.5109868664806282e-02
2.8125000000000000e-01 5.6250000000000000e-01 3.5744961738046185e-02
3.1250000000000000e-01 5.6250000000000000e-01 3.5588920726241126e-02
3.4375000000000000e-01 5.6250000000000000e-01 3.4643427908310723e-02
3.7500000000000000e-01 5.6250000000000000e-01 3.2909683020200919e-02
4.0625000000000000e-01 5.6250000000000000e-01 3.0400259081805391e-02
4.3750000000000000e-01 5.6250000000000000e-01 2.7168231471186136e-02
4.6875000000000000e-01 5.6250000000000000e-01 2.3590263720671301e-02
5.0000000000000000e-01 5.6250000000000000e-01 2.0206804539683910e-02
5.3125000000000000e-01 5.6250000000000000e-01 1.7615378200107508e-02
5.6250000000000000e-01 5.6250000000000000e-01 1.5875368251906864e-02
5.9375000000000000e-01 5.6250000000000000e-01 1.4783890460033779e-02
6.2500000000000000e-01 5.6250000000000000e-01 1.3996416603701519e-02
6.5625000000000000e-01 5.6250000000000000e-01 1.3356422747559117e-02
6.8750000000000000e-01 5.6250000000000000e-01 1.2777597916241248e-02
7.1875000000000000e-01 5.6250000000000000e-01 1.2205466549661701e-02
7.5000000000000000e-01 5.6250000000000000e-01 1.1599784202703512e-02
7.8125000000000000e-01 5.6250000000000000e-01 1.0925770578986959e-02
8.1250000000000000e-01 5.6250000000000000e-01 1.0148830368935212e-02
8.4375000000000000e-01 5.6250000000000000e-01 9.2303973525837170e-03
8.7500000000000000e-01 5.6250000000000000e-01 8.1233783561458529e-03
9.0625000000000000e-01 5.6250000000000000e-01 6.7654384989227290e-03
9.3750000000000000e-01 5.6250000000000000e-01 5.0669127995455945e-03
9.6875000000000000e-01 5.6250000000000000e-01 2.8840678601380525e-03
1.0000000000000000e+00 5.6250000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.9375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 5.9375000000000000e-01 7.5005811803577540e-03
6.2500000000000000e-02 5.9375000000000000e-01 1.4060193306928032e-02
9.3750000000000000e-02 5.9375000000000000e-01 1.9713651782451928e-02
1.2500000000000000e-01 5.9375000000000000e-01 2.4494270356215205e-02
1.5625000000000000e-01 5.9375000000000000e-01 2.8433245410712262e-02
1.8750000000000000e-01 5.9375000000000000e-01 3.1559203141201739e-02
2.1875000000000000e-01 5.9375000000000000e-01 3.3897976296902055e-02
2.5000000000000000e-01 5.9375000000000000e-01 3.5472714142766704e-02
2.8125000000000000e-01 5.9375000000000000e-01 3.6304523184531423e-02
3.1250000000000000e-01 5.9375000000000000e-01 3.6414061333116525e-02
3.4375000000000000e-01 5.9375000000000000e-01 3.5825037792679745e-02
3.7500000000000000e-01 5.9375000000000000e-01 3.4572005275435164e-02
4.0625000000000000e-01 5.9375000000000000e-01 3.2717354849255788e-02
4.3750000000000000e-01 5.9375000000000000e-01 3.0400259081805391e-02
4.6875000000000000e-01 5.9375000000000000e-01 2.7857661593849632e-02
5.0000000000000000e-01 5.9375000000000000e-01 2.5403026399424235e-02
5.3125000000000000e-01 5.9375000000000000e-01 2.3290674214527983e-02
5.6250000000000000e-01 5.9375000000000000e-01 2.1630580115748463e-02
5.9375000000000000e-01 5.9375000000000000e-01 2.0362835138967507e-02
6.2500000000000000e-01 5.9375000000000000e-01 1.9360843148355938e-02
6.5625000000000000e-01 5.9375000000000000e-01 1.8500515253241076e-02
6.8750000000000000e-01 5.9375000000000000e-01 1.7696510589734104e-02
7.1875000000000000e-01 5.9375000000000000e-01 1.6886548176264775e-02
7.5000000000000000e-01 5.9375000000000000e-01 1.6020190389776014e-02
7.8125000000000000e-01 5.9375000000000000e-01 1.5051353539647304e-02
8.1250000000000000e-01 5.9375000000000000e-01 1.3932994672071392e-02
8.4375000000000000e-01 5.9375000000000000e-01 1.2612571674279760e-02
8.7500000000000000e-01 5.9375000000000000e-01 1.1027151031905899e-02
9.0625000000000000e-01 5.9375000000000000e-01 9.0970076389676833e-03
9.3750000000000000e-01 5.9375000000000000e-01 6.7163629684337343e-03
9.6875000000000000e-01 5.9375000000000000e-01 3.7438748986282628e-03
1.0000000000000000e+00 5.9375000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.2500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.2500000000000000e-01 7.4551862118827691e-03
6.2500000000000000e-02 6.2500000000000000e-01 1.3975070235854916e-02
9.3750000000000000e-02 6.2500000000000000e-01 1.9600162438166095e-02
1.2500000000000000e-01 6.2500000000000000e-01 2.4369555254430502e-02
1.5625000000000000e-01 6.2500000000000000e-01 2.8320417114160275e-02
1.8750000000000000e-01 6.2500000000000000e-01 3.1487729015206793e-02
2.1875000000000000e-01 6.2500000000000000e-01 3.3904357712471751e-02
2.5000000000000000e-01 6.2500000000000000e-01 3.5601601263968025e-02
2.8125000000000000e-01 6.2500000000000000e-01 3.6610440319810034e-02
3.1250000000000000e-01 6.2500000000000000e-01 3.6963929802339889e-02
3.4375000000000000e-01 6.2500000000000000e-01 3.6701561707816396e-02
3.7500000000000000e-01 6.2500000000000000e-01 3.5877025082820493e-02
4.0625000000000000e-01 6.2500000000000000e-01 3.4572005275435171e-02
4.3750000000000000e-01 6.2500000000000000e-01 3.2909683020200926e-02
4.6875000000000000e-01 6.2500000000000000e-01 3.1056926156882093e-02
5.0000000000000000e-01 6.2500000000000000e-01 2.9196410875786359e-02
5.3125000000000000e-01 6.2500000000000000e-01 2.7480404408728391e-02
5.6250000000000000e-01 6.2500000000000000e-01 2.5987733439681405e-02
5.9375000000000000e-01 6.2500000000000000e-01 2.4718669326877565e-02
6.2500000000000000e-01 6.2500000000000000e-01 2.3619492280277755e-02
6.5625000000000000e-01 6.2500000000000000e-01 2.2618815891032484e-02
6.8750000000000000e-01 6.2500000000000000e-01 2.1648335363869793e-02
7.1875000000000000e-01 6.2500000000000000e-01 2.0648695334845896e-02
7.5000000000000000e-01 6.2500000000000000e-01 1.9566117578129236e-02
7.8125000000000000e-01 6.2500000000000000e-01 1.8348099672812056e-02
8.1250000000000000e-01 6.2500000000000000e-01 1.6939353368607350e-02
8.4375000000000000e-01 6.2500000000000000e-01 1.5277893335562063e-02
8.7500000000000000e-01 6.2500000000000000e-01 1.3290887423269872e-02
9.0625000000000000e-01 6.2500000000000000e-01 1.0889946490358821e-02
9.3750000000000000e-01 6.2500000000000000e-01 7.9662960580022535e-03
9.6875000000000000e-01 6.2500000000000000e-01 4.3876720177497691e-03
1.0000000000000000e+00 6.2500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.5625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.5625000000000000e-01 7.3682717172955572e-03
6.2500000000000000e-02 6.5625000000000000e-01 1.3807685769469195e-02
9.3750000000000000e-02 6.5625000000000000e-01 1.9365141995131247e-02
1.2500000000000000e-01 6.5625000000000000e-01 2.4086043319691035e-02
1.5625000000000000e-01 6.5625000000000000e-01 2.8013822133759254e-02
1.8750000000000000e-01 6.5625000000000000e-01 3.1189780796908588e-02
2.1875000000000000e-01 6.5625000000000000e-01 3.3653342030381825e-02
2.5000000000000000e-01 6.5625000000000000e-01 3.5442827527281548e-02
2.8125000000000000e-01 6.5625000000000000e-01 3.6596941412442081e-02
3.1250000000000000e-01 6.5625000000000000e-01 3.7157236406877389e-02
3.4375000000000000e-01 6.5625000000000000e-01 3.7171948776288787e-02
3.7500000000000000e-01 6.5625000000000000e-01 3.6701561707816396e-02
4.0625000000000000e-01 6.5625000000000000e-01 3.5825037792679759e-02
4.3750000000000000e-01 6.5625000000000000e-01 3.4643427908310744e-02
4.6875000000000000e-01 6.5625000000000000e-01 3.3275104018232159e-02
5.0000000000000000e-01 6.5625000000000000e-01 3.1840148872290634e-02
5.3125000000000000e-01 6.5625000000000000e-01 3.0437653857199019e-02
5.6250000000000000e-01 6.5625000000000000e-01 2.9127320010012347e-02
5.9375000000000000e-01 6.5625000000000000e-01 2.7924042960233261e-02
6.2500000000000000e-01 6.5625000000000000e-01 2.6806820036587176e-02
6.5625000000000000e-01 6.5625000000000000e-01 2.5733709001770230e-02
6.8750000000000000e-01 6.5625000000000000e-01 2.4654613969267093e-02
7.1875000000000000e-01 6.5625000000000000e-01 2.3517587209645953e-02
7.5000000000000000e-01 6.5625000000000000e-01 2.2269971916923509e-02
7.8125000000000000e-01 6.5625000000000000e-01 2.0856806899961652e-02
8.1250000000000000e-01 6.5625000000000000e-01 1.9218321532223321e-02
8.4375000000000000e-01 6.5625000000000000e-01 1.7287098137144522e-02
8.7500000000000000e-01 6.5625000000000000e-01 1.4985081359837700e-02
9.0625000000000000e-01 6.5625000000000000e-01 1.2220662232945840e-02
9.3750000000000000e-01 6.5625000000000000e-01 8.8864357243508864e-03
9.6875000000000000e-01 6.5625000000000000e-01 4.8587190074263131e-03
1.0000000000000000e+00 6.5625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.8750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 6.8750000000000000e-01 7.2333711225575914e-03
6.2500000000000000e-02 6.8750000000000000e-01 1.3545172913443281e-02
9.3750000000000000e-02 6.8750000000000000e-01 1.8989422036265392e-02
1.2500000000000000e-01 6.8750000000000000e-01 2.3618336508572868e-02
1.5625000000000000e-01 6.8750000000000000e-01 2.7481801591885964e-02
1.8750000000000000e-01 6.8750000000000000e-01 3.0627225984061250e-02
2.1875000000000000e-01 6.8750000000000000e-01 3.3099863308184811e-02
2.5000000000000000e-01 6.8750000000000000e-01 3.4943663149815174e-02
2.8125000000000000e-01 6.8750000000000000e-01 3.6202723536022059e-02
3.1250000000000000e-01 6.8750000000000000e-01 3.6923421808265841e-02
3.4375000000000000e-01 6.8750000000000000e-01 3.7157236406877410e-02
3.7500000000000000e-01 6.8750000000000000e-01 3.6963929802339902e-02
4.0625000000000000e-01 6.8750000000000000e-01 3.6414061333116539e-02
4.3750000000000000e-01 6.8750000000000000e-01 3.5588920726241147e-02
4.6875000000000000e-01 6.8750000000000000e-01 3.4575997458541403e-02
5.0000000000000000e-01 6.8750000000000000e-01 3.3459629642447163e-02
5.3125000000000000e-01 6.8750000000000000e-01 3.2309377075351829e-02
5.6250000000000000e-01 6.8750000000000000e-01 3.1170519048137304e-02
5.9375000000000000e-01 6.8750000000000000e-01 3.0060472478733290e-02
6.2500000000000000e-01 6.8750000000000000e-01 2.8971629576402556e-02
6.5625000000000000e-01 6.8750000000000000e-01 2.7878041292213548e-02
6.8750000000000000e-01 6.8750000000000000e-01 2.6742236119354841e-02
7.1875000000000000e-01 6.8750000000000000e-01 2.5519804056247285e-02
7.5000000000000000e-01 6.8750000000000000e-01 2.4161235853373278e-02
7.8125000000000000e-01 6.8750000000000000e-01 2.2611741245216026e-02
8.1250000000000000e-01 6.8750000000000000e-01 2.0809926547251802e-02
8.4375000000000000e-01 6.8750000000000000e-01 1.8685965566074273e-02
8.7500000000000000e-01 6.8750000000000000e-01 1.6159668479173040e-02
9.0625000000000000e-01 6.8750000000000000e-01 1.3138841729016477e-02
9.3750000000000000e-01 6.8750000000000000e-01 9.5184531144009467e-03
9.6875000000000000e-01 6.8750000000000000e-01 5.1812076597499545e-03
1.0000000000000000e+00 6.8750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.1875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.1875000000000000e-01 7.0431338004732051e-03
6.2500000000000000e-02 7.1875000000000000e-01 1.3173017294622795e-02
9.3750000000000000e-02 7.1875000000000000e-01 1.8451652086574493e-02
1.2500000000000000e-01 7.1875000000000000e-01 2.2938638917461594e-02
1.5625000000000000e-01 7.1875000000000000e-01 2.6690482502657226e-02
1.8750000000000000e-01 7.1875000000000000e-01 2.9760395086819172e-02
2.1875000000000000e-01 7.1875000000000000e-01 3.2198632936736457e-02
2.5000000000000000e-01 7.1875000000000000e-01 3.4053351468317679e-02
2.8125000000000000e-01 7.1875000000000000e-01 3.5371935493998162e-02
3.1250000000000000e-01 7.1875000000000000e-01 3.6202723536022080e-02
3.4375000000000000e-01 7.1875000000000000e-01 3.6596941412442081e-02
3.7500000000000000e-01 7.1875000000000000e-01 3.6610440319810034e-02
4.0625000000000000e-01 7.1875000000000000e-01 3.6304523184531423e-02
4.3750000000000000e-01 7.1875000000000000e-01 3.5744961738046185e-02
4.6875000000000000e-01 7.1875000000000000e-01 3.4998564891314213e-02
5.0000000000000000e-01 7.1875000000000000e-01 3.4127534386292242e-02
5.3125000000000000e-01 7.1875000000000000e-01 3.3182969095199043e-02
5.6250000000000000e-01 7.1875000000000000e-01 3.2199554206080123e-02
5.9375000000000000e-01 7.1875000000000000e-01 3.1193075217132910e-02
6.2500000000000000e-01 7.1875000000000000e-01 3.0161131290123964e-02
6.5625000000000000e-01 7.1875000000000000e-01 2.9086056849269348e-02
6.8750000000000000e-01 7.1875000000000000e-01 2.7938446009776421e-02
7.1875000000000000e-01 7.1875000000000000e-01 2.6679943081492193e-02
7.5000000000000000e-01 7.1875000000000000e-01 2.5264710804988304e-02
7.8125000000000000e-01 7.1875000000000000e-01 2.3639634127354561e-02
8.1250000000000000e-01 7.1875000000000000e-01 2.1743634794494992e-02
8.4375000000000000e-01 7.1875000000000000e-01 1.9506522590388341e-02
8.7500000000000000e-01 7.1875000000000000e-01 1.6847783602923765e-02
9.0625000000000000e-01 7.1875000000000000e-01 1.3675705129896638e-02
9.3750000000000000e-01 7.1875000000000000e-01 9.8872567034462740e-03
9.6875000000000000e-01 7.1875000000000000e-01 5.3691092432185178e-03
1.0000000000000000e+00 7.1875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.5000000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.5000000000000000e-01 6.7891209549251867e-03
6.2500000000000000e-02 7.5000000000000000e-01 1.2674700633080078e-02
9.3750000000000000e-02 7.5000000000000000e-01 1.7727877324506425e-02
1.2500000000000000e-01 7.5000000000000000e-01 2.2016363579486820e-02
1.5625000000000000e-01 7.5000000000000000e-01 2.5603488224586850e-02
1.8750000000000000e-01 7.5000000000000000e-01 2.8547922643226593e-02
2.1875000000000000e-01 7.5000000000000000e-01 3.0904056018057534e-02
2.5000000000000000e-01 7.5000000000000000e-01 3.2722898350252855e-02
2.8125000000000000e-01 7.5000000000000000e-01 3.4053351468317679e-02
3.1250000000000000e-01 7.5000000000000000e-01 3.4943663149815160e-02
3.4375000000000000e-01 7.5000000000000000e-01 3.5442827527281548e-02
3.7500000000000000e-01 7.5000000000000000e-01 3.5601601263967997e-02
4.0625000000000000e-01 7.5000000000000000e-01 3.5472714142766676e-02
4.3750000000000000e-01 7.5000000000000000e-01 3.5109868664806275e-02
4.6875000000000000e-01 7.5000000000000000e-01 3.4565356017895114e-02
5.0000000000000000e-01 7.5000000000000000e-01 3.3886563011087480e-02
5.3125000000000000e-01 7.5000000000000000e-01 3.3112130413345070e-02
5.6250000000000000e-01 7.5000000000000000e-01 3.2268757493694462e-02
5.9375000000000000e-01 7.5000000000000000e-01 3.1369445341890366e-02
6.2500000000000000e-01 7.5000000000000000e-01 3.0413404816844465e-02
6.5625000000000000e-01 7.5000000000000000e-01 2.9387237263348506e-02
6.8750000000000000e-01 7.5000000000000000e-01 2.8266640940933785e-02
7.1875000000000000e-01 7.5000000000000000e-01 2.7017920990195187e-02
7.5000000000000000e-01 7.5000000000000000e-01 2.5598862391911725e-02
7.8125000000000000e-01 7.5000000000000000e-01 2.3958857208959492e-02
8.1250000000000000e-01 7.5000000000000000e-01 2.2038416687484200e-02
8.4375000000000000e-01 7.5000000000000000e-01 1.9768326898074520e-02
8.7500000000000000e-01 7.5000000000000000e-01 1.7068770662473462e-02
9.0625000000000000e-01 7.5000000000000000e-01 1.3848780283136668e-02
9.3750000000000000e-01 7.5000000000000000e-01 1.0006398979445781e-02
9.6875000000000000e-01 7.5000000000000000e-01 5.4298700035484782e-03
1.0000000000000000e+00 7.5000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.8125000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 7.8125000000000000e-01 6.4614171854454980e-03
6.2500000000000000e-02 7.8125000000000000e-01 1.2031011240623236e-02
9.3750000000000000e-02 7.8125000000000000e-01 1.6790687692313126e-02
1.2500000000000000e-01 7.8125000000000000e-01 2.0817259666732538e-02
1.5625000000000000e-01 7.8125000000000000e-01 2.4181134735905611e-02
1.8750000000000000e-01 7.8125000000000000e-01 2.6946021179248596e-02
2.1875000000000000e-01 7.8125000000000000e-01 2.9169482976644647e-02
2.5000000000000000e-01 7.8125000000000000e-01 3.0904056018057530e-02
2.8125000000000000e-01 7.8125000000000000e-01 3.2198632936736471e-02
3.1250000000000000e-01 7.8125000000000000e-01 3.3099863308184797e-02
3.4375000000000000e-01 7.8125000000000000e-01 3.3653342030381804e-02
3.7500000000000000e-01 7.8125000000000000e-01 3.3904357712471710e-02
4.0625000000000000e-01 7.8125000000000000e-01 3.3897976296902013e-02
4.3750000000000000e-01 7.8125000000000000e-01 3.3678296476441084e-02
4.6875000000000000e-01 7.8125000000000000e-01 3.3286869085396679e-02
5.0000000000000000e-01 7.8125000000000000e-01 3.2760502404620043e-02
5.3125000000000000e-01 7.8125000000000000e-01 3.2128890309480691e-02
5.6250000000000000e-01 7.8125000000000000e-01 3.1412584915149776e-02
5.9375000000000000e-01 7.8125000000000000e-01 3.0621722966120989e-02
6.2500000000000000e-01 7.8125000000000000e-01 2.9755644344819518e-02
6.5625000000000000e-01 7.8125000000000000e-01 2.8803237776893378e-02
6.8750000000000000e-01 7.8125000000000000e-01 2.7743648592970415e-02
7.1875000000000000e-01 7.8125000000000000e-01 2.6546949478368130e-02
7.5000000000000000e-01 7.8125000000000000e-01 2.5174479135963844e-02
7.8125000000000000e-01 7.8125000000000000e-01 2.3578716822815426e-02
8.1250000000000000e-01 7.8125000000000000e-01 2.1702715421506202e-02
8.4375000000000000e-01 7.8125000000000000e-01 1.9479238151123367e-02
8.7500000000000000e-01 7.8125000000000000e-01 1.6829845789045228e-02
9.0625000000000000e-01 7.8125000000000000e-01 1.3664275370042417e-02
9.3750000000000000e-01 7.8125000000000000e-01 9.8805185426630721e-03
9.6875000000000000e-01 7.8125000000000000e-01 5.3659890744574982e-03
1.0000000000000000e+00 7.8125000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.1250000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.1250000000000000e-01 6.0479559782843232e-03
6.2500000000000000e-02 8.1250000000000000e-01 1.1218861191494458e-02
9.3750000000000000e-02 8.1250000000000000e-01 1.5607781479780078e-02
1.2500000000000000e-01 8.1250000000000000e-01 1.9301958937644585e-02
1.5625000000000000e-01 8.1250000000000000e-01 2.2379097874480097e-02
1.8750000000000000e-01 8.1250000000000000e-01 2.4907278296682153e-02
2.1875000000000000e-01 8.1250000000000000e-01 2.6946021179248599e-02
2.5000000000000000e-01 8.1250000000000000e-01 2.8547922643226593e-02
2.8125000000000000e-01 8.1250000000000000e-01 2.9760395086819158e-02
3.1250000000000000e-01 8.1250000000000000e-01 3.0627225984061233e-02
3.4375000000000000e-01 8.1250000000000000e-01 3.1189780796908539e-02
3.7500000000000000e-01 8.1250000000000000e-01 3.1487729015206758e-02
4.0625000000000000e-01 8.1250000000000000e-01 3.1559203141201697e-02
4.3750000000000000e-01 8.1250000000000000e-01 3.1440352473197312e-02
4.6875000000000000e-01 8.1250000000000000e-01 3.1164344504206173e-02
5.0000000000000000e-01 8.1250000000000000e-01 3.0759981645763292e-02
5.3125000000000000e-01 8.1250000000000000e-01 3.0250196764629155e-02
5.6250000000000000e-01 8.1250000000000000e-01 2.9650718342399570e-02
5.9375000000000000e-01 8.1250000000000000e-01 2.8969130204481212e-02
6.2500000000000000e-01 8.1250000000000000e-01 2.8204410784531911e-02
6.5625000000000000e-01 8.1250000000000000e-01 2.7346878119288497e-02
6.8750000000000000e-01 8.1250000000000000e-01 2.6378349867253299e-02
7.1875000000000000e-01 8.1250000000000000e-01 2.5272286822325796e-02
7.5000000000000000e-01 8.1250000000000000e-01 2.3993719600234279e-02
7.8125000000000000e-01 8.1250000000000000e-01 2.2498832287744013e-02
8.1250000000000000e-01 8.1250000000000000e-01 2.0734164363562999e-02
8.4375000000000000e-01 8.1250000000000000e-01 1.8635483467128941e-02
8.7500000000000000e-01 8.1250000000000000e-01 1.6126494434554647e-02
9.0625000000000000e-01 8.1250000000000000e-01 1.3117709560671060e-02
9.3750000000000000e-01 8.1250000000000000e-01 9.5059972231926939e-03
9.6875000000000000e-01 8.1250000000000000e-01 5.1754403616532637e-03
1.0000000000000000e+00 8.1250000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.4375000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.4375000000000000e-01 5.5333593336800366e-03
6.2500000000000000e-02 8.4375000000000000e-01 1.0209311389874647e-02
9.3750000000000000e-02 8.4375000000000000e-01 1.4139677746798024e-02
1.2500000000000000e-01 8.4375000000000000e-01 1.7423796487603289e-02
1.5625000000000000e-01 8.4375000000000000e-01 2.0146548332387222e-02
1.8750000000000000e-01 8.4375000000000000e-01 2.2379097874480103e-02
2.1875000000000000e-01 8.4375000000000000e-01 2.4181134735905607e-02
2.5000000000000000e-01 8.4375000000000000e-01 2.5603488224586843e-02
2.8125000000000000e-01 8.4375000000000000e-01 2.6690482502657202e-02
3.1250000000000000e-01 8.4375000000000000e-01 2.7481801591885936e-02
3.4375000000000000e-01 8.4375000000000000e-01 2.8013822133759220e-02
3.7500000000000000e-01 8.4375000000000000e-01 2.8320417114160234e-02
4.0625000000000000e-01 8.4375000000000000e-01 2.8433245410712221e-02
4.3750000000000000e-01 8.4375000000000000e-01 2.8381563145365642e-02
4.6875000000000000e-01 8.4375000000000000e-01 2.8191634240196366e-02
5.0000000000000000e-01 8.4375000000000000e-01 2.7885869077512240e-02
5.3125000000000000e-01 8.4375000000000000e-01 2.7481859294908210e-02
5.6250000000000000e-01 8.4375000000000000e-01 2.6991480642042695e-02
5.9375000000000000e-01 8.4375000000000000e-01 2.6420194157227080e-02
6.2500000000000000e-01 8.4375000000000000e-01 2.5766597998401461e-02
6.5625000000000000e-01 8.4375000000000000e-01 2.5022193223866396e-02
6.8750000000000000e-01 8.4375000000000000e-01 2.4171254880414911e-02
7.1875000000000000e-01 8.4375000000000000e-01 2.3190662558742088e-02
7.5000000000000000e-01 8.4375000000000000e-01 2.2049542979502765e-02
7.8125000000000000e-01 8.4375000000000000e-01 2.0708599231255457e-02
8.1250000000000000e-01 8.4375000000000000e-01 1.9119033261954382e-02
8.4375000000000000e-01 8.4375000000000000e-01 1.7221008779819448e-02
8.7500000000000000e-01 8.4375000000000000e-01 1.4941680050308584e-02
9.0625000000000000e-01 8.4375000000000000e-01 1.2193026823141382e-02
9.3750000000000000e-01 8.4375000000000000e-01 8.8701507672637424e-03
9.6875000000000000e-01 8.4375000000000000e-01 4.8511798004924047e-03
1.0000000000000000e+00 8.4375000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.7500000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 8.7500000000000000e-01 4.8968571787761034e-03
6.2500000000000000e-02 8.7500000000000000e-01 8.9642014458540670e-03
9.3750000000000000e-02 8.7500000000000000e-01 1.2336109279173384e-02
1.2500000000000000e-01 8.7500000000000000e-01 1.5125714277802944e-02
1.5625000000000000e-01 8.7500000000000000e-01 1.7423796487603286e-02
1.8750000000000000e-01 8.7500000000000000e-01 1.9301958937644581e-02
2.1875000000000000e-01 8.7500000000000000e-01 2.0817259666732538e-02
2.5000000000000000e-01 8.7500000000000000e-01 2.2016363579486810e-02
2.8125000000000000e-01 8.7500000000000000e-01 2.2938638917461576e-02
3.1250000000000000e-01 8.7500000000000000e-01 2.3618336508572847e-02
3.4375000000000000e-01 8.7500000000000000e-01 2.4086043319691011e-02
3.7500000000000000e-01 8.7500000000000000e-01 2.4369555254430464e-02
4.0625000000000000e-01 8.7500000000000000e-01 2.4494270356215167e-02
4.3750000000000000e-01 8.7500000000000000e-01 2.4483185300763707e-02
4.6875000000000000e-01 8.7500000000000000e-01 2.4356582251275800e-02
5.0000000000000000e-01 8.7500000000000000e-01 2.4131508038330158e-02
5.3125000000000000e-01 8.7500000000000000e-01 2.3821158395632092e-02
5.6250000000000000e-01 8.7500000000000000e-01 2.3434273967799867e-02
5.9375000000000000e-01 8.7500000000000000e-01 2.2974626524107623e-02
6.2500000000000000e-01 8.7500000000000000e-01 2.2440627308895612e-02
6.5625000000000000e-01 8.7500000000000000e-01 2.1825036179656601e-02
6.8750000000000000e-01 8.7500000000000000e-01 2.1114703167332279e-02
7.1875000000000000e-01 8.7500000000000000e-01 2.0290241619697648e-02
7.5000000000000000e-01 8.7500000000000000e-01 1.9325514048019035e-02
7.8125000000000000e-01 8.7500000000000000e-01 1.8186800182847129e-02
8.1250000000000000e-01 8.7500000000000000e-01 1.6831499641022395e-02
8.4375000000000000e-01 8.7500000000000000e-01 1.5206190657097962e-02
8.7500000000000000e-01 8.7500000000000000e-01 1.3243836877768967e-02
9.0625000000000000e-01 8.7500000000000000e-01 1.0860002317129585e-02
9.3750000000000000e-01 8.7500000000000000e-01 7.9486558690850650e-03
9.6875000000000000e-01 8.7500000000000000e-01 4.3795066975877645e-03
1.0000000000000000e+00 8.7500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.0625000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.0625000000000000e-01 4.1082330322496068e-03
6.2500000000000000e-02 9.0625000000000000e-01 7.4300647433937625e-03
9.3750000000000000e-02 9.0625000000000000e-01 1.0130311377730255e-02
1.2500000000000000e-01 9.0625000000000000e-01 1.2336109279173384e-02
1.5625000000000000e-01 9.0625000000000000e-01 1.4139677746798016e-02
1.8750000000000000e-01 9.0625000000000000e-01 1.5607781479780067e-02
2.1875000000000000e-01 9.0625000000000000e-01 1.6790687692313108e-02
2.5000000000000000e-01 9.0625000000000000e-01 1.7727877324506418e-02
2.8125000000000000e-01 9.0625000000000000e-01 1.8451652086574483e-02
3.1250000000000000e-01 9.0625000000000000e-01 1.8989422036265375e-02
3.4375000000000000e-01 9.0625000000000000e-01 1.9365141995131216e-02
3.7500000000000000e-01 9.0625000000000000e-01 1.9600162438166060e-02
4.0625000000000000e-01 9.0625000000000000e-01 1.9713651782451897e-02
4.3750000000000000e-01 9.0625000000000000e-01 1.9722694918514409e-02
4.6875000000000000e-01 9.0625000000000000e-01 1.9642152816221500e-02
5.0000000000000000e-01 9.0625000000000000e-01 1.9484362988145716e-02
5.3125000000000000e-01 9.0625000000000000e-01 1.9258757757592618e-02
5.6250000000000000e-01 9.0625000000000000e-01 1.8971467913568539e-02
5.9375000000000000e-01 9.0625000000000000e-01 1.8624959572163438e-02
6.2500000000000000e-01 9.0625000000000000e-01 1.8217723147605603e-02
6.5625000000000000e-01 9.0625000000000000e-01 1.7744000182980006e-02
6.8750000000000000e-01 9.0625000000000000e-01 1.7193502042599788e-02
7.1875000000000000e-01 9.0625000000000000e-01 1.6551047165544105e-02
7.5000000000000000e-01 9.0625000000000000e-01 1.5796018630269443e-02
7.8125000000000000e-01 9.0625000000000000e-01 1.4901512531136947e-02
8.1250000000000000e-01 9.0625000000000000e-01 1.3832993654459872e-02
8.4375000000000000e-01 9.0625000000000000e-01 1.2546171344451235e-02
8.7500000000000000e-01 9.0625000000000000e-01 1.0983614161842127e-02
9.0625000000000000e-01 9.0625000000000000e-01 9.0693134032047255e-03
9.3750000000000000e-01 9.0625000000000000e-01 6.7000530992654050e-03
9.6875000000000000e-01 9.0625000000000000e-01 3.7363265594387934e-03
1.0000000000000000e+00 9.0625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.3750000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.3750000000000000e-01 3.1187150827762409e-03
6.2500000000000000e-02 9.3750000000000000e-01 5.5263383220399776e-03
9.3750000000000000e-02 9.3750000000000000e-01 7.4300647433937625e-03
1.2500000000000000e-01 9.3750000000000000e-01 8.9642014458540635e-03
1.5625000000000000e-01 9.3750000000000000e-01 1.0209311389874647e-02
1.8750000000000000e-01 9.3750000000000000e-01 1.1218861191494452e-02
2.1875000000000000e-01 9.3750000000000000e-01 1.2031011240623231e-02
2.5000000000000000e-01 9.3750000000000000e-01 1.2674700633080078e-02
2.8125000000000000e-01 9.3750000000000000e-01 1.3173017294622790e-02
3.1250000000000000e-01 9.3750000000000000e-01 1.3545172913443249e-02
3.4375000000000000e-01 9.3750000000000000e-01 1.3807685769469169e-02
3.7500000000000000e-01 9.3750000000000000e-01 1.3975070235854878e-02
4.0625000000000000e-01 9.3750000000000000e-01 1.4060193306928002e-02
4.3750000000000000e-01 9.3750000000000000e-01 1.4074394963585771e-02
4.6875000000000000e-01 9.3750000000000000e-01 1.4027441085516724e-02
5.0000000000000000e-01 9.3750000000000000e-01 1.3927365498482997e-02
5.3125000000000000e-01 9.3750000000000000e-01 1.3780250576957056e-02
5.6250000000000000e-01 9.3750000000000000e-01 1.3589987196667775e-02
5.9375000000000000e-01 9.3750000000000000e-01 1.3358041832471133e-02
6.2500000000000000e-01 9.3750000000000000e-01 1.3083241201034650e-02
6.5625000000000000e-01 9.3750000000000000e-01 1.2761564894379050e-02
6.8750000000000000e-01 9.3750000000000000e-01 1.2385916037179756e-02
7.1875000000000000e-01 9.3750000000000000e-01 1.1945819608872164e-02
7.5000000000000000e-01 9.3750000000000000e-01 1.1426974685226006e-02
7.8125000000000000e-01 9.3750000000000000e-01 1.0810551715655800e-02
8.1250000000000000e-01 9.3750000000000000e-01 1.0072060206439195e-02
8.4375000000000000e-01 9.3750000000000000e-01 9.1794754718716436e-03
8.7500000000000000e-01 9.3750000000000000e-01 8.0900125999509923e-03
9.0625000000000000e-01 9.3750000000000000e-01 6.7442231381051954e-03
9.3750000000000000e-01 9.3750000000000000e-01 5.0544216773337801e-03
9.6875000000000000e-01 9.3750000000000000e-01 2.8782876470816341e-03
1.0000000000000000e+00 9.3750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.6875000000000000e-01 0.0000000000000000e+00
3.1250000000000000e-02 9.6875000000000000e-01 1.8366819965936450e-03
6.2500000000000000e-02 9.6875000000000000e-01 3.1187150827762414e-03
9.3750000000000000e-02 9.6875000000000000e-01 4.1082330322496051e-03
1.2500000000000000e-01 9.6875000000000000e-01 4.8968571787761017e-03
1.5625000000000000e-01 9.6875000000000000e-01 5.5333593336800366e-03
1.8750000000000000e-01 9.6875000000000000e-01 6.0479559782843206e-03
2.1875000000000000e-01 9.6875000000000000e-01 6.4614171854454946e-03
2.5000000000000000e-01 9.6875000000000000e-01 6.7891209549251850e-03
2.8125000000000000e-01 9.6875000000000000e-01 7.0431338004731990e-03
3.1250000000000000e-01 9.6875000000000000e-01 7.2333711225575767e-03
3.4375000000000000e-01 9.6875000000000000e-01 7.3682717172955416e-03
3.7500000000000000e-01 9.6875000000000000e-01 7.4551862118827535e-03
4.0625000000000000e-01 9.6875000000000000e-01 7.5005811803577366e-03
4.3750000000000000e-01 9.6875000000000000e-01 7.5101172394537955e-03
4.6875000000000000e-01 9.6875000000000000e-01 7.4886398940854299e-03
5.0000000000000000e-01 9.6875000000000000e-01 7.4401128804874560e-03
5.3125000000000000e-01 9.6875000000000000e-01 7.3675185037007391e-03
5.6250000000000000e-01 9.6875000000000000e-01 7.2727443918539332e-03
5.9375000000000000e-01 9.6875000000000000e-01 7.1564695398780628e-03
6.2500000000000000e-01 9.6875000000000000e-01 7.0180542118403119e-03
6.5625000000000000e-01 9.6875000000000000e-01 6.8554287418028902e-03
6.8750000000000000e-01 9.6875000000000000e-01 6.6649661048326543e-03
7.1875000000000000e-01 9.6875000000000000e-01 6.4413120712706823e-03
7.5000000000000000e-01 9.6875000000000000e-01 6.1771326488981671e-03
7.8125000000000000e-01 9.6875000000000000e-01 5.8627156250039923e-03
8.1250000000000000e-01 9.6875000000000000e-01 5.4853182586560769e-03
8.4375000000000000e-01 9.6875000000000000e-01 5.0280555651212840e-03
8.7500000000000000e-01 9.6875000000000000e-01 4.4678904988956509e-03
9.0625000000000000e-01 9.6875000000000000e-01 3.7716697309593886e-03
9.3750000000000000e-01 9.6875000000000000e-01 2.8871224482327888e-03
9.6875000000000000e-01 9.6875000000000000e-01 1.7186899072256130e-03
1.0000000000000000e+00 9.6875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 1.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-02 1.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-02 1.0000000000000000e+00 0.0000000000000000e+00
1.2500000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.5625000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.8750000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.1875000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.5000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
2.8125000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.4375000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
3.7500000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
4.0625000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
4.3750000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
4.6875000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.3125000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.6250000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
5.9375000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.5625000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
6.8750000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.1875000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.5000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
7.8125000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.1250000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.4375000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
8.7500000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
9.0625000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
9.6875000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00


==> data/example_II_2a/new_fem_uniform_32_grad.csv <==
x y du_pred
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 0.0000000000000000e+00 5.4998077031219603e-02
6.2500000000000000e-02 0.0000000000000000e+00 9.2105204706612279e-02
9.3750000000000000e-02 0.0000000000000000e+00 1.1956244990204135e-01
1.2500000000000000e-01 0.0000000000000000e+00 1.4014421432280838e-01
1.5625000000000000e-01 0.0000000000000000e+00 1.5523775361575684e-01
1.8750000000000000e-01 0.0000000000000000e+00 1.6561409157290435e-01
2.1875000000000000e-01 0.0000000000000000e+00 1.7171165038263983e-01
2.5000000000000000e-01 0.0000000000000000e+00 1.7375584011355111e-01
2.8125000000000000e-01 0.0000000000000000e+00 1.7181149578299229e-01
3.1250000000000000e-01 0.0000000000000000e+00 1.6579864511199832e-01
3.4375000000000000e-01 0.0000000000000000e+00 1.5547900823764182e-01
3.7500000000000000e-01 0.0000000000000000e+00 1.4040550456799239e-01
4.0625000000000000e-01 0.0000000000000000e+00 1.1980399675610429e-01
4.3750000000000000e-01 0.0000000000000000e+00 9.2290171524417597e-02
4.6875000000000000e-01 0.0000000000000000e+00 5.5098214663752768e-02
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.3125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.6250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.9375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.2500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.5625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
6.8750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.1875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.5000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.8125000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.1250000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.4375000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.7500000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.0625000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.3750000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.6875000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-02 5.4998077031219603e-02
3.1250000000000000e-02 3.1250000000000000e-02 6.5228245779498775e-02
6.2500000000000000e-02 3.1250000000000000e-02 8.7075928103465192e-02
9.3750000000000000e-02 3.1250000000000000e-02 1.0985881286300195e-01
1.2500000000000000e-01 3.1250000000000000e-02 1.2842332784896365e-01
1.5625000000000000e-01 3.1250000000000000e-02 1.4249263057465475e-01
1.8750000000000000e-01 3.1250000000000000e-02 1.5231883343747196e-01
2.1875000000000000e-01 3.1250000000000000e-02 1.5814070179853565e-01
2.5000000000000000e-01 3.1250000000000000e-02 1.6010239145451402e-01
2.8125000000000000e-01 3.1250000000000000e-02 1.5824612977495836e-01
3.1250000000000000e-01 3.1250000000000000e-02 1.5251403429934987e-01
3.4375000000000000e-01 3.1250000000000000e-02 1.4274873136642885e-01
3.7500000000000000e-01 3.1250000000000000e-02 1.2870282075110057e-01
4.0625000000000000e-01 3.1250000000000000e-02 1.1012180251227721e-01
4.3750000000000000e-01 3.1250000000000000e-02 8.7287756990912818e-02
4.6875000000000000e-01 3.1250000000000000e-02 6.5370174642277568e-02
5.0000000000000000e-01 3.1250000000000000e-02 5.5098214663752768e-02
5.3125000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 3.1250000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 3.1250000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 6.2500000000000000e-02 9.2387918343449227e-02
3.1250000000000000e-02 6.2500000000000000e-02 8.7287155928771398e-02
6.2500000000000000e-02 6.2500000000000000e-02 8.6878522816671605e-02
9.3750000000000000e-02 6.2500000000000000e-02 9.7083670612083728e-02
1.2500000000000000e-01 6.2500000000000000e-02 1.0934703345344783e-01
1.5625000000000000e-01 6.2500000000000000e-02 1.2008320293896857e-01
1.8750000000000000e-01 6.2500000000000000e-02 1.2810044366135270e-01
2.1875000000000000e-01 6.2500000000000000e-02 1.3301376276331450e-01
2.5000000000000000e-01 6.2500000000000000e-02 1.3470260761705011e-01
2.8125000000000000e-01 6.2500000000000000e-02 1.3313463995631927e-01
3.1250000000000000e-01 6.2500000000000000e-02 1.2832516958419493e-01
3.4375000000000000e-01 6.2500000000000000e-02 1.2038062258260764e-01
3.7500000000000000e-01 6.2500000000000000e-02 1.0967739058382982e-01
4.0625000000000000e-01 6.2500000000000000e-02 9.7406304078682657e-02
4.3750000000000000e-01 6.2500000000000000e-02 8.7161638344967110e-02
4.6875000000000000e-01 6.2500000000000000e-02 8.7522667949939431e-02
5.0000000000000000e-01 6.2500000000000000e-02 9.2604336675131210e-02
5.3125000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 6.2500000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 6.2500000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 9.3750000000000000e-02 1.2069343139070041e-01
3.1250000000000000e-02 9.3750000000000000e-02 1.1083205123896599e-01
6.2500000000000000e-02 9.3750000000000000e-02 9.7691551457915762e-02
9.3750000000000000e-02 9.3750000000000000e-02 9.5046644383651943e-02
1.2500000000000000e-01 9.3750000000000000e-02 9.8366208760033338e-02
1.5625000000000000e-01 9.3750000000000000e-02 1.0364333899048754e-01
1.8750000000000000e-01 9.3750000000000000e-02 1.0851203728977214e-01
2.1875000000000000e-01 9.3750000000000000e-02 1.1180281336402169e-01
2.5000000000000000e-01 9.3750000000000000e-02 1.1299809491195950e-01
2.8125000000000000e-01 9.3750000000000000e-02 1.1194621276335280e-01
3.1250000000000000e-01 9.3750000000000000e-02 1.0877987031814478e-01
3.4375000000000000e-01 9.3750000000000000e-02 1.0400124107776319e-01
3.7500000000000000e-01 9.3750000000000000e-02 9.8771320507362717e-02
4.0625000000000000e-01 9.3750000000000000e-02 9.5457748424609870e-02
4.3750000000000000e-01 9.3750000000000000e-02 9.8082709675620175e-02
4.6875000000000000e-01 9.3750000000000000e-02 1.1120388086743753e-01
5.0000000000000000e-01 9.3750000000000000e-02 1.2106106613687893e-01
5.3125000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.6250000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
5.9375000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.2500000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.5625000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
6.8750000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.1875000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.5000000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
7.8125000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.1250000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.4375000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
8.7500000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.0625000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.3750000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
9.6875000000000000e-01 9.3750000000000000e-02 0.0000000000000000e+00
1.0000000000000000e+00 9.3750000000000000e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.2500000000000000e-01 1.4297249596466077e-01
3.1250000000000000e-02 1.2500000000000000e-01 1.3099184388083865e-01
6.2500000000000000e-02 1.2500000000000000e-01 1.1129504862272560e-01
9.3750000000000000e-02 1.2500000000000000e-01 9.9471172369386032e-02
1.2500000000000000e-01 1.2500000000000000e-01 9.4054470908953650e-02
1.5625000000000000e-01 1.2500000000000000e-01 9.2731446605084672e-02
1.8750000000000000e-01 1.2500000000000000e-01 9.3310319243746789e-02
2.1875000000000000e-01 1.2500000000000000e-01 9.4253006416637503e-02
2.5000000000000000e-01 1.2500000000000000e-01 9.4713180689103560e-02
2.8125000000000000e-01 1.2500000000000000e-01 9.4420199923203205e-02
3.1250000000000000e-01 1.2500000000000000e-01 9.3624260117629199e-02
3.4375000000000000e-01 1.2500000000000000e-01 9.3156113297109586e-02
3.7500000000000000e-01 1.2500000000000000e-01 9.4548073694049287e-02
4.0625000000000000e-01 1.2500000000000000e-01 9.9999795769632777e-02
4.3750000000000000e-01 1.2500000000000000e-01 1.1184349247020164e-01
4.6875000000000000e-01 1.2500000000000000e-01 1.3155903409847522e-01
5.0000000000000000e-01 1.2500000000000000e-01 1.4355084394723300e-01
5.3125000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.2500000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.2500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.5625000000000000e-01 1.6089777808388100e-01
3.1250000000000000e-02 1.5625000000000000e-01 1.4777100483980674e-01
6.2500000000000000e-02 1.5625000000000000e-01 1.2439995121367069e-01
9.3750000000000000e-02 1.5625000000000000e-01 1.0666164451525079e-01
1.2500000000000000e-01 1.5625000000000000e-01 9.4285257927146482e-02
1.5625000000000000e-01 1.5625000000000000e-01 8.6474529383715443e-02
1.8750000000000000e-01 1.5625000000000000e-01 8.2100772526423310e-02
2.1875000000000000e-01 1.5625000000000000e-01 8.0045095600312741e-02
2.5000000000000000e-01 1.5625000000000000e-01 7.9515534771263052e-02
2.8125000000000000e-01 1.5625000000000000e-01 8.0225067313233214e-02
3.1250000000000000e-01 1.5625000000000000e-01 8.2443864058324073e-02
3.4375000000000000e-01 1.5625000000000000e-01 8.6954191063368949e-02
3.7500000000000000e-01 1.5625000000000000e-01 9.4876764068002439e-02
4.0625000000000000e-01 1.5625000000000000e-01 1.0735050321660687e-01
4.3750000000000000e-01 1.5625000000000000e-01 1.2517840711201006e-01
4.6875000000000000e-01 1.5625000000000000e-01 1.4862259376830259e-01
5.0000000000000000e-01 1.5625000000000000e-01 1.6178083127109810e-01
5.3125000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.5625000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.5625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.8750000000000000e-01 1.7553018427699432e-01
3.1250000000000000e-02 1.8750000000000000e-01 1.6170535513621989e-01
6.2500000000000000e-02 1.8750000000000000e-01 1.3608853045737079e-01
9.3750000000000000e-02 1.8750000000000000e-01 1.1452877068809868e-01
1.2500000000000000e-01 1.8750000000000000e-01 9.7095414188872770e-02
1.5625000000000000e-01 1.8750000000000000e-01 8.3742965363896055e-02
1.8750000000000000e-01 1.8750000000000000e-01 7.4362790886985608e-02
2.1875000000000000e-01 1.8750000000000000e-01 6.8831247795261438e-02
2.5000000000000000e-01 1.8750000000000000e-01 6.7051681429119006e-02
2.8125000000000000e-01 1.8750000000000000e-01 6.8989133524221008e-02
3.1250000000000000e-01 1.8750000000000000e-01 7.4685768185242668e-02
3.4375000000000000e-01 1.8750000000000000e-01 8.4245974918326277e-02
3.7500000000000000e-01 1.8750000000000000e-01 9.7797632000038312e-02
4.0625000000000000e-01 1.8750000000000000e-01 1.1544292120591892e-01
4.3750000000000000e-01 1.8750000000000000e-01 1.3720489413091311e-01
4.6875000000000000e-01 1.8750000000000000e-01 1.6297630838338895e-01
5.0000000000000000e-01 1.8750000000000000e-01 1.7686241221126550e-01
5.3125000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 1.8750000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.8750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.1875000000000000e-01 1.8760690000012759e-01
3.1250000000000000e-02 2.1875000000000000e-01 1.7332264335665465e-01
6.2500000000000000e-02 2.1875000000000000e-01 1.4623653628733496e-01
9.3750000000000000e-02 2.1875000000000000e-01 1.2212781082694063e-01
1.2500000000000000e-01 2.1875000000000000e-01 1.0111995418353403e-01
1.5625000000000000e-01 2.1875000000000000e-01 8.3417420650884255e-02
1.8750000000000000e-01 2.1875000000000000e-01 6.9489153718800295e-02
2.1875000000000000e-01 2.1875000000000000e-01 6.0260375963449915e-02
2.5000000000000000e-01 2.1875000000000000e-01 5.6975468758363193e-02
2.8125000000000000e-01 2.1875000000000000e-01 6.0319570696496939e-02
3.1250000000000000e-01 2.1875000000000000e-01 6.9697222106485920e-02
3.4375000000000000e-01 2.1875000000000000e-01 8.3891296564442649e-02
3.7500000000000000e-01 2.1875000000000000e-01 1.0195299802551090e-01
4.0625000000000000e-01 2.1875000000000000e-01 1.2336337753202133e-01
4.3750000000000000e-01 2.1875000000000000e-01 1.4785137230471915e-01
4.6875000000000000e-01 2.1875000000000000e-01 1.7521733778463966e-01
5.0000000000000000e-01 2.1875000000000000e-01 1.8960852127782368e-01
5.3125000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.1875000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.1875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.5000000000000000e-01 1.9766824476474126e-01
3.1250000000000000e-02 2.5000000000000000e-01 1.8306581937088523e-01
6.2500000000000000e-02 2.5000000000000000e-01 1.5497038743666181e-01
9.3750000000000000e-02 2.5000000000000000e-01 1.2910313503311652e-01
1.2500000000000000e-01 2.5000000000000000e-01 1.0556488223915536e-01
1.5625000000000000e-01 2.5000000000000000e-01 8.4592624078480505e-02
1.8750000000000000e-01 2.5000000000000000e-01 6.6851048350505426e-02
2.1875000000000000e-01 2.5000000000000000e-01 5.3991142335255947e-02
2.5000000000000000e-01 2.5000000000000000e-01 4.8966308016546743e-02
2.8125000000000000e-01 2.5000000000000000e-01 5.3809140876206377e-02
3.1250000000000000e-01 2.5000000000000000e-01 6.6789777077567891e-02
3.4375000000000000e-01 2.5000000000000000e-01 8.4958137561334440e-02
3.7500000000000000e-01 2.5000000000000000e-01 1.0655628766775870e-01
4.0625000000000000e-01 2.5000000000000000e-01 1.3079978647340745e-01
4.3750000000000000e-01 2.5000000000000000e-01 1.5732340628162034e-01
4.6875000000000000e-01 2.5000000000000000e-01 1.8589456190487028e-01
5.0000000000000000e-01 2.5000000000000000e-01 2.0067543366628804e-01
5.3125000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.5000000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.5000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 2.8125000000000000e-01 2.0612198628066153e-01
3.1250000000000000e-02 2.8125000000000000e-01 1.9129242125019355e-01
6.2500000000000000e-02 2.8125000000000000e-01 1.6248180181600280e-01
9.3750000000000000e-02 2.8125000000000000e-01 1.3537015430705807e-01
1.2500000000000000e-01 2.8125000000000000e-01 1.1002334620529709e-01
1.5625000000000000e-01 2.8125000000000000e-01 8.6640311418095861e-02
1.8750000000000000e-01 2.8125000000000000e-01 6.5874787207948149e-02
2.1875000000000000e-01 2.8125000000000000e-01 4.9697633834954555e-02
2.5000000000000000e-01 2.8125000000000000e-01 4.2737463651743558e-02
2.8125000000000000e-01 2.8125000000000000e-01 4.9037361868628844e-02
3.1250000000000000e-01 2.8125000000000000e-01 6.5310692849628704e-02
3.4375000000000000e-01 2.8125000000000000e-01 8.6775801815601780e-02
3.7500000000000000e-01 2.8125000000000000e-01 1.1120438502948791e-01
4.0625000000000000e-01 2.8125000000000000e-01 1.3772846257519938e-01
4.3750000000000000e-01 2.8125000000000000e-01 1.6593223084516401e-01
4.6875000000000000e-01 2.8125000000000000e-01 1.9552986012056328e-01
5.0000000000000000e-01 2.8125000000000000e-01 2.1065226592419692e-01
5.3125000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 2.8125000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 2.8125000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.1250000000000000e-01 2.1327891535464458e-01
3.1250000000000000e-02 3.1250000000000000e-01 1.9828539186334673e-01
6.2500000000000000e-02 3.1250000000000000e-01 1.6896144648144504e-01
9.3750000000000000e-02 3.1250000000000000e-01 1.4095887551453917e-01
1.2500000000000000e-01 3.1250000000000000e-01 1.1431283841183654e-01
1.5625000000000000e-01 3.1250000000000000e-01 8.9171089354528735e-02
1.8750000000000000e-01 3.1250000000000000e-01 6.6097481245933440e-02
2.1875000000000000e-01 3.1250000000000000e-01 4.7075034749226370e-02
2.5000000000000000e-01 3.1250000000000000e-01 3.8036969421482415e-02
2.8125000000000000e-01 3.1250000000000000e-01 4.5573869070183237e-02
3.1250000000000000e-01 3.1250000000000000e-01 6.4685994985248754e-02
3.4375000000000000e-01 3.1250000000000000e-01 8.8881433945961943e-02
3.7500000000000000e-01 3.1250000000000000e-01 1.1570619636571494e-01
4.0625000000000000e-01 3.1250000000000000e-01 1.4426187085686437e-01
4.3750000000000000e-01 3.1250000000000000e-01 1.7405035302543342e-01
4.6875000000000000e-01 3.1250000000000000e-01 2.0466716952691319e-01
5.0000000000000000e-01 3.1250000000000000e-01 2.2014153680686674e-01
5.3125000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.1250000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.1250000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.4375000000000000e-01 2.1937371973769215e-01
3.1250000000000000e-02 3.4375000000000000e-01 2.0426317754254661e-01
6.2500000000000000e-02 3.4375000000000000e-01 1.7457404190177664e-01
9.3750000000000000e-02 3.4375000000000000e-01 1.4593854321738808e-01
1.2500000000000000e-01 3.4375000000000000e-01 1.1836774562782928e-01
1.5625000000000000e-01 3.4375000000000000e-01 9.1962925497281300e-02
1.8750000000000000e-01 3.4375000000000000e-01 6.7182467018638004e-02
2.1875000000000000e-01 3.4375000000000000e-01 4.5848285023600027e-02
2.5000000000000000e-01 3.4375000000000000e-01 3.4645013093565789e-02
2.8125000000000000e-01 3.4375000000000000e-01 4.2986144252531895e-02
3.1250000000000000e-01 3.4375000000000000e-01 6.4415513712936398e-02
3.4375000000000000e-01 3.4375000000000000e-01 9.0920896117554759e-02
3.7500000000000000e-01 3.4375000000000000e-01 1.1995151168940406e-01
4.0625000000000000e-01 3.4375000000000000e-01 1.5057175691392949e-01
4.3750000000000000e-01 3.4375000000000000e-01 1.8212209511214453e-01
4.6875000000000000e-01 3.4375000000000000e-01 2.1395384297734535e-01
5.0000000000000000e-01 3.4375000000000000e-01 2.2986643817493668e-01
5.3125000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.4375000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.4375000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.7500000000000000e-01 2.2457773477888965e-01
3.1250000000000000e-02 3.7500000000000000e-01 2.0938726663041921e-01
6.2500000000000000e-02 3.7500000000000000e-01 1.7944866248082184e-01
9.3750000000000000e-02 3.7500000000000000e-01 1.5038022356529093e-01
1.2500000000000000e-01 3.7500000000000000e-01 1.2217450546286847e-01
1.5625000000000000e-01 3.7500000000000000e-01 9.4894442831527273e-02
1.8750000000000000e-01 3.7500000000000000e-01 6.8900749639873624e-02
2.1875000000000000e-01 3.7500000000000000e-01 4.5779416910524035e-02
2.5000000000000000e-01 3.7500000000000000e-01 3.2372110582087894e-02
2.8125000000000000e-01 3.7500000000000000e-01 4.0849357584853516e-02
3.1250000000000000e-01 3.7500000000000000e-01 6.4028813253029754e-02
3.4375000000000000e-01 3.7500000000000000e-01 9.2527789017454676e-02
3.7500000000000000e-01 3.7500000000000000e-01 1.2378247374187776e-01
4.0625000000000000e-01 3.7500000000000000e-01 1.5682597403961671e-01
4.3750000000000000e-01 3.7500000000000000e-01 1.9071305079879372e-01
4.6875000000000000e-01 3.7500000000000000e-01 2.2429319760256194e-01
5.0000000000000000e-01 3.7500000000000000e-01 2.4086597650755237e-01
5.3125000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 3.7500000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.7500000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.0625000000000000e-01 2.2900702527609779e-01
3.1250000000000000e-02 4.0625000000000000e-01 2.1376751405107372e-01
6.2500000000000000e-02 4.0625000000000000e-01 1.8367488154869757e-01
9.3750000000000000e-02 4.0625000000000000e-01 1.5433725755542718e-01
1.2500000000000000e-01 4.0625000000000000e-01 1.2573293949973702e-01
1.5625000000000000e-01 4.0625000000000000e-01 9.7893868231696560e-02
1.8750000000000000e-01 4.0625000000000000e-01 7.1095923724789983e-02
2.1875000000000000e-01 4.0625000000000000e-01 4.6666722533250410e-02
2.5000000000000000e-01 4.0625000000000000e-01 3.1061340912122471e-02
2.8125000000000000e-01 4.0625000000000000e-01 3.8760236749004570e-02
3.1250000000000000e-01 4.0625000000000000e-01 6.3036115221533351e-02
3.4375000000000000e-01 4.0625000000000000e-01 9.3184831094977813e-02
3.7500000000000000e-01 4.0625000000000000e-01 1.2677456391484374e-01
4.0625000000000000e-01 4.0625000000000000e-01 1.6305211890915119e-01
4.3750000000000000e-01 4.0625000000000000e-01 2.0060284840381967e-01
4.6875000000000000e-01 4.0625000000000000e-01 2.3718961918120859e-01
5.0000000000000000e-01 4.0625000000000000e-01 2.5493602039904723e-01
5.3125000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.0625000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.0625000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.3750000000000000e-01 2.3272782053932578e-01
3.1250000000000000e-02 4.3750000000000000e-01 2.1746601384976341e-01
6.2500000000000000e-02 4.3750000000000000e-01 1.8730143731143217e-01
9.3750000000000000e-02 4.3750000000000000e-01 1.5783469401898867e-01
1.2500000000000000e-01 4.3750000000000000e-01 1.2903305164121676e-01
1.5625000000000000e-01 4.3750000000000000e-01 1.0090320244138580e-01
1.8750000000000000e-01 4.3750000000000000e-01 7.3647453441752220e-02
2.1875000000000000e-01 4.3750000000000000e-01 4.8333991083318685e-02
2.5000000000000000e-01 4.3750000000000000e-01 3.0594208803684821e-02
2.8125000000000000e-01 4.3750000000000000e-01 3.6365452895458686e-02
3.1250000000000000e-01 4.3750000000000000e-01 6.0918190050970156e-02
3.4375000000000000e-01 4.3750000000000000e-01 9.2162647746080129e-02
3.7500000000000000e-01 4.3750000000000000e-01 1.2782817437627275e-01
4.0625000000000000e-01 4.3750000000000000e-01 1.6844297510992579e-01
4.3750000000000000e-01 4.3750000000000000e-01 2.1301726831093273e-01
4.6875000000000000e-01 4.3750000000000000e-01 2.5569675860054492e-01
5.0000000000000000e-01 4.3750000000000000e-01 2.7589057705926323e-01
5.3125000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.3750000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.3750000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.6875000000000000e-01 2.3576059211842371e-01
3.1250000000000000e-02 4.6875000000000000e-01 2.2050027086769419e-01
6.2500000000000000e-02 4.6875000000000000e-01 1.9033638944938960e-01
9.3750000000000000e-02 4.6875000000000000e-01 1.6086398025116655e-01
1.2500000000000000e-01 4.6875000000000000e-01 1.3204172358001195e-01
1.5625000000000000e-01 4.6875000000000000e-01 1.0385524082118207e-01
1.8750000000000000e-01 4.6875000000000000e-01 7.6441433500468392e-02
2.1875000000000000e-01 4.6875000000000000e-01 5.0615528413980794e-02
2.5000000000000000e-01 4.6875000000000000e-01 3.0894408156231824e-02
2.8125000000000000e-01 4.6875000000000000e-01 3.3414805808491800e-02
3.1250000000000000e-01 4.6875000000000000e-01 5.7191402025637085e-02
3.4375000000000000e-01 4.6875000000000000e-01 8.8620961783641219e-02
3.7500000000000000e-01 4.6875000000000000e-01 1.2534744432512837e-01
4.0625000000000000e-01 4.6875000000000000e-01 1.6898764399611893e-01
4.3750000000000000e-01 4.6875000000000000e-01 2.2667956934909733e-01
4.6875000000000000e-01 4.6875000000000000e-01 2.9106489824241910e-01
5.0000000000000000e-01 4.6875000000000000e-01 3.1365021536450427e-01
5.3125000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.6250000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
5.9375000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.2500000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.5625000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
6.8750000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.1875000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.5000000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
7.8125000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.1250000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.4375000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
8.7500000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.0625000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.3750000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
9.6875000000000000e-01 4.6875000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.6875000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 2.3808361217559870e-01
3.1250000000000000e-02 5.0000000000000000e-01 2.2284627461683787e-01
6.2500000000000000e-02 5.0000000000000000e-01 1.9274858322088159e-01
9.3750000000000000e-02 5.0000000000000000e-01 1.6338148085567097e-01
1.2500000000000000e-01 5.0000000000000000e-01 1.3469679921350405e-01
1.5625000000000000e-01 5.0000000000000000e-01 1.0666186463011725e-01
1.8750000000000000e-01 5.0000000000000000e-01 7.9353735500366160e-02
2.1875000000000000e-01 5.0000000000000000e-01 5.3346087252420682e-02
2.5000000000000000e-01 5.0000000000000000e-01 3.1922470467343582e-02
2.8125000000000000e-01 5.0000000000000000e-01 2.9841866734659918e-02
3.1250000000000000e-01 5.0000000000000000e-01 5.1523230833243006e-02
3.4375000000000000e-01 5.0000000000000000e-01 8.1938369297914815e-02
3.7500000000000000e-01 5.0000000000000000e-01 1.1782351933166270e-01
4.0625000000000000e-01 5.0000000000000000e-01 1.6133078232330630e-01
4.3750000000000000e-01 5.0000000000000000e-01 2.1791713071626626e-01
4.6875000000000000e-01 5.0000000000000000e-01 3.4892080169603396e-01
5.0000000000000000e-01 5.0000000000000000e-01 2.9786131727556048e-01
5.3125000000000000e-01 5.0000000000000000e-01 3.1365021536450449e-01
5.6250000000000000e-01 5.0000000000000000e-01 2.7589057705926334e-01
5.9375000000000000e-01 5.0000000000000000e-01 2.5493602039904745e-01
6.2500000000000000e-01 5.0000000000000000e-01 2.4086597650755245e-01
6.5625000000000000e-01 5.0000000000000000e-01 2.2986643817493677e-01
6.8750000000000000e-01 5.0000000000000000e-01 2.2014153680686679e-01
7.1875000000000000e-01 5.0000000000000000e-01 2.1065226592419700e-01
7.5000000000000000e-01 5.0000000000000000e-01 2.0067543366628801e-01
7.8125000000000000e-01 5.0000000000000000e-01 1.8960852127782377e-01
8.1250000000000000e-01 5.0000000000000000e-01 1.7686241221126558e-01
8.4375000000000000e-01 5.0000000000000000e-01 1.6178083127109827e-01
8.7500000000000000e-01 5.0000000000000000e-01 1.4355084394723319e-01
9.0625000000000000e-01 5.0000000000000000e-01 1.2106106613687909e-01
9.3750000000000000e-01 5.0000000000000000e-01 9.2604336675131280e-02
9.6875000000000000e-01 5.0000000000000000e-01 5.5098214663752802e-02
1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.3125000000000000e-01 2.3963647661073401e-01
3.1250000000000000e-02 5.3125000000000000e-01 2.2444185222143134e-01
6.2500000000000000e-02 5.3125000000000000e-01 1.9447043597191624e-01
9.3750000000000000e-02 5.3125000000000000e-01 1.6531024647247511e-01
1.2500000000000000e-01 5.3125000000000000e-01 1.3690738196330365e-01
1.5625000000000000e-01 5.3125000000000000e-01 1.0921255840030532e-01
1.8750000000000000e-01 5.3125000000000000e-01 8.2247350007067427e-02
2.1875000000000000e-01 5.3125000000000000e-01 5.6362768475969209e-02
2.5000000000000000e-01 5.3125000000000000e-01 3.3662339329441689e-02
2.8125000000000000e-01 5.3125000000000000e-01 2.5879397722628147e-02
3.1250000000000000e-01 5.3125000000000000e-01 4.3830065737410995e-02
3.4375000000000000e-01 5.3125000000000000e-01 7.1986196330044300e-02
3.7500000000000000e-01 5.3125000000000000e-01 1.0508611014133154e-01
4.0625000000000000e-01 5.3125000000000000e-01 1.4375390742186453e-01
4.3750000000000000e-01 5.3125000000000000e-01 1.9305499812374835e-01
4.6875000000000000e-01 5.3125000000000000e-01 2.3592541702414097e-01
5.0000000000000000e-01 5.3125000000000000e-01 3.4892080169603418e-01
5.3125000000000000e-01 5.3125000000000000e-01 2.9106489824241932e-01
5.6250000000000000e-01 5.3125000000000000e-01 2.5569675860054514e-01
5.9375000000000000e-01 5.3125000000000000e-01 2.3718961918120879e-01
6.2500000000000000e-01 5.3125000000000000e-01 2.2429319760256214e-01
6.5625000000000000e-01 5.3125000000000000e-01 2.1395384297734543e-01
6.8750000000000000e-01 5.3125000000000000e-01 2.0466716952691325e-01
7.1875000000000000e-01 5.3125000000000000e-01 1.9552986012056331e-01
7.5000000000000000e-01 5.3125000000000000e-01 1.8589456190487033e-01
7.8125000000000000e-01 5.3125000000000000e-01 1.7521733778463974e-01
8.1250000000000000e-01 5.3125000000000000e-01 1.6297630838338908e-01
8.4375000000000000e-01 5.3125000000000000e-01 1.4862259376830278e-01
8.7500000000000000e-01 5.3125000000000000e-01 1.3155903409847539e-01
9.0625000000000000e-01 5.3125000000000000e-01 1.1120388086743770e-01
9.3750000000000000e-01 5.3125000000000000e-01 8.7522667949939500e-02
9.6875000000000000e-01 5.3125000000000000e-01 6.5370174642277609e-02
1.0000000000000000e+00 5.3125000000000000e-01 5.5098214663752802e-02
0.0000000000000000e+00 5.6250000000000000e-01 2.4032375166252179e-01
3.1250000000000000e-02 5.6250000000000000e-01 2.2519040046912245e-01
6.2500000000000000e-02 5.6250000000000000e-01 1.9540194555434948e-01
9.3750000000000000e-02 5.6250000000000000e-01 1.6654457441384374e-01
1.2500000000000000e-01 5.6250000000000000e-01 1.3855940598876446e-01
1.5625000000000000e-01 5.6250000000000000e-01 1.1138178065493425e-01
1.8750000000000000e-01 5.6250000000000000e-01 8.4982893071936766e-02
2.1875000000000000e-01 5.6250000000000000e-01 5.9520862583929940e-02
2.5000000000000000e-01 5.6250000000000000e-01 3.6113258534722123e-02
2.8125000000000000e-01 5.6250000000000000e-01 2.2256787570178953e-02
3.1250000000000000e-01 5.6250000000000000e-01 3.4285784660378966e-02
3.4375000000000000e-01 5.6250000000000000e-01 5.9179406016969104e-02
3.7500000000000000e-01 5.6250000000000000e-01 8.8160236514985155e-02
4.0625000000000000e-01 5.6250000000000000e-01 1.2035242587143413e-01
4.3750000000000000e-01 5.6250000000000000e-01 1.5409260479061920e-01
4.6875000000000000e-01 5.6250000000000000e-01 1.9305499812374827e-01
5.0000000000000000e-01 5.6250000000000000e-01 2.1791713071626620e-01
5.3125000000000000e-01 5.6250000000000000e-01 2.2667956934909755e-01
5.6250000000000000e-01 5.6250000000000000e-01 2.1301726831093284e-01
5.9375000000000000e-01 5.6250000000000000e-01 2.0060284840381992e-01
6.2500000000000000e-01 5.6250000000000000e-01 1.9071305079879386e-01
6.5625000000000000e-01 5.6250000000000000e-01 1.8212209511214461e-01
6.8750000000000000e-01 5.6250000000000000e-01 1.7405035302543365e-01
7.1875000000000000e-01 5.6250000000000000e-01 1.6593223084516409e-01
7.5000000000000000e-01 5.6250000000000000e-01 1.5732340628162039e-01
7.8125000000000000e-01 5.6250000000000000e-01 1.4785137230471920e-01
8.1250000000000000e-01 5.6250000000000000e-01 1.3720489413091325e-01
8.4375000000000000e-01 5.6250000000000000e-01 1.2517840711201028e-01
8.7500000000000000e-01 5.6250000000000000e-01 1.1184349247020180e-01
9.0625000000000000e-01 5.6250000000000000e-01 9.8082709675620341e-02
9.3750000000000000e-01 5.6250000000000000e-01 8.7161638344967277e-02
9.6875000000000000e-01 5.6250000000000000e-01 8.7287756990912874e-02
1.0000000000000000e+00 5.6250000000000000e-01 9.2290171524417680e-02
0.0000000000000000e+00 5.9375000000000000e-01 2.4001859777144813e-01
3.1250000000000000e-02 5.9375000000000000e-01 2.2496480976136979e-01
6.2500000000000000e-02 5.9375000000000000e-01 1.9541559171908110e-01
9.3750000000000000e-02 5.9375000000000000e-01 1.6695674406347180e-01
1.2500000000000000e-01 5.9375000000000000e-01 1.3952534377787265e-01
1.5625000000000000e-01 5.9375000000000000e-01 1.1304315816509417e-01
1.8750000000000000e-01 5.9375000000000000e-01 8.7438979968739450e-02
2.1875000000000000e-01 5.9375000000000000e-01 6.2720555184901411e-02
2.5000000000000000e-01 5.9375000000000000e-01 3.9300341360958460e-02
2.8125000000000000e-01 5.9375000000000000e-01 2.0459913326245912e-02
3.1250000000000000e-01 5.9375000000000000e-01 2.3299407445048926e-02
3.4375000000000000e-01 5.9375000000000000e-01 4.4193278059167715e-02
3.7500000000000000e-01 5.9375000000000000e-01 6.8749399426617050e-02
4.0625000000000000e-01 5.9375000000000000e-01 9.4395840732953040e-02
4.3750000000000000e-01 5.9375000000000000e-01 1.2035242587143415e-01
4.6875000000000000e-01 5.9375000000000000e-01 1.4375390742186450e-01
5.0000000000000000e-01 5.9375000000000000e-01 1.6133078232330614e-01
5.3125000000000000e-01 5.9375000000000000e-01 1.6898764399611882e-01
5.6250000000000000e-01 5.9375000000000000e-01 1.6844297510992576e-01
5.9375000000000000e-01 5.9375000000000000e-01 1.6305211890915106e-01
6.2500000000000000e-01 5.9375000000000000e-01 1.5682597403961704e-01
6.5625000000000000e-01 5.9375000000000000e-01 1.5057175691392954e-01
6.8750000000000000e-01 5.9375000000000000e-01 1.4426187085686448e-01
7.1875000000000000e-01 5.9375000000000000e-01 1.3772846257519950e-01
7.5000000000000000e-01 5.9375000000000000e-01 1.3079978647340745e-01
7.8125000000000000e-01 5.9375000000000000e-01 1.2336337753202135e-01
8.1250000000000000e-01 5.9375000000000000e-01 1.1544292120591892e-01
8.4375000000000000e-01 5.9375000000000000e-01 1.0735050321660698e-01
8.7500000000000000e-01 5.9375000000000000e-01 9.9999795769632957e-02
9.0625000000000000e-01 5.9375000000000000e-01 9.5457748424610009e-02
9.3750000000000000e-01 5.9375000000000000e-01 9.7406304078682823e-02
9.6875000000000000e-01 5.9375000000000000e-01 1.1012180251227738e-01
1.0000000000000000e+00 5.9375000000000000e-01 1.1980399675610441e-01
0.0000000000000000e+00 6.2500000000000000e-01 2.3856595878024861e-01
3.1250000000000000e-02 6.2500000000000000e-01 2.2361114470464125e-01
6.2500000000000000e-02 6.2500000000000000e-01 1.9436161437878091e-01
9.3750000000000000e-02 6.2500000000000000e-01 1.6640521366697666e-01
1.2500000000000000e-01 6.2500000000000000e-01 1.3967687595823514e-01
1.5625000000000000e-01 6.2500000000000000e-01 1.1408831787219341e-01
1.8750000000000000e-01 6.2500000000000000e-01 8.9538358044623234e-02
2.1875000000000000e-01 6.2500000000000000e-01 6.5938232048575754e-02
2.5000000000000000e-01 6.2500000000000000e-01 4.3299962235620049e-02
2.8125000000000000e-01 6.2500000000000000e-01 2.2293733456244341e-02
3.1250000000000000e-01 6.2500000000000000e-01 1.1979847586200252e-02
3.4375000000000000e-01 6.2500000000000000e-01 2.7692164111396814e-02
3.7500000000000000e-01 6.2500000000000000e-01 4.8186361416198357e-02
4.0625000000000000e-01 6.2500000000000000e-01 6.8749399426617133e-02
4.3750000000000000e-01 6.2500000000000000e-01 8.8160236514985377e-02
4.6875000000000000e-01 6.2500000000000000e-01 1.0508611014133175e-01
5.0000000000000000e-01 6.2500000000000000e-01 1.1782351933166271e-01
5.3125000000000000e-01 6.2500000000000000e-01 1.2534744432512837e-01
5.6250000000000000e-01 6.2500000000000000e-01 1.2782817437627261e-01
5.9375000000000000e-01 6.2500000000000000e-01 1.2677456391484362e-01
6.2500000000000000e-01 6.2500000000000000e-01 1.2378247374187777e-01
6.5625000000000000e-01 6.2500000000000000e-01 1.1995151168940403e-01
6.8750000000000000e-01 6.2500000000000000e-01 1.1570619636571501e-01
7.1875000000000000e-01 6.2500000000000000e-01 1.1120438502948815e-01
7.5000000000000000e-01 6.2500000000000000e-01 1.0655628766775900e-01
7.8125000000000000e-01 6.2500000000000000e-01 1.0195299802551093e-01
8.1250000000000000e-01 6.2500000000000000e-01 9.7797632000038562e-02
8.4375000000000000e-01 6.2500000000000000e-01 9.4876764068002564e-02
8.7500000000000000e-01 6.2500000000000000e-01 9.4548073694049453e-02
9.0625000000000000e-01 6.2500000000000000e-01 9.8771320507362911e-02
9.3750000000000000e-01 6.2500000000000000e-01 1.0967739058382998e-01
9.6875000000000000e-01 6.2500000000000000e-01 1.2870282075110076e-01
1.0000000000000000e+00 6.2500000000000000e-01 1.4040550456799261e-01
0.0000000000000000e+00 6.5625000000000000e-01 2.3578469495345783e-01
3.1250000000000000e-02 6.5625000000000000e-01 2.2095147745606306e-01
6.2500000000000000e-02 6.5625000000000000e-01 1.9207312485557348e-01
9.3750000000000000e-02 6.5625000000000000e-01 1.6474378673804768e-01
1.2500000000000000e-01 6.5625000000000000e-01 1.3889990432888419e-01
1.5625000000000000e-01 6.5625000000000000e-01 1.1444906599746762e-01
1.8750000000000000e-01 6.5625000000000000e-01 9.1276669711045019e-02
2.1875000000000000e-01 6.5625000000000000e-01 6.9255455674913230e-02
2.5000000000000000e-01 6.5625000000000000e-01 4.8259723686888807e-02
2.8125000000000000e-01 6.5625000000000000e-01 2.8195571997180448e-02
3.1250000000000000e-01 6.5625000000000000e-01 9.2229191534909973e-03
3.4375000000000000e-01 6.5625000000000000e-01 1.0310741431077590e-02
3.7500000000000000e-01 6.5625000000000000e-01 2.7692164111396782e-02
4.0625000000000000e-01 6.5625000000000000e-01 4.4193278059167541e-02
4.3750000000000000e-01 6.5625000000000000e-01 5.9179406016969111e-02
4.6875000000000000e-01 6.5625000000000000e-01 7.1986196330044480e-02
5.0000000000000000e-01 6.5625000000000000e-01 8.1938369297914995e-02
5.3125000000000000e-01 6.5625000000000000e-01 8.8620961783641428e-02
5.6250000000000000e-01 6.5625000000000000e-01 9.2162647746079990e-02
5.9375000000000000e-01 6.5625000000000000e-01 9.3184831094977827e-02
6.2500000000000000e-01 6.5625000000000000e-01 9.2527789017454676e-02
6.5625000000000000e-01 6.5625000000000000e-01 9.0920896117554842e-02
6.8750000000000000e-01 6.5625000000000000e-01 8.8881433945961805e-02
7.1875000000000000e-01 6.5625000000000000e-01 8.6775801815601988e-02
7.5000000000000000e-01 6.5625000000000000e-01 8.4958137561334746e-02
7.8125000000000000e-01 6.5625000000000000e-01 8.3891296564442747e-02
8.1250000000000000e-01 6.5625000000000000e-01 8.4245974918326250e-02
8.4375000000000000e-01 6.5625000000000000e-01 8.6954191063369130e-02
8.7500000000000000e-01 6.5625000000000000e-01 9.3156113297109919e-02
9.0625000000000000e-01 6.5625000000000000e-01 1.0400124107776339e-01
9.3750000000000000e-01 6.5625000000000000e-01 1.2038062258260789e-01
9.6875000000000000e-01 6.5625000000000000e-01 1.4274873136642910e-01
1.0000000000000000e+00 6.5625000000000000e-01 1.5547900823764202e-01
0.0000000000000000e+00 6.8750000000000000e-01 2.3146787592184292e-01
3.1250000000000000e-02 6.8750000000000000e-01 2.1678519442879046e-01
6.2500000000000000e-02 6.8750000000000000e-01 1.8837072360803681e-01
9.3750000000000000e-02 6.8750000000000000e-01 1.6183198289764431e-01
1.2500000000000000e-01 6.8750000000000000e-01 1.3711266946937584e-01
1.5625000000000000e-01 6.8750000000000000e-01 1.1412359274693119e-01
1.8750000000000000e-01 6.8750000000000000e-01 9.2752761709966075e-02
2.1875000000000000e-01 6.8750000000000000e-01 7.2879619499399778e-02
2.5000000000000000e-01 6.8750000000000000e-01 5.4396200601269609e-02
2.8125000000000000e-01 6.8750000000000000e-01 3.7249717644015128e-02
3.1250000000000000e-01 6.8750000000000000e-01 2.1598160758772578e-02
3.4375000000000000e-01 6.8750000000000000e-01 9.2229191534910129e-03
3.7500000000000000e-01 6.8750000000000000e-01 1.1979847586200363e-02
4.0625000000000000e-01 6.8750000000000000e-01 2.3299407445048746e-02
4.3750000000000000e-01 6.8750000000000000e-01 3.4285784660378793e-02
4.6875000000000000e-01 6.8750000000000000e-01 4.3830065737410717e-02
5.0000000000000000e-01 6.8750000000000000e-01 5.1523230833243006e-02
5.3125000000000000e-01 6.8750000000000000e-01 5.7191402025637134e-02
5.6250000000000000e-01 6.8750000000000000e-01 6.0918190050970274e-02
5.9375000000000000e-01 6.8750000000000000e-01 6.3036115221533282e-02
6.2500000000000000e-01 6.8750000000000000e-01 6.4028813253029782e-02
6.5625000000000000e-01 6.8750000000000000e-01 6.4415513712936717e-02
6.8750000000000000e-01 6.8750000000000000e-01 6.4685994985248602e-02
7.1875000000000000e-01 6.8750000000000000e-01 6.5310692849628427e-02
7.5000000000000000e-01 6.8750000000000000e-01 6.6789777077567739e-02
7.8125000000000000e-01 6.8750000000000000e-01 6.9697222106485865e-02
8.1250000000000000e-01 6.8750000000000000e-01 7.4685768185242599e-02
8.4375000000000000e-01 6.8750000000000000e-01 8.2443864058323893e-02
8.7500000000000000e-01 6.8750000000000000e-01 9.3624260117629129e-02
9.0625000000000000e-01 6.8750000000000000e-01 1.0877987031814521e-01
9.3750000000000000e-01 6.8750000000000000e-01 1.2832516958419526e-01
9.6875000000000000e-01 6.8750000000000000e-01 1.5251403429935004e-01
1.0000000000000000e+00 6.8750000000000000e-01 1.6579864511199854e-01
0.0000000000000000e+00 7.1875000000000000e-01 2.2538028161514256e-01
3.1250000000000000e-02 7.1875000000000000e-01 2.1088809869478981e-01
6.2500000000000000e-02 7.1875000000000000e-01 1.8306685920080720e-01
9.3750000000000000e-02 7.1875000000000000e-01 1.5754830481315013e-01
1.2500000000000000e-01 7.1875000000000000e-01 1.3429009209903237e-01
1.5625000000000000e-01 7.1875000000000000e-01 1.1320994256259180e-01
1.8750000000000000e-01 7.1875000000000000e-01 9.4200770901512618e-02
2.1875000000000000e-01 7.1875000000000000e-01 7.7150938439523614e-02
2.5000000000000000e-01 7.1875000000000000e-01 6.1971132200517996e-02
2.8125000000000000e-01 7.1875000000000000e-01 4.8634738059735227e-02
3.1250000000000000e-01 7.1875000000000000e-01 3.7249717644015315e-02
3.4375000000000000e-01 7.1875000000000000e-01 2.8195571997180695e-02
3.7500000000000000e-01 7.1875000000000000e-01 2.2293733456244993e-02
4.0625000000000000e-01 7.1875000000000000e-01 2.0459913326246401e-02
4.3750000000000000e-01 7.1875000000000000e-01 2.2256787570179105e-02
4.6875000000000000e-01 7.1875000000000000e-01 2.5879397722628039e-02
5.0000000000000000e-01 7.1875000000000000e-01 2.9841866734659710e-02
5.3125000000000000e-01 7.1875000000000000e-01 3.3414805808491710e-02
5.6250000000000000e-01 7.1875000000000000e-01 3.6365452895458471e-02
5.9375000000000000e-01 7.1875000000000000e-01 3.8760236749004411e-02
6.2500000000000000e-01 7.1875000000000000e-01 4.0849357584853543e-02
6.5625000000000000e-01 7.1875000000000000e-01 4.2986144252531978e-02
6.8750000000000000e-01 7.1875000000000000e-01 4.5573869070183383e-02
7.1875000000000000e-01 7.1875000000000000e-01 4.9037361868628636e-02
7.5000000000000000e-01 7.1875000000000000e-01 5.3809140876206078e-02
7.8125000000000000e-01 7.1875000000000000e-01 6.0319570696496683e-02
8.1250000000000000e-01 7.1875000000000000e-01 6.8989133524220897e-02
8.4375000000000000e-01 7.1875000000000000e-01 8.0225067313233214e-02
8.7500000000000000e-01 7.1875000000000000e-01 9.4420199923203205e-02
9.0625000000000000e-01 7.1875000000000000e-01 1.1194621276335280e-01
9.3750000000000000e-01 7.1875000000000000e-01 1.3313463995631944e-01
9.6875000000000000e-01 7.1875000000000000e-01 1.5824612977495869e-01
1.0000000000000000e+00 7.1875000000000000e-01 1.7181149578299257e-01
0.0000000000000000e+00 7.5000000000000000e-01 2.1725187055760597e-01
3.1250000000000000e-02 7.5000000000000000e-01 2.0300868496630964e-01
6.2500000000000000e-02 7.5000000000000000e-01 1.7597132038360397e-01
9.3750000000000000e-02 7.5000000000000000e-01 1.5181080378799730e-01
1.2500000000000000e-01 7.5000000000000000e-01 1.3050106216261873e-01
1.5625000000000000e-01 7.5000000000000000e-01 1.1195209263122938e-01
1.8750000000000000e-01 7.5000000000000000e-01 9.6022289978665604e-02
2.1875000000000000e-01 7.5000000000000000e-01 8.2529873007025842e-02
2.5000000000000000e-01 7.5000000000000000e-01 7.1260421402844512e-02
2.8125000000000000e-01 7.5000000000000000e-01 6.1971132200517684e-02
3.1250000000000000e-01 7.5000000000000000e-01 5.4396200601270116e-02
3.4375000000000000e-01 7.5000000000000000e-01 4.8259723686889085e-02
3.7500000000000000e-01 7.5000000000000000e-01 4.3299962235620708e-02
4.0625000000000000e-01 7.5000000000000000e-01 3.9300341360959050e-02
4.3750000000000000e-01 7.5000000000000000e-01 3.6113258534722442e-02
4.6875000000000000e-01 7.5000000000000000e-01 3.3662339329442140e-02
5.0000000000000000e-01 7.5000000000000000e-01 3.1922470467343568e-02
5.3125000000000000e-01 7.5000000000000000e-01 3.0894408156231821e-02
5.6250000000000000e-01 7.5000000000000000e-01 3.0594208803684665e-02
5.9375000000000000e-01 7.5000000000000000e-01 3.1061340912122495e-02
6.2500000000000000e-01 7.5000000000000000e-01 3.2372110582087929e-02
6.5625000000000000e-01 7.5000000000000000e-01 3.4645013093565873e-02
6.8750000000000000e-01 7.5000000000000000e-01 3.8036969421482533e-02
7.1875000000000000e-01 7.5000000000000000e-01 4.2737463651743614e-02
7.5000000000000000e-01 7.5000000000000000e-01 4.8966308016546639e-02
7.8125000000000000e-01 7.5000000000000000e-01 5.6975468758362971e-02
8.1250000000000000e-01 7.5000000000000000e-01 6.7051681429119006e-02
8.4375000000000000e-01 7.5000000000000000e-01 7.9515534771263052e-02
8.7500000000000000e-01 7.5000000000000000e-01 9.4713180689103477e-02
9.0625000000000000e-01 7.5000000000000000e-01 1.1299809491195965e-01
9.3750000000000000e-01 7.5000000000000000e-01 1.3470260761705027e-01
9.6875000000000000e-01 7.5000000000000000e-01 1.6010239145451421e-01
1.0000000000000000e+00 7.5000000000000000e-01 1.7375584011355130e-01
0.0000000000000000e+00 7.8125000000000000e-01 2.0676534993425594e-01
3.1250000000000000e-02 7.8125000000000000e-01 1.9286110699313649e-01
6.2500000000000000e-02 7.8125000000000000e-01 1.6690178011942464e-01
9.3750000000000000e-02 7.8125000000000000e-01 1.4461465954670824e-01
1.2500000000000000e-01 7.8125000000000000e-01 1.2597061251074668e-01
1.5625000000000000e-01 7.8125000000000000e-01 1.1080321821424174e-01
1.8750000000000000e-01 7.8125000000000000e-01 9.8809436866126421e-02
2.1875000000000000e-01 7.8125000000000000e-01 8.9560104790220849e-02
2.5000000000000000e-01 7.8125000000000000e-01 8.2529873007025967e-02
2.8125000000000000e-01 7.8125000000000000e-01 7.7150938439523739e-02
3.1250000000000000e-01 7.8125000000000000e-01 7.2879619499399639e-02
3.4375000000000000e-01 7.8125000000000000e-01 6.9255455674913910e-02
3.7500000000000000e-01 7.8125000000000000e-01 6.5938232048575837e-02
4.0625000000000000e-01 7.8125000000000000e-01 6.2720555184901619e-02
4.3750000000000000e-01 7.8125000000000000e-01 5.9520862583930578e-02
4.6875000000000000e-01 7.8125000000000000e-01 5.6362768475969445e-02
5.0000000000000000e-01 7.8125000000000000e-01 5.3346087252420619e-02
5.3125000000000000e-01 7.8125000000000000e-01 5.0615528413980704e-02
5.6250000000000000e-01 7.8125000000000000e-01 4.8333991083318609e-02
5.9375000000000000e-01 7.8125000000000000e-01 4.6666722533250202e-02
6.2500000000000000e-01 7.8125000000000000e-01 4.5779416910523882e-02
6.5625000000000000e-01 7.8125000000000000e-01 4.5848285023600187e-02
6.8750000000000000e-01 7.8125000000000000e-01 4.7075034749226266e-02
7.1875000000000000e-01 7.8125000000000000e-01 4.9697633834954520e-02
7.5000000000000000e-01 7.8125000000000000e-01 5.3991142335255898e-02
7.8125000000000000e-01 7.8125000000000000e-01 6.0260375963449783e-02
8.1250000000000000e-01 7.8125000000000000e-01 6.8831247795261272e-02
8.4375000000000000e-01 7.8125000000000000e-01 8.0045095600312741e-02
8.7500000000000000e-01 7.8125000000000000e-01 9.4253006416637697e-02
9.0625000000000000e-01 7.8125000000000000e-01 1.1180281336402176e-01
9.3750000000000000e-01 7.8125000000000000e-01 1.3301376276331459e-01
9.6875000000000000e-01 7.8125000000000000e-01 1.5814070179853582e-01
1.0000000000000000e+00 7.8125000000000000e-01 1.7171165038263994e-01
0.0000000000000000e+00 8.1250000000000000e-01 1.9353459130509834e-01
3.1250000000000000e-02 8.1250000000000000e-01 1.8011490576690886e-01
6.2500000000000000e-02 8.1250000000000000e-01 1.5570955852197418e-01
9.3750000000000000e-02 8.1250000000000000e-01 1.3610755549817774e-01
1.2500000000000000e-01 8.1250000000000000e-01 1.2118488942397583e-01
1.5625000000000000e-01 8.1250000000000000e-01 1.1050139409278840e-01
1.8750000000000000e-01 8.1250000000000000e-01 1.0333767801474184e-01
2.1875000000000000e-01 8.1250000000000000e-01 9.8809436866126463e-02
2.5000000000000000e-01 8.1250000000000000e-01 9.6022289978665520e-02
2.8125000000000000e-01 8.1250000000000000e-01 9.4200770901513090e-02
3.1250000000000000e-01 8.1250000000000000e-01 9.2752761709966144e-02
3.4375000000000000e-01 8.1250000000000000e-01 9.1276669711045200e-02
3.7500000000000000e-01 8.1250000000000000e-01 8.9538358044623248e-02
4.0625000000000000e-01 8.1250000000000000e-01 8.7438979968739450e-02
4.3750000000000000e-01 8.1250000000000000e-01 8.4982893071937085e-02
4.6875000000000000e-01 8.1250000000000000e-01 8.2247350007067579e-02
5.0000000000000000e-01 8.1250000000000000e-01 7.9353735500366382e-02
5.3125000000000000e-01 8.1250000000000000e-01 7.6441433500468267e-02
5.6250000000000000e-01 8.1250000000000000e-01 7.3647453441752025e-02
5.9375000000000000e-01 8.1250000000000000e-01 7.1095923724789664e-02
6.2500000000000000e-01 8.1250000000000000e-01 6.8900749639873596e-02
6.5625000000000000e-01 8.1250000000000000e-01 6.7182467018637976e-02
6.8750000000000000e-01 8.1250000000000000e-01 6.6097481245933329e-02
7.1875000000000000e-01 8.1250000000000000e-01 6.5874787207948038e-02
7.5000000000000000e-01 8.1250000000000000e-01 6.6851048350505302e-02
7.8125000000000000e-01 8.1250000000000000e-01 6.9489153718800253e-02
8.1250000000000000e-01 8.1250000000000000e-01 7.4362790886985677e-02
8.4375000000000000e-01 8.1250000000000000e-01 8.2100772526423421e-02
8.7500000000000000e-01 8.1250000000000000e-01 9.3310319243746817e-02
9.0625000000000000e-01 8.1250000000000000e-01 1.0851203728977218e-01
9.3750000000000000e-01 8.1250000000000000e-01 1.2810044366135287e-01
9.6875000000000000e-01 8.1250000000000000e-01 1.5231883343747210e-01
1.0000000000000000e+00 8.1250000000000000e-01 1.6561409157290444e-01
0.0000000000000000e+00 8.4375000000000000e-01 1.7706749867776117e-01
3.1250000000000000e-02 8.4375000000000000e-01 1.6438399338263834e-01
6.2500000000000000e-02 8.4375000000000000e-01 1.4234804193358522e-01
9.3750000000000000e-02 8.4375000000000000e-01 1.2674649643550015e-01
1.2500000000000000e-01 8.4375000000000000e-01 1.1705562568652295e-01
1.5625000000000000e-01 8.4375000000000000e-01 1.1212567083147833e-01
1.8750000000000000e-01 8.4375000000000000e-01 1.1050139409278843e-01
2.1875000000000000e-01 8.4375000000000000e-01 1.1080321821424169e-01
2.5000000000000000e-01 8.4375000000000000e-01 1.1195209263122941e-01
2.8125000000000000e-01 8.4375000000000000e-01 1.1320994256259177e-01
3.1250000000000000e-01 8.4375000000000000e-01 1.1412359274693122e-01
3.4375000000000000e-01 8.4375000000000000e-01 1.1444906599746722e-01
3.7500000000000000e-01 8.4375000000000000e-01 1.1408831787219346e-01
4.0625000000000000e-01 8.4375000000000000e-01 1.1304315816509411e-01
4.3750000000000000e-01 8.4375000000000000e-01 1.1138178065493430e-01
4.6875000000000000e-01 8.4375000000000000e-01 1.0921255840030551e-01
5.0000000000000000e-01 8.4375000000000000e-01 1.0666186463011740e-01
5.3125000000000000e-01 8.4375000000000000e-01 1.0385524082118221e-01
5.6250000000000000e-01 8.4375000000000000e-01 1.0090320244138590e-01
5.9375000000000000e-01 8.4375000000000000e-01 9.7893868231696435e-02
6.2500000000000000e-01 8.4375000000000000e-01 9.4894442831527398e-02
6.5625000000000000e-01 8.4375000000000000e-01 9.1962925497281273e-02
6.8750000000000000e-01 8.4375000000000000e-01 8.9171089354528568e-02
7.1875000000000000e-01 8.4375000000000000e-01 8.6640311418095708e-02
7.5000000000000000e-01 8.4375000000000000e-01 8.4592624078480588e-02
7.8125000000000000e-01 8.4375000000000000e-01 8.3417420650884297e-02
8.1250000000000000e-01 8.4375000000000000e-01 8.3742965363896096e-02
8.4375000000000000e-01 8.4375000000000000e-01 8.6474529383715484e-02
8.7500000000000000e-01 8.4375000000000000e-01 9.2731446605084755e-02
9.0625000000000000e-01 8.4375000000000000e-01 1.0364333899048760e-01
9.3750000000000000e-01 8.4375000000000000e-01 1.2008320293896861e-01
9.6875000000000000e-01 8.4375000000000000e-01 1.4249263057465486e-01
1.0000000000000000e+00 8.4375000000000000e-01 1.5523775361575695e-01
0.0000000000000000e+00 8.7500000000000000e-01 1.5669942972083531e-01
3.1250000000000000e-02 8.7500000000000000e-01 1.4522844242586064e-01
6.2500000000000000e-02 8.7500000000000000e-01 1.2706325604289223e-01
9.3750000000000000e-02 8.7500000000000000e-01 1.1761823973890563e-01
1.2500000000000000e-01 8.7500000000000000e-01 1.1512122002037892e-01
1.5625000000000000e-01 8.7500000000000000e-01 1.1705562568652302e-01
1.8750000000000000e-01 8.7500000000000000e-01 1.2118488942397609e-01
2.1875000000000000e-01 8.7500000000000000e-01 1.2597061251074687e-01
2.5000000000000000e-01 8.7500000000000000e-01 1.3050106216261867e-01
2.8125000000000000e-01 8.7500000000000000e-01 1.3429009209903212e-01
3.1250000000000000e-01 8.7500000000000000e-01 1.3711266946937564e-01
3.4375000000000000e-01 8.7500000000000000e-01 1.3889990432888411e-01
3.7500000000000000e-01 8.7500000000000000e-01 1.3967687595823502e-01
4.0625000000000000e-01 8.7500000000000000e-01 1.3952534377787248e-01
4.3750000000000000e-01 8.7500000000000000e-01 1.3855940598876423e-01
4.6875000000000000e-01 8.7500000000000000e-01 1.3690738196330335e-01
5.0000000000000000e-01 8.7500000000000000e-01 1.3469679921350367e-01
5.3125000000000000e-01 8.7500000000000000e-01 1.3204172358001176e-01
5.6250000000000000e-01 8.7500000000000000e-01 1.2903305164121678e-01
5.9375000000000000e-01 8.7500000000000000e-01 1.2573293949973699e-01
6.2500000000000000e-01 8.7500000000000000e-01 1.2217450546286857e-01
6.5625000000000000e-01 8.7500000000000000e-01 1.1836774562782891e-01
6.8750000000000000e-01 8.7500000000000000e-01 1.1431283841183654e-01
7.1875000000000000e-01 8.7500000000000000e-01 1.1002334620529720e-01
7.5000000000000000e-01 8.7500000000000000e-01 1.0556488223915536e-01
7.8125000000000000e-01 8.7500000000000000e-01 1.0111995418353403e-01
8.1250000000000000e-01 8.7500000000000000e-01 9.7095414188872853e-02
8.4375000000000000e-01 8.7500000000000000e-01 9.4285257927146537e-02
8.7500000000000000e-01 8.7500000000000000e-01 9.4054470908953733e-02
9.0625000000000000e-01 8.7500000000000000e-01 9.8366208760033394e-02
9.3750000000000000e-01 8.7500000000000000e-01 1.0934703345344790e-01
9.6875000000000000e-01 8.7500000000000000e-01 1.2842332784896371e-01
1.0000000000000000e+00 8.7500000000000000e-01 1.4014421432280846e-01
0.0000000000000000e+00 9.0625000000000000e-01 1.3146345703198742e-01
3.1250000000000000e-02 9.0625000000000000e-01 1.2223795956892845e-01
6.2500000000000000e-02 9.0625000000000000e-01 1.1094858537647090e-01
9.3750000000000000e-02 9.0625000000000000e-01 1.1101111552169529e-01
1.2500000000000000e-01 9.0625000000000000e-01 1.1761823973890560e-01
1.5625000000000000e-01 9.0625000000000000e-01 1.2674649643550004e-01
1.8750000000000000e-01 9.0625000000000000e-01 1.3610755549817774e-01
2.1875000000000000e-01 9.0625000000000000e-01 1.4461465954670835e-01
2.5000000000000000e-01 9.0625000000000000e-01 1.5181080378799716e-01
2.8125000000000000e-01 9.0625000000000000e-01 1.5754830481314994e-01
3.1250000000000000e-01 9.0625000000000000e-01 1.6183198289764444e-01
3.4375000000000000e-01 9.0625000000000000e-01 1.6474378673804768e-01
3.7500000000000000e-01 9.0625000000000000e-01 1.6640521366697666e-01
4.0625000000000000e-01 9.0625000000000000e-01 1.6695674406347163e-01
4.3750000000000000e-01 9.0625000000000000e-01 1.6654457441384332e-01
4.6875000000000000e-01 9.0625000000000000e-01 1.6531024647247455e-01
5.0000000000000000e-01 9.0625000000000000e-01 1.6338148085567064e-01
5.3125000000000000e-01 9.0625000000000000e-01 1.6086398025116647e-01
5.6250000000000000e-01 9.0625000000000000e-01 1.5783469401898856e-01
5.9375000000000000e-01 9.0625000000000000e-01 1.5433725755542715e-01
6.2500000000000000e-01 9.0625000000000000e-01 1.5038022356529074e-01
6.5625000000000000e-01 9.0625000000000000e-01 1.4593854321738808e-01
6.8750000000000000e-01 9.0625000000000000e-01 1.4095887551453928e-01
7.1875000000000000e-01 9.0625000000000000e-01 1.3537015430705818e-01
7.5000000000000000e-01 9.0625000000000000e-01 1.2910313503311652e-01
7.8125000000000000e-01 9.0625000000000000e-01 1.2212781082694071e-01
8.1250000000000000e-01 9.0625000000000000e-01 1.1452877068809875e-01
8.4375000000000000e-01 9.0625000000000000e-01 1.0666164451525086e-01
8.7500000000000000e-01 9.0625000000000000e-01 9.9471172369386143e-02
9.0625000000000000e-01 9.0625000000000000e-01 9.5046644383652013e-02
9.3750000000000000e-01 9.0625000000000000e-01 9.7083670612083769e-02
9.6875000000000000e-01 9.0625000000000000e-01 1.0985881286300199e-01
1.0000000000000000e+00 9.0625000000000000e-01 1.1956244990204139e-01
0.0000000000000000e+00 9.3750000000000000e-01 9.9798882648839710e-02
3.1250000000000000e-02 9.3750000000000000e-01 9.5599644327020131e-02
6.2500000000000000e-02 9.3750000000000000e-01 9.7554706594847038e-02
9.3750000000000000e-02 9.3750000000000000e-01 1.1094858537647090e-01
1.2500000000000000e-01 9.3750000000000000e-01 1.2706325604289226e-01
1.5625000000000000e-01 9.3750000000000000e-01 1.4234804193358508e-01
1.8750000000000000e-01 9.3750000000000000e-01 1.5570955852197402e-01
2.1875000000000000e-01 9.3750000000000000e-01 1.6690178011942441e-01
2.5000000000000000e-01 9.3750000000000000e-01 1.7597132038360389e-01
2.8125000000000000e-01 9.3750000000000000e-01 1.8306685920080712e-01
3.1250000000000000e-01 9.3750000000000000e-01 1.8837072360803672e-01
3.4375000000000000e-01 9.3750000000000000e-01 1.9207312485557324e-01
3.7500000000000000e-01 9.3750000000000000e-01 1.9436161437878061e-01
4.0625000000000000e-01 9.3750000000000000e-01 1.9541559171908088e-01
4.3750000000000000e-01 9.3750000000000000e-01 1.9540194555434912e-01
4.6875000000000000e-01 9.3750000000000000e-01 1.9447043597191591e-01
5.0000000000000000e-01 9.3750000000000000e-01 1.9274858322088151e-01
5.3125000000000000e-01 9.3750000000000000e-01 1.9033638944938960e-01
5.6250000000000000e-01 9.3750000000000000e-01 1.8730143731143223e-01
5.9375000000000000e-01 9.3750000000000000e-01 1.8367488154869768e-01
6.2500000000000000e-01 9.3750000000000000e-01 1.7944866248082197e-01
6.5625000000000000e-01 9.3750000000000000e-01 1.7457404190177692e-01
6.8750000000000000e-01 9.3750000000000000e-01 1.6896144648144523e-01
7.1875000000000000e-01 9.3750000000000000e-01 1.6248180181600297e-01
7.5000000000000000e-01 9.3750000000000000e-01 1.5497038743666200e-01
7.8125000000000000e-01 9.3750000000000000e-01 1.4623653628733507e-01
8.1250000000000000e-01 9.3750000000000000e-01 1.3608853045737079e-01
8.4375000000000000e-01 9.3750000000000000e-01 1.2439995121367080e-01
8.7500000000000000e-01 9.3750000000000000e-01 1.1129504862272566e-01
9.0625000000000000e-01 9.3750000000000000e-01 9.7691551457915804e-02
9.3750000000000000e-01 9.3750000000000000e-01 8.6878522816671647e-02
9.6875000000000000e-01 9.3750000000000000e-01 8.7075928103465206e-02
1.0000000000000000e+00 9.3750000000000000e-01 9.2105204706612293e-02
0.0000000000000000e+00 9.6875000000000000e-01 5.8773823890996640e-02
3.1250000000000000e-02 9.6875000000000000e-01 7.0568466675835037e-02
6.2500000000000000e-02 9.6875000000000000e-01 9.5599644327020117e-02
9.3750000000000000e-02 9.6875000000000000e-01 1.2223795956892845e-01
1.2500000000000000e-01 9.6875000000000000e-01 1.4522844242586058e-01
1.5625000000000000e-01 9.6875000000000000e-01 1.6438399338263834e-01
1.8750000000000000e-01 9.6875000000000000e-01 1.8011490576690878e-01
2.1875000000000000e-01 9.6875000000000000e-01 1.9286110699313641e-01
2.5000000000000000e-01 9.6875000000000000e-01 2.0300868496630964e-01
2.8125000000000000e-01 9.6875000000000000e-01 2.1088809869478972e-01
3.1250000000000000e-01 9.6875000000000000e-01 2.1678519442878993e-01
3.4375000000000000e-01 9.6875000000000000e-01 2.2095147745606264e-01
3.7500000000000000e-01 9.6875000000000000e-01 2.2361114470464064e-01
4.0625000000000000e-01 9.6875000000000000e-01 2.2496480976136934e-01
4.3750000000000000e-01 9.6875000000000000e-01 2.2519040046912200e-01
4.6875000000000000e-01 9.6875000000000000e-01 2.2444185222143112e-01
5.0000000000000000e-01 9.6875000000000000e-01 2.2284627461683776e-01
5.3125000000000000e-01 9.6875000000000000e-01 2.2050027086769408e-01
5.6250000000000000e-01 9.6875000000000000e-01 2.1746601384976347e-01
5.9375000000000000e-01 9.6875000000000000e-01 2.1376751405107394e-01
6.2500000000000000e-01 9.6875000000000000e-01 2.0938726663041957e-01
6.5625000000000000e-01 9.6875000000000000e-01 2.0426317754254694e-01
6.8750000000000000e-01 9.6875000000000000e-01 1.9828539186334712e-01
7.1875000000000000e-01 9.6875000000000000e-01 1.9129242125019377e-01
7.5000000000000000e-01 9.6875000000000000e-01 1.8306581937088548e-01
7.8125000000000000e-01 9.6875000000000000e-01 1.7332264335665476e-01
8.1250000000000000e-01 9.6875000000000000e-01 1.6170535513622000e-01
8.4375000000000000e-01 9.6875000000000000e-01 1.4777100483980682e-01
8.7500000000000000e-01 9.6875000000000000e-01 1.3099184388083868e-01
9.0625000000000000e-01 9.6875000000000000e-01 1.1083205123896601e-01
9.3750000000000000e-01 9.6875000000000000e-01 8.7287155928771412e-02
9.6875000000000000e-01 9.6875000000000000e-01 6.5228245779498775e-02
1.0000000000000000e+00 9.6875000000000000e-01 5.4998077031219617e-02
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00
3.1250000000000000e-02 1.0000000000000000e+00 5.8773823890996640e-02
6.2500000000000000e-02 1.0000000000000000e+00 9.9798882648839723e-02
9.3750000000000000e-02 1.0000000000000000e+00 1.3146345703198736e-01
1.2500000000000000e-01 1.0000000000000000e+00 1.5669942972083525e-01
1.5625000000000000e-01 1.0000000000000000e+00 1.7706749867776117e-01
1.8750000000000000e-01 1.0000000000000000e+00 1.9353459130509826e-01
2.1875000000000000e-01 1.0000000000000000e+00 2.0676534993425583e-01
2.5000000000000000e-01 1.0000000000000000e+00 2.1725187055760592e-01
2.8125000000000000e-01 1.0000000000000000e+00 2.2538028161514237e-01
3.1250000000000000e-01 1.0000000000000000e+00 2.3146787592184245e-01
3.4375000000000000e-01 1.0000000000000000e+00 2.3578469495345733e-01
3.7500000000000000e-01 1.0000000000000000e+00 2.3856595878024811e-01
4.0625000000000000e-01 1.0000000000000000e+00 2.4001859777144757e-01
4.3750000000000000e-01 1.0000000000000000e+00 2.4032375166252146e-01
4.6875000000000000e-01 1.0000000000000000e+00 2.3963647661073376e-01
5.0000000000000000e-01 1.0000000000000000e+00 2.3808361217559859e-01
5.3125000000000000e-01 1.0000000000000000e+00 2.3576059211842365e-01
5.6250000000000000e-01 1.0000000000000000e+00 2.3272782053932586e-01
5.9375000000000000e-01 1.0000000000000000e+00 2.2900702527609801e-01
6.2500000000000000e-01 1.0000000000000000e+00 2.2457773477888998e-01
6.5625000000000000e-01 1.0000000000000000e+00 2.1937371973769249e-01
6.8750000000000000e-01 1.0000000000000000e+00 2.1327891535464494e-01
7.1875000000000000e-01 1.0000000000000000e+00 2.0612198628066183e-01
7.5000000000000000e-01 1.0000000000000000e+00 1.9766824476474135e-01
7.8125000000000000e-01 1.0000000000000000e+00 1.8760690000012775e-01
8.1250000000000000e-01 1.0000000000000000e+00 1.7553018427699446e-01
8.4375000000000000e-01 1.0000000000000000e+00 1.6089777808388109e-01
8.7500000000000000e-01 1.0000000000000000e+00 1.4297249596466083e-01
9.0625000000000000e-01 1.0000000000000000e+00 1.2069343139070043e-01
9.3750000000000000e-01 1.0000000000000000e+00 9.2387918343449241e-02
9.6875000000000000e-01 1.0000000000000000e+00 5.4998077031219617e-02
1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00


==> data/example_II_2a/trimmed_log_history_error_128N_fix.csv <==
Epoch Relative_Error
1 2.0910081197967900e-02
2 2.0722941280959400e-02
3 2.0585357848506299e-02
4 2.0558699927202599e-02
5 2.0617150667795601e-02
6 2.0667667545682101e-02
7 2.0646864509911399e-02
8 2.0580996949534601e-02
9 2.0528643966130699e-02
10 2.0515952645314400e-02
11 2.0531142267165799e-02
12 2.0548610896004401e-02
13 2.0549399781109201e-02
14 2.0529184174707001e-02
15 2.0496778500072001e-02
16 2.0467285773488799e-02
17 2.0452729039779599e-02
18 2.0453794697407400e-02
19 2.0458768844199900e-02
20 2.0453461518841799e-02
21 2.0434344467159100e-02
22 2.0410456984816101e-02
23 2.0392922154205202e-02
24 2.0385166121931701e-02
25 2.0382314580405601e-02
26 2.0376971180806801e-02
27 2.0365040299135100e-02
28 2.0347938722170798e-02
30 2.0318235717417900e-02
31 2.0310611604054798e-02
33 2.0293424453312298e-02
34 2.0278955826192300e-02
36 2.0251649200780299e-02
38 2.0233384604108701e-02
39 2.0222468815865102e-02
41 2.0195857541577700e-02
43 2.0173773055527498e-02
45 2.0152354050473501e-02
48 2.0116064005927001e-02
50 2.0094772522853299e-02
52 2.0070948028893001e-02
55 2.0037685352048300e-02
57 2.0014775567097898e-02
60 1.9981439188569001e-02
63 1.9947840920300400e-02
66 1.9915249157690201e-02
69 1.9882372641883299e-02
72 1.9850205121148899e-02
76 1.9807767482396300e-02
79 1.9776262562673501e-02
83 1.9734948955652001e-02
87 1.9694352865836800e-02
91 1.9654460145973801e-02
95 1.9615271342479399e-02
100 1.9567273237707201e-02
102 1.9548389955378699e-02
105 1.9520391925126900e-02
107 1.9501954780327301e-02
110 1.9474617063332200e-02
112 1.9456615313102998e-02
115 1.9429932702574600e-02
118 1.9403636261899102e-02
120 1.9386320522672099e-02
123 1.9360659886431399e-02
126 1.9335374572844299e-02
129 1.9310460466107002e-02
132 1.9285911705129100e-02
135 1.9261723072912899e-02
138 1.9237889670412699e-02
142 1.9206655727340500e-02
145 1.9183631130256899e-02
148 1.9160944287270200e-02
152 1.9131211235991801e-02
156 1.9102056477988901e-02
159 1.9080562410718000e-02
163 1.9052389569069701e-02
167 1.9024760829104599e-02
171 1.8997663995989501e-02
175 1.8971087079806499e-02
179 1.8945018288556398e-02
183 1.8919446037628799e-02
187 1.8894358984251899e-02
192 1.8863665553519399e-02
196 1.8839629896586500e-02
201 1.8810216828035398e-02
206 1.8781486669454599e-02
210 1.8758981087474799e-02
215 1.8731431325342399e-02
221 1.8699201197890699e-02
226 1.8673013123693301e-02
231 1.8647416045756499e-02
236 1.8622393260847501e-02
242 1.8593101248685202e-02
248 1.8564585982552100e-02
254 1.8536821520862199e-02
260 1.8509782916051001e-02
266 1.8483446175440899e-02
272 1.8457788226415500e-02
278 1.8432786876708299e-02
285 1.8404420072733300e-02
292 1.8376885450188701e-02
298 1.8353923102500301e-02
305 1.8327852556026199e-02
313 1.8298970685926400e-02
320 1.8274467349608199e-02
327 1.8250653798701499e-02
335 1.8224251055229301e-02
343 1.8198681290455300e-02
351 1.8173910731615700e-02
359 1.8149907217137801e-02
368 1.8123782028566598e-02
376 1.8101308541874798e-02
385 1.8076832547616401e-02
394 1.8053174648624000e-02
404 1.8027804409437399e-02
413 1.8005759046333801e-02
423 1.7982099458962699e-02
433 1.7959279130412301e-02
443 1.7937258934251601e-02
453 1.7916001873502400e-02
464 1.7893458812183700e-02
475 1.7871752858860501e-02
486 1.7850842599026001e-02
498 1.7828893095750000e-02
509 1.7809523077439299e-02
521 1.7789168971234500e-02
534 1.7767985956570701e-02
546 1.7749190661995401e-02
559 1.7729606436000599e-02
572 1.7710787694715100e-02
586 1.7691330117939299e-02
599 1.7673972280711901e-02
614 1.7654745313056799e-02
628 1.7637531327159700e-02
643 1.7619825776617502e-02
658 1.7602839994796799e-02
673 1.7586532406793299e-02
689 1.7569841652063500e-02
705 1.7553835008032800e-02
722 1.7537532423232301e-02
739 1.7521911782780002e-02
756 1.7506931692865501e-02
774 1.7491726115361299e-02
792 1.7477153845540199e-02
811 1.7462416378845502e-02
830 1.7448299593091000e-02
850 1.7434068047844201e-02
870 1.7420440269681699e-02
890 1.7407378337279601e-02
911 1.7394234194682501e-02
933 1.7381051698438500e-02
955 1.7368431993376801e-02
977 1.7356339303786800e-02
1000 1.7344224853279602e-02
1024 1.7332122434230501e-02
1048 1.7320534994377398e-02
1072 1.7309429813926799e-02
1097 1.7298342425176600e-02
1123 1.7287298752705401e-02
1150 1.7276322305557500e-02
1177 1.7266133788222102e-02
1205 1.7258061538533102e-02
1233 1.7246683004213899e-02
1262 1.7237253241528298e-02
1292 1.7227493407473302e-02
1322 1.7233629553045401e-02
1353 1.7210804818548201e-02
1385 1.7203808252212301e-02
1417 1.7201738612388301e-02
1451 1.7199468466967498e-02
1485 1.7193104271685002e-02
1520 1.7175495980151601e-02
1556 1.7164243247707701e-02
1592 1.7162350531851001e-02
1630 1.7152318422271200e-02
1668 1.7147056817321302e-02
1707 1.7140053629535398e-02
1748 1.7133700307780001e-02
1789 1.7127630321446499e-02
1831 1.7121645606055901e-02
1874 1.7115812057383498e-02
1918 1.7110127463896101e-02
1963 1.7104586106257900e-02
2009 1.7099184803801001e-02
2057 1.7093811439272199e-02
2105 1.7088686818073299e-02
2154 1.7083693354343499e-02
2205 1.7078732969622600e-02
2257 1.7073906219690502e-02
2310 1.7069209350017898e-02
2364 1.7064638658097299e-02
2420 1.7060111484951599e-02
2477 1.7055710322941200e-02
2535 1.7051431166204702e-02
2595 1.7047201215561199e-02
2656 1.7043091733049399e-02
2719 1.7039035710576699e-02
2783 1.7035097742488198e-02
2848 1.7031273702552599e-02
2915 1.7027504642724501e-02
2984 1.7023794022330500e-02
3054 1.7020195094254200e-02
3126 1.7016655719306800e-02
3199 1.7013224305090200e-02
3275 1.7009808986157900e-02
3352 1.7006501587461802e-02
3430 1.7003297997202401e-02
3511 1.7000117535577900e-02
3594 1.6997003362975899e-02
3678 1.6993991437529499e-02
3765 1.6991010797225401e-02
3854 1.6988098630082198e-02
3944 1.6985285803953701e-02
4037 1.6982510024650500e-02
4132 1.6979803298462801e-02
4229 1.6977165516971801e-02
4329 1.6974571112545599e-02
4431 1.6972047436751601e-02
4535 1.6969593910310200e-02
4642 1.6967187922328399e-02
4751 1.6964852768793701e-02
4863 1.6962567611479899e-02
4977 1.6960353294672600e-02
5094 1.6958190644633501e-02
5214 1.6956081125789800e-02
5337 1.6954025961881999e-02
5462 1.6952041614708101e-02
5591 1.6950097136099799e-02
5722 1.6948223320782701e-02
5857 1.6946391973422799e-02
5995 1.6944617992633200e-02
6136 1.6942901432571399e-02
6280 1.6941242192015100e-02
6428 1.6939629439024700e-02
6579 1.6938074568800799e-02
6734 1.6936567570666000e-02
6893 1.6935109382769601e-02
7055 1.6933709091822902e-02
7221 1.6932357796284301e-02
7391 1.6931055820411298e-02
7565 1.6929803291969300e-02
7743 1.6928600152644500e-02
7925 1.6927446169160001e-02
8111 1.6926340951105599e-02
8302 1.6925278579434901e-02
8498 1.6924259437139100e-02
8697 1.6923293058211199e-02
8902 1.6922364356530700e-02
9112 1.6921478152901698e-02
9326 1.6920637843300699e-02
9545 1.6919838546968199e-02
9770 1.6919076343732600e-02
10000 1.6918354173982499e-02
10070 1.6918145116520400e-02
10141 1.6917937964074599e-02
10212 1.6917735618534699e-02
10284 1.6917535206334398e-02
10356 1.6917339489322000e-02
10429 1.6917145726469698e-02
10502 1.6916956548232401e-02
10576 1.6916769338794300e-02
10650 1.6916586599534999e-02
10725 1.6916405836957599e-02
10801 1.6916227109647200e-02
10876 1.6916055003608901e-02
10953 1.6915882608145100e-02
11030 1.6915714452699300e-02
11107 1.6915550422979202e-02
11185 1.6915388357570400e-02
11264 1.6915228301982100e-02
11343 1.6915072248152099e-02
11423 1.6914918186034401e-02
11503 1.6914768004083199e-02
11584 1.6914619792488900e-02
11665 1.6914475344568101e-02
11747 1.6914332837952000e-02
11830 1.6914192304083100e-02
11913 1.6914055398836999e-02
11997 1.6913920432166999e-02
12081 1.6913788972182701e-02
12166 1.6913659412340701e-02
12251 1.6913533242397898e-02
12337 1.6913408934450400e-02
12424 1.6913286506810499e-02
12511 1.6913167325803200e-02
12599 1.6913049980296999e-02
12688 1.6912934482721999e-02
12777 1.6912822087739001e-02
12867 1.6912711492298900e-02
12957 1.6912603879639901e-02
13048 1.6912498014418100e-02
13140 1.6912393903051999e-02
13232 1.6912292631951500e-02
13325 1.6912193059207499e-02
13419 1.6912095186379400e-02
13513 1.6912000011227800e-02
13608 1.6911906478015801e-02
13704 1.6911814585861999e-02
13800 1.6911725248566101e-02
13897 1.6911637492270402e-02
13994 1.6911552180247699e-02
14093 1.6911467548494499e-02
14192 1.6911385298583499e-02
14291 1.6911305354645800e-02
14392 1.6911226093079199e-02
14493 1.6911149075331800e-02
14595 1.6911073496754799e-02
14697 1.6911000055597199e-02
14801 1.6910927302405600e-02
14905 1.6910856625184399e-02
15009 1.6910787953010101e-02
15115 1.6910719952320401e-02
15221 1.6910653896445801e-02
15328 1.6910589118447401e-02
15436 1.6910525607150000e-02
15544 1.6910463910806500e-02
15653 1.6910403418736598e-02
15763 1.6910344115917901e-02
15874 1.6910285988635001e-02
15986 1.6910229022244299e-02
16098 1.6910173686390400e-02
16211 1.6910119449124600e-02
16325 1.6910066296932400e-02
16440 1.6910014212174199e-02
16555 1.6909963611759300e-02
16671 1.6909914021874500e-02
16789 1.6909865015540600e-02
16906 1.6909817807331900e-02
17025 1.6909771149280502e-02
17145 1.6909725436501901e-02
17265 1.6909681015991100e-02
17387 1.6909637130809101e-02
17509 1.6909594483737200e-02
17632 1.6909552695219300e-02
17756 1.6909511745594900e-02
17880 1.6909471937156501e-02
18006 1.6909432612631298e-02
18133 1.6909394078018000e-02
18260 1.6909356611752999e-02
18388 1.6909319887359098e-02
18517 1.6909283890767499e-02
18648 1.6909248339018301e-02
18779 1.6909213758728701e-02
18911 1.6909179859405699e-02
19043 1.6909146874820299e-02
19177 1.6909114286656601e-02
19312 1.6909082335849999e-02
19448 1.6909051006739100e-02
19584 1.6909020505917902e-02
19722 1.6908990373332700e-02
19860 1.6908961028424600e-02
20000 1.6908932035115100e-02


==> data/example_II_2a/trimmed_log_history_error_128N_fix_100k.csv <==
Epoch Relative_Error
1 2.0910081197967900e-02
2 2.0722941280959400e-02
3 2.0585357848506299e-02
4 2.0558699927202599e-02
5 2.0617150667795601e-02
6 2.0667667545682101e-02
7 2.0646864509911399e-02
8 2.0580996949534601e-02
9 2.0528643966130699e-02
10 2.0515952645314400e-02
11 2.0531142267165799e-02
12 2.0548610896004401e-02
13 2.0549399781109201e-02
14 2.0529184174707001e-02
15 2.0496778500072001e-02
16 2.0467285773488799e-02
17 2.0452729039779599e-02
18 2.0453794697407400e-02
19 2.0458768844199900e-02
20 2.0453461518841799e-02
21 2.0434344467159100e-02
22 2.0410456984816101e-02
23 2.0392922154205202e-02
24 2.0385166121931701e-02
25 2.0382314580405601e-02
26 2.0376971180806801e-02
27 2.0365040299135100e-02
28 2.0347938722170798e-02
29 2.0330795739946800e-02
30 2.0318235717417900e-02
31 2.0310611604054798e-02
32 2.0303829676492399e-02
33 2.0293424453312298e-02
34 2.0278955826192300e-02
35 2.0263909023719599e-02
36 2.0251649200780299e-02
37 2.0242312109201001e-02
38 2.0233384604108701e-02
39 2.0222468815865102e-02
40 2.0209351707685098e-02
41 2.0195857541577700e-02
42 2.0183934427714500e-02
43 2.0173773055527498e-02
44 2.0163763555070199e-02
46 2.0139710765881700e-02
47 2.0127289610206399e-02
48 2.0116064005927001e-02
49 2.0105598912944202e-02
50 2.0094772522853299e-02
51 2.0083052265195502e-02
52 2.0070948028893001e-02
54 2.0048434686105801e-02
55 2.0037685352048300e-02
56 2.0026444387084799e-02
57 2.0014775567097898e-02
59 1.9992236274184300e-02
60 1.9981439188569001e-02
62 1.9959122832452700e-02
63 1.9947840920300400e-02
64 1.9936864095050199e-02
66 1.9915249157690201e-02
67 1.9904212546610001e-02
69 1.9882372641883299e-02
71 1.9861005167152800e-02
72 1.9850205121148899e-02
74 1.9828815819703700e-02
76 1.9807767482396300e-02
78 1.9786669413930300e-02
79 1.9776262562673501e-02
81 1.9755574936129301e-02
83 1.9734948955652001e-02
85 1.9714609088188399e-02
87 1.9694352865836800e-02
89 1.9674333082543599e-02
91 1.9654460145973801e-02
93 1.9634772134441598e-02
95 1.9615271342479399e-02
98 1.9586340956304699e-02
100 1.9567273237707201e-02
101 1.9557805243875698e-02
102 1.9548389955378699e-02
104 1.9529683182910800e-02
105 1.9520391925126900e-02
106 1.9511150510722101e-02
107 1.9501954780327301e-02
108 1.9492798638182599e-02
110 1.9474617063332200e-02
111 1.9465595669781201e-02
112 1.9456615313102998e-02
114 1.9438781856856800e-02
115 1.9429932702574600e-02
116 1.9421125322136100e-02
118 1.9403636261899102e-02
119 1.9394957525407600e-02
120 1.9386320522672099e-02
122 1.9369170665684499e-02
123 1.9360659886431399e-02
125 1.9343761739135198e-02
126 1.9335374572844299e-02
128 1.9318724806023899e-02
129 1.9310460466107002e-02
130 1.9302236900931299e-02
132 1.9285911705129100e-02
134 1.9269745946859800e-02
135 1.9261723072912899e-02
137 1.9245794975648101e-02
138 1.9237889670412699e-02
140 1.9222195815018200e-02
141 1.9214406545804901e-02
143 1.9198943121272401e-02
145 1.9183631130256899e-02
146 1.9176031594270299e-02
148 1.9160944287270200e-02
150 1.9146004692414200e-02
152 1.9131211235991801e-02
153 1.9123868803902599e-02
155 1.9109291660975601e-02
157 1.9094856688894501e-02
159 1.9080562410718000e-02
161 1.9066407207542501e-02
163 1.9052389569069701e-02
164 1.9045431853036698e-02
166 1.9031617686751399e-02
168 1.9017937227325601e-02
170 1.9004388998063199e-02
172 1.8990971495653701e-02
174 1.8977683216005899e-02
176 1.8964522703017999e-02
178 1.8951488483712101e-02
180 1.8938579122733799e-02
183 1.8919446037628799e-02
185 1.8906842560539299e-02
187 1.8894358984251899e-02
189 1.8881993919402901e-02
191 1.8869746003685701e-02
193 1.8857613884713000e-02
196 1.8839629896586500e-02
198 1.8827781444897902e-02
200 1.8816044173907500e-02
203 1.8798643922589599e-02
205 1.8787179014401498e-02
207 1.8775820856863100e-02
210 1.8758981087474799e-02
212 1.8747884451425501e-02
215 1.8731431325342399e-02
217 1.8720588746013300e-02
220 1.8704511240147700e-02
222 1.8693915483309401e-02
225 1.8678202914557299e-02
227 1.8667846970613099e-02
230 1.8652488991042802e-02
233 1.8637338934015799e-02
235 1.8627352658191099e-02
238 1.8612541308609901e-02
241 1.8597928594704299e-02
244 1.8583511157075398e-02
247 1.8569285699856199e-02
249 1.8559907118934599e-02
252 1.8545994478919699e-02
255 1.8532265339670801e-02
258 1.8518716633578299e-02
261 1.8505345353053999e-02
264 1.8492148547101701e-02
267 1.8479123322427099e-02
270 1.8466266842170901e-02
274 1.8449382558630600e-02
277 1.8436909087033000e-02
280 1.8424595291087600e-02
283 1.8412438563300999e-02
287 1.8396469506313400e-02
290 1.8384669406590601e-02
293 1.8373018036752401e-02
297 1.8357710094510201e-02
300 1.8346396510606201e-02
304 1.8331530534192099e-02
307 1.8320542245142599e-02
311 1.8306101945592401e-02
314 1.8295427004164099e-02
318 1.8281396800320100e-02
322 1.8267594201068601e-02
326 1.8254014458285200e-02
329 1.8243973111044500e-02
333 1.8230772293332299e-02
337 1.8217781869985499e-02
341 1.8204997515347300e-02
345 1.8192415008448801e-02
349 1.8180030231230201e-02
353 1.8167839164464902e-02
357 1.8155837886013000e-02
361 1.8144022566127599e-02
365 1.8132389467932400e-02
370 1.8118098792876298e-02
374 1.8106862481898099e-02
378 1.8095796844410698e-02
383 1.8082199669554200e-02
387 1.8071505818170502e-02
392 1.8058363109763800e-02
396 1.8048024824675699e-02
401 1.8035316833393801e-02
406 1.8022842190613300e-02
410 1.8013026705879301e-02
415 1.8000958034986799e-02
420 1.7989107374583001e-02
425 1.7977469536366600e-02
430 1.7966039477002000e-02
435 1.7954812294327101e-02
440 1.7943783220333499e-02
445 1.7932947619064402e-02
450 1.7922300982510801e-02
455 1.7911838924155200e-02
461 1.7899522098554499e-02
466 1.7889451257636000e-02
471 1.7879551744364001e-02
477 1.7867892984044800e-02
482 1.7858356778602300e-02
488 1.7847123135263598e-02
494 1.7836112540118500e-02
499 1.7827103104754799e-02
505 1.7816486024982800e-02
511 1.7806075522148399e-02
517 1.7795866128813200e-02
523 1.7785852547657001e-02
529 1.7776029644997700e-02
535 1.7766392446473100e-02
542 1.7755377331691299e-02
548 1.7746126145981801e-02
554 1.7737045894439099e-02
561 1.7726662486019899e-02
567 1.7717937774455000e-02
574 1.7707957777835300e-02
581 1.7698185934013601e-02
587 1.7689971137054099e-02
594 1.7680569933034400e-02
601 1.7671360106902699e-02
608 1.7662336174689500e-02
615 1.7653492840716600e-02
622 1.7644824990855401e-02
629 1.7636327684885999e-02
637 1.7626819193188099e-02
644 1.7618671474452199e-02
652 1.7609550663929000e-02
659 1.7601732165670202e-02
667 1.7592976596174700e-02
675 1.7584407193265601e-02
683 1.7576018248487198e-02
691 1.7567804266743502e-02
699 1.7559759959548501e-02
707 1.7551880235266999e-02
715 1.7544160190358701e-02
723 1.7536595104262399e-02
732 1.7528263950222701e-02
740 1.7521013257526901e-02
749 1.7513024911052999e-02
758 1.7505209635536801e-02
766 1.7498403549606099e-02
775 1.7490900301315102e-02
784 1.7483554771452501e-02
793 1.7476362052663199e-02
803 1.7468543639071500e-02
812 1.7461658267091600e-02
821 1.7454911640115499e-02
831 1.7447573053464300e-02
841 1.7440395138971700e-02
850 1.7434068047844201e-02
860 1.7427181133383301e-02
870 1.7420440269681699e-02
880 1.7413840819875799e-02
891 1.7406739457046301e-02
901 1.7400422720266300e-02
912 1.7393622241824100e-02
922 1.7387570237699400e-02
933 1.7381051698438500e-02
944 1.7374673806194299e-02
955 1.7368431993376801e-02
966 1.7362321888530999e-02
977 1.7356339303786800e-02
988 1.7350480227581601e-02
1000 1.7344224853279602e-02
1012 1.7338107111338201e-02
1023 1.7332616182561499e-02
1035 1.7326749640081102e-02
1047 1.7321007958712199e-02
1060 1.7314924057179899e-02
1072 1.7309429813926799e-02
1084 1.7304048598508402e-02
1097 1.7298342425176600e-02
1110 1.7292760505470701e-02
1123 1.7287298752705401e-02
1136 1.7281953258748501e-02
1149 1.7276720285059201e-02
1162 1.7271596259759599e-02
1176 1.7266346603098202e-02
1190 1.7262395069587599e-02
1203 1.7264759859732699e-02
1217 1.7251625212617399e-02
1232 1.7246901830745499e-02
1246 1.7241926094534701e-02
1260 1.7237737956955400e-02
1275 1.7240432710111098e-02
1290 1.7228226003046299e-02
1305 1.7223603361597600e-02
1320 1.7236164840892899e-02
1335 1.7216842873078300e-02
1351 1.7212079269290598e-02
1367 1.7207105755683700e-02
1383 1.7206648442896100e-02
1399 1.7198024840399000e-02
1415 1.7206639588933498e-02
1431 1.7189876285674800e-02
1448 1.7191187892873400e-02
1465 1.7181864774221501e-02
1482 1.7189517552304301e-02
1499 1.7174557042691600e-02
1517 1.7182350156425299e-02
1534 1.7169274599378000e-02
1552 1.7165367102370800e-02
1570 1.7167712640725499e-02
1589 1.7161569194827399e-02
1607 1.7156017691410098e-02
1626 1.7153579317371700e-02
1645 1.7151249944654799e-02
1664 1.7147555444667301e-02
1683 1.7143887034294099e-02
1703 1.7140637955864398e-02
1723 1.7137589314394401e-02
1743 1.7134549999812100e-02
1763 1.7131505467870900e-02
1783 1.7128507773049299e-02
1804 1.7125448790956600e-02
1825 1.7122472361295601e-02
1846 1.7119570847020999e-02
1868 1.7116605528110701e-02
1890 1.7113711373288300e-02
1912 1.7110885786298501e-02
1934 1.7108126321762000e-02
1956 1.7105430621879601e-02
1979 1.7102678113768598e-02
2002 1.7099990316652700e-02
2026 1.7097252075338298e-02
2049 1.7094689216547301e-02
2073 1.7092076524474999e-02
2097 1.7089524435473999e-02
2121 1.7087030729096900e-02
2146 1.7084492928644002e-02
2171 1.7082013918317599e-02
2196 1.7079591553517699e-02
2222 1.7077130181440098e-02
2248 1.7074725679532901e-02
2274 1.7072375973933400e-02
2300 1.7070079097120099e-02
2327 1.7067747785987301e-02
2354 1.7065469434566102e-02
2382 1.7063160613907599e-02
2409 1.7060984385559801e-02
2437 1.7058777699950699e-02
2466 1.7056544118562601e-02
2495 1.7054361472249601e-02
2524 1.7052227947135901e-02
2553 1.7050141813420999e-02
2583 1.7048031872528100e-02
2613 1.7045969166280501e-02
2643 1.7043952052258199e-02
2674 1.7041913940507501e-02
2705 1.7039921203840801e-02
2736 1.7037972282703599e-02
2768 1.7036004879092501e-02
2801 1.7034021593677499e-02
2833 1.7032141111275701e-02
2866 1.7030244397994099e-02
2899 1.7028389420670299e-02
2933 1.7026520409673299e-02
2967 1.7024692766530399e-02
3002 1.7022853118480299e-02
3037 1.7021054400295700e-02
3072 1.7019295244297499e-02
3108 1.7017525725922401e-02
3144 1.7015795329642199e-02
3181 1.7014056280291200e-02
3218 1.7012355862778501e-02
3255 1.7010692807828801e-02
3293 1.7009022425413401e-02
3331 1.7007388925087599e-02
3370 1.7005749538564902e-02
3409 1.7004146514898601e-02
3449 1.7002538933300101e-02
3489 1.7000967163575700e-02
3530 1.6999392060502501e-02
3571 1.6997852190474502e-02
3612 1.6996346424286799e-02
3654 1.6994838166962199e-02
3697 1.6993328748069400e-02
3740 1.6991853362650300e-02
3783 1.6990410930107201e-02
3827 1.6988967986029099e-02
3872 1.6987525712876001e-02
3917 1.6986116207701199e-02
3963 1.6984708176674801e-02
4009 1.6983332253210900e-02
4055 1.6981987430987701e-02
4103 1.6980616256360201e-02
4150 1.6979304437844900e-02
4199 1.6977968215112400e-02
4248 1.6976663061427599e-02
4297 1.6975388004199600e-02
4347 1.6974116982813901e-02
4398 1.6972850845260599e-02
4449 1.6971614355720602e-02
4501 1.6970383197411398e-02
4553 1.6969180974142500e-02
4606 1.6967984482549700e-02
4660 1.6966794440480298e-02
4714 1.6965632784378300e-02
4769 1.6964477889514201e-02
4824 1.6963350644463401e-02
4880 1.6962230431905399e-02
4937 1.6961117861232500e-02
4995 1.6960013505453800e-02
5053 1.6958936254830900e-02
5111 1.6957885270567200e-02
5171 1.6956824826626100e-02
5231 1.6955790776668402e-02
5292 1.6954765704033901e-02
5354 1.6953750064701598e-02
5416 1.6952760051211001e-02
5479 1.6951779501438301e-02
5543 1.6950808814414499e-02
5607 1.6949862955803401e-02
5672 1.6948926938174999e-02
5738 1.6948001111401399e-02
5805 1.6947085807105799e-02
5873 1.6946181334057099e-02
5941 1.6945300754842699e-02
6010 1.6944430877934801e-02
6080 1.6943571969536199e-02
6151 1.6942724275044799e-02
6223 1.6941888023130201e-02
6295 1.6941074566016099e-02
6368 1.6940272334935100e-02
6442 1.6939481522485100e-02
6517 1.6938702303419800e-02
6593 1.6937934834402299e-02
6670 1.6937179257578198e-02
6748 1.6936435695592000e-02
6826 1.6935713387159899e-02
6906 1.6934993908966099e-02
6986 1.6934295340409300e-02
7067 1.6933608639675898e-02
7149 1.6932933875257000e-02
7233 1.6932263239515698e-02
7317 1.6931612738670099e-02
7402 1.6930974296867799e-02
7488 1.6930347933879299e-02
7575 1.6929733655777900e-02
7663 1.6929131456856299e-02
7753 1.6928534795943102e-02
7843 1.6927956904457100e-02
7934 1.6927391009553899e-02
8026 1.6926837065514101e-02
8120 1.6926289283338100e-02
8214 1.6925759250868599e-02
8310 1.6925235608977799e-02
8407 1.6924723994240699e-02
8504 1.6924229318781299e-02
8603 1.6923741276065999e-02
8704 1.6923260256480100e-02
8805 1.6922795660012500e-02
8907 1.6922342510378101e-02
9011 1.6921896461002301e-02
9116 1.6921461881058902e-02
9222 1.6921038610547699e-02
9329 1.6920626490498400e-02
9438 1.6920221707655000e-02
9548 1.6919828001716399e-02
9659 1.6919445189207700e-02
9771 1.6919073081937502e-02
9885 1.6918708348405601e-02
10000 1.6918354173982499e-02
10116 1.6918010351325400e-02
10234 1.6917673876499398e-02
10353 1.6917347552021900e-02
10474 1.6917028575494399e-02
10596 1.6916719512527101e-02
10719 1.6916420136090300e-02
10844 1.6916127923653199e-02
10970 1.6915845122492501e-02
11098 1.6915569385481600e-02
11227 1.6915302760247702e-02
11357 1.6915045001494801e-02
11490 1.6914792149532499e-02
11623 1.6914549780443100e-02
11758 1.6914314001031099e-02
11895 1.6914084786594400e-02
12034 1.6913862100724299e-02
12174 1.6913647395951099e-02
12316 1.6913438983254200e-02
12459 1.6913238175208300e-02
12604 1.6913043407804002e-02
12751 1.6912854606905701e-02
12899 1.6912672892585901e-02
13049 1.6912496867576000e-02
13201 1.6912326442704202e-02
13355 1.6912161523837201e-02
13510 1.6912003008116201e-02
13667 1.6911849695450100e-02
13826 1.6911701481609202e-02
13987 1.6911558257529300e-02
14150 1.6911419906302801e-02
14315 1.6911286313076101e-02
14481 1.6911158111704301e-02
14650 1.6911033635043999e-02
14820 1.6910914237215701e-02
14993 1.6910798389401901e-02
15167 1.6910687308827499e-02
15344 1.6910579592932001e-02
15522 1.6910476333614002e-02
15703 1.6910376249484799e-02
15886 1.6910279806117399e-02
16071 1.6910186880132700e-02
16258 1.6910097349009601e-02
16447 1.6910011090022600e-02
16638 1.6909927983988101e-02
16832 1.6909847508172499e-02
17028 1.6909769991005501e-02
17226 1.6909695314477200e-02
17426 1.6909623366377999e-02
17629 1.6909553699742501e-02
17834 1.6909486574622001e-02
18042 1.6909421577607400e-02
18252 1.6909358940347799e-02
18464 1.6909298559522199e-02
18679 1.6909240070250700e-02
18897 1.6909183411775601e-02
19116 1.6909129011593499e-02
19339 1.6909076048654301e-02
19564 1.6909024940775601e-02
19792 1.6908975391586999e-02
20022 1.6908927548541001e-02
20255 1.6908881135202902e-02
20491 1.6908836103772199e-02
20729 1.6908792578531600e-02
20970 1.6908750319977500e-02
21215 1.6908709113470002e-02
21461 1.6908669409061699e-02
21711 1.6908630669771399e-02
21964 1.6908593015960802e-02
22219 1.6908556544965599e-02
22478 1.6908520933936199e-02
22740 1.6908486293215699e-02
23004 1.6908452705397502e-02
23272 1.6908419884584299e-02
23543 1.6908387927914600e-02
23817 1.6908356802378802e-02
24094 1.6908326476765101e-02
24374 1.6908296925520299e-02
24658 1.6908268019756600e-02
24945 1.6908239839742500e-02
25235 1.6908212362891601e-02
25529 1.6908185474324398e-02
25826 1.6908159247488400e-02
26127 1.6908133579354601e-02
26431 1.6908108537730601e-02
26738 1.6908084103268800e-02
27050 1.6908060106947100e-02
27364 1.6908036766600101e-02
27683 1.6908013844924300e-02
28005 1.6907991479311699e-02
28331 1.6907969586319700e-02
28661 1.6907948157756598e-02
28994 1.6907927252765100e-02
29332 1.6907906731851101e-02
29673 1.6907886716246601e-02
30018 1.6907867133174301e-02
30368 1.6907847925430802e-02
30721 1.6907829196200999e-02
31079 1.6907810833818000e-02
31440 1.6907792933990199e-02
31806 1.6907775394198400e-02
32176 1.6907758258340601e-02
32551 1.6907741477782200e-02
32930 1.6907725095658299e-02
33313 1.6907709103066999e-02
33701 1.6907693459202799e-02
34093 1.6907678197987299e-02
34490 1.6907663280155999e-02
34891 1.6907648740163501e-02
35297 1.6907634537142498e-02
35708 1.6907620669889999e-02
36123 1.6907607169494101e-02
36544 1.6907593968006600e-02
36969 1.6907581125854800e-02
37399 1.6907568610698299e-02
37835 1.6907556392933999e-02
38275 1.6907544521425399e-02
38720 1.6907532969261101e-02
39171 1.6907521707869501e-02
39627 1.6907510760187199e-02
40088 1.6907500122511000e-02
40555 1.6907489769631700e-02
41027 1.6907479721207701e-02
41504 1.6907469974375401e-02
41987 1.6907460502978498e-02
42476 1.6907451308271201e-02
42970 1.6907442402787898e-02
43470 1.6907433767783701e-02
43976 1.6907425397703301e-02
44488 1.6907417290411401e-02
45006 1.6907409443757300e-02
45529 1.6907401867089299e-02
46059 1.6907394529450202e-02
46595 1.6907387440736599e-02
47138 1.6907380584185401e-02
47686 1.6907373982346100e-02
48241 1.6907367604460901e-02
48803 1.6907361450092799e-02
49370 1.6907355536162599e-02
49945 1.6907349825263800e-02
50526 1.6907344337043301e-02
51114 1.6907339054941101e-02
51709 1.6907333976231401e-02
52311 1.6907329096919100e-02
52920 1.6907324414504502e-02
53536 1.6907319922312199e-02
54159 1.6907315616159400e-02
54789 1.6907311493810799e-02
55427 1.6907307542786101e-02
56072 1.6907303765581499e-02
56724 1.6907300158378300e-02
57384 1.6907296710459901e-02
58052 1.6907293418314099e-02
58728 1.6907290278582399e-02
59411 1.6907287291149799e-02
60103 1.6907284440464701e-02
60802 1.6907281733697200e-02
61510 1.6907279160272400e-02
62226 1.6907276716743601e-02
62950 1.6907274401880001e-02
63682 1.6907272207192601e-02
64424 1.6907270125580499e-02
65173 1.6907268162162401e-02
65932 1.6907266305715499e-02
66699 1.6907264552969301e-02
67475 1.6907262901899200e-02
68261 1.6907261346489601e-02
69055 1.6907259886145901e-02
69859 1.6907258513238200e-02
70672 1.6907257224630001e-02
71494 1.6907256019865102e-02
72326 1.6907254892866201e-02
73168 1.6907253839051398e-02
74020 1.6907252858597201e-02
74881 1.6907251943857900e-02
75753 1.6907251095612100e-02
76634 1.6907250307364501e-02
77526 1.6907249579383499e-02
78428 1.6907248906485199e-02
79341 1.6907248285115299e-02
80264 1.6907247715384901e-02
81198 1.6907247191554300e-02
82143 1.6907246712818201e-02
83099 1.6907246275879199e-02
84067 1.6907245878417600e-02
85045 1.6907245519520799e-02
86035 1.6907245193610001e-02
87036 1.6907244902161399e-02
88049 1.6907244640918900e-02
89074 1.6907244408072900e-02
90110 1.6907244202016700e-02
91159 1.6907244020407702e-02
92220 1.6907243863859299e-02
93293 1.6907243728890100e-02
94379 1.6907243612620401e-02
95477 1.6907243515092599e-02
96588 1.6907243435098699e-02
97712 1.6907243369782301e-02
98850 1.6907243319185600e-02
100000 1.6907243281778700e-02


==> data/example_II_2a/trimmed_log_history_error_256N_fix.csv <==
Epoch Relative_Error
1 1.1868352774064700e-02
2 1.1750433689340100e-02
3 1.1649410173589300e-02
4 1.1608456260576000e-02
5 1.1630170283104800e-02
6 1.1675430418608201e-02
7 1.1693431605573200e-02
8 1.1668704969542301e-02
9 1.1626941584465400e-02
10 1.1599034440986001e-02
11 1.1595417193162901e-02
12 1.1607759750492100e-02
13 1.1621543833547699e-02
14 1.1625878766556500e-02
15 1.1617501715203499e-02
16 1.1600399476447700e-02
17 1.1582754914290699e-02
18 1.1572388538179299e-02
19 1.1572162530682601e-02
20 1.1577903375774801e-02
21 1.1581328368952900e-02
22 1.1576766295919199e-02
23 1.1565628857848800e-02
24 1.1554167690837801e-02
25 1.1547540677566101e-02
26 1.1546261071078900e-02
27 1.1547058644436101e-02
28 1.1545999767043800e-02
30 1.1533405389016200e-02
31 1.1525542368763200e-02
33 1.1517544190176201e-02
34 1.1515984706643299e-02
36 1.1507381276001099e-02
38 1.1494992900264100e-02
39 1.1491005174355300e-02
41 1.1484603357036900e-02
43 1.1474301571757901e-02
45 1.1464157212762900e-02
48 1.1451892031425300e-02
50 1.1441444151831600e-02
52 1.1432555255192701e-02
55 1.1418492809065300e-02
57 1.1408789862223500e-02
60 1.1394942501379800e-02
63 1.1380379330393700e-02
66 1.1366120505725800e-02
69 1.1351653634289799e-02
72 1.1337165315487700e-02
76 1.1317906413263201e-02
79 1.1303337979367801e-02
83 1.1284002906983399e-02
87 1.1264708326900699e-02
91 1.1245436072466501e-02
95 1.1226210081708999e-02
100 1.1202293996872600e-02
102 1.1192765107674099e-02
105 1.1178521415726500e-02
107 1.1169056162120499e-02
110 1.1154915851605799e-02
112 1.1145523207405601e-02
115 1.1131497180768600e-02
118 1.1117542042391199e-02
120 1.1108282726625901e-02
123 1.1094457860481501e-02
126 1.1080714677941399e-02
129 1.1067055947393200e-02
132 1.1053482559051100e-02
135 1.1039997110468300e-02
138 1.1026601472002901e-02
142 1.1008882152383199e-02
145 1.0995700578878701e-02
148 1.0982612711813900e-02
152 1.0965309506935099e-02
156 1.0948176077687700e-02
159 1.0935438191735900e-02
163 1.0918604631697800e-02
167 1.0901943384191100e-02
171 1.0885454752768999e-02
175 1.0869138744753900e-02
179 1.0852995130014600e-02
183 1.0837023446213600e-02
187 1.0821223037951499e-02
192 1.0801712091987100e-02
196 1.0786293765095101e-02
201 1.0767256986455399e-02
206 1.0748480215265900e-02
210 1.0733644156659200e-02
215 1.0715328305544300e-02
221 1.0693681367302300e-02
226 1.0675915167943100e-02
231 1.0658393474377499e-02
236 1.0641112816066001e-02
242 1.0620689211740000e-02
248 1.0600601405075400e-02
254 1.0580843126900399e-02
260 1.0561408078410800e-02
266 1.0542289955859201e-02
272 1.0523482475373099e-02
278 1.0504979390526600e-02
285 1.0483768923420300e-02
292 1.0462954633405500e-02
298 1.0445421884431500e-02
305 1.0425318105968700e-02
313 1.0402794042460301e-02
320 1.0383470569367200e-02
327 1.0364497259596799e-02
335 1.0343231206367400e-02
343 1.0322398741508801e-02
351 1.0301987702157900e-02
359 1.0281986286011600e-02
368 1.0259960081319099e-02
376 1.0240791552611501e-02
385 1.0219674707583700e-02
394 1.0199017786048099e-02
404 1.0176587824662200e-02
413 1.0156855874828700e-02
423 1.0135420527869100e-02
433 1.0114483248436499e-02
443 1.0094027436143500e-02
453 1.0074037167190800e-02
464 1.0052567362083400e-02
475 1.0031622931743599e-02
486 1.0011185278821199e-02
498 9.9894467816444999e-03
509 9.9700122631373005e-03
521 9.9493286200716992e-03
534 9.9275083317119008e-03
546 9.9078879735749002e-03
559 9.8871759142535008e-03
572 9.8670075867066005e-03
586 9.8458720797534004e-03
599 9.8267677239287001e-03
614 9.8053231734311994e-03
628 9.7858642857396993e-03
643 9.7655868184851006e-03
658 9.7458765160863998e-03
673 9.7267102581963995e-03
689 9.7068412752536002e-03
705 9.6875413064984005e-03
722 9.6676320661106003e-03
739 9.6483116146616997e-03
756 9.6295546722076995e-03
774 9.6102821044667993e-03
792 9.5915878903881993e-03
811 9.5724548175510002e-03
830 9.5539103726184002e-03
850 9.5349971057386001e-03
870 9.5166784588529008e-03
890 9.4989275308184993e-03
911 9.4808724110988993e-03
933 9.4625690032340993e-03
955 9.4448621120962004e-03
977 9.4277239317311998e-03
1000 9.4103865219805002e-03
1024 9.3928974149949992e-03
1048 9.3759939001808006e-03
1072 9.3596481193138001e-03
1097 9.3431862071834994e-03
1123 9.3266480373547008e-03
1150 9.3100713250258999e-03
1177 9.2940733493328993e-03
1205 9.2780637088383001e-03
1233 9.2626161714536998e-03
1262 9.2471799329697998e-03
1292 9.2317839797252995e-03
1322 9.2169408756077997e-03
1353 9.2021542860370002e-03
1385 9.1874484216251003e-03
1417 9.1732800491783999e-03
1451 9.1587844301218007e-03
1485 9.1448339593930995e-03
1520 9.1310124796193000e-03
1556 9.1173365981159996e-03
1592 9.1041796669940993e-03
1630 9.0908245052774995e-03
1668 9.0779869678804005e-03
1707 9.0653205316374996e-03
1748 9.0525298661943993e-03
1789 9.0402478138544001e-03
1831 9.0281640948021002e-03
1874 9.0162855163312006e-03
1918 9.0046178095716002e-03
1963 8.9933445352256003e-03
2009 8.9889146391811999e-03
2057 8.9740095921274996e-03
2105 8.9637643424289003e-03
2154 8.9540764014366999e-03
2205 8.9443610064074992e-03
2257 8.9348833051309997e-03
2310 8.9256722920493994e-03
2364 8.9167251765553002e-03
2420 8.9078802601423000e-03
2477 8.8992994923517005e-03
2535 8.8909749559169995e-03
2595 8.8827650658826994e-03
2656 8.8748078827227996e-03
2719 8.8669731093352997e-03
2783 8.8593847356585008e-03
2848 8.8520333944997996e-03
2915 8.8448046011944999e-03
2984 8.8377040098641998e-03
3054 8.8308320263423001e-03
3126 8.8240874506448994e-03
3199 8.8175608171510000e-03
3275 8.8110758034457993e-03
3352 8.8048050663728002e-03
3430 8.7987387136110994e-03
3511 8.7927221228327000e-03
3594 8.7868351385024992e-03
3678 8.7811437239491991e-03
3765 8.7755117971515997e-03
3854 8.7700076184086002e-03
3944 8.7646875838250007e-03
4037 8.7594318990050993e-03
4132 8.7542991127232996e-03
4229 8.7492871157036998e-03
4329 8.7443452875739999e-03
4431 8.7395237337632992e-03
4535 8.7348196200714000e-03
4642 8.7301877063800000e-03
4751 8.7256710205274000e-03
4863 8.7212275087336002e-03
4977 8.7168960611682996e-03
5094 8.7126376252193993e-03
5214 8.7084532738064997e-03
5337 8.7043437270069007e-03
5462 8.7003407222086999e-03
5591 8.6963803667896005e-03
5722 8.6925240459898006e-03
5857 8.6887125547458997e-03
5995 8.6849753933117002e-03
6136 8.6813118230311005e-03
6280 8.6777209674155000e-03
6428 8.6741783787762008e-03
6579 8.6707082710952999e-03
6734 8.6672877032534998e-03
6893 8.6639178554047992e-03
7055 8.6606195839590006e-03
7221 8.6573720273743007e-03
7391 8.6541757303341005e-03
7565 8.6510310174052994e-03
7743 8.6479380534138003e-03
7925 8.6448968344530995e-03
8111 8.6419072338437004e-03
8302 8.6389538074259000e-03
8498 8.6360379244114008e-03
8697 8.6331887843261006e-03
8902 8.6303635780467999e-03
9112 8.6275776796099993e-03
9326 8.6248442274425002e-03
9545 8.6221502272839992e-03
9770 8.6194843943178008e-03
10000 8.6168594745926006e-03
10070 8.6160797109452996e-03
10141 8.6152976177300000e-03
10212 8.6145242294253001e-03
10284 8.6137486659853008e-03
10356 8.6129817146756004e-03
10429 8.6122127376126005e-03
10502 8.6114522764432992e-03
10576 8.6106899296231002e-03
10650 8.6099360106326999e-03
10725 8.6091803370340995e-03
10801 8.6084230834514008e-03
10876 8.6076840219348003e-03
10953 8.6069335966740008e-03
11030 8.6061914632128995e-03
11107 8.6054574681436995e-03
11185 8.6047220786560005e-03
11264 8.6039854592763997e-03
11343 8.6032569380291007e-03
11423 8.6025272832077997e-03
11503 8.6018056237736999e-03
11584 8.6010829382829005e-03
11665 8.6003681378993002e-03
11747 8.5996524059463002e-03
11830 8.5989358702923003e-03
11913 8.5982271783832005e-03
11997 8.5975177763547000e-03
12081 8.5968160996255007e-03
12166 8.5961137998363003e-03
12251 8.5954191178516000e-03
12337 8.5947238945181005e-03
12424 8.5940282263479995e-03
12511 8.5933401403099994e-03
12599 8.5926516675640004e-03
12688 8.5919629672170008e-03
12777 8.5912817480985008e-03
12867 8.5906003537080996e-03
12957 8.5899263297652996e-03
13048 8.5892521837201002e-03
13140 8.5885780220083998e-03
13232 8.5879111550421997e-03
13325 8.5872443220924004e-03
13419 8.5865776346992998e-03
13513 8.5859181507143001e-03
13608 8.5852588539316998e-03
13704 8.5845998379047994e-03
13800 8.5839479486385008e-03
13897 8.5832963699264998e-03
13994 8.5826518055220000e-03
14093 8.5820010733113003e-03
14192 8.5813573830573996e-03
14291 8.5807206186624008e-03
14392 8.5800780041700008e-03
14493 8.5794423539507000e-03
14595 8.5788073281262006e-03
14697 8.5781791619783006e-03
14801 8.5775456011086999e-03
14905 8.5769188988804000e-03
15009 8.5762989468996000e-03
15115 8.5756738913860004e-03
15221 8.5750556072668998e-03
15328 8.5744382186826000e-03
15436 8.5738218305839997e-03
15544 8.5732120765592001e-03
15653 8.5726033179332004e-03
15763 8.5719956163719004e-03
15874 8.5713890435336997e-03
15986 8.5707836402677002e-03
16098 8.5701848017103992e-03
16211 8.5695871531227992e-03
16325 8.5689907541711997e-03
16440 8.5683956535905995e-03
16555 8.5678070055981992e-03
16671 8.5672196622438995e-03
16789 8.5666286930907998e-03
16906 8.5660490993417007e-03
17025 8.5654659917940006e-03
17145 8.5648843935023002e-03
17265 8.5643091225955995e-03
17387 8.5637306666426008e-03
17509 8.5631585037391992e-03
17632 8.5625879626221001e-03
17756 8.5620190583872002e-03
17880 8.5614563604074004e-03
18006 8.5608908240925995e-03
18133 8.5603270692679000e-03
18260 8.5597694874471001e-03
18388 8.5592136684877005e-03
18517 8.5586596512413002e-03
18648 8.5581032324002007e-03
18779 8.5575529723198006e-03
18911 8.5570046136571008e-03
19043 8.5564622796766993e-03
19177 8.5559177956409001e-03
19312 8.5553753237824007e-03
19448 8.5548348872021007e-03
19584 8.5543004252799995e-03
19722 8.5537641224405995e-03
19860 8.5532337729010005e-03
20000 8.5527017213137008e-03


==> data/example_II_2a/trimmed_log_history_error_256N_fix_100k.csv <==
Epoch Relative_Error
1 1.1868352774064700e-02
2 1.1750433689340100e-02
3 1.1649410173589300e-02
4 1.1608456260576000e-02
5 1.1630170283104800e-02
6 1.1675430418608201e-02
7 1.1693431605573200e-02
8 1.1668704969542301e-02
9 1.1626941584465400e-02
10 1.1599034440986001e-02
11 1.1595417193162901e-02
12 1.1607759750492100e-02
13 1.1621543833547699e-02
14 1.1625878766556500e-02
15 1.1617501715203499e-02
16 1.1600399476447700e-02
17 1.1582754914290699e-02
18 1.1572388538179299e-02
19 1.1572162530682601e-02
20 1.1577903375774801e-02
21 1.1581328368952900e-02
22 1.1576766295919199e-02
23 1.1565628857848800e-02
24 1.1554167690837801e-02
25 1.1547540677566101e-02
26 1.1546261071078900e-02
27 1.1547058644436101e-02
28 1.1545999767043800e-02
29 1.1541145729304000e-02
30 1.1533405389016200e-02
31 1.1525542368763200e-02
32 1.1520100835634201e-02
33 1.1517544190176201e-02
34 1.1515984706643299e-02
35 1.1512899137162700e-02
36 1.1507381276001099e-02
37 1.1500740283192101e-02
38 1.1494992900264100e-02
39 1.1491005174355300e-02
40 1.1488018335214401e-02
41 1.1484603357036900e-02
42 1.1479925462477600e-02
43 1.1474301571757901e-02
44 1.1468775473884600e-02
46 1.1460339350547501e-02
47 1.1456484496297100e-02
48 1.1451892031425300e-02
49 1.1446653231940900e-02
50 1.1441444151831600e-02
51 1.1436778780160200e-02
52 1.1432555255192701e-02
54 1.1423552281287100e-02
55 1.1418492809065300e-02
56 1.1413479766532800e-02
57 1.1408789862223500e-02
59 1.1399775423749500e-02
60 1.1394942501379800e-02
62 1.1385068007157800e-02
63 1.1380379330393700e-02
64 1.1375756346867700e-02
66 1.1366120505725800e-02
67 1.1361198083809500e-02
69 1.1351653634289799e-02
71 1.1342066711657200e-02
72 1.1337165315487700e-02
74 1.1327508834645700e-02
76 1.1317906413263201e-02
78 1.1308162247113600e-02
79 1.1303337979367801e-02
81 1.1293715730889499e-02
83 1.1284002906983399e-02
85 1.1274363210016300e-02
87 1.1264708326900699e-02
89 1.1255048318533601e-02
91 1.1245436072466501e-02
93 1.1235802915584301e-02
95 1.1226210081708999e-02
98 1.1211838919501499e-02
100 1.1202293996872600e-02
101 1.1197529070258000e-02
102 1.1192765107674099e-02
104 1.1183260249785099e-02
105 1.1178521415726500e-02
106 1.1173786693520600e-02
107 1.1169056162120499e-02
108 1.1164333606660099e-02
110 1.1154915851605799e-02
111 1.1150216288413299e-02
112 1.1145523207405601e-02
114 1.1136164318645799e-02
115 1.1131497180768600e-02
116 1.1126836890955500e-02
118 1.1117542042391199e-02
119 1.1112908400758299e-02
120 1.1108282726625901e-02
122 1.1099056687427500e-02
123 1.1094457860481501e-02
125 1.1085286814474900e-02
126 1.1080714677941399e-02
128 1.1071599505261201e-02
129 1.1067055947393200e-02
130 1.1062521656344000e-02
132 1.1053482559051100e-02
134 1.1044482482086200e-02
135 1.1039997110468300e-02
137 1.1031056711912200e-02
138 1.1026601472002901e-02
140 1.1017721283980601e-02
141 1.1013296617701800e-02
143 1.1004477899476299e-02
145 1.0995700578878701e-02
146 1.0991327546247700e-02
148 1.0982612711813900e-02
150 1.0973940020953600e-02
152 1.0965309506935099e-02
153 1.0961010180974900e-02
155 1.0952443465006300e-02
157 1.0943919396366800e-02
159 1.0935438191735900e-02
161 1.0926999888766000e-02
163 1.0918604631697800e-02
164 1.0914423142039000e-02
166 1.0906092516021300e-02
168 1.0897805034661199e-02
170 1.0889560719728899e-02
172 1.0881359570313401e-02
174 1.0873201569509199e-02
176 1.0865086692197001e-02
178 1.0857014892814900e-02
180 1.0848986112000200e-02
183 1.0837023446213600e-02
185 1.0829101878642200e-02
187 1.0821223037951499e-02
189 1.0813386804689301e-02
191 1.0805593066830601e-02
193 1.0797841694017899e-02
196 1.0786293765095101e-02
198 1.0778647685740800e-02
200 1.0771043457147999e-02
203 1.0759715227229200e-02
205 1.0752214898773300e-02
207 1.0744755823668500e-02
210 1.0733644156659200e-02
212 1.0726287397752301e-02
215 1.0715328305544300e-02
217 1.0708072644924099e-02
220 1.0697264247589299e-02
222 1.0690108402985401e-02
225 1.0679448737132601e-02
227 1.0672391379257500e-02
230 1.0661878417282901e-02
233 1.0651452483288300e-02
235 1.0644549834181701e-02
238 1.0634267253197100e-02
241 1.0624069660174500e-02
244 1.0613956274781801e-02
247 1.0603926319339600e-02
249 1.0597285644725200e-02
252 1.0587392993113100e-02
255 1.0577581674928600e-02
258 1.0567850903285200e-02
261 1.0558199885176700e-02
264 1.0548627837850700e-02
267 1.0539133972164700e-02
270 1.0529717505766600e-02
274 1.0517281265339601e-02
277 1.0508042362729600e-02
280 1.0498878267263900e-02
283 1.0489788208381199e-02
287 1.0477781977988199e-02
290 1.0468861707352801e-02
293 1.0460012945282600e-02
297 1.0448324538622300e-02
300 1.0439639728663399e-02
304 1.0428167250111800e-02
307 1.0419642400014500e-02
311 1.0408380580581101e-02
314 1.0400011775749000e-02
318 1.0388955448644800e-02
322 1.0378014274143300e-02
326 1.0367186623107200e-02
329 1.0359139418393700e-02
333 1.0348506587416000e-02
337 1.0337982922311599e-02
341 1.0327566879711699e-02
345 1.0317256939953700e-02
349 1.0307051604226500e-02
353 1.0296949399077800e-02
357 1.0286948869927001e-02
361 1.0277048585919799e-02
365 1.0267247139711499e-02
370 1.0255132211305400e-02
374 1.0245548113943501e-02
378 1.0236058427709400e-02
383 1.0224327082167800e-02
387 1.0215045041099500e-02
392 1.0203569200977600e-02
396 1.0194488378340799e-02
401 1.0183260159556000e-02
406 1.0172166206927900e-02
410 1.0163386170535400e-02
415 1.0152528140471500e-02
420 1.0141798060506701e-02
425 1.0131193767507001e-02
430 1.0120713136501199e-02
435 1.0110354087952200e-02
440 1.0100114586762800e-02
445 1.0089992636855800e-02
450 1.0079986287040699e-02
455 1.0070093622575400e-02
461 1.0058369857650100e-02
466 1.0048720762533599e-02
471 1.0039179492497300e-02
477 1.0027869832208200e-02
482 1.0018559655721701e-02
488 1.0007522388541501e-02
494 9.9966296628290000e-03
499 9.9876608120994994e-03
505 9.9770259554887997e-03
511 9.9665279913699993e-03
517 9.9561643433477998e-03
523 9.9459324973169005e-03
529 9.9358299995207996e-03
535 9.9258544577861992e-03
542 9.9143736656149006e-03
548 9.9046652475787006e-03
554 9.8950765707794992e-03
561 9.8840382364190002e-03
567 9.8747016380304996e-03
574 9.8639516874593994e-03
581 9.8533524329846994e-03
587 9.8443849484419997e-03
594 9.8340573999489995e-03
601 9.8238719133555003e-03
608 9.8138256183628002e-03
615 9.8039157215908009e-03
622 9.7941395072403993e-03
629 9.7844943260147997e-03
637 9.7736284079781004e-03
644 9.7642554156574992e-03
652 9.7536940855168994e-03
659 9.7445820886275999e-03
667 9.7343129033090996e-03
675 9.7241946739492005e-03
683 9.7142241455459993e-03
691 9.7043981606736995e-03
699 9.6947136475410995e-03
707 9.6851676235239006e-03
715 9.6757571889609009e-03
723 9.6664795237495008e-03
732 9.6561974433923992e-03
740 9.6471929064694002e-03
749 9.6372114359273998e-03
758 9.6273838998981003e-03
766 9.6187747400356006e-03
775 9.6092286023483995e-03
784 9.5998266715681003e-03
793 9.5905657698686000e-03
803 9.5804375385573001e-03
812 9.5714643551605000e-03
821 9.5626229037427991e-03
831 9.5529501529279005e-03
841 9.5434328186199003e-03
850 9.5349971057386001e-03
860 9.5257651754365007e-03
870 9.5166784588529008e-03
880 9.5077336473412006e-03
891 9.4980544280879996e-03
901 9.4893972853313992e-03
912 9.4800270855095996e-03
922 9.4716443344987997e-03
933 9.4625690032340993e-03
944 9.4536427736168008e-03
955 9.4448621120962004e-03
966 9.4362236023014991e-03
977 9.4277239317311998e-03
988 9.4193598931981998e-03
1000 9.4103865219805002e-03
1012 9.4015669560942993e-03
1023 9.3936142374395001e-03
1035 9.3850790028104005e-03
1047 9.3766868916853006e-03
1060 9.3677529647571995e-03
1072 9.3596481193138001e-03
1084 9.3516761548647995e-03
1097 9.3431862071834994e-03
1110 9.3348447340597992e-03
1123 9.3266480373547008e-03
1136 9.3185925381728003e-03
1149 9.3106747746927992e-03
1162 9.3028914007199995e-03
1176 9.2946558836881996e-03
1190 9.2865685560747993e-03
1203 9.2791882730027999e-03
1217 9.2713761671696995e-03
1232 9.2631585073327007e-03
1246 9.2556273568490006e-03
1260 9.2482267046371993e-03
1275 9.2404386128410992e-03
1290 9.2327928582167998e-03
1305 9.2252857647514008e-03
1320 9.2179137827425994e-03
1335 9.2106734844145007e-03
1351 9.2030919086590005e-03
1367 9.1956524962442995e-03
1383 9.1883514965945007e-03
1399 9.1811852837893008e-03
1415 9.1741503540170993e-03
1431 9.1672433259744994e-03
1448 9.1600410942779993e-03
1465 9.1529757719508997e-03
1482 9.1460437010728000e-03
1499 9.1392413516097008e-03
1517 9.1321764685388003e-03
1534 9.1256305833394002e-03
1552 9.1188299922236003e-03
1570 9.1121599013973004e-03
1589 9.1052569389009005e-03
1607 9.0988441865185003e-03
1626 9.0922054336576002e-03
1645 9.0856968178741997e-03
1664 9.0793147600503003e-03
1683 9.0730558021118006e-03
1703 9.0665967500675008e-03
1723 9.0602666505011000e-03
1743 9.0540618857862000e-03
1763 9.0479789671170999e-03
1783 9.0420145296139006e-03
1804 9.0358758371604994e-03
1825 9.0298605645143006e-03
1846 9.0239652228225001e-03
1868 9.0179141118150001e-03
1890 9.0119871955717992e-03
1912 9.0061808778374008e-03
1934 9.0004922011504007e-03
1956 9.0098484187421998e-03
1979 8.9903318453804001e-03
2002 8.9862469063162007e-03
2026 8.9797179703787998e-03
2049 8.9749927760388992e-03
2073 8.9704265981741006e-03
2097 8.9656385394752004e-03
2121 8.9607475763602007e-03
2146 8.9557101857892993e-03
2171 8.9508133828589999e-03
2196 8.9460448348241996e-03
2222 8.9412089397912994e-03
2248 8.9364902940742008e-03
2274 8.9318806018425009e-03
2300 8.9273768111102995e-03
2327 8.9228095148592007e-03
2354 8.9183502219446001e-03
2382 8.9138355111197994e-03
2409 8.9095842761348996e-03
2437 8.9052778939319992e-03
2466 8.9009236804092999e-03
2495 8.8966734686504005e-03
2524 8.8925235584985003e-03
2553 8.8884704186977994e-03
2583 8.8843757522597995e-03
2613 8.8803774642745009e-03
2643 8.8764721420806995e-03
2674 8.8725308541870995e-03
2705 8.8686819351164996e-03
2736 8.8649221112920007e-03
2768 8.8611311477403004e-03
2801 8.8573141983505008e-03
2833 8.8536993869553996e-03
2866 8.8500576050114001e-03
2899 8.8465000508089996e-03
2933 8.8429196437528005e-03
2967 8.8394223858652005e-03
3002 8.8359060059393004e-03
3037 8.8324715277869007e-03
3072 8.8291160259811995e-03
3108 8.8257441007769007e-03
3144 8.8224498731366008e-03
3181 8.8191421985570999e-03
3218 8.8159108174696993e-03
3255 8.8127530125571008e-03
3293 8.8095837150982004e-03
3331 8.8064866011182998e-03
3370 8.8033803612708999e-03
3409 8.8003448278252006e-03
3449 8.7973022817431999e-03
3489 8.7943288994076999e-03
3530 8.7913503842922992e-03
3571 8.7884394351860993e-03
3612 8.7855936415755995e-03
3654 8.7827436025478007e-03
3697 8.7798916078957994e-03
3740 8.7771039048066997e-03
3783 8.7743782128073006e-03
3827 8.7716510512946006e-03
3872 8.7689243907750000e-03
3917 8.7662586711061002e-03
3963 8.7635944473792998e-03
4009 8.7609894512115996e-03
4055 8.7584415837676996e-03
4103 8.7558416963709005e-03
4150 8.7533520709224006e-03
4199 8.7508135063728999e-03
4248 8.7483310730656003e-03
4297 8.7459027865309999e-03
4347 8.7434787960607996e-03
4398 8.7410603930361992e-03
4449 8.7386946699140999e-03
4501 8.7363348825362994e-03
4553 8.7340260765420008e-03
4606 8.7317234896643007e-03
4660 8.7294281772388998e-03
4714 8.7271822621945994e-03
4769 8.7249437518697997e-03
4824 8.7227529646144008e-03
4880 8.7205696738448992e-03
4937 8.7183947242935999e-03
4995 8.7162289204364002e-03
5053 8.7141091649429007e-03
5111 8.7120338599648000e-03
5171 8.7099321428295001e-03
5231 8.7078747606057008e-03
5292 8.7058269485632001e-03
5354 8.7037893226652001e-03
5416 8.7017942703752002e-03
5479 8.6998091539244992e-03
5543 8.6978344847932001e-03
5607 8.6959006608285996e-03
5672 8.6939769857927000e-03
5738 8.6920639145603995e-03
5805 8.6901618696581008e-03
5873 8.6882712366869001e-03
5941 8.6864193216085999e-03
6010 8.6845784027445999e-03
6080 8.6827488105517998e-03
6151 8.6809308512355993e-03
6223 8.6791248105967996e-03
6295 8.6773552594178998e-03
6368 8.6755971349069001e-03
6442 8.6738506702139003e-03
6517 8.6721160842252003e-03
6593 8.6703935721035002e-03
6670 8.6686833180485996e-03
6748 8.6669854780064004e-03
6826 8.6653213052776002e-03
6906 8.6636482654442997e-03
6986 8.6620083146867009e-03
7067 8.6603804430969000e-03
7149 8.6587647522332004e-03
7233 8.6571422093933998e-03
7317 8.6555515144638006e-03
7402 8.6539732187200999e-03
7488 8.6524073665213991e-03
7575 8.6508540048432000e-03
7663 8.6493131613787008e-03
7753 8.6477678455161994e-03
7843 8.6462523984585007e-03
7934 8.6447494884225005e-03
8026 8.6432590963874002e-03
8120 8.6417654752880008e-03
8214 8.6403003679122996e-03
8310 8.6388325687768996e-03
8407 8.6373777409033993e-03
8504 8.6359504166390998e-03
8603 8.6345210880754003e-03
8704 8.6330905120550003e-03
8805 8.6316869421250008e-03
8907 8.6302959994662004e-03
9011 8.6289043404878998e-03
9116 8.6275256306341998e-03
9222 8.6261597669871001e-03
9329 8.6248066405003009e-03
9438 8.6234538408286997e-03
9548 8.6221140129963004e-03
9659 8.6207870332747003e-03
9771 8.6194727706339000e-03
9885 8.6181596855923002e-03
10000 8.6168594745926006e-03
10116 8.6155720033451993e-03
10234 8.6142863300633001e-03
10353 8.6130135016628008e-03
10474 8.6117429648401005e-03
10596 8.6104853424555997e-03
10719 8.6092404773430008e-03
10844 8.6079983680649001e-03
10970 8.6067690383652001e-03
11098 8.6055428410677995e-03
11227 8.6043294363963001e-03
11357 8.6031286651643002e-03
11490 8.6019223558990998e-03
11623 8.6007377937656008e-03
11758 8.5995569803344000e-03
11895 8.5983802115704999e-03
12034 8.5972077661320007e-03
12174 8.5960480908165004e-03
12316 8.5948929626367999e-03
12459 8.5937505113456002e-03
12604 8.5926127829202992e-03
12751 8.5914799928183006e-03
12899 8.5903598554595006e-03
13049 8.5892448092964001e-03
13201 8.5881350496640994e-03
13355 8.5870307588301002e-03
13510 8.5859390845153000e-03
13667 8.5848529735323004e-03
13826 8.5837725976460003e-03
13987 8.5826980910060999e-03
14150 8.5816296074432002e-03
14315 8.5805672819797996e-03
14481 8.5795175099152004e-03
14650 8.5784677635775998e-03
14820 8.5774305931760001e-03
14993 8.5763938891329997e-03
15167 8.5753697482090999e-03
15344 8.5743464787594002e-03
15522 8.5733357463802003e-03
15703 8.5723262755242006e-03
15886 8.5713238586854999e-03
16071 8.5703285811885004e-03
16258 8.5693404807432993e-03
16447 8.5683596360582003e-03
16638 8.5673861064584998e-03
16832 8.5664149533559008e-03
17028 8.5654513725208995e-03
17226 8.5644954126813996e-03
17426 8.5635470749816003e-03
17629 8.5626017978972999e-03
17834 8.5616643798164995e-03
18042 8.5607303864996993e-03
18252 8.5598044267951000e-03
18464 8.5588865225861999e-03
18679 8.5579724723643998e-03
18897 8.5570624827367003e-03
19116 8.5561649131210993e-03
19339 8.5552675478182006e-03
19564 8.5543786528889006e-03
19792 8.5534943695599001e-03
20022 8.5300779341039006e-03
20255 8.5292096347249005e-03
20491 8.5409448155166004e-03
20729 8.5455019693111995e-03
20970 8.5472373491660997e-03
21215 8.5476276609693005e-03
21461 8.5473907133768005e-03
21711 8.5468634980020008e-03
21964 8.5462003104801003e-03
22219 8.5454746025155001e-03
22478 8.5447154464335998e-03
22740 8.5439411204902994e-03
23004 8.5431631570095992e-03
23272 8.5423800388063006e-03
23543 8.5415970751539002e-03
23817 8.5408161803970997e-03
24094 8.5400383903192992e-03
24374 8.5392642271052994e-03
24658 8.5384917529196004e-03
24945 8.5377242533342008e-03
25235 8.5369622896523997e-03
25529 8.5362036179115006e-03
25826 8.5354511980518001e-03
26127 8.5347027467614998e-03
26431 8.5339611737309008e-03
26738 8.5332266201876006e-03
27050 8.5324945646893004e-03
27364 8.5317722499540002e-03
27683 8.5310529445216006e-03
28005 8.5303414063186995e-03
28331 8.5296355218860004e-03
28661 8.5289355013903004e-03
28994 8.5282435365559000e-03
29332 8.5275556014987007e-03
29673 8.5268759166819991e-03
30018 8.5262025987412008e-03
30368 8.5255337997260996e-03
30721 8.5248734743106000e-03
31079 8.5242180010714000e-03
31440 8.5235711217552992e-03
31806 8.5229292985175998e-03
32176 8.5222944358868992e-03
32551 8.5216649017903004e-03
32930 8.5210425950950994e-03
33313 8.5204274026277008e-03
33701 8.5198179532291005e-03
34093 8.5192158722769001e-03
34490 8.5186197345310001e-03
34891 8.5180309934455994e-03
35297 8.5174483970870997e-03
35708 8.5168720432460994e-03
36123 8.5163032473873999e-03
36544 8.5157395867932993e-03
36969 8.5151836083106995e-03
37399 8.5146342363034005e-03
37835 8.5140902142967993e-03
38275 8.5135541330336999e-03
38720 8.5130248522621004e-03
39171 8.5125011526236000e-03
39627 8.5119843805677008e-03
40088 8.4862436799944003e-03
40555 8.5026569301120004e-03
41027 8.5085758311446002e-03
41504 8.5095041882575998e-03
41987 8.5093812154238002e-03
42476 8.5090253546741008e-03
42970 8.5086125226688999e-03
43470 8.5081832300743006e-03
43976 8.5077488006826008e-03
44488 8.5073131664148999e-03
45006 8.5068786178795000e-03
45529 8.5064475256457998e-03
46059 8.5060191887029006e-03
46595 8.5055954254476002e-03
47138 8.5051760196260002e-03
47686 8.5047632508136999e-03
48241 8.5043560252217997e-03
48803 8.5039543653803000e-03
49370 8.5035598867028994e-03
49945 8.5031710656877004e-03
50526 8.5027887953266004e-03
51114 8.5024129870450993e-03
51709 8.5020436636291993e-03
52311 8.5016806484259008e-03
52920 8.5013240360288008e-03
53536 8.5009739843499993e-03
54159 8.5006306178568008e-03
54789 8.5002936459935008e-03
55427 8.4999627416188998e-03
56072 8.4996383437180995e-03
56724 8.4993205656755007e-03
57384 8.4990088965554000e-03
58052 8.4987033448638005e-03
58728 8.4984039295296996e-03
59411 8.4981111162713997e-03
60103 8.4978239215672009e-03
60802 8.4975431892729998e-03
61510 8.4972682254222994e-03
62226 8.4969994155519001e-03
62950 8.4967366595734995e-03
63682 8.4964799314817992e-03
64424 8.4962285674074992e-03
65173 8.4959836066858998e-03
65932 8.4957439028663009e-03
66699 8.4955102176075999e-03
67475 8.4952821048012005e-03
68261 8.4950593230364007e-03
69055 8.4948423285871998e-03
69859 8.4946306294001999e-03
70672 8.4944243621649998e-03
71494 8.4942235361990005e-03
72326 8.4940279289035994e-03
73168 8.4938373966048000e-03
74020 8.4936519834614994e-03
74881 8.4934718215232009e-03
75753 8.4932964202519001e-03
76634 8.4931261211755003e-03
77526 8.4929605184657000e-03
78428 8.4927997517703999e-03
79341 8.4926435907102006e-03
80264 8.4652409108964006e-03
81198 8.4911090672265006e-03
82143 8.4919970030820999e-03
83099 8.4919809257339007e-03
84067 8.4918938166733005e-03
85045 8.4917897947645992e-03
86035 8.4916779921463993e-03
87036 8.4915637709079006e-03
88049 8.4914491566752005e-03
89074 8.4913367772722001e-03
90110 8.4912270608861994e-03
91159 8.4911201728872995e-03
92220 8.4910170514141993e-03
93293 8.4909169498970996e-03
94379 8.4908203471583000e-03
95477 8.4907272043789998e-03
96588 8.4906373861275992e-03
97712 8.4905505689632996e-03
98850 8.4904668160905999e-03
100000 8.4903861190564998e-03


==> data/example_II_2a/trimmed_log_history_error_256N_fix_80k.csv <==
Epoch Relative_Error
1 1.1868352774064700e-02
2 1.1750433689340100e-02
3 1.1649410173589300e-02
4 1.1608456260576000e-02
5 1.1630170283104800e-02
6 1.1675430418608201e-02
7 1.1693431605573200e-02
8 1.1668704969542301e-02
9 1.1626941584465400e-02
10 1.1599034440986001e-02
11 1.1595417193162901e-02
12 1.1607759750492100e-02
13 1.1621543833547699e-02
14 1.1625878766556500e-02
15 1.1617501715203499e-02
16 1.1600399476447700e-02
17 1.1582754914290699e-02
18 1.1572388538179299e-02
19 1.1572162530682601e-02
20 1.1577903375774801e-02
21 1.1581328368952900e-02
22 1.1576766295919199e-02
23 1.1565628857848800e-02
24 1.1554167690837801e-02
25 1.1547540677566101e-02
26 1.1546261071078900e-02
27 1.1547058644436101e-02
28 1.1545999767043800e-02
29 1.1541145729304000e-02
30 1.1533405389016200e-02
31 1.1525542368763200e-02
32 1.1520100835634201e-02
33 1.1517544190176201e-02
34 1.1515984706643299e-02
35 1.1512899137162700e-02
36 1.1507381276001099e-02
37 1.1500740283192101e-02
38 1.1494992900264100e-02
39 1.1491005174355300e-02
40 1.1488018335214401e-02
41 1.1484603357036900e-02
42 1.1479925462477600e-02
43 1.1474301571757901e-02
44 1.1468775473884600e-02
46 1.1460339350547501e-02
47 1.1456484496297100e-02
48 1.1451892031425300e-02
49 1.1446653231940900e-02
50 1.1441444151831600e-02
51 1.1436778780160200e-02
52 1.1432555255192701e-02
54 1.1423552281287100e-02
55 1.1418492809065300e-02
56 1.1413479766532800e-02
57 1.1408789862223500e-02
59 1.1399775423749500e-02
60 1.1394942501379800e-02
62 1.1385068007157800e-02
63 1.1380379330393700e-02
64 1.1375756346867700e-02
66 1.1366120505725800e-02
67 1.1361198083809500e-02
69 1.1351653634289799e-02
71 1.1342066711657200e-02
72 1.1337165315487700e-02
74 1.1327508834645700e-02
76 1.1317906413263201e-02
78 1.1308162247113600e-02
79 1.1303337979367801e-02
81 1.1293715730889499e-02
83 1.1284002906983399e-02
85 1.1274363210016300e-02
87 1.1264708326900699e-02
89 1.1255048318533601e-02
91 1.1245436072466501e-02
93 1.1235802915584301e-02
95 1.1226210081708999e-02
98 1.1211838919501499e-02
100 1.1202293996872600e-02
101 1.1197529070258000e-02
102 1.1192765107674099e-02
104 1.1183260249785099e-02
105 1.1178521415726500e-02
106 1.1173786693520600e-02
107 1.1169056162120499e-02
108 1.1164333606660099e-02
110 1.1154915851605799e-02
111 1.1150216288413299e-02
112 1.1145523207405601e-02
114 1.1136164318645799e-02
115 1.1131497180768600e-02
116 1.1126836890955500e-02
118 1.1117542042391199e-02
119 1.1112908400758299e-02
120 1.1108282726625901e-02
122 1.1099056687427500e-02
123 1.1094457860481501e-02
125 1.1085286814474900e-02
126 1.1080714677941399e-02
128 1.1071599505261201e-02
129 1.1067055947393200e-02
130 1.1062521656344000e-02
132 1.1053482559051100e-02
134 1.1044482482086200e-02
135 1.1039997110468300e-02
137 1.1031056711912200e-02
138 1.1026601472002901e-02
140 1.1017721283980601e-02
141 1.1013296617701800e-02
143 1.1004477899476299e-02
145 1.0995700578878701e-02
146 1.0991327546247700e-02
148 1.0982612711813900e-02
150 1.0973940020953600e-02
152 1.0965309506935099e-02
153 1.0961010180974900e-02
155 1.0952443465006300e-02
157 1.0943919396366800e-02
159 1.0935438191735900e-02
161 1.0926999888766000e-02
163 1.0918604631697800e-02
164 1.0914423142039000e-02
166 1.0906092516021300e-02
168 1.0897805034661199e-02
170 1.0889560719728899e-02
172 1.0881359570313401e-02
174 1.0873201569509199e-02
176 1.0865086692197001e-02
178 1.0857014892814900e-02
180 1.0848986112000200e-02
183 1.0837023446213600e-02
185 1.0829101878642200e-02
187 1.0821223037951499e-02
189 1.0813386804689301e-02
191 1.0805593066830601e-02
193 1.0797841694017899e-02
196 1.0786293765095101e-02
198 1.0778647685740800e-02
200 1.0771043457147999e-02
203 1.0759715227229200e-02
205 1.0752214898773300e-02
207 1.0744755823668500e-02
210 1.0733644156659200e-02
212 1.0726287397752301e-02
215 1.0715328305544300e-02
217 1.0708072644924099e-02
220 1.0697264247589299e-02
222 1.0690108402985401e-02
225 1.0679448737132601e-02
227 1.0672391379257500e-02
230 1.0661878417282901e-02
233 1.0651452483288300e-02
235 1.0644549834181701e-02
238 1.0634267253197100e-02
241 1.0624069660174500e-02
244 1.0613956274781801e-02
247 1.0603926319339600e-02
249 1.0597285644725200e-02
252 1.0587392993113100e-02
255 1.0577581674928600e-02
258 1.0567850903285200e-02
261 1.0558199885176700e-02
264 1.0548627837850700e-02
267 1.0539133972164700e-02
270 1.0529717505766600e-02
274 1.0517281265339601e-02
277 1.0508042362729600e-02
280 1.0498878267263900e-02
283 1.0489788208381199e-02
287 1.0477781977988199e-02
290 1.0468861707352801e-02
293 1.0460012945282600e-02
297 1.0448324538622300e-02
300 1.0439639728663399e-02
304 1.0428167250111800e-02
307 1.0419642400014500e-02
311 1.0408380580581101e-02
314 1.0400011775749000e-02
318 1.0388955448644800e-02
322 1.0378014274143300e-02
326 1.0367186623107200e-02
329 1.0359139418393700e-02
333 1.0348506587416000e-02
337 1.0337982922311599e-02
341 1.0327566879711699e-02
345 1.0317256939953700e-02
349 1.0307051604226500e-02
353 1.0296949399077800e-02
357 1.0286948869927001e-02
361 1.0277048585919799e-02
365 1.0267247139711499e-02
370 1.0255132211305400e-02
374 1.0245548113943501e-02
378 1.0236058427709400e-02
383 1.0224327082167800e-02
387 1.0215045041099500e-02
392 1.0203569200977600e-02
396 1.0194488378340799e-02
401 1.0183260159556000e-02
406 1.0172166206927900e-02
410 1.0163386170535400e-02
415 1.0152528140471500e-02
420 1.0141798060506701e-02
425 1.0131193767507001e-02
430 1.0120713136501199e-02
435 1.0110354087952200e-02
440 1.0100114586762800e-02
445 1.0089992636855800e-02
450 1.0079986287040699e-02
455 1.0070093622575400e-02
461 1.0058369857650100e-02
466 1.0048720762533599e-02
471 1.0039179492497300e-02
477 1.0027869832208200e-02
482 1.0018559655721701e-02
488 1.0007522388541501e-02
494 9.9966296628290000e-03
499 9.9876608120994994e-03
505 9.9770259554887997e-03
511 9.9665279913699993e-03
517 9.9561643433477998e-03
523 9.9459324973169005e-03
529 9.9358299995207996e-03
535 9.9258544577861992e-03
542 9.9143736656149006e-03
548 9.9046652475787006e-03
554 9.8950765707794992e-03
561 9.8840382364190002e-03
567 9.8747016380304996e-03
574 9.8639516874593994e-03
581 9.8533524329846994e-03
587 9.8443849484419997e-03
594 9.8340573999489995e-03
601 9.8238719133555003e-03
608 9.8138256183628002e-03
615 9.8039157215908009e-03
622 9.7941395072403993e-03
629 9.7844943260147997e-03
637 9.7736284079781004e-03
644 9.7642554156574992e-03
652 9.7536940855168994e-03
659 9.7445820886275999e-03
667 9.7343129033090996e-03
675 9.7241946739492005e-03
683 9.7142241455459993e-03
691 9.7043981606736995e-03
699 9.6947136475410995e-03
707 9.6851676235239006e-03
715 9.6757571889609009e-03
723 9.6664795237495008e-03
732 9.6561974433923992e-03
740 9.6471929064694002e-03
749 9.6372114359273998e-03
758 9.6273838998981003e-03
766 9.6187747400356006e-03
775 9.6092286023483995e-03
784 9.5998266715681003e-03
793 9.5905657698686000e-03
803 9.5804375385573001e-03
812 9.5714643551605000e-03
821 9.5626229037427991e-03
831 9.5529501529279005e-03
841 9.5434328186199003e-03
850 9.5349971057386001e-03
860 9.5257651754365007e-03
870 9.5166784588529008e-03
880 9.5077336473412006e-03
891 9.4980544280879996e-03
901 9.4893972853313992e-03
912 9.4800270855095996e-03
922 9.4716443344987997e-03
933 9.4625690032340993e-03
944 9.4536427736168008e-03
955 9.4448621120962004e-03
966 9.4362236023014991e-03
977 9.4277239317311998e-03
988 9.4193598931981998e-03
1000 9.4103865219805002e-03
1012 9.4015669560942993e-03
1023 9.3936142374395001e-03
1035 9.3850790028104005e-03
1047 9.3766868916853006e-03
1060 9.3677529647571995e-03
1072 9.3596481193138001e-03
1084 9.3516761548647995e-03
1097 9.3431862071834994e-03
1110 9.3348447340597992e-03
1123 9.3266480373547008e-03
1136 9.3185925381728003e-03
1149 9.3106747746927992e-03
1162 9.3028914007199995e-03
1176 9.2946558836881996e-03
1190 9.2865685560747993e-03
1203 9.2791882730027999e-03
1217 9.2713761671696995e-03
1232 9.2631585073327007e-03
1246 9.2556273568490006e-03
1260 9.2482267046371993e-03
1275 9.2404386128410992e-03
1290 9.2327928582167998e-03
1305 9.2252857647514008e-03
1320 9.2179137827425994e-03
1335 9.2106734844145007e-03
1351 9.2030919086590005e-03
1367 9.1956524962442995e-03
1383 9.1883514965945007e-03
1399 9.1811852837893008e-03
1415 9.1741503540170993e-03
1431 9.1672433259744994e-03
1448 9.1600410942779993e-03
1465 9.1529757719508997e-03
1482 9.1460437010728000e-03
1499 9.1392413516097008e-03
1517 9.1321764685388003e-03
1534 9.1256305833394002e-03
1552 9.1188299922236003e-03
1570 9.1121599013973004e-03
1589 9.1052569389009005e-03
1607 9.0988441865185003e-03
1626 9.0922054336576002e-03
1645 9.0856968178741997e-03
1664 9.0793147600503003e-03
1683 9.0730558021118006e-03
1703 9.0665967500675008e-03
1723 9.0602666505011000e-03
1743 9.0540618857862000e-03
1763 9.0479789671170999e-03
1783 9.0420145296139006e-03
1804 9.0358758371604994e-03
1825 9.0298605645143006e-03
1846 9.0239652228225001e-03
1868 9.0179141118150001e-03
1890 9.0119871955717992e-03
1912 9.0061808778374008e-03
1934 9.0004922011504007e-03
1956 9.0098484187421998e-03
1979 8.9903318453804001e-03
2002 8.9862469063162007e-03
2026 8.9797179703787998e-03
2049 8.9749927760388992e-03
2073 8.9704265981741006e-03
2097 8.9656385394752004e-03
2121 8.9607475763602007e-03
2146 8.9557101857892993e-03
2171 8.9508133828589999e-03
2196 8.9460448348241996e-03
2222 8.9412089397912994e-03
2248 8.9364902940742008e-03
2274 8.9318806018425009e-03
2300 8.9273768111102995e-03
2327 8.9228095148592007e-03
2354 8.9183502219446001e-03
2382 8.9138355111197994e-03
2409 8.9095842761348996e-03
2437 8.9052778939319992e-03
2466 8.9009236804092999e-03
2495 8.8966734686504005e-03
2524 8.8925235584985003e-03
2553 8.8884704186977994e-03
2583 8.8843757522597995e-03
2613 8.8803774642745009e-03
2643 8.8764721420806995e-03
2674 8.8725308541870995e-03
2705 8.8686819351164996e-03
2736 8.8649221112920007e-03
2768 8.8611311477403004e-03
2801 8.8573141983505008e-03
2833 8.8536993869553996e-03
2866 8.8500576050114001e-03
2899 8.8465000508089996e-03
2933 8.8429196437528005e-03
2967 8.8394223858652005e-03
3002 8.8359060059393004e-03
3037 8.8324715277869007e-03
3072 8.8291160259811995e-03
3108 8.8257441007769007e-03
3144 8.8224498731366008e-03
3181 8.8191421985570999e-03
3218 8.8159108174696993e-03
3255 8.8127530125571008e-03
3293 8.8095837150982004e-03
3331 8.8064866011182998e-03
3370 8.8033803612708999e-03
3409 8.8003448278252006e-03
3449 8.7973022817431999e-03
3489 8.7943288994076999e-03
3530 8.7913503842922992e-03
3571 8.7884394351860993e-03
3612 8.7855936415755995e-03
3654 8.7827436025478007e-03
3697 8.7798916078957994e-03
3740 8.7771039048066997e-03
3783 8.7743782128073006e-03
3827 8.7716510512946006e-03
3872 8.7689243907750000e-03
3917 8.7662586711061002e-03
3963 8.7635944473792998e-03
4009 8.7609894512115996e-03
4055 8.7584415837676996e-03
4103 8.7558416963709005e-03
4150 8.7533520709224006e-03
4199 8.7508135063728999e-03
4248 8.7483310730656003e-03
4297 8.7459027865309999e-03
4347 8.7434787960607996e-03
4398 8.7410603930361992e-03
4449 8.7386946699140999e-03
4501 8.7363348825362994e-03
4553 8.7340260765420008e-03
4606 8.7317234896643007e-03
4660 8.7294281772388998e-03
4714 8.7271822621945994e-03
4769 8.7249437518697997e-03
4824 8.7227529646144008e-03
4880 8.7205696738448992e-03
4937 8.7183947242935999e-03
4995 8.7162289204364002e-03
5053 8.7141091649429007e-03
5111 8.7120338599648000e-03
5171 8.7099321428295001e-03
5231 8.7078747606057008e-03
5292 8.7058269485632001e-03
5354 8.7037893226652001e-03
5416 8.7017942703752002e-03
5479 8.6998091539244992e-03
5543 8.6978344847932001e-03
5607 8.6959006608285996e-03
5672 8.6939769857927000e-03
5738 8.6920639145603995e-03
5805 8.6901618696581008e-03
5873 8.6882712366869001e-03
5941 8.6864193216085999e-03
6010 8.6845784027445999e-03
6080 8.6827488105517998e-03
6151 8.6809308512355993e-03
6223 8.6791248105967996e-03
6295 8.6773552594178998e-03
6368 8.6755971349069001e-03
6442 8.6738506702139003e-03
6517 8.6721160842252003e-03
6593 8.6703935721035002e-03
6670 8.6686833180485996e-03
6748 8.6669854780064004e-03
6826 8.6653213052776002e-03
6906 8.6636482654442997e-03
6986 8.6620083146867009e-03
7067 8.6603804430969000e-03
7149 8.6587647522332004e-03
7233 8.6571422093933998e-03
7317 8.6555515144638006e-03
7402 8.6539732187200999e-03
7488 8.6524073665213991e-03
7575 8.6508540048432000e-03
7663 8.6493131613787008e-03
7753 8.6477678455161994e-03
7843 8.6462523984585007e-03
7934 8.6447494884225005e-03
8026 8.6432590963874002e-03
8120 8.6417654752880008e-03
8214 8.6403003679122996e-03
8310 8.6388325687768996e-03
8407 8.6373777409033993e-03
8504 8.6359504166390998e-03
8603 8.6345210880754003e-03
8704 8.6330905120550003e-03
8805 8.6316869421250008e-03
8907 8.6302959994662004e-03
9011 8.6289043404878998e-03
9116 8.6275256306341998e-03
9222 8.6261597669871001e-03
9329 8.6248066405003009e-03
9438 8.6234538408286997e-03
9548 8.6221140129963004e-03
9659 8.6207870332747003e-03
9771 8.6194727706339000e-03
9885 8.6181596855923002e-03
10000 8.6168594745926006e-03
10105 8.6156930721116003e-03
10211 8.6145350627420993e-03
10318 8.6133854352308994e-03
10427 8.6122336924593004e-03
10536 8.6111009568865006e-03
10647 8.6099664145919998e-03
10759 8.6088405165507999e-03
10872 8.6077232407296006e-03
10986 8.6066145292496999e-03
11101 8.6055143758845005e-03
11218 8.6044133830892999e-03
11336 8.6033211658754997e-03
11455 8.6022376710205000e-03
11575 8.6011628366939007e-03
11697 8.6000878879200007e-03
11820 8.5990217834680995e-03
11944 8.5979644748147999e-03
12069 8.5969158771833001e-03
12196 8.5958677500450002e-03
12324 8.5948284997632001e-03
12454 8.5937901141417000e-03
12585 8.5927607010742001e-03
12717 8.5917401899483995e-03
12850 8.5907284863353008e-03
12985 8.5897181154456007e-03
13122 8.5887093430572995e-03
13260 8.5877096204488995e-03
13399 8.5867188732012996e-03
13540 8.5857300401053997e-03
13682 8.5847502222006992e-03
13826 8.5837725976460003e-03
13971 8.5828040170117005e-03
14118 8.5818378666048002e-03
14266 8.5808807792345995e-03
14416 8.5799263376083006e-03
14567 8.5789809627250992e-03
14720 8.5780384481047994e-03
14875 8.5770989759482996e-03
15031 8.5761686584578996e-03
15189 8.5752415568861005e-03
15348 8.5743235620294005e-03
15510 8.5734033237386993e-03
15673 8.5724923387770994e-03
15837 8.5715904950775003e-03
16004 8.5706869664236001e-03
16172 8.5697926930311998e-03
16342 8.5689023711714996e-03
16513 8.5680212509776001e-03
16687 8.5671391467325008e-03
16862 8.5662663299460005e-03
17039 8.5653978096193999e-03
17218 8.5645337039052995e-03
17399 8.5636741118603008e-03
17582 8.5628191355417004e-03
17766 8.5619734474612005e-03
17953 8.5611279475470998e-03
18142 8.5602873570526008e-03
18332 8.5594560877185998e-03
18525 8.5586255008814997e-03
18719 8.5578042487144002e-03
18916 8.5569839522648995e-03
19115 8.5561689653358003e-03
19315 8.5553633286516006e-03
19518 8.5545590568189001e-03
19723 8.5537602610024997e-03
19930 8.5529670000218001e-03
20140 8.5296623427534995e-03
20351 8.5331830613541992e-03
20565 8.5428000053868001e-03
20781 8.5460521730555995e-03
20999 8.5473369940422001e-03
21220 8.5476267748367998e-03
21443 8.5474202746862998e-03
21668 8.5469663754618001e-03
21896 8.5463862375718003e-03
22126 8.5457433283547997e-03
22358 8.5450688163229999e-03
22593 8.5443753975513008e-03
22830 8.5436753842076003e-03
23070 8.5429695608934004e-03
23313 8.5422607839278995e-03
23557 8.5415569156347994e-03
23805 8.5408501540569001e-03
24055 8.5401470873350000e-03
24308 8.5394455719805997e-03
24563 8.5387486417226998e-03
24821 8.5380541985578002e-03
25082 8.5373626676327006e-03
25345 8.5366768254470995e-03
25611 8.5359944550222992e-03
25880 8.5353158671695999e-03
26152 8.5346412612363007e-03
26427 8.5339708375920999e-03
26705 8.5333048808675007e-03
26985 8.5326458652218995e-03
27269 8.5319892618718994e-03
27555 8.5313398370253993e-03
27844 8.5306954023828003e-03
28137 8.5300538492476992e-03
28432 8.5294197670015993e-03
28731 8.5287888404611996e-03
29033 8.5281633970133996e-03
29338 8.5275435140748004e-03
29646 8.5269292317681003e-03
29957 8.5263206099692995e-03
30272 8.5257158254646997e-03
30590 8.5251169061628992e-03
30911 8.5245238384708995e-03
31236 8.5239349720120997e-03
31564 8.5233521172107998e-03
31896 8.5227736069185007e-03
32231 8.5222012009284007e-03
32569 8.5216350336895005e-03
32912 8.5210718389536998e-03
33257 8.5205165045547007e-03
33607 8.5199643707029992e-03
33960 8.5194186881518991e-03
34316 8.5188793766558003e-03
34677 8.5183434852895996e-03
35041 8.5178142035515006e-03
35409 8.5172900088954003e-03
35781 8.5167709845195994e-03
36157 8.5162572383953999e-03
36537 8.5157487969952008e-03
36921 8.5152457719775004e-03
37308 8.5147494618301005e-03
37700 8.5142573235882993e-03
38096 8.5137707268618003e-03
38496 8.5132897080322009e-03
38901 8.5128130967177008e-03
39309 8.5123434181966998e-03
39722 8.5118783598211005e-03
40140 8.4861402137136003e-03
40561 8.5028069182568992e-03
40987 8.5083721493089005e-03
41418 8.5094616489197004e-03
41853 8.5094533080718997e-03
42293 8.5091690813812008e-03
42737 8.5088098414753000e-03
43186 8.5084275165146998e-03
43639 8.5080378520301994e-03
44098 8.5076445302712002e-03
44561 8.5072516055722004e-03
45029 8.5068596126500994e-03
45502 8.5064694892649003e-03
45980 8.5060823613930994e-03
46463 8.5056989015947996e-03
46951 8.5053193856913008e-03
47444 8.5049442597366996e-03
47943 8.5045734394119995e-03
48446 8.5042081345734002e-03
48955 8.5038475972194008e-03
49469 8.5034922522354006e-03
49989 8.5031417036962008e-03
50514 8.5027965841903991e-03
51045 8.5024566500918001e-03
51581 8.5021222259522994e-03
52123 8.5017928797465996e-03
52670 8.5014690865435998e-03
53223 8.5011506428476005e-03
53782 8.5008371257479995e-03
54347 8.5005289464899006e-03
54918 8.5002258341598993e-03
55495 8.4999280848963993e-03
56078 8.4996353829264997e-03
56667 8.4993480288575000e-03
57262 8.4990657726917995e-03
57864 8.4987883391719008e-03
58472 8.4985161628935001e-03
59086 8.4982491928790992e-03
59707 8.4979871059972997e-03
60334 8.4977300758481995e-03
60967 8.4974783573303000e-03
61608 8.4972309070972998e-03
62255 8.4969887927312995e-03
62909 8.4967513108305994e-03
63570 8.4965186261976005e-03
64238 8.4962907406074002e-03
64912 8.4960679792401000e-03
65594 8.4958495810713002e-03
66283 8.4956359508041000e-03
66979 8.4954269339397002e-03
67683 8.4952223427692992e-03
68394 8.4950223708632998e-03
69112 8.4948270157622994e-03
69838 8.4946360274042003e-03
70572 8.4944493134583993e-03
71313 8.4942671683438005e-03
72062 8.4940891724517003e-03
72819 8.4939155434591001e-03
73584 8.4937459642230005e-03
74357 8.4935806519756008e-03
75138 8.4934193552060003e-03
75928 8.4932620003884008e-03
76725 8.4931089489734008e-03
77531 8.4929596481619993e-03
78345 8.4928142641185998e-03
79168 8.4926726422118997e-03
80000 8.4925347576844008e-03


==> data/example_II_2a/trimmed_log_history_error_32N_fix.csv <==
Epoch Relative_Error
1 7.0790613782826597e-02
2 7.0603070111752500e-02
3 7.0482763056693196e-02
4 7.0444614639087799e-02
5 7.0438939398588293e-02
6 7.0407837534466805e-02
7 7.0335825392554702e-02
8 7.0244948417253802e-02
9 7.0162851383453295e-02
10 7.0101871233184301e-02
11 7.0056861861132205e-02
12 7.0014369259835799e-02
13 6.9963355294390600e-02
14 6.9900931167755295e-02
15 6.9831971290947800e-02
16 6.9764868477746794e-02
17 6.9706235764655705e-02
18 6.9657071429225906e-02
19 6.9612564722545706e-02
20 6.9566031428470607e-02
21 6.9514121657974895e-02
22 6.9458903731865099e-02
23 6.9405418087264498e-02
24 6.9357440877654400e-02
25 6.9315044338457796e-02
26 6.9275299040011507e-02
27 6.9234906090179002e-02
28 6.9192553277298896e-02
30 6.9108275258894902e-02
31 6.9070682428757593e-02
33 6.9003501438317405e-02
34 6.8970079758974207e-02
36 6.8902507458818402e-02
38 6.8842338617935900e-02
39 6.8814891859609706e-02
41 6.8760161345429602e-02
43 6.8707218584319801e-02
45 6.8659857600841201e-02
48 6.8591652760251698e-02
50 6.8549601469978405e-02
52 6.8510079776737703e-02
55 6.8452830317394200e-02
57 6.8417509835733595e-02
60 6.8366277400261494e-02
63 6.8318526679724503e-02
66 6.8272816923660495e-02
69 6.8229655857626206e-02
72 6.8188480822626699e-02
76 6.8136483908869894e-02
79 6.8099581597493603e-02
83 6.8052847707520195e-02
87 6.8008716572211997e-02
91 6.7967023103846599e-02
95 6.7927561352377597e-02
100 6.7881105954762197e-02
102 6.7863357565359300e-02
105 6.7837554642175696e-02
107 6.7820887572284896e-02
110 6.7796647963698095e-02
112 6.7780972118618693e-02
115 6.7758155573489506e-02
118 6.7736139094139600e-02
120 6.7721887109558204e-02
123 6.7701117914296699e-02
126 6.7681052339324393e-02
129 6.7661657708980902e-02
132 6.7642902497374494e-02
135 6.7624759687751695e-02
138 6.7607201568857495e-02
142 6.7584657455139599e-02
145 6.7568369463186007e-02
148 6.7552588098392805e-02
152 6.7532300586331598e-02
156 6.7512833765593305e-02
159 6.7498747889524202e-02
163 6.7480621651275302e-02
167 6.7463212048012700e-02
171 6.7446486520144205e-02
175 6.7430415261043194e-02
179 6.7414970377662198e-02
183 6.7400126142704700e-02
187 6.7385858296098999e-02
192 6.7368799707949498e-02
196 6.7355747869928997e-02
201 6.7340144066264998e-02
206 6.7325295867628199e-02
210 6.7313937816510599e-02
215 6.7300362988334306e-02
221 6.7284944882331194e-02
226 6.7272787680277696e-02
231 6.7261228541959803e-02
236 6.7250240563084401e-02
242 6.7237773120085303e-02
248 6.7226050099893700e-02
254 6.7215032936189106e-02
260 6.7204685834283795e-02
266 6.7194975670178902e-02
272 6.7185871850991494e-02
278 6.7177346135920399e-02
285 6.7168095408781700e-02
292 6.7159557851158194e-02
298 6.7152780727111505e-02
305 6.7145475678051098e-02
313 6.7137881898734597e-02
320 6.7131863882799694e-02
327 6.7126399659838104e-02
335 6.7120795295222205e-02
343 6.7115831892576097e-02
351 6.7111464859350503e-02
359 6.7107648914772902e-02
368 6.7103957616815896e-02
376 6.7101160299719007e-02
385 6.7098498504388801e-02
394 6.7096289340617093e-02
404 6.7094291755392194e-02
413 6.7092843086105095e-02
423 6.7091556046690703e-02
433 6.7090547330927702e-02
443 6.7089761807529805e-02
453 6.7089152739456398e-02
464 6.7088640502251107e-02
475 6.7088253419400695e-02
486 6.7087959048651696e-02
498 6.7087714650195904e-02
509 6.7087541084544497e-02
521 6.7087390474881894e-02
534 6.7087258860428600e-02
546 6.7087157102659098e-02
559 6.7087061076412005e-02
572 6.7086974796064403e-02
586 6.7086888821771398e-02
599 6.7086813014691493e-02
614 6.7086728391445902e-02
628 6.7086650938969095e-02
643 6.7086568719294207e-02
658 6.7086486727387595e-02
673 6.7086404605402800e-02
689 6.7086316622305894e-02
705 6.7086228092185604e-02
722 6.7086133339877604e-02
739 6.7086037838162596e-02
756 6.7085941583062900e-02
774 6.7085838868005801e-02
792 6.7085735377100497e-02
811 6.7085625363186602e-02
830 6.7085514641743102e-02
850 6.7085397440992303e-02
870 6.7085279704437797e-02
890 6.7085161582081304e-02
911 6.7085037318824495e-02
933 6.7084907103517000e-02
955 6.7084777107283500e-02
977 6.7084647607511705e-02
1000 6.7084513071840698e-02
1024 6.7084373991178198e-02
1048 6.7084236655415602e-02
1072 6.7084101494518295e-02
1097 6.7083963484408995e-02
1123 6.7083823486405902e-02
1150 6.7083682487455901e-02
1177 6.7083546525159105e-02
1205 6.7083411420088307e-02
1233 6.7083282843893505e-02
1262 6.7083157046228900e-02
1292 6.7083035229162299e-02
1322 6.7082922188524796e-02
1353 6.7082814793514398e-02
1385 6.7082714015029396e-02
1417 6.7082623355011500e-02
1451 6.7082537795541297e-02
1485 6.7082462822609296e-02
1520 6.7082396005808204e-02
1556 6.7082337369779796e-02
1592 6.7082287977727098e-02
1630 6.7082244727435000e-02
1668 6.7082209415199198e-02
1707 6.7082180212717293e-02
1748 6.7082155940489205e-02
1789 6.7082137067702205e-02
1831 6.7082122232435398e-02
1874 6.7082110766064795e-02
1918 6.7082102051282094e-02
1963 6.7082095537366104e-02
2009 6.7082090748452797e-02
2057 6.7082087223737596e-02
2105 6.7082084777841000e-02
2154 6.7082083065188799e-02
2205 6.7082081865648499e-02
2257 6.7082081058707999e-02
2310 6.7082080524323295e-02
2364 6.7082080175940903e-02
2420 6.7082079949113096e-02
2477 6.7082079806985301e-02
2535 6.7082079719338800e-02
2595 6.7082079665404401e-02
2656 6.7082079633445396e-02
2719 6.7082079614582693e-02
2783 6.7082079603845296e-02
2848 6.7082079597810304e-02
2915 6.7082079594466604e-02
2984 6.7082079592651694e-02
3054 6.7082079591696001e-02
3126 6.7082079591222504e-02
3199 6.7082079590952901e-02
3275 6.7082079590815594e-02
3352 6.7082079590750895e-02
3430 6.7082079590741195e-02
3511 6.7082079590731605e-02
3594 6.7082079590728705e-02
3678 6.7082134753085595e-02
3765 6.7082079595844696e-02
3854 6.7082079590733507e-02
3944 6.7082079590701602e-02
4037 6.7082079590709304e-02
4132 6.7082079590750895e-02
4229 6.7082125013247396e-02
4329 6.7082079675967896e-02
4431 6.7082079590722904e-02
4535 6.7082079590738294e-02
4642 6.7082079590714203e-02
4751 6.7082079590727706e-02
4863 6.7082098406051796e-02
4977 6.7082079591230206e-02
5094 6.7082079590716104e-02
5214 6.7082079590728705e-02
5337 6.7082079590703503e-02
5462 6.7082287203713495e-02
5591 6.7082079590912294e-02
5722 6.7082079590690999e-02
5857 6.7082079590721905e-02
5995 6.7082079590707402e-02
6136 6.7082080676280201e-02
6280 6.7082079590730606e-02
6428 6.7082079590725804e-02
6579 6.7082079590718005e-02
6734 6.7082081756664400e-02
6893 6.7082079590730606e-02
7055 6.7082079590725804e-02
7221 6.7082079590718005e-02
7391 6.7082079689802496e-02
7565 6.7082079590712204e-02
7743 6.7082079590727706e-02
7925 6.7082156721331707e-02
8111 6.7082079590742194e-02
8302 6.7082079590715105e-02
8498 6.7082079590707402e-02
8697 6.7082079591428298e-02
8902 6.7082079590704502e-02
9112 6.7082079590722904e-02
9326 6.7082079590977006e-02
9545 6.7082079590716104e-02
9770 6.7082079662053998e-02
10000 6.7082079590732493e-02
10070 6.7082079590718005e-02
10141 6.7082079590715105e-02
10212 6.7082079590696800e-02
10284 6.7082079590699700e-02
10356 6.7082079590716104e-02
10429 6.7082115689168595e-02
10502 6.7082081717319400e-02
10576 6.7082079590765398e-02
10650 6.7082079590743193e-02
10725 6.7082079590720003e-02
10801 6.7082079590712204e-02
10876 6.7082079590713203e-02
10953 6.7082079590707402e-02
11030 6.7082079590701602e-02
11107 6.7083082800597202e-02
11185 6.7082079876041506e-02
11264 6.7082079590758598e-02
11343 6.7082079590722904e-02
11423 6.7082079590725804e-02
11503 6.7082079590716104e-02
11584 6.7082079590718005e-02
11665 6.7082079590721905e-02
11747 6.7083250919099099e-02
11830 6.7082079772304903e-02
11913 6.7082079590777902e-02
11997 6.7082079590699700e-02
12081 6.7082079590717103e-02
12166 6.7082079590723806e-02
12251 6.7082079590712204e-02
12337 6.7082079590707402e-02
12424 6.7082237042367002e-02
12511 6.7082079605708500e-02
12599 6.7082079590705501e-02
12688 6.7082079590722904e-02
12777 6.7082079590710303e-02
12867 6.7082079590694801e-02
12957 6.7082079590717103e-02
13048 6.7082127104627798e-02
13140 6.7082079591916297e-02
13232 6.7082079590718005e-02
13325 6.7082079590696800e-02
13419 6.7082079590699700e-02
13513 6.7082079590739294e-02
13608 6.7082079590722904e-02
13704 6.7082092673961605e-02
13800 6.7082079591007898e-02
13897 6.7082079590726706e-02
13994 6.7082079590710303e-02
14093 6.7082079590713203e-02
14192 6.7082079590712204e-02
14291 6.7082079590726706e-02
14392 6.7082094145766505e-02
14493 6.7082079596940500e-02
14595 6.7082079590720003e-02
14697 6.7082079590706403e-02
14801 6.7082079590703503e-02
14905 6.7082079590708402e-02
15009 6.7082079590694801e-02
15115 6.7082081247839404e-02
15221 6.7082079591053403e-02
15328 6.7082079590726706e-02
15436 6.7082079590714203e-02
15544 6.7082079590718005e-02
15653 6.7082079590707402e-02
15763 6.7083497187423499e-02
15874 6.7082079598665495e-02
15986 6.7082079590720906e-02
16098 6.7082079590718005e-02
16211 6.7082079590693899e-02
16325 6.7082079590715105e-02
16440 6.7082158505510206e-02
16555 6.7082079591553906e-02
16671 6.7082079590710303e-02
16789 6.7082079590707402e-02
16906 6.7082079590693899e-02
17025 6.7082079882372303e-02
17145 6.7082079630647704e-02
17265 6.7082079590721905e-02
17387 6.7082079590715105e-02
17509 6.7082079590705501e-02
17632 6.7082079590733507e-02
17756 6.7082079952584306e-02
17880 6.7082079590730606e-02
18006 6.7082079590725804e-02
18133 6.7082079590715105e-02
18260 6.7082079592086397e-02
18388 6.7082079609048301e-02
18517 6.7082079590725804e-02
18648 6.7082079590701602e-02
18779 6.7082079590726706e-02
18911 6.7082079614976003e-02
19043 6.7082079608872400e-02
19177 6.7082079590709304e-02
19312 6.7082079590717103e-02
19448 6.7082079590707402e-02
19584 6.7082084339999196e-02
19722 6.7082079594762298e-02
19860 6.7082079590719004e-02
20000 6.7082079590701602e-02


==> data/example_II_2a/trimmed_log_history_error_32N_fix_100k.csv <==
Epoch Relative_Error
1 7.0790613782826597e-02
2 7.0603070111752500e-02
3 7.0482763056693196e-02
4 7.0444614639087799e-02
5 7.0438939398588293e-02
6 7.0407837534466805e-02
7 7.0335825392554702e-02
8 7.0244948417253802e-02
9 7.0162851383453295e-02
10 7.0101871233184301e-02
11 7.0056861861132205e-02
12 7.0014369259835799e-02
13 6.9963355294390600e-02
14 6.9900931167755295e-02
15 6.9831971290947800e-02
16 6.9764868477746794e-02
17 6.9706235764655705e-02
18 6.9657071429225906e-02
19 6.9612564722545706e-02
20 6.9566031428470607e-02
21 6.9514121657974895e-02
22 6.9458903731865099e-02
23 6.9405418087264498e-02
24 6.9357440877654400e-02
25 6.9315044338457796e-02
26 6.9275299040011507e-02
27 6.9234906090179002e-02
28 6.9192553277298896e-02
29 6.9149494347345505e-02
30 6.9108275258894902e-02
31 6.9070682428757593e-02
32 6.9036416327694194e-02
33 6.9003501438317405e-02
34 6.8970079758974207e-02
35 6.8935956901324896e-02
36 6.8902507458818402e-02
37 6.8871212007131893e-02
38 6.8842338617935900e-02
39 6.8814891859609706e-02
40 6.8787639169959294e-02
41 6.8760161345429602e-02
42 6.8733051583224999e-02
43 6.8707218584319801e-02
44 6.8682993342345997e-02
46 6.8637007876428402e-02
47 6.8614141814502302e-02
48 6.8591652760251698e-02
49 6.8570101391535104e-02
50 6.8549601469978405e-02
51 6.8529749864987902e-02
52 6.8510079776737703e-02
54 6.8471323493534297e-02
55 6.8452830317394200e-02
56 6.8434992855235105e-02
57 6.8417509835733595e-02
59 6.8383006004575697e-02
60 6.8366277400261494e-02
62 6.8334204289151004e-02
63 6.8318526679724503e-02
64 6.8302990320968204e-02
66 6.8272816923660495e-02
67 6.8258244081278702e-02
69 6.8229655857626206e-02
71 6.8201927765758105e-02
72 6.8188480822626699e-02
74 6.8162116027210104e-02
76 6.8136483908869894e-02
78 6.8111722184727594e-02
79 6.8099581597493603e-02
81 6.8075841556638997e-02
83 6.8052847707520195e-02
85 6.8030447605426106e-02
87 6.8008716572211997e-02
89 6.7987577079899400e-02
91 6.7967023103846599e-02
93 6.7947035826899094e-02
95 6.7927561352377597e-02
98 6.7899325639115701e-02
100 6.7881105954762197e-02
101 6.7872176397867606e-02
102 6.7863357565359300e-02
104 6.7846045259322404e-02
105 6.7837554642175696e-02
106 6.7829170164500394e-02
107 6.7820887572284896e-02
108 6.7812706544193593e-02
110 6.7796647963698095e-02
111 6.7788763423837703e-02
112 6.7780972118618693e-02
114 6.7765669864935998e-02
115 6.7758155573489506e-02
116 6.7750729415610805e-02
118 6.7736139094139600e-02
119 6.7728971971783000e-02
120 6.7721887109558204e-02
122 6.7707960865983602e-02
123 6.7701117914296699e-02
125 6.7687664623006197e-02
126 6.7681052339324393e-02
128 6.7668050385666798e-02
129 6.7661657708980902e-02
130 6.7655336102247304e-02
132 6.7642902497374494e-02
134 6.7630740845012000e-02
135 6.7624759687751695e-02
137 6.7612991018176499e-02
138 6.7607201568857495e-02
140 6.7595808583669995e-02
141 6.7590203207141195e-02
143 6.7579170529346505e-02
145 6.7568369463186007e-02
146 6.7563053668014905e-02
148 6.7552588098392805e-02
150 6.7542338966573398e-02
152 6.7532300586331598e-02
153 6.7527358596860404e-02
155 6.7517625787043303e-02
157 6.7508090506302701e-02
159 6.7498747889524202e-02
161 6.7489593114143806e-02
163 6.7480621651275302e-02
164 6.7476203360864004e-02
166 6.7467499068942005e-02
168 6.7458967759752700e-02
170 6.7450605448581599e-02
172 6.7442408479424495e-02
174 6.7434373289477698e-02
176 6.7426496362747404e-02
178 6.7418774315232494e-02
180 6.7411203977050901e-02
183 6.7400126142704700e-02
185 6.7392921615177903e-02
187 6.7385858296098999e-02
189 6.7378933415327996e-02
191 6.7372144239771600e-02
193 6.7365488118687394e-02
196 6.7355747869928997e-02
198 6.7349413368079605e-02
200 6.7343203230587095e-02
203 6.7334116111695597e-02
205 6.7328206763883597e-02
207 6.7322413791824506e-02
210 6.7313937816510599e-02
212 6.7308426407375305e-02
215 6.7300362988334306e-02
217 6.7295120250271998e-02
220 6.7287450560319997e-02
222 6.7282464255937896e-02
225 6.7275170388610903e-02
227 6.7270428889317793e-02
230 6.7263493836020094e-02
233 6.7256766271457505e-02
235 6.7252393710662106e-02
238 6.7245999537954404e-02
241 6.7239798248739199e-02
244 6.7233784694968102e-02
247 6.7227953912050900e-02
249 6.7224165888499193e-02
252 6.7218629160928800e-02
255 6.7213262814067101e-02
258 6.7208062515017000e-02
261 6.7203024098526104e-02
264 6.7198143559324602e-02
267 6.7193417050481805e-02
270 6.7188840875145803e-02
274 6.7182967043077399e-02
277 6.7178728074911195e-02
280 6.7174628129677297e-02
283 6.7170664088784596e-02
287 6.7165584928513100e-02
290 6.7161926489114995e-02
293 6.7158394326627097e-02
297 6.7153876565480303e-02
300 6.7150628708726706e-02
304 6.7146480705788603e-02
307 6.7143503358463100e-02
311 6.7139707172802904e-02
314 6.7136987161078507e-02
318 6.7133525521146195e-02
322 6.7130247450862102e-02
326 6.7127147469752693e-02
329 6.7124936063937601e-02
333 6.7122134568811095e-02
337 6.7119496084673103e-02
341 6.7117015079927400e-02
345 6.7114685981847597e-02
349 6.7112503172964494e-02
353 6.7110460991600104e-02
357 6.7108553736143106e-02
361 6.7106775672812397e-02
365 6.7105121046861504e-02
370 6.7103217570838300e-02
374 6.7101819627017598e-02
378 6.7100526454082099e-02
383 6.7099048697072797e-02
387 6.7097970653276495e-02
392 6.7096744314862497e-02
396 6.7095853701556102e-02
401 6.7094844989616806e-02
406 6.7093943326132902e-02
410 6.7093292758463693e-02
415 6.7092560480581903e-02
420 6.7091910203513003e-02
425 6.7091333924406193e-02
430 6.7090824166458701e-02
435 6.7090373985554896e-02
440 6.7089976969287701e-02
445 6.7089627229180396e-02
450 6.7089319386806998e-02
455 6.7089048554991607e-02
461 6.7088766220402704e-02
466 6.7088561878060504e-02
471 6.7088381922922505e-02
477 6.7088193821573799e-02
482 6.7088057079118302e-02
488 6.7087913441106206e-02
494 6.7087788762985504e-02
499 6.7087697130705601e-02
505 6.7087599612057902e-02
511 6.7087513541723306e-02
517 6.7087437006979306e-02
523 6.7087368397149696e-02
529 6.7087306359991605e-02
535 6.7087249763208900e-02
542 6.7087189356752397e-02
548 6.7087141511116902e-02
554 6.7087096617249403e-02
561 6.7087047271828695e-02
567 6.7087007079559099e-02
574 6.7086962147844195e-02
581 6.7086918894855602e-02
587 6.7086882877372495e-02
594 6.7086841826130103e-02
601 6.7086801589510497e-02
608 6.7086761973252404e-02
615 6.7086722821820696e-02
622 6.7086684010762301e-02
629 6.7086645440461806e-02
637 6.7086601553401806e-02
644 6.7086563250996697e-02
652 6.7086519523582494e-02
659 6.7086481259669900e-02
667 6.7086437486141903e-02
675 6.7086393633080998e-02
683 6.7086349673784698e-02
691 6.7086305588200904e-02
699 6.7086261361443203e-02
707 6.7086216982849903e-02
715 6.7086172444990794e-02
723 6.7086127743078400e-02
732 6.7086077254081097e-02
740 6.7086032196828405e-02
749 6.7085981307871898e-02
758 6.7085930210175698e-02
766 6.7085884618038799e-02
775 6.7085833138365900e-02
784 6.7085781465218902e-02
793 6.7085729606001399e-02
803 6.7085671776519695e-02
812 6.7085619552548506e-02
821 6.7085567170780999e-02
831 6.7085508796565704e-02
841 6.7085450256044801e-02
850 6.7085397440992303e-02
860 6.7085338630683403e-02
870 6.7085279704437797e-02
880 6.7085220681516997e-02
891 6.7085155668741903e-02
901 6.7085096509426206e-02
912 6.7085031398904094e-02
922 6.7084972200383799e-02
933 6.7084907103517000e-02
944 6.7084842061105904e-02
955 6.7084777107283500e-02
966 6.7084712277337796e-02
977 6.7084647607511705e-02
988 6.7084583135139403e-02
1000 6.7084513071840698e-02
1012 6.7084443339909802e-02
1023 6.7084379754328002e-02
1035 6.7084310803285599e-02
1047 6.7084242337318106e-02
1060 6.7084168775930902e-02
1072 6.7084101494518295e-02
1084 6.7084034865795505e-02
1097 6.7083963484408995e-02
1110 6.7083893001881001e-02
1123 6.7083823486405902e-02
1136 6.7083755005016704e-02
1149 6.7083687623311697e-02
1162 6.7083621404953594e-02
1176 6.7083551464588498e-02
1190 6.7083483018326895e-02
1203 6.7083420859879200e-02
1217 6.7083355487934093e-02
1232 6.7083287318068702e-02
1246 6.7083225498255905e-02
1260 6.7083165472299103e-02
1275 6.7083103198792002e-02
1290 6.7083043080100893e-02
1305 6.7082985153340796e-02
1320 6.7082929447098497e-02
1335 6.7082875981012299e-02
1351 6.7082821431839995e-02
1367 6.7082769446093302e-02
1383 6.7082720015114505e-02
1399 6.7082673119427394e-02
1415 6.7082628729435406e-02
1431 6.7082586805846195e-02
1448 6.7082544910440994e-02
1465 6.7082505676952994e-02
1482 6.7082469028096600e-02
1499 6.7082434878409203e-02
1517 6.7082401341143197e-02
1534 6.7082372039507093e-02
1552 6.7082343409670606e-02
1570 6.7082317119868201e-02
1589 6.7082291765813706e-02
1607 6.7082269880334305e-02
1626 6.7082248885616202e-02
1645 6.7082229906031396e-02
1664 6.7082212793538001e-02
1683 6.7082197404156302e-02
1703 6.7082182913898600e-02
1723 6.7082170024291607e-02
1743 6.7082158588636795e-02
1763 6.7082148468566305e-02
1783 6.7082139534755697e-02
1804 6.7082131299462194e-02
1825 6.7082124110825703e-02
1846 6.7082117851144998e-02
1868 6.7082112173046896e-02
1890 6.7082107285364304e-02
1912 6.7082103088093106e-02
1934 6.7082099492034003e-02
1956 6.7082096417715203e-02
1979 6.7082093685588998e-02
2002 6.7082091376737193e-02
2026 6.7082089352415497e-02
2049 6.7082087726166098e-02
2073 6.7082086306273797e-02
2097 6.7082085125240595e-02
2121 6.7082084144745799e-02
2146 6.7082083301676504e-02
2171 6.7082082609870100e-02
2196 6.7082082043292496e-02
2222 6.7082081563431706e-02
2248 6.7082081175011396e-02
2274 6.7082080861149807e-02
2300 6.7082080608015404e-02
2327 6.7082080397166594e-02
2354 6.7082080229082894e-02
2382 6.7082080090912405e-02
2409 6.7082079985555099e-02
2437 6.7082079899181399e-02
2466 6.7082079829255403e-02
2495 6.7082079774901604e-02
2524 6.7082079732729893e-02
2553 6.7082079700034505e-02
2583 6.7082079674023506e-02
2613 6.7082079654114196e-02
2643 6.7082079638877398e-02
2674 6.7082079626900104e-02
2705 6.7082079617890603e-02
2736 6.7082079611100798e-02
2768 6.7082079605835995e-02
2801 6.7082079601783001e-02
2833 6.7082079598901306e-02
2866 6.7082079596717303e-02
2899 6.7082079595081195e-02
2933 6.7082079593865501e-02
2967 6.7082079592981306e-02
3002 6.7082079592340596e-02
3037 6.7082079591877702e-02
3072 6.7082079591534602e-02
3108 6.7082079591300803e-02
3144 6.7082079591103599e-02
3181 6.7082079590975105e-02
3218 6.7082079590929697e-02
3255 6.7082079590836896e-02
3293 6.7082079590816607e-02
3331 6.7082079590778901e-02
3370 6.7082079590751895e-02
3409 6.7082079590747995e-02
3449 6.7082079590742194e-02
3489 6.7082079590742194e-02
3530 6.7082079590733507e-02
3571 6.7082079590694801e-02
3612 6.7082079593383304e-02
3654 6.7082408542783398e-02
3697 6.7082082872956306e-02
3740 6.7082079659750105e-02
3783 6.7082079591089097e-02
3827 6.7082079590738294e-02
3872 6.7082079590712204e-02
3917 6.7082079590704502e-02
3963 6.7082079590719004e-02
4009 6.7082079590723806e-02
4055 6.7082079590726706e-02
4103 6.7082079590729607e-02
4150 6.7082079590708402e-02
4199 6.7082079592116400e-02
4248 6.7082152746913606e-02
4297 6.7082080844791003e-02
4347 6.7082079600199199e-02
4398 6.7082079590802104e-02
4449 6.7082079590720906e-02
4501 6.7082079590707402e-02
4553 6.7082079590727706e-02
4606 6.7082079590718005e-02
4660 6.7082079590719004e-02
4714 6.7082079590708402e-02
4769 6.7082079590715105e-02
4824 6.7082102744764893e-02
4880 6.7082082270155094e-02
4937 6.7082079627613297e-02
4995 6.7082079590789503e-02
5053 6.7082079590718005e-02
5111 6.7082079590722904e-02
5171 6.7082079590720906e-02
5231 6.7082079590723806e-02
5292 6.7082079590714203e-02
5354 6.7082079590698701e-02
5416 6.7082079611334694e-02
5479 6.7082111888230794e-02
5543 6.7082079599694699e-02
5607 6.7082079590749896e-02
5672 6.7082079590709304e-02
5738 6.7082079590699700e-02
5805 6.7082079590688098e-02
5873 6.7082079590721905e-02
5941 6.7082079590715105e-02
6010 6.7082079590703503e-02
6080 6.7082117558242393e-02
6151 6.7082079606813005e-02
6223 6.7082079590922897e-02
6295 6.7082079590715105e-02
6368 6.7082079590719004e-02
6442 6.7082079590710303e-02
6517 6.7082079590701602e-02
6593 6.7082079590693899e-02
6670 6.7082119546484603e-02
6748 6.7082079993489099e-02
6826 6.7082079590763496e-02
6906 6.7082079590708402e-02
6986 6.7082079590724805e-02
7067 6.7082079590712204e-02
7149 6.7082079590715105e-02
7233 6.7082079590707402e-02
7317 6.7082252164346906e-02
7402 6.7082079636378300e-02
7488 6.7082079590737406e-02
7575 6.7082079590690999e-02
7663 6.7082079590722904e-02
7753 6.7082079590701602e-02
7843 6.7082079590712204e-02
7934 6.7083221767789900e-02
8026 6.7082079677070500e-02
8120 6.7082079590726706e-02
8214 6.7082079590730606e-02
8310 6.7082079590725804e-02
8407 6.7082079590716104e-02
8504 6.7082079590733507e-02
8603 6.7082088821339703e-02
8704 6.7082079590874602e-02
8805 6.7082079590717103e-02
8907 6.7082079590716104e-02
9011 6.7082079590714203e-02
9116 6.7082079590704502e-02
9222 6.7082085574541594e-02
9329 6.7082079590855298e-02
9438 6.7082079590731605e-02
9548 6.7082079590690000e-02
9659 6.7082079590710303e-02
9771 6.7082079691149599e-02
9885 6.7082079590805005e-02
10000 6.7082079590732493e-02
10116 6.7082079590727706e-02
10234 6.7082079590725804e-02
10353 6.7082079590719004e-02
10474 6.7082095131604194e-02
10596 6.7082079590769297e-02
10719 6.7082079590720906e-02
10844 6.7082079590736393e-02
10970 6.7082079590712204e-02
11098 6.7082357646103097e-02
11227 6.7082079590763496e-02
11357 6.7082079590717103e-02
11490 6.7082079590723806e-02
11623 6.7082079590709304e-02
11758 6.7082215435336198e-02
11895 6.7082079590938398e-02
12034 6.7082079590711302e-02
12174 6.7082079590731605e-02
12316 6.7082079590710303e-02
12459 6.7082083340861104e-02
12604 6.7082079590724805e-02
12751 6.7082079590728705e-02
12899 6.7082079590723806e-02
13049 6.7082091446881598e-02
13201 6.7082079590743193e-02
13355 6.7082079590721905e-02
13510 6.7082079590691901e-02
13667 6.7082080063821894e-02
13826 6.7082079590736393e-02
13987 6.7082079590720906e-02
14150 6.7082079590695801e-02
14315 6.7082079590706403e-02
14481 6.7082079591239893e-02
14650 6.7082079590735394e-02
14820 6.7082079590709304e-02
14993 6.7082079590714203e-02
15167 6.7082079641853795e-02
15344 6.7082079590735394e-02
15522 6.7082079590715105e-02
15703 6.7082079590711302e-02
15886 6.7082079594123503e-02
16071 6.7082079590723806e-02
16258 6.7082079590730606e-02
16447 6.7082140564871995e-02
16638 6.7082079590720906e-02
16832 6.7082079590703503e-02
17028 6.7082080441732000e-02
17226 6.7082079590737406e-02
17426 6.7082079590714203e-02
17629 6.7082079590720906e-02
17834 6.7082079590751895e-02
18042 6.7082079590730606e-02
18252 6.7082079590797303e-02
18464 6.7082079590759597e-02
18679 6.7082079590710303e-02
18897 6.7082079590885205e-02
19116 6.7082079590729607e-02
19339 6.7082079590709304e-02
19564 6.7082079596581995e-02
19792 6.7082079590738294e-02
20022 6.7082079590713203e-02
20255 6.7082084595418201e-02
20491 6.7082079590707402e-02
20729 6.7082079590716104e-02
20970 6.7082079590754795e-02
21215 6.7082079590712204e-02
21461 6.7082327167779301e-02
21711 6.7082079590705501e-02
21964 6.7082079590709304e-02
22219 6.7082079590867802e-02
22478 6.7082079590710303e-02
22740 6.7082087158713097e-02
23004 6.7082079590718005e-02
23272 6.7082079590710303e-02
23543 6.7082079590724805e-02
23817 6.7082079590696800e-02
24094 6.7082079590801105e-02
24374 6.7082079590717103e-02
24658 6.7082081143312294e-02
24945 6.7082079590703503e-02
25235 6.7082079780519097e-02
25529 6.7082079590715105e-02
25826 6.7082145944644900e-02
26127 6.7082079590727706e-02
26431 6.7082079590733507e-02
26738 6.7082079590736393e-02
27050 6.7082079590709304e-02
27364 6.7082079590712204e-02
27683 6.7082079590706403e-02
28005 6.7082079590706403e-02
28331 6.7082079590720906e-02
28661 6.7082079590718005e-02
28994 6.7082080053460405e-02
29332 6.7082079590719004e-02
29673 6.7082083085643104e-02
30018 6.7082079590733507e-02
30368 6.7082079590739294e-02
30721 6.7082079590711302e-02
31079 6.7082079590723806e-02
31440 6.7082079604620301e-02
31806 6.7082079590708402e-02
32176 6.7082079590889104e-02
32551 6.7082079590696800e-02
32930 6.7082079590709304e-02
33313 6.7082481888512902e-02
33701 6.7082079590706403e-02
34093 6.7082079590756696e-02
34490 6.7082079590757696e-02
34891 6.7082079590719004e-02
35297 6.7082079591410895e-02
35708 6.7082079590719004e-02
36123 6.7082079590714203e-02
36544 6.7082079590859101e-02
36969 6.7082083161899800e-02
37399 6.7082079590739294e-02
37835 6.7082079590718005e-02
38275 6.7082080266999605e-02
38720 6.7082079590699700e-02
39171 6.7082079590715105e-02
39627 6.7082079590738294e-02
40088 6.7082118632906002e-02
40555 6.7082079590690999e-02
41027 6.7082079590724805e-02
41504 6.7082079590758598e-02
41987 6.7082081624434201e-02
42476 6.7082079590716104e-02
42970 6.7082079590716104e-02
43470 6.7082079590727706e-02
43976 6.7082079590727706e-02
44488 6.7082079683719195e-02
45006 6.7082083318944594e-02
45529 6.7082079590693899e-02
46059 6.7082079590710303e-02
46595 6.7082079590724805e-02
47138 6.7082079590706403e-02
47686 6.7082079590727706e-02
48241 6.7082079591184798e-02
48803 6.7082085009098597e-02
49370 6.7082079592549304e-02
49945 6.7082079590729607e-02
50526 6.7082079590730606e-02
51114 6.7082079590711302e-02
51709 6.7082079590724805e-02
52311 6.7082079590722904e-02
52920 6.7082079590717103e-02
53536 6.7082079590723806e-02
54159 6.7082079590725804e-02
54789 6.7082079590731605e-02
55427 6.7082079590731605e-02
56072 6.7082079590699700e-02
56724 6.7082079590700602e-02
57384 6.7082079590704502e-02
58052 6.7082079590714203e-02
58728 6.7082079590687099e-02
59411 6.7082081543126199e-02
60103 6.7082079635993705e-02
60802 6.7082079592337696e-02
61510 6.7082079591371302e-02
62226 6.7082079590716104e-02
62950 6.7082079590701602e-02
63682 6.7082079590704502e-02
64424 6.7082079590749896e-02
65173 6.7082081299729895e-02
65932 6.7082079590712204e-02
66699 6.7082079590730606e-02
67475 6.7082079590695801e-02
68261 6.7082079590720906e-02
69055 6.7082079663175906e-02
69859 6.7082079590719004e-02
70672 6.7082079590699700e-02
71494 6.7082332039184595e-02
72326 6.7082079590734506e-02
73168 6.7082079590701602e-02
74020 6.7083335132538696e-02
74881 6.7082079590738294e-02
75753 6.7082079590720906e-02
76634 6.7082079590977006e-02
77526 6.7082079590714203e-02
78428 6.7082079616260296e-02
79341 6.7082079590695801e-02
80264 6.7082079649669904e-02
81198 6.7082079590718005e-02
82143 6.7082079639104494e-02
83099 6.7082079590699700e-02
84067 6.7082079590769297e-02
85045 6.7082079590710303e-02
86035 6.7082079590722904e-02
87036 6.7082079590700602e-02
88049 6.7082079590724805e-02
89074 6.7082079978983800e-02
90110 6.7082079590704502e-02
91159 6.7082079590739294e-02
92220 6.7082084049871801e-02
93293 6.7082079590707402e-02
94379 6.7082079590721905e-02
95477 6.7082079590735394e-02
96588 6.7082079592231406e-02
97712 6.7082079590722904e-02
98850 6.7082079590703503e-02
100000 6.7082079590698701e-02


==> data/example_II_2a/trimmed_log_history_error_64N_fix.csv <==
Epoch Relative_Error
1 3.7908853083970302e-02
2 3.7665696098254903e-02
3 3.7509836271354603e-02
4 3.7498223393669199e-02
5 3.7567028177533102e-02
6 3.7593829833252199e-02
7 3.7535614805420600e-02
8 3.7447182730546001e-02
9 3.7389411775579202e-02
10 3.7376747465708203e-02
11 3.7386630607805199e-02
12 3.7389075066289003e-02
13 3.7367399726460498e-02
14 3.7323549516514898e-02
15 3.7272648400617302e-02
16 3.7232427236526797e-02
17 3.7211812941485997e-02
18 3.7204339306782602e-02
19 3.7193170524033398e-02
20 3.7166377915241598e-02
21 3.7127407720886102e-02
22 3.7089447398251901e-02
23 3.7062020705201100e-02
24 3.7044207533640301e-02
25 3.7028014565219501e-02
26 3.7005974110746097e-02
27 3.6976417681550501e-02
28 3.6943707084857703e-02
30 3.6891218405789503e-02
31 3.6871976947140998e-02
33 3.6824487714803997e-02
34 3.6795531005037602e-02
36 3.6745563629734301e-02
38 3.6702685601108502e-02
39 3.6677960327962202e-02
41 3.6627184545270697e-02
43 3.6583862492013397e-02
45 3.6538087684910403e-02
48 3.6470661147215401e-02
50 3.6427902927080397e-02
52 3.6383730170792300e-02
55 3.6322282507927600e-02
57 3.6280575745638498e-02
60 3.6221581113859203e-02
63 3.6163131890157199e-02
66 3.6107150040192298e-02
69 3.6052691897408298e-02
72 3.5999720086374497e-02
76 3.5931930657315397e-02
79 3.5882967578404701e-02
83 3.5819959518460301e-02
87 3.5759606811743901e-02
91 3.5701807713105799e-02
95 3.5646448200524802e-02
100 3.5580516728386198e-02
102 3.5555112172187202e-02
105 3.5518009104436400e-02
107 3.5493914018418900e-02
110 3.5458726226170398e-02
112 3.5435874099799300e-02
115 3.5402482762785500e-02
118 3.5370120941371902e-02
120 3.5349096976292398e-02
123 3.5318361364595097e-02
126 3.5288554699859399e-02
129 3.5259640893696799e-02
132 3.5231585365290502e-02
135 3.5204355908673601e-02
138 3.5177921023316003e-02
142 3.5143857801952699e-02
145 3.5119159922721799e-02
148 3.5095159108633103e-02
152 3.5064196123091598e-02
156 3.5034364132363500e-02
159 3.5012697719235299e-02
163 3.4984708673763097e-02
167 3.4957700119309099e-02
171 3.4931622888316097e-02
175 3.4906430539834402e-02
179 3.4882079367967597e-02
183 3.4858528098763199e-02
187 3.4835737888435102e-02
192 3.4808264822757500e-02
196 3.4787056441641803e-02
201 3.4761456136676701e-02
206 3.4736812926190200e-02
210 3.4717751000097698e-02
215 3.4694696957613402e-02
221 3.4668104508053701e-02
226 3.4646786740607102e-02
231 3.4626192021504798e-02
236 3.4606283046978402e-02
242 3.4583248753015501e-02
248 3.4561096564171501e-02
254 3.4539775425626203e-02
260 3.4519238298453499e-02
266 3.4499441767803701e-02
272 3.4480345695075597e-02
278 3.4461912905691797e-02
285 3.4441200426798199e-02
292 3.4421293301685897e-02
298 3.4404835654593097e-02
305 3.4386303429083297e-02
313 3.4365956273701502e-02
320 3.4348839556123001e-02
327 3.4332328340383099e-02
335 3.4314159389783001e-02
343 3.4296696474786698e-02
351 3.4279899361406498e-02
359 3.4263730890978998e-02
368 3.4246250088354198e-02
376 3.4231306496890400e-02
385 3.4215126313886603e-02
394 3.4199577591712098e-02
404 3.4182998696090101e-02
413 3.4168669627400901e-02
423 3.4153368226978599e-02
433 3.4138682490444001e-02
443 3.4124577371564997e-02
453 3.4111020574509002e-02
464 3.4096705900279703e-02
475 3.4082982132484799e-02
486 3.4069815695666701e-02
498 3.4056051694995898e-02
509 3.4043953548614503e-02
521 3.4031289986005901e-02
534 3.4018165247053700e-02
546 3.4006567807470800e-02
559 3.3994533353877997e-02
572 3.3983019491878402e-02
586 3.3971169642561798e-02
599 3.3960648874462498e-02
614 3.3949055010898697e-02
628 3.3938732874195000e-02
643 3.3928178437386998e-02
658 3.3918118409149801e-02
673 3.3908526396677803e-02
689 3.3898783378843798e-02
705 3.3889517933892797e-02
722 3.3880168607598897e-02
739 3.3871302282647203e-02
756 3.3862893323159199e-02
774 3.3854461907168100e-02
792 3.3846490626451703e-02
811 3.3838549045748803e-02
830 3.3831066950427598e-02
850 3.3823660615118899e-02
870 3.3816709828943699e-02
890 3.3810189895038700e-02
911 3.3803782424301397e-02
933 3.3797524763411600e-02
955 3.3791706043981101e-02
977 3.3786300898390999e-02
1000 3.3781066308074301e-02
1024 3.3776030246056403e-02
1048 3.3771401978764902e-02
1072 3.3767155155654698e-02
1097 3.3779503691292297e-02
1123 3.3759865009058899e-02
1150 3.3756971345073800e-02
1177 3.3753955303003298e-02
1205 3.3751267512298302e-02
1233 3.3748825168593698e-02
1262 3.3746522400903797e-02
1292 3.3744363701563800e-02
1322 3.3742413623729602e-02
1353 3.3740598980491400e-02
1385 3.3738937795041300e-02
1417 3.3740975796404497e-02
1451 3.3736341172117698e-02
1485 3.3735021422602297e-02
1520 3.3733935732309997e-02
1556 3.3732943838428099e-02
1592 3.3732061175774597e-02
1630 3.3734102244787997e-02
1668 3.3730556863688199e-02
1707 3.3729917419969599e-02
1748 3.3729313369532499e-02
1789 3.3735202046312897e-02
1831 3.3728307411188402e-02
1874 3.3727870048791700e-02
1918 3.3727512043072103e-02
1963 3.3727864603442799e-02
2009 3.3726767776585197e-02
2057 3.3734522996495001e-02
2105 3.3726243644566202e-02
2154 3.3726400523227201e-02
2205 3.3725651322379500e-02
2257 3.3725590912984500e-02
2310 3.3725399498024597e-02
2364 3.3725702147569002e-02
2420 3.3724832738637502e-02
2477 3.3724813559224097e-02
2535 3.3724589478548700e-02
2595 3.3724401463546001e-02
2656 3.3724104481852098e-02
2719 3.3730417240930101e-02
2783 3.3723823833702898e-02
2848 3.3723676676237303e-02
2915 3.3726604804808102e-02
2984 3.3723444167146899e-02
3054 3.3725317036610997e-02
3126 3.3723211655261501e-02
3199 3.3724904073807398e-02
3275 3.3723049320470398e-02
3352 3.3722966864518998e-02
3430 3.3723316983588901e-02
3511 3.3722807710266998e-02
3594 3.3722712341935197e-02
3678 3.3722701505339903e-02
3765 3.3726073142512900e-02
3854 3.3722657075274103e-02
3944 3.3723037253130597e-02
4037 3.3726679494860599e-02
4132 3.3724455909102599e-02
4229 3.3727810319601398e-02
4329 3.3722227639301702e-02
4431 3.3722186461601897e-02
4535 3.3722150297290601e-02
4642 3.3722141422482400e-02
4751 3.3722093131787700e-02
4863 3.3722083237911100e-02
4977 3.3722036817509397e-02
5094 3.3722021907302398e-02
5214 3.3722091239203500e-02
5337 3.3722079046057001e-02
5462 3.3721988354569500e-02
5591 3.3721942151097403e-02
5722 3.3721942453080800e-02
5857 3.3727894728806301e-02
5995 3.3722086163034501e-02
6136 3.3722025229756099e-02
6280 3.3723408977123899e-02
6428 3.3722509023938897e-02
6579 3.3721870758359099e-02
6734 3.3722108584282297e-02
6893 3.3721869211490403e-02
7055 3.3721856249071702e-02
7221 3.3722321179988198e-02
7391 3.3723030258134799e-02
7565 3.3727385148643603e-02
7743 3.3722317401684999e-02
7925 3.3721848049836599e-02
8111 3.3722595629372402e-02
8302 3.3721840191222097e-02
8498 3.3721986645397599e-02
8697 3.3722083097527701e-02
8902 3.3722008807353702e-02
9112 3.3721876931049999e-02
9326 3.3722014921209999e-02
9545 3.3722796804221501e-02
9770 3.3721919177256997e-02
10000 3.3722291834389198e-02
10070 3.3721952965068101e-02
10141 3.3721866554494398e-02
10212 3.3721848865173799e-02
10284 3.3722177657290700e-02
10356 3.3722267403409202e-02
10429 3.3722095022491801e-02
10502 3.3721977186692002e-02
10576 3.3721827599686602e-02
10650 3.3722042178949398e-02
10725 3.3724038710044597e-02
10801 3.3725240891652797e-02
10876 3.3724489516340203e-02
10953 3.3724586024074903e-02
11030 3.3724265652373499e-02
11107 3.3721941544306501e-02
11185 3.3723165112944799e-02
11264 3.3721827263262602e-02
11343 3.3721938730249798e-02
11423 3.3724954655882898e-02
11503 3.3721864544001202e-02
11584 3.3721921863701702e-02
11665 3.3721836515709001e-02
11747 3.3722286790730700e-02
11830 3.3722109828037403e-02
11913 3.3721827617488001e-02
11997 3.3721832564853400e-02
12081 3.3724379858602598e-02
12166 3.3724012605681003e-02
12251 3.3725902359154701e-02
12337 3.3723334110524798e-02
12424 3.3721881112692600e-02
12511 3.3722573161760298e-02
12599 3.3721825794712001e-02
12688 3.3721827935655098e-02
12777 3.3724285819085598e-02
12867 3.3724682873540003e-02
12957 3.3722456449129197e-02
13048 3.3722963519828300e-02
13140 3.3726831654441000e-02
13232 3.3724959767652003e-02
13325 3.3722371226962200e-02
13419 3.3722413004492503e-02
13513 3.3721854166596003e-02
13608 3.3722552584717500e-02
13704 3.3722140646480200e-02
13800 3.3722347984850597e-02
13897 3.3722240352563902e-02
13994 3.3721851694726801e-02
14093 3.3721914243080200e-02
14192 3.3722456247260800e-02
14291 3.3723430855196398e-02
14392 3.3722238832953999e-02
14493 3.3725347246085398e-02
14595 3.3722194962793502e-02
14697 3.3721938496057299e-02
14801 3.3722038692487702e-02
14905 3.3722463594372101e-02
15009 3.3722533084443500e-02
15115 3.3727225336986001e-02
15221 3.3721914958155699e-02
15328 3.3721828417886700e-02
15436 3.3721853140457503e-02
15544 3.3721855502938797e-02
15653 3.3722015192659598e-02
15763 3.3725594284469300e-02
15874 3.3727396727064998e-02
15986 3.3722320443208303e-02
16098 3.3721970855524801e-02
16211 3.3726871751344999e-02
16325 3.3722296782288302e-02
16440 3.3721874041268897e-02
16555 3.3721836783682402e-02
16671 3.3722102119905797e-02
16789 3.3721933022354697e-02
16906 3.3721932299859203e-02
17025 3.3725429656223903e-02
17145 3.3722206911015198e-02
17265 3.3722092775565801e-02
17387 3.3722216260883099e-02
17509 3.3722555676246803e-02
17632 3.3721908011996003e-02
17756 3.3722195941439097e-02
17880 3.3722325808895802e-02
18006 3.3722049030552398e-02
18133 3.3721896714644199e-02
18260 3.3721826862376902e-02
18388 3.3722052623187802e-02
18517 3.3722411977838498e-02
18648 3.3721863649091001e-02
18779 3.3722419434141698e-02
18911 3.3721955006166100e-02
19043 3.3722071551907699e-02
19177 3.3721825403688101e-02
19312 3.3721833628838703e-02
19448 3.3724235513245798e-02
19584 3.3722054379123997e-02
19722 3.3722261592703903e-02
19860 3.3722572238083698e-02
20000 3.3722608617454797e-02


==> data/example_II_2a/trimmed_log_history_error_64N_fix_100k.csv <==
Epoch Relative_Error
1 3.7908853083970302e-02
2 3.7665696098254903e-02
3 3.7509836271354603e-02
4 3.7498223393669199e-02
5 3.7567028177533102e-02
6 3.7593829833252199e-02
7 3.7535614805420600e-02
8 3.7447182730546001e-02
9 3.7389411775579202e-02
10 3.7376747465708203e-02
11 3.7386630607805199e-02
12 3.7389075066289003e-02
13 3.7367399726460498e-02
14 3.7323549516514898e-02
15 3.7272648400617302e-02
16 3.7232427236526797e-02
17 3.7211812941485997e-02
18 3.7204339306782602e-02
19 3.7193170524033398e-02
20 3.7166377915241598e-02
21 3.7127407720886102e-02
22 3.7089447398251901e-02
23 3.7062020705201100e-02
24 3.7044207533640301e-02
25 3.7028014565219501e-02
26 3.7005974110746097e-02
27 3.6976417681550501e-02
28 3.6943707084857703e-02
29 3.6914247070752297e-02
30 3.6891218405789503e-02
31 3.6871976947140998e-02
32 3.6850757076038097e-02
33 3.6824487714803997e-02
34 3.6795531005037602e-02
35 3.6768534274751699e-02
36 3.6745563629734301e-02
37 3.6724721315172702e-02
38 3.6702685601108502e-02
39 3.6677960327962202e-02
40 3.6651925658577902e-02
41 3.6627184545270697e-02
42 3.6604929899789800e-02
43 3.6583862492013397e-02
44 3.6561785158460702e-02
46 3.6514206953547700e-02
47 3.6491730644118300e-02
48 3.6470661147215401e-02
49 3.6449712196985000e-02
50 3.6427902927080397e-02
51 3.6405548092053500e-02
52 3.6383730170792300e-02
54 3.6342810517214302e-02
55 3.6322282507927600e-02
56 3.6301310916688603e-02
57 3.6280575745638498e-02
59 3.6241118227762402e-02
60 3.6221581113859203e-02
62 3.6182210883296997e-02
63 3.6163131890157199e-02
64 3.6144476048383098e-02
66 3.6107150040192298e-02
67 3.6088618572003399e-02
69 3.6052691897408298e-02
71 3.6017232052942098e-02
72 3.5999720086374497e-02
74 3.5965588160100898e-02
76 3.5931930657315397e-02
78 3.5899089408727797e-02
79 3.5882967578404701e-02
81 3.5851061013916802e-02
83 3.5819959518460301e-02
85 3.5789444826507401e-02
87 3.5759606811743901e-02
89 3.5730407975416101e-02
91 3.5701807713105799e-02
93 3.5673848632260002e-02
95 3.5646448200524802e-02
98 3.5606468098439099e-02
100 3.5580516728386198e-02
101 3.5567751727544200e-02
102 3.5555112172187202e-02
104 3.5530242308259900e-02
105 3.5518009104436400e-02
106 3.5505898246862101e-02
107 3.5493914018418900e-02
108 3.5482061484329697e-02
110 3.5458726226170398e-02
111 3.5447238257152902e-02
112 3.5435874099799300e-02
114 3.5413498682442902e-02
115 3.5402482762785500e-02
116 3.5391583575137803e-02
118 3.5370120941371902e-02
119 3.5359553791925902e-02
120 3.5349096976292398e-02
122 3.5328502203288502e-02
123 3.5318361364595097e-02
125 3.5298390026954597e-02
126 3.5288554699859399e-02
128 3.5269181699448399e-02
129 3.5259640893696799e-02
130 3.5250194885567902e-02
132 3.5231585365290502e-02
134 3.5213342415518302e-02
135 3.5204355908673601e-02
137 3.5186646449964498e-02
138 3.5177921023316003e-02
140 3.5160724217520402e-02
141 3.5152250153062600e-02
143 3.5135546153411600e-02
145 3.5119159922721799e-02
146 3.5111083553119503e-02
148 3.5095159108633103e-02
150 3.5079532569550598e-02
152 3.5064196123091598e-02
153 3.5056634388219002e-02
155 3.5041719300830297e-02
157 3.5027076096121802e-02
159 3.5012697719235299e-02
161 3.4998577459468203e-02
163 3.4984708673763097e-02
164 3.4977866605976002e-02
166 3.4964363078191701e-02
168 3.4951095358252297e-02
170 3.4938057460558697e-02
172 3.4925243593962499e-02
174 3.4912648100427303e-02
176 3.4900265539270003e-02
178 3.4888090606591100e-02
180 3.4876118112783003e-02
183 3.4858528098763199e-02
185 3.4847040205747297e-02
187 3.4835737888435102e-02
189 3.4824616659549897e-02
191 3.4813672147130700e-02
193 3.4802900095613501e-02
196 3.4787056441641803e-02
198 3.4776697837746499e-02
200 3.4766497827383801e-02
203 3.4751487123209898e-02
205 3.4741667655567597e-02
207 3.4731994306230002e-02
210 3.4717751000097698e-02
212 3.4708428591589000e-02
215 3.4694696957613402e-02
217 3.4685706177434203e-02
220 3.4672458305091400e-02
222 3.4663781227606903e-02
225 3.4650991208076402e-02
227 3.4642611186289800e-02
230 3.4630254950756299e-02
233 3.4618148142388401e-02
235 3.4610211684309798e-02
238 3.4598503607988898e-02
241 3.4587025103330803e-02
244 3.4575769286917003e-02
247 3.4564729556930102e-02
249 3.4557486647074399e-02
252 3.4546793114808301e-02
255 3.4536299341366400e-02
258 3.4525999645710799e-02
261 3.4515888569151498e-02
264 3.4505960864264197e-02
267 3.4496211485151099e-02
270 3.4486635576475799e-02
274 3.4474129489725100e-02
277 3.4464940470949001e-02
280 3.4455910005294299e-02
283 3.4447033965621703e-02
287 3.4435432605994097e-02
290 3.4426901658946699e-02
293 3.4418512407807002e-02
297 3.4407541062245001e-02
300 3.4399468893400599e-02
304 3.4388908251994997e-02
307 3.4381135393021400e-02
311 3.4370962675199797e-02
314 3.4363472695093801e-02
318 3.4353666820715500e-02
322 3.4344061705115801e-02
326 3.4334651236200303e-02
329 3.4327717587008401e-02
333 3.4318633792906103e-02
337 3.4309729097334797e-02
341 3.4300998267834101e-02
345 3.4292436279189799e-02
349 3.4284038302666298e-02
353 3.4275799696642399e-02
357 3.4267715998147499e-02
361 3.4259782913311297e-02
365 3.4251996310347102e-02
370 3.4242463001110703e-02
374 3.4234991662224601e-02
378 3.4227654405448803e-02
383 3.4218666031263500e-02
387 3.4211617768041401e-02
392 3.4202980157452302e-02
396 3.4196204443274203e-02
401 3.4187897853218401e-02
406 3.4179767194535998e-02
410 3.4173385711602999e-02
415 3.4165558312198502e-02
420 3.4157892330912300e-02
425 3.4150382989850403e-02
430 3.4143025707590403e-02
435 3.4135816088643398e-02
440 3.4128749914365299e-02
445 3.4121823134611297e-02
450 3.4115031858970003e-02
455 3.4108372349298297e-02
461 3.4100549819081998e-02
466 3.4094167739518802e-02
471 3.4087906403449102e-02
477 3.4080547720051001e-02
482 3.4074541011029899e-02
488 3.4067479221828803e-02
494 3.4060572421754497e-02
499 3.4054931797665000e-02
505 3.4048297242247401e-02
511 3.4041805042302697e-02
517 3.4035451094239499e-02
523 3.4029231463927501e-02
529 3.4023142378778598e-02
535 3.4017180218756903e-02
542 3.4010380156131899e-02
548 3.4004681262526801e-02
554 3.3999098753041301e-02
561 3.3992728843745601e-02
567 3.3987388152408697e-02
574 3.3981292494940397e-02
581 3.3975338304363299e-02
587 3.3970344192042499e-02
594 3.3964641967170299e-02
601 3.3959069935935497e-02
608 3.3953624466693103e-02
615 3.3948302076763401e-02
622 3.3943099424475397e-02
629 3.3938013301449903e-02
637 3.3932339330995001e-02
644 3.3927492690782400e-02
652 3.3922084828806098e-02
659 3.3917464660853797e-02
667 3.3912308641122303e-02
675 3.3907281492520099e-02
683 3.3902379630249203e-02
691 3.3897599615694003e-02
699 3.3892938148702798e-02
707 3.3888392059598801e-02
715 3.3883958302789598e-02
723 3.3879633948953103e-02
732 3.3874896316927403e-02
740 3.3870795217746302e-02
749 3.3866302007028497e-02
758 3.3861932984056799e-02
766 3.3858150894480403e-02
775 3.3854007217835998e-02
784 3.3849978197837798e-02
793 3.3846060775827601e-02
803 3.3841835391053697e-02
812 3.3838144017335002e-02
821 3.3834555415609702e-02
831 3.3830685413115402e-02
841 3.3826935550764499e-02
850 3.3823660615118899e-02
860 3.3820129861809697e-02
870 3.3816709828943699e-02
880 3.3813397484023698e-02
891 3.3809874787688501e-02
901 3.3806779156298497e-02
912 3.3803488087728602e-02
922 3.3800597079614601e-02
933 3.3797524763411600e-02
944 3.3794562157276803e-02
955 3.3791706043981101e-02
966 3.3788953301685798e-02
977 3.3786300898390999e-02
988 3.3783745886587002e-02
1000 3.3781066308074301e-02
1012 3.3778495601354902e-02
1023 3.3776231752721500e-02
1035 3.3773859958360297e-02
1047 3.3771587029510303e-02
1060 3.3769232481256198e-02
1072 3.3767155155654698e-02
1084 3.3765168062542400e-02
1097 3.3779503691292297e-02
1110 3.3773141727630900e-02
1123 3.3759865009058899e-02
1136 3.3758919084833298e-02
1149 3.3757005760731797e-02
1162 3.3755504648625201e-02
1176 3.3754053042722297e-02
1190 3.3752671346855501e-02
1203 3.3751450269094103e-02
1217 3.3750193150357502e-02
1232 3.3748908568923298e-02
1246 3.3747765458586702e-02
1260 3.3746674184783901e-02
1275 3.3745560172730699e-02
1290 3.3744500922657003e-02
1305 3.3743494114281798e-02
1320 3.3742537498166199e-02
1335 3.3741628895107102e-02
1351 3.3740710261802198e-02
1367 3.3739841379321699e-02
1383 3.3739026201189702e-02
1399 3.3760203967130802e-02
1415 3.3742751801391399e-02
1431 3.3737644744861003e-02
1448 3.3736313043456499e-02
1465 3.3735712966273999e-02
1482 3.3735118868341900e-02
1499 3.3734569599860299e-02
1517 3.3734023862970801e-02
1534 3.3733536292072201e-02
1552 3.3733048470365699e-02
1570 3.3732588039373901e-02
1589 3.3732130352874402e-02
1607 3.3732121738717098e-02
1626 3.3736611436974102e-02
1645 3.3732190529758899e-02
1664 3.3730798203690099e-02
1683 3.3730329345039403e-02
1703 3.3729977866689000e-02
1723 3.3729672375414500e-02
1743 3.3729383152926597e-02
1763 3.3729110763117000e-02
1783 3.3729564511943699e-02
1804 3.3733314339031602e-02
1825 3.3728983426742902e-02
1846 3.3728189732176797e-02
1868 3.3727935664356001e-02
1890 3.3727721389480901e-02
1912 3.3727530589145002e-02
1934 3.3732283029455697e-02
1956 3.3728036509336701e-02
1979 3.3727212917377000e-02
2002 3.3726833509964298e-02
2026 3.3726665541841401e-02
2049 3.3728115717974197e-02
2073 3.3728265792822197e-02
2097 3.3726225304215700e-02
2121 3.3726095920672702e-02
2146 3.3726003257509803e-02
2171 3.3730691347264599e-02
2196 3.3726285108975497e-02
2222 3.3725575251353300e-02
2248 3.3725498420734502e-02
2274 3.3731057117023601e-02
2300 3.3725546510725499e-02
2327 3.3725139667333502e-02
2354 3.3725081197220702e-02
2382 3.3726705212720302e-02
2409 3.3725200025158802e-02
2437 3.3724744552677800e-02
2466 3.3724648141765803e-02
2495 3.3733594353275602e-02
2524 3.3724850768053899e-02
2553 3.3724398682436103e-02
2583 3.3724307182060799e-02
2613 3.3732572706805797e-02
2643 3.3724448264964201e-02
2674 3.3724108443284898e-02
2705 3.3724330001321197e-02
2736 3.3725075539525300e-02
2768 3.3723872014116203e-02
2801 3.3724009695666399e-02
2833 3.3724256267589098e-02
2866 3.3723746764987003e-02
2899 3.3723627669068799e-02
2933 3.3724124130534702e-02
2967 3.3723489342207098e-02
3002 3.3723393112805103e-02
3037 3.3724005652885199e-02
3072 3.3723971461791603e-02
3108 3.3723261638035303e-02
3144 3.3723179415639397e-02
3181 3.3729447156420400e-02
3218 3.3723466125560000e-02
3255 3.3723037653719298e-02
3293 3.3726666657090697e-02
3331 3.3723310921375101e-02
3370 3.3722931253990597e-02
3409 3.3727616329965397e-02
3449 3.3722973495310803e-02
3489 3.3724813239985697e-02
3530 3.3722808951708698e-02
3571 3.3724568872708902e-02
3612 3.3722858851273400e-02
3654 3.3723432375369601e-02
3697 3.3722620823333702e-02
3740 3.3722564388496100e-02
3783 3.3723010290095501e-02
3827 3.3722540016045299e-02
3872 3.3726941314999599e-02
3917 3.3722498281069803e-02
3963 3.3726014858483498e-02
4009 3.3722547244073899e-02
4055 3.3722510787404202e-02
4103 3.3722409338394099e-02
4150 3.3722570065447897e-02
4199 3.3722347397842398e-02
4248 3.3723196757286598e-02
4297 3.3722678907640399e-02
4347 3.3722579787591099e-02
4398 3.3728362165812299e-02
4449 3.3722316313654702e-02
4501 3.3722509187525299e-02
4553 3.3722220824461899e-02
4606 3.3722168820410299e-02
4660 3.3722353527646701e-02
4714 3.3722307395848403e-02
4769 3.3722329531113197e-02
4824 3.3722218353342402e-02
4880 3.3722326725022400e-02
4937 3.3722262316007501e-02
4995 3.3722183941503600e-02
5053 3.3722113769313902e-02
5111 3.3722037246186297e-02
5171 3.3722247853482802e-02
5231 3.3723459811232898e-02
5292 3.3722071590632001e-02
5354 3.3722430091556399e-02
5416 3.3728023151618700e-02
5479 3.3721965758706701e-02
5543 3.3722043686426402e-02
5607 3.3721965810111200e-02
5672 3.3722036998780000e-02
5738 3.3722147436760601e-02
5805 3.3721930966314498e-02
5873 3.3722379265578098e-02
5941 3.3725308743595500e-02
6010 3.3722852011772601e-02
6080 3.3721987529195099e-02
6151 3.3722015733121197e-02
6223 3.3722355036093998e-02
6295 3.3722388229715301e-02
6368 3.3721884843788602e-02
6442 3.3725771240725601e-02
6517 3.3724502387601600e-02
6593 3.3721873697884298e-02
6670 3.3722020959142597e-02
6748 3.3728051614598901e-02
6826 3.3721955671129900e-02
6906 3.3721971699244901e-02
6986 3.3721912653530799e-02
7067 3.3722002041740300e-02
7149 3.3722024161680297e-02
7233 3.3721916018533901e-02
7317 3.3722216903869097e-02
7402 3.3721848142468903e-02
7488 3.3722902118700500e-02
7575 3.3722181179138500e-02
7663 3.3721843363578197e-02
7753 3.3722930188071598e-02
7843 3.3722061779045999e-02
7934 3.3722852507741902e-02
8026 3.3722396568932000e-02
8120 3.3722547728867298e-02
8214 3.3723387538748401e-02
8310 3.3721850173200001e-02
8407 3.3721862841682201e-02
8504 3.3722041963952502e-02
8603 3.3724794827529402e-02
8704 3.3721966130378200e-02
8805 3.3722422133839601e-02
8907 3.3722147612938298e-02
9011 3.3722117443572203e-02
9116 3.3721911518260199e-02
9222 3.3724021454498002e-02
9329 3.3722223631111298e-02
9438 3.3721866376638897e-02
9548 3.3723488433341900e-02
9659 3.3722297243478701e-02
9771 3.3721911105908497e-02
9885 3.3723069690070502e-02
10000 3.3722291834389198e-02
10116 3.3723536006780200e-02
10234 3.3722588155726298e-02
10353 3.3722265254120101e-02
10474 3.3722775566098699e-02
10596 3.3721936525046403e-02
10719 3.3727768192715800e-02
10844 3.3722089264116503e-02
10970 3.3722127129136199e-02
11098 3.3723429124010398e-02
11227 3.3721895725036102e-02
11357 3.3721872994246102e-02
11490 3.3721831100751498e-02
11623 3.3724765678448398e-02
11758 3.3722034586281500e-02
11895 3.3721899645971901e-02
12034 3.3721848942640298e-02
12174 3.3725882684403699e-02
12316 3.3722770359363802e-02
12459 3.3721833422531600e-02
12604 3.3721826595068498e-02
12751 3.3721971272639498e-02
12899 3.3722236420473797e-02
13049 3.3723151647637201e-02
13201 3.3721910543374298e-02
13355 3.3722031239591298e-02
13510 3.3721907797563497e-02
13667 3.3724947538407303e-02
13826 3.3721845221778998e-02
13987 3.3721843508989602e-02
14150 3.3722336392830898e-02
14315 3.3723419834269998e-02
14481 3.3722522145648401e-02
14650 3.3722819411199798e-02
14820 3.3721837358367403e-02
14993 3.3724167094361601e-02
15167 3.3721890915853397e-02
15344 3.3721842547658400e-02
15522 3.3722125711956798e-02
15703 3.3722400774624198e-02
15886 3.3721826054984402e-02
16071 3.3721952654199500e-02
16258 3.3721858644004697e-02
16447 3.3721894433448099e-02
16638 3.3722078360670302e-02
16832 3.3721901363537497e-02
17028 3.3724208111568399e-02
17226 3.3723811449329899e-02
17426 3.3724170603295502e-02
17629 3.3721880214853103e-02
17834 3.3722099212907898e-02
18042 3.3722588764274100e-02
18252 3.3726481380884597e-02
18464 3.3721985118632801e-02
18679 3.3725410217506899e-02
18897 3.3721869642993500e-02
19116 3.3725132071747300e-02
19339 3.3722278949496601e-02
19564 3.3722159563629797e-02
19792 3.3721867265701103e-02
20022 3.3721846464007797e-02
20255 3.3727312321861103e-02
20491 3.3721831693608900e-02
20729 3.3721856390990103e-02
20970 3.3722157588454600e-02
21215 3.3722306087680398e-02
21461 3.3722209980568900e-02
21711 3.3722441122600602e-02
21964 3.3721826719777803e-02
22219 3.3723560083779601e-02
22478 3.3721826030241299e-02
22740 3.3721983582880699e-02
23004 3.3722468118017102e-02
23272 3.3725983852862899e-02
23543 3.3725173081344900e-02
23817 3.3722139003549402e-02
24094 3.3722664437610801e-02
24374 3.3721879539157000e-02
24658 3.3721899492282902e-02
24945 3.3721888860085598e-02
25235 3.3721828917075702e-02
25529 3.3721850838786899e-02
25826 3.3722287806167699e-02
26127 3.3722016458060201e-02
26431 3.3723602005982997e-02
26738 3.3722008601463002e-02
27050 3.3722573747676600e-02
27364 3.3723046199280703e-02
27683 3.3721861539958001e-02
28005 3.3722049728775398e-02
28331 3.3722750166464803e-02
28661 3.3721888394658402e-02
28994 3.3722641128127201e-02
29332 3.3721845882359998e-02
29673 3.3721919994224497e-02
30018 3.3721991187822903e-02
30368 3.3721972287342000e-02
30721 3.3721925293451603e-02
31079 3.3725966464693002e-02
31440 3.3722221552276103e-02
31806 3.3722329631418198e-02
32176 3.3721833993194998e-02
32551 3.3721851134192703e-02
32930 3.3721882544334697e-02
33313 3.3721919277359402e-02
33701 3.3722194449988002e-02
34093 3.3721985943136398e-02
34490 3.3721840146541900e-02
34891 3.3723824962281101e-02
35297 3.3724323996145701e-02
35708 3.3722156906506699e-02
36123 3.3721833358546803e-02
36544 3.3722668520060901e-02
36969 3.3721843298893599e-02
37399 3.3722488345575903e-02
37835 3.3721892248088498e-02
38275 3.3721867287797101e-02
38720 3.3722161637257199e-02
39171 3.3722585431606701e-02
39627 3.3721886810017601e-02
40088 3.3721979272674299e-02
40555 3.3722353809014900e-02
41027 3.3724793887115301e-02
41504 3.3721958041237898e-02
41987 3.3722060949075101e-02
42476 3.3721969644118402e-02
42970 3.3727605350992999e-02
43470 3.3722061167618597e-02
43976 3.3722227524215401e-02
44488 3.3721843164109103e-02
45006 3.3727113605123600e-02
45529 3.3721938025578803e-02
46059 3.3722615286552397e-02
46595 3.3722802234041102e-02
47138 3.3724392597530503e-02
47686 3.3721869158128803e-02
48241 3.3723543198225500e-02
48803 3.3721837221375998e-02
49370 3.3721963067651801e-02
49945 3.3722188053568303e-02
50526 3.3722140290387601e-02
51114 3.3725674897027901e-02
51709 3.3722651173903197e-02
52311 3.3722175533448098e-02
52920 3.3721939072512898e-02
53536 3.3722148507418101e-02
54159 3.3722389247778997e-02
54789 3.3722135473479103e-02
55427 3.3721828763594003e-02
56072 3.3721879403396098e-02
56724 3.3722192508871499e-02
57384 3.3721946011399703e-02
58052 3.3722253429725201e-02
58728 3.3722968436765900e-02
59411 3.3722227163729100e-02
60103 3.3724403256680198e-02
60802 3.3721888370695903e-02
61510 3.3721825130110801e-02
62226 3.3722157809137100e-02
62950 3.3721990905278998e-02
63682 3.3721859911116300e-02
64424 3.3722350621837302e-02
65173 3.3727012704873598e-02
65932 3.3721844856302002e-02
66699 3.3721867629424702e-02
67475 3.3722099727819803e-02
68261 3.3722130873490498e-02
69055 3.3723029306548899e-02
69859 3.3723435015706599e-02
70672 3.3722221971373499e-02
71494 3.3722310170748601e-02
72326 3.3726310679358398e-02
73168 3.3722032728473697e-02
74020 3.3722164586799497e-02
74881 3.3722522802530998e-02
75753 3.3722289108375200e-02
76634 3.3721932569719601e-02
77526 3.3725197372461803e-02
78428 3.3721858528103797e-02
79341 3.3721922123579301e-02
80264 3.3725343107700999e-02
81198 3.3721872159806800e-02
82143 3.3721913040424302e-02
83099 3.3721983615591901e-02
84067 3.3721826878844098e-02
85045 3.3722687922853503e-02
86035 3.3721874999490697e-02
87036 3.3721949802291901e-02
88049 3.3722128303242997e-02
89074 3.3721948972837298e-02
90110 3.3722006210716103e-02
91159 3.3721913333651599e-02
92220 3.3721880212830700e-02
93293 3.3721861255012003e-02
94379 3.3722046414134600e-02
95477 3.3734370754595698e-02
96588 3.3721973028775901e-02
97712 3.3725104335727500e-02
98850 3.3721917770701500e-02
100000 3.3721924528555901e-02


==> data/example_II_2b/Error_result.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.2093046086957954,0.20387666140311475,0.021036055160369854,0.01958078677769965,0.2638975026936494,0.25305331638750767,0.22356662007699582,0.284931465229165
Validation,0.2098743361333639,0.20424431569225115,0.022483800545409844,0.02083004044955554,0.261264194090895,0.25102495625535565,0.22681971698105557,0.2804794264540217


==> data/example_II_2b/Error_result_N10.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.19617893546234189,0.19103021592307928,0.022835737447302076,0.02141288013474095,0.2527668247346889,0.24257658156998377,0.22465321615277625,0.2849314849299175
Test,0.1968753597694832,0.19172954240277926,0.02316109254451975,0.021748062085166064,0.25677668323619285,0.2479192296440911,0.22425730380819509,0.28107389610984673


==> data/example_II_2b/Error_result_N64.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.031563732644926054,0.031517284309517675,0.007270244277761577,0.007213340259078572,0.060175899577168165,0.05982018520754686,0.04578687170706365,0.10857045341212679
Test,0.03172961727951672,0.03168457170195292,0.007167682904345041,0.0071149744874792874,0.05440816352675318,0.05412024143787057,0.04532633039275827,0.10274131859870612


==> data/example_II_2b/Error_result_N9_15M.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.19004836840694697,0.19328799519616333,0.03059118818547005,0.021595820983023286,0.27816998260524367,0.2530391756248045,0.31487841730096433,0.5029229860166168
Test,0.18975073399931544,0.19328418733139358,0.03044302572211583,0.021855306726265306,0.2678515285586073,0.25101695175063005,0.3191353638649556,0.5005378744061507


==> data/example_II_2b/Errors_final_test_N10.csv <==
Epoch Testing_Error
0 0.21536851658337489
1 0.20053326304834837
2 0.19333891122225688
3 0.19645508111972482
4 0.1981359248881137
5 0.200985155807133
6 0.2114865422268204
7 0.21170934348824072
8 0.21327792174315013
9 0.2208186910110645
10 0.22504918652042885
11 0.22073062701296778
12 0.216503031844599
13 0.2101240464345719
14 0.21521130750051518
15 0.22906731950379894
16 0.21588268735891916
17 0.20733116491310827
18 0.20053572283926696
19 0.1958539784173247
20 0.194558789704586
21 0.19423398574145162
22 0.19373529492143854
23 0.19545283463347005
24 0.19811810771640118
25 0.20134401542043395
26 0.20032373352060096
27 0.19983265570082803
28 0.20069336613314587
29 0.20341784870091253
30 0.20844974550591616
31 0.21412386891908547
32 0.2199981427984758
33 0.22312484308463415
34 0.22444305728190872
35 0.2214894933039134
36 0.21532582922456694
37 0.20870343265145577
38 0.20006874445415285
39 0.194293066914489
40 0.19282837390048652
41 0.19461867300473149
42 0.19630697418154658
43 0.1961765195332409
44 0.1952738142973435
45 0.19461290210993884
46 0.19452794757006248
47 0.19494356541176164
48 0.1973238267510713
49 0.19979243295910062
50 0.19915283579303636
51 0.20018023667124618
52 0.2026649310176214
53 0.2019691533590656
54 0.20077352658283912
55 0.19947206528890987
56 0.19935384475194393
57 0.19888911495816125
58 0.1983856359623406
59 0.20121532139316384
60 0.204568831036363
61 0.21243774389039843
62 0.21489368832390404
63 0.2141518932630563
64 0.21022290361692691
65 0.20223099742000566
66 0.19491444165672298
67 0.1919177601627557
68 0.19212440782079984
69 0.1953894270940438
70 0.19971862384545763
71 0.2063982088442024
72 0.20724029783036818
73 0.20572038395710335
74 0.2042377527313631
75 0.20343003440741284
76 0.20297709418136928
77 0.20293994903422646
78 0.2040597979276794
79 0.20699710920842115
80 0.21071344815109033
81 0.21296443014289804
82 0.21392830247213462
83 0.21419793291136907
84 0.2133000155757204
85 0.212056678133354
86 0.21072026437877228
87 0.209266442115227
88 0.20872998529151307
89 0.20914486934155502
90 0.2095932136276307
91 0.2105580681720256
92 0.21265282597005924
93 0.2136216079532231
94 0.21345089547624582
95 0.2130184550039346
96 0.21246381782624502
97 0.21239479910499162
98 0.21386137819364076
99 0.21373893398236765
100 0.2124121895632885
110 0.20895661255804487
120 0.2087374935619105
130 0.2074920290560572
140 0.2086685382990679
150 0.2073268550432225
160 0.21023178458877098
170 0.20688601280900212
180 0.20663064181523422
190 0.20695423221906611
200 0.20618763938389612
210 0.20668891356079477
220 0.20617127810657476
230 0.20606292120988767
240 0.20614031955538983
250 0.20624045579877817
260 0.20618491825809698
270 0.20595441841997303
280 0.20589425777407552
290 0.20602882237536996
300 0.20585901790057265
310 0.20585532175148416
320 0.20596305869465983
330 0.20591012204096976
340 0.20612959782558943
350 0.20582067995965966
360 0.2057872479317163
370 0.2057730392734963
380 0.20567711808459457
390 0.20576528864214078
400 0.2057274852511526
410 0.20569114414489426
420 0.2056315767501827
430 0.20569575454326355
440 0.20569597989316585
450 0.20577569363640613
460 0.20557624339866284
470 0.20552044678008455
480 0.2055629317046524
490 0.20558483429882973
500 0.20557402360362795
510 0.20552643623911204
520 0.20545524665145468
530 0.2055086436611389
540 0.20541214153812115
550 0.20561019626981153
560 0.20558270107392002
570 0.20576877890803585
580 0.20561504320787635
590 0.20554734363890526
600 0.2058517020920192
610 0.20550425821640875
620 0.20545958287046803
630 0.20552094521453296
640 0.20562021577604783
650 0.20564538268868296
660 0.20554507206359912
670 0.20553790758981844
680 0.20547062486411377
690 0.2054694687535386
700 0.2054157751672133
710 0.20549039809210118
720 0.20567465000203167
730 0.20535163525236338
740 0.20542677889252792
750 0.20535696394540065
760 0.20537212029084326
770 0.20532432799749906
780 0.2053422854393796
790 0.20548633745291894
800 0.2054052609456511
810 0.20556971501215598
820 0.20539523899592477
830 0.2053566939295238
840 0.20545103776411738
850 0.20546323997579113
860 0.20534706184291623
870 0.20534817249231518
880 0.2052982978134863
890 0.20534760483671813
900 0.20528607831465245
910 0.20537358393107463
920 0.20540976541489947
930 0.2052432232495382
940 0.20532023465495586
950 0.20526884081540095
960 0.20533074307131766
970 0.20539546402313985
980 0.20538329695524196
990 0.20534531577305457
1000 0.2054218903389981
1100 0.20535229255605153
1200 0.20543897190611227
1300 0.20526759994559268
1400 0.20538665033516942
1500 0.20532057850204882
1600 0.20514104966498853
1700 0.2053385351151456
1800 0.20515917553514113
1900 0.2050896556942292
2000 0.2051903704967192
2100 0.20518257567354184
2200 0.20503491369965293
2300 0.2051392727476832
2400 0.20502515255480963
2500 0.20507076027846577
2600 0.20516823247008756
2700 0.20521856190615986
2800 0.20510746855973622
2900 0.2050609539949697
3000 0.2051281289366572
3100 0.2054858498226813
3200 0.205086162213126
3300 0.20500972557136485
3400 0.20519375222675906
3500 0.20505887401240197
3600 0.20498260197533874
3700 0.20498634505729027
3800 0.2051119397306071
3900 0.205111522500995
4000 0.2049883341179543
4100 0.204943847162661
4200 0.2052728227117589
4300 0.20543583101573382
4400 0.2049714810026922
4500 0.20497470890015332
4600 0.2050221667872846
4700 0.2050811634961427
4800 0.20502700334106
4900 0.20501994477378876
5000 0.2050521095319021
5100 0.205114676468869
5200 0.20501063401913439
5300 0.20514909782140262
5400 0.20507588922071274
5500 0.20504776577215117
5600 0.20499949387040747
5700 0.20514256499122085
5800 0.20509106329534044
5900 0.2050364025509778
6000 0.20496335262027765
6100 0.20498271391998624
6200 0.2050515989091691
6300 0.20490715019077718
6400 0.2049665503173319
6500 0.20501600685842414
6600 0.20500885249696132
6700 0.2050044534878431
6800 0.20495715488718808
6900 0.2050388221608078
7000 0.2049828092104883
7100 0.20490097175050193
7200 0.204913019794365
7300 0.20498776760230858
7400 0.20509662769901166
7500 0.20492539504359658
7600 0.205151479107277
7700 0.20494756279988055
7800 0.20497388530065722
7900 0.20489958674600878
8000 0.20489021618534548
8100 0.2050140733903143
8200 0.204910260020826
8300 0.20493021764246588
8400 0.20535759609007442
8500 0.2048973059520888
8600 0.20506158018204285
8700 0.20492036077095474
8800 0.2048767403600153
8900 0.2048511530434401
9000 0.20492000692201015
9100 0.20487968977434506
9200 0.20494767274559397
9300 0.2048429439015937
9400 0.20480279411421093
9500 0.2047873573142928
9600 0.20479094504856965
9700 0.20496431836275364
9800 0.20490891278697915
9900 0.20484289282903076
10000 0.20495570024733972
11000 0.20482890158312936
12000 0.20475866477879032
13000 0.20490404800660297
14000 0.20473548748875228
15000 0.20473962458954506
16000 0.2047797824949395
17000 0.20515494100320883
18000 0.18123261556939727
19000 0.18240944541715945
20000 0.18167653301747588
21000 0.17986090025536447
22000 0.17967669274017894
23000 0.1803128944324464
24000 0.1805149312752516
25000 0.18112619146808312
26000 0.17979737223312237
27000 0.17952731121584714
28000 0.1793877529376071
29000 0.17941775651692266
30000 0.1795585299189329
31000 0.1793324333904718
32000 0.17962479098492384
33000 0.1808401349701027
34000 0.17933343790477213
35000 0.17985082600883934
36000 0.17959691505636494
37000 0.17941234343986917
38000 0.17939867197046605
39000 0.17938016953261993
40000 0.1793490821175859
41000 0.17984189344412674
42000 0.17931253962340005
43000 0.1793147746488588
44000 0.1793547786490886
45000 0.179323894335715
46000 0.18143186500963843
47000 0.18159430109184574
48000 0.18129534716203133
49000 0.18039780289261448
50000 0.18106688895213002
51000 0.17979429706569078
52000 0.18008557929387198
53000 0.18070752257476405
54000 0.1800132460939074
55000 0.18039829882649278
56000 0.18092070859464088
57000 0.18037709108522768
58000 0.18092197574979663
59000 0.18076992130569974
60000 0.17980923230041385
61000 0.18082307533606568
62000 0.1799808268343684
63000 0.1807019026759826
64000 0.18018236417505407
65000 0.1802049292373042
66000 0.17995059943366482
67000 0.1802811450615077
68000 0.17993053585734825
69000 0.18010344652802562
70000 0.1802655500562209
71000 0.17990927176320717
72000 0.17978776027485535
73000 0.17980193729353278
74000 0.1799509451581907
75000 0.18134241727120817
76000 0.18033315377006556
77000 0.18011163782740777
78000 0.18001814617778522
79000 0.17993487592728086
80000 0.180911365203292
81000 0.18138009278960815
82000 0.17970755137974526
83000 0.1797758675225723
84000 0.18055560602959314
85000 0.17971716574472968
86000 0.17965869800915832
87000 0.17967588311392577
88000 0.17979609227478927
89000 0.17963530664290067
90000 0.18001258352988855
91000 0.18012444498739827
92000 0.1798239945239577
93000 0.17954605863988196
94000 0.1796794658251531
95000 0.17957343322032565
96000 0.17943515292828746
97000 0.17945933149403345
98000 0.17963886928829176
99000 0.17980225533837255
100000 0.17968612514208257
101000 0.17968831927066115
102000 0.17972721451602353
103000 0.17969685186579412
104000 0.1797338837363974
105000 0.17974526097571755
106000 0.1800198689850662
107000 0.17964880415278187
108000 0.1794879642920804
109000 0.1801691119093266
110000 0.17974997070059434
111000 0.1794654209457631
112000 0.1795195046230747
113000 0.17946538533462175
114000 0.17960740945816042
115000 0.17996012656913446
116000 0.18017154740757163
117000 0.17948534980405212
118000 0.17941663607258748
119000 0.17952173057402593
120000 0.17958363222282409
121000 0.1800725826306469
122000 0.17996267068249575
123000 0.17969404295811292
124000 0.1799008473666973
125000 0.18044079840281677
126000 0.1797432840525137
127000 0.17972504674699516
128000 0.17974387726724333
129000 0.17964142584474732
130000 0.18003005718267096
131000 0.17975077318074906
132000 0.17961897559747847
133000 0.17963959378804265
134000 0.17994598083518598
135000 0.17962020369331344
136000 0.17958805830327149
137000 0.17962727713736415
138000 0.17970612478430253
139000 0.17976517676738651
140000 0.17946689993658524
141000 0.17939627766114327
142000 0.1793404518078802
143000 0.17940109742957472
144000 0.17951049711415926
145000 0.1800311288069046
146000 0.1793352100618752
147000 0.17948009364821826
148000 0.17933118090951491
149000 0.1793827244413667
150000 0.17936570699681334
151000 0.1794894755539321
152000 0.1794523233150052
153000 0.17934078387731156
154000 0.17948664104743908
155000 0.17942647506390766
156000 0.1793655072331386
157000 0.1796428970068416
158000 0.17948772042590497
159000 0.17938645985275442
160000 0.17933735574081128
161000 0.1793871445478048
162000 0.17939897530123958
163000 0.1798079298355677
164000 0.17967492733791157
165000 0.17968403045345877
166000 0.17961717372924696
167000 0.17975857553108923
168000 0.17977781937597198
169000 0.17978230004175066
170000 0.17975966832854676
171000 0.17964848745242737
172000 0.1796691035767552
173000 0.1795811185097842
174000 0.17943289930888598
175000 0.1793536493024384
176000 0.17935129736348604
177000 0.17968118915376713
178000 0.17934737720372515
179000 0.17954118743778094
180000 0.17933419084895735
181000 0.17960579498791454
182000 0.17940205260937403
183000 0.1797316183622281
184000 0.17944170421595712
185000 0.1792958476990803
186000 0.1794003563334917
187000 0.1793717367908853
188000 0.179372309193744
189000 0.17935937454589193
190000 0.17965361351172088
191000 0.17969910547710227
192000 0.1797858661486111
193000 0.17944927211023826
194000 0.17925136835034072
195000 0.17929430956457912
196000 0.17935472883362893
197000 0.17941933614837302
198000 0.17934927176786422
199000 0.17924720324542
200000 0.18010970415663405
201000 0.17970066168791357
202000 0.17945527948575374
203000 0.17950488599118206
204000 0.17939198069845277
205000 0.17929864643515084
206000 0.17927908615246077
207000 0.17941330191216723
208000 0.17935978558716312
209000 0.17950994539749332
210000 0.17935084754410946
211000 0.17935601908057494
212000 0.17936138820986655
213000 0.17956051598690786
214000 0.17952976864959141
215000 0.1796516172848544
216000 0.1794380294774698
217000 0.17950107830094306
218000 0.17941990054632478
219000 0.17955358300504734
220000 0.17929951035422567
221000 0.17952596744615595
222000 0.17967906065130673
223000 0.1794779054561886
224000 0.17934697641895206
225000 0.17929505963709103
226000 0.17926806424011738
227000 0.17933853545318304
228000 0.17928071501600185
229000 0.17960859266405876
230000 0.17930510737510785
231000 0.1793526863442124
232000 0.17940755884562345
233000 0.17931765128560734
234000 0.17964071299842146
235000 0.17939589887506377
236000 0.17950975898684224
237000 0.1793589203669003
238000 0.17924879250457337
239000 0.179458282346701
240000 0.17932007913775772
241000 0.17926176199176336
242000 0.17924480016546676
243000 0.17927663129951837
244000 0.1793198038503834
245000 0.17945676923275483
246000 0.1793169721574247
247000 0.17928432031189614
248000 0.179358855852167
249000 0.1792901193349259
250000 0.17929019608578128
251000 0.17937410737652612
252000 0.17957579790239678
253000 0.1793849832319252
254000 0.17930074427709564
255000 0.17931712638001882
256000 0.17933452682605733
257000 0.1792591460841883
258000 0.1793188696991161
259000 0.1793659270344234
260000 0.1793243468426686
261000 0.17930700846910458
262000 0.17932271508672515
263000 0.17976972156518214
264000 0.17928138944444755
265000 0.1793108196659564
266000 0.17967787211002012
267000 0.17934660813745287
268000 0.1792673436413041
269000 0.1794682388713077
270000 0.17936314589282423
271000 0.17986601213032327
272000 0.17930414497900612
273000 0.17950759197624716
274000 0.17946059263244457
275000 0.1797271347913369
276000 0.17938126340946225
277000 0.1795097887107047
278000 0.17940800734509915
279000 0.17926353152172186


==> data/example_II_2b/Errors_final_test_N64.csv <==
Epoch Testing_Error
0 0.062804016809249
1 0.056879307413155
2 0.0512084259134842
3 0.0488286183868445
4 0.0449336713714311
5 0.0450052342451589
6 0.0482746488120236
7 0.0480962689502534
8 0.0525761764749095
9 0.0508185917556392
10 0.0496458149704229
11 0.0526073812963152
12 0.0546921414664835
13 0.0595209737089486
14 0.0644837528571205
15 0.0695015547396682
16 0.0679463069372402
17 0.0671102675086235
18 0.0667662513012466
19 0.0657753243843265
20 0.0636710701778257
21 0.0656556531674047
22 0.0656577405469018
23 0.0651172504383564
24 0.0656608934737423
25 0.0672783005735179
26 0.0672441185565178
27 0.0676859950133176
28 0.0678221217436431
29 0.066346835308715
30 0.0655369762788843
31 0.0641684002842087
32 0.0671766143842552
33 0.0655351703528189
34 0.0656127476375104
35 0.0661120799165949
36 0.0679749848943322
37 0.0667613844416538
38 0.0687730686844055
39 0.0671352831121461
40 0.0651657495546357
41 0.0608056875528975
42 0.0566330706608113
43 0.0553484751479835
44 0.0534580297100528
45 0.0517906166070144
46 0.0535987413754358
47 0.0520031767146071
48 0.0511854887439835
49 0.0494107803854047
50 0.0496351432779245
51 0.0489486649688605
52 0.0495491664670549
53 0.0505457305495175
54 0.0524735117257623
55 0.0515381986789321
56 0.0516825955158132
57 0.050689004110849
58 0.050906787088759
59 0.0510487184838865
60 0.051185786542409
61 0.0523606454810698
62 0.0543139200282582
63 0.055860496683557
64 0.0555856977439763
65 0.0574179693800575
66 0.059229831581546
67 0.0597756322448464
68 0.0611592146884456
69 0.0602362655724293
70 0.0601393772896199
71 0.0619525077411528
72 0.0615159000945002
73 0.060520342178362
74 0.0636428840184728
75 0.0629552721291534
76 0.062097477060525
77 0.0653617488940498
78 0.0659469148684697
79 0.0679334824742433
80 0.0699911955747544
81 0.0697611106224076
82 0.0688952407245684
83 0.0688480805339456
84 0.0725787776444794
85 0.0725283953812447
86 0.072116508912026
87 0.0720948406825855
88 0.0691659139090378
89 0.0699452797593121
90 0.0686518695364397
91 0.066779702685849
92 0.0621595776461077
93 0.0622647021585498
94 0.0629432249706806
95 0.0620035069704886
96 0.0584354890354803
97 0.056927290738363
98 0.057218109068132
99 0.0575681872479144
100 0.057078788190628
110 0.0556552996276857
120 0.056156786261966
130 0.0614112202058758
140 0.0521921227479988
150 0.0510337104698752
160 0.0514478669769629
170 0.0505043853006962
180 0.0494162319674048
190 0.0479972546193926
200 0.0476725965461088
210 0.0486260157181775
220 0.0481635572268021
230 0.0463228013647532
240 0.0501748180702644
250 0.0540590875447286
260 0.0541611947765588
270 0.0481948931224362
280 0.0456495855602159
290 0.0463146916341921
300 0.0476977806314724
310 0.0519886662865527
320 0.0497047283666395
330 0.0434981065512765
340 0.0483655093351326
350 0.0463356649807479
360 0.0495608427810828
370 0.0487939943170924
380 0.0471214598090243
390 0.0454262383731209
400 0.0448180662301062
410 0.0433644725723613
420 0.0440672441248624
430 0.0426397285781407
440 0.0443030743811735
450 0.042763916657358
460 0.0435169578351757
470 0.0436266457756904
480 0.0432235014831214
490 0.044834962992386
500 0.0462147024371375
510 0.0455329783901894
520 0.0445516381091513
530 0.0434177945766064
540 0.0408473410899793
550 0.0407500109985386
560 0.0432511855382602
570 0.0399205118122407
580 0.0401010195914495
590 0.0392131566368163
600 0.0416696342425601
610 0.040397660982249
620 0.0396871874238409
630 0.0420831222919383
640 0.0415948165220024
650 0.0459277770210465
660 0.0448999734496535
670 0.0394002589579677
680 0.0412447977925583
690 0.0422083507871473
700 0.0401174954290917
710 0.0415628876603063
720 0.0411740743176757
730 0.0419462026635349
740 0.0413655460333034
750 0.0419210881807024
760 0.0440706709968347
770 0.0442252402466575
780 0.048513533182145
790 0.0425609301429438
800 0.0396355222868316
810 0.0420320308832043
820 0.0390665616845134
830 0.0407598314398091
840 0.0400722283660764
850 0.0385584537895889
860 0.0402358886765276
870 0.041399859340235
880 0.0406869070490392
890 0.0408943552426231
900 0.0396964293692911
910 0.0429255918093235
920 0.0409496360736074
930 0.0411592061318988
940 0.0435623468413604
950 0.0417296346249842
960 0.0389161245333578
970 0.0384874965740972
980 0.0401565987773321
990 0.0401852500973607
1000 0.0392742756547534
1100 0.0398583559051815
1200 0.0376900546427855
1300 0.0413471149629867
1400 0.0406006633038019
1500 0.0387381216870396
1600 0.0393926245629266
1700 0.0391592490901239
1800 0.0381931345953164
1900 0.0392265866176485
2000 0.0377635083740712
2100 0.0382800568317873
2200 0.0372580223887915
2300 0.0375206852635558
2400 0.0383965386363408
2500 0.0387262715472031
2600 0.0375740215053704
2700 0.0378482989134946
2800 0.0389228994041454
2900 0.0393093375172118
3000 0.0381817272530767
3100 0.0376120732873131
3200 0.0377038509740897
3300 0.0382012364613119
3400 0.0371418293537407
3500 0.0376548835780395
3600 0.0371563264375532
3700 0.0376224422961456
3800 0.0376131957500427
3900 0.0373122140240713
4000 0.0387400762341649
4100 0.0391327908104928
4200 0.0387394691506968
4300 0.0395764414810401
4400 0.0372358428694897
4500 0.0375522997431242
4600 0.0384876536204497
4700 0.0379966538783644
4800 0.0381382190040404
4900 0.0382983528184076
5000 0.0382227733660669
5100 0.0369271288939503
5200 0.0376413052417559
5300 0.037464641938734
5400 0.03681224891479
5500 0.0375640238520573
5600 0.0365990203405506
5700 0.0360699093950281
5800 0.0372886498012631
5900 0.0358265508256691
6000 0.036044428319766
6100 0.0357708922889667
6200 0.0360447186249765
6300 0.0356022909334635
6400 0.0356985045904018
6500 0.0358603281863514
6600 0.0371276792622506
6700 0.0369843065298783
6800 0.0370428956039184
6900 0.0365022276847835
7000 0.0362932196372959
7100 0.0370952868142598
7200 0.0366750028561161
7300 0.0365722306741845
7400 0.0357871137269376
7500 0.0377139885047276
7600 0.0382215218326562
7700 0.0373534167050507
7800 0.0368189005130833
7900 0.036276805837221
8000 0.0360787575079286
8100 0.0366769654903356
8200 0.0370019317334503
8300 0.0362021828159089
8400 0.0366854760901347
8500 0.0365438637249695
8600 0.0363312525066076
8700 0.0363406948587352
8800 0.0376006132190656
8900 0.0375904834289128
9000 0.03706604937502
9100 0.0369279053278786
9200 0.0363748220379054
9300 0.035646304252912
9400 0.036382749917955
9500 0.0359575442819922
9600 0.0355045164386159
9700 0.0361724145693241
9800 0.0354267549370084
9900 0.0351187387794959
10000 0.0365731798214719
11000 0.0362654748976026
12000 0.0363176281456985
13000 0.0353036840731824
14000 0.0352903360066524
15000 0.0347602109991771
16000 0.0366705391280565
17000 0.0362229302159937
18000 0.03347998748599
19000 0.0347188897331265
20000 0.0352352389443607
21000 0.0338037042771832
22000 0.0344905384283455
23000 0.0351588774619122
24000 0.0358653481150144
25000 0.0356201899337672
26000 0.0340559789364015
27000 0.0356082846226059
28000 0.0353202206688856
29000 0.0347031975777139
30000 0.0352521913684286
31000 0.0338459790491008
32000 0.0341527467073277
33000 0.0335081757232526
34000 0.0342140721027177
35000 0.0350261667325118
36000 0.0336510111609808
37000 0.034629103814439
38000 0.0339858391393896
39000 0.0348040592720629
40000 0.034267335766151
41000 0.0337459732199776
42000 0.0357099298756786
43000 0.034793024882904
44000 0.0329131164582993
45000 0.0341069443910352
46000 0.0347438902310283
47000 0.0341313163750783
48000 0.034500343821569
49000 0.0353070563338817
50000 0.034812817250892
51000 0.0334954337831276
52000 0.0348894889854499
53000 0.0343710494171311
54000 0.034282001204188
55000 0.0348689221226537
56000 0.035738741653767
57000 0.0356466688753765
58000 0.0348220158911517
59000 0.0353711651721834
60000 0.0343717984728666
61000 0.0341842420843156
62000 0.0356680743436691
63000 0.0360165785016648
64000 0.0332284952117995
65000 0.0334219847829423
66000 0.0350822585975314
67000 0.0340237210977323
68000 0.0340552461338377
69000 0.0346606747779377
70000 0.0336443833921834
71000 0.0334744030751733
72000 0.0328882559805255
73000 0.0332762997652012
74000 0.0327466071363171
75000 0.0331653070971184
76000 0.0319612638361205
77000 0.0331092723915988
78000 0.0321883453629701
79000 0.0329370385227635
80000 0.0329616803465048
81000 0.0330376354806326
82000 0.0328676001115357
83000 0.0333235275960075
84000 0.0349173814442816
85000 0.0323106396862216
86000 0.0328562690163343
87000 0.0323550505001209
88000 0.0339400967808107
89000 0.0322071003194403
90000 0.0334075518139711
91000 0.0330063919380604
92000 0.0320631869377794
93000 0.0318269007578376
94000 0.0327998230339507
95000 0.0327406208046408
96000 0.0313466423831935
97000 0.0332777585437399
98000 0.0326852511633631
99000 0.0319201291802243
100000 0.0318057282940194
101000 0.0318258868172399
102000 0.0319547795969988
103000 0.0318283811333594
104000 0.03157370519471
105000 0.0317946910112727
106000 0.0318047179336207
107000 0.0318414484507105
108000 0.0318378761119736
109000 0.0317454672692877
110000 0.0318975052589688
111000 0.0317362568858432
112000 0.0318097803575665
113000 0.0318404900960765
114000 0.0318470149733016
115000 0.0314084750399678
116000 0.031553107016548
117000 0.0315011319051255
118000 0.0314780857216889
119000 0.0315438549250402
120000 0.0314451718601051
121000 0.0313787076609059
122000 0.0313765549185337
123000 0.031518498878328
124000 0.0325008194483314
125000 0.0332892026858168
126000 0.0330452184183328
127000 0.03310487052007
128000 0.0329323871743314
129000 0.0330530947102288
130000 0.0330627747108593
131000 0.0330852837832602
132000 0.0331213502644635
133000 0.0330005209983573
134000 0.0330291551511376
135000 0.0329709290351769
136000 0.0328801483883458
137000 0.0325554794844723
138000 0.0327290051122562
139000 0.032874122613964
140000 0.0330360857108512
141000 0.0329108231037599
142000 0.0329354412808108
143000 0.0328004197558587
144000 0.0327206464299931
145000 0.0326381722063418
146000 0.0326970746039487
147000 0.0327375267005096
148000 0.0326853265434837
149000 0.0324336419581525
150000 0.0326316730102925
151000 0.0323187330170259
152000 0.032481239171334
153000 0.032309254907328
154000 0.0323763905357949
155000 0.0322643707423572
156000 0.032242754512597
157000 0.032378802938746
158000 0.0322996717996221
159000 0.0322057768589417
160000 0.0322985133280107
161000 0.0323365241982916
162000 0.0322973427683495
163000 0.0321672872623685
164000 0.0322406849730876
165000 0.0322411894937664
166000 0.0321829163433274
167000 0.0322677729104789
168000 0.0322713263966954
169000 0.0322625018617555
170000 0.0320741462726217
171000 0.0321547429612509
172000 0.0320632308126664
173000 0.032139621295537
174000 0.0321523706273148
175000 0.0320392103406161
176000 0.0320369940480837
177000 0.0320280438184583
178000 0.0320320258518108
179000 0.0320547126714135
180000 0.0319946410286528
181000 0.0319871963950748
182000 0.0319824949862647
183000 0.0319649235090326
184000 0.0320139374235886
185000 0.0319959484197605
186000 0.0319165888746777
187000 0.0320935426681776
188000 0.0317715541743263
189000 0.0320055039569231
190000 0.032023121147881
191000 0.0319903436025326
192000 0.0319369074680825
193000 0.031973211275146
194000 0.0319633706827776
195000 0.0319588687325903
196000 0.032107578907627
197000 0.0319483570972076
198000 0.0321557399793108
199000 0.0319366021232633
200000 0.0320238570810811
201000 0.0320938524432513
202000 0.0319595706236676
203000 0.0320043392248543
204000 0.0319020611505027
205000 0.0318689222695525
206000 0.0320060389629668
207000 0.0320070944041949
208000 0.032145846006616
209000 0.0319747622017786
210000 0.0320501815706745
211000 0.0319366847846739
212000 0.0319453958967336
213000 0.0319495010904154
214000 0.0317647580165953
215000 0.0318408027439895
216000 0.031931512213387
217000 0.0319615789050738
218000 0.0319431910801656
219000 0.0319354602476148
220000 0.0318821461799157
221000 0.0318587108321912
222000 0.0319175982682851
223000 0.0318544788123658
224000 0.0320009865540203
225000 0.0318741965108161
226000 0.0318466549048774
227000 0.0318420269825652
228000 0.0318256780728157
229000 0.0320319744323055
230000 0.0319206139868333
231000 0.031771904911531
232000 0.0319480847729883
233000 0.0318311281390372
234000 0.0317717148277163
235000 0.0318533880091893
236000 0.0318654407422059
237000 0.031834851409201
238000 0.031883090200141
239000 0.0319189246766412
240000 0.0317215634151673
241000 0.0318247090251667
242000 0.0317437963240116
243000 0.0318844791704287
244000 0.0318012247237652
245000 0.0318543199603453
246000 0.0319055247331137
247000 0.0318001827279997
248000 0.0318606225792158
249000 0.0317684548435278
250000 0.0318697747428922
251000 0.0318629667841384
252000 0.0318163414132134
253000 0.031842246712047
254000 0.0317329361347441
255000 0.0318611243494115
256000 0.0317266095821218
257000 0.0318948083683712
258000 0.031901441874014
259000 0.0319627107451903
260000 0.031756433911999
261000 0.0318360960866947
262000 0.0317233727314556
263000 0.0317393580529386
264000 0.0319412596867706
265000 0.0318906538773468
266000 0.0317985881892859
267000 0.0317955731876131
268000 0.0318094996931363
269000 0.0319954965909345
270000 0.0318889847394664
271000 0.0317888860188319
272000 0.0320438101801243
273000 0.031950068017155
274000 0.0318819410471933
275000 0.0319573389816353
276000 0.0319310040564543
277000 0.0318348561004079
278000 0.0317231453163018
279000 0.0318733389215534
280000 0.0319255272245398
281000 0.0318412318945267
282000 0.0318624782002829
283000 0.0318561316226138
284000 0.0317821658470636
285000 0.0318652714510669
286000 0.0319031764087097
287000 0.0317127205179512
288000 0.0317990348413834
289000 0.0317746160110874
290000 0.0318051393107323
291000 0.0317877222189724
292000 0.031871014290866
293000 0.0318645197944273
294000 0.0317609663746367
295000 0.0318321452207508
296000 0.0317040295192333
297000 0.0318856898890347
298000 0.0319128480915869
299000 0.0320142423205752
300000 0.0318273636086111
301000 0.0318282491761312
302000 0.0319033552214076
303000 0.0317742084006876
304000 0.031753329312435
305000 0.0318931737253347
306000 0.0318897234232199
307000 0.0317646686330588
308000 0.0316989022595487
309000 0.0319305031425541
310000 0.0318094104457845
311000 0.0315270061360716
312000 0.0318129353656087
313000 0.031860885815158
314000 0.0318784058999195
315000 0.0316852787915439
316000 0.031730045004561
317000 0.0318380283497444
318000 0.0319514032141968
319000 0.0318044589641346
320000 0.0318480794304584
321000 0.0318236855057344
322000 0.0317552527679885
323000 0.0319378419200076
324000 0.0317082451197303
325000 0.031824554128457
326000 0.0318151766303209
327000 0.0320022164788682
328000 0.0318086254807765
329000 0.031778213374739
330000 0.0318727578127735
331000 0.0317651445622233
332000 0.0318266551846763
333000 0.0317694576363045
334000 0.0317441427963397
335000 0.0317057677561351
336000 0.0318518588469605
337000 0.0319151035249522
338000 0.0318319475776616
339000 0.0317325072400661
340000 0.0318297905782074
341000 0.0318046191055267
342000 0.0319650879125252
343000 0.0318817448477163
344000 0.031739819271167
345000 0.0316918559530403
346000 0.0317504990510832
347000 0.0318770730773935
348000 0.0317950150861325
349000 0.031772873679982
350000 0.0317758301979429
351000 0.0317414595778928
352000 0.0316390634175684
353000 0.0318598592622973
354000 0.0318082145392858
355000 0.0318022269708113
356000 0.0319266511242265
357000 0.0318279897638735
358000 0.0318629374652403
359000 0.0318664389405882
360000 0.0318995219262894
361000 0.0318366618842031
362000 0.0318677704381497
363000 0.0319231093990248
364000 0.0317653485306391
365000 0.0320244194630649
366000 0.0318184717415222
367000 0.0318037926819668
368000 0.031669533182925
369000 0.0318454305459675
370000 0.0318000824835993
371000 0.0318728721497623
372000 0.031785662416669
373000 0.0316707822289008
374000 0.0317714819335157
375000 0.0317966154477672
376000 0.0318440651741955
377000 0.031735022982705
378000 0.0318470622834068
379000 0.0317818675427922
380000 0.0318013247319906
381000 0.0318377044170794
382000 0.0317718624169849
383000 0.0318525618267998
384000 0.0315304338880005
385000 0.0318590738600165
386000 0.0318995116195514
387000 0.0318305172645207
388000 0.0317731630393189
389000 0.0317719050698962
390000 0.0316825123056142
391000 0.0316160198126799
392000 0.0318762346886719
393000 0.0317319088336772
394000 0.031904371810986
395000 0.0316739850287105
396000 0.0318383801076999
397000 0.0317813905397658
398000 0.0318238035905989
399000 0.0317894777773095
400000 0.0316140076236188
401000 0.0316390883132478
402000 0.031841226075658
403000 0.0318781691585305
404000 0.0318553699908322
405000 0.0318347110483001
406000 0.0318110559942783
407000 0.031650552978794
408000 0.0316622219286813
409000 0.0316541915778275
410000 0.0316281551435693
411000 0.0316718324625096
412000 0.0317957354149486
413000 0.0317080598524597
414000 0.0318052916562642
415000 0.0318737084953273
416000 0.0316898913713321
417000 0.0316716633825524
418000 0.0317945844835453
419000 0.0315895207597668
420000 0.0318785031357928
421000 0.0318520312484323
422000 0.0316764677498545
423000 0.0317620049829691
424000 0.0316377539769376
425000 0.0319027265364061
426000 0.0318179610547012
427000 0.0316569368830559
428000 0.0317834330172836
429000 0.0317068590255398
430000 0.0317118013821214
431000 0.0316739135678232
432000 0.0317097655180109
433000 0.0316849459774673
434000 0.0317719662093857
435000 0.0317230651532709
436000 0.0315660181622528
437000 0.0317110726319628
438000 0.0316084543906301
439000 0.0317308076898417
440000 0.0317109164037765
441000 0.0318437519944916
442000 0.0318035177146211
443000 0.0316441764472377
444000 0.0317492107950739
445000 0.0315768041121884
446000 0.0317250658114288
447000 0.0316987268366794
448000 0.0317274484134777
449000 0.0317342269615924
450000 0.0316355532953182
451000 0.0317116152908832
452000 0.0315766169073076
453000 0.0317634380033205
454000 0.0317409611549113
455000 0.0317845833204046
456000 0.0315871095856626
457000 0.0316833716532816
458000 0.0315438973857257
459000 0.0316280463383777
460000 0.0318402610203647
461000 0.0317283748780488
462000 0.031672345414718
463000 0.0316489899065755
464000 0.0316207466166674
465000 0.0318063196452301
466000 0.0316913081021596
467000 0.0316114536142072
468000 0.0319141421540281
469000 0.0318264220459295
470000 0.0317659767828937
471000 0.0317953659173298
472000 0.0318125372129135
473000 0.0315972722235578
474000 0.0315986558588778
475000 0.0317550968837772
476000 0.0317863153289344
477000 0.0317016111477349
478000 0.0317469364780131
479000 0.0317253863413816
480000 0.0316612005430508
481000 0.0317491799073127
482000 0.0317883395516218
483000 0.0315393995100947
484000 0.0316321120952352
485000 0.0316511749139842
486000 0.03162804617606
487000 0.0316523674506731
488000 0.0316523926677645
489000 0.0317582692485032
490000 0.0316562380277525
491000 0.0316250431248295
492000 0.0316675223013415
493000 0.0316461840144953
494000 0.0316588090259814
495000 0.0317570220704845
496000 0.0316623953115607
497000 0.0317185310518447
498000 0.0316478763379337
499000 0.0316780908977171
500000 0.0317192042413497
501000 0.0317442800144667
502000 0.0316728768059723
503000 0.0317136164071846
504000 0.0315920719410263
505000 0.0316295307851642
506000 0.031591298827809
507000 0.0317358301454139
508000 0.0316401511734281
509000 0.0316108417985543
510000 0.0317482911218797
511000 0.0316719451925633
512000 0.0315520702086175
513000 0.031581385128437
514000 0.031735792079485
515000 0.0316681515282224
516000 0.0317291031256371
517000 0.0316916142628423
518000 0.0316040654641252
519000 0.0315827671195407
520000 0.0316234632469904
521000 0.03168116980308
522000 0.0315022124104243
523000 0.0316767609878909
524000 0.0316689499386896
525000 0.0316680242329763
526000 0.0316671467301158
527000 0.0316411629029806
528000 0.0317440126485992
529000 0.0316339634367672
530000 0.03164820512685
531000 0.0316710225526377
532000 0.031665328995613
533000 0.0316656128919359
534000 0.0315846219487715
535000 0.0317479559112832
536000 0.031690868697702
537000 0.0316673362381489
538000 0.0317022101868201
539000 0.0315965604709489
540000 0.031607211703934
541000 0.0315627592610734
542000 0.0316486437544495
543000 0.0315629489000668
544000 0.0315792877228529
545000 0.0315076210980133
546000 0.0316135600764187
547000 0.0317106125713229
548000 0.0316546103246514
549000 0.031558246313182
550000 0.0316773447759706
551000 0.0316539742077445
552000 0.0316007794252661
553000 0.0316108978856998
554000 0.0316004323729021
555000 0.0315667531203586
556000 0.0315932537547761
557000 0.0316059375975861
558000 0.0316197372797726
559000 0.0316588955353592
560000 0.0315670195545499
561000 0.031672604749294
562000 0.0316136821212403
563000 0.0316331903486474
564000 0.0316517083226901
565000 0.0316727413895873
566000 0.0316896510787644
567000 0.0316136099345248
568000 0.0316205235469978
569000 0.0316090677534873
570000 0.0316630628539069
571000 0.031647235109405
572000 0.0316283554835264
573000 0.0317063241658511
574000 0.0315515048774621
575000 0.0315796100523364
576000 0.0316961801470061
577000 0.0317275810132944
578000 0.0316026896260037
579000 0.031583918869852
580000 0.0317571122621137
581000 0.0317442171384216
582000 0.0316652830786527
583000 0.0316289921999083
584000 0.0315444929393117
585000 0.0316240987567117
586000 0.031729665459225
587000 0.0315657945705636
588000 0.0316454367125962
589000 0.0315770112901831
590000 0.0314240576928434
591000 0.0316245787825766
592000 0.0315245852480689
593000 0.0316049572492945
594000 0.0316507945851703
595000 0.0316521935893169
596000 0.0315898115117572
597000 0.0316023898139249
598000 0.0316099036703268
599000 0.0315027551010787
600000 0.0315450007686792
601000 0.03158608459834
602000 0.0315970844605259
603000 0.0315876943814011
604000 0.0315296640132601
605000 0.0316264722006539
606000 0.0315841477313402
607000 0.0315145407073008
608000 0.0315054079430519
609000 0.0315243695213598
610000 0.0315591027156317
611000 0.0315334622168739
612000 0.0315085239604587
613000 0.0316311286545543
614000 0.0316080502490343
615000 0.0316408391686671
616000 0.0315442751585029
617000 0.0316734947788364
618000 0.0316302257089498
619000 0.0316813111403008
620000 0.031513658251948
621000 0.0315693443224282
622000 0.031624024767247
623000 0.0316126234880256
624000 0.0315816713254793
625000 0.0315970087669236
626000 0.0315894473702633
627000 0.0315799444399855
628000 0.0315976088536458
629000 0.0315264298089543
630000 0.0316243515205197
631000 0.0316091377506492
632000 0.0314988182346649
633000 0.0316079921673731
634000 0.0315222567094528
635000 0.0316327049910646
636000 0.0315651913543626
637000 0.031647277426802
638000 0.0315766650907219
639000 0.031599619889615
640000 0.0316013074091492
641000 0.0315233162184755
642000 0.0315012042917974
643000 0.0315363576680734
644000 0.0316131386886535
645000 0.0315281520777524
646000 0.0315673115128892
647000 0.0315770823536706
648000 0.0316330740725846
649000 0.0315548298315074
650000 0.0316034894280417
651000 0.0315131660612831
652000 0.0315242040416299
653000 0.0315378857531778
654000 0.0315337465376613
655000 0.031599301516802
656000 0.0315204014778362
657000 0.0315147067492626
658000 0.0315466844022594
659000 0.0315598608683759
660000 0.0315524204835845
661000 0.0315894736890763
662000 0.0316103077767804
663000 0.0314980524785957
664000 0.0314372243243385
665000 0.0315200828248236
666000 0.0315630855952783
667000 0.0314965747302399
668000 0.0315677545937829
669000 0.0314782837592472
670000 0.0314802550500023
671000 0.0314859439187533
672000 0.0315344632988309
673000 0.031511201299791
674000 0.0315029311828034
675000 0.0315347855316749
676000 0.0313584048304577
677000 0.0316201121904539
678000 0.0315458332262407
679000 0.0315658074352201
680000 0.031494618617675
681000 0.031563513134199
682000 0.0314590440727936
683000 0.031583229660725
684000 0.0315582309629796
685000 0.031466438859625
686000 0.0315139602094719
687000 0.0315332436185019
688000 0.0314831272038996
689000 0.0314370238597741
690000 0.0314635858296708
691000 0.0314605499305329
692000 0.0314038135384982
693000 0.031468138161468
694000 0.0315719107084925
695000 0.0315246028629095
696000 0.0316046477941387
697000 0.0315982199642043
698000 0.0316234605824011
699000 0.0315976398286188
700000 0.0314940150370319
701000 0.0316238783974514
702000 0.031556646515422
703000 0.0315244892991361
704000 0.0314870504978736
705000 0.0315826835418956
706000 0.0314740162640359
707000 0.0315105215517363
708000 0.0315126462804194
709000 0.0315348141849179
710000 0.031565523910301
711000 0.0314524732521175
712000 0.0315596885934879
713000 0.0314426882947765
714000 0.0315396305736108
715000 0.0315295877543309
716000 0.03148632815714
717000 0.0315655018797551
718000 0.0315918358786482
719000 0.0315338777502846
720000 0.0315376934233185
721000 0.0314805851892052
722000 0.0316104325729642
723000 0.0315306841796497
724000 0.0314721505415307
725000 0.0315214735017295
726000 0.031477326163574
727000 0.0315375433674549
728000 0.0315900414734112
729000 0.0315931167381948
730000 0.0314982642643004
731000 0.0315677900689638
732000 0.0315207010312129
733000 0.0314721186561609
734000 0.0315631490127339
735000 0.031540844635694
736000 0.0316019649060678
737000 0.0315021927765626
738000 0.0314087219622981
739000 0.0315180956811631
740000 0.0314858996836972
741000 0.0316438236994859
742000 0.031513169104634
743000 0.0315785616657147
744000 0.0315746269635217
745000 0.0315386832778514
746000 0.0314841724843425
747000 0.031476011303444
748000 0.0314779243995966
749000 0.0314990536943266
750000 0.0315318278636087
751000 0.0314552569660965
752000 0.0314066228956628
753000 0.0316019061802883
754000 0.0315397563346016
755000 0.0315712909649141
756000 0.0314968433918207
757000 0.0315682113576545
758000 0.0315461803414724
759000 0.0315669562391654
760000 0.0314419523630643
761000 0.0314571891855341
762000 0.0314696383869898
763000 0.0315071952527686
764000 0.0314500193295706
765000 0.0315767247379795
766000 0.0315050359129625
767000 0.0315190758824424
768000 0.0315271902143189
769000 0.0316341902343957
770000 0.0315036214533928
771000 0.0314809857886665
772000 0.0314809652001839
773000 0.0315308196520268
774000 0.0313765692714841
775000 0.0313407175796352
776000 0.0315130590005491
777000 0.0314662500800509
778000 0.0313866938350276
779000 0.0314770272530644
780000 0.0314925140750538
781000 0.0315953095878297
782000 0.0315742026610026
783000 0.0314984216184438
784000 0.0314938779634054
785000 0.0315725638741943
786000 0.0315415113434305
787000 0.0315441544469806
788000 0.0315201197359834
789000 0.0314842731682941
790000 0.0314451783048154
791000 0.0315018065109018
792000 0.0315662618089408
793000 0.0313833664239473
794000 0.0314914450894448
795000 0.0314805073995119
796000 0.0314298926154768
797000 0.0315074692750399
798000 0.0315270643618576
799000 0.0314293432487383
800000 0.0314659440237795
801000 0.0314925593352708
802000 0.031564160791559
803000 0.0315129556382218
804000 0.0313783063745489
805000 0.0314501743800542
806000 0.0315458261152502
807000 0.0314312243256992
808000 0.0314463770311206
809000 0.0314159462555403
810000 0.0314689578211516
811000 0.0314477840669038
812000 0.0313963080207582
813000 0.0314172275842933
814000 0.0313940467390366
815000 0.0313422966912065
816000 0.0314031364910521
817000 0.0314709227715205
818000 0.0314915509439408
819000 0.0315278061038135
820000 0.0314704994028517
821000 0.031523390647392
822000 0.0314676250711955
823000 0.0315022585799592
824000 0.0314991425148972
825000 0.0315108678272201
826000 0.0315112479544102
827000 0.0313607991168819
828000 0.0314874096822835
829000 0.0314110791742267
830000 0.0315535579278433
831000 0.0314682749548077
832000 0.0313901043627179
833000 0.0314917173386316
834000 0.0314315865781703
835000 0.0315052408460799
836000 0.0314027449281946
837000 0.0313568838872748
838000 0.0314054909194097
839000 0.0314607881602093
840000 0.0314815959114691
841000 0.0314302483560417
842000 0.0313775962014439
843000 0.0313758935785049
844000 0.0315944809847535
845000 0.0315071831896982
846000 0.0314477791930685
847000 0.0316234359653723
848000 0.0313680090629611
849000 0.0314457752148145
850000 0.0314369494853879
851000 0.0314921643235238
852000 0.0313708991815787
853000 0.0316272796027401
854000 0.0314601640777019
855000 0.0314708330656681
856000 0.0313855613998405
857000 0.0314032059677955
858000 0.0314477101182514
859000 0.0313951889102807
860000 0.0314667048730401
861000 0.0315072694719837
862000 0.0313767114814142
863000 0.0315731780245422
864000 0.0312246706018512
865000 0.0314295736176564
866000 0.0315157675120063
867000 0.0314540484490689
868000 0.0313998575899908
869000 0.0315486508944467
870000 0.0314712722823222
871000 0.0315572838655613
872000 0.0313834032760517
873000 0.0314715241351176
874000 0.0315006030223439
875000 0.0314478150269411
876000 0.0313586726111281
877000 0.0314503603951304
878000 0.0314811095332674
879000 0.0314744013100112
880000 0.0312499219779101
881000 0.0313684090387291
882000 0.0315338542052085
883000 0.0314561246718861
884000 0.0314764366416019
885000 0.0313151429954301
886000 0.0314166337822414
887000 0.0315102427955916
888000 0.03137176356661
889000 0.0314628522972248
890000 0.0314736424402445
891000 0.0314060292369217
892000 0.0313514254660566
893000 0.0313962202044526
894000 0.0315553010952986
895000 0.0314518184331276
896000 0.031334149367924
897000 0.0313689965194768
898000 0.0314125887520649
899000 0.0313277927759432
900000 0.0313634415275644
901000 0.0314493121464424
902000 0.031391335240426
903000 0.0314095373256189
904000 0.031451245749576
905000 0.0313927203452396
906000 0.0315028299524525
907000 0.0315512917174792
908000 0.0314444775879442
909000 0.0314085677486939
910000 0.0313877395678913
911000 0.0314940396256267
912000 0.0313446596956407
913000 0.0313299127606499
914000 0.0313278149606356
915000 0.031362683113852
916000 0.0313572379066665
917000 0.0315184469400775
918000 0.0314882888974959
919000 0.0315171039592546
920000 0.0313505168550194
921000 0.0314095011033383
922000 0.031456829159265
923000 0.0314150592787155
924000 0.0314252410793309
925000 0.031420043458755
926000 0.031464215638655
927000 0.0313392825940483
928000 0.0313276647070483
929000 0.0313731143292355
930000 0.0314508468364232
931000 0.0313790344806383
932000 0.0312903209326183
933000 0.0314122996533111
934000 0.0313096622604816
935000 0.0314028585600179
936000 0.0313629632390796
937000 0.0313132773254652
938000 0.0313548316696805
939000 0.0313362525140312
940000 0.031306992860529
941000 0.0314573781976434
942000 0.0313762201491888
943000 0.031384579279358
944000 0.0313479968046159
945000 0.0313661134670236
946000 0.0314160468437223
947000 0.0312975137172778
948000 0.031280651151241
949000 0.0313592195936312
950000 0.0314217658615387
951000 0.0313505242163833
952000 0.0314592493856573
953000 0.0314123381231865
954000 0.0313179763011723
955000 0.0314790387820345
956000 0.0313540414007572
957000 0.0313332149569709
958000 0.0313357760749501
959000 0.0314288062559199
960000 0.031404385099457
961000 0.0313797779570624
962000 0.0314188690513045
963000 0.0314316715796176
964000 0.0314540648787756
965000 0.031484269941265
966000 0.0313865662988263
967000 0.0312987227279088
968000 0.0313902120715046
969000 0.0313623151954082
970000 0.0313390498604049
971000 0.0313724394283791
972000 0.0312748373992122
973000 0.0313292648492068
974000 0.0314645141694358
975000 0.0312771684468215
976000 0.0313057522746825
977000 0.0313084581403314
978000 0.0313699073360742
979000 0.0312765102633853
980000 0.0312541562682886
981000 0.0313749537561967
982000 0.0312456557824627
983000 0.0314691417515428
984000 0.0313893075853031
985000 0.0315028473793052
986000 0.0313104336589834
987000 0.031365547274551
988000 0.0313928137581929
989000 0.0313223715427291
990000 0.0313961560912345
991000 0.0314439678508204
992000 0.0313693851232957
993000 0.0313178399158559
994000 0.0313084971110488
995000 0.0314548188049765
996000 0.0313288564276816
997000 0.0314150827805967
998000 0.0313870942245332
999000 0.0314016700547506
1000000 0.031436908181445
1001000 0.0312335107974763
1002000 0.0312802049033469
1003000 0.0313606358433509
1004000 0.0314185445749829
1005000 0.0313781831156831
1006000 0.0313584472930046
1007000 0.0314944492808669
1008000 0.0313612879444677
1009000 0.0315037187636913
1010000 0.0312511699902773
1011000 0.0313492396545321
1012000 0.0313185354357265
1013000 0.0315087157484122
1014000 0.031358253951994
1015000 0.0314022359600437
1016000 0.0313250720877585
1017000 0.0313124078030815
1018000 0.0313477970429177
1019000 0.0313044916036645
1020000 0.0312854781821098
1021000 0.0312264059831269
1022000 0.0312994524056195
1023000 0.0313255734223587
1024000 0.0313178672683201
1025000 0.0312807286453466
1026000 0.0313858555849352
1027000 0.0313574115628229
1028000 0.0314410106044969
1029000 0.0313737522120373
1030000 0.0313146569508537
1031000 0.0311809007860594
1032000 0.0313153262621203
1033000 0.0314139354272436
1034000 0.0313811443131423
1035000 0.0312224435597062
1036000 0.0313626285447552
1037000 0.0311986634421462
1038000 0.031244882780793
1039000 0.0313551708537879
1040000 0.0313436067265599
1041000 0.0313713371113522
1042000 0.0314040275942699
1043000 0.0313731898761366
1044000 0.0313936577409529
1045000 0.0314599013136938
1046000 0.0313274160768913
1047000 0.0314332510069892
1048000 0.0312642005148711
1049000 0.0314470417527848
1050000 0.0312689294676211
1051000 0.0315000291424393
1052000 0.0312903223513384
1053000 0.0314315111733344
1054000 0.0311620262674456
1055000 0.0314454145621171
1056000 0.0313807523647992
1057000 0.0313693630310876
1058000 0.0313218544981396
1059000 0.0312135291788649
1060000 0.031329865646314
1061000 0.0312808891496797
1062000 0.0313552746942199
1063000 0.0312479709358996
1064000 0.0312887166210231
1065000 0.0313375403149968
1066000 0.0313839831607056
1067000 0.03128358158828
1068000 0.0313298595010946
1069000 0.0313997440198734
1070000 0.031278814286774
1071000 0.0313771654565112
1072000 0.0313639496144058
1073000 0.0312996015997586
1074000 0.0312609423565204
1075000 0.0313113581589717
1076000 0.031240593671538
1077000 0.0312099802100177
1078000 0.0313624555953344
1079000 0.0313240125412023
1080000 0.0313889008159468
1081000 0.0312474886510343
1082000 0.0312671771128412
1083000 0.0311874400561643
1084000 0.0313149635648564
1085000 0.0313188429585746
1086000 0.0312204924693519
1087000 0.0310991806759921
1088000 0.0313446249221404
1089000 0.0313742134716783
1090000 0.0313717583815238
1091000 0.0313110240581324
1092000 0.0313621536599253
1093000 0.0312739872103505
1094000 0.0311754351668054
1095000 0.0312180229382883
1096000 0.0312042954106416
1097000 0.0312879105748406
1098000 0.0312773607513452
1099000 0.0314070338826003
1100000 0.0313678543455212
1101000 0.0313855704359908
1102000 0.0312751465485538
1103000 0.0312977757164519
1104000 0.0313186146811162
1105000 0.0311869863203673
1106000 0.0313441359369247
1107000 0.031393275252232
1108000 0.0312474581226329
1109000 0.0313033197391024
1110000 0.0311840995264659
1111000 0.0314180034113851
1112000 0.0312801877964885
1113000 0.0312210656939147
1114000 0.0312907666639489
1115000 0.031243531685455
1116000 0.0312478402011536
1117000 0.0311396686738701
1118000 0.0312249779802214
1119000 0.0312965872854045
1120000 0.0312864190288329
1121000 0.0313450115719948
1122000 0.0311221602576859
1123000 0.0312655655403986
1124000 0.0311657034220137
1125000 0.031297733200619
1126000 0.031228614833745
1127000 0.0313638999249313
1128000 0.031302796040457
1129000 0.0312929400029243
1130000 0.0313557534917961
1131000 0.0311882061878267
1132000 0.0313762582744339
1133000 0.0312031944278756
1134000 0.0312196779604646
1135000 0.031293344606454
1136000 0.0312228919256743
1137000 0.0312877439418192
1138000 0.0311310131447127
1139000 0.0313442085055931
1140000 0.0313412697876927
1141000 0.0312893692762522
1142000 0.0312428650998486
1143000 0.0313300291011429
1144000 0.0311587544508267
1145000 0.0311712981384565
1146000 0.0314071996188074
1147000 0.0312175538847447
1148000 0.0312260943072804
1149000 0.031220709897536
1150000 0.0311802462276373
1151000 0.0313167687791536
1152000 0.031232974776458
1153000 0.0312488027182772
1154000 0.0313903401474443
1155000 0.0313153114366685
1156000 0.0312297785477198
1157000 0.0312703060055394
1158000 0.0313350509438572
1159000 0.0311387343216503
1160000 0.0312542083783222
1161000 0.0312617163039527
1162000 0.0312454194386147
1163000 0.0312058945026025
1164000 0.0312078169289959
1165000 0.0312406316976881
1166000 0.0312265612023052
1167000 0.0312943781235495
1168000 0.0313009884499532
1169000 0.0310721055896997
1170000 0.0311949671831178
1171000 0.0311847064644066
1172000 0.0311495918831761
1173000 0.0312110270477988
1174000 0.031165252371491
1175000 0.0313634339829422
1176000 0.0311799429124675
1177000 0.0311918127253144
1178000 0.0312486108844003
1179000 0.0312197839040263
1180000 0.0312153516677682
1181000 0.0312765510946842
1182000 0.0311277577107202
1183000 0.0312502655539498
1184000 0.0311436195693456
1185000 0.0312293768857113
1186000 0.0313104085776105
1187000 0.0312787119422196
1188000 0.0312481961247439
1189000 0.0313099415354496
1190000 0.0311988078967208
1191000 0.0312115837243491
1192000 0.0311777749179778
1193000 0.031258545223983
1194000 0.031258597252054
1195000 0.0312258852637608
1196000 0.0312491064803848
1197000 0.0312368900834543
1198000 0.0311393783381466
1199000 0.0311736388926575
1200000 0.0312181297609705
1201000 0.0312290624888899
1202000 0.0312923074643241
1203000 0.0312597599361074
1204000 0.0311788485037556
1205000 0.031230230616025
1206000 0.0311158467408315
1207000 0.0312792809742965
1208000 0.0311323735809529
1209000 0.0311844081660752
1210000 0.0311223536985613
1211000 0.0311632925327264
1212000 0.0312097119672531
1213000 0.0312059742792024
1214000 0.0311728890713585
1215000 0.031218647941701
1216000 0.0312273548681672
1217000 0.0312797976653283
1218000 0.0313003321443971
1219000 0.0312137334423257
1220000 0.0311018589823308
1221000 0.0313389451465628
1222000 0.0312945188772309
1223000 0.0311390243722119
1224000 0.0312475224931806
1225000 0.0311452637930005
1226000 0.0311632264467369
1227000 0.0311190231648851
1228000 0.0312158660531467
1229000 0.0311710867614189
1230000 0.0311998682752255
1231000 0.0310718538909276
1232000 0.0311613263304304
1233000 0.0312506416211382
1234000 0.0311528992835874
1235000 0.0311003587641202
1236000 0.031270398585118
1237000 0.0313220031445309
1238000 0.0311849455627856
1239000 0.0312362119438613
1240000 0.0311834662034307
1241000 0.0311336002150065
1242000 0.0311747463273564
1243000 0.031196514520018
1244000 0.0312377933377204
1245000 0.0312539333975378
1246000 0.0311772775342469
1247000 0.0311507808630563
1248000 0.0310880449378342
1249000 0.0311531349130319
1250000 0.0311893009977991
1251000 0.0312393640768824
1252000 0.0312520669932595
1253000 0.0311399278957367
1254000 0.0312037120859003
1255000 0.0312044509830578
1256000 0.0312363458482038
1257000 0.0311660764876263
1258000 0.031192363747783
1259000 0.0311637856349272
1260000 0.0311655616688332
1261000 0.0310899017197353
1262000 0.0312682467886174
1263000 0.031251093056885
1264000 0.0311990022072735
1265000 0.0311678428184006
1266000 0.0312919537627211
1267000 0.0312227452429949
1268000 0.031237185731896
1269000 0.0312570656388297
1270000 0.0310873958053332
1271000 0.0312338496821196
1272000 0.0311837976685883
1273000 0.0311836041949078
1274000 0.0313119270458415
1275000 0.0311042122617632
1276000 0.0310083788035427
1277000 0.0311721316560382
1278000 0.0310340579882522
1279000 0.0312084821683701
1280000 0.0312080921319235
1281000 0.0312336875316392
1282000 0.0312133979785682
1283000 0.0310608667292638
1284000 0.0311434260492659
1285000 0.0310402253100642
1286000 0.0311053060629921
1287000 0.0310940907519281
1288000 0.0311887624943763
1289000 0.0310984508176194
1290000 0.0310063619468049
1291000 0.0312002750637227
1292000 0.0311356244478685
1293000 0.0310385106937942
1294000 0.0310745749743481
1295000 0.0311334138987306
1296000 0.0311254136411798
1297000 0.0311477486316462
1298000 0.0311450175768851
1299000 0.0312051808366388
1300000 0.0311650740260357
1301000 0.0312115552133757
1302000 0.0311804785375011
1303000 0.0312107716339612
1304000 0.0312326089118972
1305000 0.0311662076691071
1306000 0.0310647206635654
1307000 0.0311620830204096
1308000 0.0311536914109621
1309000 0.0311208890450559
1310000 0.0311329895459917
1311000 0.0311100320717472
1312000 0.0311967876908286
1313000 0.0311325783908463
1314000 0.0311151316201944
1315000 0.0310206711819734
1316000 0.0311813683650051
1317000 0.0312428159314598
1318000 0.0310364090290229
1319000 0.031141533887513
1320000 0.0310309362999256
1321000 0.031268176255112
1322000 0.0310304980836098
1323000 0.0312253110256409
1324000 0.0310676960758575
1325000 0.0311659594670013
1326000 0.0312000739325972
1327000 0.0310479501936448
1328000 0.0310147372845768
1329000 0.0311290749783076
1330000 0.0311377423819708
1331000 0.0311160913119633
1332000 0.0311580732842931
1333000 0.0311366710448149
1334000 0.0311200198459837
1335000 0.0310989543929542
1336000 0.0311802692514788
1337000 0.0311224085883311
1338000 0.0310480106515275
1339000 0.0310964378408023
1340000 0.0310700918158931
1341000 0.0310853622416298
1342000 0.0311242036702561
1343000 0.0311291695803411
1344000 0.0311280733884397
1345000 0.031117649741139
1346000 0.03109568447931
1347000 0.031150193170707
1348000 0.0311693848716816
1349000 0.0310437779546102
1350000 0.031035253369388
1351000 0.0310943856726278
1352000 0.0311171608413609
1353000 0.0310840402185921
1354000 0.0311794175537055
1355000 0.0309381240022216
1356000 0.0310301216213849
1357000 0.0310250622786746
1358000 0.0311263717795585
1359000 0.0310708451039864
1360000 0.0310893321946083
1361000 0.0311038143960976
1362000 0.0309605719801575
1363000 0.0311695323359688
1364000 0.0310992740231973
1365000 0.0311124461134135
1366000 0.0311764232275943
1367000 0.0311416530188178
1368000 0.0310509260181634
1369000 0.0311289151293223
1370000 0.0310762705773636
1371000 0.0310526361670546
1372000 0.0310880470583354
1373000 0.0310911949954441
1374000 0.0310634306949381
1375000 0.031010098467695
1376000 0.0310350339360734
1377000 0.0310679188791959
1378000 0.0309683239340848
1379000 0.0310324503681482
1380000 0.031122878384212
1381000 0.031046572461245
1382000 0.0311906652410877
1383000 0.0311210765661994
1384000 0.0311164576512795
1385000 0.0311209350153292
1386000 0.0310776207653049
1387000 0.0303936385970084
1388000 0.0309774305173661
1389000 0.031172804073722
1390000 0.0310987890261096
1391000 0.0310653204016407
1392000 0.0312011019633479
1393000 0.0311216161715282
1394000 0.0310684389956064
1395000 0.0313853685284063
1396000 0.0312449994344318
1397000 0.0311343196138608
1398000 0.0311731606256134
1399000 0.0311020198878416
1400000 0.0311952766649174
1401000 0.0310813863920658
1402000 0.0312746337523809
1403000 0.0311371050566745
1404000 0.0310242656447232
1405000 0.0312507463531815
1406000 0.0311878360678483
1407000 0.03110758120702
1408000 0.0311836867061606
1409000 0.0308024870282194
1410000 0.031091707746311
1411000 0.0312425983723485
1412000 0.0310519295599294
1413000 0.03127356769978
1414000 0.0312208254013601
1415000 0.0310918813483158
1416000 0.0310394057927734
1417000 0.0311842421420648
1418000 0.0312382076003225
1419000 0.0310273331974876
1420000 0.0310387198964143
1421000 0.0311901639126379
1422000 0.0311859317649964
1423000 0.0311786347651793
1424000 0.0310090200135427
1425000 0.0313062825840879
1426000 0.0311886316027936
1427000 0.0311868621974965
1428000 0.0312257579385358
1429000 0.0311495476787361
1430000 0.0311125143235056
1431000 0.0310657942335363
1432000 0.0309922853292905
1433000 0.0311290720393717
1434000 0.0311065367845259
1435000 0.0310854354087616
1436000 0.0312127105283693
1437000 0.0310392377540146
1438000 0.0310463007380195
1439000 0.0311453200112508
1440000 0.0311717102151594
1441000 0.0310549296376361
1442000 0.0309617028768126
1443000 0.0310678701017756
1444000 0.0311108548414552
1445000 0.0310558287466366
1446000 0.0309347162312892
1447000 0.0310443669116353
1448000 0.0310351447658181
1449000 0.0311015758439113
1450000 0.0310176897212098
1451000 0.0310792959693663
1452000 0.0311154516407017
1453000 0.0310854342305323
1454000 0.0311619355690878
1455000 0.0311502126708298
1456000 0.0310811281827932
1457000 0.0310963319883378
1458000 0.0311173119715119
1459000 0.0311338668891089
1460000 0.0308834342941887
1461000 0.0309017875633205
1462000 0.0310309608086144
1463000 0.0311003565101332
1464000 0.0310071055920876
1465000 0.0310216845552272
1466000 0.0309725342459578
1467000 0.0310548380690387
1468000 0.0311043467883558
1469000 0.0310067641763988
1470000 0.0310838237560162
1471000 0.0310310771693756
1472000 0.0308897895650216
1473000 0.0310752756000445
1474000 0.0310774764416944
1475000 0.0311829615087668
1476000 0.0309548072038197
1477000 0.0309871061950144
1478000 0.0310496042148381
1479000 0.0309013618600333
1480000 0.0309689010221981
1481000 0.0310182238093912
1482000 0.0310805750578742
1483000 0.0309893945773649
1484000 0.0309884328408387
1485000 0.0310088335793715
1486000 0.0310011753836067
1487000 0.0310408168481444
1488000 0.0311371714118224
1489000 0.0310303902612274
1490000 0.031015633194696
1491000 0.0310255414310343
1492000 0.0309842098425697
1493000 0.0310175238622315
1494000 0.0310151759099844
1495000 0.0308247163978504
1496000 0.0310090631210798
1497000 0.0309431154075561
1498000 0.0310003917020748
1499000 0.0311566550582499
1500000 0.0309975392490537
1501000 0.0309150765516596
1502000 0.0309711293258966
1503000 0.0311042101978733
1504000 0.0309653895715953
1505000 0.0308886849102251
1506000 0.0310868184607548
1507000 0.0309653263702229
1508000 0.030895957995796
1509000 0.0309666008260464
1510000 0.0309474341411212
1511000 0.0308400630893956
1512000 0.0308949048161098
1513000 0.0309918006764729
1514000 0.0308426706394211
1515000 0.0308419838359715
1516000 0.0310254320355607
1517000 0.0310580598381925
1518000 0.0309784681671202
1519000 0.0309876813598803
1520000 0.0310339297311576
1521000 0.0307282164981182
1522000 0.0309313461533281
1523000 0.0310831799386787
1524000 0.0310042506862219
1525000 0.0308823888247188
1526000 0.0309344597974042
1527000 0.0307529374913345
1528000 0.0309340223134055
1529000 0.0309963482611857
1530000 0.0309850938642432
1531000 0.0309566719739415
1532000 0.0309941432424241
1533000 0.0309615157971868
1534000 0.031007576726451
1535000 0.0308583894452846
1536000 0.0310002036700074
1537000 0.0309476489873693
1538000 0.0309137929610834
1539000 0.031064562438507
1540000 0.0308942382026854
1541000 0.0309872037452111
1542000 0.0308173206790563
1543000 0.0309982348826663
1544000 0.0310480813232908
1545000 0.0311163144958503
1546000 0.0308934810161112
1547000 0.0309214914655446
1548000 0.0309754895989729
1549000 0.0308164115474588
1550000 0.03091320812249
1551000 0.0309504719968471
1552000 0.0310042411002471
1553000 0.0309164696749768
1554000 0.0308850931104545
1555000 0.0309444095234793
1556000 0.0309119331615229
1557000 0.0310053038147073
1558000 0.0311088183768665
1559000 0.0309551711345103
1560000 0.0309493352197043
1561000 0.0309323060320564
1562000 0.0309011432245823
1563000 0.0309437275802449
1564000 0.0309449429963768
1565000 0.0307815849270639
1566000 0.0309132449552575
1567000 0.03086533141513
1568000 0.0309521016298311
1569000 0.031074332390581
1570000 0.0308932560414289
1571000 0.0308411628654786
1572000 0.0309129716531583
1573000 0.0310223428156777
1574000 0.0308988185826194
1575000 0.0308148172255848
1576000 0.030994910387287
1577000 0.0308887617185997
1578000 0.0308070819529253
1579000 0.0308924090909924
1580000 0.0308748083413461
1581000 0.0307465433582584
1582000 0.0308054189904366
1583000 0.0309055453580414
1584000 0.0307553049778234
1585000 0.0307794306557452
1586000 0.0309443799778315
1587000 0.030972097017123
1588000 0.0309226931642019
1589000 0.0309056594031999
1590000 0.0309581651267512
1591000 0.0306736235528862
1592000 0.0308423711807204
1593000 0.0310120688163449
1594000 0.0309391377658223
1595000 0.0307969584274445
1596000 0.0308527338515955
1597000 0.0306810700257746
1598000 0.0308958395050973
1599000 0.0309005416129897
1600000 0.0309096218402017
1601000 0.0308732987237279
1602000 0.0309058120069848
1603000 0.0308762986862282
1604000 0.0309327377599313
1605000 0.0307974099169038
1606000 0.0309233099717529
1607000 0.0308614112321398
1608000 0.0308323489034488
1609000 0.0309755920482616
1610000 0.0307862814812667
1611000 0.0309057945260146
1612000 0.0309676254996916
1613000 0.0310824815633937
1614000 0.0307697313072144
1615000 0.0309958939916422
1616000 0.0308757175393551
1617000 0.0309992842557252
1618000 0.030961242537172
1619000 0.0307303024556071
1620000 0.0308668088907608
1621000 0.0309924778140581
1622000 0.0308398923587356
1623000 0.0308478547743266
1624000 0.0308142632169087
1625000 0.0309298307908443
1626000 0.0309466397071499
1627000 0.0308885179575117
1628000 0.0309042998525297
1629000 0.0310046274618616
1630000 0.0305753471906042
1631000 0.0308747593395831
1632000 0.0309295378209734
1633000 0.0309077801276595
1634000 0.0308952590702365
1635000 0.030816888549567
1636000 0.0307364393105362
1637000 0.0308188223086483
1638000 0.0307969724761237
1639000 0.0308872480092264
1640000 0.030697159517109
1641000 0.0309268574066313
1642000 0.0309540792914863
1643000 0.0310072535421365
1644000 0.0307999138811003
1645000 0.0308210239952762
1646000 0.0308985068761101
1647000 0.0307695651075305
1648000 0.0308094219480322
1649000 0.0308521730015169
1650000 0.0309136254504985
1651000 0.0307895120506392
1652000 0.0307921899159705
1653000 0.0308412621858997
1654000 0.0308165252739251
1655000 0.0308966885139695
1656000 0.0306292619704613
1657000 0.030883168474491
1658000 0.0308681552394321
1659000 0.0308388812710855
1660000 0.0308035359742453
1661000 0.0308580126731707
1662000 0.030847485614691
1663000 0.0306902488952549
1664000 0.0308184167359537
1665000 0.0307720805640497
1666000 0.0308563735915433
1667000 0.0309765386990353
1668000 0.0307784411596983
1669000 0.0307583812034955
1670000 0.030822797680029
1671000 0.0309226876996902
1672000 0.0308001059899722
1673000 0.0307024171193838
1674000 0.0308819411390324
1675000 0.0308195409249342
1676000 0.0307137953576134
1677000 0.0308041828887734
1678000 0.0307783739236577
1679000 0.0306162915515805
1680000 0.0307088906855024
1681000 0.0308051753483606
1682000 0.0306531354679299
1683000 0.0306906731173505
1684000 0.0308679936397017
1685000 0.0308873744181142
1686000 0.0308343518864219
1687000 0.0308261251110842
1688000 0.0308680217788449
1689000 0.0305510435815646
1690000 0.0307566609033655
1691000 0.0309216848982504
1692000 0.0308668756455247
1693000 0.03069942481318
1694000 0.0307513346830705
1695000 0.0305686204167359
1696000 0.0308228229409679
1697000 0.0308103810359774
1698000 0.0308242104793041
1699000 0.0308062401655331
1700000 0.0308127039100655
1701000 0.0307849145039563
1702000 0.0308474796212701
1703000 0.0307144513304805
1704000 0.0308411685810278
1705000 0.0307758380368264
1706000 0.0307535473103681
1707000 0.0308822996627629
1708000 0.0306972468723868
1709000 0.0308241936171923
1710000 0.0308822958501117
1711000 0.0310267669571578
1712000 0.0306866353676364
1713000 0.0309125423126659
1714000 0.0307929563284974
1715000 0.0308990373701996
1716000 0.030877250733733
1717000 0.0306374177308771
1718000 0.0307723032808207
1719000 0.0308945126519814
1720000 0.0307364303462834
1721000 0.0307677274203828
1722000 0.0307175548196487
1723000 0.0308453711596861
1724000 0.0308536024638004
1725000 0.0308118671931845
1726000 0.0308169172296717
1727000 0.0308799856666235
1728000 0.0305460912499518
1729000 0.0307999973730384
1730000 0.0308470362444654
1731000 0.0308250849885922
1732000 0.0308286341514566
1733000 0.0307322497515429
1734000 0.0306759959780714
1735000 0.0307349177160697
1736000 0.0307291986825424
1737000 0.0308251308592303
1738000 0.0308706370702829
1739000 0.0306931289912334
1740000 0.0307686088394413
1741000 0.0306630227881898
1742000 0.0307116710829133
1743000 0.0307907774036216
1744000 0.0307779022228572
1745000 0.0306470509504526
1746000 0.0309037705800294
1747000 0.0308786323743752
1748000 0.030779976202923
1749000 0.0308095152930258
1750000 0.0308512065593032
1751000 0.0307323030089009
1752000 0.0307314533592103
1753000 0.0307053740223116
1754000 0.0305865266097541
1755000 0.0307914649512257
1756000 0.0306954785018927
1757000 0.0307872289316453
1758000 0.0308567873008712
1759000 0.0308131391862555
1760000 0.0307107930935576
1761000 0.0306509122761309
1762000 0.0308012031191412
1763000 0.0306768202304967
1764000 0.0308200861308975
1765000 0.0310238532871711
1766000 0.0306911860403057
1767000 0.0307242471323374
1768000 0.0308562595154232
1769000 0.0308099946445217
1770000 0.0307827575877187
1771000 0.0305955636536977
1772000 0.0308204725956566
1773000 0.0307730910667836
1774000 0.0307590364083684
1775000 0.0307224431550073
1776000 0.0306481838588889
1777000 0.0307941961942408
1778000 0.0307110670548966
1779000 0.0308422310117015
1780000 0.0306431195727769
1781000 0.030807079635785
1782000 0.0306575044940009
1783000 0.0308489350771517
1784000 0.0307316616651784
1785000 0.0308769720862622
1786000 0.0309027860591816
1787000 0.0308068656365009
1788000 0.0308240759868094
1789000 0.0307294640975644
1790000 0.0308130506366602
1791000 0.0308027628445864
1792000 0.0306619352335263
1793000 0.030746815609654
1794000 0.0307343546133383
1795000 0.030812215223737
1796000 0.030536350365538
1797000 0.0308536710147616
1798000 0.0308950505359913
1799000 0.0307518952155185
1800000 0.030654651172954
1801000 0.0307923299833395
1802000 0.0307260327843969
1803000 0.0305967111181608
1804000 0.0307967695241046
1805000 0.0307661201623293
1806000 0.0307425039666118
1807000 0.0307713416341925
1808000 0.0307539930959159
1809000 0.0307804523048875
1810000 0.0307062329669522
1811000 0.0307266387999152
1812000 0.0307979286091348
1813000 0.0308990682046211
1814000 0.0307615613527359
1815000 0.0307185389921914
1816000 0.0308031502188425
1817000 0.0306747990617436
1818000 0.0307197010433723
1819000 0.0307116989472274
1820000 0.0307736813961209
1821000 0.0307116725982872
1822000 0.0306778724537125
1823000 0.0306585150326461
1824000 0.0307348548834991
1825000 0.0307977344885203
1826000 0.030757998238098
1827000 0.0307125265996153
1828000 0.0306704137522028
1829000 0.0306875425665226
1830000 0.0306820761446394
1831000 0.0308481292800635
1832000 0.0307576200919978
1833000 0.0307762036088193
1834000 0.0306823006537545
1835000 0.0307923715504448
1836000 0.0307959072022026
1837000 0.0306451256101247
1838000 0.0308044376438023
1839000 0.0307877090559734
1840000 0.0307218118162551
1841000 0.0307006077115108
1842000 0.0306990388493312
1843000 0.0307658255463714
1844000 0.0307775828112513
1845000 0.0307882125477124
1846000 0.0307517722358658
1847000 0.0307703234453284
1848000 0.0307212180724228
1849000 0.0307435358241522
1850000 0.0308366723644573
1851000 0.0306912167656419
1852000 0.0305324954258291
1853000 0.0305293375623835
1854000 0.0307556007391687
1855000 0.0307094045683175
1856000 0.0307650336025881
1857000 0.0305482056496243
1858000 0.0307066452159
1859000 0.030716229714729
1860000 0.030640771489799
1861000 0.030750706851017
1862000 0.0306087397943171
1863000 0.0307293207567109
1864000 0.0306477708381777
1865000 0.0307426719763574
1866000 0.0306487136016374
1867000 0.0307409409653443
1868000 0.0305407891545862
1869000 0.0306814912499873
1870000 0.0306539252334394
1871000 0.030673681966524
1872000 0.0306924756549011
1873000 0.0306862970946221
1874000 0.0307335632825829
1875000 0.0307892955773921
1876000 0.0307776578597903
1877000 0.0307836888605719
1878000 0.0307322509073468
1879000 0.0308451163525016
1880000 0.0307639157700734
1881000 0.0306772369224545
1882000 0.0306912626750103
1883000 0.0305962602959443
1884000 0.0306915274974107
1885000 0.0307181745296445
1886000 0.0306680426193417
1887000 0.0306302138714644
1888000 0.030592091188945
1889000 0.0305717746836539
1890000 0.0307397593975802
1891000 0.0307151819929817
1892000 0.0305699786775801
1893000 0.030769673172285
1894000 0.0308384924244993
1895000 0.03101500636498
1896000 0.0306354236597962
1897000 0.0306524124381172
1898000 0.0307192313417748
1899000 0.0306129772465914
1900000 0.0306568172783102
1901000 0.0307147308244683
1902000 0.0307271509565241
1903000 0.0306134419015125
1904000 0.0306137949883314
1905000 0.0308453461627193
1906000 0.0306588630433833
1907000 0.0307162693389067
1908000 0.0304997590679629
1909000 0.0307421013908555
1910000 0.0307264086007766
1911000 0.0306780912567239
1912000 0.0306456584120454
1913000 0.030705249641169
1914000 0.0307272918305242
1915000 0.0305390838110481
1916000 0.0306734122221993
1917000 0.0306074009018419
1918000 0.0306858832984109
1919000 0.0308118423790996
1920000 0.0306297475404314
1921000 0.0305765127993917
1922000 0.0306542923760593
1923000 0.0307675750791587
1924000 0.0306199794721721
1925000 0.0306512219466105
1926000 0.0307059589957696
1927000 0.0305797599231058
1928000 0.0305477087624658
1929000 0.0307033075647043
1930000 0.0306374336136345
1931000 0.0304612412984977
1932000 0.030553499707455
1933000 0.0306263397492821
1934000 0.0305453202812957
1935000 0.0304997829157775
1936000 0.0306825961882362
1937000 0.0307356032816584
1938000 0.0306518848818989
1939000 0.0306967160072189
1940000 0.0306978158927854
1941000 0.0303569357011155
1942000 0.0306222838184454
1943000 0.0307940743494526
1944000 0.0306989596966368
1945000 0.0304848609601935
1946000 0.0305696015031917
1947000 0.0304545439035424
1948000 0.0307355926464792
1949000 0.0306180211478717
1950000 0.0306772476654906
1951000 0.0306142336494463
1952000 0.0306196578673265
1953000 0.030608122136362
1954000 0.0306680134410887
1955000 0.0305044897212352
1956000 0.0306275756445668
1957000 0.0306763559789177
1958000 0.0305709436631895
1959000 0.0306922349809726
1960000 0.0305535837674077
1961000 0.0306354965197008
1962000 0.0306465057106185
1963000 0.0308760540222864
1964000 0.0305060147988751
1965000 0.0307608972698897
1966000 0.0306495751786093
1967000 0.0307329788579481
1968000 0.0307347588988266
1969000 0.030505830891194
1970000 0.0306098442395424
1971000 0.0307122317089509
1972000 0.0305940909644499
1973000 0.0306333978017373
1974000 0.0305432143033221
1975000 0.0307056759021566
1976000 0.0306756779367354
1977000 0.0306865810567168
1978000 0.0306545853985459
1979000 0.0307109758100377
1980000 0.030252822836217
1981000 0.030642438410518
1982000 0.0306717532397012
1983000 0.0306348626850702
1984000 0.0306709806434581
1985000 0.0305109758108592
1986000 0.030508498485141
1987000 0.0305735220951965
1988000 0.0305607861339124
1989000 0.0306465321906635
1990000 0.0306719957338132
1991000 0.0304974281936118
1992000 0.0306225044865056
1993000 0.030502546214427
1994000 0.0305394180433257
1995000 0.030579953918641
1996000 0.0306239346737328
1997000 0.0304484752098026
1998000 0.0307206590622556
1999000 0.0306768623937966
2000000 0.0305600451391139
2001000 0.0305793779352163
2002000 0.0306101480758919
2003000 0.0305408751426244
2004000 0.0305591374264308
2005000 0.0304944593704995
2006000 0.0303715909996157
2007000 0.0306004424677208
2008000 0.0304463108017067
2009000 0.0305660731530212
2010000 0.0306551900754553
2011000 0.0306347648346743
2012000 0.0304957661739276
2013000 0.0304010752403332
2014000 0.0305696472006957
2015000 0.0304977861703817
2016000 0.0306021005501507
2017000 0.0307564301658953
2018000 0.030502025492382
2019000 0.0305574062684466
2020000 0.0305844901594864
2021000 0.030582231473375
2022000 0.03054872482339
2023000 0.0304549793185196
2024000 0.0305211194983162
2025000 0.0305620519305748
2026000 0.030523646141114
2027000 0.0304884708562564
2028000 0.030456645179806
2029000 0.0305513888049631
2030000 0.0304757204747122
2031000 0.0306151087608837
2032000 0.030408202381371
2033000 0.0305641906906335
2034000 0.0304008271134244
2035000 0.0305974636705081
2036000 0.0305493560596192
2037000 0.030632361226663
2038000 0.0306730077920553
2039000 0.0305729638769861
2040000 0.0306569731090411
2041000 0.0305241277580635
2042000 0.0305935595000869
2043000 0.0305757786313097
2044000 0.0304281086240601
2045000 0.0305276388315251
2046000 0.0305128787194952
2047000 0.0305564073466017
2048000 0.0302671036733612
2049000 0.0306399622988173
2050000 0.0306646076870793
2051000 0.0305231749005865
2052000 0.0305208014941871
2053000 0.0305969571346063
2054000 0.0304258904456415
2055000 0.0303285073117157
2056000 0.0306660341796414
2057000 0.030538234594194
2058000 0.030510490842958
2059000 0.0305134807814713
2060000 0.0304957727236833
2061000 0.0305271779463388
2062000 0.0304901452849106
2063000 0.0304903998894224
2064000 0.0305774437977665
2065000 0.0306832594425407
2066000 0.0306058067508296
2067000 0.0304763703775188
2068000 0.030592712369682
2069000 0.030406786698773
2070000 0.0306599611600988
2071000 0.0305010322913742
2072000 0.0305226064053153
2073000 0.0304632126046937
2074000 0.0304551874194391
2075000 0.030450026635498
2076000 0.0305547651411905
2077000 0.0306133180621048
2078000 0.0305686676921861
2079000 0.0304766979297428
2080000 0.0304399831783628
2081000 0.0304713150515423
2082000 0.0304436944167529
2083000 0.0307678535486332
2084000 0.0305193732203404
2085000 0.0305393976240424
2086000 0.0304586443163874
2087000 0.030546090637144
2088000 0.0305449554611019
2089000 0.0303734568043747
2090000 0.0305659009600505
2091000 0.030588536917075
2092000 0.0304573661136004
2093000 0.0304695731918413
2094000 0.0304516281333691
2095000 0.0305356890498954
2096000 0.030614646988148
2097000 0.0305687645464715
2098000 0.030516582288998
2099000 0.0304674190513303
2100000 0.0304481778607264
2101000 0.03047660035858451
2102000 0.030428795330133023
2103000 0.03054092475396198
2104000 0.030472867032892
2105000 0.03099942179134179
2106000 0.03044832377032718
2107000 0.030433458495462907
2108000 0.030482893085773753
2109000 0.030455967701690817
2110000 0.030484213715799076
2111000 0.03053034026504787
2112000 0.030495607432365464
2113000 0.030410743086413127
2114000 0.030479666913088215
2115000 0.03050483184134336
2116000 0.03043181838673579
2117000 0.03064502996920785
2118000 0.03024164231349382
2119000 0.030513083146951076
2120000 0.03050494996990427
2121000 0.03040612892870393
2122000 0.03041506831352007
2123000 0.030504352855929444
2124000 0.030507682573084373
2125000 0.03042307254597835
2126000 0.030439826981625888
2127000 0.030456544992320596
2128000 0.03053709889462476
2129000 0.030588388986422736
2130000 0.03047203453258429
2131000 0.03034595038347882
2132000 0.030496693044803673
2133000 0.03056749220009584
2134000 0.030412907133779938
2135000 0.030375458739165185
2136000 0.0304635228419284
2137000 0.03056548412373843
2138000 0.03041416364736329
2139000 0.030461865176840897
2140000 0.030422155407539175
2141000 0.030254005897054136
2142000 0.030403138026540967
2143000 0.03043181571904448
2144000 0.03036343118630371
2145000 0.03031515162891974
2146000 0.030488836483968773
2147000 0.03057289885303217
2148000 0.03044026103658658
2149000 0.030474830099668303
2150000 0.03050612980041381
2151000 0.030275201664035033
2152000 0.030407324148064536
2153000 0.03052701580354323
2154000 0.030512106204099894
2155000 0.030350084024302892
2156000 0.030422003591626577
2157000 0.030278707039658535
2158000 0.030437405258937407
2159000 0.030435309393394876
2160000 0.030478549490287905
2161000 0.030452498412798103
2162000 0.030454932010149694
2163000 0.030435074332228668
2164000 0.030518452749484316
2165000 0.030294579248445058
2166000 0.030436591430819292
2167000 0.030495112530509537
2168000 0.03039195970438931
2169000 0.03055682121021821
2170000 0.030372919433354673
2171000 0.03039757898181985
2172000 0.030459879256477883
2173000 0.03061658027789217
2174000 0.030205366079054708
2175000 0.030536574900987573
2176000 0.030479247947481396
2177000 0.030518974139750465
2178000 0.030477050235831044
2179000 0.030290783145923046
2180000 0.030507994036280756
2181000 0.030488634114622715
2182000 0.03039415370266982
2183000 0.03043974209051075
2184000 0.030378637084607835
2185000 0.030429026145443173
2186000 0.030478068396310308
2187000 0.030543320905522302
2188000 0.0304796529423706
2189000 0.03054937888356345
2190000 0.030239078934630164
2191000 0.030408037683317023
2192000 0.030512300657297625
2193000 0.030406957894798588
2194000 0.03052928407406335
2195000 0.030314393908540637
2196000 0.03034207914484699
2197000 0.030365191995747588
2198000 0.03041121094576373
2199000 0.030528349005589466
2200000 0.030530637076569077
2201000 0.030317857694875994
2202000 0.03047583031845679
2203000 0.030340490681263693
2204000 0.030397796542353785
2205000 0.030405480998753415
2206000 0.03042163681077966
2207000 0.030202490101567787
2208000 0.030492250946819077
2209000 0.030481090931602346
2210000 0.030412172949018206
2211000 0.03038207697840096
2212000 0.030450993317878833
2213000 0.030362415596047826
2214000 0.03035818890840662
2215000 0.03036142187642803
2216000 0.030246346720214857
2217000 0.03045347495048551
2218000 0.030443074818249476
2219000 0.030397318776323422
2220000 0.030502010850735856
2221000 0.030485037719179497
2222000 0.0303377169071077
2223000 0.030326963151556675
2224000 0.03042056096977075
2225000 0.03029698986440609
2226000 0.030405452360732943
2227000 0.030658663242578682
2228000 0.030363683006865594
2229000 0.03039581194713991
2230000 0.030347845494664794
2231000 0.030423497770685613
2232000 0.030404862316150187
2233000 0.030252981839809658
2234000 0.030433409125291612
2235000 0.0304369393834182
2236000 0.03041124724521758
2237000 0.030350773228846488
2238000 0.030319291398301352
2239000 0.030592581910485455
2240000 0.0303440292186489
2241000 0.03043517087080822
2242000 0.030222097419042054
2243000 0.03043564461114112
2244000 0.030223105847372818
2245000 0.030406564101671703
2246000 0.030390279997821575
2247000 0.03049079401853007
2248000 0.030464649880294938
2249000 0.030435636547059646
2250000 0.03048625616379455
2251000 0.030386583347011865
2252000 0.030443952960950753
2253000 0.030407254264198113
2254000 0.030233245862276083
2255000 0.030344656730242815
2256000 0.030330839685028754
2257000 0.030385345593719436
2258000 0.030144938888573707
2259000 0.030434334261015893
2260000 0.030533895268110033
2261000 0.030398613230254518
2262000 0.030346154546293126
2263000 0.030491488470681654
2264000 0.03032378758147562
2265000 0.030195303195258677
2266000 0.030486268047962943
2267000 0.030361786133320738
2268000 0.03038262113332042
2269000 0.030338213795304984
2270000 0.03039309222060669
2271000 0.0304044973980873
2272000 0.03034401028258219
2273000 0.030466374335390834
2274000 0.03043322674944774
2275000 0.03053787802682314
2276000 0.03040982079736465
2277000 0.030355600476309245
2278000 0.030493022109090422
2279000 0.030260590277268035
2280000 0.03057113349762735
2281000 0.030402718435054342
2282000 0.03040338432424879
2283000 0.03031998806928714
2284000 0.030336509094579356
2285000 0.03031052859458012
2286000 0.030437702941585466
2287000 0.03043372306141301
2288000 0.03043928133968977
2289000 0.030362703063248602
2290000 0.030319845989252876
2291000 0.030349968085712477
2292000 0.03026990451885238
2293000 0.030583994186592585
2294000 0.030373156856276617
2295000 0.030372730674815572
2296000 0.030331840467964312
2297000 0.030375385598327316
2298000 0.030411454356675183
2299000 0.030320079588744574
2300000 0.030387604005405227
2301000 0.030417695202829047
2302000 0.03029717678868891
2303000 0.030332743925438433
2304000 0.03031812688704691
2305000 0.03038105823538135
2306000 0.030464164736902423
2307000 0.03042136037447101
2308000 0.03038627329511709
2309000 0.03033258340302266
2310000 0.030371897208596753
2311000 0.030417324342248357
2312000 0.030358749635369896
2313000 0.030311534334166713
2314000 0.03014906278491309
2315000 0.03016010430033082
2316000 0.030363437474254035
2317000 0.030338254845421974
2318000 0.030492429196100623
2319000 0.03009744333348647
2320000 0.030339898043742607
2321000 0.030387529355528603
2322000 0.030299206267158086
2323000 0.03036322954215282
2324000 0.03021757172507943
2325000 0.030383929320795294
2326000 0.030261224135814262
2327000 0.030455697655176382
2328000 0.030239765646503148
2329000 0.030412368604338387
2330000 0.030177311521440486
2331000 0.030321002977596122
2332000 0.03027036133376964
2333000 0.030366463223771296
2334000 0.03032842790948014
2335000 0.030299908971392304
2336000 0.03037667911223018
2337000 0.030448374904313135
2338000 0.030457015265145992
2339000 0.03045597832926932
2340000 0.03036703906240778
2341000 0.030526237129746975
2342000 0.030412462679217815
2343000 0.030243187667445944
2344000 0.030340245971655244
2345000 0.030275140408425806
2346000 0.03042788741835631
2347000 0.030350971201434606
2348000 0.030346867795307392
2349000 0.03028330373032031
2350000 0.03023058879930627
2351000 0.030321048259889016
2352000 0.030241911023595115
2353000 0.03039978949318272
2354000 0.030339379501942255
2355000 0.030827218011615698
2356000 0.030323632813359785
2357000 0.030287010533374133
2358000 0.030321640639698118
2359000 0.030269843397023554
2360000 0.030336349250673172
2361000 0.03039601004039253
2362000 0.030335249581607694
2363000 0.030243704131901916
2364000 0.03030415570731481
2365000 0.030317222674647603
2366000 0.030259903934556142
2367000 0.0304710172958083
2368000 0.030092763096308938
2369000 0.030356342295984433
2370000 0.03037950873562988
2371000 0.030272583694459915
2372000 0.030259625913820653
2373000 0.030317701825770975
2374000 0.030369771114678035
2375000 0.030248847954006702
2376000 0.03028770899809822
2377000 0.030300651682561873
2378000 0.03036677325406169
2379000 0.030430270804014746
2380000 0.030359947031006772
2381000 0.030220773353471325
2382000 0.030345820842579564
2383000 0.0303399791294788
2384000 0.03025625282464589
2385000 0.03045569819783921
2386000 0.030301370424550982
2387000 0.03042757106484766
2388000 0.030222690178595524
2389000 0.030286896231354266
2390000 0.03026383678904742
2391000 0.03009846688273572
2392000 0.03026619990065198
2393000 0.030275779392767904
2394000 0.030185169389679283
2395000 0.030147511969867515
2396000 0.030332365493217085
2397000 0.030405342952313074
2398000 0.03029750476496862
2399000 0.03034042799495481
2400000 0.030365989400856767
2401000 0.030122746673351363
2402000 0.030252395655808673
2403000 0.030384492253285617
2404000 0.030377140927030515
2405000 0.03021401203331069
2406000 0.030262923093467398
2407000 0.03014367493240126
2408000 0.03025668563625556
2409000 0.030280362092132185
2410000 0.030325834852114895
2411000 0.03031907827501119
2412000 0.030302947724338565
2413000 0.03024262209946128
2414000 0.030345557362776648
2415000 0.030163941125801657
2416000 0.030287417141731526
2417000 0.030438537464664066
2418000 0.030223879884297738
2419000 0.03037570814811455
2420000 0.03023600569630721
2421000 0.030234639679332848
2422000 0.030283745581157685
2423000 0.030376993054058082
2424000 0.030044099035156487
2425000 0.030385875385439586
2426000 0.03033810923185184
2427000 0.03036874115046321
2428000 0.030308211053558833
2429000 0.030108568087991526
2430000 0.030325257562731363
2431000 0.030298752112427642
2432000 0.030221198177883678
2433000 0.030250865447179115
2434000 0.030216528432815682
2435000 0.030262443852477616
2436000 0.03034224417128211
2437000 0.03031710582247795
2438000 0.030294716677818724
2439000 0.03040238525149976
2440000 0.030071456682475482
2441000 0.030240338976114604
2442000 0.03035113976540283
2443000 0.03026248977185736
2444000 0.03033251708293534
2445000 0.030162840705970882
2446000 0.030198372107996918
2447000 0.030196660568971623
2448000 0.03024612953376894
2449000 0.030393507873311666
2450000 0.03036630600414796
2451000 0.03019227131716538
2452000 0.030326101840462742
2453000 0.03015525173106427
2454000 0.03023394126628473
2455000 0.030230168611589336
2456000 0.030294777793724463
2457000 0.030027814027665318
2458000 0.030333717550275176
2459000 0.030326554864463423
2460000 0.030271755482247854
2461000 0.030245566810441736
2462000 0.030318162971019146
2463000 0.030209882261223814
2464000 0.03021322654737126
2465000 0.03019729567131623
2466000 0.03008636015161033
2467000 0.03029923232295743
2468000 0.030199709861872724
2469000 0.030241479567487867
2470000 0.030410432182796772
2471000 0.030334180834530284
2472000 0.03019307774767526
2473000 0.030176170791882152
2474000 0.030251658247602946
2475000 0.0301624081371343
2476000 0.03024002085027356
2477000 0.03049416825980129
2478000 0.03021737997904908
2479000 0.03021339614188757
2480000 0.030194131686669567
2481000 0.030237298623579722
2482000 0.030232290666057905
2483000 0.030102907063397254
2484000 0.030266563981211587
2485000 0.030263900074976518
2486000 0.03023152653982577
2487000 0.030223967247769518
2488000 0.030149037577740685
2489000 0.03046196709116536
2490000 0.03018503270745269
2491000 0.030285850606258068
2492000 0.030062878908537555
2493000 0.030268485086725395
2494000 0.030081914414345
2495000 0.030242682823860428
2496000 0.030208431036570088
2497000 0.03032430551067436
2498000 0.03032384375272785
2499000 0.030285669243975678
2500000 0.030326643874498994
2501000 0.030249331142006043
2502000 0.030286995511300936
2503000 0.030236035968011766
2504000 0.030060179925309266
2505000 0.030176528531998342
2506000 0.030155197231704022
2507000 0.030221638780273306
2508000 0.02999045316265541
2509000 0.030263558370337857
2510000 0.03037124766112062
2511000 0.030230325814708397
2512000 0.030166424140432087
2513000 0.030332615635059196
2514000 0.030155661813875183
2515000 0.030026824373761547
2516000 0.030343560315605828
2517000 0.03019650960549001
2518000 0.030197659488739113
2519000 0.030160325927776184
2520000 0.030227410687354156
2521000 0.030220854755867083
2522000 0.03017092789067069
2523000 0.030301925447481438
2524000 0.030271755877223378
2525000 0.030374341632720785
2526000 0.030251997515265482
2527000 0.030203370862756363
2528000 0.030327904132737858
2529000 0.030111428764239823
2530000 0.030442679093004375
2531000 0.030326632018807993
2532000 0.03024850260399702
2533000 0.030163184797206616
2534000 0.03018388071922477
2535000 0.030144660574691822
2536000 0.030268790572539356
2537000 0.03025348180574596
2538000 0.030310642485001198
2539000 0.03020291861576299
2540000 0.0301705503281533
2541000 0.030180315580417595
2542000 0.030118479122063606
2543000 0.030448174236470144
2544000 0.03020525109595707
2545000 0.03019298977855332
2546000 0.03019400200097592
2547000 0.03020856633452823
2548000 0.03024434679712081
2549000 0.030131873586040636
2550000 0.03023089530684474
2551000 0.030296552171288516
2552000 0.030160448561579623
2553000 0.030158774652326054
2554000 0.030157494250725177
2555000 0.03021771250107063
2556000 0.030296878372535852
2557000 0.030260733088131486
2558000 0.030244951178946884
2559000 0.030174902733191268
2560000 0.030184829043634447
2561000 0.03028231063357153
2562000 0.030219554034292974
2563000 0.030197004037575546
2564000 0.029971611079384293
2565000 0.02999063230435305
2566000 0.030208732743830256
2567000 0.030181260995787402
2568000 0.030336919301213367
2569000 0.029961255218227074
2570000 0.0301965868050096
2571000 0.030248037390717027
2572000 0.03016103231630583
2573000 0.030221683635868045
2574000 0.030046984496329438
2575000 0.03023115501387913
2576000 0.03011507365959399
2577000 0.03031974264528025
2578000 0.030196134821315685
2579000 0.030254714985379093
2580000 0.03001185138305933
2581000 0.03020586655923469
2582000 0.03012992882122717
2583000 0.03020379462201354
2584000 0.030159104533617503
2585000 0.030175208293091164
2586000 0.030283327076432213
2587000 0.030294675377675682
2588000 0.030319371997064005
2589000 0.030351459485908665
2590000 0.030222258894380787
2591000 0.030380538595466224
2592000 0.030265289485672874
2593000 0.030093880875869828
2594000 0.030193493919777208
2595000 0.03013072294906578
2596000 0.030241011998399358
2597000 0.03022417760142826
2598000 0.03020985505890757
2599000 0.030137582480743774
2600000 0.030065618355397134
2601000 0.030026882508176374
2602000 0.030204532195264637
2603000 0.030193459520247035
2604000 0.03022395938578587
2605000 0.03008876391292915
2606000 0.03047136799303199
2607000 0.030216086456177037
2608000 0.030232459184386856
2609000 0.030179751880230136
2610000 0.030114012574340893
2611000 0.03006726699653542
2612000 0.03014909442898899
2613000 0.030125774276800743
2614000 0.030203846828057344
2615000 0.030206462082532533
2616000 0.03030149676792628
2617000 0.030131959631335553
2618000 0.03008194769668745
2619000 0.030019722405782566
2620000 0.03011508940354237
2621000 0.030218734356905308
2622000 0.030205324486241948
2623000 0.0301740772043181
2624000 0.030044744119175747
2625000 0.030194705172417447
2626000 0.030126171690677862
2627000 0.030340261198553063
2628000 0.03020423031124279
2629000 0.030125712332376854
2630000 0.03001394710862173
2631000 0.030197703011051714
2632000 0.030206623973562295
2633000 0.030170932872838657
2634000 0.03013504962061262
2635000 0.03012411021867219
2636000 0.030270231993153245
2637000 0.03014200295104249
2638000 0.030149143270657215
2639000 0.030291903208177373
2640000 0.03009029942008959
2641000 0.030268250275010965
2642000 0.030163464030440224
2643000 0.030207147273731645
2644000 0.03029571326296392
2645000 0.03019281788320703
2646000 0.029940888471562566
2647000 0.030115925878650758
2648000 0.029992717668977924
2649000 0.030142532042281157
2650000 0.03032782948022759
2651000 0.0302563973301898
2652000 0.03014156036371319
2653000 0.030140261707430942
2654000 0.030130206807075198
2655000 0.029989777966321296
2656000 0.03018162751797182
2657000 0.030109818484415
2658000 0.030151029983473254
2659000 0.030097992797924016
2660000 0.03005478102182349
2661000 0.030031895368441853
2662000 0.030254590582869712
2663000 0.03005434956565094
2664000 0.030123221735223138
2665000 0.030166055557445726
2666000 0.030007507247677555
2667000 0.030155543691685216
2668000 0.030246158700390092
2669000 0.03015860441323521
2670000 0.030146164722706804
2671000 0.03025559185882352
2672000 0.03033526442044828
2673000 0.030212946855032445
2674000 0.030157263335746205
2675000 0.030314554048999097
2676000 0.030053873175562778
2677000 0.030218106883421598
2678000 0.03018326769933008
2679000 0.03011207125184373
2680000 0.03016247569601302
2681000 0.030195426818083498
2682000 0.03022505551739262
2683000 0.030111193830880095
2684000 0.030129764034374933
2685000 0.030042186935475595
2686000 0.030146294875811042
2687000 0.030514698604292546
2688000 0.030106414176812306
2689000 0.030080096485422182
2690000 0.030227570395662047
2691000 0.03027653467087038
2692000 0.030206890459302128
2693000 0.030267964288857595
2694000 0.030174884965815985
2695000 0.030219582099862714
2696000 0.030245076020020894
2697000 0.02998452721337015
2698000 0.03008617197647343
2699000 0.030206270636808197
2700000 0.030218240010561243
2701000 0.030118811582360884
2702000 0.030025183541028583
2703000 0.03016833805781713
2704000 0.030208463388952483
2705000 0.030650237777967538
2706000 0.03010181958414116
2707000 0.03008531490032492
2708000 0.03012425545545534
2709000 0.0300470313735604
2710000 0.030122503020553287
2711000 0.03022878716607591
2712000 0.03012721262558384
2713000 0.030009911122086473
2714000 0.03007599152523366
2715000 0.030112529529805192
2716000 0.030055604096911694
2717000 0.031199485063216625
2718000 0.030477509716676555
2719000 0.03135432916803532
2720000 0.030774237013705536
2721000 0.030761815691846838
2722000 0.030571305735551786
2723000 0.03123110774936172
2724000 0.03136382207047445
2725000 0.03120158278373013
2726000 0.03060188653675471
2727000 0.031247910010358853
2728000 0.03132906377609766
2729000 0.03071353291823705
2730000 0.031404716644386835
2731000 0.03061188582863155
2732000 0.031296320560597085
2733000 0.031058070559248068
2734000 0.030488886961019666
2735000 0.030663536414173485
2736000 0.03056886155969337
2737000 0.030479210180721118
2738000 0.03053339406078564
2739000 0.03036122730471531
2740000 0.03065912611336155
2741000 0.03015363691304579
2742000 0.030292107732049288
2743000 0.030673484262873092
2744000 0.030310660640076315
2745000 0.03036979216099837
2746000 0.030494934339264125
2747000 0.030571533812253898
2748000 0.030555122456716582
2749000 0.030592993559056154
2750000 0.030619649858987973
2751000 0.03025395467266302
2752000 0.030524293246219653
2753000 0.030794496160938663
2754000 0.03061739717451074
2755000 0.030239404112072644
2756000 0.030359059538486038
2757000 0.03026560396783416
2758000 0.030330445904663012
2759000 0.03052526695171324
2760000 0.03048102881734905
2761000 0.0307386281196421
2762000 0.03048914155991987
2763000 0.03037953615930738
2764000 0.030502654736110836
2765000 0.030286136167206778
2766000 0.030349871035035485
2767000 0.030567448499541246
2768000 0.030360304561426188
2769000 0.030620744523898846
2770000 0.03027875631593207
2771000 0.030405372593142056
2772000 0.030527062992167238
2773000 0.0305649769175321
2774000 0.03024388013422687
2775000 0.030581290675187035
2776000 0.03040762324024619
2777000 0.030620687756005398
2778000 0.03041808927116425
2779000 0.030146797083995935
2780000 0.030553261964478884
2781000 0.03049918571019475
2782000 0.030362284784813377
2783000 0.03047992974892505
2784000 0.03031313299754842
2785000 0.030405540051145968
2786000 0.030495282126356597
2787000 0.030501697100746256
2788000 0.030411757929752824
2789000 0.030536525661219466
2790000 0.03021526613917297
2791000 0.030337857793026522
2792000 0.03051647421866373
2793000 0.03039126156239143
2794000 0.03043171331076769
2795000 0.030216992343378886
2796000 0.03028207478363711
2797000 0.030315875603759618
2798000 0.03030946814727461
2799000 0.030653392957844777
2800000 0.030492990250362013
2801000 0.030497013965050022
2802000 0.03023915155068037
2803000 0.030361954719819534
2804000 0.030606729515498466
2805000 0.030718351253209913
2806000 0.030344346032882424
2807000 0.030320118706845877
2808000 0.030370736941744914
2809000 0.03007969992047166
2810000 0.030402993579761735
2811000 0.030422161683824285
2812000 0.030429699551815338
2813000 0.030316242979379644
2814000 0.030441446255078015
2815000 0.030396703987716205
2816000 0.03030879247979884
2817000 0.030473531062554904
2818000 0.030197463696666586
2819000 0.030352616254873926
2820000 0.030440088188147495
2821000 0.03040060806586962
2822000 0.030380934871009107
2823000 0.03039223726992138
2824000 0.030460371802909458
2825000 0.030293066461532882
2826000 0.030360310641597367
2827000 0.030349316579986508
2828000 0.030504582298645132
2829000 0.03058463418157047
2830000 0.03048279671995167
2831000 0.0302436157178471
2832000 0.030388342877359677
2833000 0.03052068269108719
2834000 0.030337775354805568
2835000 0.030368694675700046
2836000 0.030255598249163435
2837000 0.03029193694950789
2838000 0.030307704106795463
2839000 0.030197229113319846
2840000 0.030235645066972676
2841000 0.030026791420303445
2842000 0.03023541104614429
2843000 0.030236977612266812
2844000 0.030069855806495634
2845000 0.03008237363292281
2846000 0.030244860016623104
2847000 0.030389240841228703
2848000 0.030338244214693645
2849000 0.0303114927075536
2850000 0.030246694646762735
2851000 0.030119345775488155
2852000 0.030131157975006533
2853000 0.030304220626639716
2854000 0.03032023586470862
2855000 0.030100571035041507
2856000 0.030221946595909127
2857000 0.030253130583034426
2858000 0.030355361876933877
2859000 0.030219796178248735
2860000 0.03023453522343289
2861000 0.030267977561815755
2862000 0.03025880751759097
2863000 0.030140762409634075
2864000 0.03028207081791025
2865000 0.030120337063814773
2866000 0.030197329484715048
2867000 0.030231284141561787
2868000 0.030184284909561432
2869000 0.030362499837139366
2870000 0.030215800984969433
2871000 0.030224531278033005
2872000 0.030230510301756656
2873000 0.030449137929173187
2874000 0.030035502947447317
2875000 0.030450618067769775
2876000 0.030304396744994522
2877000 0.03037576499875628
2878000 0.030227152892078852
2879000 0.03006066592151384
2880000 0.030288617083032904
2881000 0.03029166378707454
2882000 0.030143484187646473
2883000 0.030175769495144566
2884000 0.030149486235815492
2885000 0.03020693629741044
2886000 0.030283682460616496
2887000 0.030416024640492857
2888000 0.03027476519792714
2889000 0.030365370754593633
2890000 0.030036745939743037
2891000 0.030194066513291283
2892000 0.030362948026949072
2893000 0.030250244037488334
2894000 0.030240817428675553
2895000 0.030126547264853698
2896000 0.030127859440405164
2897000 0.030189552529130727
2898000 0.030162953463389413
2899000 0.030424176475652164
2900000 0.03027874888140108
2901000 0.030179415309386736
2902000 0.03030221752791521
2903000 0.030203127230387466
2904000 0.030217575867117236
2905000 0.030329025735574822
2906000 0.030238799555005462
2907000 0.030014805875939177
2908000 0.030275466510005705
2909000 0.030318546558622782
2910000 0.030250193837072382
2911000 0.030184445731777542
2912000 0.030279163421596055
2913000 0.030173538066383194
2914000 0.030175760102299325
2915000 0.030108248610298937
2916000 0.03004109595858575
2917000 0.030269977678955774
2918000 0.03010043625579605
2919000 0.0302154563612591
2920000 0.030436649940262045
2921000 0.03038597974513012
2922000 0.030153115189149777
2923000 0.030186244730885263
2924000 0.03024346939500302
2925000 0.030298591937291435
2926000 0.030229663163966258
2927000 0.030529588705282763
2928000 0.03029750415002579
2929000 0.030174646701169906
2930000 0.030158890116598537
2931000 0.030291033418694564
2932000 0.030206908881404
2933000 0.030102531498341772
2934000 0.03033794710363949
2935000 0.030248069488748208
2936000 0.030198237646198656
2937000 0.030229291500223937
2938000 0.030112597871269638
2939000 0.03024506013100911
2940000 0.03019246451530062
2941000 0.030191394745762483
2942000 0.03008339209794364
2943000 0.030250944124866275
2944000 0.03007554722295998
2945000 0.03027631098457049
2946000 0.03022339891214305
2947000 0.0302547365805249
2948000 0.030389384901339467
2949000 0.030269341530890302
2950000 0.030369303441618985
2951000 0.030200333321647493
2952000 0.030232847320110612
2953000 0.030181857055086463
2954000 0.030015791486063516
2955000 0.030145480631282372
2956000 0.03010189738660557
2957000 0.03016525604468818
2958000 0.029903732984916054
2959000 0.0301197021856471
2960000 0.030406325426587565
2961000 0.03014474856115027
2962000 0.03012463075623829
2963000 0.030289976046558958
2964000 0.030261674422187374
2965000 0.02997971035700119
2966000 0.030281276675809866
2967000 0.03019505593222775
2968000 0.030159162991899784
2969000 0.030212159611546024
2970000 0.030153087996256395
2971000 0.03021884362614597
2972000 0.030135852886823848
2973000 0.0302118383753442
2974000 0.030168077891851875
2975000 0.030440044231170638
2976000 0.030203026597350108
2977000 0.030191627780889862
2978000 0.030290693559409786
2979000 0.03013398935644787
2980000 0.030535128057730176
2981000 0.030318950345071094
2982000 0.0302212085725736
2983000 0.03022144442373237
2984000 0.030170949401172813
2985000 0.030060462429865088
2986000 0.03020457015308099
2987000 0.030236830548506243
2988000 0.030205313868350576
2989000 0.030198408004523336
2990000 0.03007918024270012
2991000 0.030125234334880773
2992000 0.030061125221643236
2993000 0.030275479106842834
2994000 0.030205753904420367
2995000 0.030110898465306624
2996000 0.03021603543419945
2997000 0.030165195431142423
2998000 0.030169698490440756
2999000 0.030116652249839497
3000000 0.030279744906703276
3001000 0.03025847943244812
3002000 0.030128840922457063
3003000 0.030132268191061056
3004000 0.030128656288337264
3005000 0.030169786603041798
3006000 0.03023174006911551
3007000 0.030145374582613745
3008000 0.030223197893016286
3009000 0.03014427254157852
3010000 0.030221322142945883
3011000 0.030184936478530842
3012000 0.030136208719133323
3013000 0.030305723620224007
3014000 0.029947904789926184
3015000 0.030073577377221584
3016000 0.03017056407121057
3017000 0.030098615976342624
3018000 0.030030976789999664
3019000 0.029970475168574436
3020000 0.0301049447401948
3021000 0.03016525827837312
3022000 0.030124441169367067
3023000 0.030145304349631995
3024000 0.03008412775445397
3025000 0.03016304990391578
3026000 0.030026534951974916
3027000 0.030304228056846273
3028000 0.030163677895717205
3029000 0.03027748062979187
3030000 0.02997925076284257
3031000 0.030166836816077756
3032000 0.030116236793034767
3033000 0.03014481825591591
3034000 0.03009686844732985
3035000 0.03005498154290482
3036000 0.03027953257801233
3037000 0.03025838209756738
3038000 0.030160366322383718
3039000 0.030374313653470576
3040000 0.030269469413453397
3041000 0.030238727451687354
3042000 0.030212957014165008
3043000 0.030107372580503333
3044000 0.03020449482943436
3045000 0.03012830207863924
3046000 0.03019135033999231
3047000 0.030223373792955928
3048000 0.030090931339655864
3049000 0.030078254965042062
3050000 0.030027303244590058
3051000 0.029956457349984776
3052000 0.030160457686390047
3053000 0.0301575142558279
3054000 0.030150141976801097
3055000 0.030093565503796382
3056000 0.03043692223886209
3057000 0.030107018089181807
3058000 0.030223484017361153
3059000 0.030159907570360918
3060000 0.030053789393454943
3061000 0.030070873774891427
3062000 0.030095086358161206
3063000 0.030079922589440256
3064000 0.030215555356964047
3065000 0.030145651189281485
3066000 0.030129742601399757
3067000 0.030048586229186557
3068000 0.029983909833210143
3069000 0.030133429636820436
3070000 0.0300534751677246
3071000 0.030191983557261777
3072000 0.03017360646175294
3073000 0.030073399958832615
3074000 0.030052828067892223
3075000 0.030136819637692065
3076000 0.030173226295216193
3077000 0.03040693972911234
3078000 0.030151559379313003
3079000 0.030094427072014113
3080000 0.029957507600268295
3081000 0.030779443927331535
3082000 0.030427914515231448
3083000 0.030314316179544047
3084000 0.030328774392398238
3085000 0.03032637785525518
3086000 0.03044924023326297
3087000 0.03032729965452292
3088000 0.03033894284364776
3089000 0.030633617561713077
3090000 0.030406961152723327
3091000 0.030434173642506984
3092000 0.03037825029258877
3093000 0.030335978023122035
3094000 0.030478390842696147
3095000 0.03005264465748273
3096000 0.030050371070412623
3097000 0.03017633225371056
3098000 0.029971205342938224
3099000 0.030089311716986467
3100000 0.030390634799251297
3101000 0.03022606169864721
3102000 0.030122218373952948
3103000 0.030107834318619287
3104000 0.030037236437828334
3105000 0.029911118436478923
3106000 0.030115828786503117
3107000 0.030065396280373285
3108000 0.03012294910923196
3109000 0.03002535914051126
3110000 0.03003728588517726
3111000 0.03000714998854743
3112000 0.030187594538361312
3113000 0.029969383422317787
3114000 0.03003368972104517
3115000 0.030052206696436372
3116000 0.02992511676927485
3117000 0.030142087349294067
3118000 0.030197585100665104
3119000 0.03013913351283152
3120000 0.030110569237873253
3121000 0.03028972869509023
3122000 0.030272539499587192
3123000 0.030172260571051258
3124000 0.03009345123399715
3125000 0.030143750466216885
3126000 0.029957739647579196
3127000 0.030160880991261386
3128000 0.030204470151620838
3129000 0.030009945185226122
3130000 0.03010034586453416
3131000 0.03024588017025421
3132000 0.029949978333071565
3133000 0.0301452357643096
3134000 0.030145017931823746
3135000 0.030545958689228575
3136000 0.030044265970781532
3137000 0.030061539633347584
3138000 0.0300515685703914
3139000 0.030093117631379264
3140000 0.030064375723161944
3141000 0.03016299819799028
3142000 0.03007709749031205
3143000 0.02998520044237407
3144000 0.03003393174532057
3145000 0.030044383295320158
3146000 0.02997541159411362
3147000 0.030128010953980044
3148000 0.02989982918904438
3149000 0.030098113782259732
3150000 0.030071278087725285
3151000 0.03005907386900209
3152000 0.029988609274618848
3153000 0.03001784045698298
3154000 0.030116604523158785
3155000 0.029941176273786563
3156000 0.030136998358377708
3157000 0.030066351300301726
3158000 0.030150387849842402
3159000 0.030168342011725052
3160000 0.030049932143361387
3161000 0.030039026853405294
3162000 0.030129048322351182
3163000 0.03010182131870755
3164000 0.030007508309186894
3165000 0.030253452122653485
3166000 0.02999182014638426
3167000 0.030217878356600975
3168000 0.029982904352236793
3169000 0.030027407077891838
3170000 0.030069962248969025
3171000 0.02979482564987298
3172000 0.030033650997274664
3173000 0.029993264578619457
3174000 0.029946582781754622
3175000 0.02992443094980189
3176000 0.030036833775996752
3177000 0.03016204029288045
3178000 0.030523567652305145
3179000 0.030376332031683124
3180000 0.03025400132878368
3181000 0.030197948925132462
3182000 0.03023816979202324
3183000 0.030456945205726393
3184000 0.030326082852335103
3185000 0.030276801816577364
3186000 0.030234964860415943
3187000 0.030244764249542526
3188000 0.030356674557536045
3189000 0.030522843489759154
3190000 0.03042496213698449
3191000 0.030337726898777694
3192000 0.03032098952046892
3193000 0.030264202690919124
3194000 0.03025982620364905
3195000 0.03014269169101257
3196000 0.030204403585980255
3197000 0.030049221719738894
3198000 0.030217434223627236
3199000 0.030321897809423848
3200000 0.030218457712000962
3201000 0.030324062713180822
3202000 0.030270994052362898
3203000 0.030495653534692035
3204000 0.03009657534967483
3205000 0.03039254426807495
3206000 0.030281424634696234
3207000 0.030409213804300773
3208000 0.030317355425000015
3209000 0.030161017109349313
3210000 0.030321074350687344
3211000 0.03036920384665448
3212000 0.030290047169966805
3213000 0.030269201186252526
3214000 0.030305357661040498
3215000 0.030307964154088977
3216000 0.030294107346187614
3217000 0.03032641513313746
3218000 0.030324387997141357
3219000 0.030429716623351904
3220000 0.03013873318922087
3221000 0.030270094481081346
3222000 0.030454393121546436
3223000 0.030306927221845588
3224000 0.03029583525116696
3225000 0.03018596594540996
3226000 0.029910514442949742
3227000 0.030038829891315157
3228000 0.029968691721164602
3229000 0.0301482826462798
3230000 0.030051679650854153
3231000 0.02991955407751698
3232000 0.03011390855986451
3233000 0.02996473161523221
3234000 0.029946848435388314
3235000 0.030055830085451013
3236000 0.029960288350042847
3237000 0.029882550442903527
3238000 0.03008520519970595
3239000 0.030070095961003924
3240000 0.03002103769568217
3241000 0.030019504031428484
3242000 0.030087733124741244
3243000 0.02997173876499586
3244000 0.029969649388357993
3245000 0.029973042738477073
3246000 0.029861038577048964
3247000 0.030081673638704055
3248000 0.029880858477695525
3249000 0.0300253596745791
3250000 0.030190701922870523
3251000 0.0300699317581233
3252000 0.029911306482549176
3253000 0.03008670446943617
3254000 0.03006689539757586
3255000 0.03045365840712962
3256000 0.030009338064697272
3257000 0.030007722318887792
3258000 0.02998869843976778
3259000 0.03001725786019597
3260000 0.030021728759893312
3261000 0.030101884758320253
3262000 0.030058044762331017
3263000 0.02990533475528137
3264000 0.029967433421500052
3265000 0.030019795288016977
3266000 0.029935840017282743
3267000 0.030091013391904526
3268000 0.030019400509720247
3269000 0.030017677099574196
3270000 0.03003320203103534
3271000 0.03001351190925795
3272000 0.02996870409518016
3273000 0.029968003742519088
3274000 0.03006731712999406
3275000 0.029891015620702427
3276000 0.03009631265820592
3277000 0.029996507316184695
3278000 0.030138535258221105
3279000 0.030118231590512818
3280000 0.03000554724232274
3281000 0.030014721960644464
3282000 0.030053223033920152
3283000 0.029995132752962412
3284000 0.029984873918727496
3285000 0.030188963579727574
3286000 0.02994169378311414
3287000 0.030138980764098693
3288000 0.029914776635950872
3289000 0.029956659362182003
3290000 0.03002709484514336
3291000 0.029785204102225106
3292000 0.03006891582452601
3293000 0.02995161391978619
3294000 0.029866975585070444
3295000 0.029796978238779814
3296000 0.02999228689500613
3297000 0.030092070341189093
3298000 0.030425688419515474
3299000 0.03025001042103878
3300000 0.030215530712326428
3301000 0.029940118825900447
3302000 0.03004134224604784
3303000 0.030212418606244306
3304000 0.0303202857742181
3305000 0.030219185804736693
3306000 0.03011241208622419
3307000 0.0301735374540257
3308000 0.03020500889042855
3309000 0.030437638856150535
3310000 0.030255723391539962
3311000 0.030217940881019256
3312000 0.030159416424013007
3313000 0.030167044440643533
3314000 0.03017577482260734
3315000 0.030047540535949335
3316000 0.03014435849670663
3317000 0.029911379448467744
3318000 0.029914543208888533
3319000 0.029967877259075813
3320000 0.02987290253540456
3321000 0.029889655665068005
3322000 0.02996082683153802
3323000 0.030234008702603593
3324000 0.029714197169648994
3325000 0.030088484783827297
3326000 0.029932912604225963
3327000 0.030124015459101622
3328000 0.029934512945518205
3329000 0.029769893854202128
3330000 0.030005684906180517
3331000 0.029976613211089704
3332000 0.029920696499854904
3333000 0.029942072020296223
3334000 0.029885577399747936
3335000 0.02997248875521699
3336000 0.030036577791450452
3337000 0.030029366435801463
3338000 0.030008498213495105
3339000 0.030363445259770454
3340000 0.029827606566506078
3341000 0.029942257258421357
3342000 0.030073178448562842
3343000 0.03010596315543171
3344000 0.030112386184047723
3345000 0.029883461695840285
3346000 0.029924806456387464
3347000 0.02995467619535383
3348000 0.029961033066388282
3349000 0.030155144014154034
3350000 0.030070410423205768
3351000 0.030040270788153883
3352000 0.030057735876678503
3353000 0.029889634310740966
3354000 0.02998540610156657
3355000 0.03007432552856277
3356000 0.029937324380591344
3357000 0.029918173661568737
3358000 0.029863755134848437
3359000 0.029965168608185787
3360000 0.02995298975496962
3361000 0.029873017814977292
3362000 0.029975678821359382
3363000 0.029866295113726522
3364000 0.029836748194711306
3365000 0.029802354859865647
3366000 0.029695509267563085
3367000 0.02990772673589819
3368000 0.02970989348597975
3369000 0.02986815932992749
3370000 0.030008970837857436
3371000 0.030012063740430573
3372000 0.02975848852479397
3373000 0.02981157767092372
3374000 0.0298255405141929
3375000 0.02987303680247567
3376000 0.029927596845636662
3377000 0.030161273657194437
3378000 0.02997373074717404
3379000 0.029753345878183086
3380000 0.02975709112663317
3381000 0.0299552307460322
3382000 0.02990725011746248
3383000 0.029736799677644025
3384000 0.029967203435241042
3385000 0.029880451775138057
3386000 0.030040172668101404
3387000 0.02975686039010616
3388000 0.02968498691977391
3389000 0.030044958076228496
3390000 0.02981264736845765
3391000 0.02982594649794364
3392000 0.029727278766112454
3393000 0.02988119655643895
3394000 0.02968277503535145
3395000 0.02984957360109682
3396000 0.02992385739719376
3397000 0.030023960786130545
3398000 0.030005443995626036
3399000 0.030047895997955563
3400000 0.029161981837689123
3401000 0.0298298575721746
3402000 0.029855643874985616
3403000 0.029842145252077956
3404000 0.029675070145174953
3405000 0.02983704143855394
3406000 0.029744851723963184
3407000 0.029886673554055738
3408000 0.029605794871278217
3409000 0.02985439988947048
3410000 0.030125619109595676
3411000 0.029793364186985027
3412000 0.029782726445733952
3413000 0.029910946308874448
3414000 0.029840885973459807
3415000 0.029794452757675383
3416000 0.029971154669421914
3417000 0.02984508104840632
3418000 0.029953274739456758
3419000 0.029873802437761658
3420000 0.029854552571001162
3421000 0.029883866593688253
3422000 0.029702942898905915
3423000 0.02987178820982108
3424000 0.029829537870062244
3425000 0.03053899393562145
3426000 0.02986707723580037
3427000 0.029807987818553927
3428000 0.02996295181511067
3429000 0.029802732648538676
3430000 0.030132861428102647
3431000 0.02998387950999635
3432000 0.029851619262921285
3433000 0.02984568233222848
3434000 0.02976211152594261
3435000 0.029674389003558704
3436000 0.02975101632860539
3437000 0.029847199300665705
3438000 0.02978465851594041
3439000 0.029768037295754602
3440000 0.029772931049384537
3441000 0.029814594714150572
3442000 0.02972523266885273
3443000 0.030174367710865412
3444000 0.02978961536620024
3445000 0.02978908752724211
3446000 0.029880459486199485
3447000 0.029949603351292653
3448000 0.029992908069389396
3449000 0.030013435445281556
3450000 0.029908911309493275
3451000 0.029867597004471374
3452000 0.02984700856729473
3453000 0.029786370912668343
3454000 0.02983287242140518
3455000 0.029777981432598282
3456000 0.02993243052247594
3457000 0.029795677256743335
3458000 0.029879890033984714
3459000 0.02978449145503052
3460000 0.02987183216753257
3461000 0.02987395816578557
3462000 0.029870161262547233
3463000 0.029901256279098603
3464000 0.029636816032730422
3465000 0.029709606729163607
3466000 0.02983373620960838
3467000 0.029801522494610534
3468000 0.030236757246641422
3469000 0.029697720929484688
3470000 0.02980558785668875
3471000 0.029886571030451985
3472000 0.029820059352563738
3473000 0.029791782299788565
3474000 0.029840994266654892
3475000 0.029843645786364746
3476000 0.029715445282739627
3477000 0.029949796537011915
3478000 0.029515215843791985
3479000 0.029894408322880095
3480000 0.029595824145454742
3481000 0.029777519033794036
3482000 0.029803138111910755
3483000 0.029830078209725774
3484000 0.029793572617957377
3485000 0.029691219005884416
3486000 0.029982785548149336
3487000 0.029899589871965487
3488000 0.02987277463933778
3489000 0.029973712234686124
3490000 0.02987456356726147
3491000 0.029972040403559285
3492000 0.02982631322688804
3493000 0.029745636621750653
3494000 0.02984739717427038
3495000 0.02970633164525484
3496000 0.029949787146573002
3497000 0.029873501291374744
3498000 0.029810510483668794
3499000 0.02976555149014194


==> data/example_II_2b/Errors_final_test_N9_15M.csv <==
Epoch Testing_Error
0 0.26688795363742673
1 0.24544928291440096
2 0.22560434769389787
3 0.21974995909171735
4 0.2195071382667376
5 0.2169128367082492
6 0.22151584047682116
7 0.22067339115456938
8 0.2147335461230039
9 0.208763930793927
10 0.20572528499428677
11 0.20485646584425532
12 0.20360286977480196
13 0.20306492457136827
14 0.20543904478458405
15 0.20328885461465046
16 0.2021644801499526
17 0.20107329532853355
18 0.20124411792781371
19 0.201937425951689
20 0.20419458180981748
21 0.20558244563900177
22 0.20652992841454004
23 0.20675426762849597
24 0.20755372032383987
25 0.20640395844771214
26 0.20333706549045494
27 0.20112494445456358
28 0.19895583330886416
29 0.19897407566081546
30 0.20155129889812953
31 0.20726781439497902
32 0.21132077806686428
33 0.21186376191991835
34 0.21270284384643662
35 0.21057465760686264
36 0.20698604033089935
37 0.20911470188030887
38 0.21021340544420147
39 0.21129309182690142
40 0.2119245482976532
41 0.2143684644713945
42 0.2112557289801174
43 0.20847501766125456
44 0.2065667511462721
45 0.20424033574834843
46 0.19856728576187832
47 0.19419217967039928
48 0.1936550131004329
49 0.19520434771505402
50 0.19753899850452225
51 0.19922378600020732
52 0.19968612331516875
53 0.19819223462591862
54 0.19629761457447653
55 0.1935358836335325
56 0.19173881798396036
57 0.19138490453334014
58 0.1921954857305987
59 0.19383903101326744
60 0.19480671021537485
61 0.19692589230376129
62 0.19611517445968812
63 0.19572447928710804
64 0.19546676477829977
65 0.19403893812929357
66 0.19228083745433078
67 0.19085970297760818
68 0.19013781925242754
69 0.1902671312234355
70 0.19096449261463122
71 0.19170028956926954
72 0.19312879561819826
73 0.19506094827997383
74 0.1967789516063506
75 0.19821099613094081
76 0.19954798844400798
77 0.19706781864067863
78 0.1938966958666958
79 0.19106176165865998
80 0.188979863803586
81 0.1888424968081512
82 0.18998223183290702
83 0.19135796524229662
84 0.1924483158690519
85 0.19218757426272443
86 0.19244571974747435
87 0.19196446926169375
88 0.19215341712949582
89 0.19122533365798047
90 0.19025921768264406
91 0.1890749904790173
92 0.1898894221796911
93 0.19110519476807342
94 0.191717622621219
95 0.19151676143347154
96 0.1903737922102644
97 0.18932650691179673
98 0.18916062651983773
99 0.18885821058477353
100 0.18841059332873616
110 0.18815145425696678
120 0.18573681699528902
130 0.18427475398085535
140 0.1860888207448368
150 0.18453627162317737
160 0.18472799643546273
170 0.1861158834860533
180 0.1842808967257558
190 0.18427432053423018
200 0.1838121631880462
210 0.18495395598963818
220 0.18644659732541555
230 0.18488618527240663
240 0.18478885473072607
250 0.18466545149785335
260 0.18415507838539602
270 0.18548351539103944
280 0.18608056199013429
290 0.18613997934441873
300 0.18590992211745389
310 0.18576806665813678
320 0.18506577232132831
330 0.18465076226835717
340 0.18389074461650715
350 0.19151529978791598
360 0.1857757161165099
370 0.1857461275971156
380 0.1847614553387314
390 0.18433750573562266
400 0.1847030511622662
410 0.18508376288471806
420 0.18421600601543572
430 0.18331433315070383
440 0.1849745344595274
450 0.18525882861674872
460 0.1839093071901613
470 0.18443293501051417
480 0.18358850961083162
490 0.18322105179482281
500 0.18352739679012148
510 0.18317851418417816
520 0.1837168364943163
530 0.18414003851957492
540 0.18384232771255268
550 0.18408735427173098
560 0.1840275000695178
570 0.1842233115709433
580 0.18340847193033316
590 0.18356541817233998
600 0.1843995913539082
610 0.18298925141724007
620 0.18301791241901216
630 0.1853011259804753
640 0.1830606542539225
650 0.18338636192398633
660 0.18328102892099257
670 0.1830148187815535
680 0.18314617594982904
690 0.18302043402890827
700 0.18345252371653845
710 0.1836481730851594
720 0.18476839016780314
730 0.18430956612916002
740 0.18366914886480765
750 0.18274948474513913
760 0.18244272662862734
770 0.18220890945484997
780 0.18247626714093312
790 0.18320761579853873
800 0.18323262987468059
810 0.18543292963899594
820 0.1853797218308148
830 0.18430090888777087
840 0.18441264399241344
850 0.1849180115982225
860 0.18295701542413026
870 0.1825068367817827
880 0.18266753158852536
890 0.18228034025653755
900 0.1830729791055634
910 0.18245585927661753
920 0.1826908290068882
930 0.1822317038970796
940 0.18230757399010344
950 0.18268869539363017
960 0.18259988874657906
970 0.18518869796802764
980 0.1857075024595423
990 0.18653327668692873
1000 0.19032074598450135
1100 0.1888870415020507
1200 0.18723837748522626
1300 0.1866607921380418
1400 0.18693919963427125
1500 0.18605825464703069
1600 0.18583937163499398
1700 0.18606695912137078
1800 0.18584944523130661
1900 0.1855258914484238
2000 0.1855895634786935
2100 0.18558543958448
2200 0.18562951039008205
2300 0.18537658775462235
2400 0.18536901482179308
2500 0.18530262195147595
2600 0.1852885457713713
2700 0.18561052728770408
2800 0.1854396566679286
2900 0.1851488666352881
3000 0.1852803911886435
3100 0.18516013435506645
3200 0.18531018772302668
3300 0.1850754639341976
3400 0.18488295738065716
3500 0.18487255847303388
3600 0.18479706588303318
3700 0.18473550408550923
3800 0.18477752495603395
3900 0.18468515886371945
4000 0.18468176561430902
4100 0.18465068944037424
4200 0.18461141370304687
4300 0.1845970038042631
4400 0.18461820478715268
4500 0.18452360831281298
4600 0.1846253633399631
4700 0.18457498632115144
4800 0.18454880771158294
4900 0.18454602769358724
5000 0.18441769682396497
5100 0.18440151809294406
5200 0.18467735169416133
5300 0.1845677789312198
5400 0.18447639325280665
5500 0.18441444270300208
5600 0.18443457531852273
5700 0.18439806308832213
5800 0.18445948902850068
5900 0.18437613299997221
6000 0.18430715685013305
6100 0.1843750106250501
6200 0.18433364861082366
6300 0.1844585923737287
6400 0.18445838908833523
6500 0.18447866243581731
6600 0.1844785067490744
6700 0.1845201084698777
6800 0.18445257453304625
6900 0.1844233626203345
7000 0.1843163047163688
7100 0.1845404259754197
7200 0.18437410090809864
7300 0.18428166306386845
7400 0.1844163893160917
7500 0.1843362676133848
7600 0.1844659779450618
7700 0.1845122521247518
7800 0.18503430388988237
7900 0.18488637603276575
8000 0.18477234955563918
8100 0.18432949953861327
8200 0.1843149613562162
8300 0.18435118591075111
8400 0.1844456607551653
8500 0.1844687532438513
8600 0.1844310708963
8700 0.18455737155271387
8800 0.18432367876164005
8900 0.184783218238933
9000 0.18442114246027658
9100 0.18425934299641794
9200 0.18444613081683717
9300 0.1844966003184812
9400 0.184423583202159
9500 0.18427620315819557
9600 0.18456536421832528
9700 0.18434851930629315
9800 0.1845329821165296
9900 0.18428718826659826
10000 0.1845049704169179
11000 0.18427323167805632
12000 0.18444214994267483
13000 0.18445904620959108
14000 0.18429790587603495
15000 0.18416498219530836
16000 0.1843441102142595
17000 0.18424544082905447
18000 0.18418076072327044
19000 0.18428418942007616
20000 0.18414942161282932
21000 0.18417653800925632
22000 0.18420615694480694
23000 0.18424382863350022
24000 0.18426425043469466
25000 0.18416024256781677
26000 0.18418287069402267
27000 0.18422474637715644
28000 0.184281849106947
29000 0.1840589126393912
30000 0.18444838148529547
31000 0.18410793219970964
32000 0.1843054969080164
33000 0.1841758945151545
34000 0.1842496626338727
35000 0.18415177145450445
36000 0.18418697481317622
37000 0.18414797475119082
38000 0.1841031115789598
39000 0.18404350033377562
40000 0.18427430665509859
41000 0.1841312594634022
42000 0.18403748580659313
43000 0.18403312379448206
44000 0.1840920454426263
45000 0.18416793764827938
46000 0.18391068962260923
47000 0.1839739553481771
48000 0.18402601283913822
49000 0.18401355180683376
50000 0.18400517006392347
51000 0.18398057282314334
52000 0.1839487268558644
53000 0.18388127260004916
54000 0.18386732563039807
55000 0.18387771047741605
56000 0.18381233946908032
57000 0.1837951196588795
58000 0.18376424867661817
59000 0.18382933873567647
60000 0.18375121775758363
61000 0.18381877278238434
62000 0.18368515222317766
63000 0.18375056555983288
64000 0.18370923293574432
65000 0.18363484625372611
66000 0.18365396848621754
67000 0.1836384200984922
68000 0.1835816042593868
69000 0.1836198476865616
70000 0.18356616618978647
71000 0.183738881144268
72000 0.1836704850319957
73000 0.1837272552824941
74000 0.18363057514135872
75000 0.1836711283975871
76000 0.1835758496052619
77000 0.18345852759329978
78000 0.1834659063617076
79000 0.18356795626330674
80000 0.18352947039685813
81000 0.18353635084013228
82000 0.1835421381936709
83000 0.18353694908808732
84000 0.1835018505443408
85000 0.18357997505006732
86000 0.18354552091126392
87000 0.1835815831352817
88000 0.18353240342397575
89000 0.18347843718805967
90000 0.1834856599125602
91000 0.1835864646422673
92000 0.18343160829244992
93000 0.183537352235715
94000 0.18336855806630692
95000 0.18356338839675612
96000 0.183539060259855
97000 0.18357962392159355
98000 0.18373970247558746
99000 0.18365163946016827
100000 0.18365487675304526
101000 0.18370862275602223
102000 0.1836175773631586
103000 0.18354819928769317
104000 0.18349924204528595
105000 0.1835263974505011
106000 0.18355104371883021
107000 0.18347931954435165
108000 0.18355544501332954
109000 0.1834808723112131
110000 0.1834863902784009
111000 0.1835635064229674
112000 0.18353802862582955
113000 0.18348111392292266
114000 0.1834649604164768
115000 0.1833804907287661
116000 0.18353268461160405
117000 0.1834121378909786
118000 0.1833571723839929
119000 0.18335796778998342
120000 0.18347307023892206
121000 0.18344183964395405
122000 0.18349278912654687
123000 0.18354970513403468
124000 0.1836533988582914
125000 0.18363606389177217
126000 0.18365761675835512
127000 0.18370005707162013
128000 0.1836408731944981
129000 0.18355318810065827
130000 0.18355848212993553
131000 0.18351529114713258
132000 0.18338144275042698
133000 0.18340892862478567
134000 0.18341484012060796
135000 0.1834986896502836
136000 0.1835752432958802
137000 0.1835936698456214
138000 0.18360019737917962
139000 0.18336150881118468
140000 0.18340781816765594
141000 0.1834757294860831
142000 0.18337829796202681
143000 0.18350363323425786
144000 0.18298163125346767
145000 0.18341951326429132
146000 0.18352172270179165
147000 0.18356470985951429
148000 0.18355470597807713
149000 0.18364570422361776
150000 0.18359748302091244
151000 0.18371005814976296
152000 0.18360516897506982
153000 0.18351493607548258
154000 0.1836036199752779
155000 0.1837285087787734
156000 0.18376363895299458
157000 0.18354750350969826
158000 0.18372522922716517
159000 0.18363761027993636
160000 0.1836629594943166
161000 0.1838534835886379
162000 0.1837801299464939
163000 0.18370574171885118
164000 0.183736814557283
165000 0.18354785227703013
166000 0.18356091189294405
167000 0.18377228322578973
168000 0.1837166758494768
169000 0.18375909954157013
170000 0.18361289603746092
171000 0.1835853057906291
172000 0.18367036704577175
173000 0.18347102967877055
174000 0.18376013679399422
175000 0.183791212832913
176000 0.18361163368367964
177000 0.18365231170550256
178000 0.18361191584893352
179000 0.1835148314231637
180000 0.18358025210252013
181000 0.18382415585157047
182000 0.1838445864847323
183000 0.1837389088314753
184000 0.18372929690777157
185000 0.18369826602815725
186000 0.1838370079689507
187000 0.18379250534765823
188000 0.18358386951212913
189000 0.18356290179697793
190000 0.1835813183297806
191000 0.18374390508512262
192000 0.18357274345180158
193000 0.1836908033275643
194000 0.1835143542282896
195000 0.18364433767199548
196000 0.18370498333357593
197000 0.1836438805916051
198000 0.18377196771724527
199000 0.18336384596236704
200000 0.1835096093303903
201000 0.1833130839466915
202000 0.1837899465059098
203000 0.18384532274744075
204000 0.18277773667728398
205000 0.1838171875045927
206000 0.18358401845029043
207000 0.18368168364597004
208000 0.18368267053758508
209000 0.18369360660891487
210000 0.18376850963311125
211000 0.18362549266448733
212000 0.1836864032510285
213000 0.1836093841847836
214000 0.18373711823380637
215000 0.18380069024239593
216000 0.18344121186891466
217000 0.18339664775590908
218000 0.18358768209011073
219000 0.18361955837896768
220000 0.18364940975404123
221000 0.18365131280802674
222000 0.18354538622296418
223000 0.18362163048163765
224000 0.18350923327755123
225000 0.18331596809099604
226000 0.183548834938988
227000 0.18356433423369284
228000 0.18375918629782348
229000 0.1835237544409542
230000 0.18352497250451769
231000 0.1837504091193899
232000 0.18363184984328323
233000 0.1836833773194741
234000 0.18362284371942472
235000 0.1836509956049745
236000 0.18379087721410242
237000 0.18344210253088328
238000 0.183499624639337
239000 0.18360773131747807
240000 0.18334860606349154
241000 0.18346180950036456
242000 0.18355496541481586
243000 0.18377262703097436
244000 0.18361206519730372
245000 0.18374536294966964
246000 0.18377072331548855
247000 0.18343029220039594
248000 0.18333529802136658
249000 0.18370755596077076
250000 0.18366584508544948
251000 0.18362377962875925
252000 0.18358334421722514
253000 0.18367523233070832
254000 0.1838092373578774
255000 0.18352215890037082
256000 0.18350086300314897
257000 0.1836069542975562
258000 0.183428575469362
259000 0.18354195829640732
260000 0.1835023661765563
261000 0.18353113501718774
262000 0.18339826399243858
263000 0.1835909353094028
264000 0.18346147490616108
265000 0.18355573934907055
266000 0.18363310271140695
267000 0.18356854037133669
268000 0.18375398070054696
269000 0.1836979938788121
270000 0.1832135508740506
271000 0.18346998997381717
272000 0.18373645384618495
273000 0.18340987893548522
274000 0.18321923069178242
275000 0.18366562500650335
276000 0.18351938579657384
277000 0.1836089285996954
278000 0.18354274421541567
279000 0.18356083973599294
280000 0.1836411198681946
281000 0.18369902416636824
282000 0.18347388858579258
283000 0.18369861461853
284000 0.18365520896184534
285000 0.1831225936538036
286000 0.18354257708060023
287000 0.1834675480407676
288000 0.18369181487853004
289000 0.1834895793004057
290000 0.18360520766168792
291000 0.18350773416656502
292000 0.18351125203880223
293000 0.1835350154517647
294000 0.18350907132936758
295000 0.18351470541248358
296000 0.183166253749561
297000 0.1834880559080315
298000 0.1837453342878949
299000 0.1834078616210324
300000 0.18361760261098253
301000 0.1834980056007968
302000 0.182989553263462
303000 0.1834380933859735
304000 0.18364046290762032
305000 0.18337377260290863
306000 0.18343387483348653
307000 0.18369516830466537
308000 0.18355481615285013
309000 0.1836412741033102
310000 0.18341045026613417
311000 0.18295788455996254
312000 0.18346414254347007
313000 0.18344394796156724
314000 0.1833900087985275
315000 0.18338217562387943
316000 0.18334921626309977
317000 0.18346037258921297
318000 0.1835369658485403
319000 0.18331218870301313
320000 0.18364621301511627
321000 0.18367954174033588
322000 0.18326254007406179
323000 0.18350730893200312
324000 0.1832202960643517
325000 0.18348241970586393
326000 0.18351737927279535
327000 0.18342987986808257
328000 0.18322424812939453
329000 0.1827012496685631
330000 0.18338489655918977
331000 0.1834982598275213
332000 0.18347861760197448
333000 0.18325302183276676
334000 0.1834417413227698
335000 0.1832070079929567
336000 0.1834500831048131
337000 0.18320546715461444
338000 0.183475953075895
339000 0.18308285687588402
340000 0.18341577607964313
341000 0.18335371621092195
342000 0.18333803405844282
343000 0.18350636263838982
344000 0.1834779004403252
345000 0.1828620694709299
346000 0.1834559973770318
347000 0.18355660674960186
348000 0.18350064350037928
349000 0.1833839930442896
350000 0.18351126763343464
351000 0.18344866445848107
352000 0.18359192403958263
353000 0.1834799569305146
354000 0.18345835893001322
355000 0.183366741839645
356000 0.1832628953843955
357000 0.1833186030504125
358000 0.18315357986421613
359000 0.1832063434965212
360000 0.18333214012831742
361000 0.18347284745754738
362000 0.1835323094249845
363000 0.1833684500143506
364000 0.18337391565897362
365000 0.18341748759281
366000 0.18345504186516529
367000 0.1835319580989429
368000 0.18353511720625365
369000 0.1834907963104741
370000 0.18335061561918703
371000 0.18338856557283928
372000 0.18303732534317205
373000 0.18324892244007926
374000 0.1832491141613621
375000 0.18324756259469172
376000 0.18337674833401904
377000 0.1831723782796145
378000 0.18271998185548294
379000 0.1834203896882269
380000 0.18334181194736174
381000 0.1832016635003926
382000 0.18337143652390342
383000 0.1834058221869726
384000 0.18345180274958933
385000 0.18358739370376037
386000 0.18356523050893578
387000 0.1835757487882756
388000 0.18353317315453832
389000 0.1834934603554189
390000 0.18351177007445096
391000 0.18345389809750143
392000 0.1835409665949344
393000 0.1834767518924826
394000 0.183675862842537
395000 0.18355585093249055
396000 0.18350639081844983
397000 0.18356936482585923
398000 0.1834469909390384
399000 0.18356973375701124
400000 0.1832077670874662
401000 0.1833799519052704
402000 0.18336420407156007
403000 0.1830107658050272
404000 0.18342970708703255
405000 0.18349235201087782
406000 0.18361465631586768
407000 0.18371103288921514
408000 0.18343200115710237
409000 0.18357054533856393
410000 0.1836151408986207
411000 0.18288709670792672
412000 0.18340037591267624
413000 0.1837248056440501
414000 0.18341385968532772
415000 0.18343129590653962
416000 0.1831930363530781
417000 0.18341193931379624
418000 0.18339779032650477
419000 0.18350940235046367
420000 0.1834070588508357
421000 0.1835152077380667
422000 0.18354967869133285
423000 0.18369640223942257
424000 0.18368041811102864
425000 0.1837318972839667
426000 0.18350561529865025
427000 0.18357081935844402
428000 0.18370421046398389
429000 0.1831241641335328
430000 0.1835873534907977
431000 0.18314148818781556
432000 0.1830461310190691
433000 0.18347126236564715
434000 0.18367361905578744
435000 0.18369816499943012
436000 0.18372133136301078
437000 0.18369367131216185
438000 0.18353600385688382
439000 0.1837068614619671
440000 0.18379794856841417
441000 0.18362741031106647
442000 0.18343987610236542
443000 0.18347542785733206
444000 0.18335585899701962
445000 0.18356832752677862
446000 0.18352952047907806
447000 0.18308936262083572
448000 0.18360040793081828
449000 0.18370165021426607
450000 0.1837161648948628
451000 0.18373624982578501
452000 0.18361545539913188
453000 0.18378373484724958
454000 0.18384246161943033
455000 0.18342252118672486
456000 0.18379715180472275
457000 0.1836484778613434
458000 0.18283139844917046
459000 0.18369118296484915
460000 0.1836569925611587
461000 0.18365153375622484
462000 0.18370449186849314
463000 0.18340591350553634
464000 0.18350970604720648
465000 0.18390723740171216
466000 0.183696962547673
467000 0.18354992769050316
468000 0.18343695509147911
469000 0.1833537301703716
470000 0.18317874724033328
471000 0.1835348603656157
472000 0.18366235016484497
473000 0.1836675453113193
474000 0.18377928565360535
475000 0.18369983191804043
476000 0.18353851506264024
477000 0.1838399101690887
478000 0.18381888632504956
479000 0.1834263811436151
480000 0.18375492800455276
481000 0.18344118561269895
482000 0.1837556557948921
483000 0.18364408694595075
484000 0.18347726012696008
485000 0.18374283019549048
486000 0.18401536408337218
487000 0.18369670293179255
488000 0.1834992169178377
489000 0.18359575379654744
490000 0.18350778447125018
491000 0.18353008882406407
492000 0.1837516121067763
493000 0.1834377065697382
494000 0.18376151806060184
495000 0.18373458300062134
496000 0.18379644890780586
497000 0.183754044943725
498000 0.18367834669941233
499000 0.1836570136805201
500000 0.18372732263485708
501000 0.18315838532717793
502000 0.18348530311281314
503000 0.18375563991482308
504000 0.18323150383415218
505000 0.18340832796532014
506000 0.18344205588718066
507000 0.1836180736617445
508000 0.18368636277495337
509000 0.18368187768828576
510000 0.1837257927589429
511000 0.18361651224278647
512000 0.1836301161207475
513000 0.1836615127791428
514000 0.1836774890844394
515000 0.18362741900574292
516000 0.183671001128982
517000 0.1836582128782344
518000 0.18369038336509713
519000 0.1838435370286636
520000 0.18353691704292038
521000 0.18354786592439792
522000 0.18370584050679895
523000 0.18384837811011664
524000 0.1835971799811421
525000 0.18359950211061649
526000 0.18361938032563893
527000 0.18351680751370883
528000 0.183268148752103
529000 0.1837082386612372
530000 0.18349250235824782
531000 0.1837627562012048
532000 0.1837532751975637
533000 0.18369104784993717
534000 0.18327774106593447
535000 0.1838267482505168
536000 0.18365577866362634
537000 0.18379804937232946
538000 0.1835704759559729
539000 0.1834113182123312
540000 0.18351829528520314
541000 0.18389061932630274
542000 0.1837491648791212
543000 0.18350821175333923
544000 0.18366913908918658
545000 0.18356449592165996
546000 0.18387053575543602
547000 0.18358627706693692
548000 0.18355750682753766
549000 0.18378331106240048
550000 0.18378621738347048
551000 0.18377441955227827
552000 0.18364189676068582
553000 0.18385567708104447
554000 0.18379945075389925
555000 0.18385049483765167
556000 0.18335543008413233
557000 0.18364359898581548
558000 0.18368714963942928
559000 0.1835508290025697
560000 0.1838191579787074
561000 0.18361369373681127
562000 0.18349376860474714
563000 0.18387835581318712
564000 0.18362104350993563
565000 0.18359086943447817
566000 0.18367812295065353
567000 0.18365813742977682
568000 0.183430145522484
569000 0.18360201269430174
570000 0.18348486112897897
571000 0.18353447091831707
572000 0.18311452868138894
573000 0.18378910873450238
574000 0.18337458824378114
575000 0.1835159238417891
576000 0.18377298176755133
577000 0.18370783022260978
578000 0.18376407764964592
579000 0.1837221135783339
580000 0.18369156915962198
581000 0.18373998222964777
582000 0.18340436722610845
583000 0.18328103148380137
584000 0.18369238887630177
585000 0.18302831454269333
586000 0.18328873587977348
587000 0.18352571398153178
588000 0.18351044450043041
589000 0.1835213643453782
590000 0.1835666023152308
591000 0.18362310068997345
592000 0.18385115733452811
593000 0.18369713983629649
594000 0.18357270416779498
595000 0.18367513369770075
596000 0.18274307503868675
597000 0.1837365257938057
598000 0.18363661250582486
599000 0.1834867745965612
600000 0.1835523460943008
601000 0.1836792620984958
602000 0.1836087101170237
603000 0.18373695240552415
604000 0.1837993447654364
605000 0.18350096546537867
606000 0.18364197692015813
607000 0.1836866300366567
608000 0.18372718929691276
609000 0.1835582356955546
610000 0.18358684015764615
611000 0.18290565247836182
612000 0.18283085238954314
613000 0.1835801717412697
614000 0.18342075105154415
615000 0.18378993073177474
616000 0.18352913380101749
617000 0.18329001304969042
618000 0.18286209036185957
619000 0.18306756168324329
620000 0.1832778916186343
621000 0.18367009945126
622000 0.1836176708587734
623000 0.1835544942485378
624000 0.18334132180158097
625000 0.1830802588750801
626000 0.18358801912785966
627000 0.1829482247989291
628000 0.18320521311364352
629000 0.1828760567243003
630000 0.18356592897366886
631000 0.18359308692599788
632000 0.18356108014034747
633000 0.18330089915233977
634000 0.18362420227654006
635000 0.18352988096500025
636000 0.1837203877204759
637000 0.1832161328168602
638000 0.18347975495712088
639000 0.18338845055427294
640000 0.18317875668120526
641000 0.18336143128051674
642000 0.1827317932767383
643000 0.18329782429352964
644000 0.18347846190851505
645000 0.18360865531750312
646000 0.18340578231990987
647000 0.18335256549483323
648000 0.1834183923592809
649000 0.1834164395751402
650000 0.18329566085547988
651000 0.18340650883797915
652000 0.18340686614871665
653000 0.18366790346456693
654000 0.18340387903454658
655000 0.18339210018916227
656000 0.18327732838728938
657000 0.18329210843930355
658000 0.1833908013734112
659000 0.18325971990494538
660000 0.1834782168198026
661000 0.18322502680556155
662000 0.18315621865508874
663000 0.18332351788739162
664000 0.18328430288677838
665000 0.18334875472203943
666000 0.18320787813530542
667000 0.18330278515429763
668000 0.18342967755740183
669000 0.18299022370286616
670000 0.18334319416254127
671000 0.18332159825071062
672000 0.1829507950313144
673000 0.1832565263414401
674000 0.1833640087704939
675000 0.1826542705418271
676000 0.1834736162298605
677000 0.18333528623814746
678000 0.18341885380668255
679000 0.1833422834196774
680000 0.1833356702033078
681000 0.1829389252099516
682000 0.18345610241699656
683000 0.18322674268858868
684000 0.1834029856288833
685000 0.183228854544396
686000 0.18322049202741464
687000 0.1832874136374632
688000 0.18338596520674763
689000 0.18336606004299533
690000 0.18324751520620747
691000 0.18318047869518642
692000 0.18319253019523926
693000 0.18275453811073655
694000 0.18302142706736396
695000 0.18284353355186744
696000 0.18322854670798105
697000 0.18325683939290888
698000 0.18311348247072098
699000 0.1834595199817462
700000 0.18336717121168877
701000 0.18321368366126306
702000 0.18324714641391657
703000 0.18322547333342637
704000 0.18296474442852712
705000 0.1833925242234821
706000 0.182794028174245
707000 0.1831046343650887
708000 0.1832428233164594
709000 0.18317584973555148
710000 0.18316251406601292
711000 0.18323745941161151
712000 0.18326238576983114
713000 0.18315472378157416
714000 0.18311571088243808
715000 0.1831273129984417
716000 0.18310452363858382
717000 0.18305069620411435
718000 0.18308715725328392
719000 0.18315357588814116
720000 0.18283549916919126
721000 0.18315215439657384
722000 0.18305260999671977
723000 0.18320245339786584
724000 0.18314205929152083
725000 0.18307399169776326
726000 0.18307895571811375
727000 0.18310959909788518
728000 0.18311105819200757
729000 0.18323907877050968
730000 0.18315495630507064
731000 0.18316171554874633
732000 0.18321934617575525
733000 0.18320315862207406
734000 0.18290538189000316
735000 0.18319796792472434
736000 0.1831777685022043
737000 0.18317095982137566
738000 0.1827896371437886
739000 0.18312678056772796
740000 0.1830870926282388
741000 0.18309447261464754
742000 0.1830974808677569
743000 0.18260060693019325
744000 0.18310375121393876
745000 0.18310539249556243
746000 0.18282045589484414
747000 0.18320952250184092
748000 0.18322094071908046
749000 0.1830839301861314
750000 0.18293037873311707
751000 0.1830639431661108
752000 0.1828784462716071
753000 0.18319031588638945
754000 0.18307633186406658
755000 0.18279796588955677
756000 0.18286594537448086
757000 0.18309341432647824
758000 0.1830843512272525
759000 0.18312307669447608
760000 0.18284091892264248
761000 0.18276528666244835
762000 0.18309012925020055
763000 0.18312003010371541
764000 0.1829012944195919
765000 0.18305819359150735
766000 0.18302420952840973
767000 0.18304578795186516
768000 0.1829776392833311
769000 0.18264809820904399
770000 0.18312382865495735
771000 0.18299651634480946
772000 0.18285260922579388
773000 0.1827165415927532
774000 0.18267214231210965
775000 0.1830305860986452
776000 0.18246241046669742
777000 0.18301978475651443
778000 0.18300065079108413
779000 0.18295820482374855
780000 0.1830208392712404
781000 0.182942217628402
782000 0.1831392976270912
783000 0.18296140651882806
784000 0.18252928386355824
785000 0.18305971447056707
786000 0.1829311327542641
787000 0.18298456823511242
788000 0.18299049390627392
789000 0.18310715439384836
790000 0.18292360857073417
791000 0.18298330917692546
792000 0.18293975708064902
793000 0.18289515287983757
794000 0.18281355242115577
795000 0.18301374235340678
796000 0.1827699318158675
797000 0.1828560640648912
798000 0.18295480558328756
799000 0.18282851789834076
800000 0.1829624039932322
801000 0.18285198555769938
802000 0.18286449084799705
803000 0.18298666305794628
804000 0.18290419264999067
805000 0.18281566576203284
806000 0.1830224818257517
807000 0.18285374115125286
808000 0.1828401883779123
809000 0.18288472449620546
810000 0.18295537616988708
811000 0.18290716007111785
812000 0.18299156284242862
813000 0.1829309096985229
814000 0.18295690241861998
815000 0.18290389857193806
816000 0.18270550160238916
817000 0.1828529183671684
818000 0.18278903018128065
819000 0.1828219335418543
820000 0.1827368395782478
821000 0.18282684010919983
822000 0.18281117191629778
823000 0.182826860289067
824000 0.18277419579997325
825000 0.1828282057537279
826000 0.1828579929774373
827000 0.18287234133247304
828000 0.18286733443820094
829000 0.18287145026272272
830000 0.1829619687943334
831000 0.18294112331324536
832000 0.1829162069240567
833000 0.18285446468855773
834000 0.18265460276287526
835000 0.1828170230761726
836000 0.18275154736416177
837000 0.18288752417804485
838000 0.18298271664664506
839000 0.18272127950260586
840000 0.18289677753910225
841000 0.18275025097469771
842000 0.18289306594396093
843000 0.1828476289309176
844000 0.18277284561421894
845000 0.1828937717190324
846000 0.18272236915414788
847000 0.18294399840145753
848000 0.18285320419225368
849000 0.18270827150849112
850000 0.18296268162386836
851000 0.18262911969174675
852000 0.18264294138252132
853000 0.18296432143831615
854000 0.18256045802625562
855000 0.18251146523159656
856000 0.18278747398593934
857000 0.18274009104034206
858000 0.18271626183402984
859000 0.18281791776953615
860000 0.1827765128009337
861000 0.1828045491683943
862000 0.18278991087582913
863000 0.18256958763579345
864000 0.18272099076279438
865000 0.18291365953151795
866000 0.18247386629873605
867000 0.18285233820504937
868000 0.18269926888519755
869000 0.1827358323491583
870000 0.18260094802005417
871000 0.18289667325111858
872000 0.1828734913674121
873000 0.18290881564784642
874000 0.18280447531722702
875000 0.18273947458028364
876000 0.18291063741990227
877000 0.1826739857000812
878000 0.18281950821991808
879000 0.18263926338352424
880000 0.1827722600870323
881000 0.18290565860970048
882000 0.18284405015571542
883000 0.1828619236027669
884000 0.18266242527194998
885000 0.18259300718868116
886000 0.1828624731543547
887000 0.1827903770425121
888000 0.18283218684117875
889000 0.18281752658990255
890000 0.18229636364394317
891000 0.18255008621564972
892000 0.18282045234874125
893000 0.18252340425203067
894000 0.18259091708440184
895000 0.18273302795348628
896000 0.18285647369966432
897000 0.18288750285223765
898000 0.18270566450824696
899000 0.18264187368319043
900000 0.18263229636885844
901000 0.18286062945066137
902000 0.1828854181390992
903000 0.1825737120709503
904000 0.1826591169415002
905000 0.18271095884349156
906000 0.18275727363221556
907000 0.18287180349429574
908000 0.1828481935125087
909000 0.18282797560793584
910000 0.1827865302208719
911000 0.1824687390679742
912000 0.18283343019855947
913000 0.18263440361377947
914000 0.1827921411778306
915000 0.18260553292007722
916000 0.18214355486617256
917000 0.18282602028304856
918000 0.18246350094738942
919000 0.182719072478645
920000 0.18274090915748092
921000 0.18279115086635692
922000 0.18289867474980992
923000 0.18282547461904508
924000 0.1827518849876335
925000 0.1828007088956341
926000 0.1827307429614085
927000 0.18268871277082926
928000 0.18277192472782583
929000 0.18279973721358408
930000 0.1827867742974738
931000 0.1828189253658518
932000 0.18267955225489602
933000 0.18275055892812966
934000 0.18288255182709776
935000 0.1827513376568968
936000 0.18278530464237508
937000 0.1827833459964722
938000 0.18279995431812088
939000 0.18236117275638208
940000 0.18283523592240442
941000 0.1827248834000732
942000 0.18281672768788632
943000 0.18277540701198586
944000 0.18276052130066228
945000 0.18282939767405976
946000 0.18284513381961037
947000 0.18252901349164313
948000 0.18286877046154534
949000 0.18252759671160584
950000 0.18287508773315703
951000 0.18255761864462003
952000 0.18271950024405456
953000 0.18270878363329443
954000 0.18283658136241168
955000 0.1826575359173318
956000 0.1826268772415529
957000 0.18284406236169368
958000 0.182768564044158
959000 0.1828511135503962
960000 0.18229104758146258
961000 0.18274558224586784
962000 0.1827626830930068
963000 0.18281330160303616
964000 0.1826975432527497
965000 0.18287536784021083
966000 0.18276477393408755
967000 0.1828779493277827
968000 0.18284414821236067
969000 0.18260226161809842
970000 0.18280467624771887
971000 0.1826329218218024
972000 0.18256856725659434
973000 0.18286848536007033
974000 0.18281655809264194
975000 0.18267132482696954
976000 0.1825709083364419
977000 0.18280021772252092
978000 0.18269152287010007
979000 0.1826523831210107
980000 0.18279970244147822
981000 0.18277365965969608
982000 0.18283243304209254
983000 0.1827413137316955
984000 0.18237474566110193
985000 0.18280147748329434
986000 0.1826777553970236
987000 0.18258406003431127
988000 0.18272686634891563
989000 0.18265627289272782
990000 0.1826906439921685
991000 0.18281163873314937
992000 0.1827616246475939
993000 0.18276543438978213
994000 0.18265065555675408
995000 0.18282639043207066
996000 0.1826578520414072
997000 0.18276390931682174
998000 0.1827508420878221
999000 0.18259515547749916
1000000 0.18264901061527267
1001000 0.18265175783427717
1002000 0.18280428539222818
1003000 0.18273616711288124
1004000 0.18270136566207948
1005000 0.18271512231094197
1006000 0.18277677993499766
1007000 0.18267327249846493
1008000 0.1827830921320658
1009000 0.18257533661930186
1010000 0.18264838321895197
1011000 0.1826842440046543
1012000 0.18253943086961605
1013000 0.18288059088078357
1014000 0.18272850048742514
1015000 0.1827771222902251
1016000 0.18283661863534206
1017000 0.18268476006347817
1018000 0.18272871018228454
1019000 0.18265423902743996
1020000 0.1823763832972015
1021000 0.18275229230233225
1022000 0.18256249906362265
1023000 0.18239639674370442
1024000 0.18280625486267524
1025000 0.18259645212734746
1026000 0.1828667906796216
1027000 0.18270730949148317
1028000 0.18281934161438854
1029000 0.18263531975110697
1030000 0.1826951556923768
1031000 0.18283036772225153
1032000 0.18280274129829477
1033000 0.18284917691596453
1034000 0.18275830423995548
1035000 0.1825859230733535
1036000 0.18280779227532123
1037000 0.18282021489121228
1038000 0.182837362724791
1039000 0.18272971039085045
1040000 0.18281608813414335
1041000 0.18282161849970918
1042000 0.1828755973087643
1043000 0.18281072518212702
1044000 0.1828398693270687
1045000 0.18268681663066128
1046000 0.18251329616705186
1047000 0.18242819751933964
1048000 0.18275714235298865
1049000 0.1827480445905162
1050000 0.18243626500407167
1051000 0.18263770141311197
1052000 0.18255682858638358
1053000 0.18253798463325155
1054000 0.18243364424576886
1055000 0.18277351996196925
1056000 0.18285334146991222
1057000 0.18287036596001757
1058000 0.18268592529978478
1059000 0.18268136625404147
1060000 0.18274496780123953
1061000 0.1828329579023599
1062000 0.18270465938161223
1063000 0.18271337090183262
1064000 0.18231645861550652
1065000 0.18283752721527619
1066000 0.18261059225339368
1067000 0.18282838097762677
1068000 0.18277931787226132
1069000 0.1828516483382691
1070000 0.18268676920837332
1071000 0.18286043939052
1072000 0.18285350036882794
1073000 0.1825840783023766
1074000 0.18273267734941032
1075000 0.1824663485996973
1076000 0.18242530371907278
1077000 0.18261838147698534
1078000 0.1826601828508058
1079000 0.18261761112940006
1080000 0.18287908360602795
1081000 0.182799417433979
1082000 0.1828346812817066
1083000 0.18282141966514615
1084000 0.18261674210026616
1085000 0.18282927005301713
1086000 0.18267209921870883
1087000 0.18276979803903365
1088000 0.18274803216078245
1089000 0.18273685177268617
1090000 0.18279875782385865
1091000 0.18286401381539466
1092000 0.18256769724259458
1093000 0.18285318546071744
1094000 0.18276546983063835
1095000 0.18263657299910718
1096000 0.1826972182584492
1097000 0.1826969524236624
1098000 0.1827960552126786
1099000 0.1828252329090033
1100000 0.18260090635344936
1101000 0.1827185437202159
1102000 0.18250602511939357
1103000 0.1828430308466345
1104000 0.1826805928156957
1105000 0.18275170029639776
1106000 0.18260666018687116
1107000 0.18261617357531348
1108000 0.18255294136280492
1109000 0.18285942877247216
1110000 0.18258577838176587
1111000 0.1828502714297607
1112000 0.18278919449344058
1113000 0.1826035847449237
1114000 0.18247423409284846
1115000 0.1826380407808797
1116000 0.18251547400678186
1117000 0.18232428630817674
1118000 0.18269902462458706
1119000 0.18239118264108017
1120000 0.1827278830498003
1121000 0.18276091315976215
1122000 0.18241333714011937
1123000 0.1825731236014821
1124000 0.18267356344729593
1125000 0.18269799123209435
1126000 0.18286067338723913
1127000 0.18255119746779658
1128000 0.18270790344490437
1129000 0.18285020170971614
1130000 0.18276763795519607
1131000 0.18286699149369073
1132000 0.18281601055773797
1133000 0.18259082397726134
1134000 0.18283388372920256
1135000 0.18255173178871598
1136000 0.18277351651623888
1137000 0.1826974346920864
1138000 0.1828239734491167
1139000 0.18284256178990452
1140000 0.18278281266741625
1141000 0.18286740284073633
1142000 0.18281760609514858
1143000 0.1827760537892961
1144000 0.1826662911667291
1145000 0.1824448894921449
1146000 0.1827534251698395
1147000 0.1827742602968653
1148000 0.1823212313844011
1149000 0.18275105091125501
1150000 0.1825609214427259
1151000 0.18277758135252575
1152000 0.1826050889422786
1153000 0.18274895932758245
1154000 0.18266042105666244
1155000 0.18247932089569283
1156000 0.18256071884611677
1157000 0.18272176380362448
1158000 0.1827527137650283
1159000 0.18275302950451378
1160000 0.1827549321839453
1161000 0.1826847817523459
1162000 0.18282340991763824
1163000 0.18266987356556488
1164000 0.18278842974045564
1165000 0.18282725069578837
1166000 0.18284418367476868
1167000 0.18274174605602295
1168000 0.1827717345588425
1169000 0.18277166854406474
1170000 0.18247520073743115
1171000 0.18247517370892524
1172000 0.18285206628390532
1173000 0.18271423470881068
1174000 0.1825850308496612
1175000 0.18276396183164428
1176000 0.18287429020380916
1177000 0.18257026519165404
1178000 0.18265021543403873
1179000 0.18281917249497298
1180000 0.18279731290236467
1181000 0.1826915574837234
1182000 0.18269404058157618
1183000 0.18283683618696828
1184000 0.18259069966199126
1185000 0.18267829860288015
1186000 0.18264259995714932
1187000 0.18262052805380166
1188000 0.18276059302891595
1189000 0.18280687880788443
1190000 0.1824901724316171
1191000 0.18273728874173684
1192000 0.18278403485909073
1193000 0.18273339368441255
1194000 0.18284577824653728
1195000 0.18279055465833252
1196000 0.18268040571358093
1197000 0.1827633743486991
1198000 0.18271240752201606
1199000 0.18256805953363187
1200000 0.18271064428678918
1201000 0.18272705733467984
1202000 0.18275454130427887
1203000 0.18280988653878655
1204000 0.182761559246926
1205000 0.18271085228955797
1206000 0.18274157108270223
1207000 0.1827089861060716
1208000 0.18231725272555432
1209000 0.1827912339935672
1210000 0.18283970124299886
1211000 0.182749272731199
1212000 0.18274481417179037
1213000 0.18279447503073137
1214000 0.18277295638050903
1215000 0.1828403687903574
1216000 0.18247614625109118
1217000 0.18280921089939373
1218000 0.18269181754296016
1219000 0.18277288907683598
1220000 0.18257189182690284
1221000 0.1828014160156331
1222000 0.18275415676036708
1223000 0.18288932208004188
1224000 0.1827987433999717
1225000 0.18261713744434674
1226000 0.1828061120635919
1227000 0.1824964940741574
1228000 0.18246698503605469
1229000 0.18269328221862596
1230000 0.1828664339780576
1231000 0.18282706153380163
1232000 0.18281064125130592
1233000 0.18281343002533149
1234000 0.18282145382964274
1235000 0.18277502729753295
1236000 0.18262312755165094
1237000 0.18265894728914095
1238000 0.18276655688705418
1239000 0.18251863865409937
1240000 0.18243053463511763
1241000 0.18282202660681085
1242000 0.1827271823058662
1243000 0.18273305174873916
1244000 0.18268176944981088
1245000 0.18275785638447586
1246000 0.18245613298424332
1247000 0.18269967331515496
1248000 0.18266186615888574
1249000 0.18264235965352002
1250000 0.18267832652089025
1251000 0.1827238578146398
1252000 0.18255865558888645
1253000 0.1826447905075364
1254000 0.18278706872132028
1255000 0.18265394284102743
1256000 0.1827094461961263
1257000 0.18231560880850695
1258000 0.18283716032384933
1259000 0.18266600558824794
1260000 0.1827619001265147
1261000 0.18262903390905774
1262000 0.18276457417203926
1263000 0.18269190108078995
1264000 0.1826535798752918
1265000 0.18267834818059372
1266000 0.18248939000376352
1267000 0.18282755674047546
1268000 0.18263952934030253
1269000 0.18281555894348359
1270000 0.18281057170296217
1271000 0.18260132696594744
1272000 0.18274078931355814
1273000 0.18271730524202603
1274000 0.18282053183821967
1275000 0.18282806156338569
1276000 0.18268444323209992
1277000 0.1828069286126846
1278000 0.18276872487956594
1279000 0.18279933798507114
1280000 0.18257436015746226
1281000 0.18272064782835282
1282000 0.1828110791795297
1283000 0.18286275171821126
1284000 0.18273461998545226
1285000 0.18280637077392128
1286000 0.18268629780681314
1287000 0.18250189453171303
1288000 0.18270546015173406
1289000 0.18244590289676352
1290000 0.1828433360138204
1291000 0.18282157851842
1292000 0.18259425344276234
1293000 0.1828029829913578
1294000 0.18271210124304063
1295000 0.18261147493000943
1296000 0.18255953936161043
1297000 0.18263861376589316
1298000 0.18267771896261045
1299000 0.18284867802655877
1300000 0.18265096928641242
1301000 0.1825892096323917
1302000 0.18262365641829487
1303000 0.182877642589698
1304000 0.18278169808516775
1305000 0.18279990570729215
1306000 0.18255651314628749
1307000 0.18286892191887882
1308000 0.1827901896017591
1309000 0.18284869176346458
1310000 0.1828252705700928
1311000 0.18287097919349687
1312000 0.18282020281413378
1313000 0.18252852365196154
1314000 0.1827591664296065
1315000 0.18274263294763463
1316000 0.18277052415260905
1317000 0.182680693376115
1318000 0.1827576393818538
1319000 0.18284642403796186
1320000 0.1826196880235052
1321000 0.1825876273954957
1322000 0.1827117716125807
1323000 0.18268494016385778
1324000 0.1827174600354038
1325000 0.1825959458973005
1326000 0.18272320212587628
1327000 0.18281237809178183
1328000 0.1828577270020895
1329000 0.18276076549890946
1330000 0.1824892047347151
1331000 0.18262699329553586
1332000 0.18272019696546254
1333000 0.18260747145219514
1334000 0.1826073282844843
1335000 0.1827735154416265
1336000 0.1828300647302194
1337000 0.18270109504665122
1338000 0.18265088825348483
1339000 0.18268422060509687
1340000 0.18228375296746147
1341000 0.18274660459057923
1342000 0.18276374060944928
1343000 0.18280079797728344
1344000 0.18273954721850968
1345000 0.1826682494861135
1346000 0.18274146874971692
1347000 0.18269646691581184
1348000 0.18286419867960743
1349000 0.18273178087431982
1350000 0.1825321232244277
1351000 0.1827815328132223
1352000 0.18285381634171252
1353000 0.18267646977358015
1354000 0.18262444881685072
1355000 0.18267322214928466
1356000 0.18272999280613436
1357000 0.18285249189544048
1358000 0.1826228620785549
1359000 0.18267111750772447
1360000 0.18283792241912616
1361000 0.18259747277022698
1362000 0.1827415830369971
1363000 0.18271944020087147
1364000 0.18263872772213813
1365000 0.18283489734399308
1366000 0.18281112847080425
1367000 0.1826236724484646
1368000 0.18260251886939943
1369000 0.18287328732736205
1370000 0.18280233330310378
1371000 0.1828261283663029
1372000 0.18272865756707743
1373000 0.18285740196531922
1374000 0.18264033462557877
1375000 0.18261822639830894
1376000 0.18261057099907446
1377000 0.18278615962117578
1378000 0.1827546969629703
1379000 0.182813782518569
1380000 0.18267826923968833
1381000 0.18272489137834105
1382000 0.18278040847492613
1383000 0.1828273711961371
1384000 0.18265859198723206
1385000 0.18278908839936742
1386000 0.1823418721912487
1387000 0.18263983534184786
1388000 0.1828020679821227
1389000 0.18275336838716152
1390000 0.18269598489498157
1391000 0.18273297927583582
1392000 0.18280159514754862
1393000 0.18269947976949638
1394000 0.18276324743948402
1395000 0.1828545216755964
1396000 0.18288261031015146
1397000 0.18286293905799358
1398000 0.18280117420273825
1399000 0.18270826923071537


==> data/example_II_2b/NN_parameters.csv <==
s1 s2 Exact_Ritz ritz_NN_param ritz_NN_noparam
2.3357214690901218e+00 1.0000000000000001e-01  -1.5950629604202900e-02 -1.5817717386631701e-02
1.0000000000000001e-01 3.3598182862837811e-01  -2.1100327246654501e-02 -2.1126951575134899e-02
8.8586679041008243e-01 5.4555947811685190e-01  -8.2020619426157997e-03 -8.1519199902898003e-03
1.8329807108324361e+00 4.8329302385717519e+00  -3.3718093929507999e-03 -3.3610356180004998e-03
7.8475997035146108e+00 5.4555947811685190e-01  -5.3354046488493997e-03 -5.2867745217894000e-03
1.0000000000000000e+01 1.4384498882876628e+00  -3.3253727360729002e-03 -3.2964149662793999e-03


==> data/example_II_2b/NN_solutions.csv <==
x_0 y_0 u_NN_0 x_1 y_1 u_NN_1 x_2 y_2 u_NN_2 x_3 y_3 u_NN_3 x_4 y_4 u_NN_4 x_5 y_5 u_NN_5
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
9.8982505898369405e-02 0.0000000000000000e+00 0.0000000000000000e+00 9.9563017815541791e-02 0.0000000000000000e+00 0.0000000000000000e+00 1.0017467706893299e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.0674293310781057e-02 0.0000000000000000e+00 0.0000000000000000e+00 7.9408687928831420e-02 0.0000000000000000e+00 0.0000000000000000e+00 7.4093628787511717e-02 0.0000000000000000e+00 0.0000000000000000e+00
2.1631628028287142e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.2473285531667864e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.1352597350313968e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.9388484439630854e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.8151541098498994e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.6751312103970670e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.3841137778563180e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.5612105732084753e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.3141373233345839e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.0249752741670877e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.0348894513353941e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.7761062979775275e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.4199845875896226e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.5937431822421726e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.3786100078041723e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.0831385372352913e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.2059459053054254e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.9214223585924374e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.8696055773559197e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7236268882470587e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.8846744247931948e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7411757185425827e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.2974873211107418e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.9716641010996172e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.0471702299933137e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.2438806001263512e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.5291600551511251e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.5267982979144641e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.6219151514215200e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.2958632713973057e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.3105988751301285e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.4870349669741540e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.6421219468394561e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.1339465386297936e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.6498815866729650e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.0405113870516185e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.2864309193918682e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.3630604195077627e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.4209321036308191e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.6164937177183674e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.4252205213776985e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.5789054056162326e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 9.9999999999999989e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.9999999999999989e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 5.4927007265104522e-02 0.0000000000000000e+00 0.0000000000000000e+00 9.2693036855167887e-02 0.0000000000000000e+00 0.0000000000000000e+00 7.1129757175187200e-02 0.0000000000000000e+00 0.0000000000000000e+00 5.8334983153574396e-02 0.0000000000000000e+00 0.0000000000000000e+00 4.8522924280737526e-02 0.0000000000000000e+00 0.0000000000000000e+00 5.1633942119365901e-02 0.0000000000000000e+00
9.8982505898369405e-02 5.4927007265104522e-02 2.9413629623346437e-03 9.9563017815541791e-02 9.2693036855167887e-02 8.9828374981683723e-02 1.0017467706893299e-01 7.1129757175187200e-02 9.1288143372767264e-03 9.0674293310781057e-02 5.8334983153574396e-02 3.5535657536004918e-03 7.9408687928831420e-02 4.8522924280737526e-02 6.9123730279384201e-04 7.4093628787511717e-02 5.1633942119365901e-02 5.3876819092795727e-04
2.1631628028287142e-01 5.4927007265104522e-02 4.1048495170988644e-03 2.2473285531667864e-01 9.2693036855167887e-02 1.2666632051288490e-01 2.1352597350313968e-01 7.1129757175187200e-02 1.2700537731073415e-02 1.9388484439630854e-01 5.8334983153574396e-02 5.1155615498914148e-03 1.8151541098498994e-01 4.8522924280737526e-02 1.0661132442305150e-03 1.6751312103970670e-01 5.1633942119365901e-02 8.5007284158528183e-04
3.3841137778563180e-01 5.4927007265104522e-02 3.7044148520072838e-03 3.5612105732084753e-01 9.2693036855167887e-02 1.0952529411352532e-01 3.3141373233345839e-01 7.1129757175187200e-02 1.1793530112032382e-02 3.0249752741670877e-01 5.8334983153574396e-02 5.1419363503106431e-03 3.0348894513353941e-01 4.8522924280737526e-02 1.0820138377409347e-03 2.7761062979775275e-01 5.1633942119365901e-02 9.1809501131903724e-04
4.4199845875896226e-01 5.4927007265104522e-02 1.9770443751970040e-03 4.5937431822421726e-01 9.2693036855167887e-02 4.6027584100803778e-02 4.3786100078041723e-01 7.1129757175187200e-02 6.4990860966607058e-03 4.0831385372352913e-01 5.8334983153574396e-02 3.5802568036238233e-03 4.2059459053054254e-01 4.8522924280737526e-02 6.7749295821770757e-04 3.9214223585924374e-01 5.1633942119365901e-02 6.8502211764591458e-04
5.0000000000000000e-01 5.4927007265104522e-02 0.0000000000000000e+00 5.0000000000000000e-01 9.2693036855167887e-02 0.0000000000000000e+00 5.0000000000000000e-01 7.1129757175187200e-02 0.0000000000000000e+00 5.0000000000000000e-01 5.8334983153574396e-02 0.0000000000000000e+00 5.0000000000000000e-01 4.8522924280737526e-02 0.0000000000000000e+00 5.0000000000000000e-01 5.1633942119365901e-02 0.0000000000000000e+00
5.8696055773559197e-01 5.4927007265104522e-02 0.0000000000000000e+00 5.7236268882470587e-01 9.2693036855167887e-02 0.0000000000000000e+00 5.8846744247931948e-01 7.1129757175187200e-02 0.0000000000000000e+00 5.7411757185425827e-01 5.8334983153574396e-02 0.0000000000000000e+00 6.2974873211107418e-01 4.8522924280737526e-02 0.0000000000000000e+00 6.9716641010996172e-01 5.1633942119365901e-02 0.0000000000000000e+00
7.0471702299933137e-01 5.4927007265104522e-02 0.0000000000000000e+00 7.2438806001263512e-01 9.2693036855167887e-02 0.0000000000000000e+00 7.5291600551511251e-01 7.1129757175187200e-02 0.0000000000000000e+00 8.5267982979144641e-01 5.8334983153574396e-02 0.0000000000000000e+00 7.6219151514215200e-01 4.8522924280737526e-02 0.0000000000000000e+00 8.2958632713973057e-01 5.1633942119365901e-02 0.0000000000000000e+00
8.3105988751301285e-01 5.4927007265104522e-02 0.0000000000000000e+00 8.4870349669741540e-01 9.2693036855167887e-02 0.0000000000000000e+00 8.6421219468394561e-01 7.1129757175187200e-02 0.0000000000000000e+00 9.1339465386297936e-01 5.8334983153574396e-02 0.0000000000000000e+00 8.6498815866729650e-01 4.8522924280737526e-02 0.0000000000000000e+00 9.0405113870516185e-01 5.1633942119365901e-02 0.0000000000000000e+00
9.2864309193918682e-01 5.4927007265104522e-02 0.0000000000000000e+00 9.3630604195077627e-01 9.2693036855167887e-02 0.0000000000000000e+00 9.4209321036308191e-01 7.1129757175187200e-02 0.0000000000000000e+00 9.6164937177183674e-01 5.8334983153574396e-02 0.0000000000000000e+00 9.4252205213776985e-01 4.8522924280737526e-02 0.0000000000000000e+00 9.5789054056162326e-01 5.1633942119365901e-02 0.0000000000000000e+00
1.0000000000000000e+00 5.4927007265104522e-02 0.0000000000000000e+00 1.0000000000000000e+00 9.2693036855167887e-02 0.0000000000000000e+00 1.0000000000000000e+00 7.1129757175187200e-02 0.0000000000000000e+00 9.9999999999999989e-01 5.8334983153574396e-02 0.0000000000000000e+00 9.9999999999999989e-01 4.8522924280737526e-02 0.0000000000000000e+00 1.0000000000000000e+00 5.1633942119365901e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.3403533371593312e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.3039374816766919e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.7805425674194258e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.3849078014800426e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.1252010089697301e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.1848112751777823e-01 0.0000000000000000e+00
9.8982505898369405e-02 1.3403533371593312e-01 5.6765990531639741e-03 9.9563017815541791e-02 2.3039374816766919e-01 1.3720907813133978e-01 1.0017467706893299e-01 1.7805425674194258e-01 1.6539550767332305e-02 9.0674293310781057e-02 1.3849078014800426e-01 6.5019516722794896e-03 7.9408687928831420e-02 1.1252010089697301e-01 1.3029716026941361e-03 7.4093628787511717e-02 1.1848112751777823e-01 9.9131798301628493e-04
2.1631628028287142e-01 1.3403533371593312e-01 8.3979620310885537e-03 2.2473285531667864e-01 2.3039374816766919e-01 2.0471077920421832e-01 2.1352597350313968e-01 1.7805425674194258e-01 2.4469979147965309e-02 1.9388484439630854e-01 1.3849078014800426e-01 9.9227117898926537e-03 1.8151541098498994e-01 1.1252010089697301e-01 2.1336088075890047e-03 1.6751312103970670e-01 1.1848112751777823e-01 1.6628654109993749e-03
3.3841137778563180e-01 1.3403533371593312e-01 7.3843602021401071e-03 3.5612105732084753e-01 2.3039374816766919e-01 1.7292818684638775e-01 3.3141373233345839e-01 1.7805425674194258e-01 2.2309190822441389e-02 3.0249752741670877e-01 1.3849078014800426e-01 9.9727987846566397e-03 3.0348894513353941e-01 1.1252010089697301e-01 2.1597528078827130e-03 2.7761062979775275e-01 1.1848112751777823e-01 1.8102450738530639e-03
4.4199845875896226e-01 1.3403533371593312e-01 3.5733764222899674e-03 4.5937431822421726e-01 2.3039374816766919e-01 6.6693858255552324e-02 4.3786100078041723e-01 1.7805425674194258e-01 1.1160598800296283e-02 4.0831385372352913e-01 1.3849078014800426e-01 6.5609869154567638e-03 4.2059459053054254e-01 1.1252010089697301e-01 1.2578087660981630e-03 3.9214223585924374e-01 1.1848112751777823e-01 1.2807737028246210e-03
5.0000000000000000e-01 1.3403533371593312e-01 0.0000000000000000e+00 5.0000000000000000e-01 2.3039374816766919e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.7805425674194258e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.3849078014800426e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.1252010089697301e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.1848112751777823e-01 0.0000000000000000e+00
5.8696055773559197e-01 1.3403533371593312e-01 0.0000000000000000e+00 5.7236268882470587e-01 2.3039374816766919e-01 0.0000000000000000e+00 5.8846744247931948e-01 1.7805425674194258e-01 0.0000000000000000e+00 5.7411757185425827e-01 1.3849078014800426e-01 0.0000000000000000e+00 6.2974873211107418e-01 1.1252010089697301e-01 0.0000000000000000e+00 6.9716641010996172e-01 1.1848112751777823e-01 0.0000000000000000e+00
7.0471702299933137e-01 1.3403533371593312e-01 0.0000000000000000e+00 7.2438806001263512e-01 2.3039374816766919e-01 0.0000000000000000e+00 7.5291600551511251e-01 1.7805425674194258e-01 0.0000000000000000e+00 8.5267982979144641e-01 1.3849078014800426e-01 0.0000000000000000e+00 7.6219151514215200e-01 1.1252010089697301e-01 0.0000000000000000e+00 8.2958632713973057e-01 1.1848112751777823e-01 0.0000000000000000e+00
8.3105988751301285e-01 1.3403533371593312e-01 0.0000000000000000e+00 8.4870349669741540e-01 2.3039374816766919e-01 0.0000000000000000e+00 8.6421219468394561e-01 1.7805425674194258e-01 0.0000000000000000e+00 9.1339465386297936e-01 1.3849078014800426e-01 0.0000000000000000e+00 8.6498815866729650e-01 1.1252010089697301e-01 0.0000000000000000e+00 9.0405113870516185e-01 1.1848112751777823e-01 0.0000000000000000e+00
9.2864309193918682e-01 1.3403533371593312e-01 0.0000000000000000e+00 9.3630604195077627e-01 2.3039374816766919e-01 0.0000000000000000e+00 9.4209321036308191e-01 1.7805425674194258e-01 0.0000000000000000e+00 9.6164937177183674e-01 1.3849078014800426e-01 0.0000000000000000e+00 9.4252205213776985e-01 1.1252010089697301e-01 0.0000000000000000e+00 9.5789054056162326e-01 1.1848112751777823e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.3403533371593312e-01 0.0000000000000000e+00 1.0000000000000000e+00 2.3039374816766919e-01 0.0000000000000000e+00 1.0000000000000000e+00 1.7805425674194258e-01 0.0000000000000000e+00 9.9999999999999989e-01 1.3849078014800426e-01 0.0000000000000000e+00 9.9999999999999989e-01 1.1252010089697301e-01 0.0000000000000000e+00 1.0000000000000000e+00 1.1848112751777823e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.2367073056213350e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.8538896871107675e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.3152742688881118e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.1031222277393300e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.1755480653879606e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.1466387340770727e-01 0.0000000000000000e+00
9.8982505898369405e-02 4.2367073056213350e-01 1.1291294938849178e-02 9.9563017815541791e-02 3.8538896871107675e-01 1.2017656576266329e-01 1.0017467706893299e-01 4.3152742688881118e-01 2.2644566541311729e-02 9.0674293310781057e-02 3.1031222277393300e-01 9.6775201856334377e-03 7.9408687928831420e-02 4.1755480653879606e-01 3.0818822407274599e-03 7.4093628787511717e-02 4.1466387340770727e-01 2.2179246116854085e-03
2.1631628028287142e-01 4.2367073056213350e-01 1.8368847328033282e-02 2.2473285531667864e-01 3.8538896871107675e-01 1.7806078598401409e-01 2.1352597350313968e-01 4.3152742688881118e-01 3.5521679904562529e-02 1.9388484439630854e-01 3.1031222277393300e-01 1.5484205595114535e-02 1.8151541098498994e-01 4.1755480653879606e-01 5.5508019493583421e-03 1.6751312103970670e-01 4.1466387340770727e-01 4.0377641212835996e-03
3.3841137778563180e-01 4.2367073056213350e-01 1.7429936844812418e-02 3.5612105732084753e-01 3.8538896871107675e-01 1.5491450044648802e-01 3.3141373233345839e-01 4.3152742688881118e-01 3.4310286330885557e-02 3.0249752741670877e-01 3.1031222277393300e-01 1.5618712255352446e-02 3.0348894513353941e-01 4.1755480653879606e-01 5.9561519854997406e-03 2.7761062979775275e-01 4.1466387340770727e-01 4.5891914419180328e-03
4.4199845875896226e-01 4.2367073056213350e-01 8.3288826586136663e-03 4.5937431822421726e-01 3.8538896871107675e-01 6.0013370525998158e-02 4.3786100078041723e-01 4.3152742688881118e-01 1.7498835372824526e-02 4.0831385372352913e-01 3.1031222277393300e-01 9.7205174338906315e-03 4.2059459053054254e-01 4.1755480653879606e-01 3.3628768672222969e-03 3.9214223585924374e-01 4.1466387340770727e-01 3.1545091858312781e-03
5.0000000000000000e-01 4.2367073056213350e-01 0.0000000000000000e+00 5.0000000000000000e-01 3.8538896871107675e-01 0.0000000000000000e+00 5.0000000000000000e-01 4.3152742688881118e-01 0.0000000000000000e+00 5.0000000000000000e-01 3.1031222277393300e-01 0.0000000000000000e+00 5.0000000000000000e-01 4.1755480653879606e-01 0.0000000000000000e+00 5.0000000000000000e-01 4.1466387340770727e-01 0.0000000000000000e+00
5.8696055773559197e-01 4.2367073056213350e-01 0.0000000000000000e+00 5.7236268882470587e-01 3.8538896871107675e-01 0.0000000000000000e+00 5.8846744247931948e-01 4.3152742688881118e-01 0.0000000000000000e+00 5.7411757185425827e-01 3.1031222277393300e-01 0.0000000000000000e+00 6.2974873211107418e-01 4.1755480653879606e-01 0.0000000000000000e+00 6.9716641010996172e-01 4.1466387340770727e-01 0.0000000000000000e+00
7.0471702299933137e-01 4.2367073056213350e-01 0.0000000000000000e+00 7.2438806001263512e-01 3.8538896871107675e-01 0.0000000000000000e+00 7.5291600551511251e-01 4.3152742688881118e-01 0.0000000000000000e+00 8.5267982979144641e-01 3.1031222277393300e-01 0.0000000000000000e+00 7.6219151514215200e-01 4.1755480653879606e-01 0.0000000000000000e+00 8.2958632713973057e-01 4.1466387340770727e-01 0.0000000000000000e+00
8.3105988751301285e-01 4.2367073056213350e-01 0.0000000000000000e+00 8.4870349669741540e-01 3.8538896871107675e-01 0.0000000000000000e+00 8.6421219468394561e-01 4.3152742688881118e-01 0.0000000000000000e+00 9.1339465386297936e-01 3.1031222277393300e-01 0.0000000000000000e+00 8.6498815866729650e-01 4.1755480653879606e-01 0.0000000000000000e+00 9.0405113870516185e-01 4.1466387340770727e-01 0.0000000000000000e+00
9.2864309193918682e-01 4.2367073056213350e-01 0.0000000000000000e+00 9.3630604195077627e-01 3.8538896871107675e-01 0.0000000000000000e+00 9.4209321036308191e-01 4.3152742688881118e-01 0.0000000000000000e+00 9.6164937177183674e-01 3.1031222277393300e-01 0.0000000000000000e+00 9.4252205213776985e-01 4.1755480653879606e-01 0.0000000000000000e+00 9.5789054056162326e-01 4.1466387340770727e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.2367073056213350e-01 0.0000000000000000e+00 1.0000000000000000e+00 3.8538896871107675e-01 0.0000000000000000e+00 1.0000000000000000e+00 4.3152742688881118e-01 0.0000000000000000e+00 9.9999999999999989e-01 3.1031222277393300e-01 0.0000000000000000e+00 9.9999999999999989e-01 4.1755480653879606e-01 0.0000000000000000e+00 1.0000000000000000e+00 4.1466387340770727e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
9.8982505898369405e-02 5.0000000000000000e-01 1.3145472999165237e-02 9.9563017815541791e-02 5.0000000000000000e-01 4.1596091713681706e-02 1.0017467706893299e-01 5.0000000000000000e-01 2.2799626757721094e-02 9.0674293310781057e-02 5.0000000000000000e-01 1.2500274756118280e-02 7.9408687928831420e-02 5.0000000000000000e-01 3.8940147026912384e-03 7.4093628787511717e-02 5.0000000000000000e-01 2.8420721206158799e-03
2.1631628028287142e-01 5.0000000000000000e-01 2.1592852149468482e-02 2.2473285531667864e-01 5.0000000000000000e-01 6.9906587894782615e-02 2.1352597350313968e-01 5.0000000000000000e-01 3.6530506574971248e-02 1.9388484439630854e-01 5.0000000000000000e-01 2.0169319129997892e-02 1.8151541098498994e-01 5.0000000000000000e-01 6.9234145736550481e-03 1.6751312103970670e-01 5.0000000000000000e-01 5.0790236911158739e-03
3.3841137778563180e-01 5.0000000000000000e-01 2.2214761783500809e-02 3.5612105732084753e-01 5.0000000000000000e-01 7.1904996552293904e-02 3.3141373233345839e-01 5.0000000000000000e-01 3.7384110910906460e-02 3.0249752741670877e-01 5.0000000000000000e-01 2.0777719197440151e-02 3.0348894513353941e-01 5.0000000000000000e-01 7.6958627795806088e-03 2.7761062979775275e-01 5.0000000000000000e-01 5.8409193805965699e-03
4.4199845875896226e-01 5.0000000000000000e-01 1.4354268476922222e-02 4.5937431822421726e-01 5.0000000000000000e-01 4.5544598928916290e-02 4.3786100078041723e-01 5.0000000000000000e-01 2.4385643196908967e-02 4.0831385372352913e-01 5.0000000000000000e-01 1.3749619863325948e-02 4.2059459053054254e-01 5.0000000000000000e-01 5.2561717300614146e-03 3.9214223585924374e-01 5.0000000000000000e-01 4.4826315210320846e-03
5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.8696055773559197e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.7236268882470587e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.8846744247931948e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.7411757185425827e-01 5.0000000000000000e-01 0.0000000000000000e+00 6.2974873211107418e-01 5.0000000000000000e-01 0.0000000000000000e+00 6.9716641010996172e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.0471702299933137e-01 5.0000000000000000e-01 0.0000000000000000e+00 7.2438806001263512e-01 5.0000000000000000e-01 0.0000000000000000e+00 7.5291600551511251e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.5267982979144641e-01 5.0000000000000000e-01 0.0000000000000000e+00 7.6219151514215200e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.2958632713973057e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.3105988751301285e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.4870349669741540e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.6421219468394561e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.1339465386297936e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.6498815866729650e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.0405113870516185e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.2864309193918682e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.3630604195077627e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.4209321036308191e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.6164937177183674e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.4252205213776985e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.5789054056162326e-01 5.0000000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 9.9999999999999989e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.9999999999999989e-01 5.0000000000000000e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.6226368959154482e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.2921997982918256e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.5752146175898210e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7155106125894606e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7496078276374218e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7771758287562980e-01 0.0000000000000000e+00
9.8982505898369405e-02 5.6226368959154482e-01 1.6517574492817787e-02 9.9563017815541791e-02 5.2921997982918256e-01 3.8617775062301823e-02 1.0017467706893299e-01 5.5752146175898210e-01 2.2663705485285554e-02 9.0674293310781057e-02 5.7155106125894606e-01 1.4575556114632710e-02 7.9408687928831420e-02 5.7496078276374218e-01 9.5058146782856894e-03 7.4093628787511717e-02 5.7771758287562980e-01 8.3576410820119119e-03
2.1631628028287142e-01 5.6226368959154482e-01 2.7496848992803892e-02 2.2473285531667864e-01 5.2921997982918256e-01 6.6110451848804139e-02 2.1352597350313968e-01 5.5752146175898210e-01 3.6914609077338505e-02 1.9388484439630854e-01 5.7155106125894606e-01 2.3207167981377418e-02 1.8151541098498994e-01 5.7496078276374218e-01 1.6307154046776465e-02 1.6751312103970670e-01 5.7771758287562980e-01 1.4129857200029823e-02
3.3841137778563180e-01 5.6226368959154482e-01 3.1552079957234580e-02 3.5612105732084753e-01 5.2921997982918256e-01 6.9184640253839580e-02 3.3141373233345839e-01 5.5752146175898210e-01 3.9695959091465179e-02 3.0249752741670877e-01 5.7155106125894606e-01 2.4336608088604807e-02 3.0348894513353941e-01 5.7496078276374218e-01 1.9948321340736822e-02 2.7761062979775275e-01 5.7771758287562980e-01 1.6933927203810702e-02
4.4199845875896226e-01 5.6226368959154482e-01 3.0561615321058069e-02 4.5937431822421726e-01 5.2921997982918256e-01 4.5634466385330245e-02 4.3786100078041723e-01 5.5752146175898210e-01 3.1415894901102324e-02 4.0831385372352913e-01 5.7155106125894606e-01 1.7716912332615155e-02 4.2059459053054254e-01 5.7496078276374218e-01 2.0555182055920624e-02 3.9214223585924374e-01 5.7771758287562980e-01 1.6392717787027604e-02
5.0000000000000000e-01 5.6226368959154482e-01 3.3021131742902506e-02 5.0000000000000000e-01 5.2921997982918256e-01 3.2978834745081169e-02 5.0000000000000000e-01 5.5752146175898210e-01 2.6385565015755667e-02 5.0000000000000000e-01 5.7155106125894606e-01 6.2957918908593856e-03 5.0000000000000000e-01 5.7496078276374218e-01 2.1380333158074270e-02 5.0000000000000000e-01 5.7771758287562980e-01 1.3347954014064389e-02
5.8696055773559197e-01 5.6226368959154482e-01 7.4367665948754547e-02 5.7236268882470587e-01 5.2921997982918256e-01 1.8153076715673608e-02 5.8846744247931948e-01 5.5752146175898210e-01 2.1066813384369561e-02 5.7411757185425827e-01 5.7155106125894606e-01 4.5132646634391703e-03 6.2974873211107418e-01 5.7496078276374218e-01 2.3692133596327748e-02 6.9716641010996172e-01 5.7771758287562980e-01 1.0332650444537184e-02
7.0471702299933137e-01 5.6226368959154482e-01 9.4002420139026904e-02 7.2438806001263512e-01 5.2921997982918256e-01 1.6770570279112666e-02 7.5291600551511251e-01 5.5752146175898210e-01 1.8630915845992083e-02 8.5267982979144641e-01 5.7155106125894606e-01 2.1938049862389878e-03 7.6219151514215200e-01 5.7496078276374218e-01 2.2186901497644771e-02 8.2958632713973057e-01 5.7771758287562980e-01 8.0755467431489324e-03
8.3105988751301285e-01 5.6226368959154482e-01 8.5328131354706183e-02 8.4870349669741540e-01 5.2921997982918256e-01 1.3466387487214411e-02 8.6421219468394561e-01 5.5752146175898210e-01 1.4335834532116549e-02 9.1339465386297936e-01 5.7155106125894606e-01 1.5597027697544378e-03 8.6498815866729650e-01 5.7496078276374218e-01 1.7318338033181797e-02 9.0405113870516185e-01 5.7771758287562980e-01 5.7216809530645698e-03
9.2864309193918682e-01 5.6226368959154482e-01 5.3114616458686759e-02 9.3630604195077627e-01 5.2921997982918256e-01 8.3038466160740686e-03 9.4209321036308191e-01 5.5752146175898210e-01 8.2761965044786338e-03 9.6164937177183674e-01 5.7155106125894606e-01 8.2917397165042320e-04 9.4252205213776985e-01 5.7496078276374218e-01 9.8440318604353112e-03 9.5789054056162326e-01 5.7771758287562980e-01 3.0762115002453340e-03
1.0000000000000000e+00 5.6226368959154482e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.2921997982918256e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.5752146175898210e-01 0.0000000000000000e+00 9.9999999999999989e-01 5.7155106125894606e-01 0.0000000000000000e+00 9.9999999999999989e-01 5.7496078276374218e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.7771758287562980e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.4738817168603713e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.0430249601992692e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.4359580856882792e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.6463428561626137e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.6039273056843872e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.6341202212537886e-01 0.0000000000000000e+00
9.8982505898369405e-02 6.4738817168603713e-01 1.8849633347245168e-02 9.9563017815541791e-02 6.0430249601992692e-01 3.3045396606650054e-02 1.0017467706893299e-01 6.4359580856882792e-01 2.2072165489533405e-02 9.0674293310781057e-02 6.6463428561626137e-01 1.5421106497472961e-02 7.9408687928831420e-02 6.6039273056843872e-01 1.2550099131460048e-02 7.4093628787511717e-02 6.6341202212537886e-01 1.1110122689992698e-02
2.1631628028287142e-01 6.4738817168603713e-01 3.2350436062069172e-02 2.2473285531667864e-01 6.0430249601992692e-01 5.8126949281650839e-02 2.1352597350313968e-01 6.4359580856882792e-01 3.6614608093016351e-02 1.9388484439630854e-01 6.6463428561626137e-01 2.4686327758769194e-02 1.8151541098498994e-01 6.6039273056843872e-01 2.2309480506475243e-02 1.6751312103970670e-01 6.6341202212537886e-01 1.9462833674463824e-02
3.3841137778563180e-01 6.4738817168603713e-01 4.0432655695543183e-02 3.5612105732084753e-01 6.0430249601992692e-01 6.3966057856900072e-02 3.3141373233345839e-01 6.4359580856882792e-01 4.1990201344701515e-02 3.0249752741670877e-01 6.6463428561626137e-01 2.6356362376798826e-02 3.0348894513353941e-01 6.6039273056843872e-01 2.8409071942566692e-02 2.7761062979775275e-01 6.6341202212537886e-01 2.3891120757717637e-02
4.4199845875896226e-01 6.4738817168603713e-01 4.7083818357799553e-02 4.5937431822421726e-01 6.0430249601992692e-01 5.8223441626739252e-02 4.3786100078041723e-01 6.4359580856882792e-01 4.1679607171746492e-02 4.0831385372352913e-01 6.6463428561626137e-01 2.0707929779673596e-02 4.2059459053054254e-01 6.6039273056843872e-01 3.1902848615837004e-02 3.9214223585924374e-01 6.6341202212537886e-01 2.4306208166565167e-02
5.0000000000000000e-01 6.4738817168603713e-01 5.2858788753696574e-02 5.0000000000000000e-01 6.0430249601992692e-01 5.7558099553837672e-02 5.0000000000000000e-01 6.4359580856882792e-01 4.1586065555818411e-02 5.0000000000000000e-01 6.6463428561626137e-01 1.0059806422920857e-02 5.0000000000000000e-01 6.6039273056843872e-01 3.4605732084949881e-02 5.0000000000000000e-01 6.6341202212537886e-01 2.1704631702403544e-02
5.8696055773559197e-01 6.4738817168603713e-01 1.3076373603674246e-01 5.7236268882470587e-01 6.0430249601992692e-01 5.3743775309917766e-02 5.8846744247931948e-01 6.4359580856882792e-01 4.1288874506738238e-02 5.7411757185425827e-01 6.6463428561626137e-01 8.1385022485493674e-03 6.2974873211107418e-01 6.6039273056843872e-01 3.9660593675459155e-02 6.9716641010996172e-01 6.6341202212537886e-01 1.7297384475473195e-02
7.0471702299933137e-01 6.4738817168603713e-01 1.7122733747265417e-01 7.2438806001263512e-01 6.0430249601992692e-01 4.8645954602406047e-02 7.5291600551511251e-01 6.4359580856882792e-01 3.6438945528444587e-02 8.5267982979144641e-01 6.6463428561626137e-01 3.8355977231161898e-03 7.6219151514215200e-01 6.6039273056843872e-01 3.6845052177106902e-02 8.2958632713973057e-01 6.6341202212537886e-01 1.3057244508098092e-02
8.3105988751301285e-01 6.4738817168603713e-01 1.5335267283122928e-01 8.4870349669741540e-01 6.0430249601992692e-01 3.8223948082144681e-02 8.6421219468394561e-01 6.4359580856882792e-01 2.7099301037246781e-02 9.1339465386297936e-01 6.6463428561626137e-01 2.6096551778209348e-03 8.6498815866729650e-01 6.6039273056843872e-01 2.7937248477880185e-02 9.0405113870516185e-01 6.6341202212537886e-01 8.9250058211174654e-03
9.2864309193918682e-01 6.4738817168603713e-01 8.9100025444207337e-02 9.3630604195077627e-01 6.0430249601992692e-01 2.1378001971421850e-02 9.4209321036308191e-01 6.4359580856882792e-01 1.4530994725620311e-02 9.6164937177183674e-01 6.6463428561626137e-01 1.3093560263217180e-03 9.4252205213776985e-01 6.6039273056843872e-01 1.4922557150914933e-02 9.5789054056162326e-01 6.6341202212537886e-01 4.5436496687459070e-03
1.0000000000000000e+00 6.4738817168603713e-01 0.0000000000000000e+00 1.0000000000000000e+00 6.0430249601992692e-01 0.0000000000000000e+00 1.0000000000000000e+00 6.4359580856882792e-01 0.0000000000000000e+00 9.9999999999999989e-01 6.6463428561626137e-01 0.0000000000000000e+00 9.9999999999999989e-01 6.6039273056843872e-01 0.0000000000000000e+00 1.0000000000000000e+00 6.6341202212537886e-01 0.0000000000000000e+00
0.0000000000000000e+00 7.4344160604254250e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.0415054349437778e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.3820647771593140e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.6043310090729621e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.5130513337521421e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.5171923631763859e-01 0.0000000000000000e+00
9.8982505898369405e-02 7.4344160604254250e-01 1.8789403695407530e-02 9.9563017815541791e-02 7.0415054349437778e-01 2.7503143631039416e-02 1.0017467706893299e-01 7.3820647771593140e-01 2.0266274270690332e-02 9.0674293310781057e-02 7.6043310090729621e-01 1.4588915281783674e-02 7.9408687928831420e-02 7.5130513337521421e-01 1.3246774309823886e-02 7.4093628787511717e-02 7.5171923631763859e-01 1.1745228935085970e-02
2.1631628028287142e-01 7.4344160604254250e-01 3.2697801179256129e-02 2.2473285531667864e-01 7.0415054349437778e-01 4.8919087350634910e-02 2.1352597350313968e-01 7.3820647771593140e-01 3.3839208865219551e-02 1.9388484439630854e-01 7.6043310090729621e-01 2.3266860694441754e-02 1.8151541098498994e-01 7.5130513337521421e-01 2.3788318072032556e-02 1.6751312103970670e-01 7.5171923631763859e-01 2.0753301718868602e-02
3.3841137778563180e-01 7.4344160604254250e-01 4.2704185696925433e-02 3.5612105732084753e-01 7.0415054349437778e-01 5.8621539924236715e-02 3.3141373233345839e-01 7.3820647771593140e-01 4.0658312037991078e-02 3.0249752741670877e-01 7.6043310090729621e-01 2.5084188116547435e-02 3.0348894513353941e-01 7.5130513337521421e-01 3.0811966676553712e-02 2.7761062979775275e-01 7.5171923631763859e-01 2.5726294806332761e-02
4.4199845875896226e-01 7.4344160604254250e-01 5.2009530283921669e-02 4.5937431822421726e-01 7.0415054349437778e-01 6.2240029708060925e-02 4.3786100078041723e-01 7.3820647771593140e-01 4.3684759349254781e-02 4.0831385372352913e-01 7.6043310090729621e-01 2.0365992437160179e-02 4.2059459053054254e-01 7.5130513337521421e-01 3.5403465054710231e-02 3.9214223585924374e-01 7.5171923631763859e-01 2.6595744158488685e-02
5.0000000000000000e-01 7.4344160604254250e-01 5.9098085661499988e-02 5.0000000000000000e-01 7.0415054349437778e-01 6.3880411732717426e-02 5.0000000000000000e-01 7.3820647771593140e-01 4.5405865411710863e-02 5.0000000000000000e-01 7.6043310090729621e-01 1.0824361622114205e-02 5.0000000000000000e-01 7.5130513337521421e-01 3.8784763435751837e-02 5.0000000000000000e-01 7.5171923631763859e-01 2.4291648874896238e-02
5.8696055773559197e-01 7.4344160604254250e-01 1.5102395611570996e-01 5.7236268882470587e-01 7.0415054349437778e-01 7.1172253710382188e-02 5.8846744247931948e-01 7.3820647771593140e-01 4.8319284358139578e-02 5.7411757185425827e-01 7.6043310090729621e-01 9.0335969151589396e-03 6.2974873211107418e-01 7.5130513337521421e-01 4.4994300855077642e-02 6.9716641010996172e-01 7.5171923631763859e-01 1.9604731979832937e-02
7.0471702299933137e-01 7.4344160604254250e-01 2.0131792095063078e-01 7.2438806001263512e-01 7.0415054349437778e-01 6.9866149866221430e-02 7.5291600551511251e-01 7.3820647771593140e-01 4.3862379524503024e-02 8.5267982979144641e-01 7.6043310090729621e-01 4.3203342708232166e-03 7.6219151514215200e-01 7.5130513337521421e-01 4.1812781561555115e-02 8.2958632713973057e-01 7.5171923631763859e-01 1.4662881109453095e-02
8.3105988751301285e-01 7.4344160604254250e-01 1.7937990385791552e-01 8.4870349669741540e-01 7.0415054349437778e-01 5.3527700992863927e-02 8.6421219468394561e-01 7.3820647771593140e-01 3.2112416193966611e-02 9.1339465386297936e-01 7.6043310090729621e-01 2.9009057804181694e-03 8.6498815866729650e-01 7.5130513337521421e-01 3.1385143385368464e-02 9.0405113870516185e-01 7.5171923631763859e-01 9.9122155136914022e-03
9.2864309193918682e-01 7.4344160604254250e-01 1.0211587358896917e-01 9.3630604195077627e-01 7.0415054349437778e-01 2.8713879590525713e-02 9.4209321036308191e-01 7.3820647771593140e-01 1.6869311442468143e-02 9.6164937177183674e-01 7.6043310090729621e-01 1.4414926201750922e-03 9.4252205213776985e-01 7.5130513337521421e-01 1.6530365296229234e-02 9.5789054056162326e-01 7.5171923631763859e-01 4.9978590197580055e-03
1.0000000000000000e+00 7.4344160604254250e-01 0.0000000000000000e+00 1.0000000000000000e+00 7.0415054349437778e-01 0.0000000000000000e+00 1.0000000000000000e+00 7.3820647771593140e-01 0.0000000000000000e+00 9.9999999999999989e-01 7.6043310090729621e-01 0.0000000000000000e+00 9.9999999999999989e-01 7.5130513337521421e-01 0.0000000000000000e+00 1.0000000000000000e+00 7.5171923631763859e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.4013786540421898e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.1314745968064983e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.3311362239572206e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.5143103242477691e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.4146977424738212e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.3940518639501038e-01 0.0000000000000000e+00
9.8982505898369405e-02 8.4013786540421898e-01 1.5596963311175209e-02 9.9563017815541791e-02 8.1314745968064983e-01 2.0942893188901860e-02 1.0017467706893299e-01 8.3311362239572206e-01 1.6421577498393396e-02 9.0674293310781057e-02 8.5143103242477691e-01 1.1911279318452069e-02 7.9408687928831420e-02 8.4146977424738212e-01 1.1528830362768991e-02 7.4093628787511717e-02 8.3940518639501038e-01 1.0372811895382979e-02
2.1631628028287142e-01 8.4013786540421898e-01 2.6690111181480448e-02 2.2473285531667864e-01 8.1314745968064983e-01 3.6921556905009020e-02 2.1352597350313968e-01 8.3311362239572206e-01 2.6998108880421874e-02 1.9388484439630854e-01 8.5143103242477691e-01 1.8563485573418824e-02 1.8151541098498994e-01 8.4146977424738212e-01 2.0327992758835681e-02 1.6751312103970670e-01 8.3940518639501038e-01 1.8024008755208615e-02
3.3841137778563180e-01 8.4013786540421898e-01 3.5014747434421144e-02 3.5612105732084753e-01 8.1314745968064983e-01 4.6063968158733662e-02 3.3141373233345839e-01 8.3311362239572206e-01 3.2816469955179076e-02 3.0249752741670877e-01 8.5143103242477691e-01 1.9991783949214623e-02 3.0348894513353941e-01 8.4146977424738212e-01 2.6163674780418977e-02 2.7761062979775275e-01 8.3940518639501038e-01 2.2191158955887393e-02
4.4199845875896226e-01 8.4013786540421898e-01 4.3300154370719685e-02 4.5937431822421726e-01 8.1314745968064983e-01 5.1579049589245876e-02 4.3786100078041723e-01 8.3311362239572206e-01 3.6239207820358672e-02 4.0831385372352913e-01 8.5143103242477691e-01 1.6519840937868707e-02 4.2059459053054254e-01 8.4146977424738212e-01 3.0189631387036002e-02 3.9214223585924374e-01 8.3940518639501038e-01 2.3004287348249580e-02
5.0000000000000000e-01 8.4013786540421898e-01 4.9805567411203837e-02 5.0000000000000000e-01 8.1314745968064983e-01 5.4148481359749499e-02 5.0000000000000000e-01 8.3311362239572206e-01 3.8382033724081707e-02 5.0000000000000000e-01 8.5143103242477691e-01 8.8718281095027489e-03 5.0000000000000000e-01 8.4146977424738212e-01 3.3330312997737130e-02 5.0000000000000000e-01 8.3940518639501038e-01 2.1068598366331927e-02
5.8696055773559197e-01 8.4013786540421898e-01 1.3370051552099924e-01 5.7236268882470587e-01 8.1314745968064983e-01 6.4879006647242360e-02 5.8846744247931948e-01 8.3311362239572206e-01 4.2282417776572309e-02 5.7411757185425827e-01 8.5143103242477691e-01 7.4120709615951904e-03 6.2974873211107418e-01 8.4146977424738212e-01 3.9191300782859040e-02 6.9716641010996172e-01 8.3940518639501038e-01 1.7128137046734600e-02
7.0471702299933137e-01 8.4013786540421898e-01 1.7796832823568662e-01 7.2438806001263512e-01 8.1314745968064983e-01 6.7370561738367307e-02 7.5291600551511251e-01 8.3311362239572206e-01 3.9315379891700308e-02 8.5267982979144641e-01 8.5143103242477691e-01 3.6747513774728923e-03 7.6219151514215200e-01 8.4146977424738212e-01 3.6613252649696719e-02 8.2958632713973057e-01 8.3940518639501038e-01 1.2953889329046769e-02
8.3105988751301285e-01 8.4013786540421898e-01 1.5944375376582889e-01 8.4870349669741540e-01 8.1314745968064983e-01 5.2077860316566617e-02 8.6421219468394561e-01 8.3311362239572206e-01 2.9105728424945375e-02 9.1339465386297936e-01 8.5143103242477691e-01 2.5015422160296593e-03 8.6498815866729650e-01 8.4146977424738212e-01 2.7780005676163597e-02 9.0405113870516185e-01 8.3940518639501038e-01 8.8573789951960965e-03
9.2864309193918682e-01 8.4013786540421898e-01 9.2191309189678342e-02 9.3630604195077627e-01 8.1314745968064983e-01 2.8039623031852527e-02 9.4209321036308191e-01 8.3311362239572206e-01 1.5472828101168738e-02 9.6164937177183674e-01 8.5143103242477691e-01 1.2587623172560579e-03 9.4252205213776985e-01 8.4146977424738212e-01 1.4849684191824867e-02 9.5789054056162326e-01 8.3940518639501038e-01 4.5125528609598845e-03
1.0000000000000000e+00 8.4013786540421898e-01 0.0000000000000000e+00 1.0000000000000000e+00 8.1314745968064983e-01 0.0000000000000000e+00 1.0000000000000000e+00 8.3311362239572206e-01 0.0000000000000000e+00 9.9999999999999989e-01 8.5143103242477691e-01 0.0000000000000000e+00 9.9999999999999989e-01 8.4146977424738212e-01 0.0000000000000000e+00 1.0000000000000000e+00 8.3940518639501038e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.2731399403125525e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.1450198871095234e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.2180529752584373e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.3205959639561942e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.2568920760526752e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.2325800359460797e-01 0.0000000000000000e+00
9.8982505898369405e-02 9.2731399403125525e-01 9.2581580624205607e-03 9.9563017815541791e-02 9.1450198871095234e-01 1.2104407821570858e-02 1.0017467706893299e-01 9.2180529752584373e-01 9.9147570006286202e-03 9.0674293310781057e-02 9.3205959639561942e-01 7.1796563998781301e-03 7.9408687928831420e-02 9.2568920760526752e-01 7.2918895124999758e-03 7.4093628787511717e-02 9.2325800359460797e-01 6.7737868386555595e-03
2.1631628028287142e-01 9.2731399403125525e-01 1.4960130338565589e-02 2.2473285531667864e-01 9.1450198871095234e-01 2.0259925122654246e-02 2.1352597350313968e-01 9.2180529752584373e-01 1.5464449931917638e-02 1.9388484439630854e-01 9.3205959639561942e-01 1.0580933520637690e-02 1.8151541098498994e-01 9.2568920760526752e-01 1.2101690043877582e-02 1.6751312103970670e-01 9.2325800359460797e-01 1.1099009196627280e-02
3.3841137778563180e-01 9.2731399403125525e-01 1.9287000641208654e-02 3.5612105732084753e-01 9.1450198871095234e-01 2.5216964907536246e-02 3.3141373233345839e-01 9.2180529752584373e-01 1.8599723535511859e-02 3.0249752741670877e-01 9.3205959639561942e-01 1.1312347102819864e-02 3.0348894513353941e-01 9.2568920760526752e-01 1.5226574258597209e-02 2.7761062979775275e-01 9.2325800359460797e-01 1.3384645324493653e-02
4.4199845875896226e-01 9.2731399403125525e-01 2.3882260460296952e-02 4.5937431822421726e-01 9.1450198871095234e-01 2.8801988950229354e-02 4.3786100078041723e-01 9.2180529752584373e-01 2.0657717434167770e-02 4.0831385372352913e-01 9.3205959639561942e-01 9.5593473750717577e-03 4.2059459053054254e-01 9.2568920760526752e-01 1.7447465658381064e-02 3.9214223585924374e-01 9.2325800359460797e-01 1.3847305821407113e-02
5.0000000000000000e-01 9.2731399403125525e-01 2.8189063459648230e-02 5.0000000000000000e-01 9.1450198871095234e-01 3.0804430459698242e-02 5.0000000000000000e-01 9.2180529752584373e-01 2.2241709632632427e-02 5.0000000000000000e-01 9.3205959639561942e-01 4.9605860623275341e-03 5.0000000000000000e-01 9.2568920760526752e-01 1.9526048195002046e-02 5.0000000000000000e-01 9.2325800359460797e-01 1.2556802276385857e-02
5.8696055773559197e-01 9.2731399403125525e-01 8.2065596143174116e-02 5.7236268882470587e-01 9.1450198871095234e-01 3.9174206947596629e-02 5.8846744247931948e-01 9.2180529752584373e-01 2.5226957480100964e-02 5.7411757185425827e-01 9.3205959639561942e-01 4.0695247916804128e-03 6.2974873211107418e-01 9.2568920760526752e-01 2.3408779140187432e-02 6.9716641010996172e-01 9.2325800359460797e-01 1.0266255815761351e-02
7.0471702299933137e-01 9.2731399403125525e-01 1.0612519764834899e-01 7.2438806001263512e-01 9.1450198871095234e-01 4.1633119465631745e-02 7.5291600551511251e-01 9.2180529752584373e-01 2.3858795055469301e-02 8.5267982979144641e-01 9.3205959639561942e-01 2.1379019139929215e-03 7.6219151514215200e-01 9.2568920760526752e-01 2.2004028044530371e-02 8.2958632713973057e-01 9.2325800359460797e-01 7.9929642518400106e-03
8.3105988751301285e-01 9.2731399403125525e-01 9.6374043595589015e-02 8.4870349669741540e-01 9.1450198871095234e-01 3.3201997054716013e-02 8.6421219468394561e-01 9.2180529752584373e-01 1.8245480221128520e-02 9.1339465386297936e-01 9.3205959639561942e-01 1.5108519371579204e-03 8.6498815866729650e-01 9.2568920760526752e-01 1.7197366299921149e-02 9.0405113870516185e-01 9.2325800359460797e-01 5.6678914699429348e-03
9.2864309193918682e-01 9.2731399403125525e-01 5.9383899391592027e-02 9.3630604195077627e-01 9.1450198871095234e-01 1.9033159553974721e-02 9.4209321036308191e-01 9.2180529752584373e-01 1.0314868292000696e-02 9.6164937177183674e-01 9.3205959639561942e-01 8.0367121837691144e-04 9.4252205213776985e-01 9.2568920760526752e-01 9.7820922459150392e-03 9.5789054056162326e-01 9.2325800359460797e-01 3.0497170241993682e-03
1.0000000000000000e+00 9.2731399403125525e-01 0.0000000000000000e+00 1.0000000000000000e+00 9.1450198871095234e-01 0.0000000000000000e+00 1.0000000000000000e+00 9.2180529752584373e-01 0.0000000000000000e+00 9.9999999999999989e-01 9.3205959639561942e-01 0.0000000000000000e+00 9.9999999999999989e-01 9.2568920760526752e-01 0.0000000000000000e+00 1.0000000000000000e+00 9.2325800359460797e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000002e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000002e+00 0.0000000000000000e+00
9.8982505898369405e-02 1.0000000000000000e+00 0.0000000000000000e+00 9.9563017815541791e-02 1.0000000000000000e+00 0.0000000000000000e+00 1.0017467706893299e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.0674293310781057e-02 1.0000000000000002e+00 0.0000000000000000e+00 7.9408687928831420e-02 1.0000000000000000e+00 0.0000000000000000e+00 7.4093628787511717e-02 1.0000000000000002e+00 0.0000000000000000e+00
2.1631628028287142e-01 1.0000000000000000e+00 0.0000000000000000e+00 2.2473285531667864e-01 1.0000000000000000e+00 0.0000000000000000e+00 2.1352597350313968e-01 1.0000000000000000e+00 0.0000000000000000e+00 1.9388484439630854e-01 1.0000000000000002e+00 0.0000000000000000e+00 1.8151541098498994e-01 1.0000000000000000e+00 0.0000000000000000e+00 1.6751312103970670e-01 1.0000000000000002e+00 0.0000000000000000e+00
3.3841137778563180e-01 1.0000000000000000e+00 0.0000000000000000e+00 3.5612105732084753e-01 1.0000000000000000e+00 0.0000000000000000e+00 3.3141373233345839e-01 1.0000000000000000e+00 0.0000000000000000e+00 3.0249752741670877e-01 1.0000000000000002e+00 0.0000000000000000e+00 3.0348894513353941e-01 1.0000000000000000e+00 0.0000000000000000e+00 2.7761062979775275e-01 1.0000000000000002e+00 0.0000000000000000e+00
4.4199845875896226e-01 1.0000000000000000e+00 0.0000000000000000e+00 4.5937431822421726e-01 1.0000000000000000e+00 0.0000000000000000e+00 4.3786100078041723e-01 1.0000000000000000e+00 0.0000000000000000e+00 4.0831385372352913e-01 1.0000000000000002e+00 0.0000000000000000e+00 4.2059459053054254e-01 1.0000000000000000e+00 0.0000000000000000e+00 3.9214223585924374e-01 1.0000000000000002e+00 0.0000000000000000e+00
5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000002e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000002e+00 0.0000000000000000e+00
5.8696055773559197e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.7236268882470587e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.8846744247931948e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.7411757185425827e-01 1.0000000000000002e+00 0.0000000000000000e+00 6.2974873211107418e-01 1.0000000000000000e+00 0.0000000000000000e+00 6.9716641010996172e-01 1.0000000000000002e+00 0.0000000000000000e+00
7.0471702299933137e-01 1.0000000000000000e+00 0.0000000000000000e+00 7.2438806001263512e-01 1.0000000000000000e+00 0.0000000000000000e+00 7.5291600551511251e-01 1.0000000000000000e+00 0.0000000000000000e+00 8.5267982979144641e-01 1.0000000000000002e+00 0.0000000000000000e+00 7.6219151514215200e-01 1.0000000000000000e+00 0.0000000000000000e+00 8.2958632713973057e-01 1.0000000000000002e+00 0.0000000000000000e+00
8.3105988751301285e-01 1.0000000000000000e+00 0.0000000000000000e+00 8.4870349669741540e-01 1.0000000000000000e+00 0.0000000000000000e+00 8.6421219468394561e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.1339465386297936e-01 1.0000000000000002e+00 0.0000000000000000e+00 8.6498815866729650e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.0405113870516185e-01 1.0000000000000002e+00 0.0000000000000000e+00
9.2864309193918682e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.3630604195077627e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.4209321036308191e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.6164937177183674e-01 1.0000000000000002e+00 0.0000000000000000e+00 9.4252205213776985e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.5789054056162326e-01 1.0000000000000002e+00 0.0000000000000000e+00
1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 9.9999999999999989e-01 1.0000000000000002e+00 0.0000000000000000e+00 9.9999999999999989e-01 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000002e+00 0.0000000000000000e+00


==> data/example_II_2b/r_solutions.csv <==
x_0 y_0 u_r_0 x_1 y_1 u_r_1 x_2 y_2 u_r_2 x_3 y_3 u_r_3 x_4 y_4 u_r_4 x_5 y_5 u_r_5
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
9.8237812251282003e-02 0.0000000000000000e+00 0.0000000000000000e+00 9.5836671528058803e-02 0.0000000000000000e+00 0.0000000000000000e+00 9.8123823381653805e-02 0.0000000000000000e+00 0.0000000000000000e+00 8.9985364653714803e-02 0.0000000000000000e+00 0.0000000000000000e+00 7.7794508783379596e-02 0.0000000000000000e+00 0.0000000000000000e+00 7.4319783484031704e-02 0.0000000000000000e+00 0.0000000000000000e+00
2.1636323957086720e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.1850537426954630e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.1076738659701530e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.9254848042208589e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.7773762989547931e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.6896346209193230e-01 0.0000000000000000e+00 0.0000000000000000e+00
3.4011119701295189e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.4864735045197842e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.2856045053576410e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.0078820453376071e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.9658024355077450e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.8132128935801681e-01 0.0000000000000000e+00 0.0000000000000000e+00
4.4264033500488731e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.5353248544403268e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.3503062780767432e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.0606179557839028e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.1449276102379340e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.9804132528923558e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00
5.8538420004443248e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.6227180293082291e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.1095296743991989e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.4275818312594348e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.2689674048240784e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.6197346730773119e-01 0.0000000000000000e+00 0.0000000000000000e+00
7.0118398484971656e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.1652707046314756e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.6471107612947975e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.0510249298520713e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.6465668799158060e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.4981102376899587e-01 0.0000000000000000e+00 0.0000000000000000e+00
8.2768170435060573e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.4661749876649339e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.6987456956616749e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.6683116166581509e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.6833216935679958e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.1198077071784045e-01 0.0000000000000000e+00 0.0000000000000000e+00
9.2730550873065920e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.3558324687509320e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.4408345049653020e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.4438640732740120e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.4325419481872941e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.6049279507436158e-01 0.0000000000000000e+00 0.0000000000000000e+00
1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000002e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 9.9999999999999978e-01 0.0000000000000000e+00 0.0000000000000000e+00
0.0000000000000000e+00 5.5138465948165002e-02 0.0000000000000000e+00 0.0000000000000000e+00 7.1123350284437406e-02 0.0000000000000000e+00 0.0000000000000000e+00 5.2061011726436499e-02 0.0000000000000000e+00 0.0000000000000000e+00 4.7016483054951999e-02 0.0000000000000000e+00 0.0000000000000000e+00 5.0410285683756002e-02 0.0000000000000000e+00 0.0000000000000000e+00 5.1996060680450998e-02 0.0000000000000000e+00
9.8237812251282003e-02 5.5138465948165002e-02 2.9352809538117550e-03 9.5836671528058803e-02 7.1123350284437406e-02 7.2144819993725934e-02 9.8123823381653805e-02 5.2061011726436499e-02 6.9713768342884999e-03 8.9985364653714803e-02 4.7016483054951999e-02 2.9606322973919287e-03 7.7794508783379596e-02 5.0410285683756002e-02 7.0369341188386428e-04 7.4319783484031704e-02 5.1996060680450998e-02 5.4408708083130027e-04
2.1636323957086720e-01 5.5138465948165002e-02 4.1281134386765258e-03 2.1850537426954630e-01 7.1123350284437406e-02 1.0218018970265189e-01 2.1076738659701530e-01 5.2061011726436499e-02 9.6564307776862823e-03 1.9254848042208589e-01 4.7016483054951999e-02 4.2308251516272946e-03 1.7773762989547931e-01 5.0410285683756002e-02 1.0973128402843786e-03 1.6896346209193230e-01 5.1996060680450998e-02 8.6060016591343695e-04
3.4011119701295189e-01 5.5138465948165002e-02 3.7277827842305280e-03 3.4864735045197842e-01 7.1123350284437406e-02 9.1231604170292038e-02 3.2856045053576410e-01 5.2061011726436499e-02 9.0919975283624121e-03 3.0078820453376071e-01 4.7016483054951999e-02 4.2669438679329378e-03 2.9658024355077450e-01 5.0410285683756002e-02 1.1389657202490978e-03 2.8132128935801681e-01 5.1996060680450998e-02 9.2595351510973056e-04
4.4264033500488731e-01 5.5138465948165002e-02 1.9838043708326624e-03 4.5353248544403268e-01 7.1123350284437406e-02 4.2926872447342036e-02 4.3503062780767432e-01 5.2061011726436499e-02 5.2635735280432252e-03 4.0606179557839028e-01 4.7016483054951999e-02 3.0396301506568349e-03 4.1449276102379340e-01 5.0410285683756002e-02 7.4479587409189362e-04 3.9804132528923558e-01 5.1996060680450998e-02 6.6999260749253892e-04
5.0000000000000000e-01 5.5138465948165002e-02 0.0000000000000000e+00 5.0000000000000000e-01 7.1123350284437406e-02 0.0000000000000000e+00 5.0000000000000000e-01 5.2061011726436499e-02 0.0000000000000000e+00 5.0000000000000000e-01 4.7016483054951999e-02 0.0000000000000000e+00 5.0000000000000000e-01 5.0410285683756002e-02 0.0000000000000000e+00 5.0000000000000000e-01 5.1996060680450998e-02 0.0000000000000000e+00
5.8538420004443248e-01 5.5138465948165002e-02 0.0000000000000000e+00 5.6227180293082291e-01 7.1123350284437406e-02 0.0000000000000000e+00 6.1095296743991989e-01 5.2061011726436499e-02 0.0000000000000000e+00 5.4275818312594348e-01 4.7016483054951999e-02 0.0000000000000000e+00 6.2689674048240784e-01 5.0410285683756002e-02 0.0000000000000000e+00 7.6197346730773119e-01 5.1996060680450998e-02 0.0000000000000000e+00
7.0118398484971656e-01 5.5138465948165002e-02 0.0000000000000000e+00 7.1652707046314756e-01 7.1123350284437406e-02 0.0000000000000000e+00 7.6471107612947975e-01 5.2061011726436499e-02 0.0000000000000000e+00 6.0510249298520713e-01 4.7016483054951999e-02 0.0000000000000000e+00 7.6465668799158060e-01 5.0410285683756002e-02 0.0000000000000000e+00 8.4981102376899587e-01 5.1996060680450998e-02 0.0000000000000000e+00
8.2768170435060573e-01 5.5138465948165002e-02 0.0000000000000000e+00 8.4661749876649339e-01 7.1123350284437406e-02 0.0000000000000000e+00 8.6987456956616749e-01 5.2061011726436499e-02 0.0000000000000000e+00 8.6683116166581509e-01 4.7016483054951999e-02 0.0000000000000000e+00 8.6833216935679958e-01 5.0410285683756002e-02 0.0000000000000000e+00 9.1198077071784045e-01 5.1996060680450998e-02 0.0000000000000000e+00
9.2730550873065920e-01 5.5138465948165002e-02 0.0000000000000000e+00 9.3558324687509320e-01 7.1123350284437406e-02 0.0000000000000000e+00 9.4408345049653020e-01 5.2061011726436499e-02 0.0000000000000000e+00 9.4438640732740120e-01 4.7016483054951999e-02 0.0000000000000000e+00 9.4325419481872941e-01 5.0410285683756002e-02 0.0000000000000000e+00 9.6049279507436158e-01 5.1996060680450998e-02 0.0000000000000000e+00
1.0000000000000000e+00 5.5138465948165002e-02 0.0000000000000000e+00 1.0000000000000000e+00 7.1123350284437406e-02 0.0000000000000000e+00 1.0000000000000000e+00 5.2061011726436499e-02 0.0000000000000000e+00 1.0000000000000002e+00 4.7016483054951999e-02 0.0000000000000000e+00 1.0000000000000000e+00 5.0410285683756002e-02 0.0000000000000000e+00 9.9999999999999978e-01 5.1996060680450998e-02 0.0000000000000000e+00
0.0000000000000000e+00 1.3211572754118359e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.6876518091254120e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.2082497333035280e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.0756765061187440e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.1918471166820831e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.2336244686976849e-01 0.0000000000000000e+00
9.8237812251282003e-02 1.3211572754118359e-01 5.5897180981726797e-03 9.5836671528058803e-02 1.6876518091254120e-01 1.1991806621354907e-01 9.8123823381653805e-02 1.2082497333035280e-01 1.2852946189744908e-02 8.9985364653714803e-02 1.0756765061187440e-01 5.4957353827043386e-03 7.7794508783379596e-02 1.1918471166820831e-01 1.3341868794063592e-03 7.4319783484031704e-02 1.2336244686976849e-01 1.0225010319934611e-03
2.1636323957086720e-01 1.3211572754118359e-01 8.3180468068506964e-03 2.1850537426954630e-01 1.6876518091254120e-01 1.8028967735130003e-01 2.1076738659701530e-01 1.2082497333035280e-01 1.8787386652988982e-02 1.9254848042208589e-01 1.0756765061187440e-01 8.2870465150089619e-03 1.7773762989547931e-01 1.1918471166820831e-01 2.2132924629735527e-03 1.6896346209193230e-01 1.2336244686976849e-01 1.7238386033631857e-03
3.4011119701295189e-01 1.3211572754118359e-01 7.3617571650810504e-03 3.4864735045197842e-01 1.6876518091254120e-01 1.5805747725116470e-01 3.2856045053576410e-01 1.2082497333035280e-01 1.7522516216807053e-02 3.0078820453376071e-01 1.0756765061187440e-01 8.3643776443993439e-03 2.9658024355077450e-01 1.1918471166820831e-01 2.3035379969685863e-03 2.8132128935801681e-01 1.2336244686976849e-01 1.8710033716867525e-03
4.4264033500488731e-01 1.3211572754118359e-01 3.5844839194461493e-03 4.5353248544403268e-01 1.6876518091254120e-01 6.7862167876421312e-02 4.3503062780767432e-01 1.2082497333035280e-01 9.4300624401083017e-03 4.0606179557839028e-01 1.0756765061187440e-01 5.6519079334900581e-03 4.1449276102379340e-01 1.1918471166820831e-01 1.4103406864171373e-03 3.9804132528923558e-01 1.2336244686976849e-01 1.2796779899270029e-03
5.0000000000000000e-01 1.3211572754118359e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.6876518091254120e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.2082497333035280e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.0756765061187440e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.1918471166820831e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.2336244686976849e-01 0.0000000000000000e+00
5.8538420004443248e-01 1.3211572754118359e-01 0.0000000000000000e+00 5.6227180293082291e-01 1.6876518091254120e-01 0.0000000000000000e+00 6.1095296743991989e-01 1.2082497333035280e-01 0.0000000000000000e+00 5.4275818312594348e-01 1.0756765061187440e-01 0.0000000000000000e+00 6.2689674048240784e-01 1.1918471166820831e-01 0.0000000000000000e+00 7.6197346730773119e-01 1.2336244686976849e-01 0.0000000000000000e+00
7.0118398484971656e-01 1.3211572754118359e-01 0.0000000000000000e+00 7.1652707046314756e-01 1.6876518091254120e-01 0.0000000000000000e+00 7.6471107612947975e-01 1.2082497333035280e-01 0.0000000000000000e+00 6.0510249298520713e-01 1.0756765061187440e-01 0.0000000000000000e+00 7.6465668799158060e-01 1.1918471166820831e-01 0.0000000000000000e+00 8.4981102376899587e-01 1.2336244686976849e-01 0.0000000000000000e+00
8.2768170435060573e-01 1.3211572754118359e-01 0.0000000000000000e+00 8.4661749876649339e-01 1.6876518091254120e-01 0.0000000000000000e+00 8.6987456956616749e-01 1.2082497333035280e-01 0.0000000000000000e+00 8.6683116166581509e-01 1.0756765061187440e-01 0.0000000000000000e+00 8.6833216935679958e-01 1.1918471166820831e-01 0.0000000000000000e+00 9.1198077071784045e-01 1.2336244686976849e-01 0.0000000000000000e+00
9.2730550873065920e-01 1.3211572754118359e-01 0.0000000000000000e+00 9.3558324687509320e-01 1.6876518091254120e-01 0.0000000000000000e+00 9.4408345049653020e-01 1.2082497333035280e-01 0.0000000000000000e+00 9.4438640732740120e-01 1.0756765061187440e-01 0.0000000000000000e+00 9.4325419481872941e-01 1.1918471166820831e-01 0.0000000000000000e+00 9.6049279507436158e-01 1.2336244686976849e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.3211572754118359e-01 0.0000000000000000e+00 1.0000000000000000e+00 1.6876518091254120e-01 0.0000000000000000e+00 1.0000000000000000e+00 1.2082497333035280e-01 0.0000000000000000e+00 1.0000000000000002e+00 1.0756765061187440e-01 0.0000000000000000e+00 1.0000000000000000e+00 1.1918471166820831e-01 0.0000000000000000e+00 9.9999999999999978e-01 1.2336244686976849e-01 0.0000000000000000e+00
0.0000000000000000e+00 3.9320793944567051e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.9494134222458579e-01 0.0000000000000000e+00 0.0000000000000000e+00 2.2111641658288270e-01 0.0000000000000000e+00 0.0000000000000000e+00 1.9279304780468970e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.8213678741993740e-01 0.0000000000000000e+00 0.0000000000000000e+00 3.8512539647619243e-01 0.0000000000000000e+00
9.8237812251282003e-02 3.9320793944567051e-01 1.0624187008099762e-02 9.5836671528058803e-02 2.9494134222458579e-01 1.3364019040828812e-01 9.8123823381653805e-02 2.2111641658288270e-01 1.7876512965699917e-02 8.9985364653714803e-02 1.9279304780468970e-01 7.7511642115536900e-03 7.7794508783379596e-02 3.8213678741993740e-01 2.8033509242005416e-03 7.4319783484031704e-02 3.8512539647619243e-01 2.0898324733607831e-03
2.1636323957086720e-01 3.9320793944567051e-01 1.7235723978011552e-02 2.1850537426954630e-01 2.9494134222458579e-01 2.0438486632347011e-01 2.1076738659701530e-01 2.2111641658288270e-01 2.7104772547394594e-02 1.9254848042208589e-01 1.9279304780468970e-01 1.2141627126188034e-02 1.7773762989547931e-01 3.8213678741993740e-01 5.0516360048471088e-03 1.6896346209193230e-01 3.8512539647619243e-01 3.7943646664637533e-03
3.4011119701295189e-01 3.9320793944567051e-01 1.5971990521424020e-02 3.4864735045197842e-01 2.9494134222458579e-01 1.7879410119297193e-01 3.2856045053576410e-01 2.2111641658288270e-01 2.5042111827873730e-02 3.0078820453376071e-01 1.9279304780468970e-01 1.2257310554196460e-02 2.9658024355077450e-01 3.8213678741993740e-01 5.4745403982988357e-03 2.8132128935801681e-01 3.8512539647619243e-01 4.2569001513883568e-03
4.4264033500488731e-01 3.9320793944567051e-01 7.5237117441414713e-03 4.5353248544403268e-01 2.9494134222458579e-01 7.5388054459801013e-02 4.3503062780767432e-01 2.2111641658288270e-01 1.2748505122551551e-02 4.0606179557839028e-01 1.9279304780468970e-01 7.9513060523595143e-03 4.1449276102379340e-01 3.8213678741993740e-01 3.2268113425303895e-03 3.9804132528923558e-01 3.8512539647619243e-01 2.8091791751724154e-03
5.0000000000000000e-01 3.9320793944567051e-01 0.0000000000000000e+00 5.0000000000000000e-01 2.9494134222458579e-01 0.0000000000000000e+00 5.0000000000000000e-01 2.2111641658288270e-01 0.0000000000000000e+00 5.0000000000000000e-01 1.9279304780468970e-01 0.0000000000000000e+00 5.0000000000000000e-01 3.8213678741993740e-01 0.0000000000000000e+00 5.0000000000000000e-01 3.8512539647619243e-01 0.0000000000000000e+00
5.8538420004443248e-01 3.9320793944567051e-01 0.0000000000000000e+00 5.6227180293082291e-01 2.9494134222458579e-01 0.0000000000000000e+00 6.1095296743991989e-01 2.2111641658288270e-01 0.0000000000000000e+00 5.4275818312594348e-01 1.9279304780468970e-01 0.0000000000000000e+00 6.2689674048240784e-01 3.8213678741993740e-01 0.0000000000000000e+00 7.6197346730773119e-01 3.8512539647619243e-01 0.0000000000000000e+00
7.0118398484971656e-01 3.9320793944567051e-01 0.0000000000000000e+00 7.1652707046314756e-01 2.9494134222458579e-01 0.0000000000000000e+00 7.6471107612947975e-01 2.2111641658288270e-01 0.0000000000000000e+00 6.0510249298520713e-01 1.9279304780468970e-01 0.0000000000000000e+00 7.6465668799158060e-01 3.8213678741993740e-01 0.0000000000000000e+00 8.4981102376899587e-01 3.8512539647619243e-01 0.0000000000000000e+00
8.2768170435060573e-01 3.9320793944567051e-01 0.0000000000000000e+00 8.4661749876649339e-01 2.9494134222458579e-01 0.0000000000000000e+00 8.6987456956616749e-01 2.2111641658288270e-01 0.0000000000000000e+00 8.6683116166581509e-01 1.9279304780468970e-01 0.0000000000000000e+00 8.6833216935679958e-01 3.8213678741993740e-01 0.0000000000000000e+00 9.1198077071784045e-01 3.8512539647619243e-01 0.0000000000000000e+00
9.2730550873065920e-01 3.9320793944567051e-01 0.0000000000000000e+00 9.3558324687509320e-01 2.9494134222458579e-01 0.0000000000000000e+00 9.4408345049653020e-01 2.2111641658288270e-01 0.0000000000000000e+00 9.4438640732740120e-01 1.9279304780468970e-01 0.0000000000000000e+00 9.4325419481872941e-01 3.8213678741993740e-01 0.0000000000000000e+00 9.6049279507436158e-01 3.8512539647619243e-01 0.0000000000000000e+00
1.0000000000000000e+00 3.9320793944567051e-01 0.0000000000000000e+00 1.0000000000000000e+00 2.9494134222458579e-01 0.0000000000000000e+00 1.0000000000000000e+00 2.2111641658288270e-01 0.0000000000000000e+00 1.0000000000000002e+00 1.9279304780468970e-01 0.0000000000000000e+00 1.0000000000000000e+00 3.8213678741993740e-01 0.0000000000000000e+00 9.9999999999999978e-01 3.8512539647619243e-01 0.0000000000000000e+00
0.0000000000000000e+00 4.6180822977829927e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.1330382734882237e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.3656915224061571e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.4519423570387140e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.5407173169161419e-01 0.0000000000000000e+00 0.0000000000000000e+00 4.5343235985164032e-01 0.0000000000000000e+00
9.8237812251282003e-02 4.6180822977829927e-01 1.2066048455222488e-02 9.5836671528058803e-02 4.1330382734882237e-01 1.0415914992168017e-01 9.8123823381653805e-02 4.3656915224061571e-01 2.2175493267322956e-02 8.9985364653714803e-02 4.4519423570387140e-01 1.1506766376866562e-02 7.7794508783379596e-02 4.5407173169161419e-01 3.3489182672901321e-03 7.4319783484031704e-02 4.5343235985164032e-01 2.4799687772657829e-03
2.1636323957086720e-01 4.6180822977829927e-01 1.9896651187475189e-02 2.1850537426954630e-01 4.1330382734882237e-01 1.5739597521901602e-01 2.1076738659701530e-01 4.3656915224061571e-01 3.5230347095105995e-02 1.9254848042208589e-01 4.4519423570387140e-01 1.8683718118308767e-02 1.7773762989547931e-01 4.5407173169161419e-01 6.0606809332719377e-03 1.6896346209193230e-01 4.5343235985164032e-01 4.5047344638045467e-03
3.4011119701295189e-01 4.6180822977829927e-01 1.9717988527507297e-02 3.4864735045197842e-01 4.1330382734882237e-01 1.4346498387192000e-01 3.2856045053576410e-01 4.3656915224061571e-01 3.4565020719923477e-02 3.0078820453376071e-01 4.4519423570387140e-01 1.9183034965329554e-02 2.9658024355077450e-01 4.5407173169161419e-01 6.7670597144477386e-03 2.8132128935801681e-01 4.5343235985164032e-01 5.1315319035262772e-03
4.4264033500488731e-01 4.6180822977829927e-01 1.0544570189847060e-02 4.5353248544403268e-01 4.1330382734882237e-01 6.3149568009999948e-02 4.3503062780767432e-01 4.3656915224061571e-01 1.8344189403216561e-02 4.0606179557839028e-01 4.4519423570387140e-01 1.2363219153226102e-02 4.1449276102379340e-01 4.5407173169161419e-01 4.2972560958627632e-03 3.9804132528923558e-01 4.5343235985164032e-01 3.5435749636634770e-03
5.0000000000000000e-01 4.6180822977829927e-01 0.0000000000000000e+00 5.0000000000000000e-01 4.1330382734882237e-01 0.0000000000000000e+00 5.0000000000000000e-01 4.3656915224061571e-01 0.0000000000000000e+00 5.0000000000000000e-01 4.4519423570387140e-01 0.0000000000000000e+00 5.0000000000000000e-01 4.5407173169161419e-01 0.0000000000000000e+00 5.0000000000000000e-01 4.5343235985164032e-01 0.0000000000000000e+00
5.8538420004443248e-01 4.6180822977829927e-01 0.0000000000000000e+00 5.6227180293082291e-01 4.1330382734882237e-01 0.0000000000000000e+00 6.1095296743991989e-01 4.3656915224061571e-01 0.0000000000000000e+00 5.4275818312594348e-01 4.4519423570387140e-01 0.0000000000000000e+00 6.2689674048240784e-01 4.5407173169161419e-01 0.0000000000000000e+00 7.6197346730773119e-01 4.5343235985164032e-01 0.0000000000000000e+00
7.0118398484971656e-01 4.6180822977829927e-01 0.0000000000000000e+00 7.1652707046314756e-01 4.1330382734882237e-01 0.0000000000000000e+00 7.6471107612947975e-01 4.3656915224061571e-01 0.0000000000000000e+00 6.0510249298520713e-01 4.4519423570387140e-01 0.0000000000000000e+00 7.6465668799158060e-01 4.5407173169161419e-01 0.0000000000000000e+00 8.4981102376899587e-01 4.5343235985164032e-01 0.0000000000000000e+00
8.2768170435060573e-01 4.6180822977829927e-01 0.0000000000000000e+00 8.4661749876649339e-01 4.1330382734882237e-01 0.0000000000000000e+00 8.6987456956616749e-01 4.3656915224061571e-01 0.0000000000000000e+00 8.6683116166581509e-01 4.4519423570387140e-01 0.0000000000000000e+00 8.6833216935679958e-01 4.5407173169161419e-01 0.0000000000000000e+00 9.1198077071784045e-01 4.5343235985164032e-01 0.0000000000000000e+00
9.2730550873065920e-01 4.6180822977829927e-01 0.0000000000000000e+00 9.3558324687509320e-01 4.1330382734882237e-01 0.0000000000000000e+00 9.4408345049653020e-01 4.3656915224061571e-01 0.0000000000000000e+00 9.4438640732740120e-01 4.4519423570387140e-01 0.0000000000000000e+00 9.4325419481872941e-01 4.5407173169161419e-01 0.0000000000000000e+00 9.6049279507436158e-01 4.5343235985164032e-01 0.0000000000000000e+00
1.0000000000000000e+00 4.6180822977829927e-01 0.0000000000000000e+00 1.0000000000000000e+00 4.1330382734882237e-01 0.0000000000000000e+00 1.0000000000000000e+00 4.3656915224061571e-01 0.0000000000000000e+00 1.0000000000000002e+00 4.4519423570387140e-01 0.0000000000000000e+00 1.0000000000000000e+00 4.5407173169161419e-01 0.0000000000000000e+00 9.9999999999999978e-01 4.5343235985164032e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00
9.8237812251282003e-02 5.0000000000000000e-01 1.3080095490037198e-02 9.5836671528058803e-02 5.0000000000000000e-01 3.9987635485113013e-02 9.8123823381653805e-02 5.0000000000000000e-01 2.2340568284800858e-02 8.9985364653714803e-02 5.0000000000000000e-01 1.2532946530404558e-02 7.7794508783379596e-02 5.0000000000000000e-01 3.8554484700811242e-03 7.4319783484031704e-02 5.0000000000000000e-01 2.8752468390518312e-03
2.1636323957086720e-01 5.0000000000000000e-01 2.1619128853570063e-02 2.1850537426954630e-01 5.0000000000000000e-01 6.8578930749535347e-02 2.1076738659701530e-01 5.0000000000000000e-01 3.6182796841842085e-02 1.9254848042208589e-01 5.0000000000000000e-01 2.0191642870307214e-02 1.7773762989547931e-01 5.0000000000000000e-01 6.8808651413488457e-03 1.6896346209193230e-01 5.0000000000000000e-01 5.1291076405229142e-03
3.4011119701295189e-01 5.0000000000000000e-01 2.2202485969192137e-02 3.4864735045197842e-01 5.0000000000000000e-01 7.1850458494639322e-02 3.2856045053576410e-01 5.0000000000000000e-01 3.7356586645980586e-02 3.0078820453376071e-01 5.0000000000000000e-01 2.0877981834366482e-02 2.9658024355077450e-01 5.0000000000000000e-01 7.7681732243353218e-03 2.8132128935801681e-01 5.0000000000000000e-01 5.8580501627450623e-03
4.4264033500488731e-01 5.0000000000000000e-01 1.4392479472124155e-02 4.5353248544403268e-01 5.0000000000000000e-01 4.7836331471469914e-02 4.3503062780767432e-01 5.0000000000000000e-01 2.4724917519315472e-02 4.0606179557839028e-01 5.0000000000000000e-01 1.4211539317873936e-02 4.1449276102379340e-01 5.0000000000000000e-01 5.5868578121145221e-03 3.9804132528923558e-01 5.0000000000000000e-01 4.3866590655177859e-03
5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 0.0000000000000000e+00
5.8538420004443248e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.6227180293082291e-01 5.0000000000000000e-01 0.0000000000000000e+00 6.1095296743991989e-01 5.0000000000000000e-01 0.0000000000000000e+00 5.4275818312594348e-01 5.0000000000000000e-01 0.0000000000000000e+00 6.2689674048240784e-01 5.0000000000000000e-01 0.0000000000000000e+00 7.6197346730773119e-01 5.0000000000000000e-01 0.0000000000000000e+00
7.0118398484971656e-01 5.0000000000000000e-01 0.0000000000000000e+00 7.1652707046314756e-01 5.0000000000000000e-01 0.0000000000000000e+00 7.6471107612947975e-01 5.0000000000000000e-01 0.0000000000000000e+00 6.0510249298520713e-01 5.0000000000000000e-01 0.0000000000000000e+00 7.6465668799158060e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.4981102376899587e-01 5.0000000000000000e-01 0.0000000000000000e+00
8.2768170435060573e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.4661749876649339e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.6987456956616749e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.6683116166581509e-01 5.0000000000000000e-01 0.0000000000000000e+00 8.6833216935679958e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.1198077071784045e-01 5.0000000000000000e-01 0.0000000000000000e+00
9.2730550873065920e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.3558324687509320e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.4408345049653020e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.4438640732740120e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.4325419481872941e-01 5.0000000000000000e-01 0.0000000000000000e+00 9.6049279507436158e-01 5.0000000000000000e-01 0.0000000000000000e+00
1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 1.0000000000000002e+00 5.0000000000000000e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 0.0000000000000000e+00 9.9999999999999978e-01 5.0000000000000000e-01 0.0000000000000000e+00
0.0000000000000000e+00 5.8005451201140679e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.3781067481645584e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.7052745567215080e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.9620468566693274e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.9144986304701763e-01 0.0000000000000000e+00 0.0000000000000000e+00 5.9358212685015521e-01 0.0000000000000000e+00
9.8237812251282003e-02 5.8005451201140679e-01 1.7124554089825227e-02 9.5836671528058803e-02 5.3781067481645584e-01 3.6390917377196595e-02 9.8123823381653805e-02 5.7052745567215080e-01 2.2183461817029945e-02 8.9985364653714803e-02 5.9620468566693274e-01 1.4947672519897674e-02 7.7794508783379596e-02 5.9144986304701763e-01 1.0197988470649927e-02 7.4319783484031704e-02 5.9358212685015521e-01 9.1460478632508571e-03
2.1636323957086720e-01 5.8005451201140679e-01 2.8862065024970109e-02 2.1850537426954630e-01 5.3781067481645584e-01 6.3811835095247321e-02 2.1076738659701530e-01 5.7052745567215080e-01 3.6624686926986394e-02 1.9254848042208589e-01 5.9620468566693274e-01 2.3882569986710556e-02 1.7773762989547931e-01 5.9144986304701763e-01 1.7679940087456828e-02 1.6896346209193230e-01 5.9358212685015521e-01 1.5583774360200892e-02
3.4011119701295189e-01 5.8005451201140679e-01 3.3892271027598203e-02 3.4864735045197842e-01 5.3781067481645584e-01 6.8289738641775982e-02 3.2856045053576410e-01 5.7052745567215080e-01 4.0042452134018441e-02 3.0078820453376071e-01 5.9620468566693274e-01 2.5303932262274457e-02 2.9658024355077450e-01 5.9144986304701763e-01 2.1945627832924985e-02 2.8132128935801681e-01 5.9358212685015521e-01 1.8728733177572895e-02
4.4264033500488731e-01 5.8005451201140679e-01 3.4876236925877130e-02 4.5353248544403268e-01 5.3781067481645584e-01 4.8082856608998525e-02 4.3503062780767432e-01 5.7052745567215080e-01 3.3329257565276826e-02 4.0606179557839028e-01 5.9620468566693274e-01 1.9083755301789827e-02 4.1449276102379340e-01 5.9144986304701763e-01 2.3278753795154206e-02 3.9804132528923558e-01 5.9358212685015521e-01 1.8228210424420365e-02
5.0000000000000000e-01 5.8005451201140679e-01 3.9151119349005788e-02 5.0000000000000000e-01 5.3781067481645584e-01 3.7708441543780918e-02 5.0000000000000000e-01 5.7052745567215080e-01 2.9794879602340674e-02 5.0000000000000000e-01 5.9620468566693274e-01 7.8088243691720469e-03 5.0000000000000000e-01 5.9144986304701763e-01 2.4812148979010452e-02 5.0000000000000000e-01 5.9358212685015521e-01 1.5383076719466272e-02
5.8538420004443248e-01 5.8005451201140679e-01 8.9736643799528795e-02 5.6227180293082291e-01 5.3781067481645584e-01 2.4108188749027905e-02 6.1095296743991989e-01 5.7052745567215080e-01 2.4563647149235576e-02 5.4275818312594348e-01 5.9620468566693274e-01 6.4942122653684400e-03 6.2689674048240784e-01 5.9144986304701763e-01 2.7712327401039370e-02 7.6197346730773119e-01 5.9358212685015521e-01 1.0841448651990642e-02
7.0118398484971656e-01 5.8005451201140679e-01 1.1491781673381253e-01 7.1652707046314756e-01 5.3781067481645584e-01 2.1206540805137827e-02 7.6471107612947975e-01 5.7052745567215080e-01 2.1764845175205060e-02 6.0510249298520713e-01 5.9620468566693274e-01 5.3290913029080842e-03 7.6465668799158060e-01 5.9144986304701763e-01 2.5841138960093372e-02 8.4981102376899587e-01 5.9358212685015521e-01 8.6616037329369372e-03
8.2768170435060573e-01 5.8005451201140679e-01 1.0505708324905352e-01 8.4661749876649339e-01 5.3781067481645584e-01 1.7223965691020866e-02 8.6987456956616749e-01 5.7052745567215080e-01 1.6526706135260104e-02 8.6683116166581509e-01 5.9620468566693274e-01 2.6225162320142404e-03 8.6833216935679958e-01 5.9144986304701763e-01 1.9835340370672191e-02 9.1198077071784045e-01 5.9358212685015521e-01 6.1588927239802456e-03
9.2730550873065920e-01 5.8005451201140679e-01 6.4650262728317587e-02 9.3558324687509320e-01 5.3781067481645584e-01 1.0461168196573807e-02 9.4408345049653020e-01 5.7052745567215080e-01 9.3746547885537341e-03 9.4438640732740120e-01 5.9620468566693274e-01 1.3930453815722257e-03 9.4325419481872941e-01 5.9144986304701763e-01 1.1166133741584048e-02 9.6049279507436158e-01 5.9358212685015521e-01 3.2940433643500267e-03
1.0000000000000000e+00 5.8005451201140679e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.3781067481645584e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.7052745567215080e-01 0.0000000000000000e+00 1.0000000000000002e+00 5.9620468566693274e-01 0.0000000000000000e+00 1.0000000000000000e+00 5.9144986304701763e-01 0.0000000000000000e+00 9.9999999999999978e-01 5.9358212685015521e-01 0.0000000000000000e+00
0.0000000000000000e+00 6.8697947068838483e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.3622650300900485e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.7734965256237567e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.0690457824133457e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.9590088193989308e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.9789309367464236e-01 0.0000000000000000e+00
9.8237812251282003e-02 6.8697947068838483e-01 1.9079390913877715e-02 9.5836671528058803e-02 6.3622650300900485e-01 3.0009407721667221e-02 9.8123823381653805e-02 6.7734965256237567e-01 2.1219295546424072e-02 8.9985364653714803e-02 7.0690457824133457e-01 1.5229327952667926e-02 7.7794508783379596e-02 6.9590088193989308e-01 1.2926356417029355e-02 7.4319783484031704e-02 6.9789309367464236e-01 1.1671767521309618e-02
2.1636323957086720e-01 6.8697947068838483e-01 3.3224181365753898e-02 2.1850537426954630e-01 6.3622650300900485e-01 5.3983611894923227e-02 2.1076738659701530e-01 6.7734965256237567e-01 3.5675829706851243e-02 1.9254848042208589e-01 7.0690457824133457e-01 2.4461967135853909e-02 1.7773762989547931e-01 6.9590088193989308e-01 2.3236306531388608e-02 1.6896346209193230e-01 6.9789309367464236e-01 2.0623477693189431e-02
3.4011119701295189e-01 6.8697947068838483e-01 4.2631602954567478e-02 3.4864735045197842e-01 6.3622650300900485e-01 6.1998298348020661e-02 3.2856045053576410e-01 6.7734965256237567e-01 4.1946623490948728e-02 3.0078820453376071e-01 7.0690457824133457e-01 2.6368965121846718e-02 2.9658024355077450e-01 6.9590088193989308e-01 2.9935035162092373e-02 2.8132128935801681e-01 6.9789309367464236e-01 2.5408119117613103e-02
4.4264033500488731e-01 6.8697947068838483e-01 5.1020372442076023e-02 4.5353248544403268e-01 6.3622650300900485e-01 6.0866994008886705e-02 4.3503062780767432e-01 6.7734965256237567e-01 4.3458694370549014e-02 4.0606179557839028e-01 7.0690457824133457e-01 2.1274496437870466e-02 4.1449276102379340e-01 6.9590088193989308e-01 3.4165637610143039e-02 3.9804132528923558e-01 6.9789309367464236e-01 2.5921361353221262e-02
5.0000000000000000e-01 6.8697947068838483e-01 5.7447597625721256e-02 5.0000000000000000e-01 6.3622650300900485e-01 6.1447857923403626e-02 5.0000000000000000e-01 6.7734965256237567e-01 4.4313242855469732e-02 5.0000000000000000e-01 7.0690457824133457e-01 1.0824259013644609e-02 5.0000000000000000e-01 6.9590088193989308e-01 3.7481755879829284e-02 5.0000000000000000e-01 6.9789309367464236e-01 2.3527391550201740e-02
5.8538420004443248e-01 6.8697947068838483e-01 1.4347755678293750e-01 5.6227180293082291e-01 6.3622650300900485e-01 6.2554662082591417e-02 6.1095296743991989e-01 6.7734965256237567e-01 4.5387618295912840e-02 5.4275818312594348e-01 7.0690457824133457e-01 9.6914954004536993e-03 6.2689674048240784e-01 6.9590088193989308e-01 4.3204705357148071e-02 7.6197346730773119e-01 6.9789309367464236e-01 1.6921332123395815e-02
7.0118398484971656e-01 6.8697947068838483e-01 1.9080358860145513e-01 7.1652707046314756e-01 6.3622650300900485e-01 5.8661289944538161e-02 7.6471107612947975e-01 6.7734965256237567e-01 3.9818294688503036e-02 6.0510249298520713e-01 7.0690457824133457e-01 8.3017757633532096e-03 7.6465668799158060e-01 6.9590088193989308e-01 4.0022841969460377e-02 8.4981102376899587e-01 6.9789309367464236e-01 1.3077985076769175e-02
8.2768170435060573e-01 6.8697947068838483e-01 1.7230396238363388e-01 8.4661749876649339e-01 6.3622650300900485e-01 4.5623498078788904e-02 8.6987456956616749e-01 6.7734965256237567e-01 2.9153071613101118e-02 8.6683116166581509e-01 7.0690457824133457e-01 3.9534370060194546e-03 8.6833216935679958e-01 6.9590088193989308e-01 2.9806263919582979e-02 9.1198077071784045e-01 6.9789309367464236e-01 8.9795911760399659e-03
9.2730550873065920e-01 6.8697947068838483e-01 9.9342340202231386e-02 9.3558324687509320e-01 6.3622650300900485e-01 2.5083557061529430e-02 9.4408345049653020e-01 6.7734965256237567e-01 1.5416885317259769e-02 9.4438640732740120e-01 7.0690457824133457e-01 1.9759503713898448e-03 9.4325419481872941e-01 6.9590088193989308e-01 1.5845486347002502e-02 9.6049279507436158e-01 6.9789309367464236e-01 4.5790300160052835e-03
1.0000000000000000e+00 6.8697947068838483e-01 0.0000000000000000e+00 1.0000000000000000e+00 6.3622650300900485e-01 0.0000000000000000e+00 1.0000000000000000e+00 6.7734965256237567e-01 0.0000000000000000e+00 1.0000000000000002e+00 7.0690457824133457e-01 0.0000000000000000e+00 1.0000000000000000e+00 6.9590088193989308e-01 0.0000000000000000e+00 9.9999999999999978e-01 6.9789309367464236e-01 0.0000000000000000e+00
0.0000000000000000e+00 8.0558097598053413e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.6534719017833985e-01 0.0000000000000000e+00 0.0000000000000000e+00 7.9331289463479082e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.1785410316594631e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.0469793336283835e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.0575106968859977e-01 0.0000000000000000e+00
9.8237812251282003e-02 8.0558097598053413e-01 1.7065323761842138e-02 9.5836671528058803e-02 7.6534719017833985e-01 2.3209964261825328e-02 9.8123823381653805e-02 7.9331289463479082e-01 1.8049854501272056e-02 8.9985364653714803e-02 8.1785410316594631e-01 1.3131039173292985e-02 7.7794508783379596e-02 8.0469793336283835e-01 1.2363369054545752e-02 7.4319783484031704e-02 8.0575106968859977e-01 1.1221097634635628e-02
2.1636323957086720e-01 8.0558097598053413e-01 2.9658950365908557e-02 2.1850537426954630e-01 7.6534719017833985e-01 4.1827914503601626e-02 2.1076738659701530e-01 7.9331289463479082e-01 3.0225032744329108e-02 1.9254848042208589e-01 8.1785410316594631e-01 2.0763104081811465e-02 1.7773762989547931e-01 8.0469793336283835e-01 2.2132990066129718e-02 1.6896346209193230e-01 8.0575106968859977e-01 1.9736620664594567e-02
3.4011119701295189e-01 8.0558097598053413e-01 3.9106860042080693e-02 3.4864735045197842e-01 7.6534719017833985e-01 5.2058177837317567e-02 3.2856045053576410e-01 7.9331289463479082e-01 3.6836208534874938e-02 3.0078820453376071e-01 8.1785410316594631e-01 2.2476634942872876e-02 2.9658024355077450e-01 8.0469793336283835e-01 2.8674140115436137e-02 2.8132128935801681e-01 8.0575106968859977e-01 2.4364064906608651e-02
4.4264033500488731e-01 8.0558097598053413e-01 4.8110790457989230e-02 4.5353248544403268e-01 7.6534719017833985e-01 5.7630818233808959e-02 4.3503062780767432e-01 7.9331289463479082e-01 4.0433173917252208e-02 4.0606179557839028e-01 8.1785410316594631e-01 1.8598431631755639e-02 4.1449276102379340e-01 8.0469793336283835e-01 3.3178435651058810e-02 3.9804132528923558e-01 8.0575106968859977e-01 2.5124956315418161e-02
5.0000000000000000e-01 8.0558097598053413e-01 5.5021685467063201e-02 5.0000000000000000e-01 7.6534719017833985e-01 6.0331843859699162e-02 5.0000000000000000e-01 7.9331289463479082e-01 4.2660202348580568e-02 5.0000000000000000e-01 8.1785410316594631e-01 9.9514476244325061e-03 5.0000000000000000e-01 8.0469793336283835e-01 3.6770446097271474e-02 5.0000000000000000e-01 8.0575106968859977e-01 2.3098308948067470e-02
5.8538420004443248e-01 8.0558097598053413e-01 1.4371436766679516e-01 5.6227180293082291e-01 7.6534719017833985e-01 6.9674421151978125e-02 6.1095296743991989e-01 7.9331289463479082e-01 4.6689206611550030e-02 5.4275818312594348e-01 8.1785410316594631e-01 8.9557007168693335e-03 6.2689674048240784e-01 8.0469793336283835e-01 4.2982074508316419e-02 7.6197346730773119e-01 8.0575106968859977e-01 1.6829021218624868e-02
7.0118398484971656e-01 8.0558097598053413e-01 1.9308975991207292e-01 7.1652707046314756e-01 7.6534719017833985e-01 7.2504144787371980e-02 7.6471107612947975e-01 7.9331289463479082e-01 4.1990612018639489e-02 6.0510249298520713e-01 8.1785410316594631e-01 7.7863089332452316e-03 7.6465668799158060e-01 8.0469793336283835e-01 3.9973609385853870e-02 8.4981102376899587e-01 8.0575106968859977e-01 1.3013995461691944e-02
8.2768170435060573e-01 8.0558097598053413e-01 1.7449401162873418e-01 8.4661749876649339e-01 7.6534719017833985e-01 5.5742329530920495e-02 8.6987456956616749e-01 7.9331289463479082e-01 3.0612243521500822e-02 8.6683116166581509e-01 8.1785410316594631e-01 3.8046660327913690e-03 8.6833216935679958e-01 8.0469793336283835e-01 2.9774474424681674e-02 9.1198077071784045e-01 8.0575106968859977e-01 8.9359703959238368e-03
9.2730550873065920e-01 8.0558097598053413e-01 1.0043954642798743e-01 9.3558324687509320e-01 7.6534719017833985e-01 2.9816507839671137e-02 9.4408345049653020e-01 7.9331289463479082e-01 1.6087814784760228e-02 9.4438640732740120e-01 8.1785410316594631e-01 1.9087829613711829e-03 9.4325419481872941e-01 8.0469793336283835e-01 1.5831308441909595e-02 9.6049279507436158e-01 8.0575106968859977e-01 4.5586148551481041e-03
1.0000000000000000e+00 8.0558097598053413e-01 0.0000000000000000e+00 1.0000000000000000e+00 7.6534719017833985e-01 0.0000000000000000e+00 1.0000000000000000e+00 7.9331289463479082e-01 0.0000000000000000e+00 1.0000000000000002e+00 8.1785410316594631e-01 0.0000000000000000e+00 1.0000000000000000e+00 8.0469793336283835e-01 0.0000000000000000e+00 9.9999999999999978e-01 8.0575106968859977e-01 0.0000000000000000e+00
0.0000000000000000e+00 9.1386219859675000e-01 0.0000000000000000e+00 0.0000000000000000e+00 8.9309252044982057e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.0390113961133556e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.1769377566467636e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.0855734432870061e-01 0.0000000000000000e+00 0.0000000000000000e+00 9.0875325431352239e-01 0.0000000000000000e+00
9.8237812251282003e-02 9.1386219859675000e-01 1.0489630459263250e-02 9.5836671528058803e-02 8.9309252044982057e-01 1.3925200494584421e-02 9.8123823381653805e-02 9.0390113961133556e-01 1.1403679401369772e-02 8.9985364653714803e-02 9.1769377566467636e-01 8.2559541407952013e-03 7.7794508783379596e-02 9.0855734432870061e-01 8.3397377209039874e-03 7.4319783484031704e-02 9.0875325431352239e-01 7.6788693256952586e-03
2.1636323957086720e-01 9.1386219859675000e-01 1.7214573105445261e-02 2.1850537426954630e-01 8.9309252044982057e-01 2.3921605814887205e-02 2.1076738659701530e-01 9.0390113961133556e-01 1.8145147849730259e-02 1.9254848042208589e-01 9.1769377566467636e-01 1.2337751189979722e-02 1.7773762989547931e-01 9.0855734432870061e-01 1.4086267142438260e-02 1.6896346209193230e-01 9.0875325431352239e-01 1.2749436046751618e-02
3.4011119701295189e-01 9.1386219859675000e-01 2.2334105058524290e-02 3.4864735045197842e-01 8.9309252044982057e-01 3.0044959168179699e-02 3.2856045053576410e-01 9.0390113961133556e-01 2.1962862770698151e-02 3.0078820453376071e-01 9.1769377566467636e-01 1.3253341830531279e-02 2.9658024355077450e-01 9.0855734432870061e-01 1.7838661218703211e-02 2.8132128935801681e-01 9.0875325431352239e-01 1.5414932478057388e-02
4.4264033500488731e-01 9.1386219859675000e-01 2.7638625338119418e-02 4.5353248544403268e-01 8.9309252044982057e-01 3.4318135616500198e-02 4.3503062780767432e-01 9.0390113961133556e-01 2.4418676792648634e-02 4.0606179557839028e-01 9.1769377566467636e-01 1.1233346558928374e-02 4.1449276102379340e-01 9.0855734432870061e-01 2.0522024184912883e-02 3.9804132528923558e-01 9.0875325431352239e-01 1.5879738237627374e-02
5.0000000000000000e-01 9.1386219859675000e-01 3.2420795180940522e-02 5.0000000000000000e-01 8.9309252044982057e-01 3.6897855025328899e-02 5.0000000000000000e-01 9.0390113961133556e-01 2.6302698050772719e-02 5.0000000000000000e-01 9.1769377566467636e-01 5.8504742320348224e-03 5.0000000000000000e-01 9.0855734432870061e-01 2.3063837992551073e-02 5.0000000000000000e-01 9.0875325431352239e-01 1.4460043199962105e-02
5.8538420004443248e-01 9.1386219859675000e-01 9.2556878856950076e-02 5.6227180293082291e-01 8.9309252044982057e-01 4.5573582728954391e-02 6.1095296743991989e-01 9.0390113961133556e-01 2.9960904503321961e-02 5.4275818312594348e-01 9.1769377566467636e-01 5.1950748595312214e-03 6.2689674048240784e-01 9.0855734432870061e-01 2.7540506901693011e-02 7.6197346730773119e-01 9.0875325431352239e-01 1.0722819589505907e-02
7.0118398484971656e-01 9.1386219859675000e-01 1.2109468830258456e-01 7.1652707046314756e-01 8.9309252044982057e-01 4.9608606007356761e-02 7.6471107612947975e-01 9.0390113961133556e-01 2.7516483657140090e-02 6.0510249298520713e-01 9.1769377566467636e-01 4.5164039891884382e-03 7.6465668799158060e-01 9.0855734432870061e-01 2.5813961350306086e-02 8.4981102376899587e-01 9.0875325431352239e-01 8.5224631446425576e-03
8.2768170435060573e-01 9.1386219859675000e-01 1.1086448744699995e-01 8.4661749876649339e-01 8.9309252044982057e-01 3.9360337663823179e-02 8.6987456956616749e-01 9.0390113961133556e-01 2.0739000873897722e-02 8.6683116166581509e-01 9.1769377566467636e-01 2.3591982392020096e-03 8.6833216935679958e-01 9.0855734432870061e-01 1.9829008918258159e-02 9.1198077071784045e-01 9.0875325431352239e-01 6.0600065268328939e-03
9.2730550873065920e-01 9.1386219859675000e-01 6.7907959552190450e-02 9.3558324687509320e-01 8.9309252044982057e-01 2.2245508457323329e-02 9.4408345049653020e-01 9.0390113961133556e-01 1.1527029809091899e-02 9.4438640732740120e-01 9.1769377566467636e-01 1.2603040252773157e-03 9.4325419481872941e-01 9.0855734432870061e-01 1.1163780544243378e-02 9.6049279507436158e-01 9.0875325431352239e-01 3.2444835482982378e-03
1.0000000000000000e+00 9.1386219859675000e-01 0.0000000000000000e+00 1.0000000000000000e+00 8.9309252044982057e-01 0.0000000000000000e+00 1.0000000000000000e+00 9.0390113961133556e-01 0.0000000000000000e+00 1.0000000000000002e+00 9.1769377566467636e-01 0.0000000000000000e+00 1.0000000000000000e+00 9.0855734432870061e-01 0.0000000000000000e+00 9.9999999999999978e-01 9.0875325431352239e-01 0.0000000000000000e+00
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000002e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 9.9999999999999978e-01 0.0000000000000000e+00
9.8237812251282003e-02 1.0000000000000000e+00 0.0000000000000000e+00 9.5836671528058803e-02 1.0000000000000000e+00 0.0000000000000000e+00 9.8123823381653805e-02 1.0000000000000002e+00 0.0000000000000000e+00 8.9985364653714803e-02 1.0000000000000000e+00 0.0000000000000000e+00 7.7794508783379596e-02 1.0000000000000000e+00 0.0000000000000000e+00 7.4319783484031704e-02 9.9999999999999978e-01 0.0000000000000000e+00
2.1636323957086720e-01 1.0000000000000000e+00 0.0000000000000000e+00 2.1850537426954630e-01 1.0000000000000000e+00 0.0000000000000000e+00 2.1076738659701530e-01 1.0000000000000002e+00 0.0000000000000000e+00 1.9254848042208589e-01 1.0000000000000000e+00 0.0000000000000000e+00 1.7773762989547931e-01 1.0000000000000000e+00 0.0000000000000000e+00 1.6896346209193230e-01 9.9999999999999978e-01 0.0000000000000000e+00
3.4011119701295189e-01 1.0000000000000000e+00 0.0000000000000000e+00 3.4864735045197842e-01 1.0000000000000000e+00 0.0000000000000000e+00 3.2856045053576410e-01 1.0000000000000002e+00 0.0000000000000000e+00 3.0078820453376071e-01 1.0000000000000000e+00 0.0000000000000000e+00 2.9658024355077450e-01 1.0000000000000000e+00 0.0000000000000000e+00 2.8132128935801681e-01 9.9999999999999978e-01 0.0000000000000000e+00
4.4264033500488731e-01 1.0000000000000000e+00 0.0000000000000000e+00 4.5353248544403268e-01 1.0000000000000000e+00 0.0000000000000000e+00 4.3503062780767432e-01 1.0000000000000002e+00 0.0000000000000000e+00 4.0606179557839028e-01 1.0000000000000000e+00 0.0000000000000000e+00 4.1449276102379340e-01 1.0000000000000000e+00 0.0000000000000000e+00 3.9804132528923558e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000002e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.0000000000000000e-01 9.9999999999999978e-01 0.0000000000000000e+00
5.8538420004443248e-01 1.0000000000000000e+00 0.0000000000000000e+00 5.6227180293082291e-01 1.0000000000000000e+00 0.0000000000000000e+00 6.1095296743991989e-01 1.0000000000000002e+00 0.0000000000000000e+00 5.4275818312594348e-01 1.0000000000000000e+00 0.0000000000000000e+00 6.2689674048240784e-01 1.0000000000000000e+00 0.0000000000000000e+00 7.6197346730773119e-01 9.9999999999999978e-01 0.0000000000000000e+00
7.0118398484971656e-01 1.0000000000000000e+00 0.0000000000000000e+00 7.1652707046314756e-01 1.0000000000000000e+00 0.0000000000000000e+00 7.6471107612947975e-01 1.0000000000000002e+00 0.0000000000000000e+00 6.0510249298520713e-01 1.0000000000000000e+00 0.0000000000000000e+00 7.6465668799158060e-01 1.0000000000000000e+00 0.0000000000000000e+00 8.4981102376899587e-01 9.9999999999999978e-01 0.0000000000000000e+00
8.2768170435060573e-01 1.0000000000000000e+00 0.0000000000000000e+00 8.4661749876649339e-01 1.0000000000000000e+00 0.0000000000000000e+00 8.6987456956616749e-01 1.0000000000000002e+00 0.0000000000000000e+00 8.6683116166581509e-01 1.0000000000000000e+00 0.0000000000000000e+00 8.6833216935679958e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.1198077071784045e-01 9.9999999999999978e-01 0.0000000000000000e+00
9.2730550873065920e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.3558324687509320e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.4408345049653020e-01 1.0000000000000002e+00 0.0000000000000000e+00 9.4438640732740120e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.4325419481872941e-01 1.0000000000000000e+00 0.0000000000000000e+00 9.6049279507436158e-01 9.9999999999999978e-01 0.0000000000000000e+00
1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000002e+00 0.0000000000000000e+00 1.0000000000000002e+00 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 9.9999999999999978e-01 9.9999999999999978e-01 0.0000000000000000e+00


==> data/example_I_1a/error_history.csv <==
N_elements error_H1_uniform error_H1_adaptive error_H1_uniform_relative error_H1_adaptive_relative
2 4.1421281991198017e-01 3.3582505983829547e-01 3.7424455627514369e-01 3.0342059555752887e-01
4 3.6098547430250927e-01 2.1554658894289330e-01 3.2615322886631759e-01 1.9474804655417374e-01
8 3.1437117128868386e-01 1.2671193806722328e-01 2.8403683770490629e-01 1.1448523743617697e-01
16 2.7370923061209096e-01 6.9723573908080053e-02 2.4729845295614009e-01 6.2995800044748695e-02
32 2.3828728138954164e-01 3.6755319116437077e-02 2.1529444189725827e-01 3.3208721295505353e-02
64 2.0744387238813919e-01 1.8898345903698453e-02 1.8742717811195220e-01 1.7074804875828634e-02
128 1.8059116842169867e-01 9.5860372237257952e-03 1.6316554786389800e-01 8.6610603891801707e-03
256 1.5721396982672878e-01 4.8286822137532511e-03 1.4204406418555715e-01 4.3627525407440859e-03


==> data/example_I_1a/exact.csv <==
x u_exact
0.0000000000000000e+00 0.0000000000000000e+00
1.0010010010010010e-03 7.9488473753964502e-03
2.0020020020020020e-03 1.2912940657871479e-02
3.0030030030030030e-03 1.7150983793099591e-02
4.0040040040040040e-03 2.0977133986723948e-02
5.0050050050050050e-03 2.4523540001063410e-02
6.0060060060060060e-03 2.7861855371624202e-02
7.0070070070070069e-03 3.1036503322191857e-02
8.0080080080080079e-03 3.4077454698804716e-02
9.0090090090090089e-03 3.7006150851713111e-02
1.0010010010010010e-02 3.9838608266003502e-02
1.1011011011011011e-02 4.2587195155504076e-02
1.2012012012012012e-02 4.5261717585065218e-02
1.3013013013013013e-02 4.7870118753496990e-02
1.4014014014014014e-02 5.0418948395937198e-02
1.5015015015015015e-02 5.2913688896522613e-02
1.6016016016016016e-02 5.5358988481650370e-02
1.7017017017017015e-02 5.7758832115173298e-02
1.8018018018018018e-02 6.0116669418448634e-02
1.9019019019019021e-02 6.2435512204952318e-02
2.0020020020020020e-02 6.4718010063117351e-02
2.1021021021021019e-02 6.6966509776122757e-02
2.2022022022022022e-02 6.9183102638297703e-02
2.3023023023023025e-02 7.1369662570259118e-02
2.4024024024024024e-02 7.3527877143336778e-02
2.5025025025025023e-02 7.5659273072124111e-02
2.6026026026026026e-02 7.7765237342770993e-02
2.7027027027027029e-02 7.9847034862846999e-02
2.8028028028028028e-02 8.1905823312722739e-02
2.9029029029029027e-02 8.3942665726018620e-02
3.0030030030030030e-02 8.5958541212497644e-02
3.1031031031031032e-02 8.7954354150291209e-02
3.2032032032032032e-02 8.9930942108155512e-02
3.3033033033033031e-02 9.1889082707313954e-02
3.4034034034034030e-02 9.3829499592574001e-02
3.5035035035035036e-02 9.5752867651072257e-02
3.6036036036036036e-02 9.7659817592181050e-02
3.7037037037037035e-02 9.9550939982306921e-02
3.8038038038038041e-02 1.0142678881240302e-01
3.9039039039039040e-02 1.0328788466315611e-01
4.0040040040040040e-02 1.0513471752234807e-01
4.1041041041041039e-02 1.0696774930033358e-01
4.2042042042042038e-02 1.0878741608253797e-01
4.3043043043043044e-02 1.1059413015206028e-01
4.4044044044044044e-02 1.1238828181063341e-01
4.5045045045045043e-02 1.1417024102215956e-01
4.6046046046046049e-02 1.1594035889965777e-01
4.7047047047047048e-02 1.1769896905361467e-01
4.8048048048048048e-02 1.1944638881732435e-01
4.9049049049049047e-02 1.2118292036276306e-01
5.0050050050050046e-02 1.2290885171880722e-01
5.1051051051051052e-02 1.2462445770211937e-01
5.2052052052052052e-02 1.2633000076975431e-01
5.3053053053053051e-02 1.2802573180144386e-01
5.4054054054054057e-02 1.2971189081857470e-01
5.5055055055055056e-02 1.3138870764605781e-01
5.6056056056056056e-02 1.3305640252257891e-01
5.7057057057057055e-02 1.3471518666410437e-01
5.8058058058058054e-02 1.3636526278497813e-01
5.9059059059059060e-02 1.3800682558047644e-01
6.0060060060060060e-02 1.3964006217427488e-01
6.1061061061061059e-02 1.4126515253391977e-01
6.2062062062062065e-02 1.4288226985707808e-01
6.3063063063063057e-02 1.4449158093105835e-01
6.4064064064064064e-02 1.4609324646784638e-01
6.5065065065065070e-02 1.4768742141667909e-01
6.6066066066066062e-02 1.4927425525598415e-01
6.7067067067067068e-02 1.5085389226633933e-01
6.8068068068068061e-02 1.5242647178594931e-01
6.9069069069069067e-02 1.5399212845000063e-01
7.0070070070070073e-02 1.5555099241512982e-01
7.1071071071071065e-02 1.5710318957013042e-01
7.2072072072072071e-02 1.5864884173392380e-01
7.3073073073073078e-02 1.6018806684172926e-01
7.4074074074074070e-02 1.6172097912028915e-01
7.5075075075075076e-02 1.6324768925293115e-01
7.6076076076076082e-02 1.6476830453518435e-01
7.7077077077077075e-02 1.6628292902160702e-01
7.8078078078078081e-02 1.6779166366443005e-01
7.9079079079079073e-02 1.6929460644457028e-01
8.0080080080080079e-02 1.7079185249552625e-01
8.1081081081081086e-02 1.7228349422062531e-01
8.2082082082082078e-02 1.7376962140405797e-01
8.3083083083083084e-02 1.7525032131609936e-01
8.4084084084084076e-02 1.7672567881288867e-01
8.5085085085085083e-02 1.7819577643110962e-01
8.6086086086086089e-02 1.7966069447788874e-01
8.7087087087087081e-02 1.8112051111620653e-01
8.8088088088088087e-02 1.8257530244609380e-01
8.9089089089089094e-02 1.8402514258186670e-01
9.0090090090090086e-02 1.8547010372563616e-01
9.1091091091091092e-02 1.8691025623731106e-01
9.2092092092092098e-02 1.8834566870129804e-01
9.3093093093093091e-02 1.8977640799008919e-01
9.4094094094094097e-02 1.9120253932491382e-01
9.5095095095095089e-02 1.9262412633362014e-01
9.6096096096096095e-02 1.9404123110594071e-01
9.7097097097097101e-02 1.9545391424628619e-01
9.8098098098098094e-02 1.9686223492420230e-01
9.9099099099099100e-02 1.9826625092261593e-01
1.0010010010010009e-01 1.9966601868398876e-01
1.0110110110110110e-01 2.0106159335448903e-01
1.0210210210210210e-01 2.0245302882628555e-01
1.0310310310310310e-01 2.0384037777806088e-01
1.0410410410410410e-01 2.0522369171383603e-01
1.0510510510510511e-01 2.0660302100019159e-01
1.0610610610610610e-01 2.0797841490196695e-01
1.0710710710710711e-01 2.0934992161651322e-01
1.0810810810810811e-01 2.1071758830657139e-01
1.0910910910910911e-01 2.1208146113184326e-01
1.1011011011011011e-01 2.1344158527931859e-01
1.1111111111111110e-01 2.1479800499241811e-01
1.1211211211211211e-01 2.1615076359900917e-01
1.1311311311311312e-01 2.1749990353834711e-01
1.1411411411411411e-01 2.1884546638699270e-01
1.1511511511511512e-01 2.2018749288375333e-01
1.1611611611611611e-01 2.2152602295369250e-01
1.1711711711711711e-01 2.2286109573125085e-01
1.1811811811811812e-01 2.2419274958251800e-01
1.1911911911911911e-01 2.2552102212669417e-01
1.2012012012012012e-01 2.2684595025677698e-01
1.2112112112112113e-01 2.2816757015950792e-01
1.2212212212212212e-01 2.2948591733461093e-01
1.2312312312312312e-01 2.3080102661335355e-01
1.2412412412412413e-01 2.3211293217645998e-01
1.2512512512512514e-01 2.3342166757140376e-01
1.2612612612612611e-01 2.3472726572910615e-01
1.2712712712712712e-01 2.3602975898006551e-01
1.2812812812812813e-01 2.3732917906994075e-01
1.2912912912912913e-01 2.3862555717461234e-01
1.3013013013013014e-01 2.3991892391474162e-01
1.3113113113113112e-01 2.4120930936984908e-01
1.3213213213213212e-01 2.4249674309193103e-01
1.3313313313313313e-01 2.4378125411863324e-01
1.3413413413413414e-01 2.4506287098599902e-01
1.3513513513513514e-01 2.4634162174080879e-01
1.3613613613613612e-01 2.4761753395252689e-01
1.3713713713713713e-01 2.4889063472487138e-01
1.3813813813813813e-01 2.5016095070702049e-01
1.3913913913913914e-01 2.5142850810447076e-01
1.4014014014014015e-01 2.5269333268955962e-01
1.4114114114114115e-01 2.5395544981166468e-01
1.4214214214214213e-01 2.5521488440709278e-01
1.4314314314314314e-01 2.5647166100866964e-01
1.4414414414414414e-01 2.5772580375504150e-01
1.4514514514514515e-01 2.5897733639969911e-01
1.4614614614614616e-01 2.6022628231973483e-01
1.4714714714714713e-01 2.6147266452434142e-01
1.4814814814814814e-01 2.6271650566306315e-01
1.4914914914914915e-01 2.6395782803380702e-01
1.5015015015015015e-01 2.6519665359062278e-01
1.5115115115115116e-01 2.6643300395126096e-01
1.5215215215215216e-01 2.6766690040451496e-01
1.5315315315315314e-01 2.6889836391735600e-01
1.5415415415415415e-01 2.7012741514186828e-01
1.5515515515515516e-01 2.7135407442198944e-01
1.5615615615615616e-01 2.7257836180006556e-01
1.5715715715715717e-01 2.7380029702322461e-01
1.5815815815815815e-01 2.7501989954957601e-01
1.5915915915915915e-01 2.7623718855424167e-01
1.6016016016016016e-01 2.7745218293522378e-01
1.6116116116116116e-01 2.7866490131911509e-01
1.6216216216216217e-01 2.7987536206665714e-01
1.6316316316316315e-01 2.8108358327815064e-01
1.6416416416416416e-01 2.8228958279872374e-01
1.6516516516516516e-01 2.8349337822346182e-01
1.6616616616616617e-01 2.8469498690240391e-01
1.6716716716716717e-01 2.8589442594540992e-01
1.6816816816816815e-01 2.8709171222690244e-01
1.6916916916916916e-01 2.8828686239048751e-01
1.7017017017017017e-01 2.8947989285345754e-01
1.7117117117117117e-01 2.9067081981118098e-01
1.7217217217217218e-01 2.9185965924138119e-01
1.7317317317317318e-01 2.9304642690830873e-01
1.7417417417417416e-01 2.9423113836680986e-01
1.7517517517517517e-01 2.9541380896629482e-01
1.7617617617617617e-01 2.9659445385460831e-01
1.7717717717717718e-01 2.9777308798180585e-01
1.7817817817817819e-01 2.9894972610383824e-01
1.7917917917917917e-01 3.0012438278614734e-01
1.8018018018018017e-01 3.0129707240717507e-01
1.8118118118118118e-01 3.0246780916178934e-01
1.8218218218218218e-01 3.0363660706462786e-01
1.8318318318318319e-01 3.0480347995336371e-01
1.8418418418418420e-01 3.0596844149189395e-01
1.8518518518518517e-01 3.0713150517345339e-01
1.8618618618618618e-01 3.0829268432365714e-01
1.8718718718718719e-01 3.0945199210347141e-01
1.8818818818818819e-01 3.1060944151211722e-01
1.8918918918918920e-01 3.1176504538990735e-01
1.9019019019019018e-01 3.1291881642101843e-01
1.9119119119119118e-01 3.1407076713620119e-01
1.9219219219219219e-01 3.1522090991542889e-01
1.9319319319319320e-01 3.1636925699048679e-01
1.9419419419419420e-01 3.1751582044750420e-01
1.9519519519519518e-01 3.1866061222943026e-01
1.9619619619619619e-01 3.1980364413845502e-01
1.9719719719719719e-01 3.2094492783837764e-01
1.9819819819819820e-01 3.2208447485692293e-01
1.9919919919919921e-01 3.2322229658800766e-01
2.0020020020020018e-01 3.2435840429395751e-01
2.0120120120120119e-01 3.2549280910767719e-01
2.0220220220220220e-01 3.2662552203477335e-01
2.0320320320320320e-01 3.2775655395563286e-01
2.0420420420420421e-01 3.2888591562745689e-01
2.0520520520520522e-01 3.3001361768625220e-01
2.0620620620620619e-01 3.3113967064878053e-01
2.0720720720720720e-01 3.3226408491446791e-01
2.0820820820820821e-01 3.3338687076727325e-01
2.0920920920920921e-01 3.3450803837751952e-01
2.1021021021021022e-01 3.3562759780368651e-01
2.1121121121121120e-01 3.3674555899416714e-01
2.1221221221221220e-01 3.3786193178898810e-01
2.1321321321321321e-01 3.3897672592149530e-01
2.1421421421421422e-01 3.4008995102000583e-01
2.1521521521521522e-01 3.4120161660942622e-01
2.1621621621621623e-01 3.4231173211283855e-01
2.1721721721721721e-01 3.4342030685305530e-01
2.1821821821821821e-01 3.4452735005414298e-01
2.1921921921921922e-01 3.4563287084291594e-01
2.2022022022022023e-01 3.4673687825040062e-01
2.2122122122122123e-01 3.4783938121327190e-01
2.2222222222222221e-01 3.4894038857526050e-01
2.2322322322322322e-01 3.5003990908853394e-01
2.2422422422422422e-01 3.5113795141505072e-01
2.2522522522522523e-01 3.5223452412788808e-01
2.2622622622622623e-01 3.5332963571254500e-01
2.2722722722722721e-01 3.5442329456822019e-01
2.2822822822822822e-01 3.5551550900906564e-01
2.2922922922922923e-01 3.5660628726541699e-01
2.3023023023023023e-01 3.5769563748500038e-01
2.3123123123123124e-01 3.5878356773411724e-01
2.3223223223223222e-01 3.5987008599880632e-01
2.3323323323323322e-01 3.6095520018598526e-01
2.3423423423423423e-01 3.6203891812456984e-01
2.3523523523523523e-01 3.6312124756657366e-01
2.3623623623623624e-01 3.6420219618818733e-01
2.3723723723723725e-01 3.6528177159083808e-01
2.3823823823823823e-01 3.6635998130222991e-01
2.3923923923923923e-01 3.6743683277736544e-01
2.4024024024024024e-01 3.6851233339954897e-01
2.4124124124124124e-01 3.6958649048137177e-01
2.4224224224224225e-01 3.7065931126567964e-01
2.4324324324324323e-01 3.7173080292652355e-01
2.4424424424424424e-01 3.7280097257009337e-01
2.4524524524524524e-01 3.7386982723563500e-01
2.4624624624624625e-01 3.7493737389635140e-01
2.4724724724724725e-01 3.7600361946028832e-01
2.4824824824824826e-01 3.7706857077120393e-01
2.4924924924924924e-01 3.7813223460942419e-01
2.5025025025025027e-01 3.7919461769268259e-01
2.5125125125125125e-01 3.8025572667694607e-01
2.5225225225225223e-01 3.8131556815722673e-01
2.5325325325325326e-01 3.8237414866837938e-01
2.5425425425425424e-01 3.8343147468588579e-01
2.5525525525525528e-01 3.8448755262662587e-01
2.5625625625625625e-01 3.8554238884963499e-01
2.5725725725725723e-01 3.8659598965684999e-01
2.5825825825825827e-01 3.8764836129384150e-01
2.5925925925925924e-01 3.8869950995053432e-01
2.6026026026026028e-01 3.8974944176191645e-01
2.6126126126126126e-01 3.9079816280873564e-01
2.6226226226226224e-01 3.9184567911818496e-01
2.6326326326326327e-01 3.9289199666457697e-01
2.6426426426426425e-01 3.9393712137000675e-01
2.6526526526526528e-01 3.9498105910500436e-01
2.6626626626626626e-01 3.9602381568917649e-01
2.6726726726726724e-01 3.9706539689183806e-01
2.6826826826826827e-01 3.9810580843263332e-01
2.6926926926926925e-01 3.9914505598214711e-01
2.7027027027027029e-01 4.0018314516250653e-01
2.7127127127127126e-01 4.0122008154797251e-01
2.7227227227227224e-01 4.0225587066552299e-01
2.7327327327327328e-01 4.0329051799542565e-01
2.7427427427427425e-01 4.0432402897180253e-01
2.7527527527527529e-01 4.0535640898318553e-01
2.7627627627627627e-01 4.0638766337306298e-01
2.7727727727727730e-01 4.0741779744041823e-01
2.7827827827827828e-01 4.0844681644025910e-01
2.7927927927927926e-01 4.0947472558414028e-01
2.8028028028028029e-01 4.1050153004067652e-01
2.8128128128128127e-01 4.1152723493604831e-01
2.8228228228228230e-01 4.1255184535450062e-01
2.8328328328328328e-01 4.1357536633883268e-01
2.8428428428428426e-01 4.1459780289088149e-01
2.8528528528528529e-01 4.1561915997199728e-01
2.8628628628628627e-01 4.1663944250351204e-01
2.8728728728728731e-01 4.1765865536720137e-01
2.8828828828828829e-01 4.1867680340573865e-01
2.8928928928928926e-01 4.1969389142314317e-01
2.9029029029029030e-01 4.2070992418522113e-01
2.9129129129129128e-01 4.2172490642000010e-01
2.9229229229229231e-01 4.2273884281815777e-01
2.9329329329329329e-01 4.2375173803344313e-01
2.9429429429429427e-01 4.2476359668309271e-01
2.9529529529529530e-01 4.2577442334824006e-01
2.9629629629629628e-01 4.2678422257431914e-01
2.9729729729729731e-01 4.2779299887146272e-01
2.9829829829829829e-01 4.2880075671489370e-01
2.9929929929929927e-01 4.2980750054531214e-01
3.0030030030030030e-01 4.3081323476927569e-01
3.0130130130130128e-01 4.3181796375957504e-01
3.0230230230230232e-01 4.3282169185560421e-01
3.0330330330330330e-01 4.3382442336372479e-01
3.0430430430430433e-01 4.3482616255762618e-01
3.0530530530530531e-01 4.3582691367867932e-01
3.0630630630630629e-01 4.3682668093628702e-01
3.0730730730730732e-01 4.3782546850822790e-01
3.0830830830830830e-01 4.3882328054099629e-01
3.0930930930930933e-01 4.3982012115013769e-01
3.1031031031031031e-01 4.4081599442057839e-01
3.1131131131131129e-01 4.4181090440695203e-01
3.1231231231231232e-01 4.4280485513392043e-01
3.1331331331331330e-01 4.4379785059649035e-01
3.1431431431431434e-01 4.4478989476032649e-01
3.1531531531531531e-01 4.4578099156205908e-01
3.1631631631631629e-01 4.4677114490958858e-01
3.1731731731731733e-01 4.4776035868238506e-01
3.1831831831831831e-01 4.4874863673178417e-01
3.1931931931931934e-01 4.4973598288127914e-01
3.2032032032032032e-01 4.5072240092680826e-01
3.2132132132132130e-01 4.5170789463703953e-01
3.2232232232232233e-01 4.5269246775365024e-01
3.2332332332332331e-01 4.5367612399160379e-01
3.2432432432432434e-01 4.5465886703942260e-01
3.2532532532532532e-01 4.5564070055945682e-01
3.2632632632632630e-01 4.5662162818815066e-01
3.2732732732732733e-01 4.5760165353630389e-01
3.2832832832832831e-01 4.5858078018933063e-01
3.2932932932932935e-01 4.5955901170751517e-01
3.3033033033033032e-01 4.6053635162626300e-01
3.3133133133133130e-01 4.6151280345635043e-01
3.3233233233233234e-01 4.6248837068416937e-01
3.3333333333333331e-01 4.6346305677196981e-01
3.3433433433433435e-01 4.6443686515809907e-01
3.3533533533533533e-01 4.6540979925723769e-01
3.3633633633633631e-01 4.6638186246063257e-01
3.3733733733733734e-01 4.6735305813632694e-01
3.3833833833833832e-01 4.6832338962938752e-01
3.3933933933933935e-01 4.6929286026212885e-01
3.4034034034034033e-01 4.7026147333433438e-01
3.4134134134134136e-01 4.7122923212347539e-01
3.4234234234234234e-01 4.7219613988492659e-01
3.4334334334334332e-01 4.7316219985217939e-01
3.4434434434434436e-01 4.7412741523705243e-01
3.4534534534534533e-01 4.7509178922989886e-01
3.4634634634634637e-01 4.7605532499981240e-01
3.4734734734734735e-01 4.7701802569482926e-01
3.4834834834834832e-01 4.7797989444212885e-01
3.4934934934934936e-01 4.7894093434823126e-01
3.5035035035035034e-01 4.7990114849919230e-01
3.5135135135135137e-01 4.8086053996079686e-01
3.5235235235235235e-01 4.8181911177874903e-01
3.5335335335335333e-01 4.8277686697886035e-01
3.5435435435435436e-01 4.8373380856723586e-01
3.5535535535535534e-01 4.8468993953045753e-01
3.5635635635635637e-01 4.8564526283576576e-01
3.5735735735735735e-01 4.8659978143123850e-01
3.5835835835835833e-01 4.8755349824596855e-01
3.5935935935935936e-01 4.8850641619023827e-01
3.6036036036036034e-01 4.8945853815569235e-01
3.6136136136136138e-01 4.9040986701550887e-01
3.6236236236236236e-01 4.9136040562456784e-01
3.6336336336336333e-01 4.9231015681961787e-01
3.6436436436436437e-01 4.9325912341944128e-01
3.6536536536536535e-01 4.9420730822501641e-01
3.6636636636636638e-01 4.9515471401967898e-01
3.6736736736736736e-01 4.9610134356928071e-01
3.6836836836836839e-01 4.9704719962234695e-01
3.6936936936936937e-01 4.9799228491023140e-01
3.7037037037037035e-01 4.9893660214727015e-01
3.7137137137137138e-01 4.9988015403093311e-01
3.7237237237237236e-01 5.0082294324197396e-01
3.7337337337337340e-01 5.0176497244457841e-01
3.7437437437437437e-01 5.0270624428651101e-01
3.7537537537537535e-01 5.0364676139925946e-01
3.7637637637637639e-01 5.0458652639817836e-01
3.7737737737737737e-01 5.0552554188263010e-01
3.7837837837837840e-01 5.0646381043612554e-01
3.7937937937937938e-01 5.0740133462646142e-01
3.8038038038038036e-01 5.0833811700585829e-01
3.8138138138138139e-01 5.0927416011109472e-01
3.8238238238238237e-01 5.1020946646364129e-01
3.8338338338338340e-01 5.1114403856979318e-01
3.8438438438438438e-01 5.1207787892080026e-01
3.8538538538538536e-01 5.1301098999299688e-01
3.8638638638638639e-01 5.1394337424792913e-01
3.8738738738738737e-01 5.1487503413248181e-01
3.8838838838838841e-01 5.1580597207900303e-01
3.8938938938938938e-01 5.1673619050542752e-01
3.9039039039039036e-01 5.1766569181539968e-01
3.9139139139139140e-01 5.1859447839839379e-01
3.9239239239239238e-01 5.1952255262983371e-01
3.9339339339339341e-01 5.2044991687121112e-01
3.9439439439439439e-01 5.2137657347020261e-01
3.9539539539539537e-01 5.2230252476078520e-01
3.9639639639639640e-01 5.2322777306335067e-01
3.9739739739739738e-01 5.2415232068481910e-01
3.9839839839839841e-01 5.2507616991875017e-01
3.9939939939939939e-01 5.2599932304545460e-01
4.0040040040040037e-01 5.2692178233210329e-01
4.0140140140140140e-01 5.2784355003283567e-01
4.0240240240240238e-01 5.2876462838886706e-01
4.0340340340340342e-01 5.2968501962859460e-01
4.0440440440440439e-01 5.3060472596770214e-01
4.0540540540540543e-01 5.3152374960926441e-01
4.0640640640640641e-01 5.3244209274384924e-01
4.0740740740740738e-01 5.3335975754961928e-01
4.0840840840840842e-01 5.3427674619243315e-01
4.0940940940940940e-01 5.3519306082594365e-01
4.1041041041041043e-01 5.3610870359169782e-01
4.1141141141141141e-01 5.3702367661923267e-01
4.1241241241241239e-01 5.3793798202617316e-01
4.1341341341341342e-01 5.3885162191832636e-01
4.1441441441441440e-01 5.3976459838977653e-01
4.1541541541541543e-01 5.4067691352297820e-01
4.1641641641641641e-01 5.4158856938884858e-01
4.1741741741741739e-01 5.4249956804685950e-01
4.1841841841841843e-01 5.4340991154512763e-01
4.1941941941941940e-01 5.4431960192050388e-01
4.2042042042042044e-01 5.4522864119866232e-01
4.2142142142142142e-01 5.4613703139418834e-01
4.2242242242242239e-01 5.4704477451066469e-01
4.2342342342342343e-01 5.4795187254075839e-01
4.2442442442442441e-01 5.4885832746630514e-01
4.2542542542542544e-01 5.4976414125839401e-01
4.2642642642642642e-01 5.5066931587745083e-01
4.2742742742742740e-01 5.5157385327332054e-01
4.2842842842842843e-01 5.5247775538534905e-01
4.2942942942942941e-01 5.5338102414246415e-01
4.3043043043043044e-01 5.5428366146325592e-01
4.3143143143143142e-01 5.5518566925605539e-01
4.3243243243243246e-01 5.5608704941901366e-01
4.3343343343343343e-01 5.5698780384017943e-01
4.3443443443443441e-01 5.5788793439757578e-01
4.3543543543543545e-01 5.5878744295927674e-01
4.3643643643643643e-01 5.5968633138348245e-01
4.3743743743743746e-01 5.6058460151859413e-01
4.3843843843843844e-01 5.6148225520328743e-01
4.3943943943943942e-01 5.6237929426658650e-01
4.4044044044044045e-01 5.6327572052793640e-01
4.4144144144144143e-01 5.6417153579727408e-01
4.4244244244244246e-01 5.6506674187510042e-01
4.4344344344344344e-01 5.6596134055255043e-01
4.4444444444444442e-01 5.6685533361146256e-01
4.4544544544544545e-01 5.6774872282444855e-01
4.4644644644644643e-01 5.6864150995496099e-01
4.4744744744744747e-01 5.6953369675736176e-01
4.4844844844844844e-01 5.7042528497698863e-01
4.4944944944944942e-01 5.7131627635022197e-01
4.5045045045045046e-01 5.7220667260455071e-01
4.5145145145145144e-01 5.7309647545863673e-01
4.5245245245245247e-01 5.7398568662238081e-01
4.5345345345345345e-01 5.7487430779698512e-01
4.5445445445445443e-01 5.7576234067501753e-01
4.5545545545545546e-01 5.7664978694047409e-01
4.5645645645645644e-01 5.7753664826884077e-01
4.5745745745745747e-01 5.7842292632715586e-01
4.5845845845845845e-01 5.7930862277407014e-01
4.5945945945945943e-01 5.8019373925990758e-01
4.6046046046046046e-01 5.8107827742672569e-01
4.6146146146146144e-01 5.8196223890837384e-01
4.6246246246246248e-01 5.8284562533055284e-01
4.6346346346346345e-01 5.8372843831087262e-01
4.6446446446446443e-01 5.8461067945890999e-01
4.6546546546546547e-01 5.8549235037626612e-01
4.6646646646646645e-01 5.8637345265662244e-01
4.6746746746746748e-01 5.8725398788579741e-01
4.6846846846846846e-01 5.8813395764180154e-01
4.6946946946946949e-01 5.8901336349489275e-01
4.7047047047047047e-01 5.8989220700763056e-01
4.7147147147147145e-01 5.9077048973493063e-01
4.7247247247247248e-01 5.9164821322411798e-01
4.7347347347347346e-01 5.9252537901497981e-01
4.7447447447447449e-01 5.9340198863981863e-01
4.7547547547547547e-01 5.9427804362350378e-01
4.7647647647647645e-01 5.9515354548352373e-01
4.7747747747747749e-01 5.9602849573003658e-01
4.7847847847847846e-01 5.9690289586592093e-01
4.7947947947947950e-01 5.9777674738682651e-01
4.8048048048048048e-01 5.9865005178122332e-01
4.8148148148148145e-01 5.9952281053045164e-01
4.8248248248248249e-01 6.0039502510877052e-01
4.8348348348348347e-01 6.0126669698340607e-01
4.8448448448448450e-01 6.0213782761460011e-01
4.8548548548548548e-01 6.0300841845565734e-01
4.8648648648648646e-01 6.0387847095299252e-01
4.8748748748748749e-01 6.0474798654617745e-01
4.8848848848848847e-01 6.0561696666798714e-01
4.8948948948948950e-01 6.0648541274444590e-01
4.9049049049049048e-01 6.0735332619487259e-01
4.9149149149149146e-01 6.0822070843192622e-01
4.9249249249249250e-01 6.0908756086165061e-01
4.9349349349349347e-01 6.0995388488351809e-01
4.9449449449449451e-01 6.1081968189047442e-01
4.9549549549549549e-01 6.1168495326898187e-01
4.9649649649649652e-01 6.1254970039906242e-01
4.9749749749749750e-01 6.1341392465434053e-01
4.9849849849849848e-01 6.1427762740208602e-01
4.9949949949949951e-01 6.1514081000325593e-01
5.0050050050050054e-01 6.1600347381253606e-01
5.0150150150150152e-01 6.1686562017838231e-01
5.0250250250250250e-01 6.1772725044306231e-01
5.0350350350350348e-01 6.1858836594269551e-01
5.0450450450450446e-01 6.1944896800729365e-01
5.0550550550550555e-01 6.2030905796080094e-01
5.0650650650650653e-01 6.2116863712113324e-01
5.0750750750750750e-01 6.2202770680021779e-01
5.0850850850850848e-01 6.2288626830403204e-01
5.0950950950950946e-01 6.2374432293264226e-01
5.1051051051051055e-01 6.2460187198024208e-01
5.1151151151151153e-01 6.2545891673518994e-01
5.1251251251251251e-01 6.2631545848004722e-01
5.1351351351351349e-01 6.2717149849161546e-01
5.1451451451451446e-01 6.2802703804097371e-01
5.1551551551551555e-01 6.2888207839351462e-01
5.1651651651651653e-01 6.2973662080898107e-01
5.1751751751751751e-01 6.3059066654150286e-01
5.1851851851851849e-01 6.3144421683963181e-01
5.1951951951951947e-01 6.3229727294637772e-01
5.2052052052052056e-01 6.3314983609924336e-01
5.2152152152152154e-01 6.3400190753025953e-01
5.2252252252252251e-01 6.3485348846601952e-01
5.2352352352352349e-01 6.3570458012771403e-01
5.2452452452452447e-01 6.3655518373116449e-01
5.2552552552552556e-01 6.3740530048685740e-01
5.2652652652652654e-01 6.3825493159997748e-01
5.2752752752752752e-01 6.3910407827044147e-01
5.2852852852852850e-01 6.3995274169293037e-01
5.2952952952952947e-01 6.4080092305692282e-01
5.3053053053053056e-01 6.4164862354672736e-01
5.3153153153153154e-01 6.4249584434151419e-01
5.3253253253253252e-01 6.4334258661534749e-01
5.3353353353353350e-01 6.4418885153721728e-01
5.3453453453453448e-01 6.4503464027107038e-01
5.3553553553553557e-01 6.4587995397584197e-01
5.3653653653653655e-01 6.4672479380548575e-01
5.3753753753753752e-01 6.4756916090900563e-01
5.3853853853853850e-01 6.4841305643048552e-01
5.3953953953953948e-01 6.4925648150911963e-01
5.4054054054054057e-01 6.5009943727924235e-01
5.4154154154154155e-01 6.5094192487035785e-01
5.4254254254254253e-01 6.5178394540716977e-01
5.4354354354354351e-01 6.5262550000961062e-01
5.4454454454454448e-01 6.5346658979286998e-01
5.4554554554554557e-01 6.5430721586742413e-01
5.4654654654654655e-01 6.5514737933906397e-01
5.4754754754754753e-01 6.5598708130892391e-01
5.4854854854854851e-01 6.5682632287350917e-01
5.4954954954954960e-01 6.5766510512472465e-01
5.5055055055055058e-01 6.5850342914990145e-01
5.5155155155155156e-01 6.5934129603182523e-01
5.5255255255255253e-01 6.6017870684876312e-01
5.5355355355355351e-01 6.6101566267449041e-01
5.5455455455455460e-01 6.6185216457831808e-01
5.5555555555555558e-01 6.6268821362511821e-01
5.5655655655655656e-01 6.6352381087535184e-01
5.5755755755755754e-01 6.6435895738509387e-01
5.5855855855855852e-01 6.6519365420605980e-01
5.5955955955955961e-01 6.6602790238563125e-01
5.6056056056056058e-01 6.6686170296688141e-01
5.6156156156156156e-01 6.6769505698860054e-01
5.6256256256256254e-01 6.6852796548532156e-01
5.6356356356356352e-01 6.6936042948734409e-01
5.6456456456456461e-01 6.7019245002076044e-01
5.6556556556556559e-01 6.7102402810747908e-01
5.6656656656656657e-01 6.7185516476524965e-01
5.6756756756756754e-01 6.7268586100768757e-01
5.6856856856856852e-01 6.7351611784429732e-01
5.6956956956956961e-01 6.7434593628049677e-01
5.7057057057057059e-01 6.7517531731764069e-01
5.7157157157157157e-01 6.7600426195304453e-01
5.7257257257257255e-01 6.7683277118000729e-01
5.7357357357357353e-01 6.7766084598783527e-01
5.7457457457457461e-01 6.7848848736186484e-01
5.7557557557557559e-01 6.7931569628348476e-01
5.7657657657657657e-01 6.8014247373015946e-01
5.7757757757757755e-01 6.8096882067545150e-01
5.7857857857857853e-01 6.8179473808904345e-01
5.7957957957957962e-01 6.8262022693676061e-01
5.8058058058058060e-01 6.8344528818059203e-01
5.8158158158158157e-01 6.8426992277871346e-01
5.8258258258258255e-01 6.8509413168550848e-01
5.8358358358358353e-01 6.8591791585158990e-01
5.8458458458458462e-01 6.8674127622382131e-01
5.8558558558558560e-01 6.8756421374533783e-01
5.8658658658658658e-01 6.8838672935556788e-01
5.8758758758758756e-01 6.8920882399025341e-01
5.8858858858858853e-01 6.9003049858147114e-01
5.8958958958958962e-01 6.9085175405765253e-01
5.9059059059059060e-01 6.9167259134360459e-01
5.9159159159159158e-01 6.9249301136052999e-01
5.9259259259259256e-01 6.9331301502604736e-01
5.9359359359359354e-01 6.9413260325421133e-01
5.9459459459459463e-01 6.9495177695553190e-01
5.9559559559559561e-01 6.9577053703699432e-01
5.9659659659659658e-01 6.9658888440207911e-01
5.9759759759759756e-01 6.9740681995078080e-01
5.9859859859859854e-01 6.9822434457962756e-01
5.9959959959959963e-01 6.9904145918170024e-01
6.0060060060060061e-01 6.9985816464665129e-01
6.0160160160160159e-01 7.0067446186072369e-01
6.0260260260260257e-01 7.0149035170676977e-01
6.0360360360360354e-01 7.0230583506426947e-01
6.0460460460460463e-01 7.0312091280934930e-01
6.0560560560560561e-01 7.0393558581479987e-01
6.0660660660660659e-01 7.0474985495009501e-01
6.0760760760760757e-01 7.0556372108140919e-01
6.0860860860860866e-01 7.0637718507163572e-01
6.0960960960960964e-01 7.0719024778040429e-01
6.1061061061061062e-01 7.0800291006409899e-01
6.1161161161161159e-01 7.0881517277587569e-01
6.1261261261261257e-01 7.0962703676567962e-01
6.1361361361361366e-01 7.1043850288026245e-01
6.1461461461461464e-01 7.1124957196319927e-01
6.1561561561561562e-01 7.1206024485490638e-01
6.1661661661661660e-01 7.1287052239265769e-01
6.1761761761761758e-01 7.1368040541060174e-01
6.1861861861861867e-01 7.1448989473977831e-01
6.1961961961961964e-01 7.1529899120813478e-01
6.2062062062062062e-01 7.1610769564054344e-01
6.2162162162162160e-01 7.1691600885881701e-01
6.2262262262262258e-01 7.1772393168172499e-01
6.2362362362362367e-01 7.1853146492501041e-01
6.2462462462462465e-01 7.1933860940140515e-01
6.2562562562562563e-01 7.2014536592064626e-01
6.2662662662662660e-01 7.2095173528949175e-01
6.2762762762762758e-01 7.2175771831173607e-01
6.2862862862862867e-01 7.2256331578822597e-01
6.2962962962962965e-01 7.2336852851687561e-01
6.3063063063063063e-01 7.2417335729268262e-01
6.3163163163163161e-01 7.2497780290774250e-01
6.3263263263263259e-01 7.2578186615126450e-01
6.3363363363363367e-01 7.2658554780958651e-01
6.3463463463463465e-01 7.2738884866618958e-01
6.3563563563563563e-01 7.2819176950171349e-01
6.3663663663663661e-01 7.2899431109397095e-01
6.3763763763763759e-01 7.2979647421796268e-01
6.3863863863863868e-01 7.3059825964589176e-01
6.3963963963963966e-01 7.3139966814717783e-01
6.4064064064064064e-01 7.3220070048847197e-01
6.4164164164164161e-01 7.3300135743367079e-01
6.4264264264264259e-01 7.3380163974393053e-01
6.4364364364364368e-01 7.3460154817768131e-01
6.4464464464464466e-01 7.3540108349064059e-01
6.4564564564564564e-01 7.3620024643582771e-01
6.4664664664664662e-01 7.3699903776357756e-01
6.4764764764764760e-01 7.3779745822155418e-01
6.4864864864864868e-01 7.3859550855476408e-01
6.4964964964964966e-01 7.3939318950557031e-01
6.5065065065065064e-01 7.4019050181370549e-01
6.5165165165165162e-01 7.4098744621628565e-01
6.5265265265265260e-01 7.4178402344782268e-01
6.5365365365365369e-01 7.4258023424023856e-01
6.5465465465465467e-01 7.4337607932287730e-01
6.5565565565565564e-01 7.4417155942251889e-01
6.5665665665665662e-01 7.4496667526339178e-01
6.5765765765765760e-01 7.4576142756718589e-01
6.5865865865865869e-01 7.4655581705306495e-01
6.5965965965965967e-01 7.4734984443767960e-01
6.6066066066066065e-01 7.4814351043518001e-01
6.6166166166166163e-01 7.4893681575722804e-01
6.6266266266266260e-01 7.4972976111300993e-01
6.6366366366366369e-01 7.5052234720924837e-01
6.6466466466466467e-01 7.5131457475021501e-01
6.6566566566566565e-01 7.5210644443774255e-01
6.6666666666666663e-01 7.5289795697123696e-01
6.6766766766766761e-01 7.5368911304768926e-01
6.6866866866866870e-01 7.5447991336168763e-01
6.6966966966966968e-01 7.5527035860542902e-01
6.7067067067067065e-01 7.5606044946873163e-01
6.7167167167167163e-01 7.5685018663904580e-01
6.7267267267267261e-01 7.5763957080146604e-01
6.7367367367367370e-01 7.5842860263874279e-01
6.7467467467467468e-01 7.5921728283129319e-01
6.7567567567567566e-01 7.6000561205721362e-01
6.7667667667667664e-01 7.6079359099229005e-01
6.7767767767767773e-01 7.6158122031000974e-01
6.7867867867867870e-01 7.6236850068157225e-01
6.7967967967967968e-01 7.6315543277590103e-01
6.8068068068068066e-01 7.6394201725965405e-01
6.8168168168168164e-01 7.6472825479723472e-01
6.8268268268268273e-01 7.6551414605080326e-01
6.8368368368368371e-01 7.6629969168028700e-01
6.8468468468468469e-01 7.6708489234339161e-01
6.8568568568568566e-01 7.6786974869561175e-01
6.8668668668668664e-01 7.6865426139024151e-01
6.8768768768768773e-01 7.6943843107838517e-01
6.8868868868868871e-01 7.7022225840896752e-01
6.8968968968968969e-01 7.7100574402874456e-01
6.9069069069069067e-01 7.7178888858231376e-01
6.9169169169169165e-01 7.7257169271212456e-01
6.9269269269269274e-01 7.7335415705848820e-01
6.9369369369369371e-01 7.7413628225958830e-01
6.9469469469469469e-01 7.7491806895149073e-01
6.9569569569569567e-01 7.7569951776815416e-01
6.9669669669669665e-01 7.7648062934143935e-01
6.9769769769769774e-01 7.7726140430111967e-01
6.9869869869869872e-01 7.7804184327489057e-01
6.9969969969969970e-01 7.7882194688837991e-01
7.0070070070070067e-01 7.7960171576515713e-01
7.0170170170170165e-01 7.8038115052674339e-01
7.0270270270270274e-01 7.8116025179262127e-01
7.0370370370370372e-01 7.8193902018024342e-01
7.0470470470470470e-01 7.8271745630504352e-01
7.0570570570570568e-01 7.8349556078044491e-01
7.0670670670670666e-01 7.8427333421786971e-01
7.0770770770770774e-01 7.8505077722674910e-01
7.0870870870870872e-01 7.8582789041453160e-01
7.0970970970970970e-01 7.8660467438669324e-01
7.1071071071071068e-01 7.8738112974674601e-01
7.1171171171171166e-01 7.8815725709624729e-01
7.1271271271271275e-01 7.8893305703480909e-01
7.1371371371371373e-01 7.8970853016010667e-01
7.1471471471471471e-01 7.9048367706788780e-01
7.1571571571571568e-01 7.9125849835198159e-01
7.1671671671671666e-01 7.9203299460430721e-01
7.1771771771771775e-01 7.9280716641488314e-01
7.1871871871871873e-01 7.9358101437183504e-01
7.1971971971971971e-01 7.9435453906140552e-01
7.2072072072072069e-01 7.9512774106796202e-01
7.2172172172172167e-01 7.9590062097400560e-01
7.2272272272272275e-01 7.9667317936017967e-01
7.2372372372372373e-01 7.9744541680527814e-01
7.2472472472472471e-01 7.9821733388625415e-01
7.2572572572572569e-01 7.9898893117822845e-01
7.2672672672672667e-01 7.9976020925449742e-01
7.2772772772772776e-01 8.0053116868654184e-01
7.2872872872872874e-01 8.0130181004403467e-01
7.2972972972972971e-01 8.0207213389484944e-01
7.3073073073073069e-01 8.0284214080506855e-01
7.3173173173173167e-01 8.0361183133899117e-01
7.3273273273273276e-01 8.0438120605914143e-01
7.3373373373373374e-01 8.0515026552627600e-01
7.3473473473473472e-01 8.0591901029939272e-01
7.3573573573573570e-01 8.0668744093573796e-01
7.3673673673673679e-01 8.0745555799081492e-01
7.3773773773773776e-01 8.0822336201839085e-01
7.3873873873873874e-01 8.0899085357050526e-01
7.3973973973973972e-01 8.0975803319747786e-01
7.4074074074074070e-01 8.1052490144791567e-01
7.4174174174174179e-01 8.1129145886872112e-01
7.4274274274274277e-01 8.1205770600509908e-01
7.4374374374374375e-01 8.1282364340056512e-01
7.4474474474474472e-01 8.1358927159695249e-01
7.4574574574574570e-01 8.1435459113441977e-01
7.4674674674674679e-01 8.1511960255145866e-01
7.4774774774774777e-01 8.1588430638490017e-01
7.4874874874874875e-01 8.1664870316992344e-01
7.4974974974974973e-01 8.1741279344006190e-01
7.5075075075075071e-01 8.1817657772721142e-01
7.5175175175175180e-01 8.1894005656163660e-01
7.5275275275275277e-01 8.1970323047197857e-01
7.5375375375375375e-01 8.2046609998526188e-01
7.5475475475475473e-01 8.2122866562690167e-01
7.5575575575575571e-01 8.2199092792071060e-01
7.5675675675675680e-01 8.2275288738890628e-01
7.5775775775775778e-01 8.2351454455211726e-01
7.5875875875875876e-01 8.2427589992939088e-01
7.5975975975975973e-01 8.2503695403820010e-01
7.6076076076076071e-01 8.2579770739444969e-01
7.6176176176176180e-01 8.2655816051248365e-01
7.6276276276276278e-01 8.2731831390509170e-01
7.6376376376376376e-01 8.2807816808351598e-01
7.6476476476476474e-01 8.2883772355745799e-01
7.6576576576576572e-01 8.2959698083508515e-01
7.6676676676676681e-01 8.3035594042303718e-01
7.6776776776776778e-01 8.3111460282643279e-01
7.6876876876876876e-01 8.3187296854887649e-01
7.6976976976976974e-01 8.3263103809246486e-01
7.7077077077077072e-01 8.3338881195779291e-01
7.7177177177177181e-01 8.3414629064396084e-01
7.7277277277277279e-01 8.3490347464858006e-01
7.7377377377377377e-01 8.3566036446778003e-01
7.7477477477477474e-01 8.3641696059621384e-01
7.7577577577577572e-01 8.3717326352706545e-01
7.7677677677677681e-01 8.3792927375205539e-01
7.7777777777777779e-01 8.3868499176144651e-01
7.7877877877877877e-01 8.3944041804405145e-01
7.7977977977977975e-01 8.4019555308723759e-01
7.8078078078078073e-01 8.4095039737693378e-01
7.8178178178178181e-01 8.4170495139763635e-01
7.8278278278278279e-01 8.4245921563241477e-01
7.8378378378378377e-01 8.4321319056291832e-01
7.8478478478478475e-01 8.4396687666938175e-01
7.8578578578578573e-01 8.4472027443063102e-01
7.8678678678678682e-01 8.4547338432408958e-01
7.8778778778778780e-01 8.4622620682578398e-01
7.8878878878878878e-01 8.4697874241034987e-01
7.8978978978978975e-01 8.4773099155103804e-01
7.9079079079079073e-01 8.4848295471971957e-01
7.9179179179179182e-01 8.4923463238689245e-01
7.9279279279279280e-01 8.4998602502168641e-01
7.9379379379379378e-01 8.5073713309186927e-01
7.9479479479479476e-01 8.5148795706385261e-01
7.9579579579579574e-01 8.5223849740269686e-01
7.9679679679679682e-01 8.5298875457211754e-01
7.9779779779779780e-01 8.5373872903449011e-01
7.9879879879879878e-01 8.5448842125085633e-01
7.9979979979979976e-01 8.5523783168092948e-01
8.0080080080080074e-01 8.5598696078309922e-01
8.0180180180180183e-01 8.5673580901443835e-01
8.0280280280280281e-01 8.5748437683070655e-01
8.0380380380380378e-01 8.5823266468635762e-01
8.0480480480480476e-01 8.5898067303454317e-01
8.0580580580580585e-01 8.5972840232711945e-01
8.0680680680680683e-01 8.6047585301465113e-01
8.0780780780780781e-01 8.6122302554641805e-01
8.0880880880880879e-01 8.6196992037041942e-01
8.0980980980980977e-01 8.6271653793337966e-01
8.1081081081081086e-01 8.6346287868075344e-01
8.1181181181181183e-01 8.6420894305673035e-01
8.1281281281281281e-01 8.6495473150424096e-01
8.1381381381381379e-01 8.6570024446496130e-01
8.1481481481481477e-01 8.6644548237931818e-01
8.1581581581581586e-01 8.6719044568649395e-01
8.1681681681681684e-01 8.6793513482443208e-01
8.1781781781781782e-01 8.6867955022984156e-01
8.1881881881881879e-01 8.6942369233820249e-01
8.1981981981981977e-01 8.7016756158377062e-01
8.2082082082082086e-01 8.7091115839958255e-01
8.2182182182182184e-01 8.7165448321745997e-01
8.2282282282282282e-01 8.7239753646801566e-01
8.2382382382382380e-01 8.7314031858065744e-01
8.2482482482482478e-01 8.7388282998359335e-01
8.2582582582582587e-01 8.7462507110383658e-01
8.2682682682682684e-01 8.7536704236720964e-01
8.2782782782782782e-01 8.7610874419834994e-01
8.2882882882882880e-01 8.7685017702071411e-01
8.2982982982982978e-01 8.7759134125658245e-01
8.3083083083083087e-01 8.7833223732706422e-01
8.3183183183183185e-01 8.7907286565210163e-01
8.3283283283283283e-01 8.7981322665047512e-01
8.3383383383383380e-01 8.8055332073980752e-01
8.3483483483483478e-01 8.8129314833656858e-01
8.3583583583583587e-01 8.8203270985608018e-01
8.3683683683683685e-01 8.8277200571251979e-01
8.3783783783783783e-01 8.8351103631892614e-01
8.3883883883883881e-01 8.8424980208720283e-01
8.3983983983983979e-01 8.8498830342812329e-01
8.4084084084084088e-01 8.8572654075133528e-01
8.4184184184184185e-01 8.8646451446536445e-01
8.4284284284284283e-01 8.8720222497762014e-01
8.4384384384384381e-01 8.8793967269439855e-01
8.4484484484484479e-01 8.8867685802088781e-01
8.4584584584584588e-01 8.8941378136117188e-01
8.4684684684684686e-01 8.9015044311823499e-01
8.4784784784784784e-01 8.9088684369396631e-01
8.4884884884884881e-01 8.9162298348916347e-01
8.4984984984984979e-01 8.9235886290353761e-01
8.5085085085085088e-01 8.9309448233571709e-01
8.5185185185185186e-01 8.9382984218325146e-01
8.5285285285285284e-01 8.9456494284261645e-01
8.5385385385385382e-01 8.9529978470921767e-01
8.5485485485485480e-01 8.9603436817739446e-01
8.5585585585585588e-01 8.9676869364042444e-01
8.5685685685685686e-01 8.9750276149052766e-01
8.5785785785785784e-01 8.9823657211887020e-01
8.5885885885885882e-01 8.9897012591556857e-01
8.5985985985985980e-01 8.9970342326969410e-01
8.6086086086086089e-01 9.0043646456927595e-01
8.6186186186186187e-01 9.0116925020130600e-01
8.6286286286286284e-01 9.0190178055174264e-01
8.6386386386386382e-01 9.0263405600551450e-01
8.6486486486486491e-01 9.0336607694652438e-01
8.6586586586586589e-01 9.0409784375765356e-01
8.6686686686686687e-01 9.0482935682076515e-01
8.6786786786786785e-01 9.0556061651670838e-01
8.6886886886886883e-01 9.0629162322532242e-01
8.6986986986986992e-01 9.0702237732544022e-01
8.7087087087087089e-01 9.0775287919489167e-01
8.7187187187187187e-01 9.0848312921050856e-01
8.7287287287287285e-01 9.0921312774812757e-01
8.7387387387387383e-01 9.0994287518259431e-01
8.7487487487487492e-01 9.1067237188776684e-01
8.7587587587587590e-01 9.1140161823651955e-01
8.7687687687687688e-01 9.1213061460074707e-01
8.7787787787787785e-01 9.1285936135136769e-01
8.7887887887887883e-01 9.1358785885832694e-01
8.7987987987987992e-01 9.1431610749060166e-01
8.8088088088088090e-01 9.1504410761620303e-01
8.8188188188188188e-01 9.1577185960218099e-01
8.8288288288288286e-01 9.1649936381462704e-01
8.8388388388388384e-01 9.1722662061867843e-01
8.8488488488488493e-01 9.1795363037852140e-01
8.8588588588588590e-01 9.1868039345739461e-01
8.8688688688688688e-01 9.1940691021759313e-01
8.8788788788788786e-01 9.2013318102047148e-01
8.8888888888888884e-01 9.2085920622644768e-01
8.8988988988988993e-01 9.2158498619500595e-01
8.9089089089089091e-01 9.2231052128470103e-01
8.9189189189189189e-01 9.2303581185316075e-01
8.9289289289289286e-01 9.2376085825709053e-01
8.9389389389389384e-01 9.2448566085227557e-01
8.9489489489489493e-01 9.2521021999358533e-01
8.9589589589589591e-01 9.2593453603497622e-01
8.9689689689689689e-01 9.2665860932949518e-01
8.9789789789789787e-01 9.2738244022928318e-01
8.9889889889889885e-01 9.2810602908557827e-01
8.9989989989989994e-01 9.2882937624871920e-01
9.0090090090090091e-01 9.2955248206814833e-01
9.0190190190190189e-01 9.3027534689241542e-01
9.0290290290290287e-01 9.3099797106918047e-01
9.0390390390390385e-01 9.3172035494521710e-01
9.0490490490490494e-01 9.3244249886641617e-01
9.0590590590590592e-01 9.3316440317778793e-01
9.0690690690690690e-01 9.3388606822346665e-01
9.0790790790790787e-01 9.3460749434671275e-01
9.0890890890890885e-01 9.3532868188991647e-01
9.0990990990990994e-01 9.3604963119460116e-01
9.1091091091091092e-01 9.3677034260142544e-01
9.1191191191191190e-01 9.3749081645018773e-01
9.1291291291291288e-01 9.3821105307982844e-01
9.1391391391391386e-01 9.3893105282843359e-01
9.1491491491491495e-01 9.3965081603323719e-01
9.1591591591591592e-01 9.4037034303062517e-01
9.1691691691691690e-01 9.4108963415613778e-01
9.1791791791791788e-01 9.4180868974447307e-01
9.1891891891891886e-01 9.4252751012948965e-01
9.1991991991991995e-01 9.4324609564420991e-01
9.2092092092092093e-01 9.4396444662082279e-01
9.2192192192192191e-01 9.4468256339068679e-01
9.2292292292292288e-01 9.4540044628433340e-01
9.2392392392392386e-01 9.4611809563146942e-01
9.2492492492492495e-01 9.4683551176098035e-01
9.2592592592592593e-01 9.4755269500093287e-01
9.2692692692692691e-01 9.4826964567857852e-01
9.2792792792792789e-01 9.4898636412035575e-01
9.2892892892892887e-01 9.4970285065189342e-01
9.2992992992992995e-01 9.5041910559801346e-01
9.3093093093093093e-01 9.5113512928273358e-01
9.3193193193193191e-01 9.5185092202927046e-01
9.3293293293293289e-01 9.5256648416004241e-01
9.3393393393393398e-01 9.5328181599667206e-01
9.3493493493493496e-01 9.5399691785998930e-01
9.3593593593593594e-01 9.5471179007003437e-01
9.3693693693693691e-01 9.5542643294606000e-01
9.3793793793793789e-01 9.5614084680653488e-01
9.3893893893893898e-01 9.5685503196914601e-01
9.3993993993993996e-01 9.5756898875080143e-01
9.4094094094094094e-01 9.5828271746763294e-01
9.4194194194194192e-01 9.5899621843499938e-01
9.4294294294294290e-01 9.5970949196748856e-01
9.4394394394394399e-01 9.6042253837892044e-01
9.4494494494494496e-01 9.6113535798234961e-01
9.4594594594594594e-01 9.6184795109006815e-01
9.4694694694694692e-01 9.6256031801360808e-01
9.4794794794794790e-01 9.6327245906374415e-01
9.4894894894894899e-01 9.6398437455049657e-01
9.4994994994994997e-01 9.6469606478313330e-01
9.5095095095095095e-01 9.6540753007017288e-01
9.5195195195195192e-01 9.6611877071938723e-01
9.5295295295295290e-01 9.6682978703780398e-01
9.5395395395395399e-01 9.6754057933170901e-01
9.5495495495495497e-01 9.6825114790664901e-01
9.5595595595595595e-01 9.6896149306743440e-01
9.5695695695695693e-01 9.6967161511814159e-01
9.5795795795795791e-01 9.7038151436211539e-01
9.5895895895895900e-01 9.7109119110197173e-01
9.5995995995995997e-01 9.7180064563960011e-01
9.6096096096096095e-01 9.7250987827616631e-01
9.6196196196196193e-01 9.7321888931211431e-01
9.6296296296296291e-01 9.7392767904716937e-01
9.6396396396396400e-01 9.7463624778034041e-01
9.6496496496496498e-01 9.7534459580992194e-01
9.6596596596596596e-01 9.7605272343349725e-01
9.6696696696696693e-01 9.7676063094794008e-01
9.6796796796796791e-01 9.7746831864941797e-01
9.6896896896896900e-01 9.7817578683339357e-01
9.6996996996996998e-01 9.7888303579462799e-01
9.7097097097097096e-01 9.7959006582718255e-01
9.7197197197197194e-01 9.8029687722442183e-01
9.7297297297297292e-01 9.8100347027901502e-01
9.7397397397397401e-01 9.8170984528293959e-01
9.7497497497497498e-01 9.8241600252748229e-01
9.7597597597597596e-01 9.8312194230324235e-01
9.7697697697697694e-01 9.8382766490013396e-01
9.7797797797797792e-01 9.8453317060738754e-01
9.7897897897897901e-01 9.8523845971355339e-01
9.7997997997997999e-01 9.8594353250650291e-01
9.8098098098098097e-01 9.8664838927343124e-01
9.8198198198198194e-01 9.8735303030085986e-01
9.8298298298298292e-01 9.8805745587463856e-01
9.8398398398398401e-01 9.8876166627994766e-01
9.8498498498498499e-01 9.8946566180130024e-01
9.8598598598598597e-01 9.9016944272254448e-01
9.8698698698698695e-01 9.9087300932686595e-01
9.8798798798798793e-01 9.9157636189678966e-01
9.8898898898898902e-01 9.9227950071418269e-01
9.8998998998998999e-01 9.9298242606025544e-01
9.9099099099099097e-01 9.9368513821556492e-01
9.9199199199199195e-01 9.9438763746001624e-01
9.9299299299299304e-01 9.9508992407286501e-01
9.9399399399399402e-01 9.9579199833271947e-01
9.9499499499499500e-01 9.9649386051754274e-01
9.9599599599599598e-01 9.9719551090465464e-01
9.9699699699699695e-01 9.9789694977073429e-01
9.9799799799799804e-01 9.9859817739182188e-01
9.9899899899899902e-01 9.9929919404332079e-01
1.0000000000000000e+00 1.0000000000000000e+00


==> data/example_I_1a/fem_adaptive_128_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.1866458898416984e-10 1.1021110967584223e-07 1.1272618191863123e-07 2.5150722427890005e-09 2.2311340630736937e-02
2 3.1645149756526686e-10 2.2142180851464745e-07 2.2398297495861690e-07 2.5611664439694462e-09 1.1434647854117696e-02
3 7.2443624927670177e-10 3.9731242150819785e-07 3.9994486152430945e-07 2.6324400161116003e-09 6.5820073449089564e-03
4 1.5323930780449222e-09 6.7300294668255476e-07 6.7570810322006838e-07 2.7051565375136155e-09 4.0034395393843385e-03
5 3.0331674248174820e-09 1.0869719980881579e-06 1.0897514817733623e-06 2.7794836852043444e-09 2.5505665573230200e-03
6 5.6764728022735787e-09 1.6870211384195146e-06 1.6898766027253426e-06 2.8554643058280455e-09 1.6897472284206465e-03
7 1.0127353539770972e-08 2.5313034820672662e-06 2.5342367227660056e-06 2.9332406987393829e-09 1.1574454242529808e-03
8 1.7339296767460861e-08 3.6895000052120728e-06 3.6925130241814989e-06 3.0130189694260460e-09 8.1598059362131216e-04
9 2.8644059715927759e-08 5.2440636501873683e-06 5.2471586965007850e-06 3.0950463134166400e-09 5.8985185934640368e-04
10 4.5860780497773952e-08 7.2915468315469043e-06 7.2947264253020624e-06 3.1795937551580482e-09 4.3587566822650056e-04
11 7.1427246774460303e-08 9.9440220877227844e-06 9.9472890317676017e-06 3.2669440448173412e-09 3.2842556744697458e-04
12 1.0855655162307126e-07 1.3330605056407987e-05 1.3333962439832585e-05 3.3573834245980631e-09 2.5179187655190491e-04
13 1.6142274894114896e-07 1.7599087883823647e-05 1.7602539080000313e-05 3.4511961766661302e-09 1.9606240673468052e-04
14 2.3537953396596718e-07 2.2917690311230329e-05 2.2921238972324801e-05 3.5486610944724056e-09 1.5481977648577696e-04
15 3.3721641691485479e-07 2.9476934911434260e-05 2.9480584960682180e-05 3.6500492479197958e-09 1.2381196820849427e-04
16 4.7545732854595598e-07 3.7491652242566581e-05 3.7495407865168037e-05 3.7556226014561021e-09 1.0016220159442372e-04
17 6.6070709482849742e-07 4.7203121033297359e-05 4.7206986666482154e-05 3.8656331847948837e-09 8.1886887042920611e-05
18 9.0605174313227199e-07 5.8881347905309095e-05 5.8885328227925290e-05 3.9803226161951510e-09 6.7594471084353333e-05
19 1.2275191536182409e-06 7.2827490570784284e-05 7.2831590492630752e-05 4.0999218464676801e-09 5.6293180180961701e-05
20 1.6446071460337489e-06 8.9376427912100942e-05 8.9380652563139309e-05 4.2246510383676852e-09 4.7265833457451576e-05
21 2.1808866930622794e-06 1.0889947985630000e-04 1.0890383457584281e-04 4.3547195428101336e-09 3.9986833886711486e-05
22 2.8646885758955972e-06 1.3180727949710000e-04 1.3181176982301573e-04 4.4903259157290897e-09 3.4066198502290582e-05
23 3.7298824449034808e-06 1.5855279949140001e-04 1.5855743114914975e-04 4.6316577497417747e-09 2.9211231010578917e-05
24 4.8167579172540827e-06 1.8963453436279999e-04 1.8963931325488207e-04 4.7788920820796346e-09 2.5199901856091577e-05
25 6.1730180331314016e-06 2.2559983998429999e-04 2.2560477217958090e-04 4.9321952809097420e-09 2.1862105279332146e-05
26 7.8548961017928323e-06 2.6704843117749999e-04 2.6705352290055457e-04 5.0917230545776196e-09 1.9066301763312353e-05
27 9.9284076970505619e-06 3.1463603806040002e-04 3.1464129568080032e-04 5.2576204002973727e-09 1.6709886694692370e-05
28 1.2470750307738107e-05 3.6907822149400001e-04 3.6908365151603549e-04 5.4300220354744182e-09 1.4712171653147584e-05
29 1.5571863911112167e-05 4.3115434771990002e-04 4.3115995677191069e-04 5.6090520106724141e-09 1.3009213686417723e-05
30 1.9336166514753150e-05 5.0171172203850002e-04 5.0171751686274167e-04 5.7948242416583709e-09 1.1549973933327309e-05
31 2.3884479503993176e-05 5.8166988115770002e-04 5.8167586859984909e-04 5.9874421490680590e-09 1.0293433976349097e-05
32 2.9356158435873130e-05 6.7202504363010000e-04 6.7203123062916845e-04 6.1869990684512710e-09 9.2064159914992122e-06
33 3.5911445735720187e-05 7.7385471760469998e-04 7.7386111118264288e-04 6.3935779429005052e-09 8.2619191616045994e-06
34 4.3734062577129281e-05 8.8832246493149997e-04 8.8832907218336897e-04 6.6072518690009699e-09 7.4378426597718063e-06
35 5.3034058058982448e-05 1.0166828204863001e-03 1.0166896485701415e-03 6.8280838413925515e-09 6.7159962246054892e-06
36 6.4050934632708858e-05 1.1602863654158000e-03 1.1602934215426681e-03 7.0561268681289258e-09 6.0813297198112632e-06
37 7.7057069577679993e-05 1.3205849528479001e-03 1.3205922442720839e-03 7.2914241838317045e-09 5.5213289457494643e-06
38 9.2361453171089039e-05 1.4991370844648000e-03 1.4991446184739407e-03 7.5340091407281179e-09 5.0255385957342716e-06
39 1.1031376504950000e-04 1.6976134361980000e-03 1.6976212201028176e-03 7.7839048175792902e-09 4.5851835058399267e-06
40 1.3130881111120000e-04 1.9178025311734001e-03 1.9178105722999347e-03 8.0411265345955996e-09 4.1928679770245905e-06
41 1.5579134415909999e-04 2.1616165579181001e-03 2.1616248635962084e-03 8.3056781083855336e-09 3.8423309466230468e-06
42 1.8426129233539999e-04 2.4310973317265001e-03 2.4311059092800747e-03 8.5775535745361009e-09 3.5282517070908600e-06
43 2.1727942024580001e-04 2.7284223969901000e-03 2.7284312537299068e-03 8.8567398068284398e-09 3.2460923450868766e-06
44 2.5547344851349998e-04 3.0559112682005999e-03 3.0559204114123484e-03 9.1432117484829822e-09 2.9919665820934396e-06
45 2.9954465834610002e-04 3.4160318072677998e-03 3.4160412442046186e-03 9.4369368187907643e-09 2.7625359719531238e-06
46 3.5027500852850000e-04 3.8114067347264999e-03 3.8114164725966135e-03 9.7378701135672485e-09 2.5549215583184759e-06
47 4.0853479308759999e-04 4.2448202723548998e-03 4.2448303183159099e-03 1.0045961010111959e-08 2.3666342955488464e-06
48 4.7529086869110002e-04 4.7192249146904000e-03 4.7192352758358641e-03 1.0361145464168886e-08 2.1955136496842140e-06
49 5.5161548166589996e-04 5.2377483269094999e-03 5.2377590102628711e-03 1.0683353371225557e-08 2.0396802048915542e-06
50 6.3869572531979999e-04 5.8037003665073004e-03 5.8037113790101978e-03 1.1012502897436716e-08 1.8974932036187606e-06
51 7.3784365906239999e-04 6.4205802262437004e-03 6.4205915747458315e-03 1.1348502131081073e-08 1.7675165907948786e-06
52 8.5050712160550000e-04 7.0920836957945998e-03 7.0920953870449686e-03 1.1691250368858763e-08 1.6484902882461235e-06
53 9.7828127131520002e-04 7.8221105396031002e-03 7.8221225802381465e-03 1.2040635046298154e-08 1.5393053385174096e-06
54 1.1229208875684999e-03 8.6147719884468992e-03 8.6147843849816216e-03 1.2396534722347585e-08 1.4389837479808302e-06
55 1.2863534677359000e-03 9.4743983422787992e-03 9.4744111010949712e-03 1.2758816171978826e-08 1.3466606035813952e-06
56 1.4706931551785000e-03 1.0405546681934901e-02 1.0405559809270942e-02 1.3127336041113269e-08 1.2615694188233230e-06
57 1.6782555344101999e-03 1.1413008687396900e-02 1.1413022189335055e-02 1.3501938154331095e-08 1.1830291688163050e-06
58 1.9115733303273999e-03 1.2501818560332599e-02 1.2501832442788059e-02 1.3882455459496290e-08 1.1104336522686857e-06
59 2.1734130491549999e-03 1.3677261048721299e-02 1.3677275317430378e-02 1.4268709078862907e-08 1.0432420747339057e-06
60 2.4667925994891001e-03 1.4944879571395101e-02 1.4944894231900648e-02 1.4660505547395286e-08 9.8097084662544354e-07
61 2.7949999325796002e-03 1.6310484440519801e-02 1.6310499498159478e-02 1.5057639676796519e-08 9.2318691273039584e-07
62 3.1616127416861000e-03 1.7780161179955001e-02 1.7780176639846712e-02 1.5459891710561946e-08 8.6950158166118366e-07
63 3.5705192610953999e-03 1.9360278937632199e-02 1.9360294804659055e-02 1.5867026855603816e-08 8.1956535350822321e-07
64 4.0259402060980002e-03 2.1057498990126600e-02 2.1057515268921828e-02 1.6278795228474863e-08 7.7306344174900170e-07
65 4.5324518959210004e-03 2.2878783337623700e-02 2.2878800032554412e-02 1.6694930712185529e-08 7.2971181567347024e-07
66 5.0950106023333998e-03 2.4831403387598500e-02 2.4831420502748357e-02 1.7115149856389289e-08 6.8925375632437029e-07
67 5.7189781673429004e-03 2.6922948725595100e-02 2.6922966264746447e-02 1.7539151346557258e-08 6.5145687046837138e-07
68 6.4101489340936003e-03 2.9161335971537899e-02 2.9161353938152525e-02 1.7966614626607758e-08 6.1611044071247974e-07
69 7.1747780357442996e-03 3.1554817720002501e-02 3.1554836117201668e-02 1.8397199166853007e-08 5.8302312515652830e-07
70 8.0196110878356999e-03 3.4111991563080903e-02 3.4112010393624131e-02 1.8830543228876007e-08 5.5202091614030521e-07
71 8.9519153302568995e-03 3.6841809194284203e-02 3.6841828460547073e-02 1.9266262869799267e-08 5.2294534975187215e-07
72 9.9795122656656000e-03 3.9753585592214702e-02 3.9753605296164285e-02 1.9703949583060876e-08 4.9565188959005071e-07
73 1.1110811841837700e-02 4.2857008282635799e-02 4.2857028425806742e-02 2.0143170943731636e-08 4.7000857697362534e-07
74 1.2354848226093101e-02 4.6162146677663302e-02 4.6162167261129837e-02 2.0583466535384343e-08 4.4589471761470662e-07
75 1.3721317220575799e-02 4.9679461490767803e-02 4.9679482515116877e-02 2.1024349074194593e-08 4.2319984045319178e-07
76 1.5220615367800399e-02 5.3419814226314200e-02 5.3419835691615389e-02 2.1465301189294017e-08 4.0182267338315953e-07
77 1.6863880796571199e-02 5.7394476742527199e-02 5.7394498648301290e-02 2.1905774090502650e-08 3.8167027513796387e-07
78 1.8663035858963398e-02 6.1615140886675697e-02 6.1615163231861933e-02 2.2345186236061299e-08 3.6265725941477885e-07
79 2.0630831609635102e-02 6.6093928201200997e-02 6.6093950984121796e-02 2.2782920799935269e-08 3.4470508209455606e-07
80 2.2780894179504099e-02 7.0843399699885401e-02 7.0843422918209803e-02 2.3218324401996782e-08 3.2774142532331923e-07
81 2.5127773096199801e-02 7.5876565712639996e-02 7.5876589363344071e-02 2.3650704075728335e-08 3.1169962005638033e-07
82 2.7686991604576300e-02 8.1206895798132797e-02 8.1206919877459385e-02 2.4079326588211103e-08 2.9651816156242131e-07
83 3.0475099040966701e-02 8.6848328723034704e-02 8.6848353226449931e-02 2.4503415227417058e-08 2.8214024005183400e-07
84 3.3509725315476101e-02 9.2815282506756802e-02 9.2815307428904592e-02 2.4922147789929738e-08 2.6851333557258108e-07
85 3.6809637557418999e-02 9.9122664531015800e-02 9.9122689865669592e-02 2.5334653791508899e-08 2.5558884475231912e-07
86 4.0394798979176798e-02 1.0578588171275190e-01 1.0578590745276471e-01 2.5740012815633762e-08 2.4332175651210569e-07
87 4.4286430014822603e-02 1.1282085073993360e-01 1.1282087687718487e-01 2.6137251266100670e-08 2.3167034319856682e-07
88 4.8507071789730703e-02 1.2024400836847871e-01 1.2024403489381814e-01 2.6525339438809858e-08 2.2059588620951665e-07
89 5.3080651979061699e-02 1.2807232178058539e-01 1.2807234868377512e-01 2.6903189731530830e-08 2.1006243742712800e-07
90 5.8032553112365499e-02 1.3632329900255100e-01 1.3632332627220345e-01 2.7269652452810433e-08 2.0003658360242609e-07
91 6.3389683382693796e-02 1.4501499938132459e-01 1.4501502700483856e-01 2.7623513976227088e-08 1.9048725188531946e-07
92 6.9180550019556100e-02 1.5416604411965421e-01 1.5416607208314650e-01 2.7963492299498682e-08 1.8138551447569547e-07
93 7.5435335284444405e-02 1.6379562686779900e-01 1.6379565515603464e-01 2.8288235642826010e-08 1.7270443233599901e-07
94 8.2185975149448004e-02 1.7392352437189940e-01 1.7392355296821624e-01 2.8596316842266489e-08 1.6441888608089982e-07
95 8.9466240719331902e-02 1.8457010717793890e-01 1.8457013606417050e-01 2.8886231601132906e-08 1.5650544674838335e-07
96 9.7311822458108793e-02 1.9575635039048470e-01 1.9575637954687888e-01 2.9156394187879187e-08 1.4894224267616749e-07
97 1.0576041728133879e-01 2.0750384448496631e-01 2.0750387389010005e-01 2.9405133744608847e-08 1.4170884231386755e-07
98 1.1485181857645260e-01 2.1983480617308471e-01 2.1983483580377516e-01 2.9630690456805553e-08 1.3478614682913104e-07
99 1.2462800921416831e-01 2.3277208932123489e-01 2.3277211915244628e-01 2.9831211389996781e-08 1.2815629079039243e-07
100 1.3513325761329420e-01 2.4633919592007389e-01 2.4633922592482047e-01 3.0004746576217656e-08 1.2180255281542013e-07
101 1.4641421692230619e-01 2.6056028710432799e-01 2.6056031725357337e-01 3.0149245378030542e-08 1.1570927490347562e-07
102 1.5852002738407650e-01 2.7546019422501500e-01 2.7546022448756535e-01 3.0262550354542839e-08 1.0986177917643036e-07
103 1.7150242194350859e-01 2.9106442996727688e-01 2.9106446030967148e-01 3.0342394596871713e-08 1.0424630531872426e-07
104 1.8541583516856669e-01 3.0739919952003902e-01 3.0739922990643498e-01 3.0386395954984380e-08 9.8849941700352595e-08
105 2.0031751554706601e-01 3.2449141179272611e-01 3.2449144218477888e-01 3.0392052763339450e-08 9.3660567929655769e-08
106 2.1626764122541081e-01 3.4236869067870168e-01 3.4236872103544014e-01 3.0356738456305266e-08 8.8666798662261264e-08
107 2.3332943925593591e-01 3.6105938636505103e-01 3.6105941664274732e-01 3.0277696294600531e-08 8.3857932791596468e-08
108 2.5156930842057029e-01 3.8059258668892310e-01 3.8059261684095808e-01 3.0152034979913367e-08 7.9223909360578295e-08
109 2.7105694569760280e-01 4.0099812853906042e-01 4.0099815851578280e-01 2.9976722382141219e-08 7.4755261952060484e-08
110 2.9186547643682120e-01 4.2230660929928288e-01 4.2230663904786320e-01 2.9748580321342644e-08 7.0443079910877301e-08
111 3.1407158831639442e-01 4.4454939833873530e-01 4.4454942780301382e-01 2.9464278517021825e-08 6.6278970738160220e-08
112 3.3775566914425931e-01 4.6775864854208288e-01 4.6775867766241208e-01 2.9120329203546902e-08 6.2255027205638387e-08
113 3.6300194857771362e-01 4.9196730788384951e-01 4.9196733659693004e-01 2.8713080524322976e-08 5.8363794480623554e-08
114 3.8989864382725919e-01 5.1720913104279631e-01 5.1720915928150668e-01 2.8238710370054321e-08 5.4598241085449436e-08
115 4.1853810941383202e-01 5.4351869105524531e-01 5.4351871874846569e-01 2.7693220383540051e-08 5.0951732531508561e-08
116 4.4901699105299120e-01 5.7093139100993151e-01 5.7093141808236059e-01 2.7072429076291371e-08 4.7418005418622793e-08
117 4.8143638373684411e-01 5.9948347578366445e-01 5.9948350215562862e-01 2.6371964167992701e-08 4.3991142497106483e-08
118 5.1590199407091020e-01 6.2921204380516027e-01 6.2921206939241781e-01 2.5587257534986918e-08 4.0665554237849543e-08
119 5.5252430695837718e-01 6.6015505886552150e-01 6.6015508357905794e-01 2.4713536439513462e-08 3.7435955662914852e-08
120 5.9141875668954158e-01 6.9235136196210878e-01 6.9235138570792543e-01 2.3745816646325579e-08 3.4297348335694620e-08
121 6.3270590250272840e-01 7.2584068317105088e-01 7.2584070584994609e-01 2.2678895206240668e-08 3.1245003240324056e-08
122 6.7651160869735705e-01 7.6066365355535026e-01 7.6066367506269250e-01 2.1507342240489891e-08 2.8274443680667800e-08
123 7.2296722937700786e-01 7.9686181711195370e-01 7.9686183733744753e-01 2.0225493835290820e-08 2.5381431118436053e-08
124 7.7220979786694222e-01 8.3447764273500957e-01 8.3447766156245251e-01 1.8827442938018635e-08 2.2561949594632241e-08
125 8.2438222091179236e-01 8.7355453622113821e-01 8.7355455352816991e-01 1.7307031696667252e-08 1.9812193327556324e-08
126 8.7963347770098022e-01 9.1413685229603836e-01 9.1413686795388072e-01 1.5657842356020524e-08 1.7128553616995657e-08
127 9.3811882378440581e-01 9.5626990665522582e-01 9.5626992052841475e-01 1.3873188930979552e-08 1.4507607771782175e-08
128 1.0000000000000000e+00 9.9999998805389156e-01 1.0000000000000000e+00 1.1946108435800795e-08 1.1946108435800795e-08


==> data/example_I_1a/fem_adaptive_128_iter20000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.4585007568072097e-13 1.0345099239553455e-09 1.0345099239553457e-09 2.0679515313825692e-25 1.9989673211407798e-16
2 2.2784793007599401e-12 7.0851909831177970e-09 7.0851909831177987e-09 1.6543612251060553e-24 2.3349564310234909e-16
3 1.5444554921856764e-11 2.7048474606729039e-08 2.7048474606729042e-08 3.3087224502121107e-24 1.2232565785388046e-16
4 6.8805942951692533e-11 7.6972956103053069e-08 7.6972956103053055e-08 1.3234889800848443e-23 1.7194207512479172e-16
5 2.3603357997453120e-10 1.8242386608559931e-07 1.8242386608559925e-07 5.2939559203393771e-23 2.9020084016064428e-16
6 6.7584937688731452e-10 3.8097365317683980e-07 3.8097365317683953e-07 2.6469779601696886e-22 6.9479291759344310e-16
7 1.6938842552804523e-09 7.2480071297560765e-07 7.2480071297560722e-07 4.2351647362715017e-22 5.8432127072342348e-16
8 3.8314811811528461e-09 1.2833841984008966e-06 1.2833841984008960e-06 6.3527471044072525e-22 4.9499963552012028e-16
9 7.9874974681449954e-09 2.1462856082585784e-06 2.1462856082585775e-06 8.4703294725430034e-22 3.9465062058611754e-16
10 1.5579557888711136e-08 3.4260097176379440e-06 3.4260097176379436e-06 4.2351647362715017e-22 1.2361800127033581e-16
11 2.8751584220071976e-08 5.2609387500877340e-06 5.2609387500877332e-06 8.4703294725430034e-22 1.6100414536097289e-16
12 5.0634781412677545e-08 7.8183346850204327e-06 7.8183346850204327e-06 0.0000000000000000e+00 0.0000000000000000e+00
13 8.5669598381924373e-08 1.1297405354432570e-05 1.1297405354432570e-05 0.0000000000000000e+00 0.0000000000000000e+00
14 1.3999650466441577e-07 1.5932430579474818e-05 1.5932430579474825e-05 6.7762635780344027e-21 4.2531260652495912e-16
15 2.2192373458888778e-07 2.1995945074504280e-05 2.1995945074504287e-05 6.7762635780344027e-21 3.0806876245062255e-16
16 3.4248044960813442e-07 2.9801975234381289e-05 2.9801975234381303e-05 1.3552527156068805e-20 4.5475264808735956e-16
17 5.1606405819685732e-07 3.9709327241131669e-05 3.9709327241131689e-05 2.0328790734103208e-20 5.1193994324452456e-16
18 7.6119071222684685e-07 5.2124924193836807e-05 5.2124924193836855e-05 4.7433845046240819e-20 9.1000314686019813e-16
19 1.1013582698229930e-06 6.7507190191905779e-05 6.7507190191905860e-05 8.1315162936412833e-20 1.2045407712164349e-15
20 1.5660312780994011e-06 8.6369479495007026e-05 8.6369479495007175e-05 1.4907779871675686e-19 1.7260472054294910e-15
21 2.1917577854924577e-06 1.0928354904899999e-04 1.0928354904907181e-04 7.1814841400008600e-17 6.5714228742481125e-13
22 3.0234280431952274e-06 1.3688307281200000e-04 1.3688307281207904e-04 7.9038338374193273e-17 5.7741499186463800e-13
23 4.1156853989224850e-06 1.6986719643920001e-04 1.6986719643920144e-04 1.4365678785432934e-18 8.4570058766906596e-15
24 5.5344999243273700e-06 2.0900413099770001e-04 2.0900413099770554e-04 5.5294310796760726e-18 2.6456085117938529e-14
25 7.3589155502184081e-06 2.5513478447990000e-04 2.5513478447993648e-04 3.6483403104137224e-17 1.4299658581837256e-13
26 9.6829817116196483e-06 3.0917642996960000e-04 3.0917642996964640e-04 4.6403852982379590e-17 1.5008858530042319e-13
27 1.2617880727987720e-05 3.7212640939470002e-04 3.7212640939474621e-04 4.6187012547882489e-17 1.2411645984224674e-13
28 1.6294262362824463e-05 4.4506587186950001e-04 4.4506587186956246e-04 6.2450045135165055e-17 1.4031640950773144e-13
29 2.0864797221692831e-05 5.2916354569180004e-04 5.2916354569182986e-04 2.9815559743351372e-17 5.6344697185008137e-14
30 2.6506960858609837e-05 6.2567954311760002e-04 6.2567954311761129e-04 1.1275702593849246e-17 1.8021529899579456e-14
31 3.3426060667974023e-05 7.3596919708780002e-04 7.3596919708789912e-04 9.9096078565175105e-17 1.3464704631291757e-13
32 4.1858517842926659e-05 8.6148692912790001e-04 8.6148692912795010e-04 5.0090140368830305e-17 5.8143819337496637e-14
33 5.2075416881494127e-05 1.0037901476838999e-03 1.0037901476839261e-03 2.6237692574149207e-17 2.6138623331468423e-14
34 6.4386335318946265e-05 1.1645431761985001e-03 1.1645431761985595e-03 5.9414279052205643e-17 5.1019387057981658e-14
35 7.9143466559326747e-05 1.3455212102680000e-03 1.3455212102680691e-03 6.9172098604575183e-17 5.1409147679503302e-14
36 9.6746048870113805e-05 1.5486143032508999e-03 1.5486143032509257e-03 2.5804011705155006e-17 1.6662645857645757e-14
37 1.1764511379260001e-04 1.7758313797322999e-03 1.7758313797313306e-03 9.6927674220204096e-16 5.4581575326632920e-13
38 1.4234856740710000e-04 2.0293042762754001e-03 2.0293042762749326e-03 4.6750797677574951e-16 2.3037845149270804e-13
39 1.7142661807350001e-04 2.3112918089198999e-03 2.3112918089195507e-03 3.4911309954033243e-16 1.5104674286174654e-13
40 2.0551756445219999e-04 2.6241838669070002e-03 2.6241838669065457e-03 4.5449755070592346e-16 1.7319577200270524e-13
41 2.4533395778570001e-04 2.9705055321439999e-03 2.9705055321433281e-03 6.7177166607201855e-16 2.2614725298535661e-13
42 2.9166915259709998e-04 3.3529212239120001e-03 3.3529212239115733e-03 4.2674197509029455e-16 1.2727467977683361e-13
43 3.4540426014209997e-04 3.7742388684077000e-03 3.7742388684073643e-03 3.3566899260151217e-16 8.8936870268403605e-14
44 4.0751551911310000e-04 4.2374140926301996e-03 4.2374140926298275e-03 3.7209818559702512e-16 8.7812561496932495e-14
45 4.7908209827409999e-04 4.7455544422392998e-03 4.7455544422392547e-03 4.5102810375396984e-17 9.5042235684719297e-15
46 5.6129434586469999e-04 5.3019236229526001e-03 5.3019236229521430e-03 4.5709963591988867e-16 8.6213923177069991e-14
47 6.5546250078830004e-04 5.9099457651334000e-03 5.9099457651334503e-03 5.0306980803327406e-17 8.5122576082035228e-15
48 7.6302588074770000e-04 6.5732097111468003e-03 6.5732097111464620e-03 3.3827107781547738e-16 5.1462085142644573e-14
49 8.8556256267080004e-04 7.2954733251547003e-03 7.2954733251542978e-03 4.0245584642661925e-16 5.5165145356501922e-14
50 1.0247995709235999e-03 8.0806678250277993e-03 8.0806678250276327e-03 1.6653345369377348e-16 2.0608872595651339e-14
51 1.1826235889609001e-03 8.9329021359932006e-03 8.9329021359929109e-03 2.8969882048812678e-16 3.2430537811542491e-14
52 1.3610922102351001e-03 9.8564672657398995e-03 9.8564672657396081e-03 2.9143354396410359e-16 2.9567748373406182e-14
53 1.5624457443232001e-03 1.0855840700623899e-02 1.0855840700623684e-02 2.1510571102112408e-16 1.9814744611052182e-14
54 1.7891195944058000e-03 1.1935690822720000e-02 1.1935690822719820e-02 1.8041124150158794e-16 1.5115274363354958e-14
55 2.0437572223740001e-03 1.3100881347419800e-02 1.3100881347419468e-02 3.3133218391157016e-16 2.5290831595603600e-14
56 2.3292237179829999e-03 1.4356475781246500e-02 1.4356475781246329e-02 1.7173762412170390e-16 1.1962380373743427e-14
57 2.6486199886561002e-03 1.5707741899727502e-02 1.5707741899727203e-02 2.9837243786801082e-16 1.8995247042682353e-14
58 3.0052975866191002e-03 1.7160156244842000e-02 1.7160156244842122e-02 1.2143064331837650e-16 7.0763133846683512e-15
59 3.4028741903314001e-03 1.8719408642180000e-02 1.8719408642179951e-02 4.8572257327350599e-17 2.5947538330833811e-15
60 3.8452497571166001e-03 2.0391406737047101e-02 2.0391406737047126e-02 2.4286128663675299e-17 1.1909981972725913e-15
61 4.3366233642257003e-03 2.2182280549585199e-02 2.2182280549585244e-02 4.5102810375396984e-17 2.0332810359411083e-15
62 4.8815107557036996e-03 2.4098387048861102e-02 2.4098387048861147e-02 4.5102810375396984e-17 1.8716111698242673e-15
63 5.4847626124103002e-03 2.6146314745301300e-02 2.6146314745301154e-02 1.4571677198205180e-16 5.5731285040175331e-15
64 6.1515835628039002e-03 2.8332888301328799e-02 2.8332888301328841e-02 4.1633363423443370e-17 1.4694359071570802e-15
65 6.8875519522876997e-03 3.0665173160206501e-02 3.0665173160206408e-02 9.3675067702747583e-17 3.0547705442051075e-15
66 7.6986403889655001e-03 3.3150480192757799e-02 3.3150480192757577e-02 2.2204460492503131e-16 6.6980811027148151e-15
67 8.5912370837501004e-03 3.5796370361557202e-02 3.5796370361557195e-02 6.9388939039072284e-18 1.9384350518842315e-16
68 9.5721680031743001e-03 3.8610659402994199e-02 3.8610659402993942e-02 2.5673907444456745e-16 6.6494351149221610e-15
69 1.0648719852953899e-02 4.1601422526274003e-02 4.1601422526273794e-02 2.0816681711721685e-16 5.0038389188674260e-15
70 1.1828663910695999e-02 4.4776999129167501e-02 4.4776999129167355e-02 1.4571677198205180e-16 3.2542773034366463e-15
71 1.3120280726874999e-02 4.8145997531844099e-02 4.8145997531843884e-02 2.1510571102112408e-16 4.4677797127134530e-15
72 1.4532385711755500e-02 5.1717299725848598e-02 5.1717299725848466e-02 1.3183898417423734e-16 2.5492240482993316e-15
73 1.6074355628195501e-02 5.5500066141054100e-02 5.5500066141053926e-02 1.7347234759768071e-16 3.1256241597406235e-15
74 1.7756156008219500e-02 5.9503740427635197e-02 5.9503740427635038e-02 1.5959455978986625e-16 2.6820929011001553e-15
75 1.9588369513776800e-02 6.3738054256199397e-02 6.3738054256199300e-02 9.7144514654701197e-17 1.5241211202372515e-15
76 2.1582225258875199e-02 6.8213032131051204e-02 6.8213032131051149e-02 5.5511151231257827e-17 8.1379099414038042e-16
77 2.3749629114878500e-02 7.2938996222255206e-02 7.2938996222254943e-02 2.6367796834847468e-16 3.6150479442438774e-15
78 2.6103195016595301e-02 7.7926571211936704e-02 7.7926571211936413e-02 2.9143354396410359e-16 3.7398481600261047e-15
79 2.8656277289653701e-02 8.3186689156772603e-02 8.3186689156772312e-02 2.9143354396410359e-16 3.5033675088916276e-15
80 3.1423004017665797e-02 8.8730594363995802e-02 8.8730594363995496e-02 3.0531133177191805e-16 3.4408800477482794e-15
81 3.4418311471976999e-02 9.4569848286795793e-02 9.4569848286795558e-02 2.3592239273284576e-16 2.4946893434509904e-15
82 3.7657979619530497e-02 1.0071633442990260e-01 1.0071633442990242e-01 1.8041124150158794e-16 1.7912808535258237e-15
83 4.1158668733351798e-02 1.0718226327414210e-01 1.0718226327414192e-01 1.8041124150158794e-16 1.6832191818915692e-15
84 4.4937957122813399e-02 1.1398017721369130e-01 1.1398017721369114e-01 1.6653345369377348e-16 1.4610738267370382e-15
85 4.9014380005558501e-02 1.2112295550893690e-01 1.2112295550893667e-01 2.2204460492503131e-16 1.8332165359740453e-15
86 5.3407469540769498e-02 1.2862381925334340e-01 1.2862381925334335e-01 5.5511151231257827e-17 4.3157753792025510e-16
87 5.8137796045166099e-02 1.3649633635562339e-01 1.3649633635562322e-01 1.6653345369377348e-16 1.2200580480042520e-15
88 6.3227010411295498e-02 1.4475442653510789e-01 1.4475442653510784e-01 5.5511151231257827e-17 3.8348499980271413e-16
89 6.8697887751027295e-02 1.5341236633365940e-01 1.5341236633365929e-01 1.1102230246251565e-16 7.2368548322272316e-16
90 7.4574372280975895e-02 1.6248479413717440e-01 1.6248479413717443e-01 2.7755575615628914e-17 1.7081952660872894e-16
91 8.0881623477013706e-02 1.7198671521639591e-01 1.7198671521639605e-01 1.3877787807814457e-16 8.0691045179583973e-16
92 8.7646063514431702e-02 1.8193350677933209e-01 1.8193350677933229e-01 1.9428902930940239e-16 1.0679122980081738e-15
93 9.4895426015394593e-02 1.9234092303602729e-01 1.9234092303602751e-01 2.2204460492503131e-16 1.1544324599265855e-15
94 1.0265880612630431e-01 2.0322510027746740e-01 2.0322510027746774e-01 3.3306690738754696e-16 1.6389063503120595e-15
95 1.1096671194792659e-01 2.1460256197023769e-01 2.1460256197023811e-01 4.1633363423443370e-16 1.9400217332548547e-15
96 1.1985111733889579e-01 2.2649022386511661e-01 2.2649022386511714e-01 5.2735593669694936e-16 2.3283827782827761e-15
97 1.2934551610880601e-01 2.3890539911223990e-01 2.3890539911224068e-01 7.7715611723760958e-16 3.2529868312958975e-15
98 1.3948497763431339e-01 2.5186580339838310e-01 2.5186580339838405e-01 9.4368957093138306e-16 3.7467951512207458e-15
99 1.5030620391031410e-01 2.6538956009264858e-01 2.6538956009264969e-01 1.1102230246251565e-15 4.1833711327512981e-15
100 1.6184758805790889e-01 2.7949520540069500e-01 2.7949520540069611e-01 1.1102230246251565e-15 3.9722435418292558e-15
101 1.7414927432831090e-01 2.9420169354813841e-01 2.9420169354813946e-01 1.0547118733938987e-15 3.5849959280445775e-15
102 1.8725321959019389e-01 3.0952840195031589e-01 3.0952840195031694e-01 1.0547118733938987e-15 3.4074801108661838e-15
103 2.0120325637212860e-01 3.2549513642794348e-01 3.2549513642794470e-01 1.2212453270876722e-15 3.7519618280318638e-15
104 2.1604515742466299e-01 3.4212213639947608e-01 3.4212213639947742e-01 1.3322676295501878e-15 3.8941286979295938e-15
105 2.3182670188757140e-01 3.5943008012348882e-01 3.5943008012348998e-01 1.1657341758564144e-15 3.2432849678466010e-15
106 2.4859774302049201e-01 3.7744008991704908e-01 3.7744008991705019e-01 1.1102230246251565e-15 2.9414549600948582e-15
107 2.6641027757221808e-01 3.9617373740968598e-01 3.9617373740968692e-01 9.4368957093138306e-16 2.3820094110769008e-15
108 2.8531851678694820e-01 4.1565304880448001e-01 4.1565304880448090e-01 8.8817841970012523e-16 2.1368264283270437e-15
109 3.0537895907917850e-01 4.3590051015548381e-01 4.3590051015548448e-01 6.6613381477509392e-16 1.5281785619784797e-15
110 3.2665046438168799e-01 4.5693907264245293e-01 4.5693907264245337e-01 4.4408920985006262e-16 9.7187838912947249e-16
111 3.4919433022227853e-01 4.7879215787589902e-01 4.7879215787589924e-01 2.2204460492503131e-16 4.6375990348318169e-16
112 3.7307436951709660e-01 5.0148366319643556e-01 5.0148366319643545e-01 1.1102230246251565e-16 2.2138767543266364e-16
113 3.9835699013714859e-01 5.2503796700124472e-01 5.2503796700124439e-01 3.3306690738754696e-16 6.3436728069373610e-16
114 4.2511127624534262e-01 5.4947993407178608e-01 5.4947993407178541e-01 6.6613381477509392e-16 1.2122987091427956e-15
115 4.5340907146243709e-01 5.7483492093481470e-01 5.7483492093481381e-01 8.8817841970012523e-16 1.5451017106889449e-15
116 4.8332506381436341e-01 6.0112878119165691e-01 6.0112878119165591e-01 9.9920072216264089e-16 1.6622074228118999e-15
117 5.1493687257731902e-01 6.2838787090030235e-01 6.2838787090030113e-01 1.2212453270876722e-15 1.9434578285828065e-15
118 5.4832513698337892e-01 6.5663905395357824e-01 6.5663905395357680e-01 1.4432899320127035e-15 2.1979958750896069e-15
119 5.8357360683016257e-01 6.8590970747123581e-01 6.8590970747123414e-01 1.6653345369377348e-15 2.4279209330297691e-15
120 6.2076923499781422e-01 7.1622772718860883e-01 7.1622772718860706e-01 1.7763568394002505e-15 2.4801564809183594e-15
121 6.6000227194029226e-01 7.4762153287747590e-01 7.4762153287747368e-01 2.2204460492503131e-15 2.9700135049671152e-15
122 7.0136636217041337e-01 7.8012007379256187e-01 7.8012007379255932e-01 2.5535129566378600e-15 3.2732306761751925e-15
123 7.4495864263402267e-01 8.1375283404300280e-01 8.1375283404299981e-01 2.9976021664879227e-15 3.6836764691740853e-15
124 7.9087984329891603e-01 8.4854983812539464e-01 8.4854983812539109e-01 3.5527136788005009e-15 4.1868061475907239e-15
125 8.3923438956539465e-01 8.8454165629170589e-01 8.8454165629170201e-01 3.8857805861880479e-15 4.3929876660400090e-15
126 8.9013050698128049e-01 9.2175941010524098e-01 9.2175941010523665e-01 4.3298697960381105e-15 4.6973969005033232e-15
127 9.4368032783221001e-01 9.6023477783989875e-01 9.6023477783989430e-01 4.4408920985006262e-15 4.6247982274612871e-15
128 1.0000000000000000e+00 1.0000000000000049e+00 1.0000000000000000e+00 4.8849813083506888e-15 4.8849813083506888e-15


==> data/example_I_1a/fem_adaptive_16_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.4435245315058620e-06 7.6852064283028528e-05 8.1582482811420353e-05 4.7304185283918247e-06 5.7983262648751296e-02
2 1.0402895603114650e-05 3.1749077123150002e-04 3.2509326192343703e-04 7.6024906919370063e-06 2.3385568334933608e-02
3 4.9746876271404207e-05 9.6078170616659998e-04 9.7215624611359322e-04 1.1374539946993234e-05 1.1700320799733006e-02
4 1.8600902597480000e-04 2.4311515734286001e-03 2.4472245065059288e-03 1.6072933077328731e-05 6.5678212336460979e-03
5 5.8470056841509999e-04 5.4340785314422003e-03 5.4557374362993738e-03 2.1658904857173485e-05 3.9699316746930396e-03
6 1.6108444630817001e-03 1.1062109625444801e-02 1.1090152701877205e-02 2.8043076432403974e-05 2.5286465557554667e-03
7 3.9966686447024998e-03 2.0915142640448900e-02 2.0950225423868582e-02 3.5082783419682073e-05 1.6745778486809157e-03
8 9.1027830883239000e-03 3.7232801876329297e-02 3.7275367663651651e-02 4.2565787322354498e-05 1.1419280342568343e-03
9 1.9303182777352199e-02 6.3036875705598502e-02 6.3087053794352074e-02 5.0178088753571881e-05 7.9537854021745618e-04
10 3.8528004139804298e-02 1.0228210999794921e-01 1.0233956304112517e-01 5.7453043175961782e-05 5.6139621343579771e-04
11 7.3001166595297803e-02 1.6001401031769871e-01 1.6007770905771138e-01 6.3698740012663180e-05 3.9792386077750803e-04
12 1.3221292614278429e-01 2.4253262788985000e-01 2.4260052815409558e-01 6.7900264245579489e-05 2.7988506357434821e-04
13 2.3017002307661000e-01 3.5756156355468888e-01 3.5763015661079872e-01 6.8593056109844674e-05 1.9179885935763811e-04
14 3.8696857552873781e-01 5.1442161891086446e-01 5.1448532209271391e-01 6.3703181849450452e-05 1.2381924053796561e-04
15 6.3073719428882213e-01 7.2420866448471166e-01 7.2425901444559182e-01 5.0349960880158307e-05 6.9519274010970174e-05
16 1.0000000000000000e+00 9.9997539392808676e-01 1.0000000000000000e+00 2.4606071913235716e-05 2.4606071913235716e-05


==> data/example_I_1a/fem_adaptive_16_iter20000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 4.2582958768893687e-07 3.4710836811407438e-05 3.4710836811407438e-05 0.0000000000000000e+00 0.0000000000000000e+00
2 6.6525496847409011e-06 2.3773421408100000e-04 2.3773421408109497e-04 9.4976110309730188e-17 3.9950543373337212e-13
3 4.5090954778093030e-05 9.0753336780499997e-04 9.0753336780502231e-04 2.2334564753201391e-17 2.4610185746911103e-14
4 2.0090525372730000e-04 2.5828186022770002e-03 2.5828186022766216e-03 3.7860339863193815e-16 1.4658536154967243e-13
5 6.8909840315389999e-04 6.1206404831321004e-03 6.1206404831318914e-03 2.0903417885520525e-16 3.4152337395292306e-14
6 1.9734302808874999e-03 1.2783661179465200e-02 1.2783661179465016e-02 1.8388068845354155e-16 1.4384039585538888e-14
7 4.9452674656253999e-03 2.4318279731919700e-02 2.4318279731919686e-02 1.3877787807814457e-17 5.7067308875466019e-16
8 1.1187724826829899e-02 4.3064483533591498e-02 4.3064483533591436e-02 6.2450045135165055e-17 1.4501519584335052e-15
9 2.3319411930862500e-02 7.2011576034430605e-02 7.2011576034430577e-02 2.7755575615628914e-17 3.8543213666589190e-16
10 4.5491574616929299e-02 1.1496130328741180e-01 1.1496130328741183e-01 2.7755575615628914e-17 2.4143407235248461e-16
11 8.3939912430936903e-02 1.7651351293204801e-01 1.7651351293204789e-01 1.1102230246251565e-16 6.2897338916627719e-16
12 1.4785207745894469e-01 2.6234887234074178e-01 2.6234887234074167e-01 1.1102230246251565e-16 4.2318574298394024e-16
13 2.5010889178349921e-01 3.7904466843672330e-01 3.7904466843672330e-01 0.0000000000000000e+00 0.0000000000000000e+00
14 4.0878804426576248e-01 5.3462434343983256e-01 5.3462434343983245e-01 1.1102230246251565e-16 2.0766413618240019e-16
15 6.4787988088219972e-01 7.3798263964453281e-01 7.3798263964453270e-01 1.1102230246251565e-16 1.5044026308802095e-16
16 1.0000000000000002e+00 1.0000000000000002e+00 1.0000000000000002e+00 0.0000000000000000e+00 0.0000000000000000e+00


==> data/example_I_1a/fem_adaptive_256_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 3.7233538031663915e-11 4.9013950363243656e-08 5.0078811594710015e-08 1.0648612314663595e-09 2.1263708094439768e-02
2 9.0089764441634316e-11 9.1893201044207486e-08 9.2955013003091718e-08 1.0618119588842327e-09 1.1422858483693789e-02
3 1.8319424282701649e-10 1.5170065806006117e-07 1.5277006900766914e-07 1.0694109476079713e-09 7.0001339565689815e-03
4 3.4634625434225184e-10 2.3751530837567830e-07 2.3859280702400898e-07 1.0774986483306747e-09 4.5160567150804706e-03
5 6.2001399252323278e-10 3.5757322462961159e-07 3.5865843041236627e-07 1.0852057827546761e-09 3.0257361621389037e-03
6 1.0597908414495626e-09 5.2088773866795192e-07 5.2198030097284386e-07 1.0925623048919392e-09 2.0931102243813985e-03
7 1.7412072361127044e-09 7.3781684889898802e-07 7.3891643172566893e-07 1.0995828266809118e-09 1.4881017385321108e-03
8 2.7643460449467560e-09 1.0201028384903428e-06 1.0212091217830621e-06 1.1062832927192384e-09 1.0833072963426279e-03
9 4.2590491299398141e-09 1.3809217260424624e-06 1.3820344056759400e-06 1.1126796334775365e-09 8.0510270142901072e-04
10 6.3906906515587406e-09 1.8349267861923480e-06 1.8360455736069185e-06 1.1187874145704755e-09 6.0934621158265339e-04
11 9.3665165335123177e-09 2.3982865290774329e-06 2.3994111509203071e-06 1.1246218428741546e-09 4.6870743367296588e-04
12 1.3442549699070053e-08 3.0887180869181197e-06 3.0898482846948760e-06 1.1301977767563549e-09 3.6577775755354357e-04
13 1.8931058999341136e-08 3.9255166756477172e-06 3.9266522053494216e-06 1.1355297017044371e-09 2.8918519958489409e-04
14 2.6208588738917464e-08 4.9295816864590970e-06 4.9307223181440870e-06 1.1406316849900205e-09 2.3133155983915795e-04
15 3.5724545097732456e-08 6.1234398885659260e-06 6.1245854058915675e-06 1.1455173256415228e-09 1.8703589708122745e-04
16 4.8010335439751583e-08 7.5312661647940924e-06 7.5324163645043062e-06 1.1501997102137941e-09 1.5269996433468351e-04
17 6.3689056432356573e-08 9.1789021509676257e-06 9.1800568423470696e-06 1.1546913794438176e-09 1.2578259582416671e-04
18 8.3485727026911150e-08 1.1093873106031523e-05 1.1095032110338815e-05 1.1590043072917265e-09 1.0446155502440753e-04
19 1.0823806263517715e-07 1.3305403301540004e-05 1.3306566451431779e-05 1.1631498917750603e-09 8.7411722326754407e-05
20 1.3890778725122506e-07 1.5844430185984043e-05 1.5845597324940105e-05 1.1671389560622845e-09 7.3656986993180220e-05
21 1.7659248079354421e-07 1.8743617550889030e-05 1.8744788532646912e-05 1.1709817578816326e-09 6.2469723563015345e-05
22 2.2253795956102421e-07 2.2037367901125769e-05 2.2038542589131162e-05 1.1746880053928094e-09 5.3301528476394580e-05
23 2.7815118839631608e-07 2.5761834210889111e-05 2.5763012477766759e-05 1.1782668776479186e-09 4.5734825407733353e-05
24 3.4501372392069162e-07 2.9954931228822232e-05 2.9956112955870615e-05 1.1817270483829249e-09 3.9448611043888366e-05
25 4.2489568903710966e-07 3.4656346480320368e-05 3.4657531557032105e-05 1.1850767117369617e-09 3.4193915679967298e-05
26 5.1977027978681669e-07 3.9907551101800678e-05 3.9908739425409707e-05 1.1883236090287370e-09 2.9776024653691189e-05
27 6.3182880658259257e-07 4.5751810630255009e-05 4.5753002105310874e-05 1.1914750558649758e-09 2.6041461784792324e-05
28 7.6349627282658134e-07 5.2234195861570447e-05 5.2235390399539441e-05 1.1945379689947528e-09 2.2868364912331257e-05
29 9.1744749494635361e-07 5.9401593882512872e-05 5.9402791401405324e-05 1.1975188924523168e-09 2.0159303362703364e-05
30 1.0966237689485706e-06 6.7302719373849484e-05 6.7303919797872405e-05 1.2004240229206457e-09 1.7835870875363090e-05
31 1.3042500896932889e-06 7.5988126275659720e-05 7.5989329534893643e-05 1.2032592339227075e-09 1.5834581529899950e-05
32 1.5438529302293569e-06 8.5510219900201943e-05 8.5511425930300702e-05 1.2060300987591123e-09 1.4103730415419951e-05
33 1.8192785897065964e-06 9.5923269572887704e-05 9.5924478314799970e-05 1.2087419122666946e-09 1.2600974573975875e-05
34 2.1347121195860139e-06 1.0728342187750000e-04 1.0728463327727942e-04 1.2113997794249362e-09 1.1291456590004345e-05
35 2.4946968391108970e-06 1.1964871457860000e-04 1.1964992858694722e-04 1.2140083472192160e-09 1.0146335744254292e-05
36 2.9041544522764288e-06 1.3307909128929999e-04 1.3308030786159743e-04 1.2165722974378027e-09 9.1416402395388898e-06
37 3.3684057798439926e-06 1.4763641695250001e-04 1.4763763604849336e-04 1.2190959933439192e-09 8.2573524337892573e-06
38 3.8931921212864140e-06 1.6338449419829999e-04 1.6338571578185154e-04 1.2215835515447943e-09 7.4766851294137710e-06
39 4.4846972629359299e-06 1.8038908064000000e-04 1.8039030467905946e-04 1.2240390594555131e-09 6.7855035869763416e-06
40 5.1495701500106609e-06 1.9871790716929999e-04 1.9871913363565534e-04 1.2264663553415017e-09 6.1718584058955560e-06
41 5.8949482416570706e-06 2.1844069730880001e-04 2.1844192617790666e-04 1.2288691066521338e-09 5.6256101022076700e-06
42 6.7284815696333007e-06 2.3962918767950000e-04 2.3963041893045248e-04 1.2312509524848962e-09 5.1381246086384387e-06
43 7.6583575227891451e-06 2.6235714964019998e-04 2.6235838325544233e-04 1.2336152423468756e-09 4.7020233431831291e-06
44 8.6933263810811815e-06 2.8670041215369998e-04 2.8670164811900924e-04 1.2359653092652856e-09 4.3109808310283556e-06
45 9.8427276244691843e-06 3.1273688593559998e-04 3.1273812424001174e-04 1.2383044117555454e-09 3.9595569448552592e-06
46 1.1116517043711848e-05 3.4054658894009998e-04 3.4054782957572974e-04 1.2406356297649766e-09 3.6430583959692766e-06
47 1.2525294681820398e-05 3.7021167323739997e-04 3.7021291619947628e-04 1.2429620763090669e-09 3.3574249355453073e-06
48 1.4080333636635166e-05 4.0181645333699998e-04 4.0181769862364711e-04 1.2452866471291887e-09 3.0991333915720736e-06
49 1.5793609756910978e-05 4.3544743601180001e-04 4.3544868362393151e-04 1.2476121314980611e-09 2.8651186199831111e-06
50 1.7677832266062203e-05 4.7119335167669998e-04 4.7119460161815387e-04 1.2499414538884139e-09 2.6527075004593114e-06
51 1.9746475349777488e-05 5.0914518737870003e-04 5.0914643965601942e-04 1.2522773193846676e-09 2.4595621649258889e-06
52 2.2013810745619949e-05 5.4939622145209999e-04 5.4939747607449295e-04 1.2546223929557621e-09 2.2836333394179036e-06
53 2.4494941374885876e-05 5.9204205989639999e-04 5.9204331687579600e-04 1.2569793960033604e-09 2.1231206571782999e-06
54 2.7205836059102264e-05 6.3718067453410001e-04 6.3718193388495831e-04 1.2593508582963917e-09 1.9764384257067848e-06
55 3.0163365365738070e-05 6.8491244300510003e-04 6.8491370474433753e-04 1.2617392375043404e-09 1.8421871671779710e-06
56 3.3385338630075803e-05 7.3534019065750000e-04 7.3534145480472766e-04 1.2641472276527649e-09 1.7191295545665427e-06
57 3.6890542202551121e-05 7.8856923439600004e-04 7.8857050097328265e-04 1.2665772826164420e-09 1.6061687332371499e-06
58 4.0698778973242161e-05 8.4470742854650003e-04 8.4470869757822576e-04 1.2690317257322073e-09 1.5023306015085589e-06
59 4.4830909227968017e-05 9.0386521280190002e-04 9.0386648431494397e-04 1.2715130439430039e-09 1.4067487466433781e-06
60 4.9308892892965311e-05 9.6615566231330002e-04 9.6615693633696491e-04 1.2740236648859163e-09 1.3186508495360811e-06
61 5.4155833227767232e-05 1.0316945399895000e-03 1.0316958165555151e-03 1.2765660150054065e-09 1.2373472825230896e-06
62 5.9396022029159887e-05 1.1006003510759001e-03 1.1006016302183182e-03 1.2791424180719907e-09 1.1622210824985391e-06
63 6.5054986411709507e-05 1.1729944000795000e-03 1.1729956818346977e-03 1.2817551976393449e-09 1.0927194511360306e-06
64 7.1159537233657626e-05 1.2490008501119000e-03 1.2490021345187433e-03 1.2844068432524974e-09 1.0283463956988321e-06
65 7.7737819240012950e-05 1.3287467847221000e-03 1.3287480718217151e-03 1.2870996150392972e-09 9.6865586662690849e-07
66 8.4819362998580483e-05 1.4123622722979001e-03 1.4123635621336869e-03 1.2898357867885402e-09 9.1324629250556315e-07
67 9.2435138707276234e-05 1.4999804331076001e-03 1.4999817257254577e-03 1.2926178575862340e-09 8.6175573703144070e-07
68 1.0061761195529999e-04 1.5917375090637000e-03 1.5917388045116614e-03 1.2954479613590947e-09 8.1385712133626885e-07
69 1.0940080152510000e-04 1.6877729362964999e-03 1.6877742346242137e-03 1.2983277137851995e-09 7.6925437487453692e-07
70 1.1882033932490000e-04 1.7882294206123001e-03 1.7882307218745250e-03 1.3012622249262279e-09 7.2768139424546453e-07
71 1.2891353254480001e-04 1.8932530159268999e-03 1.8932543201775358e-03 1.3042506358772188e-09 6.8889352158188420e-07
72 1.3971942813889999e-04 2.0029932057711000e-03 2.0029945130675764e-03 1.3072964763667649e-09 6.5267102223093298e-07
73 1.5127887973209999e-04 2.1176029879469002e-03 2.1176042983502741e-03 1.3104033739184950e-09 6.1881408860917442e-07
74 1.6363461706240000e-04 2.2372389624463001e-03 2.2372402760182063e-03 1.3135719061953266e-09 5.8713939681668644e-07
75 1.7683131807019999e-04 2.3620614227114999e-03 2.3620627395160108e-03 1.3168045109174242e-09 5.5748075141612835e-07
76 1.9091568375359999e-04 2.4922344503625002e-03 2.4922357704681474e-03 1.3201056471914829e-09 5.2968730440118486e-07
77 2.0593651591019999e-04 2.6279260134742001e-03 2.6279273369497198e-03 1.3234755197148729e-09 5.0361952596872546e-07
78 2.2194479789700001e-04 2.7693080685199998e-03 2.7693093954370457e-03 1.3269170458587998e-09 4.7915088434869120e-07
79 2.3899377854119999e-04 2.9165566661005999e-03 2.9165579965341991e-03 1.3304335992267435e-09 4.5616565856318401e-07
80 2.5713905934199999e-04 3.0698520605614002e-03 3.0698533945886018e-03 1.3340272016389154e-09 4.3455729970378326e-07
81 2.7643868511119997e-04 3.2293788236244002e-03 3.2293801613244226e-03 1.3377000223670221e-09 4.1422810432402269e-07
82 2.9695323820479999e-04 3.3953259621519998e-03 3.3953273036074491e-03 1.3414554493260122e-09 3.9508869966696578e-07
83 3.1874593650560001e-04 3.5678870401733001e-03 3.5678883854680333e-03 1.3452947332515119e-09 3.7705628313118797e-07
84 3.4188273532530000e-04 3.7472603053018000e-03 3.7472616545232043e-03 1.3492214043057948e-09 3.6005529602588363e-07
85 3.6643243339829997e-04 3.9336488196764002e-03 3.9336501729133506e-03 1.3532369504479225e-09 3.4401558119381124e-07
86 3.9246678315279999e-04 4.1272605955714999e-03 4.1272619529176564e-03 1.3573461564789224e-09 3.2887327530044060e-07
87 4.2006060544429999e-04 4.3283087358011998e-03 4.3283100973507908e-03 1.3615495909544140e-09 3.1456840206245192e-07
88 4.4929190895830000e-04 4.5370115790973001e-03 4.5370129449478613e-03 1.3658505611247040e-09 3.0104621205580453e-07
89 4.8024201447970002e-04 4.7535928505620002e-03 4.7535942208144586e-03 1.3702524583741882e-09 2.8825608470624056e-07
90 5.1299568425539998e-04 4.9782818174121998e-03 4.9782831921694366e-03 1.3747572368688621e-09 2.7615087045093760e-07
91 5.4764125666919997e-04 5.2113134501213000e-03 5.2113148294889227e-03 1.3793676227266682e-09 2.6468706417837816e-07
92 5.8427078646910004e-04 5.4529285891583004e-03 5.4529299732448003e-03 1.3840864999253855e-09 2.5382436721478309e-07
93 6.2298019079410000e-04 5.7033741174921998e-03 5.7033755064099610e-03 1.3889177611844938e-09 2.4352556825751774e-07
94 6.6386940125110004e-04 5.9629031389983001e-03 5.9629045328612124e-03 1.3938629122439705e-09 2.3375569817736892e-07
95 7.0704252232249999e-04 6.2317751630129002e-03 6.2317765619378613e-03 1.3989249611143229e-09 2.2448252873163137e-07
96 7.5260799637259996e-04 6.5102562951536999e-03 6.5102576992609488e-03 1.4041072488729656e-09 2.1567613967606248e-07
97 8.0067877555199999e-04 6.7986194346338997e-03 6.7986208440470050e-03 1.4094131053216108e-09 2.0730867887061510e-07
98 8.5137250091050002e-04 7.0971444782959000e-03 7.0971458931409076e-03 1.4148450076453822e-09 1.9935408246472294e-07
99 9.0481168901870000e-04 7.4061185314524998e-03 7.4061199518585096e-03 1.4204060098249593e-09 1.9178814535248235e-07
100 9.6112392645840005e-04 7.7258361259113003e-03 7.7258375520100836e-03 1.4260987833344951e-09 1.8458824350551577e-07
101 1.0204420724960000e-03 8.0565994451976004e-03 8.0566008771248750e-03 1.4319272746698974e-09 1.7773342585898376e-07
102 1.0829044703333001e-03 8.3987185573895992e-03 8.3987199952833755e-03 1.4378937762682398e-09 1.7120391882045649e-07
103 1.1486551672863000e-03 8.7525116556245001e-03 8.7525130996267825e-03 1.4440022823303256e-09 1.6498144771607363e-07
104 1.2178441443000999e-03 9.1183053066006998e-03 9.1183067568561295e-03 1.4502554296358383e-09 1.5904876511698616e-07
105 1.2906275552097999e-03 9.4964347072942004e-03 9.4964361639504943e-03 1.4566562938495009e-09 1.5338978419916377e-07
106 1.3671679761613001e-03 9.8872439500632004e-03 9.8872454132714598e-03 1.4632082594168150e-09 1.4798947515278406e-07
107 1.4476346656585001e-03 1.0291086296492800e-02 1.0291087766407787e-02 1.4699149866043149e-09 1.4283378200333863e-07
108 1.5322038356772000e-03 1.0708324460105599e-02 1.0708325936884828e-02 1.4767792284181569e-09 1.3790943954473695e-07
109 1.6210589343573000e-03 1.1139330898329700e-02 1.1139332382134104e-02 1.4838044039983123e-09 1.3320406942682871e-07
110 1.7143909407505000e-03 1.1584488113852700e-02 1.1584489604846922e-02 1.4909942221835726e-09 1.2870607795787086e-07
111 1.8123986721582999e-03 1.2044188965676699e-02 1.2044190464028954e-02 1.4983522547695749e-09 1.2440456328256658e-07
112 1.9152891046215000e-03 1.2518836990211500e-02 1.2518838496092539e-02 1.5058810396567646e-09 1.2028919776597404e-07
113 2.0232777070964001e-03 1.3008846732516000e-02 1.3008848246101249e-02 1.5135852484554624e-09 1.1635044239286010e-07
114 2.1365887899457000e-03 1.3514644088146999e-02 1.3514645609614188e-02 1.5214671883478914e-09 1.1257914060769263e-07
115 2.2554558683405999e-03 1.4036666655787899e-02 1.4036668185318455e-02 1.5295305560297789e-09 1.0896678156356076e-07
116 2.3801220412074000e-03 1.4575364100925499e-02 1.4575365638705273e-02 1.5377797733112653e-09 1.0550539941362774e-07
117 2.5108403864030002e-03 1.5131198530943199e-02 1.5131200077160364e-02 1.5462171647218081e-09 1.0218734514361025e-07
118 2.6478743727985001e-03 1.5704644881853899e-02 1.5704646436701195e-02 1.5548472960535964e-09 9.9005558789274874e-08
119 2.7914982900048000e-03 1.6296191317042900e-02 1.6296192880716168e-02 1.5636732672574816e-09 9.5953286678867715e-08
120 2.9419976964599002e-03 1.6906339638187599e-02 1.6906341210886019e-02 1.5726984194108784e-09 9.3024173580396894e-08
121 3.0996698866608001e-03 1.7535605708693398e-02 1.7535607290620096e-02 1.5819266972749713e-09 9.0212256185798228e-08
122 3.2648243784075999e-03 1.8184519890190400e-02 1.8184521481552397e-02 1.5913619970386872e-09 8.7511898438079442e-08
123 3.4377834207809000e-03 1.8853627491926699e-02 1.8853629092933900e-02 1.6010072018124433e-09 8.4917720292507525e-08
124 3.6188825238115002e-03 1.9543489233728499e-02 1.9543490844595061e-02 1.6108665616687556e-09 8.2424709816581016e-08
125 3.8084710106975001e-03 2.0254681722658499e-02 2.0254683343601608e-02 1.6209431089042603e-09 8.0028064690347841e-08
126 4.0069125935053001e-03 2.0987797943684001e-02 2.0987799574924845e-02 1.6312408437912929e-09 7.7723290522567044e-08
127 4.2145859733367999e-03 2.1743447764723801e-02 2.1743449406487383e-02 1.6417635827215005e-09 7.5506123799826502e-08
128 4.4318854659440004e-03 2.2522258456295199e-02 2.2522260108809408e-02 1.6525142088053002e-09 7.3372485746176604e-08
129 4.6592216537884997e-03 2.3324875225922598e-02 2.3324876889419328e-02 1.6634967292539216e-09 7.1318564172508872e-08
130 4.8970220657099999e-03 2.4151961767940999e-02 2.4151963442655664e-02 1.6747146655560208e-09 6.9340725425173753e-08
131 5.1457318852078000e-03 2.5004200828602299e-02 2.5004202514773637e-02 1.6861713379723309e-09 6.7435517568539252e-08
132 5.4058146885172000e-03 2.5882294786908101e-02 2.5882296484778657e-02 1.6978705559556051e-09 6.5599687298000016e-08
133 5.6777532136159997e-03 2.6786966251291001e-02 2.6786967961106561e-02 1.7098155599692966e-09 6.3830126741177642e-08
134 5.9620501614742003e-03 2.7718958672724999e-02 2.7718960394734503e-02 1.7220095037406846e-09 6.2123884850594824e-08
135 6.2592290306393000e-03 2.8679036973972099e-02 2.8679038708428285e-02 1.7344561863141816e-09 6.0478184221860071e-08
136 6.5698349866665003e-03 2.9667988195919402e-02 2.9667989943078069e-02 1.7471586677419992e-09 5.8890362006126883e-08
137 6.8944357673983003e-03 3.0686622160166498e-02 3.0686623920286510e-02 1.7601200115457960e-09 5.7357890399347733e-08
138 7.2336226258277996e-03 3.1735772149256797e-02 3.1735773922600290e-02 1.7733434928834946e-09 5.5878375526888510e-08
139 7.5880113116683998e-03 3.2816295603825499e-02 3.2816297390657924e-02 1.7868324250769341e-09 5.4449543889908979e-08
140 7.9582430930839002e-03 3.3929074836894599e-02 3.3929076637483770e-02 1.8005891708194888e-09 5.3069206393617411e-08
141 8.3449858202867995e-03 3.5075017766149200e-02 3.5075019580766593e-02 1.8146173938471399e-09 5.1735320907481013e-08
142 8.7489350323243006e-03 3.6255058663706798e-02 3.6255060492625953e-02 1.8289191550113770e-09 5.0445899969836417e-08
143 9.1708151085662000e-03 3.7470158923366803e-02 3.7470160766864075e-02 1.8434972715031250e-09 4.9199075578383481e-08
144 9.6113804663956002e-03 3.8721307845191802e-02 3.8721309703546196e-02 1.8583543939798552e-09 4.7993066562251702e-08
145 1.0071416807478299e-02 4.0009523439592298e-02 4.0009525313085013e-02 1.8734927151320413e-09 4.6826167030762551e-08
146 1.0551742412875599e-02 4.1335853246941202e-02 4.1335855135855776e-02 1.8889145733669288e-09 4.5696758108880544e-08
147 1.1053209490019500e-02 4.2701375176506400e-02 4.2701377081128561e-02 1.9046221613749914e-09 4.4603295995733119e-08
148 1.1576705572511800e-02 4.4107198362469999e-02 4.4107200283087074e-02 1.9206170751018270e-09 4.3544298046010610e-08
149 1.2123154974988800e-02 4.5554464038286099e-02 4.5554465975187093e-02 1.9369009937597603e-09 4.2518355825195367e-08
150 1.2693520303909901e-02 4.7044346426785802e-02 4.7044348380261204e-02 1.9534754022720868e-09 4.1524124991211972e-08
151 1.3288804027774799e-02 4.8578053650364300e-02 4.8578055620705954e-02 1.9703416537231178e-09 4.0560323556533569e-08
152 1.3910050106504600e-02 5.0156828655483897e-02 5.0156830642984845e-02 1.9875009485414985e-09 3.9625728401550811e-08
153 1.4558345683425599e-02 5.1781950155440501e-02 5.1781952160393961e-02 2.0049534601995767e-09 3.8719155546497317e-08
154 1.5234822841770700e-02 5.3454733591055299e-02 5.3454735613755543e-02 2.0227002434092256e-09 3.7839495793684610e-08
155 1.5940660425708100e-02 5.5176532104256097e-02 5.5176534144997402e-02 2.0407413051093393e-09 3.6985674014002268e-08
156 1.6677085930613799e-02 5.6948737531166999e-02 5.6948739590243456e-02 2.0590764579497822e-09 3.6156664269748762e-08
157 1.7445377461812898e-02 5.8772781407566602e-02 5.8772783485272241e-02 2.0777056394805093e-09 3.5351492923610769e-08
158 1.8246865765877699e-02 6.0650135991519701e-02 6.0650138088147357e-02 2.0966276562117692e-09 3.4569214882323667e-08
159 1.9082936335769300e-02 6.2582315300933500e-02 6.2582317416775057e-02 2.1158415575150968e-09 3.3808935891976890e-08
160 1.9955031591636099e-02 6.4570876165107205e-02 6.4570878300453022e-02 2.1353458168338335e-09 3.3069796679826981e-08
161 2.0864653138246401e-02 6.6617419287451504e-02 6.6617421442590155e-02 2.1551386508722459e-09 3.2350976729555806e-08
162 2.1813364100999402e-02 6.8723590318881006e-02 6.8723592494098748e-02 2.1752177420397700e-09 3.1651688497317056e-08
163 2.2802791547855500e-02 7.0891080953077806e-02 7.0891083148657968e-02 2.1955801621231785e-09 3.0971175281933083e-08
164 2.3834628991717701e-02 7.3121630026039205e-02 7.3121632242262230e-02 2.2162230245426073e-09 3.0308719274755105e-08
165 2.4910638975862501e-02 7.5417024621131895e-02 7.5417026858274214e-02 2.2371423186173800e-09 2.9663623876627758e-08
166 2.6032655755459801e-02 7.7779101202506806e-02 7.7779103460840562e-02 2.2583337561110639e-09 2.9035224830639336e-08
167 2.7202588058010999e-02 8.0209746734911602e-02 8.0209749014704387e-02 2.2797927851092581e-09 2.8422888902087412e-08
168 2.8422421943410599e-02 8.2710899829314705e-02 8.2710902130828878e-02 2.3015141736859590e-09 2.7826007387097696e-08
169 2.9694223747978501e-02 8.5284551876547904e-02 8.5284554200039775e-02 2.3234918711256825e-09 2.7243993861723192e-08
170 3.1020143141665402e-02 8.7932748223965906e-02 8.7932750569685178e-02 2.3457192716014319e-09 2.6676286780572048e-08
171 3.2402416258087097e-02 9.0657589308197395e-02 9.0657591676386734e-02 2.3681893390747888e-09 2.6122349990592379e-08
172 3.3843368947716099e-02 9.3461231841142606e-02 9.3461234232036811e-02 2.3908942048400661e-09 2.5581667356373419e-08
173 3.5345420107556098e-02 9.6345889951349503e-02 9.6345892365174879e-02 2.4138253756911254e-09 2.5053744549296686e-08
174 3.6911085137604702e-02 9.9313836375419101e-02 9.9313838812392752e-02 2.4369736506546502e-09 2.4538107476221688e-08
175 3.8542979490877101e-02 1.0236740362915910e-01 1.0236740608948824e-01 2.4603291487457213e-09 2.4034301959306597e-08
176 4.0243822323928501e-02 1.0550898516891730e-01 1.0550898765279805e-01 2.4838807538563046e-09 2.3541887844001440e-08
177 4.2016440260238298e-02 1.0874103656232000e-01 1.0874103906993739e-01 2.5076173915117295e-09 2.3060450892867978e-08
178 4.3863771269765602e-02 1.1206607666948490e-01 1.1206607920101139e-01 2.5315264884362421e-09 2.2589587379919645e-08
179 4.5788868647847300e-02 1.1548668880003470e-01 1.1548669135562917e-01 2.5555944721533663e-09 2.2128908899846139e-08
180 4.7794905129241103e-02 1.1900552190644630e-01 1.1900552448625393e-01 2.5798076314087481e-09 2.1678049338850114e-08
181 4.9885177084889702e-02 1.2262529171634580e-01 1.2262529432049649e-01 2.6041506867580111e-09 2.1236651876665338e-08
182 5.2063108862469100e-02 1.2634878190889451e-01 1.2634878453750203e-01 2.6286075260895103e-09 2.0804375251503143e-08
183 5.4332257237930497e-02 1.3017884527252241e-01 1.3017884792568377e-01 2.6531613572799984e-09 2.0380894435282064e-08
184 5.6696315959558201e-02 1.3411840481114021e-01 1.3411840748893430e-01 2.6777940975719616e-09 1.9965895418143093e-08
185 5.9159120479486398e-02 1.3817045495477209e-01 1.3817045765725883e-01 2.7024867343961034e-09 1.9559077824724331e-08
186 6.1724652728718098e-02 1.4233806262931131e-01 1.4233806535653012e-01 2.7272188118931950e-09 1.9160150905957756e-08
187 6.4397046079411394e-02 1.4662436842304380e-01 1.4662437117501340e-01 2.7519695966482516e-09 1.8768841595667972e-08
188 6.7180590402691004e-02 1.5103258769351299e-01 1.5103259047022963e-01 2.7767166344006000e-09 1.8384883856891304e-08
189 7.0079737255346997e-02 1.5556601166806350e-01 1.5556601446949955e-01 2.8014360553552109e-09 1.8008020999371066e-08
190 7.3099105206784004e-02 1.6022800855250119e-01 1.6022801137860451e-01 2.8261033235832400e-09 1.7638010353292157e-08
191 7.6243485285924895e-02 1.6502202461290341e-01 1.6502202746359615e-01 2.8506927374216673e-09 1.7274619523448347e-08
192 7.9517846575299006e-02 1.6995158527017939e-01 1.6995158814535644e-01 2.8751770408952382e-09 1.6917623849658602e-08
193 8.2927341931239698e-02 1.7502029617174431e-01 1.7502029907127187e-01 2.8995275624943417e-09 1.6566807266816487e-08
194 8.6477313851335696e-02 1.8023184426977321e-01 1.8023184719348809e-01 2.9237148813088254e-09 1.6221965911330133e-08
195 9.0173300425300404e-02 1.8558999881021029e-01 1.8559000175791790e-01 2.9477076057826679e-09 1.5882900899088487e-08
196 9.4021041527770799e-02 1.9109861246256879e-01 1.9109861543404230e-01 2.9714735116925795e-09 1.5549424599144641e-08
197 9.8026485066236305e-02 1.9676162231282629e-01 1.9676162530780475e-01 2.9949784596805529e-09 1.5221354545101709e-08
198 1.0219579340906060e-01 2.0258305090137560e-01 2.0258305391956297e-01 3.0181873666990100e-09 1.4898518451091188e-08
199 1.0653534994818420e-01 2.0856700723697430e-01 2.0856701027803756e-01 3.0410632623212308e-09 1.4580749171535972e-08
200 1.1105176584016620e-01 2.1471768784485379e-01 2.1471769090842205e-01 3.0635682601865000e-09 1.4267889372437057e-08
201 1.1575188678447770e-01 2.2103937765454040e-01 2.2103938074020263e-01 3.0856622257324773e-09 1.3959784973154593e-08
202 1.2064280021872829e-01 2.2753645123953370e-01 2.2753645434683759e-01 3.1073038864182223e-09 1.3656290352849163e-08
203 1.2573184229152790e-01 2.3421337354240560e-01 2.3421337667085609e-01 3.1284504986572870e-09 1.3357266536717713e-08
204 1.3102660530392460e-01 2.4107470101608641e-01 2.4107470416514376e-01 3.1490573482173545e-09 1.3062578917695783e-08
205 1.3653494518830511e-01 2.4812508259517480e-01 2.4812508576425310e-01 3.1690783053317517e-09 1.2772099586668696e-08
206 1.4226498910643229e-01 2.5536926061141940e-01 2.5536926379988500e-01 3.1884656026548441e-09 1.2485706209160007e-08
207 1.4822514338864029e-01 2.6281207193114270e-01 2.6281207513831217e-01 3.2071694744395529e-09 1.2203280510424380e-08
208 1.5442410137764970e-01 2.7045844875805741e-01 2.7045845198319612e-01 3.2251387116488672e-09 1.1924710387121674e-08
209 1.6087085173058729e-01 2.7831341979750229e-01 2.7831342303982265e-01 3.2423203566445125e-09 1.1649888536567576e-08
210 1.6757468644706061e-01 2.8638211087341681e-01 2.8638211413207609e-01 3.2586592868533160e-09 1.1378710911221432e-08
211 1.7454520983336219e-01 2.9466974647166772e-01 2.9466974974576648e-01 3.2740987698787194e-09 1.1111078665874349e-08
212 1.8179234675407371e-01 3.0318165020484861e-01 3.0318165349342885e-01 3.2885802414561738e-09 1.0846897243165310e-08
213 1.8932635168406020e-01 3.1192324603100208e-01 3.1192324933304488e-01 3.3020428058527784e-09 1.0586074660716106e-08
214 1.9715781779508909e-01 3.2090005928898480e-01 3.2090006260340881e-01 3.3144240130233982e-09 1.0328524046190667e-08
215 2.0529768596303130e-01 3.3011771743464940e-01 3.3011772076030876e-01 3.3256593590103023e-09 1.0074161881860897e-08
216 2.1375725447448679e-01 3.3958195136672059e-01 3.3958195470240282e-01 3.3356822304320133e-09 9.8229077966032755e-09
217 2.2254818846703581e-01 3.4929859623000259e-01 3.4929859957442655e-01 3.3444239599944581e-09 9.5746847083532240e-09
218 2.3168252975277570e-01 3.5927359244189050e-01 3.5927359579370433e-01 3.3518138264909680e-09 9.3294187653455808e-09
219 2.4117270684629460e-01 3.6951298672988248e-01 3.6951299008766103e-01 3.3577785552019179e-09 9.0870379263401234e-09
220 2.5103154511459869e-01 3.8002293308945950e-01 3.8002293645170254e-01 3.3622430395396918e-09 8.8474739733689800e-09
221 2.6127227728025831e-01 3.9080969390882270e-01 3.9080969727395237e-01 3.3651296749148685e-09 8.6106606319851828e-09
222 2.7190855382394080e-01 4.0187964077497218e-01 4.0187964414133109e-01 3.3663589138477334e-09 8.3765350221716352e-09
223 2.8295445421589438e-01 4.1323925593545541e-01 4.1323925930130362e-01 3.3658482112564059e-09 8.1450349537149788e-09
224 2.9442449737697091e-01 4.2489513274400798e-01 4.2489513610752117e-01 3.3635131901910142e-09 7.9161018904670766e-09
225 3.0633365356153619e-01 4.3685397735948939e-01 4.3685398071875609e-01 3.3592666981441255e-09 7.6896785800535055e-09
226 3.1869735527201087e-01 4.4912260923590719e-01 4.4912261258892650e-01 3.3530193066511060e-09 7.4657102819270904e-09
227 3.3153150917872570e-01 4.6170796242350598e-01 4.6170796576818451e-01 3.3446785341340046e-09 7.2441430127140352e-09
228 3.4485250809026330e-01 4.7461708669349251e-01 4.7461709002764230e-01 3.3341497895911232e-09 7.0249256919866460e-09
229 3.5867724295961290e-01 4.8785714848417910e-01 4.8785715180551464e-01 3.3213355399297484e-09 6.8080083025077931e-09
230 3.7302311525702458e-01 5.0143543199223428e-01 5.0143543529836987e-01 3.3061355875219078e-09 6.5933425418063110e-09
231 3.8790804954243879e-01 5.1535934023991115e-01 5.1535934352835799e-01 3.2884468481597651e-09 6.3808813975230007e-09
232 4.0335050640872189e-01 5.2963639627544012e-01 5.2963639954360364e-01 3.2681635175890733e-09 6.1705795153152303e-09
233 4.1936949512565808e-01 5.4427424388494072e-01 5.4427424713011741e-01 3.2451766829311168e-09 5.9623924887912354e-09
234 4.3598458735463991e-01 5.5928064908326824e-01 5.5928065230264257e-01 3.2193743226827110e-09 5.7562769415106042e-09
235 4.5321593074630029e-01 5.7466350126528076e-01 5.7466350445592218e-01 3.1906414177385045e-09 5.5521907916517660e-09
236 4.7108426199436332e-01 5.9043081366760575e-01 5.9043081682646592e-01 3.1588601734355848e-09 5.3500936662051101e-09
237 4.8961092152967428e-01 6.0659072508828282e-01 6.0659072821219184e-01 3.1239090203527553e-09 5.1499452185163947e-09
238 5.0881786744202251e-01 6.2315150069443948e-01 6.2315150378010309e-01 3.0856636135112581e-09 4.9517069200560307e-09
239 5.2872769004233144e-01 6.4012153318484921e-01 6.4012153622884482e-01 3.0439956111294464e-09 4.7553401016040979e-09
240 5.4936362625259283e-01 6.5750934359679869e-01 6.5750934659557247e-01 2.9987737848458096e-09 4.5608078430713559e-09
241 5.7074957503795787e-01 6.7532358278935312e-01 6.7532358573921636e-01 2.9498632425628557e-09 4.3680737721220027e-09
242 5.9291011226553869e-01 6.9357303222506828e-01 6.9357303512219359e-01 2.8971253174248091e-09 4.1771020075980810e-09
243 6.1587050602128623e-01 7.1226660493801475e-01 7.1226660777843298e-01 2.8404182339514250e-09 3.9878582021565204e-09
244 6.3965673296799563e-01 7.3141334713878403e-01 7.3141334991837959e-01 2.7795955537257555e-09 3.8003073830084426e-09
245 6.6429549353185935e-01 7.5102243865355411e-01 7.5102244136806240e-01 2.7145082848178959e-09 3.6144170071311690e-09
246 6.8981422831600647e-01 7.7110319416283002e-01 7.7110319680783224e-01 2.6450022172497256e-09 3.4301533545695968e-09
247 7.1624113479287088e-01 7.9166506444293350e-01 7.9166506701385386e-01 2.5709203654855628e-09 3.2474849183165647e-09
248 7.4360518359361971e-01 8.1271763708631073e-01 8.1271763957841114e-01 2.4921004149192072e-09 3.0663791377925037e-09
249 7.7193613554511231e-01 8.3427063760959475e-01 8.3427064001797147e-01 2.4083767202753847e-09 2.8868050782939031e-09
250 8.0126455893888626e-01 8.5633393053250884e-01 8.5633393285208836e-01 2.3195795284536302e-09 2.7087324692694192e-09
251 8.3162184708500264e-01 8.7891752046714999e-01 8.7891752269268386e-01 2.2255338683052628e-09 2.5321305024014494e-09
252 8.6304023559524512e-01 9.0203155280868597e-01 9.0203155493474696e-01 2.1260609939233177e-09 2.3569696451219127e-09
253 8.9555281998627279e-01 9.2568631448384198e-01 9.2568631650481958e-01 2.0209776074864294e-09 2.1832207859755126e-09
254 9.2919357524350077e-01 9.4989223592588679e-01 9.4989223783598187e-01 1.9100950821027141e-09 2.0108545011950404e-09
255 9.6399737295887000e-01 9.7465989107611217e-01 9.7465989286933297e-01 1.7932207940773992e-09 1.8398426027342504e-09
256 1.0000000000000000e+00 9.9999999832984277e-01 1.0000000000000000e+00 1.6701572347344040e-09 1.6701572347344040e-09


==> data/example_I_1a/fem_adaptive_256_iter20000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.5169230758820426e-15 4.2332555906553890e-11 4.2332555906553884e-11 6.4623485355705287e-27 1.5265670586571018e-16
2 2.1464725901751093e-14 2.7052521005448707e-10 2.7052521005448712e-10 5.1698788284564230e-26 1.9110525142611091e-16
3 1.3665565252885154e-13 9.8841498321758633e-10 9.8841498321758675e-10 4.1359030627651384e-25 4.1843791656228595e-16
4 5.8127870035852169e-13 2.7231344641551076e-09 2.7231344641551080e-09 4.1359030627651384e-25 1.5188023644100006e-16
5 1.9227616699876598e-12 6.2914075496029714e-09 6.2914075496029723e-09 8.2718061255302767e-25 1.3147783004539709e-16
6 5.3443692055140107e-12 1.2868487855895089e-08 1.2868487855895090e-08 1.6543612251060553e-24 1.2855910062099392e-16
7 1.3065480100476247e-11 2.4059564445941610e-08 2.4059564445941620e-08 9.9261673506363321e-24 4.1256637762246289e-16
8 2.8932908379651514e-11 4.1973430362411715e-08 4.1973430362411728e-08 1.3234889800848443e-23 3.1531589595070653e-16
9 5.9218899224577411e-11 6.9298244225053942e-08 6.9298244225053969e-08 2.6469779601696886e-23 3.8196897912352944e-16
10 1.1366357153752751e-10 1.0937924186102372e-07 1.0937924186102380e-07 7.9409338805090657e-23 7.2600008423890330e-16
11 2.0680161413255364e-10 1.6629827599652851e-07 1.6629827599652861e-07 1.0587911840678754e-22 6.3668199668526757e-16
12 3.5961498711695887e-10 2.4495507858973920e-07 2.4495507858973931e-07 1.0587911840678754e-22 4.3223891913716223e-16
13 6.0155524565629611e-10 3.5115015365053199e-07 3.5115015365053204e-07 5.2939559203393771e-23 1.5076046145228154e-16
14 9.7298089931627439e-10 4.9166921920349790e-07 4.9166921920349801e-07 1.0587911840678754e-22 2.1534624147981291e-16
15 1.5280569541246975e-09 6.7436912598706155e-07 6.7436912598706165e-07 1.0587911840678754e-22 1.5700469420484549e-16
16 2.3381654626667274e-09 9.0826518796086780e-07 9.0826518796086780e-07 0.0000000000000000e+00 0.0000000000000000e+00
17 3.4958775351799676e-09 1.2036198660222830e-06 1.2036198660222830e-06 0.0000000000000000e+00 0.0000000000000000e+00
18 5.1195388462202271e-09 1.5720327517395915e-06 1.5720327517395922e-06 6.3527471044072525e-22 4.0411035313210750e-16
19 7.3585222108646482e-09 2.0265318025695441e-06 2.0265318025695445e-06 4.2351647362715017e-22 2.0898585114240583e-16
20 1.0399202304925769e-08 2.5816657840734337e-06 2.5816657840734345e-06 8.4703294725430034e-22 3.2809550813266957e-16
21 1.4471709068170024e-08 3.2535978781844442e-06 3.2535978781844442e-06 0.0000000000000000e+00 0.0000000000000000e+00
22 1.9857517760616985e-08 4.0602004196925278e-06 4.0602004196925270e-06 8.4703294725430034e-22 2.0861850640329840e-16
23 2.6897935041896013e-08 5.0211507258680709e-06 5.0211507258680700e-06 8.4703294725430034e-22 1.6869299359816828e-16
24 3.6003541814384696e-08 6.1580279865986141e-06 6.1580279865986124e-06 1.6940658945086007e-21 2.7509876509091967e-16
25 4.7664654914150686e-08 7.4944111845956409e-06 7.4944111845956375e-06 3.3881317890172014e-21 4.5208778989619963e-16
26 6.2462871051382690e-08 9.0559780172050645e-06 9.0559780172050594e-06 5.0821976835258020e-21 5.6119810294043946e-16
27 8.1083757695196751e-08 1.0870604793115958e-05 1.0870604793115954e-05 3.3881317890172014e-21 3.1167831537421074e-16
28 1.0433075686803685e-07 1.2968467278870786e-05 1.2968467278870781e-05 5.0821976835258020e-21 3.9188884655676365e-16
29 1.3314036906343853e-07 1.5382142471537998e-05 1.5382142471537988e-05 1.0164395367051604e-20 6.6079191412113567e-16
30 1.6859868572868559e-07 1.8146711275226328e-05 1.8146711275226311e-05 1.6940658945086007e-20 9.3353879323650263e-16
31 2.1195933996211580e-07 2.1299862060337889e-05 2.1299862060337869e-05 2.0328790734103208e-20 9.5440950164447892e-16
32 2.6466294626442985e-07 2.4881995085578174e-05 2.4881995085578154e-05 2.0328790734103208e-20 8.1700806805021726e-16
33 3.2835810135451977e-07 2.8936327763732159e-05 2.8936327763732115e-05 4.4045713257223618e-20 1.5221597438645664e-15
34 4.0492401921556133e-07 3.3509000753208978e-05 3.3509000753208917e-05 6.0986372202309624e-20 1.8199997263860338e-15
35 4.9649487467489242e-07 3.8649184858193262e-05 3.8649184858193188e-05 7.4538899358378430e-20 1.9286021071820104e-15
36 6.0548593094287955e-07 4.4409188721004828e-05 4.4409188721004747e-05 8.1315162936412833e-20 1.8310436483599219e-15
37 7.3462152764554390e-07 5.0844567291137280e-05 5.0844567291137192e-05 8.8091426514447235e-20 1.7325632060163606e-15
38 8.8696500697746951e-07 5.8014231056049338e-05 5.8014231056049223e-05 1.1519648082658485e-19 1.9856590138252490e-15
39 1.0659506566798974e-06 6.5980556019400432e-05 6.5980556019400283e-05 1.4907779871675686e-19 2.2594201642211603e-15
40 1.2754177496176912e-06 7.4809494413165148e-05 7.4809494413164931e-05 2.1684043449710089e-19 2.8985683728794381e-15
41 1.5196467607780595e-06 8.4570686130441700e-05 8.4570686130441415e-05 2.8460307027744491e-19 3.3652685498906148e-15
42 1.8033978435588919e-06 9.5337570866494835e-05 9.5337570866494510e-05 3.2526065174565133e-19 3.4116733706287571e-15
43 2.1319516482394325e-06 1.0718750095580000e-04 1.0718750095589758e-04 9.7578195523695399e-17 9.1035050405591649e-13
44 2.5111525665458160e-06 1.2020185489420000e-04 1.2020185489421907e-04 1.9068405708588809e-17 1.5863653456404254e-13
45 2.9474544872309955e-06 1.3446615153310000e-04 1.3446615153315486e-04 5.4860629927766524e-17 4.0798839932769048e-13
46 3.4479691485728024e-06 1.5007016493800000e-04 1.5007016493806394e-04 6.3940823122332624e-17 4.2607285164724042e-13
47 4.0205171747074535e-06 1.6710803989810000e-04 1.6710803989819812e-04 9.8120296609938151e-17 5.8716682135529106e-13
48 4.6736818836435971e-06 1.8567840807870000e-04 1.8567840807876077e-04 6.0769531767812524e-17 3.2728378273275266e-13
49 5.4168659558215441e-06 2.0588450480599999e-04 2.0588450480602577e-04 2.5776906650842868e-17 1.2520080943016377e-13
50 6.2603510529929472e-06 2.2783428647560000e-04 2.2783428647565602e-04 5.6026147263188442e-17 2.4590744496735263e-13
51 7.2153604781566253e-06 2.5164054857509997e-04 2.5164054857519766e-04 9.7686615740943950e-17 3.8819902553086466e-13
52 8.2941249682499567e-06 2.7742104431260000e-04 2.7742104431265730e-04 5.7300084815858909e-17 2.0654555950442221e-13
53 9.5099517121571837e-06 3.0529860384160000e-04 3.0529860384166668e-04 6.6678433607858523e-17 2.1840399126895174e-13
54 1.0877296687628202e-05 3.3540125407669998e-04 3.3540125407676016e-04 6.0173220572945496e-17 1.7940666542401839e-13
55 1.2411840411454866e-05 3.6786233908869999e-04 3.6786233908875615e-04 5.6161672534749130e-17 1.5267035128920523e-13
56 1.4130567198305696e-05 4.0282064107400001e-04 4.0282064107409379e-04 9.3783487919996134e-17 2.3281698690992809e-13
57 1.6051848024465397e-05 4.4042050189079999e-04 4.4042050189081224e-04 1.2251484549086200e-17 2.7817698078286900e-14
58 1.8195527093504468e-05 4.8081194515200000e-04 4.8081194515201361e-04 1.3606737264693081e-17 2.8299499215626125e-14
59 2.0583012202044296e-05 5.2415079887300001e-04 5.2415079887303947e-04 3.9464959078472361e-17 7.5293139232687913e-14
60 2.3237369004353249e-05 5.7059881866260002e-04 5.7059881866268068e-04 8.0664641632921530e-17 1.4136839929317805e-13
61 2.6183419275488321e-05 6.2032381145149995e-04 6.2032381145157584e-04 7.5894152073985310e-17 1.2234602424238847e-13
62 2.9447843273881894e-05 6.7349975975639997e-04 6.7349975975642979e-04 2.9815559743351372e-17 4.4269592247715313e-14
63 3.3059286304416776e-05 7.3030694646650002e-04 7.3030694646653883e-04 3.8814437774981059e-17 5.3148115272321945e-14
64 3.7048469584495483e-05 7.9093208015029997e-04 7.9093208015037489e-04 7.4918370118748356e-17 9.4721622752366556e-14
65 4.1448305516396633e-05 8.5556842087839997e-04 8.5556842087842219e-04 2.2226144535952841e-17 2.5978219851935392e-14
66 4.6294017469480832e-05 9.2441590655010001e-04 9.2441590655017167e-04 7.1665763601291843e-17 7.7525454823404490e-14
67 5.1623264177660525e-05 9.9768127972870010e-04 9.9768127972878012e-04 8.0014120329430227e-17 8.0200081885050584e-14
68 5.7476268857100953e-05 1.0755782149681000e-03 1.0755782149681652e-03 6.5268970783627367e-17 6.0682681998685881e-14
69 6.3895953150882505e-05 1.1583274466317999e-03 1.1583274466318327e-03 3.2742905609062234e-17 2.8267400297102145e-14
70 7.0928076008049460e-05 1.2461568972002999e-03 1.2461568972003663e-03 6.6353172956112871e-17 5.3246242993304333e-14
71 7.8621377604963727e-05 1.3393018060604001e-03 1.3393018060604174e-03 1.7347234759768071e-17 1.2952446327833532e-14
72 8.7027728417783304e-05 1.4380048587698000e-03 1.4380048587698004e-03 4.3368086899420177e-19 3.0158512076601162e-16
73 9.6202283555075523e-05 1.5425163167867000e-03 1.5425163167867521e-03 5.2041704279304213e-17 3.3738187215882018e-14
74 1.0620364246280000e-04 1.6530941476801001e-03 1.6530941476797425e-03 3.5756987648571936e-16 2.1630339505320913e-13
75 1.1709401411099999e-04 1.7700041557909001e-03 1.7700041557906197e-03 2.8037468180475145e-16 1.5840340311490092e-13
76 1.2893938777470000e-04 1.8935201133543000e-03 1.8935201133534402e-03 8.5977232278100502e-16 4.5406030636682327e-13
77 1.4180970952239999e-04 2.0239238920715000e-03 2.0239238920711877e-03 3.1225022567582528e-16 1.5427962825039000e-13
78 1.5577906452510001e-04 2.1615055951400000e-03 2.1615055951393486e-03 6.5138866522929106e-16 3.0135876894979637e-13
79 1.7092586530119999e-04 2.3065636897229001e-03 2.3065636897223862e-03 5.1391182975812910e-16 2.2280409253298468e-13
80 1.8733304600890001e-04 2.4594051398464998e-03 2.4594051398459014e-03 5.9847959921199845e-16 2.4334323349812034e-13
81 2.0508826290790001e-04 2.6203455397587000e-03 2.6203455397585873e-03 1.1275702593849246e-16 4.3031357592968740e-14
82 2.2428410110220001e-04 2.7897092477126000e-03 2.7897092477125679e-03 3.2092384305570931e-17 1.1503845546587049e-14
83 2.4501828767970000e-04 2.9678295201477998e-03 2.9678295201471024e-03 6.9735883734267645e-16 2.3497267366897525e-13
84 2.6739391137520002e-04 3.1550486463471999e-03 3.1550486463470858e-03 1.1405806854547507e-16 3.6150969867780473e-14
85 2.9151964886480001e-04 3.3517180834772000e-03 3.3517180834771107e-03 8.9338259012805565e-17 2.6654466989098626e-14
86 3.1750999781930000e-04 3.5581985920589000e-03 3.5581985920587534e-03 1.4658413372004020e-16 4.1196164274582394e-14
87 3.4548551683569997e-04 3.7748603718747000e-03 3.7748603718744363e-03 2.6367796834847468e-16 6.9851052058262843e-14
88 3.7557307235729998e-04 4.0020831982146001e-03 4.0020831982140702e-03 5.2995802191091457e-16 1.3242054091914141e-13
89 4.0790609272479999e-04 4.2402565586239999e-03 4.2402565586232410e-03 7.5894152073985310e-16 1.7898481147241526e-13
90 4.4262482945940001e-04 4.4897797899826003e-03 4.4897797899819455e-03 6.5485811218124468e-16 1.4585528529537927e-13
91 4.7987662591269999e-04 4.7510622160036996e-03 4.7510622160035175e-03 1.8214596497756474e-16 3.8337945641718342e-14
92 5.1981619341150002e-04 5.0245232851768998e-03 5.0245232851763516e-03 5.4817261840867104e-16 1.0909942840267506e-13
93 5.6260589500599996e-04 5.3105927090326003e-03 5.3105927090319116e-03 6.8868521996279242e-16 1.2968142309078255e-13
94 6.0841603695500001e-04 5.6097106008012000e-03 5.6097106008007065e-03 4.9352882891540162e-16 8.7977591721925445e-14
95 6.5742516808940004e-04 5.9223276145511997e-03 5.9223276145507634e-03 4.3628295420816698e-16 7.3667480525097754e-14
96 7.0982038715050003e-04 6.2489050846054996e-03 6.2489050846051388e-03 3.6082248300317588e-16 5.7741712846959624e-14
97 7.6579765825399995e-04 6.5899151653941003e-03 6.5899151653939008e-03 1.9949319973733282e-16 3.0272498921525712e-14
98 8.2556213459719998e-04 6.9458409716681999e-03 6.9458409716679388e-03 2.6107588313450947e-16 3.7587368354593357e-14
99 8.8932849054080003e-04 7.3171767190903002e-03 7.3171767190900010e-03 2.9923979960599922e-16 4.0895527208643680e-14
100 9.5732126219859998e-04 7.7044278652229001e-03 7.7044278652222608e-03 6.3924560089745341e-16 8.2971196833836817e-14
101 1.0297751966520999e-03 8.1081112508329008e-03 8.1081112508323335e-03 5.6725457664441592e-16 6.9961370668931649e-14
102 1.1069356099424001e-03 8.5287552416398998e-03 8.5287552416397558e-03 1.4398204850607499e-16 1.6881953394923865e-14
103 1.1890587539480999e-03 8.9668998703703994e-03 8.9668998703699709e-03 4.2847669856627135e-16 4.7784262650475273e-14
104 1.2764121922880999e-03 9.4230969791575005e-03 9.4230969791569124e-03 5.8807125835613761e-16 6.2407429283270786e-14
105 1.3692751854014001e-03 9.8979103623922995e-03 9.8979103623919075e-03 3.9204750557075840e-16 3.9609118613599674e-14
106 1.4679390848926000e-03 1.0391915909782799e-02 1.0391915909782690e-02 1.0928757898653885e-16 1.0516595778422172e-14
107 1.5727077373537000e-03 1.0905701750013199e-02 1.0905701750012589e-02 6.1062266354383610e-16 5.5991139088608511e-14
108 1.6838978976798000e-03 1.1439868394406701e-02 1.1439868394406319e-02 3.8163916471489756e-16 3.3360450623846802e-14
109 1.8018396521479001e-03 1.1995028881272300e-02 1.1995028881271720e-02 5.7939764097625357e-16 4.8303146804497354e-14
110 1.9268768513007000e-03 1.2571808920441100e-02 1.2571808920440904e-02 1.9602375278537920e-16 1.5592326770625502e-14
111 2.0593675527991002e-03 1.3170847038150199e-02 1.3170847038149570e-02 6.2970462177958098e-16 4.7810487811120384e-14
112 2.1996844743668999e-03 1.3792794722193099e-02 1.3792794722192801e-02 2.9837243786801082e-16 2.1632485937597936e-14
113 2.3482154570439000e-03 1.4438316567701700e-02 1.4438316567701299e-02 4.0072112295064244e-16 2.7754005882310460e-14
114 2.5053639387291001e-03 1.5108090422836900e-02 1.5108090422836356e-02 5.4470317145671743e-16 3.6053740493463120e-14
115 2.6715494383354002e-03 1.5802807535211599e-02 1.5802807535211256e-02 3.4347524824340780e-16 2.1735077610613710e-14
116 2.8472080505533002e-03 1.6523172698408500e-02 1.6523172698408119e-02 3.8163916471489756e-16 2.3097208489000759e-14
117 3.0327929514184001e-03 1.7269904398836002e-02 1.7269904398835381e-02 6.2103100439969694e-16 3.5960303546415520e-14
118 3.2287749149197999e-03 1.8043734963299300e-02 1.8043734963298811e-02 4.8919202022545960e-16 2.7111461192512662e-14
119 3.4356428405242999e-03 1.8845410706210802e-02 1.8845410706210215e-02 5.8633653488016080e-16 3.1112961347504231e-14
120 3.6539042920626999e-03 1.9675692077665299e-02 1.9675692077664925e-02 3.7470027081099033e-16 1.9043816569803683e-14
121 3.8840860479156000e-03 2.0535353811558299e-02 2.0535353811557869e-02 4.3021142204224816e-16 2.0949793511719931e-14
122 4.1267346627578997e-03 2.1425185074192200e-02 2.1425185074191833e-02 3.6776137690708310e-16 1.7164910157535954e-14
123 4.3824170409797998e-03 2.2345989613261698e-02 2.2345989613261081e-02 6.1756155744774333e-16 2.7636348541093721e-14
124 4.6517210218165999e-03 2.3298585906807699e-02 2.3298585906806984e-02 7.1470607210244452e-16 3.0675942091989108e-14
125 4.9352559765657002e-03 2.4283807312989000e-02 2.4283807312988542e-02 4.5796699765787707e-16 1.8858945459220755e-14
126 5.2336534178092000e-03 2.5302502219836601e-02 2.5302502219835710e-02 8.9164786665207885e-16 3.5239513424608184e-14
127 5.5475676207865999e-03 2.6355534195016701e-02 2.6355534195015923e-02 7.7715611723760958e-16 2.9487397655729436e-14
128 5.8776762573948000e-03 2.7443782136727501e-02 2.7443782136726866e-02 6.3490879220751140e-16 2.3134886767587310e-14
129 6.2246810426044999e-03 2.8568140424466100e-02 2.8568140424465205e-02 8.9511731360403246e-16 3.1332711905793885e-14
130 6.5893083933305004e-03 2.9729519069369999e-02 2.9729519069369079e-02 9.1940344226770776e-16 3.0925607646811469e-14
131 6.9723101007359003e-03 3.0928843866800199e-02 3.0928843866799251e-02 9.4715901788333667e-16 3.0623809346461546e-14
132 7.3744640147848997e-03 3.2167056546858898e-02 3.2167056546857906e-02 9.9226182825873366e-16 3.0847144090206111e-14
133 7.7965747423242001e-03 3.3445114926507702e-02 3.3445114926506377e-02 1.3253287356462806e-15 3.9626975077185729e-14
134 8.2394743588147003e-03 3.4763993063050003e-02 3.4763993063048733e-02 1.2698175844150228e-15 3.6526804677243320e-14
135 8.7040231325585006e-03 3.6124681405063398e-02 3.6124681405062045e-02 1.3530843112619095e-15 3.7455951405907927e-14
136 9.1911102633207998e-03 3.7528186946088199e-02 3.7528186946086624e-02 1.5751289161869408e-15 4.1971889514667657e-14
137 9.7016546343286006e-03 3.8975533377511799e-02 3.8975533377510231e-02 1.5681900222830336e-15 4.0235242122123594e-14
138 1.0236605578360300e-02 4.0467761242319503e-02 4.0467761242317699e-02 1.8041124150158794e-15 4.4581473242688158e-14
139 1.0796943657701400e-02 4.2005928088612900e-02 4.2005928088611186e-02 1.7139067942650854e-15 4.0801545692541588e-14
140 1.1383681458263500e-02 4.3591108623341000e-02 4.3591108623339189e-02 1.8110513089197866e-15 4.1546346631572673e-14
141 1.1997864398609399e-02 4.5224394867796003e-02 4.5224394867793817e-02 2.1857515797307769e-15 4.8331251001156946e-14
142 1.2640571552510900e-02 4.6906896310745898e-02 4.6906896310743768e-02 2.1302404284995191e-15 4.5414226820451543e-14
143 1.3312916487020800e-02 4.8639740064155598e-02 4.8639740064153308e-02 2.2898349882893854e-15 4.7077451180232690e-14
144 1.4016048114864401e-02 5.0424071017842999e-02 5.0424071017840424e-02 2.5743296383495817e-15 5.1053585844720158e-14
145 1.4751151562128299e-02 5.2261051995251800e-02 5.2261051995249046e-02 2.7547408798511697e-15 5.2711163948662916e-14
146 1.5519449051281400e-02 5.4151863909950602e-02 5.4151863909947591e-02 3.0114799542957371e-15 5.5611750674061919e-14
147 1.6322200798340600e-02 5.6097705919570300e-02 5.6097705919567142e-02 3.1571967262777889e-15 5.6280317965311729e-14
148 1.7160705927424899e-02 5.8099795584786999e-02 5.8099795584783752e-02 3.2474023470285829e-15 5.5893524483915267e-14
149 1.8036303398886799e-02 6.0159369023587497e-02 6.0159369023584056e-02 3.4416913763379853e-15 5.7209565728469525e-14
150 1.8950372954626898e-02 6.2277681069251800e-02 6.2277681069248136e-02 3.6637359812630166e-15 5.8829036636563517e-14
151 1.9904336078585400e-02 6.4456005426794097e-02 6.4456005426790142e-02 3.9551695252271202e-15 6.1362312154442245e-14
152 2.0899656974189700e-02 6.6695634831656206e-02 6.6695634831652112e-02 4.0939474033052647e-15 6.1382538956843064e-14
153 2.1937843556978899e-02 6.8997881206182707e-02 6.8997881206178516e-02 4.1910919179599659e-15 6.0742327803316200e-14
154 2.3020448464343601e-02 7.1364075817976505e-02 7.1364075817971828e-02 4.6768144912334719e-15 6.5534576572708810e-14
155 2.4149070081173198e-02 7.3795569437043296e-02 7.3795569437038466e-02 4.8294701571194310e-15 6.5443903935721771e-14
156 2.5325353583487101e-02 7.6293732495909095e-02 7.6293732495904085e-02 5.0098813986210189e-15 6.5665700637860133e-14
157 2.6550991998111399e-02 7.8859955248067798e-02 7.8859955248062483e-02 5.3151927303929369e-15 6.7400402570270627e-14
158 2.7827727279387000e-02 8.1495647926632706e-02 8.1495647926627127e-02 5.5788706987414116e-15 6.8456056742615616e-14
159 2.9157351402972199e-02 8.4202240902990499e-02 8.4202240902984657e-02 5.8425486670898863e-15 6.9387092367547538e-14
160 3.0541707477821801e-02 8.6981184847309295e-02 8.6981184847303258e-02 6.0368376963992887e-15 6.9403948761988537e-14
161 3.1982690874362001e-02 8.9833950886528402e-02 8.9833950886521921e-02 6.4809269062493513e-15 7.2143402825909842e-14
162 3.3482250373045100e-02 9.2762030767881504e-02 9.2762030767874787e-02 6.7168492989821971e-15 7.2409468005182638e-14
163 3.5042389327669697e-02 9.5766937016399295e-02 9.5766937016392301e-02 6.9944050551384862e-15 7.3035697632694083e-14
164 3.6665166847848499e-02 9.8850203094925204e-02 9.8850203094917849e-02 7.3552275381416621e-15 7.4407814125369395e-14
165 3.8352699000509201e-02 1.0201338356591440e-01 1.0201338356590660e-01 7.7993167479917247e-15 7.6453858066112582e-14
166 4.0107160030645399e-02 1.0525805425496119e-01 1.0525805425495315e-01 8.0491169285323849e-15 7.6470318452173134e-14
167 4.1930783597545103e-02 1.0858581240877160e-01 1.0858581240876324e-01 8.3683060481121174e-15 7.7066293123177549e-14
168 4.3825864032266099e-02 1.1199827685812500e-01 1.1199827685811627e-01 8.7291285311152933e-15 7.7939846719014160e-14
169 4.5794757612809399e-02 1.1549708817883360e-01 1.1549708817882444e-01 9.1593399531575415e-15 7.9303643906382406e-14
170 4.7839883859640699e-02 1.1908390885521980e-01 1.1908390885521029e-01 9.5062846483529029e-15 7.9828456587793412e-14
171 4.9963726849877300e-02 1.2276042344271949e-01 1.2276042344270972e-01 9.7699626167013776e-15 7.9585605382510418e-14
172 5.2168836548389497e-02 1.2652833872644370e-01 1.2652833872643354e-01 1.0158540675320182e-14 8.0286683422627764e-14
173 5.4457830163714797e-02 1.3038938388903029e-01 1.3038938388901988e-01 1.0408340855860843e-14 7.9825063555172851e-14
174 5.6833393519738901e-02 1.3434531067173480e-01 1.3434531067172403e-01 1.0769163338864018e-14 8.0160321823057339e-14
175 5.9298282447655302e-02 1.3839789353645551e-01 1.3839789353644424e-01 1.1268763699945339e-14 8.1422942300620649e-14
176 6.1855324200349997e-02 1.4254892983181949e-01 1.4254892983180806e-01 1.1435297153639112e-14 8.0220154350730634e-14
177 6.4507418883469794e-02 1.4680023995357400e-01 1.4680023995356212e-01 1.1879386363489175e-14 8.0922118160345150e-14
178 6.7257540912497596e-02 1.5115366751418211e-01 1.5115366751416995e-01 1.2156942119645464e-14 8.0427701951100912e-14
179 7.0108740484048596e-02 1.5561107950227421e-01 1.5561107950226158e-01 1.2628786905111156e-14 8.1156090848451535e-14
180 7.3064145071016606e-02 1.6017436644733929e-01 1.6017436644732630e-01 1.2989609388114332e-14 8.1096680300502357e-14
181 7.6126960940818403e-02 1.6484544258783379e-01 1.6484544258782041e-01 1.3378187446733136e-14 8.1155943632508910e-14
182 7.9300474690652198e-02 1.6962624603305729e-01 1.6962624603304352e-01 1.3766765505351941e-14 8.1159406797637605e-14
183 8.2588054804116795e-02 1.7451873892550640e-01 1.7451873892549213e-01 1.4266365866433262e-14 8.1746899812999735e-14
184 8.5993153238019496e-02 1.7952490761633111e-01 1.7952490761631656e-01 1.4543921622589551e-14 8.1013391488121785e-14
185 8.9519307020987399e-02 1.8464676282601661e-01 1.8464676282600168e-01 1.4932499681208355e-14 8.0870628072043209e-14
186 9.3170139868853502e-02 1.8988633979836000e-01 1.8988633979834460e-01 1.5404344466674047e-14 8.1124026525726625e-14
187 9.6949363844861594e-02 1.9524569848760959e-01 1.9524569848759368e-01 1.5903944827755367e-14 8.1456057423799981e-14
188 1.0086078102276300e-01 2.0072692371740650e-01 2.0072692371739009e-01 1.6403545188836688e-14 8.1720702360445521e-14
189 1.0490828516946990e-01 2.0633212533652390e-01 2.0633212533650719e-01 1.6708856520608606e-14 8.0980392623582597e-14
190 1.0909586346581940e-01 2.1206343839669689e-01 2.1206343839667977e-01 1.7125190154843040e-14 8.0755033891363919e-14
191 1.1342759824470350e-01 2.1792302332263699e-01 2.1792302332261934e-01 1.7652546091539989e-14 8.1003584763077858e-14
192 1.1790766873930660e-01 2.2391306606497599e-01 2.2391306606495792e-01 1.8068879725774423e-14 8.0695959567328607e-14
193 1.2254035287184560e-01 2.3003577827722621e-01 2.3003577827720759e-01 1.8623991238087001e-14 8.0961280795389657e-14
194 1.2733002906717389e-01 2.3629339749432030e-01 2.3629339749430103e-01 1.9262369477246466e-14 8.1518864604378290e-14
195 1.3228117806603160e-01 2.4268818727998820e-01 2.4268818727996844e-01 1.9761969838327786e-14 8.1429467415857809e-14
196 1.3739838478049260e-01 2.4922243739923569e-01 2.4922243739921537e-01 2.0317081350640365e-14 8.1521878859147735e-14
197 1.4268634018225851e-01 2.5589846400202121e-01 2.5589846400200034e-01 2.0872192862952943e-14 8.1564353832111271e-14
198 1.4814984319974600e-01 2.6271860978717798e-01 2.6271860978715655e-01 2.1427304375265521e-14 8.1559903170258896e-14
199 1.5379380262962991e-01 2.6968524415483969e-01 2.6968524415481770e-01 2.1982415887578100e-14 8.1511378038016408e-14
200 1.5962323909296439e-01 2.7680076338462600e-01 2.7680076338460347e-01 2.2537527399890678e-14 8.1421478482614204e-14
201 1.6564328701778319e-01 2.8406759081568522e-01 2.8406759081566219e-01 2.3037127760971998e-14 8.1097346215469216e-14
202 1.7185919662921290e-01 2.9148817700571639e-01 2.9148817700569268e-01 2.3703261575747092e-14 8.1318089190575211e-14
203 1.7827633596678330e-01 2.9906499989347440e-01 2.9906499989345003e-01 2.4369395390522186e-14 8.1485280454765481e-14
204 1.8490019294968299e-01 3.0680056498840652e-01 3.0680056498838149e-01 2.5035529205297280e-14 8.1601965779448198e-14
205 1.9173637744569391e-01 3.1469740553431269e-01 3.1469740553428704e-01 2.5646151868841116e-14 8.1494640304706624e-14
206 1.9879062336113429e-01 3.2275808266846151e-01 3.2275808266843514e-01 2.6367796834847468e-14 8.1695233212593888e-14
207 2.0606879077210949e-01 3.3098518559913681e-01 3.3098518559910994e-01 2.6867397195928788e-14 8.1174017342488088e-14
208 2.1357686807484971e-01 3.3938133177534219e-01 3.3938133177531488e-01 2.7311486405778851e-14 8.0474333290259571e-14
209 2.2132097416716240e-01 3.4794916706227808e-01 3.4794916706225032e-01 2.7755575615628914e-14 7.9769053192368374e-14
210 2.2930736065361201e-01 3.5669136591393158e-01 3.5669136591390344e-01 2.8144153674247718e-14 7.8903378000579435e-14
211 2.3754241407215529e-01 3.6561063154034690e-01 3.6561063154031825e-01 2.8643754035329039e-14 7.8344970206836854e-14
212 2.4603265815161890e-01 3.7470969607978311e-01 3.7470969607975402e-01 2.9087843245179101e-14 7.7627676970995656e-14
213 2.5478475607925349e-01 3.8399132075331310e-01 3.8399132075328363e-01 2.9476421303797906e-14 7.6763248830659528e-14
214 2.6380551285758408e-01 3.9345829608566119e-01 3.9345829608563110e-01 3.0087043967341742e-14 7.6468190572333707e-14
215 2.7310187758470073e-01 4.0311344201595328e-01 4.0311344201592286e-01 3.0420110874729289e-14 7.5462903748884920e-14
216 2.8268094587463838e-01 4.1295960812761617e-01 4.1295960812758514e-01 3.1030733538273125e-14 7.5142297037162245e-14
217 2.9254996221189811e-01 4.2299967378032388e-01 4.2299967378029257e-01 3.1308289294429414e-14 7.4014925389022977e-14
218 3.0271632237401469e-01 4.3323654828488789e-01 4.3323654828485625e-01 3.1641356201816961e-14 7.3034826648587673e-14
219 3.1318757590535951e-01 4.4367317110123239e-01 4.4367317110120030e-01 3.2085445411667024e-14 7.2317749869866365e-14
220 3.2397142859356970e-01 4.5431251200993128e-01 4.5431251200989886e-01 3.2418512319054571e-14 7.1357295830646665e-14
221 3.3507574495458520e-01 4.6515757126477342e-01 4.6515757126474078e-01 3.2640556923979602e-14 7.0170967733001780e-14
222 3.4650855076413001e-01 4.7621137976391348e-01 4.7621137976388062e-01 3.2862601528904634e-14 6.9008433912685712e-14
223 3.5827803565354971e-01 4.8747699925522148e-01 4.8747699925518839e-01 3.3084646133829665e-14 6.7869142922393040e-14
224 3.7039255567425988e-01 4.9895752248300140e-01 4.9895752248296821e-01 3.3195668436292181e-14 6.6530049033232696e-14
225 3.8286063591569330e-01 5.1065607335918373e-01 5.1065607335915009e-01 3.3639757646142243e-14 6.5875565573628313e-14
226 3.9569097319073160e-01 5.2257580717009600e-01 5.2257580717006225e-01 3.3750779948604759e-14 6.4585423751967184e-14
227 4.0889243868229158e-01 5.3471991071887492e-01 5.3471991071884095e-01 3.3972824553529790e-14 6.3533868615176572e-14
228 4.2247408068716180e-01 5.4709160253107514e-01 5.4709160253104105e-01 3.4083846855992306e-14 6.2300073147363739e-14
229 4.3644512730140128e-01 5.5969413297929460e-01 5.5969413297926029e-01 3.4305891460917337e-14 6.1293998703017588e-14
230 4.5081498927319819e-01 5.7253078453291950e-01 5.7253078453288531e-01 3.4194869158454821e-14 5.9725817514517805e-14
231 4.6559326272908330e-01 5.8560487186551058e-01 5.8560487186547627e-01 3.4305891460917337e-14 5.8581977557041234e-14
232 4.8078973203616182e-01 5.9891974205817777e-01 5.9891974205814336e-01 3.4416913763379853e-14 5.7464984615649291e-14
233 4.9641437267840588e-01 6.1247877478711654e-01 6.1247877478708190e-01 3.4638958368304884e-14 5.6555361253696578e-14
234 5.1247735407780626e-01 6.2628538243696619e-01 6.2628538243693122e-01 3.4972025275692431e-14 5.5840398413281214e-14
235 5.2898904267225866e-01 6.4034301040900854e-01 6.4034301040897323e-01 3.5305092183079978e-14 5.5134656909164013e-14
236 5.4596000464023131e-01 6.5465513709928058e-01 6.5465513709924505e-01 3.5527136788005009e-14 5.4268476293372658e-14
237 5.6340100922467506e-01 6.6922527435996004e-01 6.6922527435992429e-01 3.5749181392930041e-14 5.3418755630713572e-14
238 5.8132303137462737e-01 6.8405696735681731e-01 6.8405696735678134e-01 3.5971225997855072e-14 5.2585132108001286e-14
239 5.9973725509381270e-01 6.9915379499538066e-01 6.9915379499534480e-01 3.5860203695392556e-14 5.1290866118564548e-14
240 6.1865507629377037e-01 7.1451936990690679e-01 7.1451936990687093e-01 3.5860203695392556e-14 5.0187867825145879e-14
241 6.3808810615783063e-01 7.3015733882827727e-01 7.3015733882824141e-01 3.5860203695392556e-14 4.9112981255438883e-14
242 6.5804817407239113e-01 7.4607138260166705e-01 7.4607138260163119e-01 3.5860203695392556e-14 4.8065378905627190e-14
243 6.7854733090533614e-01 7.6226521643125689e-01 7.6226521643122092e-01 3.5971225997855072e-14 4.7189908738411852e-14
244 6.9959785222567894e-01 7.7874259006431079e-01 7.7874259006427460e-01 3.6193270602780103e-14 4.6476552155434108e-14
245 7.2121224151231078e-01 7.9550728793817671e-01 7.9550728793814018e-01 3.6526337510167650e-14 4.5915779860219197e-14
246 7.4340323348187842e-01 8.1256312939470232e-01 8.1256312939466535e-01 3.6970426720017713e-14 4.5498528523635508e-14
247 7.6618379743413678e-01 8.2991396888062030e-01 8.2991396888058289e-01 3.7414515929867775e-14 4.5082402915007910e-14
248 7.8956714043647491e-01 8.4756369600062786e-01 8.4756369600059023e-01 3.7636560534792807e-14 4.4405583571345647e-14
249 8.1356671093231014e-01 8.6551623586763782e-01 8.6551623586760018e-01 3.7636560534792807e-14 4.3484522849031973e-14
250 8.3819620193759736e-01 8.8377554911480716e-01 8.8377554911476952e-01 3.7636560534792807e-14 4.2586107493572691e-14
251 8.6346955473086440e-01 9.0234563225237197e-01 9.0234563225233444e-01 3.7525538232330291e-14 4.1586656920656034e-14
252 8.8940096213310849e-01 9.2123051769276720e-01 9.2123051769272968e-01 3.7525538232330291e-14 4.0734145810013957e-14
253 9.1600487218755444e-01 9.4043427404629276e-01 9.4043427404625557e-01 3.7192471324942744e-14 3.9548187844027278e-14
254 9.4329599153828436e-01 9.5996100617135938e-01 9.5996100617132207e-01 3.7303493627405260e-14 3.8859384274560616e-14
255 9.7128928917764201e-01 9.7981485546712244e-01 9.7981485546708513e-01 3.7303493627405260e-14 3.8071982088516509e-14
256 1.0000000000000000e+00 1.0000000000000371e+00 1.0000000000000000e+00 3.7081449022480228e-14 3.7081449022480228e-14


==> data/example_I_1a/fem_adaptive_2_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.3869115297291490e-01 2.3865625062898180e-01 2.5086156714197705e-01 1.2205316512995251e-02 4.8653592704726897e-02
2 1.0000000000000000e+00 9.9353852888406524e-01 1.0000000000000000e+00 6.4614711159347582e-03 6.4614711159347582e-03


==> data/example_I_1a/fem_adaptive_2_iter20000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 6.4021890777414200e-02 1.4602591872787371e-01 1.4602591872787357e-01 1.3877787807814457e-16 9.5036469749431198e-16
2 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00


==> data/example_I_1a/fem_adaptive_32_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.0064975325745991e-08 2.3832350683115638e-06 2.5233000725853746e-06 1.4006500427381086e-07 5.5508659392340988e-02
2 6.9744947603038304e-08 9.5617257839568062e-06 9.7827043056816119e-06 2.2097852172480566e-07 2.2588694784167754e-02
3 3.2642906978580798e-07 2.8490284762734263e-05 2.8817226445022075e-05 3.2694168228781121e-07 1.1345355629958189e-02
4 1.2028455053543054e-06 7.1344954905655972e-05 7.1803711748333939e-05 4.5875684267796739e-07 6.3890407822630689e-03
5 3.7402359587784432e-06 1.5824960505289999e-04 1.5886539278445804e-04 6.1578773155804962e-07 3.8761603189029648e-03
6 1.0217721063106976e-05 3.2023504649290001e-04 3.2103163438435326e-04 7.9658789145324854e-07 2.4813376818171706e-03
7 2.5180353936123583e-05 6.0259245997549996e-04 6.0359173063149205e-04 9.9927065599209313e-07 1.6555406664478859e-03
8 5.7034488369342548e-05 1.0685626952946000e-03 1.0697844602751828e-03 1.2217649805828200e-06 1.1420664871768121e-03
9 1.2039329530440000e-04 1.8033069765492999e-03 1.8047689526970638e-03 1.4619761477638760e-06 8.1006277594651934e-04
10 2.3937703487180001e-04 2.9181132876839998e-03 2.9198311546993544e-03 1.7178670153545142e-06 5.8834464198029887e-04
11 4.5209231323560002e-04 4.5548022237446003e-03 4.5567897010642443e-03 1.9874773196440487e-06 4.3615734980700791e-04
12 8.1653242644960005e-04 6.8903045940478004e-03 6.8925734909822088e-03 2.2688969344084042e-06 3.2917994089970605e-04
13 1.4181573973698000e-03 1.0141389897147701e-02 1.0143950102330743e-02 2.5602051830428407e-06 2.5238739911137678e-04
14 2.3794277486828999e-03 1.4569529933562499e-02 1.4572389317721746e-02 2.8593841592469693e-06 1.9621930878346906e-04
15 3.8715806459536000e-03 2.0485885545976600e-02 2.0489049756380200e-02 3.1642104036007368e-06 1.5443421931343672e-04
16 6.1289509445740997e-03 2.8256407115658400e-02 2.8259879242250124e-02 3.4721265917241062e-06 1.2286416944532020e-04
17 9.4661529928901002e-03 3.8307041304462601e-02 3.8310821397455348e-02 3.7800929927472859e-06 9.8669066724796573e-05
18 1.4298451859499000e-02 5.1129037854063898e-02 5.1133122271310040e-02 4.0844172461418360e-06 7.9878111578442296e-05
19 2.1165665025107298e-02 6.7284351211369400e-02 6.7288731771621021e-02 4.3805602516211462e-06 6.5100948350294883e-05
20 3.0759947554919901e-02 8.7411132460301105e-02 8.7415795375797814e-02 4.6629154967087194e-06 5.3341795686500239e-05
21 4.3957825384216200e-02 1.1222930758455620e-01 1.1223423214345640e-01 4.9245589002072654e-06 4.3877512289768732e-05
22 6.1856852639277399e-02 1.4254623851553019e-01 1.4255139548161389e-01 5.1569660836914277e-06 3.6176188007619802e-05
23 8.5817279905248497e-02 1.7926246376811281e-01 1.7926781346201293e-01 5.3496939001196342e-06 2.9841909692579817e-05
24 1.1750913106529960e-01 2.2337751575679221e-01 2.2338300577977221e-01 5.4900229800036726e-06 2.4576726241279743e-05
25 1.5896509679181811e-01 2.7599581212982988e-01 2.7600137468784747e-01 5.5625580175910905e-06 2.0154095333337531e-05
26 2.1263966298835979e-01 3.3833261867052938e-01 3.3833816745300410e-01 5.5487824747180170e-06 1.6400107964433999e-05
27 2.8147490247483969e-01 4.1172008149700973e-01 4.1172550806134794e-01 5.4265643382178652e-06 1.3180053778473439e-05
28 3.6897336799100361e-01 4.9761332645084178e-01 4.9761849606036890e-01 5.1696095271225317e-06 1.0388700516661217e-05
29 4.7927853417224370e-01 5.9759662370118105e-01 5.9760137056067941e-01 4.7468594983612888e-06 7.9431871013075273e-06
30 6.1726324553474587e-01 7.1338961570803439e-01 7.1339373753758406e-01 4.1218295496747714e-06 5.7777764687170656e-06
31 7.8862663669065458e-01 8.4685360678203203e-01 8.4685685866630500e-01 3.2518842729700737e-06 3.8399456055553356e-06
32 1.0000000000000000e+00 9.9999791255344861e-01 1.0000000000000000e+00 2.0874465513909257e-06 2.0874465513909257e-06


==> data/example_I_1a/fem_adaptive_32_iter20000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 3.4842301675110903e-09 1.2008113541434648e-06 1.2008113541434648e-06 0.0000000000000000e+00 0.0000000000000000e+00
2 5.4431327821688472e-08 8.2242111162159088e-06 8.2242111162159071e-06 1.6940658945086007e-21 2.0598521494278808e-16
3 3.6896180634101364e-07 3.1396915797628414e-05 3.1396915797628407e-05 6.7762635780344027e-21 2.1582577160481011e-16
4 1.6437414564576875e-06 8.9347716182479231e-05 8.9347716182479217e-05 1.3552527156068805e-20 1.5168297226970879e-16
5 5.6387460117522466e-06 2.1175212292510000e-04 2.1175212292514275e-04 4.2744670650241012e-17 2.0186182815910578e-13
6 1.6145801258312502e-05 4.4222340240429998e-04 4.4222340240439767e-04 9.7686615740943950e-17 2.2089879280430525e-13
7 4.0466364939020594e-05 8.4132914855630000e-04 8.4132914855632038e-04 2.0383000842727483e-17 2.4227142109249055e-14
8 9.1533024562312924e-05 1.4897193855078000e-03 1.4897193855078279e-03 2.7972416050126014e-17 1.8776969892615409e-14
9 1.9081934829950000e-04 2.4913554017877001e-03 2.4913554017871003e-03 5.9978064181898105e-16 2.4074471325477932e-13
10 3.7219221691959999e-04 3.9768306838739997e-03 3.9768306838736407e-03 3.5908775952719907e-16 9.0294957988361944e-14
11 6.8686970174400004e-04 6.1067768680942002e-03 6.1067768680938316e-03 3.6862873864507151e-16 6.0363878787032746e-14
12 1.2096560241183999e-03 9.0753487831639994e-03 9.0753487831638380e-03 1.6132928326584306e-16 1.7776648272200136e-14
13 2.0466332022950999e-03 1.3113783538617000e-02 1.3113783538616768e-02 2.3245294578089215e-16 1.7725848920441393e-14
14 3.3444967138781001e-03 1.8494029306739299e-02 1.8494029306739199e-02 1.0061396160665481e-16 5.4403483382602419e-15
15 5.3017299176853997e-03 2.5532439999455099e-02 2.5532439999455127e-02 2.7755575615628914e-17 1.0870710208746688e-15
16 8.1818191219243993e-03 3.4593532492112701e-02 3.4593532492112666e-02 3.4694469519536142e-17 1.0029178005295207e-15
17 1.2328718084076901e-02 4.6093803418107503e-02 4.6093803418107433e-02 6.9388939039072284e-17 1.5053854074409842e-15
18 1.8184777405225200e-02 6.0505602868778499e-02 6.0505602868778444e-02 5.5511151231257827e-17 9.1745472484007254e-16
19 2.6311360758214601e-02 7.8361062596391098e-02 7.8361062596391209e-02 1.1102230246251565e-16 1.4168044534356352e-15
20 3.7412376181162200e-02 1.0025607654103530e-01 1.0025607654103534e-01 4.1633363423443370e-17 4.1527022460730963e-16
21 5.2360956791710697e-02 1.2685433169634591e-01 1.2685433169634600e-01 8.3266726846886741e-17 6.5639640155295713e-16
22 7.2229531244674905e-02 1.5889138749581300e-01 1.5889138749581314e-01 1.3877787807814457e-16 8.7341346982574141e-16
23 9.8323530078010299e-02 1.9717880204714519e-01 1.9717880204714552e-01 3.3306690738754696e-16 1.6891618365137979e-15
24 1.3221897978099331e-01 2.4260830367233160e-01 2.4260830367233188e-01 2.7755575615628914e-16 1.1440488720087565e-15
25 1.7580424197989281e-01 2.9615600632305350e-01 2.9615600632305378e-01 2.7755575615628914e-16 9.3719441858465943e-16
26 2.3132616057988270e-01 3.5888666754134640e-01 3.5888666754134674e-01 3.3306690738754696e-16 9.2805595055763638e-16
27 3.0144088503930311e-01 4.3195798772994781e-01 4.3195798772994842e-01 6.1062266354383610e-16 1.4136158628592956e-15
28 3.8926964317875790e-01 5.1662494957294924e-01 5.1662494957294991e-01 6.6613381477509392e-16 1.2893953637464283e-15
29 4.9845974206222088e-01 6.1424419652393836e-01 6.1424419652393913e-01 7.7715611723760958e-16 1.2652233779913642e-15
30 6.3325108051637369e-01 7.2627844933611818e-01 7.2627844933611896e-01 7.7715611723760958e-16 1.0700525644785373e-15
31 7.9854846182811345e-01 8.5430095968964981e-01 8.5430095968965047e-01 6.6613381477509392e-16 7.7974138647472229e-16
32 1.0000000000000000e+00 9.9999999999999922e-01 1.0000000000000000e+00 7.7715611723760958e-16 7.7715611723760958e-16


==> data/example_I_1a/fem_adaptive_4_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 7.7603726364225004e-03 3.1443348849129998e-02 3.3336331255287434e-02 1.8929824061574355e-03 5.6784365131876707e-02
2 5.5929526531358499e-02 1.3002829420979531e-01 1.3284609717434737e-01 2.8178029645520575e-03 2.1211033101363675e-02
3 2.6745486225530601e-01 3.9399368862588757e-01 3.9726046659631725e-01 3.2667779704296795e-03 8.2232646968853056e-03
4 1.0000000000000000e+00 9.9859567505519642e-01 1.0000000000000000e+00 1.4043249448035811e-03 1.4043249448035811e-03


==> data/example_I_1a/fem_adaptive_4_iter20000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 2.1196947693193999e-03 1.3439754315109499e-02 1.3439754315109544e-02 4.5102810375396984e-17 3.3559252139520501e-15
2 3.3114287899834803e-02 9.2047244939710601e-02 9.2047244939710657e-02 5.5511151231257827e-17 6.0307238166244589e-16
3 2.2446462299588299e-01 3.5140143630128301e-01 3.5140143630128312e-01 1.1102230246251565e-16 3.1594151586599610e-16
4 1.0000000000000000e+00 9.9999999999999978e-01 1.0000000000000000e+00 2.2204460492503131e-16 2.2204460492503131e-16


==> data/example_I_1a/fem_adaptive_64_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 5.1584643075903132e-10 3.0514442753654329e-07 3.1532928128719991e-07 1.0184853750656616e-08 3.2299105586012219e-02
2 2.1849516933902844e-09 8.5370088277443227e-07 8.6618226587461764e-07 1.2481383100185367e-08 1.4409649783792829e-02
3 7.4508729785543344e-09 2.0290038080320761e-06 2.0443018034663250e-06 1.5297995434248928e-08 7.4832372638470477e-03
4 2.1811365190473199e-08 4.3172827036165440e-06 4.3358873913570311e-06 1.8604687740487085e-08 4.2908604539806218e-03
5 5.6758644684004355e-08 8.4464279925237053e-06 8.4688104316719067e-06 2.2382439148201463e-08 2.6429259845627147e-03
6 1.3440517157403240e-07 1.5457678409549957e-05 1.5484286051146155e-05 2.6607641596198504e-08 1.7183641214267669e-03
7 2.9451230366015270e-07 2.6783411861776947e-05 2.6814667118329546e-05 3.1255256552599557e-08 1.1656030043063479e-03
8 6.0468735595396354e-07 4.4331880146155312e-05 4.4368180730670541e-05 3.6300584515229365e-08 8.1816707192899928e-04
9 1.1746193486180249e-06 7.0578327243564021e-05 7.0620047487030080e-05 4.1720243466059352e-08 5.9077053826282972e-04
10 2.1753302286324140e-06 1.0866204196650000e-04 1.0870953458780876e-04 4.7492621308757262e-08 4.3687631898005867e-04
11 3.8645227224572149e-06 1.6248896579319999e-04 1.6254256379648286e-04 5.3598003282872859e-08 3.2974749524673503e-04
12 6.6192084128259466e-06 2.3683953318079999e-04 2.3689955169388217e-04 6.0018513082176579e-08 2.5335004922141661e-04
13 1.0976900191349449e-05 3.3748146540359998e-04 3.3754820336059834e-04 6.6737956998361072e-08 1.9771385637347262e-04
14 1.7686751971474245e-05 4.7128727289199999e-04 4.7136101451658883e-04 7.3741624588845485e-08 1.5644404674508835e-04
15 2.7772125503008649e-05 6.4635624784590000e-04 6.4643726392211727e-04 8.1016076217263130e-08 1.2532705142292655e-04
16 4.2606159363148368e-05 8.7214075063179997e-04 8.7222929956520541e-04 8.8548933405434467e-08 1.0152024639572979e-04
17 6.4002008768475070e-05 1.1595766115909999e-03 1.1596729402688069e-03 9.6328677806969965e-08 8.3065383749181403e-05
18 9.4319516821243424e-05 1.5212174853459000e-03 1.5213218298062668e-03 1.0434446036681685e-07 6.8588025441076222e-05
19 1.3659016823769999e-04 1.9713730081270002e-03 1.9714855940466064e-03 1.1258591960626452e-07 5.7107148003640424e-05
20 1.9466226557389999e-04 2.5262506204766998e-03 2.5263716634850654e-03 1.2104300836559417e-07 4.7911797822581033e-05
21 2.7336835552999999e-04 3.2041009281962999e-03 3.2042306340149362e-03 1.2970581863636435e-07 4.0479551396661339e-05
22 3.7871701914719998e-04 4.0253664838079996e-03 4.0255050482226641e-03 1.3856441466453262e-07 3.4421622381447867e-05
23 5.1811122466450003e-04 5.0128338792392001e-03 5.0129814878966950e-03 1.4760865749488539e-07 2.9445282782565749e-05
24 7.0059552554719998e-04 6.1917890480569998e-03 6.1919458760820393e-03 1.5682802503944743e-07 2.5327744812052609e-05
25 9.3713446877900005e-04 7.5901756824422002e-03 7.5903418938682602e-03 1.6621142606004780e-07 2.1897752220399864e-05
26 1.2409246599852999e-03 9.2387566763305999e-03 9.2389324233330527e-03 1.7574700245277797e-07 1.9022436186341883e-05
27 1.6277430123733999e-03 1.1171278511799301e-02 1.1171463933719152e-02 1.8542191985125578e-07 1.6597817524307755e-05
28 2.1163337858781002e-03 1.3424638510909101e-02 1.3424833733047471e-02 1.9522213836990765e-07 1.4541866383740437e-05
29 2.7288371013471000e-03 1.6039054879922000e-02 1.6039260012095755e-02 2.0513217375422999e-07 1.2789378911466787e-05
30 3.4912616921032001e-03 1.9058239477073500e-02 1.9058454611907437e-02 2.1513483393700850e-07 1.1288157320090133e-05
31 4.4340047318512004e-03 2.2529573239020498e-02 2.2529798449955653e-02 2.2521093515429080e-07 9.9961362572568462e-06
32 5.5924216536633996e-03 2.6504284204662200e-02 2.6504519543660912e-02 2.3533899871225339e-07 8.8792025950358886e-06
33 7.0074489497302002e-03 3.1037628078352801e-02 3.1037873573272493e-02 2.4549491969144688e-07 7.9095276650282131e-06
34 8.7262830157343006e-03 3.6189071277580399e-02 3.6189326929189497e-02 2.5565160909762907e-07 7.0642819524622395e-06
35 1.0803118177103900e-02 4.2022476412957400e-02 4.2022742191567493e-02 2.6577861009235981e-07 6.3246374756022549e-06
36 1.3299947107100999e-02 4.8606290151035299e-02 4.8606565992717649e-02 2.7584168234978668e-07 5.6749880744735994e-06
37 1.6287426918664000e-02 5.6013733412802899e-02 5.6014019215157161e-02 2.8580235426206579e-07 5.1023361341785108e-06
38 1.9845814283238901e-02 6.4322993862995698e-02 6.4323289480438847e-02 2.9561744314954286e-07 4.5958072968180859e-06
39 2.4065973000513000e-02 7.3617420647482695e-02 7.3617725886019558e-02 3.0523853686292846e-07 4.1462641393666721e-06
40 2.9050457512939401e-02 8.3985721337793903e-02 8.3986035949235510e-02 3.1461144160693788e-07 3.7459970345201374e-06
41 3.4914675928391099e-02 9.5522161043762294e-02 9.5522484719348821e-02 3.2367558652768302e-07 3.3884753676442007e-06
42 4.1788136183139701e-02 1.0832676365696629e-01 1.0832709602035628e-01 3.3236338999043102e-07 3.0681464028905102e-06
43 4.9815779045602603e-02 1.2250551518919971e-01 1.2250585578878095e-01 3.4059958124721401e-07 2.7802718413270006e-06
44 5.9159401728837803e-02 1.3817056917137210e-01 1.3817091747184870e-01 3.4830047659917263e-07 2.5207944115311839e-06
45 6.9999175947130898e-02 1.5544045408002569e-01 1.5544080945323591e-01 3.5537321022016677e-07 2.2862285101975112e-06
46 8.2535264318632798e-02 1.7444028275985399e-01 1.7444064447476706e-01 3.6171491307745995e-07 2.0735701485543539e-06
47 9.6989539081377293e-02 1.9530196381070800e-01 1.9530233102255093e-01 3.6721184293320164e-07 1.8802225299133826e-06
48 1.1360740715651770e-01 2.1816441491026989e-01 2.1816478664872996e-01 3.7173846006988143e-07 1.7039342864640319e-06
49 1.3265974565629901e-01 2.4317377804258311e-01 2.4317415319903085e-01 3.7515644774055446e-07 1.5427480380018019e-06
50 1.5444495199933561e-01 2.7048363660464259e-01 2.7048401391831733e-01 3.7731367474869160e-07 1.3949573924270268e-06
51 1.7929111285866450e-01 3.0025523436288098e-01 3.0025561240598048e-01 3.7804309949152071e-07 1.2590708845114359e-06
52 2.0755829623039390e-01 3.3265769623138131e-01 3.3265807339299247e-01 3.7716161116474467e-07 1.1337816254324813e-06
53 2.3964097097335621e-01 3.6786825084472480e-01 3.6786862531353159e-01 3.7446880679636863e-07 1.0179416808846141e-06
54 2.7597055822932659e-01 4.0607245489632809e-01 4.0607282464203109e-01 3.6974570299941334e-07 9.1054037739501153e-07
55 3.1701811919398981e-01 4.4746441921402919e-01 4.4746478196740763e-01 3.6275337844671185e-07 8.1068587532579050e-07
56 3.6329718376409748e-01 4.9224703654097401e-01 4.9224738977252008e-01 3.5323154606858864e-07 7.1758947514546664e-07
57 4.1536672464504859e-01 5.4063221099144143e-01 5.4063255188849246e-01 3.4089705103212964e-07 6.3055221118546519e-07
58 4.7383428155120783e-01 5.9284108914374645e-01 5.9284141458604078e-01 3.2544229433550953e-07 5.4895337324359133e-07
59 5.3935924018557224e-01 6.4910429273346792e-01 6.4910459926704700e-01 3.0653357907528545e-07 4.7224065184781569e-07
60 6.1265627072609352e-01 7.0966215290094214e-01 7.0966243671031703e-01 2.8380937489025371e-07 3.9992165318185523e-07
61 6.9449893059333900e-01 7.7476494594690681e-01 7.7476520282540806e-01 2.5687850124800349e-07 3.3155658038231565e-07
62 7.8572343629578323e-01 8.4467313053193149e-01 8.4467335585015646e-01 2.2531822496674181e-07 2.6675190285830780e-07
63 8.8723260919193758e-01 9.1965758625951843e-01 9.1965777493178957e-01 1.8867227113972262e-07 2.0515486986854032e-07
64 1.0000000000000000e+00 9.9999985355125665e-01 1.0000000000000000e+00 1.4644874335445479e-07 1.4644874335445479e-07


==> data/example_I_1a/fem_adaptive_64_iter20000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 2.3708421155007880e-11 3.6511682264254216e-08 3.6511682264254210e-08 6.6174449004242214e-24 1.8124185164984453e-16
2 3.7037761054146945e-10 2.5006407718639592e-07 2.5006407718639592e-07 0.0000000000000000e+00 0.0000000000000000e+00
3 2.5105981735586752e-09 9.5464971223156002e-07 9.5464971223156023e-07 2.1175823681357508e-22 2.2181773492454677e-16
4 1.1184827880470885e-08 2.7166926870150772e-06 2.7166926870150776e-06 4.2351647362715017e-22 1.5589414130329261e-16
5 3.8368809982539266e-08 6.4385019381630542e-06 6.4385019381630559e-06 1.6940658945086007e-21 2.6311491567119540e-16
6 1.0986399798913797e-07 1.3446175623417567e-05 1.3446175623417567e-05 0.0000000000000000e+00 0.0000000000000000e+00
7 2.7535311287189781e-07 2.5581322533089217e-05 2.5581322533089210e-05 6.7762635780344027e-21 2.6489105749983671e-16
8 6.2283586088808763e-07 4.5296174689605949e-05 4.5296174689605942e-05 6.7762635780344027e-21 1.4959902518190667e-16
9 1.2984289947870849e-06 7.5751762775646059e-05 7.5751762775646059e-05 0.0000000000000000e+00 0.0000000000000000e+00
10 2.5325794810072643e-06 1.2091889192020001e-04 1.2091889192028235e-04 8.2345155000274062e-17 6.8099495200933019e-13
11 4.6738003474646532e-06 1.8568170253980000e-04 1.8568170253983849e-04 3.8489177123235407e-17 2.0728578312651703e-13
12 8.2310964240832155e-06 2.7594363599630001e-04 2.7594363599639255e-04 9.2536655421637803e-17 3.3534622056965121e-13
13 1.3926302103189477e-05 3.9873565168400000e-04 3.9873565168403589e-04 3.5887091909270197e-17 9.0002215146057881e-14
14 2.2757605792943437e-05 5.6232656320500003e-04 5.6232656320504470e-04 4.4669129506402783e-17 7.9436278542144545e-14
15 3.6075586197059673e-05 7.7633537813720001e-04 7.7633537813724869e-04 4.8680677544599149e-17 6.2705731202672134e-14
16 5.5673134158942656e-05 1.0518455395936001e-03 1.0518455395936873e-03 8.7169854667834556e-17 8.2873246485892804e-14
17 8.3890680748862213e-05 1.4015209790813000e-03 1.4015209790813933e-03 9.3241386833753381e-17 6.6528712895091376e-14
18 1.2373819770950000e-04 1.8397238996186000e-03 1.8397238996185595e-03 4.0549161250957866e-17 2.2040894973080014e-14
19 1.7903548044380000e-04 2.3826342160543999e-03 2.3826342160544267e-03 2.6888213877640510e-17 1.1285078379410925e-14
20 2.5457226654649999e-04 3.0483705863517999e-03 3.0483705863518056e-03 5.6378512969246231e-18 1.8494638815131157e-15
21 3.5628978454789998e-04 3.8571129734594001e-03 3.8571129734587387e-03 6.6136332521615770e-16 1.7146589424968333e-13
22 4.9148536814400004e-04 4.8312266824894999e-03 4.8312266824891035e-03 3.9638431426070042e-16 8.2046308383211421e-14
23 6.6904181080609999e-04 5.9953878223678999e-03 5.9953878223674706e-03 4.2934406030425976e-16 7.1612391562472684e-14
24 8.9968317436819997e-04 7.3767101450152002e-03 7.3767101450147084e-03 4.9179410543942481e-16 6.6668487140136125e-14
25 1.1962588030377001e-03 9.0048732185982992e-03 9.0048732185980789e-03 2.2030988144905450e-16 2.4465628343777325e-14
26 1.5740573313232000e-03 1.0912251894450100e-02 1.0912251894449960e-02 1.4051260155412137e-16 1.2876590726941243e-14
27 2.0511525106667000e-03 1.3134047029995899e-02 1.3134047029995641e-02 2.5847379792054426e-16 1.9679676593988109e-14
28 2.6487827151529999e-03 1.5708417432491000e-02 1.5708417432490823e-02 1.7694179454963432e-16 1.1264138816661008e-14
29 3.3917660215923000e-03 1.8676612990610800e-02 1.8676612990610797e-02 3.4694469519536142e-18 1.8576424717360649e-16
30 4.3089527935457001e-03 2.2083108962886101e-02 2.2083108962885976e-02 1.2490009027033011e-16 5.6559106093369237e-15
31 5.4337177325770002e-03 2.5975741393906800e-02 2.5975741393906800e-02 0.0000000000000000e+00 0.0000000000000000e+00
32 6.8044933930816003e-03 3.0405843630683299e-02 3.0405843630683330e-02 3.1225022567582528e-17 1.0269414967349416e-15
33 8.4653471896978007e-03 3.5428383913343901e-02 3.5428383913343936e-02 3.4694469519536142e-17 9.7928456472632480e-16
34 1.0466603958304800e-02 4.1102104015495002e-02 4.1102104015494974e-02 2.7755575615628914e-17 6.7528357198369729e-16
35 1.2865516163181700e-02 4.7489658910872500e-02 4.7489658910872305e-02 1.9428902930940239e-16 4.0911860342909679e-15
36 1.5726983874027600e-02 5.4657757444172901e-02 5.4657757444172776e-02 1.2490009027033011e-16 2.2851301646962480e-15
37 1.9124326667314999e-02 6.2677303985300803e-02 6.2677303985300858e-02 5.5511151231257827e-17 8.8566590618314335e-16
38 2.3140109636219000e-02 7.1623541046158895e-02 7.1623541046158867e-02 2.7755575615628914e-17 3.8752029305199273e-16
39 2.7867025724170099e-02 8.1576192842420195e-02 8.1576192842420125e-02 6.9388939039072284e-17 8.5060281218455695e-16
40 3.3408836624715901e-02 9.2619609779501594e-02 9.2619609779501497e-02 9.7144514654701197e-17 1.0488547175481746e-15
41 3.9881374522082902e-02 1.0484291384867440e-01 1.0484291384867446e-01 5.5511151231257827e-17 5.2946974853617792e-16
42 4.7413606972151703e-02 1.1834014491284570e-01 1.1834014491284571e-01 1.3877787807814457e-17 1.1727032967582614e-16
43 5.6148767255158397e-02 1.3321040786910879e-01 1.3321040786910879e-01 0.0000000000000000e+00 0.0000000000000000e+00
44 6.6245552557372897e-02 1.4955802067147070e-01 1.4955802067147078e-01 8.3266726846886741e-17 5.5675199814121667e-16
45 7.7879392366386205e-02 1.6749266319779971e-01 1.6749266319779985e-01 1.3877787807814457e-16 8.2856093770659875e-16
46 9.1243789494647801e-02 1.8712952694991369e-01 1.8712952694991392e-01 2.2204460492503131e-16 1.1865824092232252e-15
47 1.0655173616889740e-01 2.0858946556968180e-01 2.0858946556968208e-01 2.7755575615628914e-16 1.3306317047136206e-15
48 1.2403720765346141e-01 2.3199914616042211e-01 2.3199914616042244e-01 3.3306690738754696e-16 1.4356385051401799e-15
49 1.4395673589993871e-01 2.5749120140021209e-01 2.5749120140021253e-01 4.4408920985006262e-16 1.7246772217269871e-15
50 1.6659106574276689e-01 2.8520438243537860e-01 2.8520438243537904e-01 4.4408920985006262e-16 1.5570911150030569e-15
51 1.9224689618400251e-01 3.1528371254035747e-01 3.1528371254035786e-01 3.8857805861880479e-16 1.2324710829109666e-15
52 2.2125870934140540e-01 3.4788064153682602e-01 3.4788064153682657e-01 5.5511151231257827e-16 1.5956953219939784e-15
53 2.5399068965009658e-01 3.8315320095434291e-01 3.8315320095434363e-01 7.2164496600635175e-16 1.8834371322199723e-15
54 2.9083873594720161e-01 4.2126615993139710e-01 4.2126615993139793e-01 8.3266726846886741e-16 1.9765823787138872e-15
55 3.3223256907935578e-01 4.6239118183918099e-01 4.6239118183918204e-01 1.0547118733938987e-15 2.2809947828129726e-15
56 3.7863793769959619e-01 5.0670698161475414e-01 5.0670698161475536e-01 1.2212453270876722e-15 2.4101608452203521e-15
57 4.3055892496599307e-01 5.5439948381092852e-01 5.5439948381092985e-01 1.3322676295501878e-15 2.4030823773359410e-15
58 4.8854035883868391e-01 6.0566198133095439e-01 6.0566198133095572e-01 1.3322676295501878e-15 2.1996883915719789e-15
59 5.5317032873639438e-01 6.6069529485652945e-01 6.6069529485653078e-01 1.3322676295501878e-15 2.0164630199757791e-15
60 6.2508281131126364e-01 7.1970793295209046e-01 7.1970793295209179e-01 1.3322676295501878e-15 1.8511226131487867e-15
61 7.0496040813196448e-01 7.8291625283671373e-01 7.8291625283671507e-01 1.3322676295501878e-15 1.7016732309784422e-15
62 7.9353719810009316e-01 8.5054462182397494e-01 8.5054462182397617e-01 1.2212453270876722e-15 1.4358392208379799e-15
63 8.9160170742188516e-01 9.2282557940909460e-01 9.2282557940909582e-01 1.2212453270876722e-15 1.3233761117346364e-15
64 1.0000000000000000e+00 9.9999999999999878e-01 1.0000000000000000e+00 1.2212453270876722e-15 1.2212453270876722e-15


==> data/example_I_1a/fem_adaptive_8_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.5858370284440001e-04 2.0619134613719999e-03 2.1886735419408502e-03 1.2676008056885027e-04 5.7916394628887057e-02
2 1.1428525883803000e-03 8.5186390927207995e-03 8.7215394860974283e-03 2.0290039337662880e-04 2.3264286505847071e-02
3 5.4651447359104002e-03 2.5780719451244601e-02 2.6080815545815341e-02 3.0009609457073982e-04 1.1506392276866133e-02
4 2.0434726422711401e-02 6.5241251657199698e-02 6.5653544763511373e-02 4.1229310631167582e-04 6.2798300959496433e-03
5 6.4234249446965902e-02 1.4584317192281879e-01 1.4636480475469527e-01 5.2163283187647846e-04 3.5639225751759487e-03
6 1.7696387291067059e-01 2.9693347288575977e-01 2.9752209954713749e-01 5.8862666137771136e-04 1.9784300469567408e-03
7 4.3906283210066760e-01 5.6150682701522192e-01 5.6204187260794702e-01 5.3504559272510299e-04 9.5196749352930267e-04
8 1.0000000000000000e+00 9.9978305363482156e-01 1.0000000000000000e+00 2.1694636517843868e-04 2.1694636517843868e-04


==> data/example_I_1a/fem_adaptive_8_iter20000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 3.8065279655434968e-05 8.0606546996460002e-04 8.0606546996466182e-04 6.1799523831673753e-17 7.6668119568976285e-14
2 5.9466327342740002e-04 5.5206445028842003e-03 5.5206445028838022e-03 3.9811903773667723e-16 7.2114594143620914e-14
3 4.0309146161171001e-03 2.1075724808605700e-02 2.1075724808605738e-02 3.8163916471489756e-17 1.8107997147460612e-15
4 1.7957906192455499e-02 5.9976205930954998e-02 5.9976205930955075e-02 7.6327832942979512e-17 1.2726352352272586e-15
5 6.1603405075374103e-02 1.4214228827945771e-01 1.4214228827945782e-01 1.1102230246251565e-16 7.8106455022196533e-16
6 1.7639318115144501e-01 2.9685013774822799e-01 2.9685013774822805e-01 5.5511151231257827e-17 1.8700059111422523e-16
7 4.4209579374383001e-01 5.6475679901675835e-01 5.6475679901675846e-01 1.1102230246251565e-16 1.9658426893807295e-16
8 1.0000000000000000e+00 9.9999999999999978e-01 1.0000000000000000e+00 2.2204460492503131e-16 2.2204460492503131e-16


==> data/example_I_1a/fem_uniform_128.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 7.8125000000000000e-03 3.3492920704258702e-02 3.3492920704259167e-02 4.6490589156178430e-16 1.3880721113183299e-14
2 1.5625000000000000e-02 5.4409410206006800e-02 5.4409410206007772e-02 9.7144514654701197e-16 1.7854359068934495e-14
3 2.3437500000000000e-02 7.2266646100203599e-02 7.2266646100205015e-02 1.4155343563970746e-15 1.9587658107646133e-14
4 3.1250000000000000e-02 8.8388347648316601e-02 8.8388347648318460e-02 1.8596235662471372e-15 2.1039238946362582e-14
5 3.9062500000000000e-02 1.0333133117961781e-01 1.0333133117962010e-01 2.2898349882893854e-15 2.2160122802531035e-14
6 4.6875000000000000e-02 1.1739751294303630e-01 1.1739751294303906e-01 2.7616797737550769e-15 2.3524176147539310e-14
7 5.4687500000000000e-02 1.3077407271966610e-01 1.3077407271966934e-01 3.2474023470285829e-15 2.4832157319056645e-14
8 6.2500000000000000e-02 1.4358729437462570e-01 1.4358729437462939e-01 3.6914915568786455e-15 2.5709040433948728e-14
9 7.0312500000000000e-02 1.5592752225720399e-01 1.5592752225720810e-01 4.1078251911130792e-15 2.6344452420253768e-14
10 7.8125000000000000e-02 1.6786224273864789e-01 1.6786224273865244e-01 4.5519144009631418e-15 2.7116964045631715e-14
11 8.5937500000000000e-02 1.7944356999167169e-01 1.7944356999167668e-01 4.9960036108132044e-15 2.7841641865712655e-14
12 9.3750000000000000e-02 1.9071282242848589e-01 1.9071282242849130e-01 5.4123372450476381e-15 2.8379514162331797e-14
13 1.0156250000000000e-01 2.0170346916924320e-01 2.0170346916924908e-01 5.8841820305133297e-15 2.9172438405488806e-14
14 1.0937500000000000e-01 2.1244310789562570e-01 2.1244310789563206e-01 6.3560268159790212e-15 2.9918724494943736e-14
15 1.1718750000000000e-01 2.2295483894514029e-01 2.2295483894514709e-01 6.8001160258290838e-15 3.0499970568039996e-14
16 1.2500000000000000e-01 2.3325824788419469e-01 2.3325824788420188e-01 7.1886940844478886e-15 3.0818606200011524e-14
17 1.3281250000000000e-01 2.4337012558472640e-01 2.4337012558473398e-01 7.5772721430666934e-15 3.1134766951617983e-14
18 1.4062500000000000e-01 2.5330500722260701e-01 2.5330500722261506e-01 8.0491169285323849e-15 3.1776383012667742e-14
19 1.4843750000000000e-01 2.6307558324528901e-01 2.6307558324529751e-01 8.4932061383824475e-15 3.2284281321779659e-14
20 1.5625000000000000e-01 2.7269301784439620e-01 2.7269301784440508e-01 8.8817841970012523e-15 3.2570632967467755e-14
21 1.6406250000000000e-01 2.8216719932438478e-01 2.8216719932439399e-01 9.2148511043887993e-15 3.2657414208498880e-14
22 1.7187500000000000e-01 2.9150693947290501e-01 2.9150693947291451e-01 9.4924068605450884e-15 3.2563227749255962e-14
23 1.7968750000000000e-01 3.0072013416110199e-01 3.0072013416111182e-01 9.8254737679326354e-15 3.2673149057151605e-14
24 1.8750000000000000e-01 3.0981389406679638e-01 3.0981389406680654e-01 1.0158540675320182e-14 3.2789170756588633e-14
25 1.9531250000000000e-01 3.1879465208879731e-01 3.1879465208880775e-01 1.0436096431476471e-14 3.2736108849684379e-14
26 2.0312500000000000e-01 3.2766825237216640e-01 3.2766825237217728e-01 1.0880185641326534e-14 3.3204881957768771e-14
27 2.1093750000000000e-01 3.3644002467692141e-01 3.3644002467693251e-01 1.1102230246251565e-14 3.2999136345066297e-14
28 2.1875000000000000e-01 3.4511484695517530e-01 3.4511484695518685e-01 1.1546319456101628e-14 3.3456455316165862e-14
29 2.2656250000000000e-01 3.5369719835957458e-01 3.5369719835958635e-01 1.1768364061026659e-14 3.3272426571675436e-14
30 2.3437500000000000e-01 3.6219120442481650e-01 3.6219120442482855e-01 1.2045919817182948e-14 3.3258454843795180e-14
31 2.4218750000000000e-01 3.7060067579961670e-01 3.7060067579962902e-01 1.2323475573339238e-14 3.3252706695014543e-14
32 2.5000000000000000e-01 3.7892914162758701e-01 3.7892914162759955e-01 1.2545520178264269e-14 3.3107826239961343e-14
33 2.5781250000000000e-01 3.8717987845999868e-01 3.8717987846001151e-01 1.2823075934420558e-14 3.3119169274559662e-14
34 2.6562500000000000e-01 3.9535593541542330e-01 3.9535593541543634e-01 1.3045120539345589e-14 3.2995888946596685e-14
35 2.7343750000000000e-01 4.0346015616921183e-01 4.0346015616922504e-01 1.3211653993039363e-14 3.2745870418733349e-14
36 2.8125000000000000e-01 4.1149519825119180e-01 4.1149519825120523e-01 1.3433698597964394e-14 3.2646064048999016e-14
37 2.8906250000000000e-01 4.1946355004652031e-01 4.1946355004653402e-01 1.3711254354120683e-14 3.2687594315643394e-14
38 2.9687500000000000e-01 4.2736754582760050e-01 4.2736754582761444e-01 1.3933298959045715e-14 3.2602613593559895e-14
39 3.0468750000000000e-01 4.3520937909077700e-01 4.3520937909079122e-01 1.4210854715202004e-14 3.2652914661192089e-14
40 3.1250000000000000e-01 4.4299111442744910e-01 4.4299111442746342e-01 1.4321877017664519e-14 3.2329941958710828e-14
41 3.2031250000000000e-01 4.5071469812317860e-01 4.5071469812319315e-01 1.4543921622589551e-14 3.2268576292611351e-14
42 3.2812500000000000e-01 4.5838196764871858e-01 4.5838196764873318e-01 1.4599432773820809e-14 3.1849928234979416e-14
43 3.3593750000000000e-01 4.6599466018236541e-01 4.6599466018238012e-01 1.4710455076283324e-14 3.1567861894653418e-14
44 3.4375000000000000e-01 4.7355442028267891e-01 4.7355442028269379e-01 1.4876988529977098e-14 3.1415583706506440e-14
45 3.5156250000000000e-01 4.8106280681361191e-01 4.8106280681362690e-01 1.4988010832439613e-14 3.1156037465698864e-14
46 3.5937500000000000e-01 4.8852129920984821e-01 4.8852129920986342e-01 1.5210055437364645e-14 3.1134886978245286e-14
47 3.6718750000000000e-01 4.9593130315815581e-01 4.9593130315817113e-01 1.5321077739827160e-14 3.0893548445641662e-14
48 3.7500000000000000e-01 5.0329415576042547e-01 5.0329415576044101e-01 1.5543122344752192e-14 3.0882779318721990e-14
49 3.8281250000000000e-01 5.1061113023547267e-01 5.1061113023548843e-01 1.5765166949677223e-14 3.0875094599693698e-14
50 3.9062500000000000e-01 5.1788344020935706e-01 5.1788344020937294e-01 1.5876189252139739e-14 3.0655912159927762e-14
51 3.9843750000000000e-01 5.2511224363772324e-01 5.2511224363773923e-01 1.5987211554602254e-14 3.0445322401645237e-14
52 4.0625000000000000e-01 5.3229864639830538e-01 5.3229864639832147e-01 1.6098233857064770e-14 3.0242860781235935e-14
53 4.1406250000000000e-01 5.3944370558712851e-01 5.3944370558714472e-01 1.6209256159527285e-14 3.0048095828432558e-14
54 4.2187500000000000e-01 5.4654843254796248e-01 5.4654843254797891e-01 1.6431300764452317e-14 3.0063759743762307e-14
55 4.2968750000000000e-01 5.5361379566114677e-01 5.5361379566116331e-01 1.6542323066914832e-14 2.9880619299161182e-14
56 4.3750000000000000e-01 5.6064072291491529e-01 5.6064072291493194e-01 1.6653345369377348e-14 2.9704130807323144e-14
57 4.4531250000000000e-01 5.6763010427976035e-01 5.6763010427977723e-01 1.6875389974302379e-14 2.9729554241514873e-14
58 4.5312500000000000e-01 5.7458279390410449e-01 5.7458279390412159e-01 1.7097434579227411e-14 2.9756259255616337e-14
59 4.6093750000000000e-01 5.8149961214757251e-01 5.8149961214758983e-01 1.7319479184152442e-14 2.9784162916615328e-14
60 4.6875000000000000e-01 5.8838134746641857e-01 5.8838134746643633e-01 1.7763568394002505e-14 3.0190570232200999e-14
61 4.7656250000000000e-01 5.9522875816413934e-01 5.9522875816415743e-01 1.8096635301390052e-14 3.0402824213676858e-14
62 4.8437500000000000e-01 6.0204257401895944e-01 6.0204257401897798e-01 1.8540724511240114e-14 3.0796367750988422e-14
63 4.9218750000000000e-01 6.0882349779869360e-01 6.0882349779871270e-01 1.9095836023552692e-14 3.1365142923353618e-14
64 5.0000000000000000e-01 6.1557220667243873e-01 6.1557220667245816e-01 1.9428902930940239e-14 3.1562345928457795e-14
65 5.0781250000000000e-01 6.2228935352762083e-01 6.2228935352764070e-01 1.9872992140790302e-14 3.1935291883324162e-14
66 5.1562500000000000e-01 6.2897556820010059e-01 6.2897556820012068e-01 2.0095036745715333e-14 3.1948835156219792e-14
67 5.2343750000000000e-01 6.3563145862430148e-01 6.3563145862432191e-01 2.0428103653102880e-14 3.2138282924691629e-14
68 5.3125000000000000e-01 6.4225761190967756e-01 6.4225761190969843e-01 2.0872192862952943e-14 3.2498163471961434e-14
69 5.3906250000000000e-01 6.4885459534924794e-01 6.4885459534926915e-01 2.1205259770340490e-14 3.2681065869505017e-14
70 5.4687500000000000e-01 6.5542295736540668e-01 6.5542295736542810e-01 2.1427304375265521e-14 3.2692331164895135e-14
71 5.5468750000000000e-01 6.6196322839774835e-01 6.6196322839777000e-01 2.1649348980190553e-14 3.2704760704897615e-14
72 5.6250000000000000e-01 6.6847592173722925e-01 6.6847592173725123e-01 2.1982415887578100e-14 3.2884379485875381e-14
73 5.7031250000000000e-01 6.7496153431060679e-01 6.7496153431062911e-01 2.2315482794965646e-14 3.3061858580959769e-14
74 5.7812500000000000e-01 6.8142054741875946e-01 6.8142054741878200e-01 2.2537527399890678e-14 3.3074329039919228e-14
75 5.8593750000000000e-01 6.8785342743218592e-01 6.8785342743220868e-01 2.2759572004815709e-14 3.3087822342876640e-14
76 5.9375000000000000e-01 6.9426062644670317e-01 6.9426062644672626e-01 2.3092638912203256e-14 3.3262204469801167e-14
77 6.0156250000000000e-01 7.0064258290211334e-01 7.0064258290213688e-01 2.3536728122053319e-14 3.3593059708934134e-14
78 6.0937500000000000e-01 7.0699972216638507e-01 7.0699972216640894e-01 2.3869795029440866e-14 3.3762099589372327e-14
79 6.1718750000000000e-01 7.1333245708768722e-01 7.1333245708771142e-01 2.4202861936828413e-14 3.3929287383950381e-14
80 6.2500000000000000e-01 7.1964118851642855e-01 7.1964118851645298e-01 2.4424906541753444e-14 3.3940395479732914e-14
81 6.3281250000000000e-01 7.2592630579928674e-01 7.2592630579931128e-01 2.4535928844215960e-14 3.3799476128915944e-14
82 6.4062500000000000e-01 7.3218818724705703e-01 7.3218818724708179e-01 2.4757973449140991e-14 3.3813675063821054e-14
83 6.4843750000000000e-01 7.3842720057800937e-01 7.3842720057803435e-01 2.4980018054066022e-14 3.3828680788724852e-14
84 6.5625000000000000e-01 7.4464370333831476e-01 7.4464370333833985e-01 2.5091040356528538e-14 3.3695363626982892e-14
85 6.6406250000000000e-01 7.5083804330098602e-01 7.5083804330101123e-01 2.5202062658991053e-14 3.3565244707356333e-14
86 6.7187500000000000e-01 7.5701055884467039e-01 7.5701055884469581e-01 2.5424107263916085e-14 3.3584878000535207e-14
87 6.7968750000000000e-01 7.6316157931353379e-01 7.6316157931355944e-01 2.5646151868841116e-14 3.3605140200990001e-14
88 6.8750000000000000e-01 7.6929142535938599e-01 7.6929142535941186e-01 2.5868196473766147e-14 3.3626003905711758e-14
89 6.9531250000000000e-01 7.7540040926711518e-01 7.7540040926714116e-01 2.5979218776228663e-14 3.3504262398807033e-14
90 7.0312500000000000e-01 7.8148883526442448e-01 7.8148883526445045e-01 2.5979218776228663e-14 3.3243237272145384e-14
91 7.1093750000000000e-01 7.8755699981679295e-01 7.8755699981681881e-01 2.5868196473766147e-14 3.2846126032506778e-14
92 7.1875000000000000e-01 7.9360519190852041e-01 7.9360519190854617e-01 2.5757174171303632e-14 3.2455904313529050e-14
93 7.2656250000000000e-01 7.9963369331065715e-01 7.9963369331068312e-01 2.5979218776228663e-14 3.2488899596849414e-14
94 7.3437500000000000e-01 8.0564277883656432e-01 8.0564277883659041e-01 2.6090241078691179e-14 3.2384378987877824e-14
95 7.4218750000000000e-01 8.1163271658580072e-01 8.1163271658582681e-01 2.6090241078691179e-14 3.2145378747718634e-14
96 7.5000000000000000e-01 8.1760376817698710e-01 8.1760376817701330e-01 2.6201263381153694e-14 3.2046407319738593e-14
97 7.5781250000000000e-01 8.2355618897025640e-01 8.2355618897028271e-01 2.6312285683616210e-14 3.1949593769084853e-14
98 7.6562500000000000e-01 8.2949022827985630e-01 8.2949022827988261e-01 2.6312285683616210e-14 3.1721031528219577e-14
99 7.7343750000000000e-01 8.3540612957743698e-01 8.3540612957746341e-01 2.6423307986078726e-14 3.1629296279455434e-14
100 7.8125000000000000e-01 8.4130413068652232e-01 8.4130413068654875e-01 2.6423307986078726e-14 3.1407557650425308e-14
101 7.8906250000000000e-01 8.4718446396863023e-01 8.4718446396865654e-01 2.6312285683616210e-14 3.1058508273812837e-14
102 7.9687500000000000e-01 8.5304735650147967e-01 8.5304735650150620e-01 2.6534330288541241e-14 3.1105342612352835e-14
103 8.0468750000000000e-01 8.5889303024969799e-01 8.5889303024972441e-01 2.6423307986078726e-14 3.0764375836646515e-14
104 8.1250000000000000e-01 8.6472170222840750e-01 8.6472170222843414e-01 2.6645352591003757e-14 3.0813789595354502e-14
105 8.2031250000000000e-01 8.7053358466006192e-01 8.7053358466008857e-01 2.6645352591003757e-14 3.0608069648924329e-14
106 8.2812500000000000e-01 8.7632888512486495e-01 8.7632888512489171e-01 2.6756374893466273e-14 3.0532343903799357e-14
107 8.3593750000000000e-01 8.8210780670509781e-01 8.8210780670512468e-01 2.6867397195928788e-14 3.0458178684853372e-14
108 8.4375000000000000e-01 8.8787054812365329e-01 8.8787054812368038e-01 2.7089441800853820e-14 3.0510575959638952e-14
109 8.5156250000000000e-01 8.9361730387706184e-01 8.9361730387708882e-01 2.6978419498391304e-14 3.0190126557914111e-14
110 8.5937500000000000e-01 8.9934826436327531e-01 8.9934826436330229e-01 2.6978419498391304e-14 2.9997744552818810e-14
111 8.6718750000000000e-01 9.0506361600446461e-01 9.0506361600449170e-01 2.7089441800853820e-14 2.9930980896617303e-14
112 8.7500000000000000e-01 9.1076354136506399e-01 9.1076354136509141e-01 2.7422508708241367e-14 3.0109361500285065e-14
113 8.8281250000000000e-01 9.1644821926529141e-01 9.1644821926531861e-01 2.7200464103316335e-14 2.9680306569990287e-14
114 8.9062500000000000e-01 9.2211782489035043e-01 9.2211782489037775e-01 2.7311486405778851e-14 2.9618217616632309e-14
115 8.9843750000000000e-01 9.2777252989552439e-01 9.2777252989555170e-01 2.7311486405778851e-14 2.9437696769113833e-14
116 9.0625000000000000e-01 9.3341250250734042e-01 9.3341250250736740e-01 2.6978419498391304e-14 2.8902997791352556e-14
117 9.1406250000000000e-01 9.3903790762099038e-01 9.3903790762101713e-01 2.6756374893466273e-14 2.8493391668555284e-14
118 9.2187500000000000e-01 9.4464890689417602e-01 9.4464890689420267e-01 2.6645352591003757e-14 2.8206619831496764e-14
119 9.2968750000000000e-01 9.5024565883753798e-01 9.5024565883756462e-01 2.6645352591003757e-14 2.8040488628592118e-14
120 9.3750000000000000e-01 9.5582831890182118e-01 9.5582831890184750e-01 2.6312285683616210e-14 2.7528254983956149e-14
121 9.4531250000000000e-01 9.6139703956191958e-01 9.6139703956194578e-01 2.6201263381153694e-14 2.7253322303854948e-14
122 9.5312500000000000e-01 9.6695197039794001e-01 9.6695197039796610e-01 2.6090241078691179e-14 2.6981941065752503e-14
123 9.6093750000000000e-01 9.7249325817341037e-01 9.7249325817343613e-01 2.5757174171303632e-14 2.6485709751532337e-14
124 9.6875000000000000e-01 9.7802104691075675e-01 9.7802104691078229e-01 2.5535129566378600e-14 2.6108977559363285e-14
125 9.7656250000000000e-01 9.8353547796416763e-01 9.8353547796419316e-01 2.5535129566378600e-14 2.5962591221654170e-14
126 9.8437500000000000e-01 9.8903669008995365e-01 9.8903669008997930e-01 2.5646151868841116e-14 2.5930435266772472e-14
127 9.9218750000000000e-01 9.9452481951450922e-01 9.9452481951453475e-01 2.5535129566378600e-14 2.5675708705634177e-14
128 1.0000000000000000e+00 9.9999999999997435e-01 1.0000000000000000e+00 2.5646151868841116e-14 2.5646151868841116e-14


==> data/example_I_1a/fem_uniform_16.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 6.2500000000000000e-02 1.4358729437462939e-01 1.4358729437462939e-01 0.0000000000000000e+00 0.0000000000000000e+00
2 1.2500000000000000e-01 2.3325824788420191e-01 2.3325824788420188e-01 2.7755575615628914e-17 1.1899075752900203e-16
3 1.8750000000000000e-01 3.0981389406680659e-01 3.0981389406680654e-01 5.5511151231257827e-17 1.7917579648409090e-16
4 2.5000000000000000e-01 3.7892914162759972e-01 3.7892914162759955e-01 1.6653345369377348e-16 4.3948441911453113e-16
5 3.1250000000000000e-01 4.4299111442746358e-01 4.4299111442746342e-01 1.6653345369377348e-16 3.7592955765942825e-16
6 3.7500000000000000e-01 5.0329415576044112e-01 5.0329415576044101e-01 1.1102230246251565e-16 2.2059128084801422e-16
7 4.3750000000000000e-01 5.6064072291493205e-01 5.6064072291493194e-01 1.1102230246251565e-16 1.9802753871548762e-16
8 5.0000000000000000e-01 6.1557220667245827e-01 6.1557220667245816e-01 1.1102230246251565e-16 1.8035626244833025e-16
9 5.6250000000000000e-01 6.6847592173725134e-01 6.6847592173725123e-01 1.1102230246251565e-16 1.6608272467613826e-16
10 6.2500000000000000e-01 7.1964118851645309e-01 7.1964118851645298e-01 1.1102230246251565e-16 1.5427452490787689e-16
11 6.8750000000000000e-01 7.6929142535941197e-01 7.6929142535941186e-01 1.1102230246251565e-16 1.4431761332923501e-16
12 7.5000000000000000e-01 8.1760376817701341e-01 8.1760376817701330e-01 1.1102230246251565e-16 1.3578986152431606e-16
13 8.1250000000000000e-01 8.6472170222843414e-01 8.6472170222843414e-01 0.0000000000000000e+00 0.0000000000000000e+00
14 8.7500000000000000e-01 9.1076354136509141e-01 9.1076354136509141e-01 0.0000000000000000e+00 0.0000000000000000e+00
15 9.3750000000000000e-01 9.5582831890184761e-01 9.5582831890184750e-01 1.1102230246251565e-16 1.1615297461584873e-16
16 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00


==> data/example_I_1a/fem_uniform_2.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 5.0000000000000000e-01 6.1557220667245816e-01 6.1557220667245816e-01 0.0000000000000000e+00 0.0000000000000000e+00
2 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00


==> data/example_I_1a/fem_uniform_256.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 3.9062500000000000e-03 2.0617311105826999e-02 2.0617311105826479e-02 5.2041704279304213e-16 2.5241751464184464e-14
2 7.8125000000000000e-03 3.3492920704260201e-02 3.3492920704259167e-02 1.0338951916821770e-15 3.0869066356183759e-14
3 1.1718750000000000e-02 4.4485338808722401e-02 4.4485338808720798e-02 1.6028844918025698e-15 3.6031747418957369e-14
4 1.5625000000000000e-02 5.4409410206009999e-02 5.4409410206007772e-02 2.2273849431542203e-15 4.0937494722342668e-14
5 1.9531250000000000e-02 6.3607895552644095e-02 6.3607895552641319e-02 2.7755575615628914e-15 4.3635425090677069e-14
6 2.3437500000000000e-02 7.2266646100208304e-02 7.2266646100205015e-02 3.2890357104520263e-15 4.5512499720707190e-14
7 2.7343750000000000e-02 8.0500884519595195e-02 8.0500884519591365e-02 3.8302694349567901e-15 4.7580463964027920e-14
8 3.1250000000000000e-02 8.8388347648322901e-02 8.8388347648318460e-02 4.4408920985006262e-15 5.0242958677880791e-14
9 3.5156250000000000e-02 9.5984648956843402e-02 9.5984648956838420e-02 4.9821258230053900e-15 5.1905444017883644e-14
10 3.9062500000000000e-02 1.0333133117962570e-01 1.0333133117962010e-01 5.6066262743570405e-15 5.4258724922560835e-14
11 4.2968750000000000e-02 1.1046047435296620e-01 1.1046047435296011e-01 6.0923488476305465e-15 5.5154107234442490e-14
12 4.6875000000000000e-02 1.1739751294304571e-01 1.1739751294303906e-01 6.6474603599431248e-15 5.6623519470710197e-14
13 5.0781250000000000e-02 1.2416304961001200e-01 1.2416304961000479e-01 7.2025718722557031e-15 5.8008980086095879e-14
14 5.4687500000000000e-02 1.3077407271967709e-01 1.3077407271966934e-01 7.7438055967604669e-15 5.9215144376211996e-14
15 5.8593750000000000e-02 1.3724480219777510e-01 1.3724480219776672e-01 8.3821838359199319e-15 6.1074690638129895e-14
16 6.2500000000000000e-02 1.4358729437463830e-01 1.4358729437462939e-01 8.9095397726168812e-15 6.2049638942086774e-14
17 6.6406250000000000e-02 1.4981188524435740e-01 1.4981188524434796e-01 9.4368957093138306e-15 6.2991635769898716e-14
18 7.0312500000000000e-02 1.5592752225721809e-01 1.5592752225720810e-01 9.9920072216264089e-15 6.4081100481698355e-14
19 7.4218750000000000e-02 1.6194201729996230e-01 1.6194201729995175e-01 1.0547118733938987e-14 6.5128982025729831e-14
20 7.8125000000000000e-02 1.6786224273866360e-01 1.6786224273865244e-01 1.1157741397482823e-14 6.6469631380146040e-14
21 8.2031250000000000e-02 1.7369428553871630e-01 1.7369428553870456e-01 1.1740608485411030e-14 6.7593521853629739e-14
22 8.5937500000000000e-02 1.7944356999168901e-01 1.7944356999167668e-01 1.2323475573339238e-14 6.8676049935424549e-14
23 8.9843750000000000e-02 1.8511495657640620e-01 1.8511495657639326e-01 1.2934098236883074e-14 6.9870627830903699e-14
24 9.3750000000000000e-02 1.9071282242850490e-01 1.9071282242849130e-01 1.3600232051658168e-14 7.1312625330987597e-14
25 9.7656250000000000e-02 1.9624112746170019e-01 1.9624112746168595e-01 1.4238610290817633e-14 7.2556708550288852e-14
26 1.0156250000000000e-01 2.0170346916926399e-01 2.0170346916924908e-01 1.4904744105592727e-14 7.3894336904469294e-14
27 1.0546875000000000e-01 2.0710312840333109e-01 2.0710312840331563e-01 1.5459855617905305e-14 7.4648102793495990e-14
28 1.0937500000000000e-01 2.1244310789564819e-01 2.1244310789563206e-01 1.6125989432680399e-14 7.5907331578874711e-14
29 1.1328125000000000e-01 2.1772616488809349e-01 2.1772616488807672e-01 1.6764367671839864e-14 7.6997487557169231e-14
30 1.1718750000000000e-01 2.2295483894516449e-01 2.2295483894514709e-01 1.7402745910999329e-14 7.8055026719024813e-14
31 1.2109375000000000e-01 2.2813147579630000e-01 2.2813147579628187e-01 1.8124390877005681e-14 7.9447129396517385e-14
32 1.2500000000000000e-01 2.3325824788422070e-01 2.3325824788420188e-01 1.8818280267396403e-14 8.0675733604663368e-14
33 1.2890625000000000e-01 2.3833717216282291e-01 2.3833717216280342e-01 1.9484414082171497e-14 8.1751469589737682e-14
34 1.3281250000000000e-01 2.4337012558475421e-01 2.4337012558473398e-01 2.0233814623793478e-14 8.3140091969705162e-14
35 1.3671875000000000e-01 2.4835885863752530e-01 2.4835885863750443e-01 2.0872192862952943e-14 8.4040460555575506e-14
36 1.4062500000000000e-01 2.5330500722263660e-01 2.5330500722261506e-01 2.1538326677728037e-14 8.5029217992517819e-14
37 1.4453125000000000e-01 2.5821010312083031e-01 2.5821010312080805e-01 2.2259971643734389e-14 8.6208755485139469e-14
38 1.4843750000000000e-01 2.6307558324532049e-01 2.6307558324529751e-01 2.2981616609740740e-14 8.7357467105992009e-14
39 1.5234375000000000e-01 2.6790279785149240e-01 2.6790279785146870e-01 2.3703261575747092e-14 8.8477096043202615e-14
40 1.5625000000000000e-01 2.7269301784442951e-01 2.7269301784440508e-01 2.4424906541753444e-14 8.9569240660536323e-14
41 1.6015625000000000e-01 2.7744744130343002e-01 2.7744744130340482e-01 2.5202062658991053e-14 9.0835448114409324e-14
42 1.6406250000000000e-01 2.8216719932441992e-01 2.8216719932439399e-01 2.5923707624997405e-14 9.1873568887764921e-14
43 1.6796875000000000e-01 2.8685336126607669e-01 2.8685336126604999e-01 2.6700863742235015e-14 9.3081927380556541e-14
44 1.7187500000000000e-01 2.9150693947294198e-01 2.9150693947291451e-01 2.7478019859472624e-14 9.4261975063635691e-14
45 1.7578125000000000e-01 2.9612889353833899e-01 2.9612889353831073e-01 2.8255175976710234e-14 9.5415126970900637e-14
46 1.7968750000000000e-01 3.0072013416114080e-01 3.0072013416111182e-01 2.8976820942716586e-14 9.6358100609226770e-14
47 1.8359375000000000e-01 3.0528152664305291e-01 3.0528152664302322e-01 2.9698465908722937e-14 9.7282224166319868e-14
48 1.8750000000000000e-01 3.0981389406683690e-01 3.0981389406680654e-01 3.0364599723498031e-14 9.8009160676797726e-14
49 1.9140625000000000e-01 3.1431802019060850e-01 3.1431802019057753e-01 3.0975222387041867e-14 9.8547395940776636e-14
50 1.9531250000000000e-01 3.1879465208883950e-01 3.1879465208880775e-01 3.1752378504279477e-14 9.9601352457550340e-14
51 1.9921875000000000e-01 3.2324450256684117e-01 3.2324450256680864e-01 3.2529534621517087e-14 1.0063445584753242e-13
52 2.0312500000000000e-01 3.2766825237221059e-01 3.2766825237217728e-01 3.3306690738754696e-14 1.0164759782990440e-13
53 2.0703125000000000e-01 3.3206655222388060e-01 3.3206655222384651e-01 3.4083846855992306e-14 1.0264161394073902e-13
54 2.1093750000000000e-01 3.3644002467696738e-01 3.3644002467693251e-01 3.4861002973229915e-14 1.0361728812350817e-13
55 2.1484375000000000e-01 3.4078926583949321e-01 3.4078926583945762e-01 3.5582647939236267e-14 1.0441246689970244e-13
56 2.1875000000000000e-01 3.4511484695522310e-01 3.4511484695518685e-01 3.6248781754011361e-14 1.0503396789161686e-13
57 2.2265625000000000e-01 3.4941731586525698e-01 3.4941731586521996e-01 3.7025937871248971e-14 1.0596480537767886e-13
58 2.2656250000000000e-01 3.5369719835962399e-01 3.5369719835958635e-01 3.7636560534792807e-14 1.0640898686601862e-13
59 2.3046875000000000e-01 3.5795499942890868e-01 3.5795499942887044e-01 3.8247183198336643e-14 1.0684913818597686e-13
60 2.3437500000000000e-01 3.6219120442486752e-01 3.6219120442482855e-01 3.8968828164342995e-14 1.0759186774352172e-13
61 2.3828125000000000e-01 3.6640628013805687e-01 3.6640628013801735e-01 3.9523939676655573e-14 1.0786916551148565e-13
62 2.4218750000000000e-01 3.7060067579966910e-01 3.7060067579962902e-01 4.0079051188968151e-14 1.0814619024234459e-13
63 2.4609375000000000e-01 3.7477482401403872e-01 3.7477482401399803e-01 4.0689673852511987e-14 1.0857099048625584e-13
64 2.5000000000000000e-01 3.7892914162764080e-01 3.7892914162759955e-01 4.1244785364824565e-14 1.0884564113403221e-13
65 2.5390625000000000e-01 3.8306403053982901e-01 3.8306403053978721e-01 4.1799896877137144e-14 1.0911986912014587e-13
66 2.5781250000000000e-01 3.8717987846005392e-01 3.8717987846001151e-01 4.2410519540680980e-14 1.0953699275222331e-13
67 2.6171875000000000e-01 3.9127705961585019e-01 3.9127705961580717e-01 4.3021142204224816e-14 1.0995058653954066e-13
68 2.6562500000000000e-01 3.9535593541547998e-01 3.9535593541543634e-01 4.3631764867768652e-14 1.1036071792351061e-13
69 2.6953125000000000e-01 3.9941685506875868e-01 3.9941685506871449e-01 4.4186876380081230e-14 1.1062847203200639e-13
70 2.7343750000000000e-01 4.0346015616926989e-01 4.0346015616922504e-01 4.4853010194856324e-14 1.1117085419469137e-13
71 2.7734375000000000e-01 4.0748616524088521e-01 4.0748616524083969e-01 4.5519144009631418e-14 1.1170721337920242e-13
72 2.8125000000000000e-01 4.1149519825125142e-01 4.1149519825120523e-01 4.6185277824406512e-14 1.1223770780482307e-13
73 2.8515625000000000e-01 4.1548756109466889e-01 4.1548756109462204e-01 4.6851411639181606e-14 1.1276248924456198e-13
74 2.8906250000000000e-01 4.1946355004658159e-01 4.1946355004653402e-01 4.7573056605187958e-14 1.1341404181581534e-13
75 2.9296875000000000e-01 4.2342345219170657e-01 4.2342345219165828e-01 4.8294701571194310e-14 1.1405769170606594e-13
76 2.9687500000000000e-01 4.2736754582766340e-01 4.2736754582761444e-01 4.8960835385969403e-14 1.1456376569529813e-13
77 3.0078125000000000e-01 4.3129610084580872e-01 4.3129610084575909e-01 4.9626969200744497e-14 1.1506472955222052e-13
78 3.0468750000000000e-01 4.3520937909084140e-01 4.3520937909079122e-01 5.0182080713057076e-14 1.1530560489733458e-13
79 3.0859375000000000e-01 4.3910763470061992e-01 4.3910763470056913e-01 5.0792703376600912e-14 1.1567255807619206e-13
80 3.1250000000000000e-01 4.4299111442751488e-01 4.4299111442746342e-01 5.1458837191376006e-14 1.1616223331676333e-13
81 3.1640625000000000e-01 4.4686005794251987e-01 4.4686005794246769e-01 5.2180482157382357e-14 1.1677141697927382e-13
82 3.2031250000000000e-01 4.5071469812324599e-01 4.5071469812319315e-01 5.2846615972157451e-14 1.1725070469681680e-13
83 3.2421875000000000e-01 4.5455526132683999e-01 4.5455526132678647e-01 5.3512749786932545e-14 1.1772550961292568e-13
84 3.2812500000000000e-01 4.5838196764878741e-01 4.5838196764873318e-01 5.4234394752938897e-14 1.1831703378545585e-13
85 3.3203125000000000e-01 4.6219503116848920e-01 4.6219503116843419e-01 5.5011550870176507e-14 1.1902237618415475e-13
86 3.3593750000000000e-01 4.6599466018243579e-01 4.6599466018238012e-01 5.5677684684951601e-14 1.1948137917108444e-13
87 3.3984375000000000e-01 4.6978105742574228e-01 4.6978105742568599e-01 5.6288307348495437e-14 1.1981817159028300e-13
88 3.4375000000000000e-01 4.7355442028275080e-01 4.7355442028269379e-01 5.7009952314501788e-14 1.2038733009918700e-13
89 3.4765625000000000e-01 4.7731494098735899e-01 4.7731494098730126e-01 5.7731597280508140e-14 1.2095074409590723e-13
90 3.5156250000000000e-01 4.8106280681368541e-01 4.8106280681362690e-01 5.8508753397745750e-14 1.2162393884758000e-13
91 3.5546875000000000e-01 4.8479820025763920e-01 4.8479820025757986e-01 5.9341420666214617e-14 1.2240437492277346e-13
92 3.5937500000000000e-01 4.8852129920992360e-01 4.8852129920986342e-01 6.0174087934683484e-14 1.2317597622050324e-13
93 3.6328125000000000e-01 4.9223227712096579e-01 4.9223227712090484e-01 6.0951244051921094e-14 1.2382618305412325e-13
94 3.6718750000000000e-01 4.9593130315823281e-01 4.9593130315817113e-01 6.1672889017927446e-14 1.2435772580836189e-13
95 3.7109375000000000e-01 4.9961854235636172e-01 4.9961854235629927e-01 6.2450045135165055e-14 1.2499545121091456e-13
96 3.7500000000000000e-01 5.0329415576050429e-01 5.0329415576044101e-01 6.3282712403633923e-14 1.2573703008336810e-13
97 3.7890625000000000e-01 5.0695830056326097e-01 5.0695830056319691e-01 6.4059868520871532e-14 1.2636121836787224e-13
98 3.8281250000000000e-01 5.1061113023555327e-01 5.1061113023548843e-01 6.4837024638109142e-14 1.2697926229733182e-13
99 3.8671875000000000e-01 5.1425279465176232e-01 5.1425279465169671e-01 6.5614180755346752e-14 1.2759129641636117e-13
100 3.9062500000000000e-01 5.1788344020943944e-01 5.1788344020937294e-01 6.6502359175046877e-14 1.2841182785871840e-13
101 3.9453125000000000e-01 5.2150320994387678e-01 5.2150320994380950e-01 6.7279515292284486e-14 1.2901074050825817e-13
102 3.9843750000000000e-01 5.2511224363780729e-01 5.2511224363773923e-01 6.8056671409522096e-14 1.2960404605700368e-13
103 4.0234375000000000e-01 5.2871067792648607e-01 5.2871067792641724e-01 6.8833827526759706e-14 1.3019186182644033e-13
104 4.0625000000000000e-01 5.3229864639839108e-01 5.3229864639832147e-01 6.9610983643997315e-14 1.3077430144713745e-13
105 4.1015625000000000e-01 5.3587627969176632e-01 5.3587627969169593e-01 7.0388139761234925e-14 1.3135147501160364e-13
106 4.1406250000000000e-01 5.3944370558721588e-01 5.3944370558714472e-01 7.1165295878472534e-14 1.3192348921935117e-13
107 4.1796875000000000e-01 5.4300104909654778e-01 5.4300104909647573e-01 7.2053474298172659e-14 1.3269490808179050e-13
108 4.2187500000000000e-01 5.4654843254805152e-01 5.4654843254797891e-01 7.2608585810485238e-14 1.3284931670554425e-13
109 4.2578125000000000e-01 5.5008597566838557e-01 5.5008597566831219e-01 7.3385741927722847e-14 1.3340776746501274e-13
110 4.2968750000000000e-01 5.5361379566123747e-01 5.5361379566116331e-01 7.4162898044960457e-14 1.3396143417342061e-13
111 4.3359375000000000e-01 5.5713200728291423e-01 5.5713200728283929e-01 7.4940054162198066e-14 1.3451040899208872e-13
112 4.3750000000000000e-01 5.6064072291500755e-01 5.6064072291493194e-01 7.5606187976973160e-14 1.3485675386524707e-13
113 4.4140625000000000e-01 5.6414005263427336e-01 5.6414005263419698e-01 7.6383344094210770e-14 1.3539783913151743e-13
114 4.4531250000000000e-01 5.6763010427985439e-01 5.6763010427977723e-01 7.7160500211448380e-14 1.3593447498587393e-13
115 4.4921875000000000e-01 5.7111098351797196e-01 5.7111098351789391e-01 7.8048678631148505e-14 1.3666114097541797e-13
116 4.5312500000000000e-01 5.7458279390420042e-01 5.7458279390412159e-01 7.8825834748386114e-14 1.3718794851615324e-13
117 4.5703125000000000e-01 5.7804563694343725e-01 5.7804563694335742e-01 7.9825035470548755e-14 1.3809469420555594e-13
118 4.6093750000000000e-01 5.8149961214767054e-01 5.8149961214758983e-01 8.0713213890248880e-14 1.3880183615627786e-13
119 4.6484375000000000e-01 5.8494481709164514e-01 5.8494481709156343e-01 8.1712414612411521e-14 1.3969251837925216e-13
120 4.6875000000000000e-01 5.8838134746651893e-01 5.8838134746643633e-01 8.2600593032111647e-14 1.4038615157973465e-13
121 4.7265625000000000e-01 5.9180929713159913e-01 5.9180929713151553e-01 8.3599793754274287e-14 1.4126137280958637e-13
122 4.7656250000000000e-01 5.9522875816424203e-01 5.9522875816415743e-01 8.4598994476436928e-14 1.4212854018909057e-13
123 4.8046875000000000e-01 5.9863982090799628e-01 5.9863982090791068e-01 8.5598195198599569e-14 1.4298780704026573e-13
124 4.8437500000000000e-01 6.0204257401906458e-01 6.0204257401897798e-01 8.6597395920762210e-14 1.4383932242976628e-13
125 4.8828125000000000e-01 6.0543710451115662e-01 6.0543710451106925e-01 8.7374552037999820e-14 1.4431648041882169e-13
126 4.9218750000000000e-01 6.0882349779880085e-01 6.0882349779871270e-01 8.8151708155237429e-14 1.4479025279734171e-13
127 4.9609375000000000e-01 6.1220183773917936e-01 6.1220183773909032e-01 8.9039886574937555e-14 1.4544204392422093e-13
128 5.0000000000000000e-01 6.1557220667254808e-01 6.1557220667245816e-01 8.9928064994637680e-14 1.4608857258314750e-13
129 5.0390625000000000e-01 6.1893468546130070e-01 6.1893468546120989e-01 9.0816243414337805e-14 1.4672993055263094e-13
130 5.0781250000000000e-01 6.2228935352773229e-01 6.2228935352764070e-01 9.1593399531575415e-14 1.4718779778627058e-13
131 5.1171875000000000e-01 6.2563628889055456e-01 6.2563628889046197e-01 9.2592600253738055e-14 1.4799748975230783e-13
132 5.1562500000000000e-01 6.2897556820021416e-01 6.2897556820012068e-01 9.3480778673438181e-14 1.4862386299191746e-13
133 5.1953125000000000e-01 6.3230726677306159e-01 6.3230726677296722e-01 9.4368957093138306e-14 1.4924540971157605e-13
134 5.2343750000000000e-01 6.3563145862441717e-01 6.3563145862432191e-01 9.5257135512838431e-14 1.4986221059448598e-13
135 5.2734375000000000e-01 6.3894821650057587e-01 6.3894821650047984e-01 9.6034291630076041e-14 1.5030058641693372e-13
136 5.3125000000000000e-01 6.4225761190979525e-01 6.4225761190969843e-01 9.6811447747313650e-14 1.5073616248697004e-13
137 5.3515625000000000e-01 6.4555971515230348e-01 6.4555971515220600e-01 9.7477581562088744e-14 1.5099700194134031e-13
138 5.3906250000000000e-01 6.4885459534936740e-01 6.4885459534926915e-01 9.8254737679326354e-14 1.5142797536393686e-13
139 5.4296875000000000e-01 6.5214232047145482e-01 6.5214232047135590e-01 9.8920871494101448e-14 1.5168601758984656e-13
140 5.4687500000000000e-01 6.5542295736552780e-01 6.5542295736542810e-01 9.9698027611339057e-14 1.5211250459106649e-13
141 5.5078125000000000e-01 6.5869657178149688e-01 6.5869657178139640e-01 1.0047518372857667e-13 1.5253636960163452e-13
142 5.5468750000000000e-01 6.6196322839787103e-01 6.6196322839777000e-01 1.0103029524088925e-13 1.5262221662285553e-13
143 5.5859375000000000e-01 6.6522299084663072e-01 6.6522299084652903e-01 1.0169642905566434e-13 1.5287569800654457e-13
144 5.6250000000000000e-01 6.6847592173735337e-01 6.6847592173725123e-01 1.0214051826551440e-13 1.5279610670204720e-13
145 5.6640625000000000e-01 6.7172208268062128e-01 6.7172208268051847e-01 1.0280665208028950e-13 1.5304938564776342e-13
146 5.7031250000000000e-01 6.7496153431073247e-01 6.7496153431062911e-01 1.0336176359260207e-13 1.5313726536753009e-13
147 5.7421875000000000e-01 6.7819433630774695e-01 6.7819433630764303e-01 1.0391687510491465e-13 1.5322580791617788e-13
148 5.7812500000000000e-01 6.8142054741888658e-01 6.8142054741878200e-01 1.0458300891968975e-13 1.5347792096356607e-13
149 5.8203125000000000e-01 6.8464022547931414e-01 6.8464022547920911e-01 1.0502709812953981e-13 1.5340480185198997e-13
150 5.8593750000000000e-01 6.8785342743231426e-01 6.8785342743220868e-01 1.0558220964185239e-13 1.5349521486866187e-13
151 5.8984375000000000e-01 6.9106020934889512e-01 6.9106020934878898e-01 1.0613732115416497e-13 1.5358621393377864e-13
152 5.9375000000000000e-01 6.9426062644683295e-01 6.9426062644672626e-01 1.0669243266647754e-13 1.5367778122826403e-13
153 5.9765625000000000e-01 6.9745473310917872e-01 6.9745473310907147e-01 1.0724754417879012e-13 1.5376989944667592e-13
154 6.0156250000000000e-01 7.0064258290224457e-01 7.0064258290213688e-01 1.0769163338864018e-13 1.5370409395125524e-13
155 6.0546875000000000e-01 7.0382422859308913e-01 7.0382422859298099e-01 1.0813572259849025e-13 1.5364023886285498e-13
156 6.0937500000000000e-01 7.0699972216651741e-01 7.0699972216640894e-01 1.0846878950587779e-13 1.5342126185496170e-13
157 6.1328125000000000e-01 7.1016911484161382e-01 7.1016911484150491e-01 1.0891287871572786e-13 1.5336189147008311e-13
158 6.1718750000000000e-01 7.1333245708782078e-01 7.1333245708771142e-01 1.0935696792557792e-13 1.5330434895959230e-13
159 6.2109375000000000e-01 7.1648979864058215e-01 7.1648979864047246e-01 1.0969003483296547e-13 1.5309364493549034e-13
160 6.2500000000000000e-01 7.1964118851656300e-01 7.1964118851645298e-01 1.1002310174035301e-13 1.5288605418370600e-13
161 6.2890625000000000e-01 7.2278667502846095e-01 7.2278667502835048e-01 1.1046719095020308e-13 1.5283512378790067e-13
162 6.3281250000000000e-01 7.2592630579942219e-01 7.2592630579931128e-01 1.1091128016005314e-13 1.5278586720718114e-13
163 6.3671875000000000e-01 7.2906012777707485e-01 7.2906012777696350e-01 1.1135536936990320e-13 1.5273825179474003e-13
164 6.4062500000000000e-01 7.3218818724719337e-01 7.3218818724708179e-01 1.1157741397482823e-13 1.5238898403201867e-13
165 6.4453125000000000e-01 7.3531052984700473e-01 7.3531052984689271e-01 1.1202150318467829e-13 1.5234584388177271e-13
166 6.4843750000000000e-01 7.3842720057814681e-01 7.3842720057803435e-01 1.1246559239452836e-13 1.5230423839545900e-13
167 6.5234375000000000e-01 7.4153824381929334e-01 7.4153824381918054e-01 1.1279865930191590e-13 1.5211441923880214e-13
168 6.5625000000000000e-01 7.4464370333845298e-01 7.4464370333833985e-01 1.1313172620930345e-13 1.5192732538006890e-13
169 6.6015625000000000e-01 7.4774362230495417e-01 7.4774362230484070e-01 1.1346479311669100e-13 1.5174290991202006e-13
170 6.6406250000000000e-01 7.5083804330112514e-01 7.5083804330101123e-01 1.1390888232654106e-13 1.5170899149668546e-13
171 6.6796875000000000e-01 7.5392700833367832e-01 7.5392700833356419e-01 1.1413092693146609e-13 1.5138193176516433e-13
172 6.7187500000000000e-01 7.5701055884481028e-01 7.5701055884469581e-01 1.1446399383885364e-13 1.5120528043035718e-13
173 6.7578125000000000e-01 7.6008873572302249e-01 7.6008873572290769e-01 1.1479706074624119e-13 1.5103113011806395e-13
174 6.7968750000000000e-01 7.6316157931367457e-01 7.6316157931355944e-01 1.1513012765362873e-13 1.5085943891093781e-13
175 6.8359375000000000e-01 7.6622912942927635e-01 7.6622912942916088e-01 1.1546319456101628e-13 1.5069016580854360e-13
176 6.8750000000000000e-01 7.6929142535952755e-01 7.6929142535941186e-01 1.1568523916594131e-13 1.5037895308906287e-13
177 6.9140625000000000e-01 7.7234850588111292e-01 7.7234850588099668e-01 1.1624035067825389e-13 1.5050246073262189e-13
178 6.9531250000000000e-01 7.7540040926725795e-01 7.7540040926714116e-01 1.1679546219056647e-13 1.5062600018608974e-13
179 6.9921875000000000e-01 7.7844717329705526e-01 7.7844717329693813e-01 1.1712852909795402e-13 1.5046432579603628e-13
180 7.0312500000000000e-01 7.8148883526456803e-01 7.8148883526445045e-01 1.1757261830780408e-13 1.5044695842393999e-13
181 7.0703125000000000e-01 7.8452543198771307e-01 7.8452543198759528e-01 1.1779466291272911e-13 1.5014766648710969e-13
182 7.1093750000000000e-01 7.8755699981693683e-01 7.8755699981681881e-01 1.1801670751765414e-13 1.4985163936718757e-13
183 7.1484375000000000e-01 7.9058357464368323e-01 7.9058357464356488e-01 1.1834977442504169e-13 1.4969925789110880e-13
184 7.1875000000000000e-01 7.9360519190866485e-01 7.9360519190854617e-01 1.1868284133242923e-13 1.4954897289294204e-13
185 7.2265625000000000e-01 7.9662188660993993e-01 7.9662188660982092e-01 1.1901590823981678e-13 1.4940075114721250e-13
186 7.2656250000000000e-01 7.9963369331080247e-01 7.9963369331068312e-01 1.1934897514720433e-13 1.4925456011373128e-13
187 7.3046875000000000e-01 8.0264064614748931e-01 8.0264064614736941e-01 1.1990408665951691e-13 1.4938701053211031e-13
188 7.3437500000000000e-01 8.0564277883671076e-01 8.0564277883659041e-01 1.2034817586936697e-13 1.4938156094833855e-13
189 7.3828125000000000e-01 8.0864012468300894e-01 8.0864012468288793e-01 1.2101430968414206e-13 1.4965162621827405e-13
190 7.4218750000000000e-01 8.1163271658594827e-01 8.1163271658582681e-01 1.2145839889399213e-13 1.4964699723406036e-13
191 7.4609375000000000e-01 8.1462058704714480e-01 8.1462058704702289e-01 1.2190248810384219e-13 1.4964326956888647e-13
192 7.5000000000000000e-01 8.1760376817713565e-01 8.1760376817701330e-01 1.2234657731369225e-13 1.4964042739979631e-13
193 7.5390625000000000e-01 8.2058229170209596e-01 8.2058229170197317e-01 1.2279066652354231e-13 1.4963845523507665e-13
194 7.5781250000000000e-01 8.2355618897040572e-01 8.2355618897028271e-01 1.2301271112846734e-13 1.4936772108078486e-13
195 7.6171875000000000e-01 8.2652549095907146e-01 8.2652549095894812e-01 1.2334577803585489e-13 1.4923408822242995e-13
196 7.6562500000000000e-01 8.2949022828000618e-01 8.2949022827988261e-01 1.2356782264077992e-13 1.4896838856923371e-13
197 7.6953125000000000e-01 8.3245043118617168e-01 8.3245043118604800e-01 1.2367884494324244e-13 1.4857202340207679e-13
198 7.7343750000000000e-01 8.3540612957758720e-01 8.3540612957746341e-01 1.2378986724570495e-13 1.4817926618316305e-13
199 7.7734375000000000e-01 8.3835735300720737e-01 8.3835735300708336e-01 1.2401191185062999e-13 1.4792249558713203e-13
200 7.8125000000000000e-01 8.4130413068667276e-01 8.4130413068654875e-01 1.2401191185062999e-13 1.4740437771229020e-13
201 7.8515625000000000e-01 8.4424649149193864e-01 8.4424649149181452e-01 1.2412293415309250e-13 1.4702214981523077e-13
202 7.8906250000000000e-01 8.4718446396878078e-01 8.4718446396865654e-01 1.2423395645555502e-13 1.4664333653331882e-13
203 7.9296875000000000e-01 8.5011807633818670e-01 8.5011807633806225e-01 1.2445600106048005e-13 1.4639848807424752e-13
204 7.9687500000000000e-01 8.5304735650163088e-01 8.5304735650150620e-01 1.2467804566540508e-13 1.4615606591494658e-13
205 8.0078125000000000e-01 8.5597233204624001e-01 8.5597233204611511e-01 1.2490009027033011e-13 1.4591603676227372e-13
206 8.0468750000000000e-01 8.5889303024984964e-01 8.5889303024972441e-01 1.2523315717771766e-13 1.4580763001570280e-13
207 8.0859375000000000e-01 8.6180947808595498e-01 8.6180947808582964e-01 1.2534417948018017e-13 1.4544302733660218e-13
208 8.1250000000000000e-01 8.6472170222855971e-01 8.6472170222843414e-01 1.2556622408510520e-13 1.4520998346810810e-13
209 8.1640625000000000e-01 8.6762972905692393e-01 8.6762972905679814e-01 1.2578826869003024e-13 1.4497920538842634e-13
210 8.2031250000000000e-01 8.7053358466021469e-01 8.7053358466008857e-01 1.2612133559741778e-13 1.4487819633824183e-13
211 8.2421875000000000e-01 8.7343329484206111e-01 8.7343329484193488e-01 1.2623235789988030e-13 1.4452432560717137e-13
212 8.2812500000000000e-01 8.7632888512501805e-01 8.7632888512489171e-01 1.2634338020234281e-13 1.4417347453329322e-13
213 8.3203125000000000e-01 8.7922038075493703e-01 8.7922038075481057e-01 1.2645440250480533e-13 1.4382560422023458e-13
214 8.3593750000000000e-01 8.8210780670525113e-01 8.8210780670512468e-01 1.2645440250480533e-13 1.4335481620680988e-13
215 8.3984375000000000e-01 8.8499118768117258e-01 8.8499118768104612e-01 1.2645440250480533e-13 1.4288775330764076e-13
216 8.4375000000000000e-01 8.8787054812380695e-01 8.8787054812368038e-01 1.2656542480726785e-13 1.4254941227044428e-13
217 8.4765625000000000e-01 8.9074591221418498e-01 8.9074591221405830e-01 1.2667644710973036e-13 1.4221389665977866e-13
218 8.5156250000000000e-01 8.9361730387721550e-01 8.9361730387708882e-01 1.2667644710973036e-13 1.4175693169786008e-13
219 8.5546875000000000e-01 8.9648474678555967e-01 8.9648474678543288e-01 1.2678746941219288e-13 1.4142735820862609e-13
220 8.5937500000000000e-01 8.9934826436342907e-01 8.9934826436330229e-01 1.2678746941219288e-13 1.4097705464740364e-13
221 8.6328125000000000e-01 9.0220787979031081e-01 9.0220787979018402e-01 1.2678746941219288e-13 1.4053021731718677e-13
222 8.6718750000000000e-01 9.0506361600461860e-01 9.0506361600449170e-01 1.2689849171465539e-13 1.4020947198702286e-13
223 8.7109375000000000e-01 9.0791549570727403e-01 9.0791549570714691e-01 1.2712053631958042e-13 1.4001362122426407e-13
224 8.7500000000000000e-01 9.1076354136521842e-01 9.1076354136509141e-01 1.2700951401711791e-13 1.3945388484342555e-13
225 8.7890625000000000e-01 9.1360777521485903e-01 9.1360777521473180e-01 1.2723155862204294e-13 1.3926278001753958e-13
226 8.8281250000000000e-01 9.1644821926544562e-01 9.1644821926531861e-01 1.2700951401711791e-13 1.3858886006558731e-13
227 8.8671875000000000e-01 9.1928489530238755e-01 9.1928489530226076e-01 1.2678746941219288e-13 1.3791967001753594e-13
228 8.9062500000000000e-01 9.2211782489050442e-01 9.2211782489037775e-01 1.2667644710973036e-13 1.3737555406738805e-13
229 8.9453125000000000e-01 9.2494702937721718e-01 9.2494702937709050e-01 1.2667644710973036e-13 1.3695535321091972e-13
230 8.9843750000000000e-01 9.2777252989567816e-01 9.2777252989555170e-01 1.2645440250480533e-13 1.3629892934967747e-13
231 9.0234375000000000e-01 9.3059434736784485e-01 9.3059434736771840e-01 1.2645440250480533e-13 1.3588563358728171e-13
232 9.0625000000000000e-01 9.3341250250749364e-01 9.3341250250736740e-01 1.2623235789988030e-13 1.3523748349287185e-13
233 9.1015625000000000e-01 9.3622701582318002e-01 9.3622701582305401e-01 1.2601031329495527e-13 1.3459375895511553e-13
234 9.1406250000000000e-01 9.3903790762114281e-01 9.3903790762101713e-01 1.2567724638756772e-13 1.3383617995354596e-13
235 9.1796875000000000e-01 9.4184519800815603e-01 9.4184519800803068e-01 1.2534417948018017e-13 1.3308363173192227e-13
236 9.2187500000000000e-01 9.4464890689432801e-01 9.4464890689420267e-01 1.2534417948018017e-13 1.3268864079066603e-13
237 9.2578125000000000e-01 9.4744905399584878e-01 9.4744905399572354e-01 1.2523315717771766e-13 1.3217930468088569e-13
238 9.2968750000000000e-01 9.5024565883768963e-01 9.5024565883756462e-01 1.2501111257279263e-13 1.3155662581581136e-13
239 9.3359375000000000e-01 9.5303874075625239e-01 9.5303874075612771e-01 1.2467804566540508e-13 1.3082159237985148e-13
240 9.3750000000000000e-01 9.5582831890197195e-01 9.5582831890184750e-01 1.2445600106048005e-13 1.3020748454436641e-13
241 9.4140625000000000e-01 9.5861441224187083e-01 9.5861441224174659e-01 1.2423395645555502e-13 1.2959742193425868e-13
242 9.4531250000000000e-01 9.6139703956207001e-01 9.6139703956194578e-01 1.2423395645555502e-13 1.2922232058480376e-13
243 9.4921875000000000e-01 9.6417621947025323e-01 9.6417621947012921e-01 1.2401191185062999e-13 1.2861955039586199e-13
244 9.5312500000000000e-01 9.6695197039809022e-01 9.6695197039796610e-01 1.2412293415309250e-13 1.2836514941068636e-13
245 9.5703125000000000e-01 9.6972431060361397e-01 9.6972431060349007e-01 1.2390088954816747e-13 1.2776918985465058e-13
246 9.6093750000000000e-01 9.7249325817356025e-01 9.7249325817343613e-01 1.2412293415309250e-13 1.2763372199229807e-13
247 9.6484375000000000e-01 9.7525883102566202e-01 9.7525883102553756e-01 1.2445600106048005e-13 1.2761330336235748e-13
248 9.6875000000000000e-01 9.7802104691090663e-01 9.7802104691078229e-01 1.2434497875801753e-13 1.2713936898472557e-13
249 9.7265625000000000e-01 9.8077992341575482e-01 9.8077992341563036e-01 1.2445600106048005e-13 1.2689493135937557e-13
250 9.7656250000000000e-01 9.8353547796431762e-01 9.8353547796419316e-01 1.2445600106048005e-13 1.2653941199771446e-13
251 9.8046875000000000e-01 9.8628772782049956e-01 9.8628772782037522e-01 1.2434497875801753e-13 1.2607373614270854e-13
252 9.8437500000000000e-01 9.8903669009010364e-01 9.8903669008997930e-01 1.2434497875801753e-13 1.2572332250556350e-13
253 9.8828125000000000e-01 9.9178238172289979e-01 9.9178238172277533e-01 1.2445600106048005e-13 1.2548720702649889e-13
254 9.9218750000000000e-01 9.9452481951465921e-01 9.9452481951453475e-01 1.2445600106048005e-13 1.2514117156093875e-13
255 9.9609375000000000e-01 9.9726402010915438e-01 9.9726402010902993e-01 1.2445600106048005e-13 1.2479744435868989e-13
256 1.0000000000000000e+00 1.0000000000001243e+00 1.0000000000000000e+00 1.2434497875801753e-13 1.2434497875801753e-13


==> data/example_I_1a/fem_uniform_32.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 3.1250000000000000e-02 8.8388347648318003e-02 8.8388347648318460e-02 4.5796699765787707e-16 5.1813051136564562e-15
2 6.2500000000000000e-02 1.4358729437462850e-01 1.4358729437462939e-01 8.8817841970012523e-16 6.1856337886192430e-15
3 9.3750000000000000e-02 1.9071282242849000e-01 1.9071282242849130e-01 1.3045120539345589e-15 6.8401905929722791e-15
4 1.2500000000000000e-01 2.3325824788420019e-01 2.3325824788420188e-01 1.6930901125533637e-15 7.2584362092691231e-15
5 1.5625000000000000e-01 2.7269301784440292e-01 2.7269301784440508e-01 2.1649348980190553e-15 7.9390917858202645e-15
6 1.8750000000000000e-01 3.0981389406680387e-01 3.0981389406680654e-01 2.6645352591003757e-15 8.6004382312363637e-15
7 2.1875000000000000e-01 3.4511484695518380e-01 3.4511484695518685e-01 3.0531133177191805e-15 8.8466588576400109e-15
8 2.5000000000000000e-01 3.7892914162759611e-01 3.7892914162759955e-01 3.4416913763379853e-15 9.0826779950336424e-15
9 2.8125000000000000e-01 4.1149519825120129e-01 4.1149519825120523e-01 3.9412917374193057e-15 9.5779774689211995e-15
10 3.1250000000000000e-01 4.4299111442745909e-01 4.4299111442746342e-01 4.3298697960381105e-15 9.7741684991451346e-15
11 3.4375000000000000e-01 4.7355442028268913e-01 4.7355442028269379e-01 4.6629367034256575e-15 9.8466754900990329e-15
12 3.7500000000000000e-01 5.0329415576043590e-01 5.0329415576044101e-01 5.1070259132757201e-15 1.0147198919008653e-14
13 4.0625000000000000e-01 5.3229864639831592e-01 5.3229864639832147e-01 5.5511151231257827e-15 1.0428572683184804e-14
14 4.3750000000000000e-01 5.6064072291492595e-01 5.6064072291493194e-01 5.9952043329758453e-15 1.0693487090636331e-14
15 4.6875000000000000e-01 5.8838134746642989e-01 5.8838134746643633e-01 6.4392935428259079e-15 1.0944081709172861e-14
16 5.0000000000000000e-01 6.1557220667245138e-01 6.1557220667245816e-01 6.7723604502134549e-15 1.1001732009348145e-14
17 5.3125000000000000e-01 6.4225761190969122e-01 6.4225761190969843e-01 7.2164496600635175e-15 1.1236067157859006e-14
18 5.6250000000000000e-01 6.6847592173724357e-01 6.6847592173725123e-01 7.6605388699135801e-15 1.1459708002653542e-14
19 5.9375000000000000e-01 6.9426062644671815e-01 6.9426062644672626e-01 8.1046280797636427e-15 1.1673754453343678e-14
20 6.2500000000000000e-01 7.1964118851644454e-01 7.1964118851645298e-01 8.4376949871511897e-15 1.1724863892998644e-14
21 6.5625000000000000e-01 7.4464370333833130e-01 7.4464370333833985e-01 8.5487172896137054e-15 1.1480278757865854e-14
22 6.8750000000000000e-01 7.6929142535940298e-01 7.6929142535941186e-01 8.8817841970012523e-15 1.1545409066338800e-14
23 7.1875000000000000e-01 7.9360519190853729e-01 7.9360519190854617e-01 8.8817841970012523e-15 1.1191691142596224e-14
24 7.5000000000000000e-01 8.1760376817700431e-01 8.1760376817701330e-01 8.9928064994637680e-15 1.0998978783469601e-14
25 7.8125000000000000e-01 8.4130413068653964e-01 8.4130413068654875e-01 9.1038288019262836e-15 1.0821091291323004e-14
26 8.1250000000000000e-01 8.6472170222842482e-01 8.6472170222843414e-01 9.3258734068513149e-15 1.0784826358374075e-14
27 8.4375000000000000e-01 8.8787054812367094e-01 8.8787054812368038e-01 9.4368957093138306e-15 1.0628684248234879e-14
28 8.7500000000000000e-01 9.1076354136508197e-01 9.1076354136509141e-01 9.4368957093138306e-15 1.0361521164065710e-14
29 9.0625000000000000e-01 9.3341250250735763e-01 9.3341250250736740e-01 9.7699626167013776e-15 1.0466929241312861e-14
30 9.3750000000000000e-01 9.5582831890183784e-01 9.5582831890184750e-01 9.6589403142388619e-15 1.0105308791578840e-14
31 9.6875000000000000e-01 9.7802104691077263e-01 9.7802104691078229e-01 9.6589403142388619e-15 9.8760045550635036e-15
32 1.0000000000000000e+00 9.9999999999999045e-01 1.0000000000000000e+00 9.5479180117763462e-15 9.5479180117763462e-15


==> data/example_I_1a/fem_uniform_4.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 2.5000000000000000e-01 3.7892914162759950e-01 3.7892914162759955e-01 5.5511151231257827e-17 1.4649480637151038e-16
2 5.0000000000000000e-01 6.1557220667245816e-01 6.1557220667245816e-01 0.0000000000000000e+00 0.0000000000000000e+00
3 7.5000000000000000e-01 8.1760376817701330e-01 8.1760376817701330e-01 0.0000000000000000e+00 0.0000000000000000e+00
4 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00


==> data/example_I_1a/fem_uniform_64.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.5625000000000000e-02 5.4409410206007702e-02 5.4409410206007772e-02 6.9388939039072284e-17 1.2753113620667497e-15
2 3.1250000000000000e-02 8.8388347648318405e-02 8.8388347648318460e-02 5.5511151231257827e-17 6.2803698347350987e-16
3 4.6875000000000000e-02 1.1739751294303891e-01 1.1739751294303906e-01 1.5265566588595902e-16 1.3003313448388564e-15
4 6.2500000000000000e-02 1.4358729437462930e-01 1.4358729437462939e-01 8.3266726846886741e-17 5.7990316768305403e-16
5 7.8125000000000000e-02 1.6786224273865230e-01 1.6786224273865244e-01 1.3877787807814457e-16 8.2673670870828405e-16
6 9.3750000000000000e-02 1.9071282242849111e-01 1.9071282242849130e-01 1.9428902930940239e-16 1.0187517904426799e-15
7 1.0937500000000000e-01 2.1244310789563181e-01 2.1244310789563206e-01 2.4980018054066022e-16 1.1758450674868716e-15
8 1.2500000000000000e-01 2.3325824788420160e-01 2.3325824788420188e-01 2.7755575615628914e-16 1.1899075752900203e-15
9 1.4062500000000000e-01 2.5330500722261479e-01 2.5330500722261506e-01 2.7755575615628914e-16 1.0957373452644049e-15
10 1.5625000000000000e-01 2.7269301784440481e-01 2.7269301784440508e-01 2.7755575615628914e-16 1.0178322802333673e-15
11 1.7187500000000000e-01 2.9150693947291417e-01 2.9150693947291451e-01 3.3306690738754696e-16 1.1425693947107356e-15
12 1.8750000000000000e-01 3.0981389406680621e-01 3.0981389406680654e-01 3.3306690738754696e-16 1.0750547789045455e-15
13 2.0312500000000000e-01 3.2766825237217689e-01 3.2766825237217728e-01 3.8857805861880479e-16 1.1858886413488848e-15
14 2.1875000000000000e-01 3.4511484695518629e-01 3.4511484695518685e-01 5.5511151231257827e-16 1.6084834286618202e-15
15 2.3437500000000000e-01 3.6219120442482799e-01 3.6219120442482855e-01 5.5511151231257827e-16 1.5326476886541556e-15
16 2.5000000000000000e-01 3.7892914162759900e-01 3.7892914162759955e-01 5.5511151231257827e-16 1.4649480637151038e-15
17 2.6562500000000000e-01 3.9535593541543568e-01 3.9535593541543634e-01 6.6613381477509392e-16 1.6848964568474904e-15
18 2.8125000000000000e-01 4.1149519825120451e-01 4.1149519825120523e-01 7.2164496600635175e-16 1.7537141844503605e-15
19 2.9687500000000000e-01 4.2736754582761372e-01 4.2736754582761444e-01 7.2164496600635175e-16 1.6885815805429428e-15
20 3.1250000000000000e-01 4.4299111442746270e-01 4.4299111442746342e-01 7.2164496600635175e-16 1.6290280831908557e-15
21 3.2812500000000000e-01 4.5838196764873251e-01 4.5838196764873318e-01 6.6613381477509392e-16 1.4532286647138898e-15
22 3.4375000000000000e-01 4.7355442028269329e-01 4.7355442028269379e-01 4.9960036108132044e-16 1.0550009453677536e-15
23 3.5937500000000000e-01 4.8852129920986320e-01 4.8852129920986342e-01 2.2204460492503131e-16 4.5452389749263187e-16
24 3.7500000000000000e-01 5.0329415576044101e-01 5.0329415576044101e-01 0.0000000000000000e+00 0.0000000000000000e+00
25 3.9062500000000000e-01 5.1788344020937316e-01 5.1788344020937294e-01 2.2204460492503131e-16 4.2875401622276594e-16
26 4.0625000000000000e-01 5.3229864639832192e-01 5.3229864639832147e-01 4.4408920985006262e-16 8.3428581465478437e-16
27 4.2187500000000000e-01 5.4654843254797947e-01 5.4654843254797891e-01 5.5511151231257827e-16 1.0156675589108888e-15
28 4.3750000000000000e-01 5.6064072291493272e-01 5.6064072291493194e-01 7.7715611723760958e-16 1.3861927710084134e-15
29 4.5312500000000000e-01 5.7458279390412248e-01 5.7458279390412159e-01 8.8817841970012523e-16 1.5457797015904589e-15
30 4.6875000000000000e-01 5.8838134746643744e-01 5.8838134746643633e-01 1.1102230246251565e-15 1.8869106395125625e-15
31 4.8437500000000000e-01 6.0204257401897943e-01 6.0204257401897798e-01 1.4432899320127035e-15 2.3973220404961049e-15
32 5.0000000000000000e-01 6.1557220667245993e-01 6.1557220667245816e-01 1.7763568394002505e-15 2.8857001991732839e-15
33 5.1562500000000000e-01 6.2897556820012279e-01 6.2897556820012068e-01 2.1094237467877974e-15 3.3537451268960002e-15
34 5.3125000000000000e-01 6.4225761190970088e-01 6.4225761190969843e-01 2.4424906541753444e-15 3.8029765765061247e-15
35 5.4687500000000000e-01 6.5542295736543088e-01 6.5542295736542810e-01 2.7755575615628914e-15 4.2347579229138776e-15
36 5.6250000000000000e-01 6.6847592173725434e-01 6.6847592173725123e-01 3.1086244689504383e-15 4.6503162909318720e-15
37 5.7812500000000000e-01 6.8142054741878544e-01 6.8142054741878200e-01 3.4416913763379853e-15 5.0507596070812613e-15
38 5.9375000000000000e-01 6.9426062644672992e-01 6.9426062644672626e-01 3.6637359812630166e-15 5.2771766706896081e-15
39 6.0937500000000000e-01 7.0699972216641294e-01 7.0699972216640894e-01 3.9968028886505635e-15 5.6531887684530407e-15
40 6.2500000000000000e-01 7.1964118851645720e-01 7.1964118851645298e-01 4.2188474935755949e-15 5.8624319464993222e-15
41 6.4062500000000000e-01 7.3218818724708645e-01 7.3218818724708179e-01 4.6629367034256575e-15 6.3684948550694365e-15
42 6.5625000000000000e-01 7.4464370333834518e-01 7.4464370333833985e-01 5.3290705182007514e-15 7.1565374075007922e-15
43 6.7187500000000000e-01 7.5701055884470159e-01 7.5701055884469581e-01 5.7731597280508140e-15 7.6262605066717494e-15
44 6.8750000000000000e-01 7.6929142535941797e-01 7.6929142535941186e-01 6.1062266354383610e-15 7.9374687331079260e-15
45 7.0312500000000000e-01 7.8148883526445700e-01 7.8148883526445045e-01 6.5503158452884236e-15 8.3818418763101609e-15
46 7.1875000000000000e-01 7.9360519190855316e-01 7.9360519190854617e-01 6.9944050551384862e-15 8.8134567747945262e-15
47 7.3437500000000000e-01 8.0564277883659774e-01 8.0564277883659041e-01 7.3274719625260332e-15 9.0951872902124946e-15
48 7.5000000000000000e-01 8.1760376817702096e-01 8.1760376817701330e-01 7.6605388699135801e-15 9.3695004451778089e-15
49 7.6562500000000000e-01 8.2949022827989061e-01 8.2949022827988261e-01 7.9936057773011271e-15 9.6367690718641745e-15
50 7.8125000000000000e-01 8.4130413068655707e-01 8.4130413068654875e-01 8.3266726846886741e-15 9.8973395957222598e-15
51 7.9687500000000000e-01 8.5304735650151486e-01 8.5304735650150620e-01 8.6597395920762210e-15 1.0151534409052390e-14
52 8.1250000000000000e-01 8.6472170222844336e-01 8.6472170222843414e-01 9.2148511043887993e-15 1.0656435568393431e-14
53 8.2812500000000000e-01 8.7632888512490137e-01 8.7632888512489171e-01 9.6589403142388619e-15 1.1022049459047900e-14
54 8.4375000000000000e-01 8.8787054812369037e-01 8.8787054812368038e-01 9.9920072216264089e-15 1.1253900968719285e-14
55 8.5937500000000000e-01 8.9934826436331272e-01 8.9934826436330229e-01 1.0436096431476471e-14 1.1604065794094520e-14
56 8.7500000000000000e-01 9.1076354136510218e-01 9.1076354136509141e-01 1.0769163338864018e-14 1.1824324151933810e-14
57 8.9062500000000000e-01 9.2211782489038896e-01 9.2211782489037775e-01 1.1213252548714081e-14 1.2160325119023834e-14
58 9.0625000000000000e-01 9.3341250250737895e-01 9.3341250250736740e-01 1.1546319456101628e-14 1.2370007285187925e-14
59 9.2187500000000000e-01 9.4464890689421444e-01 9.4464890689420267e-01 1.1768364061026659e-14 1.2457923758911070e-14
60 9.3750000000000000e-01 9.5582831890185960e-01 9.5582831890184750e-01 1.2101430968414206e-14 1.2660674233127512e-14
61 9.5312500000000000e-01 9.6695197039797842e-01 9.6695197039796610e-01 1.2323475573339238e-14 1.2744661524674586e-14
62 9.6875000000000000e-01 9.7802104691079439e-01 9.7802104691078229e-01 1.2101430968414206e-14 1.2373385017263470e-14
63 9.8437500000000000e-01 9.8903669008999140e-01 9.8903669008997930e-01 1.2101430968414206e-14 1.2235573350987877e-14
64 1.0000000000000000e+00 1.0000000000000122e+00 1.0000000000000000e+00 1.2212453270876722e-14 1.2212453270876722e-14


==> data/example_I_1a/fem_uniform_8.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.2500000000000000e-01 2.3325824788420199e-01 2.3325824788420188e-01 1.1102230246251565e-16 4.7596303011600810e-16
2 2.5000000000000000e-01 3.7892914162759977e-01 3.7892914162759955e-01 2.2204460492503131e-16 5.8597922548604151e-16
3 3.7500000000000000e-01 5.0329415576044145e-01 5.0329415576044101e-01 4.4408920985006262e-16 8.8236512339205690e-16
4 5.0000000000000000e-01 6.1557220667245882e-01 6.1557220667245816e-01 6.6613381477509392e-16 1.0821375746899815e-15
5 6.2500000000000000e-01 7.1964118851645364e-01 7.1964118851645298e-01 6.6613381477509392e-16 9.2564714944726142e-16
6 7.5000000000000000e-01 8.1760376817701419e-01 8.1760376817701330e-01 8.8817841970012523e-16 1.0863188921945285e-15
7 8.7500000000000000e-01 9.1076354136509241e-01 9.1076354136509141e-01 9.9920072216264089e-16 1.0971022409010752e-15
8 1.0000000000000000e+00 1.0000000000000009e+00 1.0000000000000000e+00 8.8817841970012523e-16 8.8817841970012523e-16


==> data/example_I_1a/trimmed_log_history_error_128N.csv <==
Epoch Relative_Error Absolute_Error
1 1.6316554786390630e-01 -5.9619341494404099e-01
2 1.6255369613490731e-01 -5.9631548122213895e-01
3 1.6193913225955089e-01 -5.9643762693385183e-01
4 1.6132480896964399e-01 -5.9655926243168089e-01
5 1.6071170919448460e-01 -5.9668019474826961e-01
6 1.6010033646141589e-01 -5.9680032788727644e-01
7 1.5949101738176141e-01 -5.9691960191689986e-01
8 1.5888399022760941e-01 -5.9703797506022849e-01
9 1.5827944196837321e-01 -5.9715541617823531e-01
10 1.5767752688105671e-01 -5.9727190097896243e-01
11 1.5707837678844941e-01 -5.9738740992162220e-01
12 1.5648210703983290e-01 -5.9750192698302906e-01
13 1.5588882014963540e-01 -5.9761543889831703e-01
14 1.5529860808940060e-01 -5.9772793467436536e-01
15 1.5471155373818210e-01 -5.9783940527319934e-01
16 1.5412773181607550e-01 -5.9794984339970436e-01
17 1.5354720946948500e-01 -5.9805924335928196e-01
18 1.5297004663468089e-01 -5.9816760095995725e-01
19 1.5239629625511381e-01 -5.9827491344373052e-01
20 1.5182600441573199e-01 -5.9838117943468172e-01
21 1.5125921045284890e-01 -5.9848639889257305e-01
22 1.5069594706789119e-01 -5.9859057306660302e-01
23 1.5013624050160329e-01 -5.9869370443892722e-01
24 1.4958011079124520e-01 -5.9879579665410310e-01
25 1.4902757214391521e-01 -5.9889685442879503e-01
26 1.4847863343402681e-01 -5.9899688344080770e-01
27 1.4793329881983200e-01 -5.9909589019892273e-01
28 1.4739156846075741e-01 -5.9919388189734002e-01
30 1.4631890578638360e-01 -5.9938685140830350e-01
31 1.4578796069526559e-01 -5.9948184569124319e-01
33 1.4473680161414090e-01 -5.9966889568333648e-01
34 1.4421656925489351e-01 -5.9976096845581328e-01
36 1.4318675127477770e-01 -5.9994225198386697e-01
38 1.4217106296195639e-01 -6.0011977567446362e-01
39 1.4166849109282911e-01 -6.0020714866178193e-01
41 1.4067383267428610e-01 -6.0037915959044508e-01
43 1.3969306268905030e-01 -6.0054758204488856e-01
45 1.3872605150192291e-01 -6.0071248811374489e-01
48 1.3730099014560090e-01 -6.0095341833933535e-01
50 1.3636765366310091e-01 -6.0110986610858241e-01
52 1.3544744247648130e-01 -6.0126306907503024e-01
55 1.3409125096611249e-01 -6.0148696605378493e-01
57 1.3320287093502850e-01 -6.0163240954448283e-01
60 1.3189333928850219e-01 -6.0184504006893824e-01
63 1.3061076215222339e-01 -6.0205125764613421e-01
66 1.2935438207896949e-01 -6.0225130935014271e-01
69 1.2812346670878899e-01 -6.0244543108309445e-01
72 1.2691730543642529e-01 -6.0263384851821356e-01
76 1.2534639940380640e-01 -6.0287657159585695e-01
79 1.2419532225094621e-01 -6.0305250718272729e-01
83 1.2269542933550730e-01 -6.0327932186735733e-01
87 1.2123399979416660e-01 -6.0349766934251847e-01
91 1.1980956938934680e-01 -6.0370797108817764e-01
95 1.1842074204247430e-01 -6.0391062331064205e-01
100 1.1673275806527900e-01 -6.0415374620661455e-01
102 1.1607200674055020e-01 -6.0424796466637309e-01
105 1.1509588052921650e-01 -6.0438617469968747e-01
107 1.1445491717462331e-01 -6.0447629405991177e-01
110 1.1350779861616470e-01 -6.0460853753765353e-01
112 1.1288573629627111e-01 -6.0469479645626967e-01
115 1.1196633343493560e-01 -6.0482141835849612e-01
118 1.1106297080930740e-01 -6.0494482261544402e-01
120 1.1046943076334929e-01 -6.0502535923092804e-01
123 1.0959186900472330e-01 -6.0514364362693140e-01
126 1.0872925172739660e-01 -6.0525899426401508e-01
129 1.0788119378739110e-01 -6.0537150941654183e-01
132 1.0704732314195400e-01 -6.0548128324748685e-01
135 1.0622728028620140e-01 -6.0558840601533537e-01
138 1.0542071771852229e-01 -6.0569296426887320e-01
142 1.0436569120445920e-01 -6.0582852903089179e-01
145 1.0358929513364450e-01 -6.0592742048440007e-01
148 1.0282530171726149e-01 -6.0602401136263673e-01
152 1.0182541842560780e-01 -6.0614934529950038e-01
156 1.0084636441579831e-01 -6.0627088160527087e-01
159 1.0012534663663129e-01 -6.0635963541354765e-01
163 9.9181178657292104e-02 -6.0647489495259188e-01
167 9.8256097375939405e-02 -6.0658676533867539e-01
171 9.7349517505458297e-02 -6.0669538125789069e-01
175 9.6460877498648998e-02 -6.0680087070621658e-01
179 9.5589638362112497e-02 -6.0690335538565265e-01
183 9.4735282536065807e-02 -6.0700295107372204e-01
187 9.3897312850160300e-02 -6.0709976796670528e-01
192 9.2872167646147794e-02 -6.0721704079198213e-01
196 9.2069347904422102e-02 -6.0730798154557819e-01
201 9.1086725929289000e-02 -6.0741821512018290e-01
206 9.0126567236202604e-02 -6.0752478615040850e-01
210 8.9374088248743100e-02 -6.0760751681419467e-01
215 8.8452421229139100e-02 -6.0770790362195537e-01
221 8.7373244937072894e-02 -6.0782412359236415e-01
226 8.6495484756822796e-02 -6.0791760030896769e-01
231 8.5636625189253898e-02 -6.0800815066104441e-01
236 8.4796046177619405e-02 -6.0809589871349368e-01
242 8.3810648411383998e-02 -6.0819766231787864e-01
248 8.2849745238839007e-02 -6.0829575082473875e-01
254 8.1912409525251098e-02 -6.0839034376403245e-01
260 8.0997760572954297e-02 -6.0848160970407672e-01
266 8.0104961253569598e-02 -6.0856970704932034e-01
272 7.9233215342946597e-02 -6.0865478477168100e-01
278 7.8381765053724101e-02 -6.0873698308057578e-01
285 7.7413096953744598e-02 -6.0882941760726828e-01
292 7.6469984890934498e-02 -6.0891830911410272e-01
298 7.5681162174626407e-02 -6.0899182153628728e-01
305 7.4782823146028604e-02 -6.0907461173441457e-01
313 7.3783966117878200e-02 -6.0916550488564825e-01
320 7.2933319499734500e-02 -6.0924194768038398e-01
327 7.2103597993958907e-02 -6.0931565608324922e-01
335 7.1179958282605496e-02 -6.0939671579256782e-01
343 7.0281507576732904e-02 -6.0947456218680407e-01
351 6.9407194637375602e-02 -6.0954936781619862e-01
359 6.8556026360421907e-02 -6.0962129364042217e-01
368 6.7624960071674498e-02 -6.0969895467487378e-01
376 6.6819919444980294e-02 -6.0976524774878671e-01
385 6.5938562241284498e-02 -6.0983691493085057e-01
394 6.5081868329149098e-02 -6.0990566462905704e-01
404 6.4157626385446601e-02 -6.0997882687315841e-01
413 6.3349595117571697e-02 -6.1004193263904416e-01
423 6.2477032097864600e-02 -6.1010918003189829e-01
433 6.1629879608654001e-02 -6.1017357673789629e-01
443 6.0807000490986800e-02 -6.1023528657341441e-01
453 6.0007325104313600e-02 -6.1029446157196776e-01
464 5.9153282285069102e-02 -6.1035679463187786e-01
475 5.8324839029936598e-02 -6.1041640555568066e-01
486 5.7520814088811399e-02 -6.1047345551726806e-01
498 5.6670243734557701e-02 -6.1053294612847764e-01
509 5.5913770360931300e-02 -6.1058511079896516e-01
521 5.5112674179410098e-02 -6.1063958830118625e-01
534 5.4271916982684597e-02 -6.1069591740405238e-01
546 5.3519656337061801e-02 -6.1074558341115703e-01
559 5.2729276454586298e-02 -6.1079701933530250e-01
572 5.1963242563484599e-02 -6.1084614062115150e-01
586 5.1164181741111897e-02 -6.1089661373539184e-01
599 5.0445091464134902e-02 -6.1094136680764455e-01
614 4.9641412533202103e-02 -6.1099063472404624e-01
628 4.8915261150802601e-02 -6.1103446955126095e-01
643 4.8161618128803603e-02 -6.1107928085526919e-01
658 4.7431953122106803e-02 -6.1112200351660095e-01
673 4.6725082291212701e-02 -6.1116276959448845e-01
689 4.5994966023663299e-02 -6.1120423364904508e-01
705 4.5288273661207197e-02 -6.1124374551463223e-01
722 4.4561772934754502e-02 -6.1128372714065804e-01
739 4.3859091251123902e-02 -6.1132178282020799e-01
756 4.3179012782630699e-02 -6.1135803837375924e-01
774 4.2482308180854599e-02 -6.1139459276362129e-01
792 4.1808421320039799e-02 -6.1142938424286952e-01
811 4.1120563103830700e-02 -6.1146432331513945e-01
830 4.0455553359152900e-02 -6.1149755077397272e-01
850 3.9778924009392598e-02 -6.1153080278785099e-01
870 3.9125011769931203e-02 -6.1156240549057650e-01
890 3.8492622281366497e-02 -6.1159246979331605e-01
911 3.7850562774578003e-02 -6.1162249262480906e-01
933 3.7200765253240599e-02 -6.1165236312705096e-01
955 3.6573080057745601e-02 -6.1168072601174228e-01
977 3.5966324226310201e-02 -6.1170768440700918e-01
1000 3.5353174888144101e-02 -6.1173446872801340e-01
1024 3.4735215747162602e-02 -6.1176099718203614e-01
1048 3.4138360239003601e-02 -6.1178617557061743e-01
1072 3.3561470007904402e-02 -6.1181009698518130e-01
1097 3.2980634720064100e-02 -6.1183377011174511e-01
1123 3.2397140331669301e-02 -6.1185713549522702e-01
1150 3.1812185779310498e-02 -6.1188014071201469e-01
1177 3.1247426698066402e-02 -6.1190195397390856e-01
1205 3.0681897030689000e-02 -6.1192340548169122e-01
1233 3.0135749603497800e-02 -6.1194374991494893e-01
1262 2.9589399755236299e-02 -6.1196373629605127e-01
1292 2.9043733069897101e-02 -6.1198333271123562e-01
1322 2.8516816123322800e-02 -6.1200190960889034e-01
1353 2.7990935559239101e-02 -6.1202011085999242e-01
1385 2.7466814874414699e-02 -6.1203791412440078e-01
1417 2.6960652999326901e-02 -6.1205478795378288e-01
1451 2.6441423450640000e-02 -6.1207177131461599e-01
1485 2.5940245090253399e-02 -6.1208785100685259e-01
1520 2.5442108589284699e-02 -6.1210352820520009e-01
1556 2.4947490865165602e-02 -6.1211879390346347e-01
1592 2.4469853082491100e-02 -6.1213325110269912e-01
1630 2.3983048835675602e-02 -6.1214769818823400e-01
1668 2.3513066690690199e-02 -6.1216137061306430e-01
1707 2.3047206222673401e-02 -6.1217465609976418e-01
1748 2.2574429448431101e-02 -6.1218786702023498e-01
1789 2.2118045379374000e-02 -6.1220036014201484e-01
1831 2.1666541520361699e-02 -6.1221246859935952e-01
1874 2.1220106889026900e-02 -6.1222419557646601e-01
1918 2.0778900561830800e-02 -6.1223554534100777e-01
1963 2.0343054321971601e-02 -6.1224652308627248e-01
2009 1.9912675404117001e-02 -6.1225713478192811e-01
2057 1.9478967825387199e-02 -6.1226759901013006e-01
2105 1.9060061150356900e-02 -6.1227748736722842e-01
2154 1.8646815166071001e-02 -6.1228703147404928e-01
2205 1.8231260548403402e-02 -6.1229641794752476e-01
2257 1.7821982987486600e-02 -6.1230545586496599e-01
2310 1.7418988881944899e-02 -6.1231415453112736e-01
2364 1.7022296046869799e-02 -6.1232252288034161e-01
2420 1.6624971783876900e-02 -6.1233071131682582e-01
2477 1.6234550383948498e-02 -6.1233856911647133e-01
2535 1.5851159084845301e-02 -6.1234610371284581e-01
2595 1.5468773771361100e-02 -6.1235343918578122e-01
2656 1.5094513991743099e-02 -6.1236044533400358e-01
2719 1.4723249213578499e-02 -6.1236722588371417e-01
2783 1.4362276814060399e-02 -6.1237365656538856e-01
2848 1.4013204407350500e-02 -6.1237972343762048e-01
2915 1.3673501819746700e-02 -6.1238548415064087e-01
2984 1.3347584317659301e-02 -6.1239087822064064e-01
3054 1.3045138990924099e-02 -6.1239576741358315e-01
3126 1.2767001221989101e-02 -6.1240016475387593e-01
3199 1.2520368004170900e-02 -6.1240398473583690e-01
3275 1.2298727839310700e-02 -6.1240735404228974e-01
3352 1.2104468128596800e-02 -6.1241025763393564e-01
3430 1.1931719311245899e-02 -6.1241280087049488e-01
3511 1.1771850947943500e-02 -6.1241512190922121e-01
3594 1.1624062704228499e-02 -6.1241723971432682e-01
3678 1.1487663105708900e-02 -6.1241917057777628e-01
3765 1.1357801621451700e-02 -6.1242098770967557e-01
3854 1.1234969985819901e-02 -6.1242268746276818e-01
3944 1.1119489440368099e-02 -6.1242426863468347e-01
4037 1.1008088400215900e-02 -6.1242577846873580e-01
4132 1.0901528927326100e-02 -6.1242720845856591e-01
4229 1.0799353499291300e-02 -6.1242856655294819e-01
4329 1.0700225882464800e-02 -6.1242987191421416e-01
4431 1.0604907377827599e-02 -6.1243111576294829e-01
4535 1.0513126360553701e-02 -6.1243230293165263e-01
4642 1.0423842155648899e-02 -6.1243344790276222e-01
4751 1.0337757712324700e-02 -6.1243454259385710e-01
4863 1.0253969114050999e-02 -6.1243559937191228e-01
4977 1.0173128563892500e-02 -6.1243661081632361e-01
5094 1.0094442628237599e-02 -6.1243758761466527e-01
5214 1.0017890997596800e-02 -6.1243853063922549e-01
5337 9.9434573857121993e-03 -6.1243944068882117e-01
5462 9.8716882184443997e-03 -6.1244031173517699e-01
5591 9.8014267998082997e-03 -6.1244115837002122e-01
5722 9.7337591808612008e-03 -6.1244196803347783e-01
5857 9.6676501678694994e-03 -6.1244275363089173e-01
5995 9.6036308920617007e-03 -6.1244350929263436e-01
6136 9.5417063130160996e-03 -6.1244423545238946e-01
6280 9.4818864221381007e-03 -6.1244493247079990e-01
6428 9.4238057302108002e-03 -6.1244560502990486e-01
6579 9.3679115190676999e-03 -6.1244624836818451e-01
6734 9.3138930982860999e-03 -6.1244686647965396e-01
6893 9.2618473210630999e-03 -6.1244745863782313e-01
7055 9.2121709030612998e-03 -6.1244802074319216e-01
7221 9.1646292277114006e-03 -6.1244855586230995e-01
7391 9.1193241435123008e-03 -6.1244906323038872e-01
7565 9.0763516639127007e-03 -6.1244954215228953e-01
7743 9.0357963643534992e-03 -6.1244999206023776e-01
7925 8.9977253250881004e-03 -6.1245041257512156e-01
8111 8.9621825753332992e-03 -6.1245080356113524e-01
8302 8.9290198050486005e-03 -6.1245116697075896e-01
8498 8.8982737421756993e-03 -6.1245150269370052e-01
8697 8.8702139164050006e-03 -6.1245180807435962e-01
8902 8.8443674357175997e-03 -6.1245208851335531e-01
9112 8.8208285021733005e-03 -6.1245234320302766e-01
9326 8.7996117866533993e-03 -6.1245257218484739e-01
9545 8.7805041320643002e-03 -6.1245277793265174e-01
9770 8.7633255969314997e-03 -6.1245296252624515e-01
10000 8.7480472293601994e-03 -6.1245312639767446e-01
10070 8.7438136569968003e-03 -6.1245317175517300e-01
10141 8.7397049927553008e-03 -6.1245321575344158e-01
10212 8.7357758676403999e-03 -6.1245325780974391e-01
10284 8.7319676108782007e-03 -6.1245329855425590e-01
10356 8.7283298092421992e-03 -6.1245333745847874e-01
10429 8.7248085577428004e-03 -6.1245337510082365e-01
10502 8.7214487481410002e-03 -6.1245341100318662e-01
10576 8.7182009473349992e-03 -6.1245344569549798e-01
10650 8.7151056897601994e-03 -6.1245347874634981e-01
10725 8.7121177387050001e-03 -6.1245351064026032e-01
10801 8.7092366048282001e-03 -6.1245354138362851e-01
10876 8.7065319161368001e-03 -6.1245357023497071e-01
10953 8.7038920676736995e-03 -6.1245359838601032e-01
11030 8.7013849216070992e-03 -6.1245362511402301e-01
11107 8.6990046014132003e-03 -6.1245365048285338e-01
11185 8.6967169023916997e-03 -6.1245367485801061e-01
11264 8.6945208804000002e-03 -6.1245369825032925e-01
11343 8.6924410621017998e-03 -6.1245372039938373e-01
11423 8.6904478460810008e-03 -6.1245374162119348e-01
11503 8.6885629626000001e-03 -6.1245376168510735e-01
11584 8.6867596733612995e-03 -6.1245378087640590e-01
11665 8.6850571441062993e-03 -6.1245379899172203e-01
11747 8.6834312762505000e-03 -6.1245381628802809e-01
11830 8.6818807758736998e-03 -6.1245383277954335e-01
11913 8.6804213054285009e-03 -6.1245384830015048e-01
11997 8.6790322892063999e-03 -6.1245386306909511e-01
12081 8.6777273594497994e-03 -6.1245387694182329e-01
12166 8.6764881057580998e-03 -6.1245389011441709e-01
12251 8.6753263164464998e-03 -6.1245390246189801e-01
12337 8.6742255655492002e-03 -6.1245391415913808e-01
12424 8.6731844104818000e-03 -6.1245392522171116e-01
12511 8.6722121424707994e-03 -6.1245393555114036e-01
12599 8.6712949462210004e-03 -6.1245394529442265e-01
12688 8.6704313289967996e-03 -6.1245395446759843e-01
12777 8.6696284411983994e-03 -6.1245396299489840e-01
12867 8.6688747524015994e-03 -6.1245397099894772e-01
12957 8.6681762032405005e-03 -6.1245397841680194e-01
13048 8.6675226423007998e-03 -6.1245398535638751e-01
13140 8.6669125660268007e-03 -6.1245399183377569e-01
13232 8.6663503117172993e-03 -6.1245399780301801e-01
13325 8.6658275043537993e-03 -6.1245400335311950e-01
13419 8.6653426462312000e-03 -6.1245400850005416e-01
13513 8.6648987286610992e-03 -6.1245401321213833e-01
13608 8.6644889069499992e-03 -6.1245401756208839e-01
13704 8.6641116974884996e-03 -6.1245402156570206e-01
13800 8.6637690034958997e-03 -6.1245402520282544e-01
13897 8.6634552729295006e-03 -6.1245402853242437e-01
13994 8.6631718330895998e-03 -6.1245403154044642e-01
14093 8.6629114027652002e-03 -6.1245403430419187e-01
14192 8.6626778391034002e-03 -6.1245403678275157e-01
14291 8.6624689690343003e-03 -6.1245403899920814e-01
14392 8.6622792023177998e-03 -6.1245404101290024e-01
14493 8.6621109581765995e-03 -6.1245404279817062e-01
14595 8.6619609381676007e-03 -6.1245404439003204e-01
14697 8.6618290511512007e-03 -6.1245404578946161e-01
14801 8.6617114547918005e-03 -6.1245404703723760e-01
14905 8.6616091879925996e-03 -6.1245404812234294e-01
15009 8.6615206594421006e-03 -6.1245404906166778e-01
15115 8.6614430292519997e-03 -6.1245404988534857e-01
15221 8.6613766849369007e-03 -6.1245405058927682e-01
15328 8.6613198058116004e-03 -6.1245405119277296e-01
15436 8.6612714069518003e-03 -6.1245405170628908e-01
15544 8.6612308921608008e-03 -6.1245405213615234e-01
15653 8.6611969170659001e-03 -6.1245405249662765e-01
15763 8.6611686784648992e-03 -6.1245405279623777e-01
15874 8.6611454224494004e-03 -6.1245405304298217e-01
15986 8.6611264611007998e-03 -6.1245405324416002e-01
16098 8.6611112837275007e-03 -6.1245405340518999e-01
16211 8.6610991460602006e-03 -6.1245405353396887e-01
16325 8.6610895506592008e-03 -6.1245405363577454e-01
16440 8.6610820558118001e-03 -6.1245405371529360e-01
16555 8.6610763211782005e-03 -6.1245405377613704e-01
16671 8.6610719458713008e-03 -6.1245405382255824e-01
16789 8.6610686308704991e-03 -6.1245405385772977e-01
16906 8.6610662158770994e-03 -6.1245405388335239e-01
17025 8.6610644340463002e-03 -6.1245405390225727e-01
17145 8.6610631531433002e-03 -6.1245405391584740e-01
17265 8.6610622532388992e-03 -6.1245405392539520e-01
17387 8.6610616222938999e-03 -6.1245405393208940e-01
17509 8.6610611923123998e-03 -6.1245405393665142e-01
17632 8.6610609041513006e-03 -6.1245405393970875e-01
17756 8.6610607138611004e-03 -6.1245405394172769e-01
17880 8.6610605901750997e-03 -6.1245405394303998e-01
18006 8.6610605112022992e-03 -6.1245405394387786e-01
18133 8.6610604625964004e-03 -6.1245405394439356e-01
18260 8.6610604320202997e-03 -6.1245405394471797e-01
18388 8.6610604139695999e-03 -6.1245405394490948e-01
18517 8.6610604034531996e-03 -6.1245405394502106e-01
18648 8.6610603970910006e-03 -6.1245405394508856e-01
18779 8.6610603941087005e-03 -6.1245405394512020e-01
18911 8.6610603919531001e-03 -6.1245405394514307e-01
19043 8.6610603900485993e-03 -6.1245405394516328e-01
19177 8.6610603899126004e-03 -6.1245405394516472e-01
19312 8.6610603891591996e-03 -6.1245405394517272e-01
19448 8.6610603887197005e-03 -6.1245405394517738e-01
19584 8.6610603901847005e-03 -6.1245405394516184e-01
19722 8.6610603898394003e-03 -6.1245405394516550e-01
19860 8.6610603890545992e-03 -6.1245405394517383e-01
20000 8.6610603894835998e-03 -6.1245405394516927e-01


==> data/example_I_1a/trimmed_log_history_error_256N.csv <==
Epoch Relative_Error Absolute_Error
1 1.4204406418561200e-01 -6.0014188384565048e-01
2 1.4152828066942180e-01 -6.0023146928458870e-01
3 1.4100421254204479e-01 -6.0032215987780602e-01
4 1.4047749920533520e-01 -6.0041296923292153e-01
5 1.3995012433067389e-01 -6.0050355215364504e-01
6 1.3942308474082760e-01 -6.0059373710782793e-01
7 1.3889697851670879e-01 -6.0068342298234378e-01
8 1.3837220455566840e-01 -6.0077254396642243e-01
9 1.3784904792240951e-01 -6.0086105449196703e-01
10 1.3732772322339451e-01 -6.0094892156599555e-01
11 1.3680840001173619e-01 -6.0103612028281495e-01
12 1.3629121871906691e-01 -6.0112263101629360e-01
13 1.3577630023890530e-01 -6.0120843772972854e-01
14 1.3526375124882009e-01 -6.0129352702883443e-01
15 1.3475366704599509e-01 -6.0137788764581479e-01
16 1.3424613318811121e-01 -6.0146151013097426e-01
17 1.3374122656455509e-01 -6.0154438664416743e-01
18 1.3323901616973671e-01 -6.0162651079919871e-01
19 1.3273956372748030e-01 -6.0170787753563071e-01
20 1.3224292415052780e-01 -6.0178848301992194e-01
21 1.3174914598624449e-01 -6.0186832455078565e-01
22 1.3125827172822929e-01 -6.0194740048803730e-01
23 1.3077033815338709e-01 -6.0202571017878970e-01
24 1.3028537661809750e-01 -6.0210325389168162e-01
25 1.2980341338512469e-01 -6.0218003274756171e-01
26 1.2932446997064950e-01 -6.0225604864842130e-01
27 1.2884856351176971e-01 -6.0233130420458381e-01
28 1.2837570718245220e-01 -6.0240580265581056e-01
30 1.2743918034318949e-01 -6.0255254387949164e-01
31 1.2697552018964070e-01 -6.0262479557944904e-01
33 1.2605741431258941e-01 -6.0276708608180463e-01
34 1.2560296588631450e-01 -6.0283713566334363e-01
36 1.2470325934599880e-01 -6.0297507197894662e-01
38 1.2381576527858530e-01 -6.0311016446444277e-01
39 1.2337657753767560e-01 -6.0317665982049240e-01
41 1.2250726867832980e-01 -6.0330758108659732e-01
43 1.2164996464420640e-01 -6.0343578773751361e-01
45 1.2080454768903390e-01 -6.0356133502030918e-01
48 1.1955840969417660e-01 -6.0374479433623196e-01
50 1.1874208464585560e-01 -6.0386394436704816e-01
52 1.1793711191145270e-01 -6.0398063805081592e-01
55 1.1675055256311520e-01 -6.0415120144167678e-01
57 1.1597318134654330e-01 -6.0426201049012140e-01
60 1.1482716530512201e-01 -6.0442401729114381e-01
63 1.1370463998956271e-01 -6.0458114359246673e-01
66 1.1260497730166449e-01 -6.0473357294072094e-01
69 1.1152755253724930e-01 -6.0488148307784362e-01
72 1.1047174792804670e-01 -6.0502504565720461e-01
76 1.0909659173247049e-01 -6.0520998437431950e-01
79 1.0808889502488590e-01 -6.0534403434803308e-01
83 1.0677576975150500e-01 -6.0551684768380865e-01
87 1.0549626723554180e-01 -6.0568320427961220e-01
91 1.0424912846766210e-01 -6.0584342301841121e-01
95 1.0303314824197030e-01 -6.0599780434755057e-01
100 1.0155523957408540e-01 -6.0618300165546801e-01
102 1.0097672234604660e-01 -6.0625476719585258e-01
105 1.0012208363872120e-01 -6.0636003562530238e-01
107 9.9560896830629200e-02 -6.0642867204114681e-01
110 9.8731665903612501e-02 -6.0652938561558700e-01
112 9.8187036337912495e-02 -6.0659507486079600e-01
115 9.7382086993743996e-02 -6.0669149659380484e-01
118 9.6591192852725605e-02 -6.0678546164626346e-01
120 9.6071555714329099e-02 -6.0684678191185981e-01
123 9.5303272823702795e-02 -6.0693683779081797e-01
126 9.4548088522500906e-02 -6.0702465361100388e-01
129 9.3805666222376405e-02 -6.0711030440305269e-01
132 9.3075680660280102e-02 -6.0719386207264547e-01
135 9.2357817455653204e-02 -6.0727539555233212e-01
138 9.1651772668496306e-02 -6.0735497094711721e-01
142 9.0728257217621594e-02 -6.0745813479712985e-01
145 9.0048662318063702e-02 -6.0753338352902031e-01
148 8.9379942900034995e-02 -6.0760687580690154e-01
152 8.8504780545431802e-02 -6.0770222859012035e-01
156 8.7647884271115403e-02 -6.0779468213446308e-01
159 8.7016851900082307e-02 -6.0786219133480679e-01
163 8.6190550215287404e-02 -6.0794985329532125e-01
167 8.5380988018049095e-02 -6.0803492821710015e-01
171 8.4587652403351296e-02 -6.0811751904979483e-01
175 8.3810051196694907e-02 -6.0819772363252433e-01
179 8.3047711932602700e-02 -6.0827563499493997e-01
183 8.2300180877312598e-02 -6.0835134163938132e-01
187 8.1567022114082094e-02 -6.0842492780335733e-01
192 8.0670147986627999e-02 -6.0851405042458684e-01
196 7.9967819578709395e-02 -6.0858315304699384e-01
201 7.9108243110532800e-02 -6.0866690509657828e-01
206 7.8268369463178999e-02 -6.0874786318421470e-01
210 7.7610195523482098e-02 -6.0881070274986904e-01
215 7.6804083179221203e-02 -6.0888694384428688e-01
221 7.5860275695800006e-02 -6.0897519637495612e-01
226 7.5092673618747705e-02 -6.0904616785088261e-01
231 7.4341648752784303e-02 -6.0911490804718937e-01
236 7.3606657000448106e-02 -6.0918151177769608e-01
242 7.2745099411125405e-02 -6.0925874218839493e-01
248 7.1905024163629802e-02 -6.0933317134376686e-01
254 7.1085617641993004e-02 -6.0940493641572935e-01
260 7.0286106945325499e-02 -6.0947416619191286e-01
266 6.9505757415309802e-02 -6.0954098168275084e-01
272 6.8743870254213094e-02 -6.0960549668526387e-01
278 6.7999780408726104e-02 -6.0966781829192340e-01
285 6.7153326153790605e-02 -6.0973788885672042e-01
292 6.6329280570733895e-02 -6.0980526125511825e-01
298 6.5640105414417102e-02 -6.0986096814372515e-01
305 6.4855316688266204e-02 -6.0992369508707445e-01
313 6.3982802977995398e-02 -6.0999254806538572e-01
320 6.3239827512179797e-02 -6.1005044358244054e-01
327 6.2515196497356804e-02 -6.1010625825172415e-01
335 6.1708623737817797e-02 -6.1016762802578528e-01
343 6.0924131519099201e-02 -6.1022655324666897e-01
351 6.0160797329239499e-02 -6.1028316555963480e-01
359 5.9417749692404202e-02 -6.1033758775066294e-01
368 5.8605045751873600e-02 -6.1039633727510756e-01
376 5.7902426521371203e-02 -6.1044647676429886e-01
385 5.7133287728943903e-02 -6.1050066980288487e-01
394 5.6385762217917600e-02 -6.1055264556420130e-01
404 5.5579399016780100e-02 -6.1060794487302161e-01
413 5.4874514758223497e-02 -6.1065563242340515e-01
423 5.4113433363156403e-02 -6.1070643850191120e-01
433 5.3374615145033402e-02 -6.1075507965559805e-01
443 5.2657062602706500e-02 -6.1080168067680829e-01
453 5.1959837477015297e-02 -6.1084635736473414e-01
464 5.1215315300514201e-02 -6.1089340728068453e-01
475 5.0493216790325403e-02 -6.1093839147312601e-01
486 4.9792505981515703e-02 -6.1098143263819926e-01
498 4.9051345654610203e-02 -6.1102630386230139e-01
509 4.8392280970712000e-02 -6.1106563962475147e-01
521 4.7694448029017400e-02 -6.1110670927166433e-01
534 4.6962190602109398e-02 -6.1114916350048365e-01
546 4.6307120627397502e-02 -6.1118658597975961e-01
559 4.5618973551276497e-02 -6.1122533191692818e-01
572 4.4952141889419601e-02 -6.1126232427547633e-01
586 4.4256689006870603e-02 -6.1130032410536617e-01
599 4.3630953771535100e-02 -6.1133400817220385e-01
614 4.2931746570110500e-02 -6.1137107989606920e-01
628 4.2300115993472699e-02 -6.1140405386449981e-01
643 4.1644704572824001e-02 -6.1143775263088818e-01
658 4.1010278975312703e-02 -6.1146987117374962e-01
673 4.0395801963296299e-02 -6.1150050975004189e-01
689 3.9761256909959797e-02 -6.1153166349997568e-01
705 3.9147209345144401e-02 -6.1156134130029838e-01
722 3.8516099213242602e-02 -6.1159136243710466e-01
739 3.7905830161529298e-02 -6.1161992817435606e-01
756 3.7315337378060399e-02 -6.1164713392777126e-01
774 3.6710563339828202e-02 -6.1167455490530420e-01
792 3.6125751426434802e-02 -6.1170064467637353e-01
811 3.5528979037015899e-02 -6.1172683613475953e-01
830 3.4952193984552300e-02 -6.1175173578309539e-01
850 3.4365504168894001e-02 -6.1177664492547068e-01
870 3.3798685368600999e-02 -6.1180030993125434e-01
890 3.3250692290984797e-02 -6.1182281477057909e-01
911 3.2694498026807503e-02 -6.1184528025174956e-01
933 3.2131792011698398e-02 -6.1186762311454646e-01
955 3.1588426184633402e-02 -6.1188882994034632e-01
977 3.1063365704314599e-02 -6.1190897872806083e-01
1000 3.0532968823446301e-02 -6.1192898941158103e-01
1024 2.9998620722019000e-02 -6.1194880068730040e-01
1048 2.9482730509346099e-02 -6.1196759576854920e-01
1072 2.8984302834015499e-02 -6.1198544499090080e-01
1097 2.8482681228622801e-02 -6.1200310133289237e-01
1123 2.7978991099949800e-02 -6.1202052033493004e-01
1150 2.7474282017040899e-02 -6.1203766284443428e-01
1177 2.6987239771306300e-02 -6.1205390944483451e-01
1205 2.6499784110939100e-02 -6.1206987888326991e-01
1233 2.6029286543813000e-02 -6.1208501669823712e-01
1262 2.5558875804700901e-02 -6.1209988061890475e-01
1292 2.5089328777282399e-02 -6.1211444691867190e-01
1322 2.4636192228558500e-02 -6.1212824804489230e-01
1353 2.4184233300840699e-02 -6.1214176275153576e-01
1385 2.3734088215186300e-02 -6.1215497449716350e-01
1417 2.3299669651416999e-02 -6.1216748930390741e-01
1451 2.2854363095802299e-02 -6.1218007782858452e-01
1485 2.2424871530645301e-02 -6.1219198914631068e-01
1520 2.1998331731577399e-02 -6.1220359495812915e-01
1556 2.1575166526263002e-02 -6.1221488871598528e-01
1592 2.1166891705155101e-02 -6.1222557715101944e-01
1630 2.0751172273116500e-02 -6.1223625067019083e-01
1668 2.0350216466206900e-02 -6.1224634457248917e-01
1707 1.9953187465616300e-02 -6.1225614556485153e-01
1748 1.9550708742366099e-02 -6.1226588399494841e-01
1789 1.9162637438324800e-02 -6.1227508591242430e-01
1831 1.8779180927158700e-02 -6.1228399719776916e-01
1874 1.8400512900003201e-02 -6.1229262043907262e-01
1918 1.8026780677490500e-02 -6.1230095904677329e-01
1963 1.7658107099712200e-02 -6.1230901714286357e-01
2009 1.7294592330919300e-02 -6.1231679945911555e-01
2057 1.6928831514959400e-02 -6.1232446648141692e-01
2105 1.6576117287475101e-02 -6.1233170480559884e-01
2154 1.6228734252606600e-02 -6.1233868476304176e-01
2205 1.5879992165454000e-02 -6.1234554333240521e-01
2257 1.5537094540890899e-02 -6.1235214169960162e-01
2310 1.5200012668909999e-02 -6.1235848776410462e-01
2364 1.4868707198127801e-02 -6.1236458944708183e-01
2420 1.4537316097338601e-02 -6.1237055819492003e-01
2477 1.4212003921114699e-02 -6.1237628660353438e-01
2535 1.3892680556972899e-02 -6.1238178347400174e-01
2595 1.3574033475700100e-02 -6.1238714418931017e-01
2656 1.3261545161863300e-02 -6.1239228049470074e-01
2719 1.2950234387991300e-02 -6.1239727850044368e-01
2783 1.2645166102931800e-02 -6.1240206111171525e-01
2848 1.2346188231459800e-02 -6.1240663762714376e-01
2915 1.2048787667190700e-02 -6.1241108136339728e-01
2984 1.1753267922085600e-02 -6.1241538967455522e-01
3054 1.1463958787906899e-02 -6.1241950380995669e-01
3126 1.1176754639548200e-02 -6.1242348659538282e-01
3199 1.0895662704031899e-02 -6.1242728677722180e-01
3275 1.0613182769834400e-02 -6.1243100821528995e-01
3352 1.0336932429616299e-02 -6.1243455304461647e-01
3430 1.0066699012446501e-02 -6.1243793021223292e-01
3511 9.7957051819150005e-03 -6.1244122704799309e-01
3594 9.5276140247740008e-03 -6.1244440004973422e-01
3678 9.2656235061131000e-03 -6.1244741578538864e-01
3765 9.0036400507125993e-03 -6.1245034736032511e-01
3854 8.7450070479359997e-03 -6.1245315897168540e-01
3944 8.4927033671283996e-03 -6.1245582281857958e-01
4037 8.2414555002824994e-03 -6.1245839802688240e-01
4132 7.9946391952628003e-03 -6.1246085251828408e-01
4229 7.7530997340005004e-03 -6.1246318228476504e-01
4329 7.5159153520472002e-03 -6.1246540049755760e-01
4431 7.2879282113557002e-03 -6.1246746773771132e-01
4535 7.0726406640656998e-03 -6.1246936137434749e-01
4642 6.8728892102898004e-03 -6.1247106757876546e-01
4751 6.6951814743536004e-03 -6.1247254440882792e-01
4863 6.5395152339942000e-03 -6.1247380627855874e-01
4977 6.4047613819566999e-03 -6.1247487465687944e-01
5094 6.2853329863956000e-03 -6.1247580293591553e-01
5214 6.1775787676358997e-03 -6.1247662548134874e-01
5337 6.0788800539578998e-03 -6.1247736642058970e-01
5462 5.9881182784455997e-03 -6.1247803724418337e-01
5591 5.9025708723957999e-03 -6.1247866028997133e-01
5722 5.8226528391690999e-03 -6.1247923423727246e-01
5857 5.7464531160063004e-03 -6.1247977419440847e-01
5995 5.6740750601029996e-03 -6.1248028048422987e-01
6136 5.6051057854634998e-03 -6.1248075695834425e-01
6280 5.5392200128173003e-03 -6.1248120668801020e-01
6428 5.4757425383379996e-03 -6.1248163494923780e-01
6579 5.4149292176237001e-03 -6.1248204060671030e-01
6734 5.3562357788783004e-03 -6.1248242782719697e-01
6893 5.2995809557373997e-03 -6.1248279759553714e-01
7055 5.2452250847473004e-03 -6.1248314866345865e-01
7221 5.1927521936133997e-03 -6.1248348413635145e-01
7391 5.1421229557970004e-03 -6.1248380462504814e-01
7565 5.0933054690694996e-03 -6.1248411067163155e-01
7743 5.0462736759601000e-03 -6.1248440276221705e-01
7925 5.0010060835527000e-03 -6.1248468133711809e-01
8111 4.9574847823041996e-03 -6.1248494679858767e-01
8302 4.9154815462686000e-03 -6.1248520080021540e-01
8498 4.8750229620131997e-03 -6.1248544341756073e-01
8697 4.8365086240667000e-03 -6.1248567251290154e-01
8902 4.7993638049947003e-03 -6.1248589174057855e-01
9112 4.7638118039883999e-03 -6.1248609998447123e-01
9326 4.7300266541792004e-03 -6.1248629644430841e-01
9545 4.6978543229153997e-03 -6.1248648222591573e-01
9770 4.6671825592359004e-03 -6.1248665816176207e-01
10000 4.6381788232342002e-03 -6.1248682346953709e-01
10070 4.6298018762507996e-03 -6.1248687102243415e-01
10141 4.6215131228310004e-03 -6.1248691799007882e-01
10212 4.6134299384432004e-03 -6.1248696371182421e-01
10284 4.6054390223053999e-03 -6.1248700883298957e-01
10356 4.5976518938851000e-03 -6.1248705272820070e-01
10429 4.5899608392834003e-03 -6.1248709600893980e-01
10502 4.5824716396493000e-03 -6.1248713808412381e-01
10576 4.5750820219716999e-03 -6.1248717953250131e-01
10650 4.5678921453190004e-03 -6.1248721979632592e-01
10725 4.5608050427930003e-03 -6.1248725942263382e-01
10801 4.5538247846264000e-03 -6.1248729839139626e-01
10876 4.5471312269222000e-03 -6.1248733570353298e-01
10953 4.5404565667189001e-03 -6.1248737285567634e-01
11030 4.5339778804147999e-03 -6.1248740886480502e-01
11107 4.5276911856123002e-03 -6.1248744375767306e-01
11185 4.5215145608500000e-03 -6.1248747799247139e-01
11264 4.5154512784624998e-03 -6.1248751155359782e-01
11343 4.5095775890570001e-03 -6.1248754402235539e-01
11423 4.5038185283125002e-03 -6.1248757581643154e-01
11503 4.4982453868923000e-03 -6.1248760654541889e-01
11584 4.4927876829798001e-03 -6.1248763660103667e-01
11665 4.4875119182685996e-03 -6.1248766562002965e-01
11747 4.4823519077222002e-03 -6.1248769396934222e-01
11830 4.4773098115703002e-03 -6.1248772163932119e-01
11913 4.4724451244951002e-03 -6.1248774830619745e-01
11997 4.4676978290086001e-03 -6.1248777430161638e-01
12081 4.4631229785350003e-03 -6.1248779932663289e-01
12166 4.4586644968461001e-03 -6.1248782369042887e-01
12251 4.4543731815576996e-03 -6.1248784711772997e-01
12337 4.4501967485810999e-03 -6.1248786989620041e-01
12424 4.4461361359926996e-03 -6.1248789202249421e-01
12511 4.4422359989866999e-03 -6.1248791325533902e-01
12599 4.4384493800318997e-03 -6.1248793385234912e-01
12688 4.4347766927110999e-03 -6.1248795381285737e-01
12777 4.4312568659395004e-03 -6.1248797292708501e-01
12867 4.4278478867969999e-03 -6.1248799142489330e-01
12957 4.4245851561164002e-03 -6.1248800911579504e-01
13048 4.4214298352443001e-03 -6.1248802621190468e-01
13140 4.4183815725103003e-03 -6.1248804271637114e-01
13232 4.4154707894560000e-03 -6.1248805846584564e-01
13325 4.4126630102353003e-03 -6.1248807364815916e-01
13419 4.4099574984189996e-03 -6.1248808826835288e-01
13513 4.4073800966419000e-03 -6.1248810218791860e-01
13608 4.4049003959181999e-03 -6.1248811557215732e-01
13704 4.4025173110437002e-03 -6.1248812842781197e-01
13800 4.4002525730261997e-03 -6.1248814063859214e-01
13897 4.3980795007872000e-03 -6.1248815234923148e-01
13994 4.3960174067570997e-03 -6.1248816345646251e-01
14093 4.3940223022624000e-03 -6.1248817419790424e-01
14192 4.3921329719036999e-03 -6.1248818436537356e-01
14291 4.3903446795114003e-03 -6.1248819398507681e-01
14392 4.3886196168067999e-03 -6.1248820326093845e-01
14493 4.3869902504570001e-03 -6.1248821201888204e-01
14595 4.3854372436168999e-03 -6.1248822036336148e-01
14697 4.3839727102296996e-03 -6.1248822822975635e-01
14801 4.3825660515216004e-03 -6.1248823578281730e-01
14905 4.3812424312508003e-03 -6.1248824288778947e-01
15009 4.3799976030540998e-03 -6.1248824956786063e-01
15115 4.3788057020668000e-03 -6.1248825596213174e-01
15221 4.3776872705852000e-03 -6.1248826196067341e-01
15328 4.3766287923024004e-03 -6.1248826763625364e-01
15436 4.3756282781421000e-03 -6.1248827299976738e-01
15544 4.3746921419787997e-03 -6.1248827801705585e-01
15653 4.3738088817927004e-03 -6.1248828274996747e-01
15763 4.3729765672044004e-03 -6.1248828720901471e-01
15874 4.3721932753372000e-03 -6.1248829140465222e-01
15986 4.3714570652330998e-03 -6.1248829534741500e-01
16098 4.3707719034088996e-03 -6.1248829901619295e-01
16211 4.3701291336508997e-03 -6.1248830245745489e-01
16325 4.3695269266432000e-03 -6.1248830568109269e-01
16440 4.3689634631151001e-03 -6.1248830869693283e-01
16555 4.3684413281106999e-03 -6.1248831149122207e-01
16671 4.3679537081844997e-03 -6.1248831410049676e-01
16789 4.3674951960339997e-03 -6.1248831655374880e-01
16906 4.3670753498892996e-03 -6.1248831879989396e-01
17025 4.3666813442273999e-03 -6.1248832090759808e-01
17145 4.3663153387665998e-03 -6.1248832286534682e-01
17265 4.3659784774831003e-03 -6.1248832466705949e-01
17387 4.3656636633423998e-03 -6.1248832635072670e-01
17509 4.3653746239328004e-03 -6.1248832789644037e-01
17632 4.3651073224197003e-03 -6.1248832932581387e-01
17756 4.3648604314523000e-03 -6.1248833064596586e-01
17880 4.3646344263519998e-03 -6.1248833185437346e-01
18006 4.3644244396398996e-03 -6.1248833297707761e-01
18133 4.3642312018109999e-03 -6.1248833401018532e-01
18260 4.3640549200441997e-03 -6.1248833495260091e-01
18388 4.3638929488995001e-03 -6.1248833581847728e-01
18517 4.3637443067885001e-03 -6.1248833661307012e-01
18648 4.3636070431241998e-03 -6.1248833734681341e-01
18779 4.3634823581279996e-03 -6.1248833801329738e-01
18911 4.3633682876953002e-03 -6.1248833862302621e-01
19043 4.3632648001515999e-03 -6.1248833917617362e-01
19177 4.3631695639831996e-03 -6.1248833968520533e-01
19312 4.3630826964904997e-03 -6.1248834014949727e-01
19448 4.3630035450033001e-03 -6.1248834057254042e-01
19584 4.3629319610418004e-03 -6.1248834095513061e-01
19722 4.3628663571420000e-03 -6.1248834130575402e-01
19860 4.3628071250696003e-03 -6.1248834162231836e-01
20000 4.3627529144003004e-03 -6.1248834191204216e-01


==> data/example_I_1a/trimmed_log_history_error_32N.csv <==
Epoch Relative_Error Absolute_Error
1 2.1529444189726199e-01 -5.8410958576398953e-01
2 2.1450370627489501e-01 -5.8431774799652914e-01
3 2.1371577462121691e-01 -5.8452441020280743e-01
4 2.1293133541131151e-01 -5.8472940091997261e-01
5 2.1215050574417299e-01 -5.8493269978390094e-01
6 2.1137310521907490e-01 -5.8513436386390294e-01
7 2.1059889064274401e-01 -5.8533446569677772e-01
8 2.0982776422605109e-01 -5.8553303948293656e-01
9 2.0905976249178429e-01 -5.8573008462046305e-01
10 2.0829498082813919e-01 -5.8592558558910546e-01
11 2.0753353254984419e-01 -5.8611952263127176e-01
12 2.0677553395913259e-01 -5.8631187561549813e-01
13 2.0602109949862579e-01 -5.8650262526884345e-01
14 2.0527034022012680e-01 -5.8669175354837177e-01
15 2.0452336327978421e-01 -5.8687924374704414e-01
16 2.0378027172384980e-01 -5.8706508052439410e-01
17 2.0304116433036359e-01 -5.8724924992226413e-01
18 2.0230613543974599e-01 -5.8743173938260385e-01
19 2.0157527475422340e-01 -5.8761253777225242e-01
20 2.0084866710872751e-01 -5.8779163541389645e-01
21 2.0012639221633469e-01 -5.8796902412231500e-01
22 1.9940852439481871e-01 -5.8814469724419194e-01
23 1.9869513227923619e-01 -5.8831864970022862e-01
24 1.9798627852776909e-01 -5.8849087802776867e-01
25 1.9728201952580171e-01 -5.8866138042274030e-01
26 1.9658240509588179e-01 -5.8883015677911499e-01
27 1.9588747822109509e-01 -5.8899720872416006e-01
28 1.9519727479005969e-01 -5.8916253964765186e-01
30 1.9383114504981749e-01 -5.8948806091531425e-01
31 1.9315525326805141e-01 -5.8964826698265971e-01
33 1.9181784476305561e-01 -5.8996362258865431e-01
34 1.9115631671656580e-01 -5.9011879832985537e-01
36 1.8984752949867320e-01 -5.9042422327024069e-01
38 1.8855757649856031e-01 -5.9072319971130594e-01
39 1.8791956868277071e-01 -5.9087031936997469e-01
41 1.8665725900628971e-01 -5.9115992894190839e-01
43 1.8541287488114219e-01 -5.9144351531983963e-01
45 1.8418597106700879e-01 -5.9172126093803790e-01
48 1.8237740956273499e-01 -5.9212731929472651e-01
50 1.8119227939762159e-01 -5.9239123170560004e-01
52 1.8002316596947610e-01 -5.9264989157502479e-01
55 1.7829881294993399e-01 -5.9302833914664455e-01
57 1.7716837992746290e-01 -5.9327446115675020e-01
60 1.7550083173840170e-01 -5.9363466806121645e-01
63 1.7386636679438500e-01 -5.9398442297985354e-01
66 1.7226431441321099e-01 -5.9432406616259448e-01
69 1.7069402018221419e-01 -5.9465392527784555e-01
72 1.6915481993245229e-01 -5.9497432122234184e-01
76 1.6714971596670741e-01 -5.9538734562700235e-01
79 1.6568029144150720e-01 -5.9568690012956238e-01
83 1.6376539382379621e-01 -5.9607329866876368e-01
87 1.6189929499838729e-01 -5.9644552869590273e-01
91 1.6007990726846269e-01 -5.9680433426446355e-01
95 1.5830519486973210e-01 -5.9715042248231920e-01
100 1.5614676488329371e-01 -5.9756614003759467e-01
102 1.5530136555148730e-01 -5.9772741008792885e-01
105 1.5405192554115521e-01 -5.9796415259520053e-01
107 1.5323114944059729e-01 -5.9811863159018175e-01
110 1.5201784981940589e-01 -5.9834547616847411e-01
112 1.5122066513007140e-01 -5.9849354014304135e-01
115 1.5004203440993161e-01 -5.9871102509495377e-01
118 1.4888354036064980e-01 -5.9892313598842806e-01
120 1.4812215811276400e-01 -5.9906164359406044e-01
123 1.4699614948145681e-01 -5.9926518087304526e-01
126 1.4588899472020550e-01 -5.9946379574696063e-01
129 1.4480022093083891e-01 -5.9965764881125772e-01
132 1.4372936104348949e-01 -5.9984689584909334e-01
135 1.4267595634609109e-01 -6.0003168753194591e-01
138 1.4163955927987101e-01 -6.0021216908878972e-01
142 1.4028340512380269e-01 -6.0044634682620834e-01
145 1.3928503221219760e-01 -6.0061730387850865e-01
148 1.3830228272774511e-01 -6.0078439313778043e-01
152 1.3701559949419670e-01 -6.0100136936583792e-01
156 1.3575516196306819e-01 -6.0121195330023325e-01
159 1.3482656775658969e-01 -6.0136585043402369e-01
163 1.3361013035049940e-01 -6.0156585400397988e-01
167 1.3241779532226719e-01 -6.0176013558271879e-01
171 1.3124884335160381e-01 -6.0194891643530535e-01
175 1.3010258078723230e-01 -6.0213240756440711e-01
179 1.2897833776019399e-01 -6.0231081038802792e-01
183 1.2787546743640010e-01 -6.0248431720710216e-01
187 1.2679334592527891e-01 -6.0265311155030676e-01
192 1.2546895890213719e-01 -6.0285774346560828e-01
196 1.2443136040635069e-01 -6.0301656238529755e-01
201 1.2316084936339200e-01 -6.0320923567525364e-01
206 1.2191881299034490e-01 -6.0339567936140281e-01
210 1.2094502764946920e-01 -6.0354053392570717e-01
215 1.1975181483546379e-01 -6.0371644549171266e-01
221 1.1835400813325550e-01 -6.0392030136476071e-01
226 1.1721654116993541e-01 -6.0408442301664589e-01
231 1.1610308812867830e-01 -6.0424354466777774e-01
236 1.1501287016169520e-01 -6.0439787431451586e-01
242 1.1373423107611230e-01 -6.0457702136743419e-01
248 1.1248674932876340e-01 -6.0474987287558668e-01
254 1.1126925796814480e-01 -6.0491673074162111e-01
260 1.1008064833524531e-01 -6.0507787865303120e-01
266 1.0891986639636610e-01 -6.0523358340632094e-01
272 1.0778590922892869e-01 -6.0538409613516186e-01
278 1.0667782178730260e-01 -6.0552965343246368e-01
285 1.0541653780131199e-01 -6.0569350405426536e-01
292 1.0418785574693720e-01 -6.0585124556284875e-01
298 1.0315966140186840e-01 -6.0598182660891409e-01
305 1.0198813082820350e-01 -6.0612903296672849e-01
313 1.0068476696025359e-01 -6.0629082884257246e-01
320 9.9574164165205106e-02 -6.0642705382136530e-01
327 9.8490310315273902e-02 -6.0655854099907547e-01
335 9.7283096662271307e-02 -6.0670329945107682e-01
343 9.6108108745356399e-02 -6.0684247925295165e-01
351 9.4964014573761704e-02 -6.0697637451082087e-01
359 9.3849555211935498e-02 -6.0710525985424446e-01
368 9.2629731087080905e-02 -6.0724458641272505e-01
376 9.1574370804145697e-02 -6.0736365744974252e-01
385 9.0418260633441994e-02 -6.0749252961321387e-01
394 8.9293781972686101e-02 -6.0761630505687114e-01
404 8.8079826028376704e-02 -6.0774819085117149e-01
413 8.7017798804579105e-02 -6.0786209039836336e-01
423 8.5870193710329598e-02 -6.0798361477219198e-01
433 8.4755234495253004e-02 -6.0810013701321330e-01
443 8.3671473831376394e-02 -6.0821193923596706e-01
453 8.2617549805262605e-02 -6.0831928353430698e-01
464 8.1491166005388596e-02 -6.0843250379113767e-01
475 8.0397729137253002e-02 -6.0854092565411322e-01
486 7.9335733682764101e-02 -6.0864482783362306e-01
498 7.8211393092443598e-02 -6.0875332401920512e-01
509 7.7210670109652602e-02 -6.0884858885799609e-01
521 7.6150111130557904e-02 -6.0894821085206707e-01
534 7.5036133105084807e-02 -6.0905136697128937e-01
546 7.4038599510057701e-02 -6.0914245004183576e-01
559 7.2989674030591895e-02 -6.0923691083450593e-01
572 7.1972215493619096e-02 -6.0932725012062561e-01
586 7.0909987344966494e-02 -6.0942021138802605e-01
599 6.9953264830010797e-02 -6.0950275620301853e-01
614 6.8883084639776798e-02 -6.0959376139843680e-01
628 6.7915297062810701e-02 -6.0967485136023281e-01
643 6.6910013262750798e-02 -6.0975786820167166e-01
658 6.5935876386789299e-02 -6.0983713187562727e-01
673 6.4991383109797199e-02 -6.0991287357440360e-01
689 6.4015019221850794e-02 -6.0999002235484079e-01
705 6.3069203583226305e-02 -6.1006364378011857e-01
722 6.2096099105974897e-02 -6.1013824561644014e-01
739 6.1154175769279798e-02 -6.1020935215641259e-01
756 6.0241911815311397e-02 -6.1027718363726202e-01
774 5.9306746830678998e-02 -6.1034565974047139e-01
792 5.8401703494307899e-02 -6.1041091013023963e-01
811 5.7477480560963100e-02 -6.1047650777737283e-01
830 5.6583681276200198e-02 -6.1053895079560527e-01
850 5.5674151665876498e-02 -6.1060148816222437e-01
870 5.4795256268594897e-02 -6.1066095643290597e-01
890 5.3945628924907799e-02 -6.1071754483593621e-01
911 5.3083674366269998e-02 -6.1077405065341250e-01
933 5.2212445895418597e-02 -6.1083023955234084e-01
955 5.1372469371353299e-02 -6.1088353250179706e-01
977 5.0562649020172899e-02 -6.1093409384598829e-01
1000 4.9747276064129799e-02 -6.1098419022107187e-01
1024 4.8929649910800697e-02 -6.1103360723275879e-01
1048 4.8145280761135702e-02 -6.1108024456351406e-01
1072 4.7393799744073900e-02 -6.1112421949431373e-01
1097 4.6645912922771399e-02 -6.1116729726965557e-01
1123 4.5906209960630502e-02 -6.1120922968081826e-01
1150 4.5179975193645701e-02 -6.1124974652791952e-01
1177 4.4497725620260303e-02 -6.1128722085395704e-01
1205 4.3838397058420603e-02 -6.1132289440280063e-01
1233 4.3229987688584798e-02 -6.1135534050072227e-01
1262 4.2655061947966900e-02 -6.1138558423525657e-01
1292 4.2119756105397602e-02 -6.1141337976419319e-01
1322 4.1642948969683999e-02 -6.1143784219067865e-01
1353 4.1206694715531997e-02 -6.1145998009025515e-01
1385 4.0808543350017303e-02 -6.1147998095866030e-01
1417 4.0454145405956703e-02 -6.1149762054817747e-01
1451 4.0115998031293197e-02 -6.1151430785494620e-01
1485 3.9809453872095099e-02 -6.1152931452172321e-01
1520 3.9520600017646998e-02 -6.1154334983172498e-01
1556 3.9246859784185698e-02 -6.1155655644821161e-01
1592 3.8993104618670400e-02 -6.1156871689772074e-01
1630 3.8743820070704899e-02 -6.1158058629887624e-01
1668 3.8511087031388502e-02 -6.1159159890759207e-01
1707 3.8287309786769801e-02 -6.1160212516944112e-01
1748 3.8066605063469497e-02 -6.1161244681710170e-01
1789 3.7859157783679098e-02 -6.1162209405529500e-01
1831 3.7658940905818603e-02 -6.1163135505403421e-01
1874 3.7465544879906901e-02 -6.1164025392994648e-01
1918 3.7278612395659300e-02 -6.1164881184793551e-01
1963 3.7097829587162900e-02 -6.1165704751195193e-01
2009 3.6922919472065802e-02 -6.1166497753581617e-01
2057 3.6750132797644400e-02 -6.1167277449035506e-01
2105 3.6586442664039098e-02 -6.1168012723057930e-01
2154 3.6427960502045699e-02 -6.1168721476236743e-01
2205 3.6271530362119601e-02 -6.1169418035217860e-01
2257 3.6120299090877502e-02 -6.1170088594607097e-01
2310 3.5974113493707098e-02 -6.1170734118448422e-01
2364 3.5832840706496699e-02 -6.1171355461022781e-01
2420 3.5693950830223503e-02 -6.1171963939790419e-01
2477 3.5560012818428598e-02 -6.1172548486161615e-01
2535 3.5430924350082903e-02 -6.1173109787981528e-01
2595 3.5304547544338101e-02 -6.1173657321514718e-01
2656 3.5183076360039901e-02 -6.1174181757192903e-01
2719 3.5064598866815802e-02 -6.1174691526761427e-01
2783 3.4951071725747497e-02 -6.1175178383344808e-01
2848 3.4842407315706501e-02 -6.1175642907462324e-01
2915 3.4736993910336800e-02 -6.1176092151811967e-01
2984 3.4635023552482901e-02 -6.1176525427540518e-01
3054 3.4538005662590097e-02 -6.1176936477597099e-01
3126 3.4444568282352803e-02 -6.1177331267595325e-01
3199 3.4356010296636902e-02 -6.1177704454085446e-01
3275 3.4270008833706102e-02 -6.1178065947790417e-01
3352 3.4188909483221300e-02 -6.1178406006186303e-01
3430 3.4112542802804902e-02 -6.1178725483440999e-01
3511 3.4038988067961497e-02 -6.1179032521592669e-01
3594 3.3969273199120700e-02 -6.1179322919297296e-01
3678 3.3904132790363702e-02 -6.1179593724008652e-01
3765 3.3841988822232098e-02 -6.1179851587294032e-01
3854 3.3783601139209599e-02 -6.1180093433011573e-01
3944 3.3729480867251298e-02 -6.1180317229876058e-01
4037 3.3678349472482501e-02 -6.1180528337579554e-01
4132 3.3630744305562003e-02 -6.1180724598544034e-01
4229 3.3586563257730601e-02 -6.1180906494572718e-01
4329 3.3545302411791898e-02 -6.1181076152023695e-01
4431 3.3507311552616499e-02 -6.1181232179441580e-01
4535 3.3472456102871903e-02 -6.1181375174299513e-01
4642 3.3440312447994003e-02 -6.1181506912082040e-01
4751 3.3411082921658203e-02 -6.1181626596702610e-01
4863 3.3384389649831002e-02 -6.1181735804822113e-01
4977 3.3360354553522098e-02 -6.1181834063073859e-01
5094 3.3338641770444599e-02 -6.1181922766600227e-01
5214 3.3319156160679098e-02 -6.1182002322255324e-01
5337 3.3301792144642600e-02 -6.1182073176697227e-01
5462 3.3286548263018599e-02 -6.1182135349414923e-01
5591 3.3273060338289299e-02 -6.1182190336663111e-01
5722 3.3261413799526102e-02 -6.1182237799063455e-01
5857 3.3251300304462099e-02 -6.1182279000468809e-01
5995 3.3242681605929102e-02 -6.1182314102328350e-01
6136 3.3235421535480800e-02 -6.1182343663765715e-01
6280 3.3229383927717702e-02 -6.1182368242681773e-01
6428 3.3224404091342002e-02 -6.1182388512082464e-01
6579 3.3220393048330098e-02 -6.1182404835999993e-01
6734 3.3217201996127203e-02 -6.1182417821357327e-01
6893 3.3214719664680800e-02 -6.1182427921852778e-01
7055 3.3212846934813897e-02 -6.1182435541407165e-01
7221 3.3211464033113501e-02 -6.1182441167727586e-01
7391 3.3210475708958201e-02 -6.1182445188570045e-01
7565 3.3209795359052899e-02 -6.1182447956397834e-01
7743 3.3209346752407103e-02 -6.1182449781407033e-01
7925 3.3209065263059903e-02 -6.1182450926541654e-01
8111 3.3208898457873497e-02 -6.1182451605121879e-01
8302 3.3208805590148500e-02 -6.1182451982915620e-01
8498 3.3208757892086799e-02 -6.1182452176954949e-01
8697 3.3208735726507899e-02 -6.1182452267126108e-01
8902 3.3208726311513601e-02 -6.1182452305426960e-01
9112 3.3208722809659703e-02 -6.1182452319672742e-01
9326 3.3208721686238299e-02 -6.1182452324242897e-01
9545 3.3208721379035397e-02 -6.1182452325492620e-01
9770 3.3208721309732202e-02 -6.1182452325774550e-01
10000 3.3208721297418399e-02 -6.1182452325824643e-01
10070 3.3208721296455003e-02 -6.1182452325828562e-01
10141 3.3208721295993802e-02 -6.1182452325830439e-01
10212 3.3208721295739999e-02 -6.1182452325831471e-01
10284 3.3208721295611698e-02 -6.1182452325831993e-01
10356 3.3208721295554397e-02 -6.1182452325832226e-01
10429 3.3208721295507997e-02 -6.1182452325832415e-01
10502 3.3208721295510800e-02 -6.1182452325832404e-01
10576 3.3208721295488901e-02 -6.1182452325832493e-01
10650 3.3208721295510800e-02 -6.1182452325832404e-01
10725 3.3208721295497103e-02 -6.1182452325832459e-01
10801 3.3208721295494403e-02 -6.1182452325832470e-01
10876 3.3208721295507997e-02 -6.1182452325832415e-01
10953 3.3208721295483502e-02 -6.1182452325832515e-01
11030 3.3208721295521701e-02 -6.1182452325832359e-01
11107 3.3208721295488901e-02 -6.1182452325832493e-01
11185 3.3208721295478000e-02 -6.1182452325832537e-01
11264 3.3208721295507997e-02 -6.1182452325832415e-01
11343 3.3208721295488901e-02 -6.1182452325832493e-01
11423 3.3208721295486202e-02 -6.1182452325832504e-01
11503 3.3208721295507997e-02 -6.1182452325832415e-01
11584 3.3208721295483502e-02 -6.1182452325832515e-01
11665 3.3208721295507997e-02 -6.1182452325832415e-01
11747 3.3208721295516198e-02 -6.1182452325832382e-01
11830 3.3208721295505297e-02 -6.1182452325832426e-01
11913 3.3208721295516198e-02 -6.1182452325832382e-01
11997 3.3208721295505297e-02 -6.1182452325832426e-01
12081 3.3208721295513499e-02 -6.1182452325832393e-01
12166 3.3208721295516198e-02 -6.1182452325832382e-01
12251 3.3208721295494403e-02 -6.1182452325832470e-01
12337 3.3208721295521701e-02 -6.1182452325832359e-01
12424 3.3208721295513499e-02 -6.1182452325832393e-01
12511 3.3208721295478000e-02 -6.1182452325832537e-01
12599 3.3208721295532602e-02 -6.1182452325832315e-01
12688 3.3208721295497103e-02 -6.1182452325832459e-01
12777 3.3208721295502598e-02 -6.1182452325832437e-01
12867 3.3208721295480699e-02 -6.1182452325832526e-01
12957 3.3208721295491697e-02 -6.1182452325832481e-01
13048 3.3208721295507997e-02 -6.1182452325832415e-01
13140 3.3208721295505297e-02 -6.1182452325832426e-01
13232 3.3208721295480699e-02 -6.1182452325832526e-01
13325 3.3208721295475301e-02 -6.1182452325832548e-01
13419 3.3208721295513499e-02 -6.1182452325832393e-01
13513 3.3208721295497103e-02 -6.1182452325832459e-01
13608 3.3208721295510800e-02 -6.1182452325832404e-01
13704 3.3208721295497103e-02 -6.1182452325832459e-01
13800 3.3208721295538098e-02 -6.1182452325832293e-01
13897 3.3208721295516198e-02 -6.1182452325832382e-01
13994 3.3208721295502598e-02 -6.1182452325832437e-01
14093 3.3208721295510800e-02 -6.1182452325832404e-01
14192 3.3208721295486202e-02 -6.1182452325832504e-01
14291 3.3208721295478000e-02 -6.1182452325832537e-01
14392 3.3208721295480699e-02 -6.1182452325832526e-01
14493 3.3208721295475301e-02 -6.1182452325832548e-01
14595 3.3208721295491697e-02 -6.1182452325832481e-01
14697 3.3208721295491697e-02 -6.1182452325832481e-01
14801 3.3208721295491697e-02 -6.1182452325832481e-01
14905 3.3208721295499899e-02 -6.1182452325832448e-01
15009 3.3208721295475301e-02 -6.1182452325832548e-01
15115 3.3208721295464400e-02 -6.1182452325832593e-01
15221 3.3208721295510800e-02 -6.1182452325832404e-01
15328 3.3208721295494403e-02 -6.1182452325832470e-01
15436 3.3208721295502598e-02 -6.1182452325832437e-01
15544 3.3208721295472601e-02 -6.1182452325832559e-01
15653 3.3208721295505297e-02 -6.1182452325832426e-01
15763 3.3208721295497103e-02 -6.1182452325832459e-01
15874 3.3208721295532602e-02 -6.1182452325832315e-01
15986 3.3208721295507997e-02 -6.1182452325832415e-01
16098 3.3208721295480699e-02 -6.1182452325832526e-01
16211 3.3208721295486202e-02 -6.1182452325832504e-01
16325 3.3208721295491697e-02 -6.1182452325832481e-01
16440 3.3208721295458897e-02 -6.1182452325832615e-01
16555 3.3208721295502598e-02 -6.1182452325832437e-01
16671 3.3208721295499899e-02 -6.1182452325832448e-01
16789 3.3208721295480699e-02 -6.1182452325832526e-01
16906 3.3208721295486202e-02 -6.1182452325832504e-01
17025 3.3208721295494403e-02 -6.1182452325832470e-01
17145 3.3208721295491697e-02 -6.1182452325832481e-01
17265 3.3208721295505297e-02 -6.1182452325832426e-01
17387 3.3208721295486202e-02 -6.1182452325832504e-01
17509 3.3208721295507997e-02 -6.1182452325832415e-01
17632 3.3208721295478000e-02 -6.1182452325832537e-01
17756 3.3208721295502598e-02 -6.1182452325832437e-01
17880 3.3208721295480699e-02 -6.1182452325832526e-01
18006 3.3208721295494403e-02 -6.1182452325832470e-01
18133 3.3208721295516198e-02 -6.1182452325832382e-01
18260 3.3208721295497103e-02 -6.1182452325832459e-01
18388 3.3208721295483502e-02 -6.1182452325832515e-01
18517 3.3208721295513499e-02 -6.1182452325832393e-01
18648 3.3208721295483502e-02 -6.1182452325832515e-01
18779 3.3208721295521701e-02 -6.1182452325832359e-01
18911 3.3208721295488901e-02 -6.1182452325832493e-01
19043 3.3208721295502598e-02 -6.1182452325832437e-01
19177 3.3208721295494403e-02 -6.1182452325832470e-01
19312 3.3208721295494403e-02 -6.1182452325832470e-01
19448 3.3208721295480699e-02 -6.1182452325832526e-01
19584 3.3208721295502598e-02 -6.1182452325832437e-01
19722 3.3208721295478000e-02 -6.1182452325832537e-01
19860 3.3208721295516198e-02 -6.1182452325832382e-01
20000 3.3208721295497103e-02 -6.1182452325832459e-01


==> data/example_I_1a/trimmed_log_history_error_64N.csv <==
Epoch Relative_Error Absolute_Error
1 1.8742717811196860e-01 -5.9098351990430276e-01
2 1.8672281416343270e-01 -5.9114493678591884e-01
3 1.8601883036456551e-01 -5.9130565928425172e-01
4 1.8531671112230841e-01 -5.9146535140452150e-01
5 1.8461701178783460e-01 -5.9162389236209978e-01
6 1.8392004945661919e-01 -5.9178121693732311e-01
7 1.8322604678838539e-01 -5.9193728216420882e-01
8 1.8253517910441069e-01 -5.9209205638845874e-01
9 1.8184759373234780e-01 -5.9224551475042475e-01
10 1.8116341906250011e-01 -5.9239763705107062e-01
11 1.8048276909196839e-01 -5.9254840666229813e-01
12 1.7980574573781050e-01 -5.9269780995229759e-01
13 1.7913243994269279e-01 -5.9284583598810858e-01
14 1.7846293208634301e-01 -5.9299247639607633e-01
15 1.7779729199623881e-01 -5.9313772531226738e-01
16 1.7713557875246241e-01 -5.9328157937826831e-01
17 1.7647784044087919e-01 -5.9342403774791053e-01
18 1.7582411399781719e-01 -5.9356510207384039e-01
19 1.7517442528806040e-01 -5.9370477644406094e-01
20 1.7452878953827869e-01 -5.9384306724366054e-01
21 1.7388721222153600e-01 -5.9397998292331611e-01
22 1.7324969043308960e-01 -5.9411553366846348e-01
23 1.7261621470754560e-01 -5.9424973098227341e-01
24 1.7198677114342970e-01 -5.9438258721289006e-01
25 1.7136134363079869e-01 -5.9451411506929130e-01
26 1.7073991593348470e-01 -5.9464432717805360e-01
27 1.7012247341470510e-01 -5.9477323572404839e-01
28 1.6950900425342849e-01 -5.9490085220466915e-01
30 1.6829395619675680e-01 -5.9515225088843182e-01
31 1.6769237108761090e-01 -5.9527605206589651e-01
33 1.6650108408542430e-01 -5.9551990076150663e-01
34 1.6591138954713150e-01 -5.9563996412635556e-01
36 1.6474391986069259e-01 -5.9587640753222171e-01
38 1.6359236216570980e-01 -5.9610799266263881e-01
39 1.6302255104781169e-01 -5.9622198430804130e-01
41 1.6189484436078200e-01 -5.9644641136375620e-01
43 1.6078296431561151e-01 -5.9666616351135426e-01
45 1.5968679395137469e-01 -5.9688132830048768e-01
48 1.5807161589039390e-01 -5.9719568560300218e-01
50 1.5701388972777680e-01 -5.9739981603993886e-01
52 1.5597110236932529e-01 -5.9759972182573950e-01
55 1.5443428586350830e-01 -5.9789190645176959e-01
57 1.5342753522882799e-01 -5.9808174475308395e-01
60 1.5194333162794840e-01 -5.9835934968395188e-01
63 1.5048935693719129e-01 -5.9862868398728608e-01
66 1.4906469977186179e-01 -5.9889007561017871e-01
69 1.4766853483836020e-01 -5.9914382733894866e-01
72 1.4630010573146099e-01 -5.9939022092606487e-01
76 1.4451744651218701e-01 -5.9970775843782809e-01
79 1.4321098340560329e-01 -5.9993800121709984e-01
83 1.4150841181711701e-01 -6.0023491374831062e-01
87 1.3984931119075381e-01 -6.0052082922267624e-01
91 1.3823201364991150e-01 -6.0079629512140287e-01
95 1.3665489446931511e-01 -6.0106183188826778e-01
100 1.3473764765890409e-01 -6.0138053186079865e-01
102 1.3398701355100040e-01 -6.0150408162230629e-01
105 1.3287795369545749e-01 -6.0168536277079587e-01
107 1.3214960349037880e-01 -6.0180359540711792e-01
110 1.3107321965722901e-01 -6.0197713429182109e-01
112 1.3036616957602781e-01 -6.0209035537092037e-01
115 1.2932103388768981e-01 -6.0225659299395895e-01
118 1.2829399522749979e-01 -6.0241864860799665e-01
120 1.2761912357457431e-01 -6.0252443257006005e-01
123 1.2662120695678850e-01 -6.0267983034364359e-01
126 1.2564016210049209e-01 -6.0283141167125909e-01
129 1.2467555472756491e-01 -6.0297930370769137e-01
132 1.2372696459270370e-01 -6.0312362841751377e-01
135 1.2279398560564760e-01 -6.0326450272318632e-01
138 1.2187622571560830e-01 -6.0340203868325715e-01
142 1.2067556792531270e-01 -6.0358041197486556e-01
145 1.1979187033552489e-01 -6.0371056852842886e-01
148 1.1892218033826170e-01 -6.0383772795195112e-01
152 1.1778380164259210e-01 -6.0400277284325365e-01
156 1.1666895657304710e-01 -6.0416286717544565e-01
159 1.1584782147604231e-01 -6.0427981038379353e-01
163 1.1477240207492199e-01 -6.0443171862969569e-01
167 1.1371855780952560e-01 -6.0457920488595429e-01
171 1.1268562999849380e-01 -6.0472244363500338e-01
175 1.1167298654048390e-01 -6.0486160074724127e-01
179 1.1068002072237880e-01 -6.0499683397039727e-01
183 1.0970615000229519e-01 -6.0512829339915009e-01
187 1.0875081479645010e-01 -6.0525612192217859e-01
192 1.0758189403391620e-01 -6.0541100834659589e-01
196 1.0666632880774340e-01 -6.0553115525794032e-01
201 1.0554552812772720e-01 -6.0567683666399630e-01
206 1.0445015341670690e-01 -6.0581772633887598e-01
210 1.0359156814046690e-01 -6.0592713204374671e-01
215 1.0253977165912689e-01 -6.0605992707720746e-01
221 1.0130799184951229e-01 -6.0621372310729404e-01
226 1.0030592007923030e-01 -6.0633746746819850e-01
231 9.9325258690526899e-02 -6.0645737695396151e-01
236 9.8365308418857794e-02 -6.0657361298604340e-01
242 9.7239766843989606e-02 -6.0670846199327733e-01
248 9.6141985537310903e-02 -6.0683849015287772e-01
254 9.5070918273060606e-02 -6.0696393130546400e-01
260 9.4025571023769294e-02 -6.0708500509611296e-01
266 9.3004998746556294e-02 -6.0720191800249357e-01
272 9.2008302399543801e-02 -6.0731486427735171e-01
278 9.1034626172795299e-02 -6.0742402681301721e-01
285 8.9926680103223605e-02 -6.0754683022593747e-01
292 8.8847730126121904e-02 -6.0766497452150425e-01
298 8.7945111294316605e-02 -6.0776271515715086e-01
305 8.6916973256039004e-02 -6.0787283185300534e-01
313 8.5773533885124500e-02 -6.0799377679197497e-01
320 8.4799538294281607e-02 -6.0809553596185928e-01
327 8.3849303581563200e-02 -6.0819369275194302e-01
335 8.2791274461145106e-02 -6.0830168298477316e-01
343 8.1761856972674699e-02 -6.0840543673093250e-01
351 8.0759861472292693e-02 -6.0850517992467268e-01
359 7.9784163883536305e-02 -6.0860112340596040e-01
368 7.8716617034515796e-02 -6.0870476269911766e-01
376 7.7793343916847696e-02 -6.0879326983086879e-01
385 7.6782300706735696e-02 -6.0888899295763532e-01
394 7.5799298462199002e-02 -6.0898086064099088e-01
404 7.4738504312061693e-02 -6.0907867053358233e-01
413 7.3810842175556404e-02 -6.0916307524111757e-01
423 7.2808827457735495e-02 -6.0925306071959051e-01
433 7.1835721266961000e-02 -6.0933927285440881e-01
443 7.0890234098476806e-02 -6.0942192700954601e-01
453 6.9971152761746799e-02 -6.0950122314098010e-01
464 6.8989300486511501e-02 -6.0958479180625869e-01
475 6.8036589064227201e-02 -6.0966475131095943e-01
486 6.7111677914970705e-02 -6.0974131389605513e-01
498 6.6132912989609299e-02 -6.0982119316444894e-01
509 6.5262150948010994e-02 -6.0989127163785373e-01
521 6.4339732378162595e-02 -6.0996449428797250e-01
534 6.3371312962570703e-02 -6.1004024697470727e-01
546 6.2504528776791302e-02 -6.1010707512796447e-01
559 6.1593507956511202e-02 -6.1017632186378667e-01
572 6.0710231826704403e-02 -6.1024248899782285e-01
586 5.9788529449943700e-02 -6.1031051569455541e-01
599 5.8958760502498299e-02 -6.1037086704300536e-01
614 5.8031021975880802e-02 -6.1043734529916616e-01
628 5.7192438554213201e-02 -6.1049652779548613e-01
643 5.6321752762904402e-02 -6.1055706435149981e-01
658 5.5478412323807499e-02 -6.1061481428169295e-01
673 5.4661069992226599e-02 -6.1066995254922407e-01
689 5.3816476803172003e-02 -6.1072606943000218e-01
705 5.2998605533402597e-02 -6.1077957803455263e-01
722 5.2157409817695503e-02 -6.1083375781817906e-01
739 5.1343392151400602e-02 -6.1088536185046216e-01
756 5.0555167633093603e-02 -6.1093455720317358e-01
774 4.9747257154064702e-02 -6.1098419137345883e-01
792 4.8965389134630097e-02 -6.1103146428347255e-01
811 4.8166869458508503e-02 -6.1107897102052211e-01
830 4.7394431536042003e-02 -6.1112418281386727e-01
850 4.6608030594301901e-02 -6.1116946103402370e-01
870 4.5847565441836297e-02 -6.1121252545512195e-01
890 4.5111674343108102e-02 -6.1125352381325115e-01
911 4.4364051838556899e-02 -6.1129449642898515e-01
933 4.3606906080804399e-02 -6.1133529311701151e-01
955 4.2875013641495499e-02 -6.1137406158821028e-01
977 4.2167025792133203e-02 -6.1141093943570524e-01
1000 4.1451057354778199e-02 -6.1144760852955449e-01
1024 4.0728920570814703e-02 -6.1148395745534578e-01
1048 4.0030896922242203e-02 -6.1151848546610532e-01
1072 3.9355690130808703e-02 -6.1155131691327558e-01
1097 3.8675316983015198e-02 -6.1158383466196109e-01
1123 3.7991254715212502e-02 -6.1161595704616267e-01
1150 3.7304883929057703e-02 -6.1164761170146154e-01
1177 3.6641627180609898e-02 -6.1167765208400360e-01
1205 3.5976879035697497e-02 -6.1170721930709593e-01
1233 3.5334348936943899e-02 -6.1173528381843623e-01
1262 3.4691023894089401e-02 -6.1176287637747240e-01
1292 3.4047954077132403e-02 -6.1178995130418623e-01
1322 3.3426477221121097e-02 -6.1181563575510867e-01
1353 3.2805760957474103e-02 -6.1184081650440048e-01
1385 3.2186714483880302e-02 -6.1186545943907389e-01
1417 3.1588568146109101e-02 -6.1188882444701798e-01
1451 3.0974775682284302e-02 -6.1191234500375202e-01
1485 3.0382284571965599e-02 -6.1193461153031503e-01
1520 2.9793574638591402e-02 -6.1195631003253081e-01
1556 2.9209514390219699e-02 -6.1197741761481594e-01
1592 2.8646378074069698e-02 -6.1199737332673276e-01
1630 2.8073901871573000e-02 -6.1201726182064431e-01
1668 2.7523395884119801e-02 -6.1203600839089101e-01
1707 2.6980906722629101e-02 -6.1205411878686000e-01
1748 2.6435141636911599e-02 -6.1207197476306463e-01
1789 2.5914918751481102e-02 -6.1208865540398860e-01
1831 2.5409413117930098e-02 -6.1210454655656377e-01
1874 2.4922174101250302e-02 -6.1211956720831584e-01
1918 2.4457591173631402e-02 -6.1213361856831472e-01
1963 2.4020729491751599e-02 -6.1214659028974383e-01
2009 2.3616676477423298e-02 -6.1215837971269826e-01
2057 2.3241918930016099e-02 -6.1216913558772579e-01
2105 2.2913000329961200e-02 -6.1217843407972583e-01
2154 2.2619001043770199e-02 -6.1218663323496625e-01
2205 2.2349827669148500e-02 -6.1219404718693493e-01
2257 2.2105824511648001e-02 -6.1220069117012921e-01
2310 2.1881868280418000e-02 -6.1220672510234186e-01
2364 2.1674128386220501e-02 -6.1221226719720212e-01
2420 2.1476436861705299e-02 -6.1221749212908150e-01
2477 2.1290639953591699e-02 -6.1222235904834932e-01
2535 2.1115097972293800e-02 -6.1222691849054234e-01
2595 2.0945814822894499e-02 -6.1223127961536039e-01
2656 2.0784855589156499e-02 -6.1223539373910929e-01
2719 2.0628954262744800e-02 -6.1223934832569049e-01
2783 2.0480078054795500e-02 -6.1224309692175738e-01
2848 2.0337594242304999e-02 -6.1224665913451648e-01
2915 2.0198957454659602e-02 -6.1225010129711854e-01
2984 2.0064037520061501e-02 -6.1225342856901588e-01
3054 1.9934519057606001e-02 -6.1225660165683926e-01
3126 1.9808309303109600e-02 -6.1225967391556313e-01
3199 1.9686952219737500e-02 -6.1226260964628221e-01
3275 1.9567058368127901e-02 -6.1226549226392601e-01
3352 1.9451730896826398e-02 -6.1226824847613426e-01
3430 1.9340694288530299e-02 -6.1227088674596786e-01
3511 1.9231063869543801e-02 -6.1227347678674771e-01
3594 1.9124263066769800e-02 -6.1227598581931852e-01
3678 1.9021453012118900e-02 -6.1227838789925082e-01
3765 1.8920160843713198e-02 -6.1228074185210923e-01
3854 1.8821619946484298e-02 -6.1228301980633626e-01
3944 1.8726842064210401e-02 -6.1228519954910987e-01
4037 1.8633715117875101e-02 -6.1228733060480467e-01
4132 1.8543319411738000e-02 -6.1228938899943131e-01
4229 1.8455663945480601e-02 -6.1229137543685286e-01
4329 1.8369931690253201e-02 -6.1229330918593827e-01
4431 1.8287072017721302e-02 -6.1229516958567376e-01
4535 1.8207115079279100e-02 -6.1229695683829988e-01
4642 1.8129392085401399e-02 -6.1229868664985077e-01
4751 1.8054731561878298e-02 -6.1230034133428979e-01
4863 1.7982548518402901e-02 -6.1230193461862958e-01
4977 1.7913583528963200e-02 -6.1230345090915472e-01
5094 1.7847318519621500e-02 -6.1230490234826607e-01
5214 1.7783884996952201e-02 -6.1230628672857912e-01
5337 1.7723395658674201e-02 -6.1230760226337455e-01
5462 1.7666379759552400e-02 -6.1230883815354198e-01
5591 1.7611992046812502e-02 -6.1231001336338742e-01
5722 1.7561119200915101e-02 -6.1231110934410171e-01
5857 1.7513000591782499e-02 -6.1231214307129156e-01
5995 1.7468031611132102e-02 -6.1231310657137472e-01
6136 1.7426179984704200e-02 -6.1231400105382350e-01
6280 1.7387392901219299e-02 -6.1231482812296023e-01
6428 1.7351368362327799e-02 -6.1231559463477214e-01
6579 1.7318297788675201e-02 -6.1231629689404277e-01
6734 1.7287890877126001e-02 -6.1231694140777493e-01
6893 1.7260092964182700e-02 -6.1231752962940633e-01
7055 1.7234976778447798e-02 -6.1231806028996072e-01
7221 1.7212272566821601e-02 -6.1231853932476465e-01
7391 1.7191881928452800e-02 -6.1231896900740168e-01
7565 1.7173694729427501e-02 -6.1231935182822084e-01
7743 1.7157591189897299e-02 -6.1231969045204304e-01
7925 1.7143443885645499e-02 -6.1231998767819040e-01
8111 1.7131119652688400e-02 -6.1232024640291005e-01
8302 1.7120430144912199e-02 -6.1232047065888739e-01
8498 1.7111261834964898e-02 -6.1232066289002918e-01
8697 1.7103564212012201e-02 -6.1232082420588774e-01
8902 1.7097087179914101e-02 -6.1232095988610180e-01
9112 1.7091747918797799e-02 -6.1232107169376149e-01
9326 1.7087437742919102e-02 -6.1232116192622121e-01
9545 1.7084005082121899e-02 -6.1232123377184167e-01
9770 1.7081318895467799e-02 -6.1232128998368451e-01
10000 1.7079278587497301e-02 -6.1232133267379485e-01
10070 1.7078775331629499e-02 -6.1232134320281750e-01
10141 1.7078313818129600e-02 -6.1232135285824163e-01
10212 1.7077897796799399e-02 -6.1232136156169059e-01
10284 1.7077518688018000e-02 -6.1232136949271931e-01
10356 1.7077179136271301e-02 -6.1232137659605779e-01
10429 1.7076871847411398e-02 -6.1232138302434291e-01
10502 1.7076598558191200e-02 -6.1232138874128028e-01
10576 1.7076353107039199e-02 -6.1232139387579509e-01
10650 1.7076136504773100e-02 -6.1232139840676791e-01
10725 1.7075943582940099e-02 -6.1232140244233557e-01
10801 1.7075772691207899e-02 -6.1232140601703622e-01
10876 1.7075625826577099e-02 -6.1232140908911115e-01
10953 1.7075495146230801e-02 -6.1232141182262534e-01
11030 1.7075382578943699e-02 -6.1232141417724173e-01
11107 1.7075286041330399e-02 -6.1232141619654645e-01
11185 1.7075202646484700e-02 -6.1232141794093098e-01
11264 1.7075131120703000e-02 -6.1232141943704144e-01
11343 1.7075070934647801e-02 -6.1232142069595308e-01
11423 1.7075019988676100e-02 -6.1232142176158644e-01
11503 1.7074977701996299e-02 -6.1232142264609157e-01
11584 1.7074942423489201e-02 -6.1232142338400597e-01
11665 1.7074913581902499e-02 -6.1232142398727929e-01
11747 1.7074889904809099e-02 -6.1232142448252724e-01
11830 1.7074870663227000e-02 -6.1232142488499819e-01
11913 1.7074855356372098e-02 -6.1232142520516719e-01
11997 1.7074843150176398e-02 -6.1232142546048041e-01
12081 1.7074833630284999e-02 -6.1232142565960490e-01
12166 1.7074826196905701e-02 -6.1232142581508642e-01
12251 1.7074820525100499e-02 -6.1232142593372163e-01
12337 1.7074816198062202e-02 -6.1232142602422879e-01
12424 1.7074812943839002e-02 -6.1232142609229623e-01
12511 1.7074810556131501e-02 -6.1232142614223906e-01
12599 1.7074808809155000e-02 -6.1232142617877994e-01
12688 1.7074807551890898e-02 -6.1232142620507768e-01
12777 1.7074806670740600e-02 -6.1232142622350838e-01
12867 1.7074806056978399e-02 -6.1232142623634622e-01
12957 1.7074805640806101e-02 -6.1232142624505115e-01
13048 1.7074805360923300e-02 -6.1232142625090535e-01
13140 1.7074805176629598e-02 -6.1232142625476016e-01
13232 1.7074805058949299e-02 -6.1232142625722163e-01
13325 1.7074804984379400e-02 -6.1232142625878139e-01
13419 1.7074804938689399e-02 -6.1232142625973707e-01
13513 1.7074804911375200e-02 -6.1232142626030839e-01
13608 1.7074804895526000e-02 -6.1232142626063990e-01
13704 1.7074804886247900e-02 -6.1232142626083397e-01
13800 1.7074804881279701e-02 -6.1232142626093788e-01
13897 1.7074804878519700e-02 -6.1232142626099562e-01
13994 1.7074804877129000e-02 -6.1232142626102470e-01
14093 1.7074804876348802e-02 -6.1232142626104102e-01
14192 1.7074804876115200e-02 -6.1232142626104591e-01
14291 1.7074804875892299e-02 -6.1232142626105057e-01
14392 1.7074804875807401e-02 -6.1232142626105235e-01
14493 1.7074804875770198e-02 -6.1232142626105313e-01
14595 1.7074804875791400e-02 -6.1232142626105268e-01
14697 1.7074804875860401e-02 -6.1232142626105124e-01
14801 1.7074804875849801e-02 -6.1232142626105146e-01
14905 1.7074804875563201e-02 -6.1232142626105746e-01
15009 1.7074804875812699e-02 -6.1232142626105224e-01
15115 1.7074804875770198e-02 -6.1232142626105313e-01
15221 1.7074804875934699e-02 -6.1232142626104968e-01
15328 1.7074804875881699e-02 -6.1232142626105079e-01
15436 1.7074804875695900e-02 -6.1232142626105468e-01
15544 1.7074804875818000e-02 -6.1232142626105213e-01
15653 1.7074804875818000e-02 -6.1232142626105213e-01
15763 1.7074804875887001e-02 -6.1232142626105068e-01
15874 1.7074804875770198e-02 -6.1232142626105313e-01
15986 1.7074804875770198e-02 -6.1232142626105313e-01
16098 1.7074804876025002e-02 -6.1232142626104780e-01
16211 1.7074804875669401e-02 -6.1232142626105523e-01
16325 1.7074804875648102e-02 -6.1232142626105568e-01
16440 1.7074804875663999e-02 -6.1232142626105535e-01
16555 1.7074804875860401e-02 -6.1232142626105124e-01
16671 1.7074804875786099e-02 -6.1232142626105279e-01
16789 1.7074804875674698e-02 -6.1232142626105512e-01
16906 1.7074804875717099e-02 -6.1232142626105424e-01
17025 1.7074804876009101e-02 -6.1232142626104813e-01
17145 1.7074804875934699e-02 -6.1232142626104968e-01
17265 1.7074804875754301e-02 -6.1232142626105346e-01
17387 1.7074804875833901e-02 -6.1232142626105179e-01
17509 1.7074804875871100e-02 -6.1232142626105102e-01
17632 1.7074804875945399e-02 -6.1232142626104946e-01
17756 1.7074804875833901e-02 -6.1232142626105179e-01
17880 1.7074804875823298e-02 -6.1232142626105202e-01
18006 1.7074804875807401e-02 -6.1232142626105235e-01
18133 1.7074804875711801e-02 -6.1232142626105435e-01
18260 1.7074804875966600e-02 -6.1232142626104902e-01
18388 1.7074804875961299e-02 -6.1232142626104913e-01
18517 1.7074804875727701e-02 -6.1232142626105401e-01
18648 1.7074804875950700e-02 -6.1232142626104935e-01
18779 1.7074804875950700e-02 -6.1232142626104935e-01
18911 1.7074804875568499e-02 -6.1232142626105734e-01
19043 1.7074804875802100e-02 -6.1232142626105246e-01
19177 1.7074804875902901e-02 -6.1232142626105035e-01
19312 1.7074804875759599e-02 -6.1232142626105335e-01
19448 1.7074804875876402e-02 -6.1232142626105091e-01
19584 1.7074804875881699e-02 -6.1232142626105079e-01
19722 1.7074804875918798e-02 -6.1232142626105002e-01
19860 1.7074804875876402e-02 -6.1232142626105091e-01
20000 1.7074804875727701e-02 -6.1232142626105401e-01


==> data/example_I_1b/Error_result.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.10865498547412733,0.08107140276224624,0.2469458896234381,0.10906169955055278,2.168497421895094,0.7457490296002113,0.14372629644578408,0.9390058107471158
Test,0.0945732498911785,0.07517702873069053,0.18220053567113584,0.09943574017687487,1.17916039727575,0.578096175865155,0.13574646841931176,0.8715757576234788


==> data/example_I_1b/Error_result_N128.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.03740426649792046,0.024371009508441212,0.16173425503978625,0.07274812467857802,1.584129312971652,0.6377921156755725,0.07955557694317304,0.915369997936806
Validation,0.028019737955826993,0.020988942789521063,0.09329339024871398,0.054579678070195564,0.6658158087593343,0.3768726873810699,0.07421674837471391,0.8243836473957987


==> data/example_I_1b/Error_result_N256.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.026198599257599556,0.016165447344918225,0.13454182630654007,0.06116097481341161,1.3578761843385847,0.5658180698415618,0.07300841445889826,0.9090470804944241
Test,0.01791375880430143,0.0131413834295865,0.06841497137811799,0.04096383376345379,0.4981878242458349,0.2907709363587044,0.06791632376577215,0.8120001308313346


==> data/example_I_1b/Errors_N10.csv <==
Epoch Training_Error Testing_Error
0 -0.9982112825504155 0.16613362517106905
1 -1.0007487913646453 0.1619761415277945
2 -1.0068210406075389 0.15862694646708964
3 -1.0094034251159665 0.15628456862328677
4 -1.0022607423667567 0.15292669669200998
5 -1.0003092654535448 0.1499820070458541
6 -1.0244373714145771 0.14743205878147678
7 -1.029486855707421 0.14509594956355715
8 -1.0189421018888092 0.14304885537324627
9 -1.0257017459805393 0.14088994830597198
10 -1.033620459681537 0.13825406653942737
11 -1.0482314258578296 0.1362541241440178
12 -1.0027934127445164 0.1347713149470064
13 -1.0982471036308286 0.13395879609317093
14 -1.0236223229440264 0.13251528275845
15 -1.0127278085741935 0.13081290194575818
16 -1.0348300027347652 0.12904617621569645
17 -1.0422197405931368 0.12731171579097156
18 -1.0299623018142292 0.12553417792058028
19 -1.0397416675309836 0.12417162250915084
20 -0.998926312958129 0.12351189352794778
21 -1.0053169930798411 0.12304112110478248
22 -1.040137675618774 0.12252350680051727
23 -1.0018229854311336 0.12174578132834335
24 -1.0519641287546049 0.12068227697841145
25 -1.1022171719159246 0.11963365025124849
26 -1.0313676669494658 0.11909362232306973
27 -1.0049193509903052 0.11867174918865096
28 -1.0964052657360652 0.11868003781611414
29 -0.9956490646069238 0.11804131947833646
30 -1.0289432936183525 0.11808949745259234
31 -1.08165688915298 0.11852551639993192
32 -1.019438854036713 0.1190464203042711
33 -1.0185642204038163 0.12008410496681823
34 -1.0403453474750688 0.12086948732841472
35 -1.0129621365717338 0.12165320124119104
36 -1.014091426701874 0.12213574172581257
37 -1.1022185210348707 0.12253979002954268
38 -1.1296125772086334 0.12270753293328954
39 -1.2484875639747424 0.12287129472998133
40 -0.9990479143876922 0.12294747188822815
41 -1.0034043779836768 0.1229766953170362
42 -1.0424902640549933 0.12288948145024206
43 -1.0567727359086803 0.12224946430643713
44 -1.054512338219385 0.12125540393522027
45 -0.9960950563777629 0.12060967379961414
46 -1.104417066319528 0.11992942567729614
47 -1.0743757335138795 0.11934703481808014
48 -1.1693950931326336 0.11960480134902057
49 -1.0157886599579713 0.11990940046611094
50 -1.1390692600469519 0.12033885376969913
51 -1.0592160039104592 0.12146613638643783
52 -1.1108231011831606 0.12187700043084765
53 -1.1201930866631131 0.12260216989747269
54 -1.0113592205708124 0.12237286864229667
55 -1.0686447791273441 0.12312672086420309
56 -1.0667831311349942 0.12371260045320441
57 -0.9983422806812595 0.12447668047412647
58 -1.2282566675874191 0.12509119056444631
59 -1.148018993511198 0.12542040676141664
60 -1.0131364964078617 0.12559319528912907
61 -1.0787943695231812 0.12562609754769638
62 -0.9967936050518358 0.12570906104033297
63 -1.032176485383728 0.12579153935754023
64 -1.0573062214073379 0.1264540373800045
65 -1.060606934225115 0.1272861936239513
66 -1.0050489497209096 0.1279403259748976
67 -1.074740042057656 0.12820192699566438
68 -1.2413086902802657 0.12878161666255694
69 -0.9959137769977764 0.12932438962486228
70 -1.0637114825465426 0.1288003944363979
71 -0.9975651554538729 0.12768973808645623
72 -1.22857019824249 0.12684782539596728
73 -1.178561749440785 0.12653316775250867
74 -1.0272211474543846 0.126208776271611
75 -1.0686075312153456 0.12548336021885992
76 -1.0230242440252673 0.12450015735317216
77 -1.069527735585137 0.12368818043600185
78 -1.0506560791635455 0.12278494377155531
79 -0.9933012077119532 0.12197580454558975
80 -1.1848924886924193 0.12134765386663826
81 -0.9975786702789101 0.12063055415312854
82 -1.2087060664477072 0.12030118644233943
83 -1.2112129057143155 0.12052838321864119
84 -1.0430222537023137 0.1206625526856072
85 -1.087567194388403 0.12075010281866559
86 -1.0680726881922877 0.1207256573072155
87 -0.9929682443208704 0.12060493197220482
88 -1.3313077728198852 0.12101623183261588
89 -0.9938918371245595 0.12127704721198121
90 -1.047297288828973 0.12135156871810121
91 -0.9940580429677116 0.1214884888932601
92 -0.9988502149320301 0.12172208675699628
93 -1.043478247660529 0.12214872453096431
94 -1.1649149641600747 0.12210565026709226
95 -0.9989416221059106 0.12177753908176255
96 -1.020044955206563 0.12128341434913775
97 -0.9974136123941033 0.120900211363338
98 -0.999647823123527 0.12066411386938046
99 -1.0965407792465995 0.1203968309723394
100 -1.022572053042828 0.11977995512176749
101 -1.0138680933584456 0.11903592024491697
102 -1.0022141868166228 0.11840552098318782
103 -1.0821286911925314 0.11783659576628569
104 -1.0207582427714 0.11734355538747716
105 -1.1023978701978805 0.11687080023118379
106 -0.997301027946762 0.11631221998157687
107 -1.1015389760634215 0.11550768721643612
108 -1.0968761022928133 0.11471946376335627
109 -1.1429592473408505 0.11426273033258293
110 -1.0727502913685696 0.11406229599452883
111 -1.1675201430485418 0.11419080686203985
112 -1.0071119022199257 0.11405950569744593
113 -1.2172404624123727 0.11444627658816847
114 -1.1711469831095038 0.11507575128121533
115 -1.0015955096488227 0.11513570353146806
116 -1.1122490967538436 0.11502549866475889
117 -1.073866352273256 0.11463818511457402
118 -1.012368273751093 0.11379902451171225
119 -0.9948720636989361 0.11274929816225465
120 -1.171507989129008 0.11229571348027992
121 -1.1801814208767518 0.11231510679371465
122 -1.0201847729082008 0.1121060985137252
123 -1.1566013569725653 0.11208343197329129
124 -1.0031715224000486 0.11189947611801283
125 -1.1195558796205434 0.11174769714716284
126 -1.1928715734019475 0.11186281938771817
127 -1.0003348699092656 0.11169965400635372
128 -1.0533228922628752 0.1110991300257078
129 -1.0237170091706347 0.11032444988504429
130 -1.120277106839925 0.10983985599283802
131 -1.1051410802810608 0.10939831165137437
132 -1.0167758265576177 0.10880892432296319
133 -1.003674541916298 0.10828080674324432
134 -1.0039745156879796 0.10777327371662343
135 -1.1570172879484961 0.10745024965852688
136 -1.0210408788861205 0.10712621037810025
137 -1.038879095892732 0.10682602495273004
138 -0.9980447786761929 0.1065924387488067
139 -1.1573844564097475 0.10652715349513509
140 -1.117030463949684 0.10649383568739318
141 -0.996645861357615 0.10652570773253998
142 -1.172128667805281 0.10679049446850881
143 -1.0194120452359587 0.10704812077282742
144 -1.0167456755887838 0.10734055947488669
145 -1.1019845260976997 0.10764218407175044
146 -1.0541938617718178 0.10781981488293298
147 -0.997870713957471 0.10805708640998701
148 -1.0715772153936465 0.10822163665112892
149 -1.337376601386858 0.10848052209283104
150 -1.1078590491640998 0.1088209856954628
151 -1.0116262050858884 0.1091666940832734
152 -1.069467334674985 0.10947019113023622
153 -1.17553445964588 0.11008953058074333
154 -1.029170256996601 0.1105938719011757
155 -1.117871645143272 0.11094222104672231
156 -1.3003380949678416 0.11160864043635975
157 -1.1384300968696592 0.11203083245199526
158 -1.018438193870294 0.11194420019976602
159 -1.0393443775815785 0.11173111590155199
160 -1.0177351808525896 0.11133955504114623
161 -1.1313704789925063 0.11117959084430025
162 -0.9991520652369842 0.11097488707922579
163 -1.0117789762785598 0.11073037771634005
164 -1.0042583522793564 0.11048804982647803
165 -1.0740921596508113 0.11021408837348962
166 -1.0196134278150648 0.10991538883931283
167 -1.0900450980641059 0.10965169149548096
168 -1.1834745838034102 0.10953531171254333
169 -1.252050257230491 0.1096663997744296
170 -1.0841790871884533 0.10987079572378229
171 -1.090297532591008 0.11012269580864072
172 -1.0066967628463124 0.110318302043652
173 -1.3820319853059395 0.11090994415567557
174 -1.0232123613043258 0.1113860443868155
175 -1.007414975396469 0.11170380562978771
176 -0.9991882559342362 0.11197115886516032
177 -1.1273271318248372 0.11231729422418213
178 -0.9967424965183886 0.11255913274776815
179 -1.204412164549498 0.11292890231272422
180 -1.0796426504509602 0.11312821916382787
181 -1.0248796809205711 0.11309516848996144
182 -1.16934553988459 0.11321296914711386
183 -1.4003250827205556 0.11365982394342754
184 -1.0148214108596003 0.1138202271043221
185 -1.0148193289763028 0.11376604179998567
186 -1.019184431287115 0.11352784768876896
187 -1.0627287232956255 0.11322357204029165
188 -1.088546151284118 0.11282099458933476
189 -1.021161851361876 0.11232907274638677
190 -0.9988189527789321 0.11181965635519873
191 -1.0578959542845878 0.11134745227509726
192 -1.2577341338152448 0.11106504669219222
193 -1.085512122823692 0.11079773219873823
194 -1.140236582748093 0.11045004662393265
195 -1.2864514977672232 0.11037767387263381
196 -1.0031338794812097 0.1102738506309448
197 -1.022861194763923 0.11013489862658149
198 -1.0220884152607466 0.1099690332854137
199 -1.0355555176671822 0.10974098649504015
200 -1.1456241466820625 0.10962287657142111
201 -1.1376101177174307 0.1095410753708098
202 -1.135626672284167 0.10949829703468208
203 -1.1872905118124037 0.10950991578775855
204 -1.1253524074980874 0.10950942795338924
205 -1.0033690737076557 0.10952833408670176
206 -0.9994281199560965 0.1094975941888559
207 -1.01316245706926 0.10937955004584735
208 -0.9967693044932617 0.10922344915324694
209 -1.0153671078015396 0.10907303316429871
210 -1.1052092821814907 0.10888355578829777
211 -1.1756748960004741 0.10882965381080252
212 -1.0339542342590302 0.1086795120395512
213 -1.00402170103393 0.10850578540883676
214 -1.005708517744538 0.10818409431763164
215 -1.0883136326736744 0.10771861554841627
216 -1.0919737966267367 0.10719485324773237
217 -0.9975508816932127 0.10668572574471423
218 -1.0503593632830492 0.10616931703648805
219 -1.0178696311890971 0.10567905841341547
220 -1.101189350652766 0.1052668671802314
221 -1.1902573932476037 0.10503387480902855
222 -1.0716968464891272 0.1046785742038874
223 -1.092011021662118 0.10437914179224961
224 -1.0866020249309345 0.10415303520180036
225 -1.0915155229214057 0.1038226115617075
226 -1.072921574158946 0.10348920854362342
227 -1.2046064620789363 0.10339903298810152
228 -1.294015950697724 0.10361803074273457
229 -0.9975020262391663 0.10376466325201772
230 -1.1072905596731317 0.1038430145177281
231 -1.0184894458302078 0.1037810828681538
232 -1.0052259795900462 0.10362763047551055
233 -1.1352963160661933 0.1034098765124653
234 -1.0029994016584762 0.10318672647800556
235 -0.9978675253591973 0.1029758149050709
236 -1.0761733156011182 0.10275966095507592
237 -1.0586808051231638 0.10252161551474273
238 -1.168071124527516 0.10234857814074368
239 -1.0409129541957742 0.102235951302765
240 -1.2260048226067628 0.10224157434412373
241 -0.999234807818186 0.10230135298913666
242 -1.290155851482872 0.10269640080042092
243 -1.0139169390427978 0.10301268657509913
244 -1.0081618722752343 0.1031831890738376
245 -1.1465347189801776 0.10342627297331042
246 -1.088420558082909 0.10367077126826008
247 -1.0186689043421013 0.10390439541347254
248 -1.0016676219102632 0.10413492171917196
249 -1.001947158611104 0.10430678019347484
250 -1.0221936429288354 0.1043623560118371
251 -1.0169983033915784 0.1042684717299187
252 -1.04387904897538 0.10419040961465648
253 -1.0324515993178502 0.1040073386545152
254 -1.1283913431276937 0.10374700524704786
255 -1.0631178896322024 0.1033793194531114
256 -0.9989525929823881 0.10303962109955177
257 -1.0162870724639663 0.10269963459303943
258 -1.029640046959932 0.10229178402270317
259 -1.0007026637713892 0.10190552633495759
260 -1.008968301246288 0.10151934639163834
261 -1.235918279519891 0.10135240621509439
262 -1.0078454320598917 0.10117799159306179
263 -1.1986225268397916 0.10112039608567197
264 -1.1883988768357683 0.1012332226934794
265 -1.0429296601083795 0.10134446708542735
266 -1.3649120394539773 0.10178321924994455
267 -1.1026287213280839 0.10231077942759251
268 -1.2586693780524145 0.10319598076260408
269 -1.0603980742937 0.10412710985828882
270 -1.0613025052303675 0.10490970811347713
271 -1.0594915976264638 0.1055731503926165
272 -1.3276744335235595 0.10653938087422665
273 -1.0600834108673565 0.10719843576369358
274 -1.000161935479923 0.10761621080656932
275 -1.2203561420431648 0.10833739978491877
276 -1.0221608090034089 0.10881770806467356
277 -1.0158085876846101 0.10908562118859169
278 -1.2380215601128484 0.10957606410522913
279 -1.0597701888296258 0.10985845894577229
280 -1.032301114435817 0.10983576750227422
281 -1.0036092983282159 0.1096627975698554
282 -1.056214824423332 0.10926704653960156
283 -1.0402800168400883 0.10870419659347055
284 -1.0244860560952185 0.10812780468497965
285 -0.9978605505178066 0.10761743834666543
286 -1.0031581083002532 0.10715387630461684
287 -1.031999272740077 0.10666359767123051
288 -1.0665489204977276 0.10613193621063524
289 -0.9988749298821443 0.10570319390292023
290 -0.9988764028132757 0.10534002686925077
291 -1.0314986215912862 0.10501595567241458
292 -0.9988201022358183 0.10470720440668276
293 -1.004771478611982 0.10439054827098643
294 -1.0025906309854073 0.10405966171830867
295 -1.0162465816859652 0.10374319585796364
296 -1.0161546943902084 0.10337615998105901
297 -1.029696050310436 0.10300541404561299
298 -1.0000284812599523 0.10268642612809208
299 -0.9988039082155583 0.10233568050440633
300 -1.0601280796863868 0.10192226907262669
301 -1.3045628801492075 0.10176199958835078
302 -1.019404644743856 0.10162792114418238
303 -1.1553728303982778 0.10154168470297797
304 -1.0005246186300647 0.10145969788808262
305 -1.0319093447598637 0.10135292171975703
306 -1.0127306791253876 0.101192089469547
307 -1.07486009573462 0.10100051099347584
308 -1.0772960865685766 0.10088744567680762
309 -1.2058441359565233 0.10111785529529688
310 -1.129727448803989 0.10129682387682162
311 -1.00074165939251 0.10141740868432188
312 -1.0715291651209007 0.10142761991406855
313 -1.010062912543825 0.10145578463583138
314 -0.9999033471204772 0.10148029423672851
315 -1.005708742819534 0.1013945191630006
316 -1.0758617620944353 0.10125425639088254
317 -1.0256989768174163 0.1010695891889386
318 -1.1573295598553663 0.1009217771933486
319 -1.0716218734962382 0.10075693023182151
320 -1.0051202618864694 0.1005569558706419
321 -1.0071185557083955 0.10030120143425458
322 -1.1452222735650366 0.10019044648205724
323 -1.0531465815597698 0.10007387674158684
324 -1.1073742383459257 0.09995452660761288
325 -0.9987236068186391 0.0997908278188014
326 -1.2293932358063384 0.0999417877549436
327 -1.088680185891061 0.10007615461122454
328 -1.0767074419863556 0.09999729110223365
329 -1.025002012344128 0.09985103535903414
330 -1.0333182503883342 0.0995733353317053
331 -1.0196156728024532 0.0992988485144677
332 -1.2538513188987048 0.09944929580106879
333 -0.9990540094446644 0.09962841729954648
334 -1.0454024400549777 0.09968547734891986
335 -1.0136276030550824 0.09966099592310347
336 -1.2002562086662882 0.09981091916583029
337 -1.030700874430738 0.09983495378321305
338 -1.1051853599313388 0.09989923531754732
339 -1.0791499519035985 0.09997450702124838
340 -1.0145215351466343 0.0999770443731361
341 -1.0783962456535652 0.10000504003312205
342 -1.0427831225118251 0.09998123729679392
343 -1.1902197405698816 0.10037269452402715
344 -1.0689353945489057 0.1006327861373064
345 -0.9994423379118228 0.10088617342980669
346 -1.3829379208611845 0.10132032552087661
347 -1.0078170525608843 0.1017077896503481
348 -1.0198781248196456 0.10188777811627842
349 -0.999400281985029 0.10201890675859722
350 -1.1771252204726177 0.1023356474417771
351 -0.9979629457731808 0.10260306861019958
352 -1.0863711646843803 0.1027754163907841
353 -1.0066622880900915 0.10281465549493288
354 -1.0613757762881413 0.10275126364447176
355 -1.2418524685214747 0.10313326948897149
356 -0.9981177920100279 0.10341508100723794
357 -1.3380678570798326 0.1041880501010749
358 -1.0906046109367604 0.10462417132085769
359 -1.2332063832937572 0.10526797154092116
360 -1.0031345493136758 0.10570671867393591
361 -1.2282390755366928 0.10595438110328917
362 -1.0419455398982742 0.10598192074679146
363 -1.0772532618338615 0.10586131023216999
364 -1.0246878137974493 0.10547508747566253
365 -1.0624518337690716 0.10501896223413772
366 -1.0069537333843703 0.10451874174828979
367 -1.0291207256923733 0.10392650645233599
368 -1.09351548471472 0.10333746900080217
369 -1.0132196146850365 0.1027921315539796
370 -1.0402409188129897 0.1022802932792166
371 -1.2353677425011242 0.10218601856111942
372 -1.229654521549844 0.10239493777328611
373 -1.004177929869117 0.10255027351888076
374 -1.045951991479018 0.1025131510443984
375 -1.1432007351979894 0.10255372776799172
376 -1.25271955322799 0.10270835657965548
377 -1.0160688988676718 0.10275678335366428
378 -1.0715970872877538 0.10272268203903792
379 -1.1043768605200095 0.10275459512319474
380 -1.0812038845884477 0.10260747238755644
381 -1.1934194446037616 0.10280821054338343
382 -1.328514307731039 0.1032975191896324
383 -1.1429120490848523 0.10390574291044503
384 -1.0000147375208972 0.10447147883544038
385 -1.022763800174981 0.10480363316006097
386 -0.9992972596666526 0.1051135775622551
387 -1.0750393944103962 0.10518497768398788
388 -1.0141482133873982 0.10510639931139693
389 -1.0125005438450907 0.10488386176772334
390 -1.2902114481616267 0.10490476648310257
391 -1.0046469890963137 0.10474521926911447
392 -1.1848261052202413 0.10458761103454486
393 -1.0153807563393058 0.10420572197776377
394 -1.0795574246543242 0.10383607444822279
395 -1.1666645879807545 0.10349115708377928
396 -1.0948837040617776 0.1031422024793901
397 -1.15756495879298 0.10284071114045444
398 -1.0016597479446796 0.10255778012117814
399 -1.2112866345603255 0.10245710219006009
400 -0.9993669578897934 0.1023377080101085
401 -1.1163100717664403 0.10200685539938728
402 -1.0323611959477297 0.10162933420336501
403 -1.0001389664168838 0.10129096941187664
404 -1.3750946061646232 0.10139117005980687
405 -1.2080129308573482 0.10148223677305275
406 -1.0603860397065132 0.10152312856328778
407 -1.1300104778134814 0.10145778995231979
408 -1.0244234095162 0.10127711002669998
409 -1.0014143223879206 0.10107282103451937
410 -1.0421416269820956 0.10074124542428792
411 -1.010500198497756 0.10032916585541196
412 -1.013002388046553 0.09985785912223367
413 -1.0754235652977415 0.09937804399069318
414 -1.008483959638507 0.09888651169915166
415 -1.20686403775807 0.0987413138457296
416 -1.0161014492620113 0.09854473393282538
417 -1.4739403373080489 0.09915471069215101
418 -1.0005965265302972 0.09985197993297211
419 -1.2382189418313523 0.10103561279726181
420 -1.0157094200936228 0.10198627821149282
421 -1.2319302576782851 0.1026294081150184
422 -1.2932168480791728 0.10367868411432118
423 -1.2163235919515385 0.10465648315222101
424 -1.2491256844956569 0.10574957839424222
425 -1.0463831691456194 0.10651717041561592
426 -1.2875673673528578 0.10713567426866788
427 -1.2051510560575929 0.1078444460094467
428 -1.0799398090217522 0.10834202938235596
429 -1.077999569576636 0.10864444898781943
430 -1.080367700392123 0.10869013671151016
431 -0.9982313790123568 0.1086277116630226
432 -0.9994527998526174 0.10856079508152008
433 -1.0144403265377846 0.1082619868755753
434 -1.0234506769537257 0.10785135786299971
435 -1.0191977983121898 0.10734476832525441
436 -1.0378645274751062 0.10665869362564251
437 -1.01493158253837 0.10588248006860149
438 -1.0930116270613623 0.10518081002769485
439 -0.9997827195046114 0.10459497109372579
440 -0.999174101797653 0.10410767732885061
441 -1.058523297753511 0.10365066408993895
442 -1.005575590778595 0.10319176377158837
443 -1.145217749195936 0.10273085523917631
444 -1.0387767782694979 0.10221217721988657
445 -1.009830084216763 0.10166458688323772
446 -0.9994764367889636 0.10117317757577984
447 -1.145875066592782 0.10071780409057257
448 -1.1080949974998322 0.1002619450263088
449 -1.0164485787607414 0.09978067304779109
450 -1.0912788495719017 0.09926010576219763
451 -0.9994023048469338 0.09882262102545014
452 -1.027351549879646 0.09836243130099262
453 -1.0462637798084307 0.09795141391972824
454 -1.1988950559120033 0.09779973719012465
455 -1.2323763279053552 0.09799134147297824
456 -1.081173846740345 0.09826531937074323
457 -1.053456623432232 0.09847966392002633
458 -1.0068226807429337 0.09863185949522592
459 -1.0095666605908789 0.0987127791957406
460 -1.0352257827402125 0.09874761120881466
461 -0.9990758695939429 0.09880854441097331
462 -0.9992489581084132 0.09889107977298475
463 -1.0010667281505754 0.09895180102552464
464 -1.3607251827661317 0.09932492670172506
465 -1.2532709718376296 0.1000742560266845
466 -1.0063195309771693 0.10079059943672762
467 -1.0024315650743967 0.1014304445828107
468 -1.1246025438260563 0.1016707783372616
469 -0.9992170079060048 0.10185721250247828
470 -1.0050305930506067 0.10192841426545121
471 -1.2009371780956248 0.1017206459705065
472 -0.9998305391744083 0.10152463373000452
473 -0.9991580306099377 0.1013299783767637
474 -1.254724454510751 0.10128138873056475
475 -1.3022745697220586 0.1015990495605442
476 -1.0352239766932616 0.1016749407977675
477 -0.9997992701819993 0.10166978977272484
478 -1.1644362221116056 0.10163062045822971
479 -1.1910650999254098 0.10136882283736065
480 -1.0291367006270005 0.10100119856685624
481 -1.2088185554436102 0.10089489225366483
482 -1.0213823398237507 0.10063756934616562
483 -1.0090153845029644 0.10031117824721508
484 -1.0002129233297476 0.10000781422736887
485 -1.022712992111419 0.09959826291084617
486 -1.0415467728216867 0.09921686644525968
487 -1.0140997857661065 0.0988286242714494
488 -1.3374707400016694 0.098829423324293
489 -1.014601276279815 0.09875200087546333
490 -1.009608165127944 0.09864593597460065
491 -1.0367150753392627 0.09849409028437146
492 -1.0194015160142882 0.09828459571814527
493 -1.200489342692569 0.0983407250923341
494 -1.0679524709449428 0.0983826425461638
495 -1.020071298203368 0.09836633762554352
496 -1.0931124023671392 0.09821193652188331
497 -1.0187613326087817 0.09801374967625463
498 -1.1679105954935922 0.09790676164877304
499 -1.2137344481040713 0.09801615013665094
500 -1.003419693063434 0.09810567268330367
501 -1.3395996753525956 0.09850706552753291
502 -1.0681487711557927 0.09888561316018561
503 -1.001872790728071 0.09925194590818504
504 -1.1049112269480237 0.09962038591772755
505 -1.3295265794244884 0.1004351155898255
506 -1.0066608138563837 0.10114803043211013
507 -1.024806934335557 0.10162621013414504
508 -1.0378843284007604 0.10181641093698815
509 -1.0063887326029572 0.10183979938981638
510 -1.1481445298427861 0.1019329260033908
511 -1.2052437672252214 0.1022860337491101
512 -1.006814965743087 0.10246773967580786
513 -1.2198811305288115 0.10252369768007488
514 -1.0167302981891386 0.10239703717329812
515 -1.0318745007631989 0.10207706443931473
516 -1.001727834736598 0.10177687333349905
517 -1.212016565357522 0.10170464348210856
518 -1.3104473545790567 0.10175565327851233
519 -1.0603014146158134 0.10151658057266877
520 -1.002969140403427 0.10124477953923994
521 -1.009229249003063 0.10091602114736004
522 -1.0236778799286508 0.10054621231974276
523 -1.105085746870936 0.10023793839153977
524 -1.0807188024030872 0.09980924271653671
525 -1.1248061062039347 0.09939220311285962
526 -1.1784284194836803 0.09901231416651579
527 -1.0702802022532862 0.09868632205632213
528 -1.0319991756200977 0.09833098157710994
529 -1.0968734612833781 0.09797735793080761
530 -1.0369652693886526 0.09768778055887742
531 -1.1455075975613485 0.09745838896025372
532 -1.056177655629419 0.09729480667361884
533 -1.0005972389798004 0.09723481335562396
534 -1.0044659819841772 0.0972652612524947
535 -1.020634172139975 0.0973627098090765
536 -0.99882911409211 0.09749504089717949
537 -1.0095064970501637 0.09764827062301508
538 -1.0588943226023173 0.09774448426552403
539 -1.1934631278923284 0.0975342832676703
540 -1.012293166132972 0.09732019058695957
541 -1.023971123535236 0.0971028224926932
542 -1.1096369065207548 0.09680870623645181
543 -1.1272775688108483 0.09653910600401538
544 -1.104936482711673 0.09636934717342686
545 -1.0019838338567775 0.09630421446935264
546 -1.4436013901190279 0.09671109115242438
547 -1.272316411550438 0.09766435395197161
548 -1.082878766782471 0.09877259714105968
549 -1.0044128109279682 0.0999415174280138
550 -1.1098720602521048 0.101019707903097
551 -1.0836078632348405 0.10171680560581105
552 -1.0009839690822655 0.10241501721758178
553 -1.2150368020319033 0.10325707683614115
554 -1.0187234604995 0.10376735903069248
555 -1.0000091799448534 0.10400660206493262
556 -1.004400885101465 0.10399986720299106
557 -0.9994689294267926 0.10405294818298286
558 -1.0384201617469302 0.10385871363155191
559 -1.0517785187217754 0.10338001697537058
560 -1.0601822194965884 0.10283282995731534
561 -1.0859123406812865 0.10213257376723495
562 -1.0065458651003834 0.10145718011416222
563 -1.0819436339335196 0.10079872740191775
564 -1.1486419935874108 0.10029458596211455
565 -1.0412287363583916 0.09974897103402086
566 -1.0214872521821607 0.09923841167461361
567 -1.1486578868316843 0.09887453514233484
568 -1.0144017957884293 0.09852387494464547
569 -1.0057758454004306 0.09820036732881515
570 -1.1605348979987935 0.0978457054691481
571 -1.018967267661655 0.09753211845466432
572 -1.2439879536180556 0.09742455620946015
573 -1.2516204179689088 0.09744298206433914
574 -1.0125410952452416 0.09744709341029106
575 -1.0216681596114807 0.09741808372933135
576 -1.0103907229028497 0.09741142857085229
577 -1.14120477786663 0.0974225835652744
578 -1.075160186284714 0.09740892969765898
579 -1.017887783780173 0.09732739770939619
580 -1.000097686249698 0.09717770365195169
581 -1.154294880239748 0.09713807434478053
582 -1.0002352655768882 0.09716014372105636
583 -1.2046913334277982 0.09737072294342923
584 -1.1134082748261118 0.09758756014073475
585 -0.998203258872691 0.0976993772852338
586 -1.0463288650821843 0.09769748648711135
587 -1.0026553608514506 0.09773651126068555
588 -1.0005132655757702 0.0978322849591852
589 -1.0174642645287535 0.09785337088525613
590 -1.0239524955203394 0.09776914930017254
591 -1.0261043054643155 0.09767967001288987
592 -1.1132219747472154 0.09754212738209096
593 -1.201646798036026 0.09762141444044901
594 -1.0000926996324486 0.09766152889348069
595 -1.0522474296785895 0.09758990757411311
596 -1.2025319281599207 0.09751074449337367
597 -1.2023152656134122 0.09764115560164555
598 -1.033062802861063 0.09772544446053055
599 -1.015110559642105 0.09774324697614763
600 -1.198090582065898 0.0976829565115981
601 -1.0475306268766889 0.09754138504535369
602 -1.0786868041273612 0.09737869615408644
603 -1.0034386942198577 0.09724874026655331
604 -1.0044983856294725 0.0971409159597585
605 -1.2483959233320203 0.09712727461293236
606 -1.0949575133832263 0.09710024220076398
607 -1.031881911340596 0.09704032321161629
608 -1.0424481182963365 0.09698310131362535
609 -1.1445900718924025 0.09699291832562068
610 -1.0079797376551316 0.09698587851712694
611 -1.0442062597502222 0.09694289285391801
612 -1.0790886045024735 0.096899713090782
613 -1.359653019623405 0.09698835044776571
614 -1.0457527554174746 0.09706276016671998
615 -1.1446038036304669 0.09720092478393658
616 -1.025578646610331 0.0973055019231696
617 -1.0960047800343258 0.09730715765174046
618 -1.00033535706382 0.09731237172027833
619 -1.3487896799544217 0.09759397714300683
620 -1.0410567183406128 0.09779828005612459
621 -1.0746792321421008 0.09793837939983877
622 -1.0099346616029183 0.09803743870347637
623 -1.1208504414371796 0.09791810820234809
624 -1.084868250183505 0.09770216838010753
625 -1.0158713994508026 0.09750722250094075
626 -1.004605681192477 0.09732729771083559
627 -1.0025316738407788 0.0971712309273724
628 -1.0141946130095023 0.0970257221963212
629 -1.014460184339281 0.09691451887186661
630 -1.0374878922615982 0.09682037620561162
631 -1.0334924149804416 0.0967433336670496
632 -1.1916560053453296 0.09669996095498201
633 -1.0064003357030609 0.09666212937560423
634 -1.0692308255458922 0.0966368079159719
635 -1.0412468749021127 0.09664311018584595
636 -1.1060636479013557 0.09664843249509136
637 -1.080500237723432 0.09664484102387215
638 -1.0459128317632878 0.09661436851202146
639 -1.020875183569065 0.0965498421207509
640 -1.0194756633855722 0.09649244233670695
641 -0.9980877484107794 0.09646316005681342
642 -1.0105066503921145 0.09644199642148191
643 -1.0361726209000428 0.09641238891113024
644 -1.1074888072809645 0.09634848991351208
645 -1.1597121797357877 0.09627245543729276
646 -1.0354904798597755 0.09621679257961613
647 -1.0528805808733714 0.09619911987439503
648 -1.1433336387238142 0.09616852288272747
649 -1.0186076879870605 0.09610623782804056
650 -1.1056230509938334 0.09604319276768136
651 -1.138815293133402 0.0960253915280194
652 -1.385250354739721 0.09616471908603547
653 -1.007060747645449 0.09637611143384187
654 -1.0266590362683563 0.09655853796516063
655 -1.1703027580213203 0.09668317363105225
656 -0.9990008042726342 0.0968249068132016
657 -1.0201763404238058 0.09693308298796188
658 -1.0398459865553016 0.09696468152470818
659 -0.9998503464814559 0.09698212706249501
660 -0.9994987550038769 0.0969913112374034
661 -1.0007464796983154 0.09700219222270813
662 -1.0919816689046018 0.09689253894927047
663 -1.039644692379985 0.0967392434720698
664 -1.0223799030368579 0.09658052471818886
665 -1.0272703051768393 0.09643300642448221
666 -1.2840199465641888 0.0964192614876924
667 -1.2246449659002854 0.09651448794626263
668 -1.0246719636767374 0.09657334696120967
669 -1.0501515433498871 0.09659006478757992
670 -1.1046727654667179 0.09658068823437092
671 -1.0992451425533443 0.09653430162904866
672 -1.02284145697668 0.09647362287902793
673 -0.9995536066093493 0.09641606186867085
674 -1.0026994454126912 0.09638341776864205
675 -1.0081566466346021 0.09636323909926875
676 -1.1043293967797465 0.09634999647657905
677 -1.0436062389219611 0.09632824938533416
678 -1.0128278309436078 0.09628024793070786
679 -1.0626220249318512 0.0962188237671206
680 -1.1449409755293602 0.09618069925152989
681 -1.2411280948250518 0.09627660085268513
682 -1.0097452004204674 0.09643188374110312
683 -1.0021131878536484 0.09657521866707204
684 -1.0147709303105052 0.09670689784100235
685 -1.0149511691368989 0.09683391568837794
686 -1.0031610417515224 0.09695407186684195
687 -0.9987926411127779 0.09705424279811259
688 -1.0354716529988046 0.0970745964363269
689 -1.2422736022825778 0.09737724812648468
690 -1.203466815234 0.09790285471147078
691 -1.3450800067065387 0.09854265596329315
692 -1.1005405089843971 0.09894129902676757
693 -1.3509895636138278 0.0995859403933554
694 -1.019416629555051 0.10004542336165836
695 -1.2503011359095988 0.10015997405737172
696 -1.0920960422049903 0.10002457033039246
697 -1.3738489642758691 0.10006224129481255
698 -1.1318164798580215 0.09985553220156437
699 -1.0071443165821654 0.09961574225875512
700 -1.0629325189167196 0.09932435761327726
701 -1.1127433403234126 0.09904986511052996
702 -1.315251600943262 0.09903117937029522
703 -1.0139472714088804 0.09892191634872105
704 -1.0958206873310559 0.09871825535363497
705 -1.0055028731387041 0.09855475292072745
706 -1.2594695519753802 0.09860306311953126
707 -1.2192922517540283 0.09875394102556256
708 -1.0401005672666623 0.09883326147007318
709 -1.146816938898486 0.09896708173991234
710 -1.1314543091625795 0.09898139268527496
711 -1.0254232875681355 0.09888347793248703
712 -1.0456598580099534 0.09868029124818362
713 -1.000449655753284 0.0985161073603008
714 -1.1634091722162685 0.0982950680691187
715 -1.2439348001170263 0.09804517395803321
716 -1.0045375666836405 0.09783501245302208
717 -1.0607164509073113 0.09759104266580662
718 -1.0052554771672788 0.09738836236529769
719 -1.0739298866505906 0.09720274664549117
720 -1.2122416694766658 0.09712577963726582
721 -0.9992237312263385 0.09706796531478404
722 -1.0082388919183753 0.09702489062280464
723 -1.055290381166963 0.09697351534264391
724 -1.0041240361055859 0.09693542798195652
725 -1.0021299939811468 0.09691391794069654
726 -1.0641549972758086 0.09688598579330883
727 -1.078574431324552 0.09684844370866733
728 -1.2703907876178206 0.09679617129339183
729 -1.1654366240336855 0.09675855010014628
730 -1.0536882233776559 0.09673611381963954
731 -0.9991482995906527 0.09672593116984207
732 -1.1203181859413707 0.09670129426565657
733 -1.0645057057908427 0.09666549872161628
734 -0.999625824096519 0.0966415338349645
735 -1.0328177690583435 0.09661585817496356
736 -1.290775576948901 0.09659774467994248
737 -1.001481601977163 0.0965744440078175
738 -1.041828941860985 0.09653012156808449
739 -1.1050494989577295 0.09646716725455645
740 -1.0099724197871334 0.09641157542142381
741 -1.0325146567174268 0.09635947241997456
742 -1.1049317766902362 0.09632357254415186
743 -1.0221684389420964 0.09628839057440215
744 -1.0970001012467632 0.0962565536228863
745 -1.113448367786231 0.09624424794707562
746 -1.3106805077889288 0.09626045335644846
747 -1.177389838121197 0.09634483383495279
748 -1.0251332403534343 0.0964517510147968
749 -1.3490376376869093 0.09678260769117333
750 -1.0051180100928279 0.09718041800381723
751 -1.034867056237127 0.09753614725449333
752 -1.1652118626850083 0.09775143106835166
753 -1.1647803093640767 0.09793048149226975
754 -1.1292618450763676 0.09792411244705296
755 -0.999841901532377 0.09790955450521033
756 -1.1006735206787714 0.09774978473515601
757 -1.0158242534185324 0.09756365545783369
758 -1.0597567019161362 0.09728989600088404
759 -0.9998712262566953 0.0970687461213251
760 -1.105894789229186 0.09685814473002417
761 -1.0612106115678444 0.09666354703120089
762 -1.0005190649033415 0.09652847920915064
763 -1.0269876855210986 0.0964379572831587
764 -1.2554880593954907 0.09640449247696727
765 -1.203774594512899 0.09642432522529444
766 -1.0622253909204578 0.09643017829480116
767 -1.0033053866386343 0.0964287970312596
768 -1.0808144484470545 0.09642499586393143
769 -1.1507279507293051 0.09644948425095516
770 -1.277841474625853 0.09662700640983807
771 -1.0526624267337348 0.09680381028764776
772 -1.3057488759591314 0.09718205051306764
773 -1.0103950974958573 0.09758251911171462
774 -1.0007946889261758 0.09799441569489163
775 -1.172309675700628 0.09838301426721026
776 -1.0044997009960848 0.0987291430171139
777 -1.000008872764473 0.09905896793966878
778 -1.2624330818410487 0.0996215253044859
779 -1.0038912834982685 0.10011441282372534
780 -1.0327689425218531 0.10036755351980096
781 -1.0004460069493923 0.10060407608662825
782 -0.9997073957788518 0.10080265367539597
783 -1.0257040487938203 0.10076416640979867
784 -1.0339724488461772 0.10051520381719298
785 -1.0012390605420562 0.10030252506514548
786 -1.003489680888392 0.10010370489477785
787 -1.2506199946216718 0.1001792664890167
788 -1.2850405477355602 0.10038283681501761
789 -1.0384490298593612 0.10045868826653617
790 -1.165444664861907 0.10043978311511426
791 -1.028256735451836 0.10023118077703222
792 -1.0045855359298588 0.100022089646839
793 -1.170191551723228 0.09976042639999375
794 -1.0404878617171678 0.09941622044873255
795 -1.2700607246712128 0.099296218492619
796 -1.0050036538700413 0.09915417137028937
797 -1.0965858070489403 0.09888310451998068
798 -1.3283712793775184 0.098717993016427
799 -1.0044932521982255 0.0985652641520172
800 -0.9996117236781092 0.09844564524879142
801 -1.2821234737193057 0.09848671754599397
802 -1.0060296901649217 0.0985115678395137
803 -1.257789127085017 0.09875035750531132
804 -1.0183891426393041 0.09892191538285429
805 -1.0776379631857114 0.09903021356952094
806 -1.0704026080849567 0.09905072013508467
807 -1.0690880443936963 0.09889137918550835
808 -1.023761686551093 0.09867142595786954
809 -1.1467910386593834 0.09850945218683255
810 -1.225628899828201 0.09833036784198011
811 -1.0494314359301151 0.09809358660147915
812 -1.2509312566209843 0.09811440012627903
813 -1.1348989396468845 0.09799910410394747
814 -1.161149505631683 0.09775362922498235
815 -1.2573906613435761 0.09773035688801485
816 -1.1139317689399526 0.09758993212734249
817 -1.0156415840145339 0.09746322638482134
818 -1.1219959890872293 0.09731768194034074
819 -1.0004428150982148 0.09722001773169064
820 -1.0071416793368337 0.09714174624061372
821 -1.0230547087534814 0.09706071498467528
822 -1.2289789452097175 0.09697711225224527
823 -1.2494484223338491 0.0969489558655985
824 -1.0002964245359067 0.09694796428916867
825 -0.9996453807641832 0.09694955451545531
826 -0.9996042030130197 0.09695091115297409
827 -0.9980322343804844 0.09696395182532241
828 -1.1752875322249339 0.0969493464417874
829 -1.0180035952903748 0.09693094696738645
830 -1.020158073717787 0.09689931512836843
831 -1.008272348778181 0.09685563294969372
832 -1.0019387109271598 0.09682301607012614
833 -1.205886846824101 0.09690180061914519
834 -1.0331295453364058 0.09696065585943554
835 -1.0161595925675246 0.09699101943593538
836 -1.1869600201222121 0.09703099951910465
837 -1.251030510452629 0.0972799875369815
838 -1.1274938989416228 0.09750168278022743
839 -1.032063119617458 0.09765417529604636
840 -1.133841806689129 0.09766694554151342
841 -1.1118344741782142 0.09764802281937475
842 -1.0787543912221094 0.09758112651096756
843 -1.1477952026168328 0.09756540955306675
844 -1.30811145857038 0.09764237769964063
845 -1.26974278184915 0.09791760832936662
846 -1.1437262205349623 0.09798985963627016
847 -1.2652044040990966 0.0982816991871535
848 -1.1161246404020548 0.09834778516363911
849 -1.0348148670370976 0.09834143603235924
850 -1.0124994107998617 0.09833729730023949
851 -1.000396247808408 0.09829341045932477
852 -1.0001435258426736 0.09825325709437777
853 -1.0328643974151095 0.09814743609684749
854 -1.3786714264332374 0.09816690648960272
855 -1.0005318524143718 0.09818014443397172
856 -1.020510271848592 0.09812810706194831
857 -1.020866864060774 0.09804034592863228
858 -1.1223585423962896 0.09780605365936074
859 -1.462533830477119 0.0979115259860814
860 -1.0034093234412735 0.09801506035225689
861 -1.0134492722197344 0.09810547716740396
862 -1.0485928909431361 0.09810582786125943
863 -1.0144159165319 0.0980741719827939
864 -1.0823413809739775 0.09793815902169623
865 -1.0013804825060906 0.09783036956523619
866 -1.3321502749027012 0.09787956625978107
867 -1.0643525282499713 0.09785640714607312
868 -1.2181453770450137 0.09794753355279823
869 -1.0147865040263864 0.09801285682673345
870 -1.0492781143595562 0.0979895381789319
871 -1.0408589517200761 0.09790184110337616
872 -1.077801181418243 0.09777459263151067
873 -1.0477902892593245 0.09761437618196936
874 -1.0021128996184525 0.09748895868566307
875 -1.066630175765263 0.09733397339568857
876 -1.3002770980735023 0.09729533697227044
877 -1.0417372157410998 0.09723160114054219
878 -1.0346096032726144 0.09715414267130507
879 -1.0123119177050197 0.09708266259555878
880 -1.0001938798782957 0.09701875394878053
881 -1.0173544547709354 0.09696373518704891
882 -1.0771763561942735 0.09689983848125783
883 -1.011158387148852 0.09686056906464108
884 -1.0323053821716155 0.09682684969173593
885 -1.0754192041952915 0.09677832139738875
886 -1.0585521121381476 0.09671533773694914
887 -1.1617813193538022 0.09663853325224436
888 -1.0212589222947237 0.09656493807609651
889 -1.0144333773758683 0.09651916850386827
890 -1.0411120084705192 0.0964797573164739
891 -1.0071530297302862 0.09643477753435646
892 -1.0139486727262725 0.09638990177729495
893 -1.204018753862477 0.09635087102522284
894 -0.9995019658565371 0.0963286002594666
895 -1.063886056364345 0.09628376282000277
896 -1.0074216912674292 0.0962308208811794
897 -1.0278615426598299 0.09615371474479809
898 -1.0000373413387436 0.09609628387875517
899 -1.0836215697249347 0.09605990670278626
900 -1.1455558459460728 0.09601377512091083
901 -1.017819488675423 0.09595786237206856
902 -1.025476364627332 0.09591095313791587
903 -1.2647913586657016 0.09594010223922966
904 -1.1149952763837103 0.09604566501104549
905 -1.0954377532500197 0.09619085128298002
906 -1.0097453451222487 0.09635757890051325
907 -1.0600478521512127 0.09647200293822455
908 -1.0005017779211218 0.09656739894916078
909 -1.0373960045080235 0.09662565062931945
910 -1.2801024563853942 0.09693981499347251
911 -1.0919011005494657 0.09718442151604706
912 -0.9990502527324598 0.09735297902799335
913 -1.19863720304279 0.0972254540371
914 -1.001371588266782 0.09712524756349253
915 -1.0108388081650372 0.09706770570083921
916 -1.0031158148325632 0.09702453646216147
917 -1.1512971321376233 0.09699764798991459
918 -1.0130995425446103 0.0969446395932532
919 -1.0065749028519146 0.09687780720441841
920 -0.9993818535269817 0.09682902351366324
921 -1.0067648602564085 0.09679557615818477
922 -1.0188970996652125 0.09675251229357208
923 -1.2693559802586578 0.09691299322964109
924 -1.174956287647407 0.09704167301882641
925 -1.400170177193254 0.09741290911343503
926 -1.0213693014197722 0.09773336148157566
927 -1.0887824454251385 0.09785048381490495
928 -1.0084630931532692 0.09797753342755905
929 -1.0793853793767434 0.09801092686252229
930 -1.2368317773326538 0.0979649859432185
931 -1.2957989441882865 0.09797676688332864
932 -1.2430412168958906 0.09780013862143883
933 -1.0514013000202274 0.09759144877615242
934 -1.0068264861014045 0.09743013983551958
935 -1.2705978673256586 0.09735438178711828
936 -1.0051865766191117 0.09728084972782136
937 -1.0900082776486497 0.09715506169994426
938 -1.1279352714617872 0.09697176979224964
939 -1.0002290506990161 0.09687066961631219
940 -1.084292741026912 0.09680074542084183
941 -1.0900933607468515 0.09669475378146837
942 -1.1119206826561825 0.09656875645887898
943 -1.1043844813876211 0.09644828115742951
944 -1.0153689036504812 0.09635902207492714
945 -1.024958927490831 0.09630943550972451
946 -1.1041762620428126 0.0962898904209124
947 -1.1440481019273505 0.09627106340703079
948 -0.9989978003786629 0.09626836050122191
949 -1.0617987006007643 0.09627262427993884
950 -1.0933358263732087 0.09626222588938206
951 -1.0417338364047455 0.09625091099989795
952 -1.1082201427237586 0.0961997730868269
953 -1.0843423845479512 0.09612950342209155
954 -1.0807003348210056 0.09603313139735342
955 -1.0542124869803602 0.09591874842651885
956 -1.043359406481273 0.09580150792373918
957 -1.037250545079479 0.09568639086428568
958 -1.3016730354168466 0.0955018109060225
959 -1.1477255332631227 0.0954019770576535
960 -1.0675513984770288 0.09535307567785756
961 -1.3522337182708115 0.09547500160883124
962 -1.020390054261212 0.09566485246032322
963 -1.108110137745497 0.09588386353716027
964 -1.008093140148551 0.09615589125820939
965 -1.253233279999297 0.09646568552671289
966 -1.0211073869588083 0.0967503299134242
967 -0.9999327874192476 0.09702648025887733
968 -1.007409327471429 0.09728328621504173
969 -1.0398541687407001 0.09740098811380163
970 -1.1059803185180983 0.09744738982950246
971 -1.1209979881445065 0.0972508365641472
972 -1.1829452154357971 0.09699647531454521
973 -1.0015964444196612 0.09678301453481221
974 -1.2655085606484606 0.09639439616881576
975 -1.0001215154706113 0.0961159237574407
976 -1.2648737278781008 0.09608334901198097
977 -1.090578732036251 0.09601438837833677
978 -1.077645147643496 0.09591174115590384
979 -1.218772768689369 0.09594328519316199
980 -0.9999612477030132 0.09597157965498987
981 -1.157362633521065 0.09590134211435718
982 -1.003615865776404 0.09585766767116365
983 -1.079644876211096 0.09581250461101196
984 -1.005763552846822 0.09579574803801574
985 -1.0235921481437233 0.09575134976098348
986 -1.0003710908565755 0.09567814545879195
987 -1.2766777879017952 0.09559511094608067
988 -1.1094251419350252 0.09552534097851631
989 -1.0156592921847758 0.09547256155220252
990 -1.040861213569281 0.09542682412742694
991 -1.2581248382945818 0.09547881622634598
992 -1.0067549904590984 0.09554945559266897
993 -1.2239237233071287 0.09572398313694856
994 -1.2601702907410564 0.09614891841572853
995 -1.0853282631979622 0.09651669936929863
996 -1.1165834587335242 0.09681644101927314
997 -1.0453578903196912 0.09705932232476529
998 -1.1884127326110925 0.097085749195163
999 -1.0027089070711692 0.09705212241452155
1000 -1.0683920153764108 0.0969481363653088
1001 -1.0233503588002044 0.0968615567883253
1002 -0.9993601902827032 0.09679452804762868
1003 -0.9992224155821994 0.09671211460592319
1004 -1.019318729125136 0.09655565731676867
1005 -1.0168666114304263 0.09641548363216239
1006 -1.1884830762360024 0.09615842001798641
1007 -1.0067450825434143 0.09600866083263737
1008 -1.1711889165157652 0.09584147420606418
1009 -1.094712958084356 0.09570323631444642
1010 -1.2132402686565507 0.09560765094077141
1011 -1.0098952010999545 0.09551682888122519
1012 -1.0123220537736974 0.09546152480763519
1013 -1.2506691221761217 0.09554849569104752
1014 -0.9992717423253183 0.0956612007213402
1015 -1.1165647801730338 0.09567193005981112
1016 -1.0783270354706744 0.09565110944403335
1017 -1.0490609136172815 0.09565089251710693
1018 -1.0629142109651084 0.09567425684167113
1019 -1.0004036186519178 0.095703043498924
1020 -1.0943359477003227 0.09563483596970455
1021 -0.9999767626162939 0.09554691582605818
1022 -1.0093256830524435 0.09546743604004813
1023 -1.0175415258279932 0.09542847372357932
1024 -1.0296082675305176 0.09540573824270118
1025 -1.0147373490456975 0.0953799483924378
1026 -1.0079604306523566 0.09533050575865057
1027 -1.0157732269618758 0.09528143163735016
1028 -1.2820483341774567 0.0953153943306453
1029 -1.0314844443433027 0.09535037715327702
1030 -1.2080202019614759 0.09546086462495847
1031 -0.9991482818412116 0.09555330395772045
1032 -1.1372804182812022 0.09561787058137067
1033 -1.00831716803507 0.09568480984203682
1034 -1.4468040631449353 0.09589634172061975
1035 -1.1151825870100096 0.09600584541842627
1036 -1.00235906849901 0.09609730667374344
1037 -1.0184619431235 0.09614280928211726
1038 -1.1100658608987448 0.09615880491091017
1039 -1.0067533592031561 0.09618140370553895
1040 -1.0088061259930925 0.09619000445035542
1041 -1.0127503727523308 0.09618262620371115
1042 -0.999860076497479 0.09617467009967727
1043 -1.1783193650359907 0.09615789261000479
1044 -1.1200049441709468 0.09609837458560444
1045 -1.1104166561821642 0.09601613771316841
1046 -1.0057998249863604 0.09594642049806364
1047 -1.003498706902987 0.09588956574245147
1048 -1.091560162044671 0.09581562800044902
1049 -1.0538056141335665 0.09571084046879189
1050 -1.4654105289125778 0.09576314095787641
1051 -1.0064901804354132 0.09580747003640333
1052 -1.0177756786834493 0.09583841889159872
1053 -1.008189731182055 0.09587612884031296
1054 -1.0673683507929461 0.09586292177244556
1055 -1.0245309581995004 0.09581963249805084
1056 -1.1628430971743935 0.09579371371510073
1057 -1.1153561423511598 0.09570329824236194
1058 -1.013318075285582 0.09563912288965068
1059 -1.2586175769065275 0.09576932766044498
1060 -1.0684523336459748 0.09584463441017341
1061 -0.9999472611221626 0.09586702805165981
1062 -1.0154679990917719 0.09588810773454948
1063 -1.2820869868300688 0.09600925965000642
1064 -1.0445033427020431 0.09607927975668024
1065 -1.0895113014292528 0.09605251358093665
1066 -1.0115727935481402 0.09601412392371392
1067 -1.129603660095051 0.09588018339513747
1068 -1.0367459598567155 0.09579114540552447
1069 -1.0412017627184915 0.09570253826467054
1070 -1.1051849140616807 0.09557136605937254
1071 -1.0006637133223841 0.09543532060613452
1072 -1.0252289118802258 0.09529630343076773
1073 -1.15327686745747 0.09521841243493723
1074 -0.9994027412489892 0.09519081612068389
1075 -1.076993163840111 0.09515518605534332
1076 -1.05805715476445 0.09508499530797968
1077 -1.0979783074474798 0.09500296969419447
1078 -1.0813679070976054 0.09493127444107169
1079 -1.0164013944731047 0.09489865510531136
1080 -0.9994659085456148 0.09491049369955333
1081 -1.032793065926159 0.09491939910324619
1082 -1.004935408537397 0.09485369733318245
1083 -1.1701686581740247 0.09477264039094968
1084 -1.0482126779122758 0.09469921606244343
1085 -1.0797142953690415 0.09466233768835938
1086 -1.0106757369536432 0.09463975772467084
1087 -1.0485120823183023 0.0946184537435483
1088 -1.0184519297827916 0.0945584813170511
1089 -1.081600267526883 0.09449916378715253
1090 -1.017644823115568 0.0944382352461586
1091 -1.2991418802167198 0.09436291500839725
1092 -1.0181843661460446 0.09434663775686963
1093 -1.00052634365735 0.09438087255096132
1094 -1.0255262382720172 0.09444374472602629
1095 -1.0246377572741776 0.09452607488358486
1096 -1.109322419644983 0.09460581172376122
1097 -1.0856835669476135 0.0946645707340105
1098 -1.0685954093681573 0.09468895341465665
1099 -0.9994823449888159 0.09470673030575621
1100 -1.2898986112170356 0.09494142248056574
1101 -1.0000679602247788 0.09516661848693489
1102 -1.020012740832098 0.09535717209669753
1103 -1.0053454662842112 0.09553230188205959
1104 -1.275091019399065 0.0959294368481639
1105 -1.2195284815892482 0.09647810313058194
1106 -1.0177362944308481 0.09697080707761269
1107 -1.1570247988900884 0.09722065993328016
1108 -1.0035959490546074 0.09744675267756539
1109 -1.040815936639319 0.09751229567055208
1110 -1.0184855991882724 0.0975338254318419
1111 -1.0384490500641124 0.09742122084330654
1112 -1.0119651748692173 0.0973058866000154
1113 -1.0006580381117824 0.0972094879493965
1114 -1.0247932597088354 0.09706956653789889
1115 -1.0046857157879994 0.09694173830765791
1116 -1.278829460084672 0.09702197031167259
1117 -1.0756951867259306 0.09699777900583702
1118 -1.0831432226627122 0.09688528811905561
1119 -1.0597308365630063 0.09670994530169404
1120 -1.0562246872070102 0.09644973030772844
1121 -1.0417680158345586 0.09617986320381063
1122 -0.9999683955074512 0.09594628475153011
1123 -1.0164896639350314 0.09573381978003676
1124 -1.0420166914903288 0.09552213376878034
1125 -1.1040161520603204 0.09530279700265376
1126 -1.1108363885751995 0.09513135644446535
1127 -1.094124450071513 0.094983772164036
1128 -1.1321957418476019 0.0948864112270434
1129 -1.0041545605337718 0.0948338439100472
1130 -1.0481831394381058 0.09480106182465783
1131 -1.0435173199379648 0.09479106344393295
1132 -1.048825448901755 0.0947884662842289
1133 -1.2058931214576205 0.09473101442639423
1134 -1.285827165723254 0.09458121166047394
1135 -1.257043399262257 0.09455166477698887
1136 -1.042119532125691 0.09471288712411954
1137 -1.0729848665674202 0.09498921937302102
1138 -1.0060255405691552 0.09535541213888037
1139 -1.005686635928436 0.09577689628139355
1140 -1.2930360024949328 0.09641153982642883
1141 -1.0171417928405102 0.09706115632177902
1142 -1.2235689771007205 0.09785028281414189
1143 -1.0246812165833352 0.0985473909592116
1144 -1.0879309704010964 0.09890719747963476
1145 -1.0454594255493046 0.09904870665793727
1146 -1.0572134559897248 0.09899600386310574
1147 -1.007954248471081 0.09889077487834703
1148 -1.0579691318490205 0.09866001110182732
1149 -1.0103689383463879 0.09842491442002417
1150 -1.0100792465362367 0.09821025161779036
1151 -1.1144777576835558 0.09791565154827422
1152 -1.1053938946047606 0.09757472232575802
1153 -1.0564222518507964 0.09714174457048427
1154 -1.0947925035429293 0.09666468581394201
1155 -1.1054892584688711 0.09624774484578966
1156 -1.030591951469343 0.09589880617331716
1157 -1.3351661272190527 0.09571593020030139
1158 -1.0087825668515586 0.09556493312297626
1159 -1.1660018636245089 0.09539693146882533
1160 -1.0375490042485374 0.09524541997838532
1161 -1.0019551364131656 0.09511645583422722
1162 -1.3612176407168761 0.0950824053187568
1163 -1.0071201859926038 0.09505265792798873
1164 -1.0149606948789083 0.09503017256542708
1165 -1.0151384200952909 0.09500891019497577
1166 -0.9990979514616289 0.09498183189500542
1167 -1.2465003452598364 0.09500876541691834
1168 -0.9999664285599416 0.09504104189980818
1169 -1.0166525627688152 0.09507400218583208
1170 -1.1183175686385958 0.09508101055763274
1171 -1.0140947330065948 0.09508543780694273
1172 -1.3272420501061122 0.09520684063781208
1173 -1.0374931760584596 0.0953177266823909
1174 -1.0528389292048332 0.09538497593292732
1175 -1.0002636457503034 0.09545157470575974
1176 -1.091331467887321 0.09546484181084423
1177 -1.010709986422544 0.09547157979042234
1178 -1.1464733611576043 0.09549460024112899
1179 -1.0978785346760955 0.09541451755461017
1180 -1.0789814391089785 0.09529674178567854
1181 -1.0890948792831645 0.0951619339870233
1182 -1.0398651863504846 0.09501969128359496
1183 -1.1259751209399063 0.09485443685240323
1184 -1.1787060060446088 0.09472650990709607
1185 -1.4802584672604142 0.0947976799541594
1186 -1.0428110808204885 0.09489355862020069
1187 -1.041276100321827 0.0949939858152571
1188 -1.0900892229792285 0.09505863390104007
1189 -1.1825032284561492 0.09504873554173893
1190 -1.0013891902690426 0.09500797294071807
1191 -1.0583611477255812 0.09493782589822394
1192 -1.080582149251584 0.09487029699999106
1193 -1.258396179139671 0.09497621706578936
1194 -1.0802977641859377 0.09504343894297425
1195 -1.1104903124617909 0.09506872439315169
1196 -1.4657633654585425 0.09522659935432976
1197 -1.2690597499485579 0.09561161969196588
1198 -1.0025801524784148 0.0960315316748471
1199 -1.0151862943304564 0.09643413815865141
1200 -1.1804883552572387 0.09673789004356234
1201 -1.0315847138671956 0.09697817495260402
1202 -0.9986012448929185 0.0971825694982956
1203 -1.0026933476334838 0.09739001986551837
1204 -1.0015183087895794 0.09759043146714245
1205 -1.1495060996410809 0.09775125616203628
1206 -1.0855011562864472 0.09763507552760214
1207 -1.1114932448032373 0.09744406054673671
1208 -1.0116891299870547 0.0972492066959372
1209 -1.2788209431342759 0.09727750380982976
1210 -1.060767960510388 0.09719285407547185
1211 -1.091517472337105 0.09694413453881423
1212 -1.0706351656239963 0.09657631088780186
1213 -1.0005457435154423 0.09630127662383609
1214 -1.0036421998372145 0.09610151310390364
1215 -1.0171205567969746 0.09591123956005104
1216 -1.1241875743176837 0.09564470468023614
1217 -1.3573109232535345 0.09548588691570298
1218 -1.0208341891864126 0.09535100357950159
1219 -1.0928884317351284 0.09521945868094835
1220 -1.0881154999653222 0.09507017617395862
1221 -1.2608479753389648 0.09507015475046014
1222 -1.1726894679982545 0.09507534253863875
1223 -0.9998044846860492 0.09506287422844098
1224 -1.0409125680102134 0.09503763791475506
1225 -1.1982438014852466 0.09501906185132619
1226 -1.1653241076593592 0.09503821919877059
1227 -1.0037027094857793 0.09503177992321876
1228 -1.134453692791835 0.0949678963930588
1229 -1.090558546934116 0.0948500642677745
1230 -1.0198249482622481 0.0947226807009385
1231 -1.0533684859957997 0.09461595286642849
1232 -0.9996916881177205 0.09452688405125381
1233 -1.0101398569536173 0.094454050346092
1234 -0.9992894154196904 0.09439682274455834
1235 -1.099618974072303 0.09433503770752877
1236 -1.0104968696794616 0.0942765922568702
1237 -1.0234025579004713 0.09422135856320576
1238 -1.0136001429651704 0.09417473775992631
1239 -1.013339264106398 0.09414231624483821
1240 -1.015625429829731 0.09412431819436885
1241 -1.035779013659195 0.09408029150575381
1242 -1.00766083593788 0.09401911982703641
1243 -1.14891681753761 0.09398137520224169
1244 -1.0015088832383363 0.0939651747971869
1245 -1.0405105026343453 0.09395057134483403
1246 -1.0952624254037575 0.09392566807778431
1247 -1.0882367466262237 0.0938751140220203
1248 -1.0881246562801126 0.09381823138346078
1249 -1.0149720634328732 0.09378198372514768
1250 -1.1535093482833276 0.09375184090801715
1251 -1.0687426893477152 0.09371162991362098
1252 -0.9995317129255273 0.09363769419071793
1253 -1.2393591538938191 0.09361734924299026
1254 -1.117800838525353 0.09363352757153126
1255 -1.0002294781610692 0.09363521487837782
1256 -1.0902982561482648 0.09361328481089233
1257 -1.0152397221395748 0.09361540456761408
1258 -1.2843554307215268 0.09368866725796268
1259 -1.0272292051563 0.09373655476054664
1260 -1.2137790720662793 0.09377428921656812
1261 -1.0038106547910581 0.093850174512394
1262 -1.0861759150001706 0.09393266036192123
1263 -1.0162008585230529 0.09402413376527399
1264 -1.0122888189047412 0.09409332613621946
1265 -1.001765143947304 0.09413310732533337
1266 -1.1004459996644733 0.09411537173275344
1267 -1.1623555364002482 0.094140258843814
1268 -1.104726840372572 0.09414354687635584
1269 -1.0075047990030928 0.09414224691022469
1270 -1.020759184791581 0.0941170049272026
1271 -1.0234232027667034 0.09408781652818736
1272 -1.062294816732667 0.09402291581751901
1273 -1.3237060665391844 0.09411230669220377
1274 -1.0017360743049577 0.09420084384331173
1275 -0.9993832189304354 0.09428386255332159
1276 -1.001825135525891 0.09436070472214157
1277 -1.0225534048323308 0.09441240451348659
1278 -1.090426559725967 0.09441093829368646
1279 -1.2425494702146438 0.09436957317156998
1280 -1.1844570928374158 0.09425426815886338
1281 -1.0118033548175434 0.09415862674278708
1282 -1.097932480026367 0.09403435404099857
1283 -1.0152514470345684 0.09391715830750727
1284 -1.1503097700531015 0.09376920826591668
1285 -1.1821605251703056 0.09365175253561836
1286 -1.199671565788348 0.09354097664314559
1287 -1.0627871823183719 0.09344915494156651
1288 -1.0922261576436023 0.09339157946738455
1289 -0.9991460163822534 0.09335550195979325
1290 -1.1139934126318882 0.09332594787245871
1291 -1.3961832700222712 0.09331639595976582
1292 -1.0573584227873896 0.09333820151495296
1293 -1.127384157668649 0.09336864556491341
1294 -1.282610109075738 0.09347219371354645
1295 -1.1535035286809234 0.09352824318936243
1296 -1.0603401336382114 0.09356408951258637
1297 -1.0138988450635231 0.09362520851067356
1298 -1.000004999755453 0.09371499131616835
1299 -1.0061871206623623 0.09379031249192216
1300 -1.010011296859675 0.09381479106337014
1301 -1.0140636917366943 0.09381359683105024
1302 -1.003740473392332 0.09382947159044444
1303 -1.3173359257244197 0.0940396831959208
1304 -1.031566890423347 0.0942328030543793
1305 -1.0985931492623897 0.09434647085576384
1306 -1.1789622517433969 0.09441311209271307
1307 -1.270193529193594 0.09469601515303322
1308 -1.0193463007255246 0.0949335301799152
1309 -1.0590760767936818 0.09508061949154814
1310 -1.0045171511452422 0.09523333770211963
1311 -1.0065621834586111 0.095376841754934
1312 -1.0099959696446827 0.0954577338435952
1313 -1.0677151287982725 0.09538616611682359
1314 -1.03623524686188 0.09531052114514037
1315 -1.0330419296072506 0.09520276138543347
1316 -1.2795085921843872 0.09530831826566141
1317 -1.104432768914848 0.09531095493774085
1318 -0.9981368120308937 0.09528007146393457
1319 -1.162491956854662 0.0952347592788385
1320 -1.016055045911482 0.09520996415728429
1321 -1.0789437719322221 0.09511327618604407
1322 -1.1304276107924414 0.09493140777618922
1323 -1.0368569624682213 0.09472211977743793
1324 -1.0687058277077115 0.09443456961781974
1325 -1.0308025491511599 0.09414935323340597
1326 -1.0857365997920236 0.09387879053255838
1327 -1.164855400359449 0.09369972059499926
1328 -0.9988129072541252 0.09356527298702166
1329 -1.1398069755706275 0.09343354173909235
1330 -1.0750914018720792 0.09333940057656548
1331 -1.2824929874258886 0.09332818576009076
1332 -1.0337390144305065 0.09331175773542216
1333 -1.0789632264970614 0.09328396183047233
1334 -1.139595009192502 0.09325228128087339
1335 -1.0265979277158146 0.09322122897003492
1336 -1.208987770328911 0.09323457364272512
1337 -0.9989240451153866 0.09324448237655944
1338 -1.05945804196691 0.09324455662479691
1339 -1.0909256388527726 0.09324021134455683
1340 -1.2094075998467142 0.09329850674729662
1341 -1.0229701659417292 0.09337745409959987
1342 -1.1462745188905143 0.09349699461434369
1343 -1.0325830813978738 0.09360264352098065
1344 -1.2109402066834805 0.0938242982377482
1345 -1.1966073158897423 0.09398227878363848
1346 -1.2231265657317962 0.09425551349071774
1347 -0.9992718034304007 0.09452817667084701
1348 -1.1092335057169582 0.0947395875779439
1349 -1.0047388483142516 0.09494262847649731
1350 -1.3420460785080368 0.09526730589284105
1351 -0.9998125274843552 0.09556503481142715
1352 -1.2285904302961708 0.0956628188346878
1353 -1.0087181651135044 0.09574788622074921
1354 -0.9998849588305192 0.09582491197263365
1355 -1.03343580259378 0.0958062375557521
1356 -1.2137405900846987 0.09589742940333745
1357 -1.0063468623594165 0.09597835551379837
1358 -1.01450771159633 0.09602308488478392
1359 -1.0149196202356408 0.09604581843273306
1360 -1.0133448695438976 0.09605548266880798
1361 -1.0517707672119052 0.09593119008786305
1362 -1.052684475257611 0.09569534192035803
1363 -1.0821598963053274 0.09539793665179164
1364 -1.145721916554274 0.0949772596191078
1365 -0.999961470014566 0.09464412343739823
1366 -1.0905190594204253 0.0943221552293676
1367 -1.0186440377095973 0.09406875072311323
1368 -1.1816229662698023 0.09380486847969888
1369 -1.120682635337977 0.09358263476364415
1370 -1.1323059294706181 0.09343500836778976
1371 -1.0005998087892078 0.0933666238222659
1372 -1.186973432347371 0.09332926905569364
1373 -1.0236046369305098 0.09330321351948966
1374 -1.0062052343417969 0.09328240146152188
1375 -0.9993404694288368 0.09327004570642809
1376 -1.0391959196605167 0.09327093159929134
1377 -1.0020520228913874 0.09328961298280794
1378 -1.033283579028815 0.09333871228779259
1379 -0.9989857516420024 0.09339702052625454
1380 -1.1123648686837004 0.09337738000092977
1381 -1.0079409511462842 0.09331235486172572
1382 -1.0301258969088634 0.093224377650518
1383 -1.114716036470251 0.09310190392200446
1384 -1.0181846503457759 0.09300087572588649
1385 -1.2062283749045515 0.09285621808973017
1386 -1.0778798413809139 0.09274246848525144
1387 -1.0177230992086717 0.09265648510508986
1388 -1.1647278246882653 0.0925863522580833
1389 -0.9999110090432972 0.0925696500840251
1390 -1.04710108928246 0.09259385500583289
1391 -1.269607965484389 0.09270535664746216
1392 -1.0174307066047934 0.09292122588989271
1393 -1.0604152296666 0.09318900711847777
1394 -1.078757376685873 0.0934535611081027
1395 -1.0791370859074465 0.09367109991038691
1396 -1.000893286672907 0.09387182120001827
1397 -1.0119524852355906 0.09404552016259163
1398 -1.2591761457114221 0.09444423269611331
1399 -1.0304539060925824 0.0948074892471856
1400 -1.1901809034528812 0.09506346783163488
1401 -1.3563502010769537 0.09543765513077916
1402 -1.110533222011885 0.09575063831970752
1403 -1.011739891719498 0.09598480668306689
1404 -0.9998926417744702 0.0961340229138225
1405 -1.1032995164141663 0.09603116962747373
1406 -1.01026885253896 0.09592815602359235
1407 -0.9986731790024064 0.0958486583777593
1408 -0.9994917695424207 0.09579157782670633
1409 -0.9988446375443385 0.09574139628195855
1410 -1.2626698483775787 0.09592116759112745
1411 -1.2525536673009947 0.0960939931492024
1412 -1.1307081624352673 0.09601291509192073
1413 -1.004551476317152 0.09593295097007166
1414 -1.003153600900571 0.09586051748761394
1415 -1.030928000335144 0.0957154261362269
1416 -1.0895960273497562 0.09539446142200737
1417 -1.10099098171026 0.09502567105279815
1418 -1.0148834910357607 0.09471804318700981
1419 -1.0735764568389612 0.09436426280240576
1420 -1.0015784008081863 0.09407964788884678
1421 -1.101287655035807 0.09380433781391384
1422 -1.00244891651692 0.09358175287926024
1423 -1.0243572727716617 0.0933849947754658
1424 -1.1159781683428973 0.09319593705802398
1425 -1.0044647757424854 0.09305847075712602
1426 -1.2146516934203093 0.09299489750955629
1427 -0.9986711986037072 0.09294169769455123
1428 -1.0165238682421063 0.09290296281316186
1429 -1.0055104522716733 0.09287073038348836
1430 -1.057259140655441 0.09283959620440241
1431 -1.4861226214223153 0.09293244349956618
1432 -1.2120512652394273 0.09317286283914572
1433 -1.0916367572214924 0.09344549193909299
1434 -1.101425385589283 0.09372272891989863
1435 -1.0095566080170124 0.09400267169418816
1436 -1.0547935418768113 0.09420428581713816
1437 -1.0356603985434016 0.09433770814144626
1438 -1.0346212829586698 0.09443202570983315
1439 -1.04138171759067 0.09445423918977258
1440 -1.0881616002392198 0.09434877592158676
1441 -1.0358394865767993 0.09422006076456856
1442 -1.1462526914889528 0.09400706022848389
1443 -1.04024756493391 0.09378057928369377
1444 -1.4170801929026045 0.09374906460579152
1445 -0.9996734552527576 0.09371252217304922
1446 -1.0416389315805297 0.09363796158206152
1447 -1.0907024367898175 0.09353606964057941
1448 -1.0013501322157197 0.09345184990326655
1449 -1.0071738333516294 0.09337316940537649
1450 -1.2198003654890066 0.09339814763423936
1451 -1.0595284846409452 0.09337846853797963
1452 -1.0617050963130616 0.0933245759477899
1453 -1.3198260543754863 0.09334076399019547
1454 -1.073964462435702 0.09330837857225951
1455 -1.022017133442797 0.09327236105719373
1456 -1.048228906358412 0.09322056119913057
1457 -1.2243267705532652 0.0932506994852201
1458 -1.031833550804242 0.09325892470600611
1459 -1.1504119994980042 0.09328276451731035
1460 -1.0683059772451728 0.09326945669993617
1461 -1.1559341996995613 0.09326898055105705
1462 -1.1148409657934064 0.09321955352360474
1463 -1.004630670340796 0.09317448689992558
1464 -1.0289658877425623 0.09312521911310999
1465 -0.9990508308823879 0.09307930892822766
1466 -1.4714387274563103 0.09329736282290296
1467 -1.0747913227829233 0.0934822294495049
1468 -0.9992627225907085 0.09366405312017322
1469 -1.1250277747287856 0.09377255224779418
1470 -1.0174910523827074 0.09385745772512061
1471 -1.058069354050771 0.09387335186857024
1472 -0.9989797725649551 0.09389497053117926
1473 -1.2860872181236438 0.09406806664688148
1474 -1.0118420736812315 0.094224374993073
1475 -1.2143248625266438 0.09448986012152634
1476 -0.9992224805165482 0.0947396755870614
1477 -1.0001877224292242 0.09497085166570504
1478 -1.1047024065460593 0.09510134411096371
1479 -1.2160932362460686 0.09532219670542123
1480 -1.4650094589003002 0.09550324729456533
1481 -1.2342412352322072 0.09571975188305032
1482 -1.0215251399161158 0.09587449147429325
1483 -1.0022798465112548 0.09601219488221097
1484 -1.0296067747524043 0.09607166903838976
1485 -1.0832506146092857 0.09593693805054651
1486 -1.2633223876270607 0.09600319245865152
1487 -1.0401377137341725 0.0959473228870774
1488 -1.0183381368614908 0.09587322307424916
1489 -1.0230052754888082 0.09578323263553845
1490 -1.1030452038506533 0.09549733060376206
1491 -1.0073163367174527 0.09525048828330973
1492 -1.0666154989882988 0.09493609572799007
1493 -1.0459908863081848 0.09460003430197704
1494 -1.0365881286850367 0.09426626429982277
1495 -0.9994920733923325 0.09399445081580565
1496 -1.0017017307249767 0.09377150560859597
1497 -1.0499887568811421 0.09354958965452304
1498 -1.1033961678372985 0.0933103311879463
1499 -1.0270881341771136 0.09312158283805384
1500 -0.9978875162892635 0.0929720766990837
1501 -1.133495892363491 0.09284750178272227
1502 -1.004129952287818 0.09275210046402163
1503 -1.0869056829786352 0.09268181292963756
1504 -1.0611485305883692 0.0926281755180745
1505 -1.1610921859468253 0.09257804618687634
1506 -1.0606075332282605 0.0925403850921312
1507 -1.121868282333996 0.09250672725666531
1508 -1.2332644200239025 0.09245333458657973
1509 -1.0157595105613744 0.09241086669544246
1510 -1.0598177861341609 0.09237347184399257
1511 -0.9988904116644453 0.09235103789930071
1512 -1.0293927121438624 0.09233749678053599
1513 -1.305249987052588 0.09234639347739859
1514 -1.3254749828562808 0.09242621237864886
1515 -1.0266491705934766 0.09256708471275163
1516 -1.2412764945148587 0.09275260258982353
1517 -1.164846819453101 0.09296986425806024
1518 -1.1240065783853894 0.09310902762362941
1519 -1.002265173281301 0.0932399704665645
1520 -1.3509080882674882 0.09351529356395372
1521 -1.0004304063461125 0.09379308694811658
1522 -1.094356117728214 0.09395047264757664
1523 -0.9994491214122432 0.09407234943307625
1524 -1.4372709744492447 0.0943340746948588
1525 -1.0253701318361885 0.09454568339207942
1526 -1.0059827050561132 0.0947411868647493
1527 -1.0045213174275895 0.09491615760656155
1528 -1.249447331731787 0.0948670913098298
1529 -1.058241330497484 0.09469669513504297
1530 -1.1203118170372108 0.0943634366788386
1531 -1.0051708390587 0.09408921407571126
1532 -1.477921859315724 0.09414577455076074
1533 -1.0117170532032862 0.09419883628756232
1534 -1.0075976745562365 0.09423584306716777
1535 -1.0007285650316295 0.0942630646582441
1536 -1.2935251020798995 0.09428699015854758
1537 -1.2186224591782628 0.09440428536226415
1538 -0.9996212809296599 0.09451418557129677
1539 -1.0349076400101322 0.09459261671137045
1540 -1.2819868609693787 0.09484076178101383
1541 -1.0552644092693015 0.09494912947153052
1542 -1.0043832484653845 0.09504121599948714
1543 -1.015293042328392 0.09510792971173758
1544 -1.3140799696643772 0.09489214532774899
1545 -1.046394334157753 0.09461238722160542
1546 -1.0278273301516716 0.09435609713500638
1547 -1.2655061113748811 0.09431182481546059
1548 -1.109538394308685 0.09420217615469004
1549 -1.0253526946621143 0.09406974818084095
1550 -1.0244715640357904 0.09392966614769917
1551 -1.0238308958717288 0.09379372974558098
1552 -1.0065733266800974 0.0936730047774323
1553 -1.3038656486624762 0.09368251694059807
1554 -1.0661658703882253 0.09361894507485709
1555 -1.153910313425039 0.09356086060190574
1556 -1.2381015580912127 0.09357809032802038
1557 -1.263343059688216 0.09375351788776716
1558 -1.1062666185060717 0.09387067943570108
1559 -1.0772630665744334 0.09390134689665114
1560 -1.056721257827563 0.09387154511875129
1561 -1.0606910768787432 0.09378413975731954
1562 -1.2249862833751832 0.09378851147442605
1563 -1.0020822296694856 0.09378213876213909
1564 -1.0080340359312074 0.09377188333542665
1565 -1.315930389410096 0.09387774020124778
1566 -1.0391922409869885 0.09393193311120603
1567 -1.001935818223121 0.09398048762582685
1568 -1.1494111813448662 0.0940076489040491
1569 -1.0007578753127804 0.09404402947618286
1570 -1.0001602698054965 0.09407053620976097
1571 -1.120718329411384 0.09400997312060114
1572 -1.0003766243863572 0.09394252084395484
1573 -1.0468005483344223 0.0938316948081836
1574 -1.0986209225593542 0.09361930496012061
1575 -1.051256161199088 0.0933861401628636
1576 -1.2355617968202894 0.09326190201113825
1577 -1.06782984820048 0.09309693199764352
1578 -1.0105226408276924 0.09296594605105309
1579 -1.1044814212815162 0.09280470353658708
1580 -1.0783908730100584 0.09264062848158261
1581 -1.3079019217441195 0.0925759773466393
1582 -1.005255734007579 0.09251803233217004
1583 -1.1263854383419705 0.092435780487855
1584 -1.0124674915738414 0.09237084201040552
1585 -1.1471027597053587 0.09232512616115561
1586 -1.000367886823123 0.09228310238098268
1587 -1.0001660579436658 0.09225546802727594
1588 -1.2076525166611054 0.09224035150059284
1589 -1.0217920092721267 0.09221922095154896
1590 -1.0019174400171227 0.09219775430421012
1591 -1.1148768615211793 0.0921686901569029
1592 -1.11890678930652 0.09211189040779065
1593 -1.1037765251198373 0.09205228551263285
1594 -1.0048314188536407 0.0919904710486476
1595 -1.047568174104405 0.09192662924571045
1596 -1.0284266506259343 0.09187840108568243
1597 -1.0808259144163852 0.09183988962587182
1598 -1.0109297282557124 0.09180629830966498
1599 -1.1621263787949239 0.0917836033497469
1600 -1.0550315230830793 0.0918060163520204
1601 -1.0075451464094396 0.0918315955921527
1602 -1.2840825409431067 0.0917984617525125
1603 -1.1038532905628455 0.09173325200110204
1604 -0.9988897175030659 0.09167850161626108
1605 -1.108180625662067 0.09166557315385604
1606 -1.0962239097943873 0.0916682011016614
1607 -1.015474894024821 0.0916541210246857
1608 -1.145945257826332 0.0916311563283637
1609 -1.079450556546734 0.09162177368575176
1610 -1.123945366788967 0.09163605541260247
1611 -1.003760593707481 0.09166987504091688
1612 -1.0523468578283635 0.09167907912349896
1613 -1.0361156173324808 0.0916212381876322
1614 -1.0009938993785157 0.09154905876775565
1615 -1.3054543190371604 0.09159052841145227
1616 -0.9990314843473268 0.09169743269475403
1617 -1.0155388322908852 0.0918178988663173
1618 -1.0011957168909709 0.09192612443785168
1619 -1.000511361493628 0.0920263766200341
1620 -1.1653354961892377 0.09214982066491254
1621 -1.030609735022038 0.09227912944042266
1622 -0.9995442364843324 0.09237447101374259
1623 -1.084508349942805 0.09239300782377101
1624 -1.006756673527878 0.09238714008079021
1625 -1.2946969568898095 0.09244503341374584
1626 -1.0697391087707602 0.09243927866273578
1627 -1.0256722922271224 0.09239826653019383
1628 -1.1036447749740004 0.09228985488265873
1629 -1.0451890121960072 0.09215538190287814
1630 -1.2471096887519693 0.09213071359515959
1631 -0.9997930733471935 0.09211049162893295
1632 -1.1311503009795183 0.09203305944675069
1633 -1.0628512111869777 0.09192710194251577
1634 -1.0114811817591292 0.09183650156813106
1635 -1.017448349629953 0.09175563715822055
1636 -1.078957721531394 0.09163997213904099
1637 -1.276347842912167 0.09169230662281642
1638 -1.0127552147129952 0.09174490606064414
1639 -1.0089757720708519 0.0917877548561058
1640 -1.0955613239184752 0.09177188767707684
1641 -1.0655962117225155 0.09172450253618006
1642 -1.2784386296036736 0.09167216338627894
1643 -1.1483982315327494 0.09164578986849614
1644 -1.0067241278773884 0.09159900279175885
1645 -1.2660940051522993 0.09167767516161267
1646 -1.0858280339497604 0.09173186267468074
1647 -1.0299507153601988 0.0917829073408924
1648 -1.2135695120515027 0.0919425128240633
1649 -1.2637750331100412 0.09227804457270272
1650 -1.0158265998329365 0.0926121040767951
1651 -1.0100437755325329 0.09294543035743733
1652 -1.0303661938109698 0.09325705189928152
1653 -1.0341485378485717 0.09348689292133067
1654 -1.369243114127324 0.09380561141847779
1655 -1.0042203626106472 0.09410597748381716
1656 -1.0401778609910461 0.09432045452087533
1657 -1.0103088840017498 0.09449484498871313
1658 -1.00210625379038 0.09464950233654593
1659 -1.0314493067513764 0.09470868418903994
1660 -0.999858334514046 0.09476278559711458
1661 -1.184864513767092 0.09437976264234166
1662 -1.0117803356003676 0.09405243909367555
1663 -1.005286124038458 0.09376518513037307
1664 -1.0133484070028513 0.09350924712695236
1665 -1.0350368994047483 0.09321731996550744
1666 -1.0032172318846084 0.09296961968315137
1667 -0.9996460062768897 0.0927566585104537
1668 -0.9996772780268955 0.09257919841882692
1669 -1.3232076320151067 0.09252671946660686
1670 -1.0056423551065579 0.0924752125472475
1671 -1.0006588742978024 0.09241936817198174
1672 -1.0138779132081122 0.092366796781769
1673 -1.0144470069150218 0.0923205902603052
1674 -1.041130371802978 0.09223945183428728
1675 -1.0046657429693255 0.09217334635580823
1676 -1.2185401935653908 0.09218973571148022
1677 -1.3436723263173298 0.09226698223679478
1678 -1.0425939080305215 0.09231475958788046
1679 -1.1188692441361745 0.0922985394424554
1680 -1.2632012832473876 0.09246303183934344
1681 -1.0773322482483476 0.09253772689153006
1682 -1.0253791957164775 0.09257478288847605
1683 -1.2798134715623668 0.09279318834745336
1684 -1.106562003972558 0.09292021724453144
1685 -1.1537655746129791 0.09301133948925211
1686 -1.05886842139056 0.09298737265093272
1687 -1.4332052877687596 0.09292995002682303
1688 -1.1477402787074653 0.09285628158333553
1689 -1.0481806330475987 0.09272223509252558
1690 -0.9994857791354961 0.09260452786043279
1691 -1.0145353170008768 0.09249062339398186
1692 -0.9991225830963277 0.09238925514666375
1693 -1.19053439311273 0.09224039620708632
1694 -1.0297265276688197 0.09209502704559787
1695 -1.0477720671750657 0.09193018962599862
1696 -1.029880261243748 0.09178202993553189
1697 -1.3653556232787891 0.09172873699660457
1698 -1.147120596651008 0.09167975773177145
1699 -1.040278641007929 0.09161785266218439
1700 -1.0726639647167489 0.09152595764447005
1701 -1.0022526252827795 0.0914503348185085
1702 -1.124501846133629 0.09136106302019918
1703 -1.026798151770853 0.09129282108559506
1704 -1.019389173710297 0.09122812508885625
1705 -1.1118713655609884 0.09112520555622494
1706 -1.1552997730639052 0.09104754866471149
1707 -0.9996619290084845 0.09098828371712948
1708 -1.1080686127026331 0.09093839875035126
1709 -1.026136817939326 0.09092907049886595
1710 -1.2244014411936246 0.09098917300891934
1711 -1.0350023883293908 0.0910213898366587
1712 -1.212830853082327 0.09099053742007901
1713 -1.0008268152793005 0.09101398039536145
1714 -1.0170757695604882 0.09109288008058782
1715 -1.0146767027605603 0.09116586128921725
1716 -1.020108920582874 0.09122311706032152
1717 -1.1479381537082942 0.09121556360381494
1718 -1.2135183579939168 0.09130039806465831
1719 -1.1494005474438953 0.09138120898439119
1720 -1.0663981732410364 0.09142276573537861
1721 -1.1737878132211237 0.0914440972829478
1722 -1.0526941129268972 0.09143489417273493
1723 -1.1628320118997466 0.09141626362158807
1724 -1.0585834693551108 0.09136438057562737
1725 -1.0516251722832994 0.09128834758446647
1726 -1.0375277132587202 0.09121285068121665
1727 -1.015058234255439 0.09111997646587135
1728 -1.03885675981837 0.09101555629219807
1729 -1.011324183833631 0.09093121178903485
1730 -1.0200084764394892 0.09086766633577523
1731 -1.0300204565066207 0.09079763187616713
1732 -1.0032980376280538 0.09073554799337386
1733 -1.1115345639890188 0.0906642368475948
1734 -1.1198878014899536 0.09060056053042768
1735 -1.017884486811828 0.0905501905631763
1736 -1.051157310045401 0.09048496538991663
1737 -1.21466652032818 0.0904444040042008
1738 -1.0106149786144065 0.09042086651571185
1739 -1.1725406449446334 0.09039388545023373
1740 -1.0006538852104854 0.09036906241755373
1741 -1.0204960493465318 0.090348938643177
1742 -1.0001012962921354 0.09034072521775935
1743 -1.0114181286169337 0.09033350128332912
1744 -1.173004851918599 0.09030807224896344
1745 -1.146747553811753 0.09027784527034838
1746 -1.005930272608844 0.09026910646690355
1747 -1.2123630119004938 0.09034717281146942
1748 -1.0424448206834833 0.0904263705946437
1749 -1.049818404677717 0.09046693257195594
1750 -0.9992392987139991 0.0904761790674374
1751 -1.3072204750035858 0.0905508984487065
1752 -1.0312389715473615 0.09064149864518407
1753 -1.033202126155136 0.09074203439469915
1754 -1.060415592932011 0.09077313760885852
1755 -1.0035391435967718 0.09075763554451995
1756 -1.0670454040403758 0.09069611205893391
1757 -1.0024614093369557 0.09067057217778345
1758 -1.0936854724817056 0.09060831475291946
1759 -1.1916001615285496 0.09046737074522929
1760 -1.3402316277124178 0.09045356500966953
1761 -1.0138233740162892 0.09040515808731482
1762 -1.0617115081862605 0.09032068131315696
1763 -0.9990728603159259 0.09026534829590277
1764 -1.2153211847677377 0.09025286465792956
1765 -1.0205571269373779 0.0902315026826833
1766 -1.1490125116600252 0.09019094583923666
1767 -1.1510029916954874 0.09012233153175901
1768 -1.003708694111878 0.0900075103225398
1769 -1.075162601099353 0.0899564993731113
1770 -1.1263502458159096 0.08992462969315951
1771 -1.0783885569422373 0.08988775526074202
1772 -1.0038209563368146 0.08984792437066702
1773 -1.0889713167818404 0.08982194718541368
1774 -1.0054981697086727 0.08980891592952424
1775 -1.3184174326605498 0.08979778144516513
1776 -1.0796874743580795 0.0897965645514734
1777 -1.02300579217425 0.08977966916672085
1778 -1.0055882883243406 0.08975673713567989
1779 -1.00773591833713 0.08973224017472531
1780 -1.0107025393439553 0.0897062517435651
1781 -1.1227950095429609 0.08967722083703973
1782 -1.0067116633258608 0.08965210391631838
1783 -0.9999129354320332 0.0896377244909241
1784 -1.0205605315553938 0.0896302196060107
1785 -0.9996559191816466 0.08960645849553049
1786 -1.1388966569142156 0.08955987019021795
1787 -1.0198416773788435 0.0895135172418288
1788 -1.1634988647800535 0.08947515217649743
1789 -1.2581333037102076 0.08948503318240356
1790 -1.0020193126327168 0.0895501957987686
1791 -1.0012758691146328 0.08965115493507614
1792 -1.088110991946864 0.08981883062037672
1793 -1.030907268111214 0.09002746862386071
1794 -1.0074822503006526 0.09017058073435628
1795 -1.0432478490150705 0.09021857905048071
1796 -1.000237156732883 0.0902944236533255
1797 -1.2419241609854481 0.09027066446460826
1798 -1.0055304928869375 0.0902790258108866
1799 -1.1927629376920388 0.09013948643579314
1800 -1.0363487500443975 0.08994776019600817
1801 -1.0083777376156149 0.08973884298571548
1802 -1.2145905035369504 0.08966695095130633
1803 -1.0301362239665028 0.089617411449839
1804 -1.0670993038633771 0.08959194055373233
1805 -1.2168623222213857 0.0896492410289499
1806 -1.0149632904170656 0.0896576894428181
1807 -1.0297120444752015 0.08965516372128814
1808 -1.1167913663404014 0.08961192755981967
1809 -1.0292571440870404 0.08955449710526922
1810 -1.0178621127701284 0.08947842039077475
1811 -1.3019325033423232 0.08959697178389195
1812 -1.0575882968181218 0.08974797442449406
1813 -1.0572146518116838 0.0898610853700268
1814 -1.0034431268806439 0.08988426534148736
1815 -1.0007678536032292 0.08981451551521176
1816 -1.0700523662341188 0.08969953038777714
1817 -1.0422644335455036 0.08971631168606661
1818 -1.0270045259010603 0.08978652707059596
1819 -1.000778557988486 0.08984038620563861
1820 -1.0918030231765954 0.08980633139113578
1821 -1.0233862624100278 0.08958731114121028
1822 -1.013716471425948 0.08938573926297451
1823 -1.1540259271683002 0.08931518277485236
1824 -1.218540033291175 0.08951330781535982
1825 -1.0023812596422068 0.08962640222840623
1826 -1.128718933956488 0.089561285207399
1827 -1.0757784643609645 0.08932270853263567
1828 -1.1276871849553103 0.08904329838658942
1829 -1.0417862743087634 0.08891008085731555
1830 -1.0607731114292616 0.0889106636694561
1831 -1.1105331396963511 0.08897569799090442
1832 -1.154989319750948 0.08890297453218002
1833 -1.254291560831083 0.08873876671407473
1834 -1.161147563719412 0.08861844194907889
1835 -1.0992253316401102 0.0885567578651383
1836 -1.1560652615384628 0.08852343561316722
1837 -1.1838925255872523 0.08851844026364415
1838 -1.0556728033460776 0.08851111202239337
1839 -1.2108646325539494 0.08850004410351836
1840 -1.074412643140762 0.08847548161635808
1841 -1.0519224189727603 0.08839599460362901
1842 -1.051692774156587 0.08835246346238024
1843 -1.0046937815313168 0.08836247859113969
1844 -1.2870847828787066 0.08845558612951482
1845 -1.0339115255044546 0.08854429732654362
1846 -1.0668937611593055 0.08856234377438986
1847 -1.1407005833478765 0.08850400816054954
1848 -0.9999320335360979 0.08842393156478259
1849 -1.0000633107563814 0.08841929995370848
1850 -1.1306624057752062 0.08838533114644273
1851 -1.0000779836559908 0.08834486054894064
1852 -1.3264521629544668 0.08833323093061407
1853 -1.004673025053146 0.088267132116242
1854 -1.2349116283646664 0.08809276246460464
1855 -1.046362702198772 0.08797030155565351
1856 -1.1065838230493916 0.0878902988600413
1857 -1.0126479185658765 0.08784445202109284
1858 -1.3040423927681015 0.08780955599452324
1859 -1.021974005448506 0.08775455696192373
1860 -1.2662874183956436 0.08777638337676111
1861 -1.1338584569981554 0.08783201982831307
1862 -1.0212431987358586 0.08791426417023458
1863 -1.0940494138047547 0.08796630552697922
1864 -1.0124685962627713 0.08797586641997304
1865 -1.00174010015722 0.08795999201377114
1866 -0.9999777492241023 0.08793388729535162
1867 -1.0112400510929682 0.08791846591632697
1868 -1.0763506092067094 0.08786275675245199
1869 -1.034860229508437 0.08781250639375321
1870 -1.2169606181100818 0.08774252817814238
1871 -1.0077838178890908 0.08769103674691325
1872 -1.0302232377298475 0.08763337141171615
1873 -1.0127137954507486 0.08757048345435514
1874 -1.062080440599032 0.08750521259960498
1875 -1.2351677462486486 0.0875341172450321
1876 -1.1354903031966592 0.0875454544403324
1877 -1.0014186730665138 0.08753103677210623
1878 -1.0421627725407487 0.08749174855055891
1879 -1.0079744490139377 0.08744831006787052
1880 -1.000060258709709 0.0874302967425934
1881 -1.1238298734304804 0.08736953204094061
1882 -1.0517840560572622 0.08730412500702268
1883 -1.0221564534661183 0.08724519874612602
1884 -1.0335405968873292 0.08717928811075287
1885 -1.015452470520487 0.08710588726421829
1886 -1.011998316242098 0.08703278133078286
1887 -1.0249557601764139 0.08694336583721618
1888 -1.155253439858919 0.0868812657339664
1889 -1.0211785849187778 0.08683358968151565
1890 -1.212931730796532 0.08679839068297955
1891 -1.117287811069523 0.08675628401073969
1892 -1.1612467703154665 0.08670293114546877
1893 -1.0420639352029635 0.08662657606176338
1894 -1.0941290653175813 0.08655742166340194
1895 -1.063268408378884 0.08651708138194615
1896 -1.02997501326055 0.0864948634034014
1897 -1.0995374478660223 0.08645950500904281
1898 -1.012069018592629 0.08640830993581716
1899 -1.0079603456313078 0.08633443045027094
1900 -1.0324063959323468 0.08625528029635499
1901 -1.2329351814718983 0.08619746632203323
1902 -1.0429815893824004 0.08616111221628808
1903 -1.0004644483582454 0.08613468297359604
1904 -1.0133069343810852 0.08610659961289031
1905 -1.1494658346154907 0.08608049512933916
1906 -1.1969205361753303 0.08606358004064257
1907 -1.0234570992299334 0.08604483827547732
1908 -1.1184244076118735 0.08603705097301058
1909 -1.039750227270481 0.08603229723927452
1910 -1.0739359924226481 0.0860225051955783
1911 -1.000638798236088 0.08600980437634914
1912 -1.0033377532673564 0.08600392047278707
1913 -1.0067690934327527 0.0860055631123336
1914 -1.301999195610262 0.08602322124307885
1915 -1.0987110424663222 0.08606151471183543
1916 -1.0014984436813987 0.08610810773668374
1917 -1.2309191579598395 0.08620805460279049
1918 -1.0646754111696433 0.0863009124082298
1919 -1.0799727352895523 0.08641329557703006
1920 -0.9999825371346621 0.08654731710679836
1921 -1.0413768711904028 0.08666050129887988
1922 -1.0571306881621438 0.08673533218285351
1923 -1.0908563065701065 0.08673628524182546
1924 -1.0146974909114441 0.0867236310541651
1925 -1.0008593440338422 0.08671133741782958
1926 -1.1667751933353923 0.08663565841677219
1927 -1.2980633254638008 0.08661503527208746
1928 -1.1124255555375875 0.0865461623263222
1929 -1.001589985007878 0.08649477663565366
1930 -1.0400175637593712 0.08643169995591617
1931 -1.017877017478444 0.08637735320519635
1932 -1.437069520666502 0.0864238032791112
1933 -1.0128186554073826 0.08646133655834365
1934 -1.02965302255614 0.08648822054694483
1935 -1.0476798081420282 0.08648137123116163
1936 -1.3061106029311578 0.08653616127043501
1937 -1.042459402217784 0.08656765866747095
1938 -1.079059821430821 0.08655723832814528
1939 -1.028959548136219 0.08653266223863781
1940 -1.1231976498632512 0.08646166931152123
1941 -1.038078603732709 0.08637970894676408
1942 -1.0019827233301808 0.08630266361485261
1943 -1.1764092333011558 0.08619926488122827
1944 -1.0005602215490945 0.08613068318123535
1945 -1.0258906226753897 0.08608093349245778
1946 -1.1060746193230828 0.0860185943878744
1947 -1.3001181562981152 0.08600745825565531
1948 -1.3267658900191819 0.08607065102361004
1949 -1.0284271010889434 0.08615975629061429
1950 -1.0042934072296157 0.08625569937638403
1951 -1.1401260536380715 0.08630551377216206
1952 -1.00094392785168 0.08635372721664664
1953 -1.08025403474971 0.08635756496561431
1954 -1.0090010538553986 0.08635755133934471
1955 -1.0401398335210763 0.08634919589712911
1956 -1.1268402443212362 0.08631673623057759
1957 -1.0037533946234842 0.08630892342151375
1958 -1.287995759228206 0.08637964790761489
1959 -1.017449333824865 0.0864199835255966
1960 -1.0016061117706876 0.08647830761161532
1961 -1.2763131143066078 0.08674230126477481
1962 -1.0383035250060286 0.08702112399731386
1963 -1.0333883707297666 0.08724342740129272
1964 -1.0267937398590579 0.08740130190292954
1965 -1.0399937851732528 0.08752591565570383
1966 -1.0774913993171271 0.08756324571697266
1967 -1.0409065821722356 0.08754895284411808
1968 -1.005776856967726 0.08752412964739648
1969 -1.0795887840420908 0.08739029152942102
1970 -1.146002570077682 0.08712221887870551
1971 -1.251898527838551 0.08694974253106699
1972 -1.0190384148747893 0.08682453283269365
1973 -1.0901440323524374 0.08665901370010846
1974 -1.0270484560574928 0.08650325642262831
1975 -1.037269757939263 0.08630754986360378
1976 -1.006203952554218 0.0861410189792216
1977 -1.3018748113639798 0.08599068493694782
1978 -1.014239679217703 0.08589755773093502
1979 -1.0670983034526385 0.08581434993639739
1980 -1.0440554591468303 0.08572563823504883
1981 -1.000551771409622 0.08560220059962957
1982 -1.0621772969335737 0.08551735365133238
1983 -1.2650713057238772 0.08548871255728914
1984 -1.0013291670210092 0.08548968616562094
1985 -1.0071910312878873 0.08548252228849312
1986 -1.0410615338884364 0.0854566647023357
1987 -1.0195788418652916 0.08542796708184151
1988 -1.1226178742860105 0.0853941034606635
1989 -1.0008513247902184 0.08536212009263272
1990 -1.0098935373761777 0.0853497975701977
1991 -1.019634983541092 0.08535024144591302
1992 -1.0864225576778626 0.08534495399327385
1993 -1.1463678442082548 0.08531334316756732
1994 -1.0080034211460662 0.08528207061821327
1995 -1.0168019812138045 0.08526175332874128
1996 -1.0091747737990744 0.08525314955979574
1997 -1.0467516057030795 0.08524665313036471
1998 -1.2960172895633582 0.08527386712383687
1999 -1.03497660431875 0.08534927982717765
2000 -1.2695476880590228 0.0856226203717319
2001 -1.1378843942253523 0.08595142208586576
2002 -1.0005678210710915 0.08633056160163055
2003 -1.001135564487986 0.08674346441484931
2004 -1.0997699369266987 0.08706659028737049
2005 -1.0563296898638694 0.08732066667389743
2006 -1.0175747661678647 0.08755933089074125
2007 -1.0170198182094647 0.0877586938654097
2008 -1.2932780526458678 0.08787463668649763
2009 -1.0623956433519102 0.08786909758874228
2010 -1.2245455515060641 0.08792379381008694
2011 -1.100277513683091 0.08777230431494909
2012 -1.2166367540815846 0.08771839251811668
2013 -1.053311735033226 0.08758410774652277
2014 -1.532147489699937 0.08746883192104457
2015 -1.0169448057903006 0.0873500322011277
2016 -1.0007678718483217 0.08724216733116229
2017 -1.104900165768332 0.08703637761544328
2018 -1.3564628111378472 0.08695036955992289
2019 -1.1515969754051356 0.08672152731843655
2020 -1.3292664512406134 0.0866367323832464
2021 -1.0788287585953389 0.08649034304647751
2022 -1.065852029012526 0.08630899445655998
2023 -1.0280266635662583 0.08615297034835914
2024 -1.2708600485974852 0.08614955746578856
2025 -1.001224279118256 0.08613999860857718
2026 -1.02838098040254 0.08612287257277956
2027 -1.1235058683160328 0.08603749028969516
2028 -1.0349498031517732 0.08594267616768667
2029 -1.06385571683669 0.08583314909322258
2030 -1.076282470561328 0.08571240966335965
2031 -1.0783152922715797 0.08558040194992637
2032 -1.1357683015080269 0.08543471027552565
2033 -1.0050201881824168 0.08532832311167343
2034 -1.0686705782627566 0.08525047295435435
2035 -1.0153532723857481 0.08519677661761489
2036 -1.1815388529178499 0.08516134841425403
2037 -1.08085231095047 0.08513221682925608
2038 -1.0004699270846567 0.08511547062551839
2039 -1.0272673506653924 0.08509758479358955
2040 -1.0554015650327548 0.08509169185605148
2041 -1.0413807276852445 0.08508450134263572
2042 -1.0029304497204676 0.08508137616430424
2043 -1.2150645567396994 0.08506122592375748
2044 -1.012425588448255 0.08505672255680827
2045 -1.0006718581211942 0.08506007018487705
2046 -1.3598283016099346 0.08512936033110806
2047 -1.122853587068688 0.08525212757841516
2048 -1.130205098878797 0.08539128927543603
2049 -1.2144660814817774 0.0856291675002348
2050 -1.0030296206479918 0.08589356373214313
2051 -0.9999738389441106 0.08616567246811098
2052 -1.1033443666824823 0.08637826591999555
2053 -1.0041341117367826 0.08659368169473038
2054 -1.0526964524076934 0.08671203241627351
2055 -1.0096664884440272 0.08678409575211374
2056 -1.304988534585478 0.08697342082893691
2057 -1.3146626123064478 0.08733946292089222
2058 -1.0149459247805108 0.08770598410422914
2059 -1.2870889684912146 0.08823610417003323
2060 -1.260563072866447 0.08865899138908763
2061 -1.0903692022123186 0.08884306297145701
2062 -1.0228494588811565 0.08896674089442298
2063 -1.1794932730812386 0.08891513929628851
2064 -1.0692582840620701 0.08871913718148053
2065 -1.128401031432787 0.08826253680010862
2066 -1.0311124547537704 0.08777132170709867
2067 -1.1117033589458403 0.08712301443248037
2068 -1.036291382196006 0.08657184017793426
2069 -1.0629247142268674 0.08609204349359499
2070 -1.208669761576182 0.08565952308650143
2071 -1.0441150066245737 0.08537940603369694
2072 -1.098758754561051 0.0852084794004295
2073 -1.258918218639473 0.08515356352268866
2074 -1.2633080740189593 0.08515404336235884
2075 -1.0893229202371681 0.08512309354525342
2076 -1.3062547750542395 0.08513107503452993
2077 -1.216249392592383 0.08519867622247533
2078 -1.0378220521325539 0.08529167739803883
2079 -1.0631201808476551 0.08540298456155666
2080 -1.1552396026119964 0.08552827157591017
2081 -1.1479301673368416 0.0855624892205456
2082 -1.225740990364916 0.08553714802258656
2083 -1.0010222559229625 0.08553344195104506
2084 -1.0910557667095737 0.08550330458064362
2085 -1.0810021199509794 0.08548153418551573
2086 -1.0021374719541882 0.0854247229515899
2087 -1.2183681386642895 0.08541110487906128
2088 -1.4245844384040782 0.08547865100063762
2089 -1.0633401547431167 0.08554522527514664
2090 -1.1310256313476785 0.08552179342847173
2091 -1.0603450213846415 0.08544696660385556
2092 -1.106363506980971 0.08534724351353443
2093 -1.2752968272003669 0.08528144783804235
2094 -1.0117018005377905 0.08522839195695524
2095 -1.0681902512854282 0.08515650630406982
2096 -1.1849574691253257 0.08502583593153112
2097 -1.0001974531184243 0.0849217806040149
2098 -1.0199560922476116 0.08484807138615452
2099 -1.0237819985887124 0.08480610273672873
2100 -1.0004353633908456 0.08478205800359881
2101 -1.4109911501319803 0.0847930178620292
2102 -1.09296209864633 0.0848074899555824
2103 -1.2228040855104614 0.08486212624991696
2104 -1.0123014445077974 0.0849215382602812
2105 -1.0217948466980389 0.08499642877023982
2106 -1.2324877472166897 0.08514493215194585
2107 -1.425019069787078 0.08545488765540006
2108 -1.022887683287686 0.08578101586379126
2109 -1.1554419749242253 0.08595049987776832
2110 -1.0232158642693931 0.0860840757216659
2111 -1.070678973864961 0.08615515717234407
2112 -1.0461187062875585 0.08620763305268096
2113 -1.0429941676211996 0.08622557959454263
2114 -1.0782609876862725 0.08614530692807154
2115 -1.07657148233038 0.08601653963252881
2116 -1.2485429628839926 0.08586970654283917
2117 -1.4531010851372994 0.08555090750392469
2118 -1.0057646498976418 0.08531458647117136
2119 -1.059726667208416 0.08514996233040441
2120 -1.0997515525691455 0.08499389895955999
2121 -1.3627150117114455 0.08493927237321777
2122 -1.026036147144603 0.08490138263822916
2123 -1.0320097253898104 0.08483054718746658
2124 -1.005026876090765 0.08474480053344294
2125 -1.1535419430009124 0.0846404544449776
2126 -1.060144865553239 0.0845274818111629
2127 -1.2173559873314024 0.08450174141473878
2128 -1.0799473606424026 0.08449731548224332
2129 -1.0080964829192387 0.08448359266908315
2130 -1.107259967464791 0.08444778829612223
2131 -1.0243068299928535 0.08438081279616033
2132 -1.0200400055439103 0.08432081863612338
2133 -1.013423349522842 0.08427923494990619
2134 -1.0134483901275055 0.08425265706482449
2135 -1.029889589048727 0.08423894422578489
2136 -1.0119771666024042 0.08422154211421498
2137 -1.281935417343461 0.084275560472283
2138 -1.0606969212625998 0.08427644719673695
2139 -1.2173295277279887 0.08433981375353534
2140 -1.0751751867535038 0.08437509441330843
2141 -1.2406382165373024 0.08448396276600044
2142 -1.0249044202806326 0.08460314308873146
2143 -1.0797750541441855 0.08467474993742692
2144 -1.0099206263802916 0.08474958452929181
2145 -1.0042207417144013 0.08481346902677563
2146 -1.1543154461881946 0.08483594296130131
2147 -1.1010058527880204 0.08476800422530151
2148 -1.292433927648682 0.08468278822962841
2149 -1.039858774673765 0.08457311251151656
2150 -1.0824235442647339 0.08441022240988061
2151 -1.1075863201076495 0.08421642371329946
2152 -1.0381924237775308 0.0840446897187004
2153 -1.1754167947662104 0.08384411661753133
2154 -1.0172048678938586 0.08370718662470905
2155 -1.0926469214364998 0.08361406110338475
2156 -1.0863247375100307 0.08357006645001042
2157 -1.0705070904393446 0.0835721831950085
2158 -1.0491531951346442 0.08360523202614947
2159 -1.0015109760692973 0.08366747596828346
2160 -1.0467798726121822 0.08373423789777905
2161 -1.1722088586427315 0.08377889341498639
2162 -1.3036668575575845 0.08367862063472085
2163 -1.0372557804162579 0.08357031788609673
2164 -1.0919403099873966 0.08347217960208374
2165 -1.0808663130609 0.08338751375739668
2166 -1.0035202328589363 0.08331622790110006
2167 -1.042388052558562 0.08324968754667243
2168 -1.1590218789881621 0.08317835021420078
2169 -1.1666809123058752 0.08311564202490734
2170 -1.1064567428691043 0.08307044831752988
2171 -1.0010212897020854 0.08304366468642649
2172 -1.0032766795641115 0.08301612936216424
2173 -1.006589543814816 0.08301501592978544
2174 -1.0102332373342204 0.08303885631415837
2175 -1.0077379174549355 0.08307947610771019
2176 -1.2212657621526468 0.08313314584052706
2177 -1.0745284153838033 0.08317389259718484
2178 -1.0357021320823152 0.0832157135512512
2179 -1.090843526446548 0.08325285018219876
2180 -1.0917530124072623 0.08326500074218227
2181 -1.165223665773182 0.08327515731538004
2182 -1.0023121819172374 0.08329462239369047
2183 -1.1682668923280897 0.08325403907254181
2184 -1.0829519526483986 0.08320328380735248
2185 -1.025309338004631 0.08316397813100568
2186 -1.1145256971829747 0.08311740791918694
2187 -1.0281689325573768 0.08308133275517554
2188 -1.0229211057007743 0.08303976446725453
2189 -1.3685189541423277 0.0830467129029693
2190 -1.0112025826760476 0.08306639414206586
2191 -1.119135583252519 0.08307831370946671
2192 -1.273433920579721 0.08318424248931022
2193 -1.0692611055488475 0.08323443827938683
2194 -1.0665295340956964 0.08326455906249582
2195 -1.0771373913041693 0.083281898759566
2196 -1.0806451720503245 0.08326705928708551
2197 -1.0675239911389909 0.0832197779951782
2198 -1.0089410561396042 0.0831641553271028
2199 -1.020872659624288 0.0831211477309901
2200 -1.1097717896433104 0.08306170381219863
2201 -1.0006206268897437 0.08300577988821524
2202 -1.002587282001047 0.08294958413592912
2203 -1.0068847669950916 0.08290026065970668
2204 -1.072522935432016 0.08284466353538199
2205 -1.0015752896689791 0.08280313130041261
2206 -1.0119105533950663 0.08276963292981629
2207 -1.0270292339113698 0.08272804004475509
2208 -1.0942351351227033 0.08267199666662864
2209 -1.0281771730458924 0.0826272034342617
2210 -1.1243834254561749 0.08257612199215791
2211 -1.113213033153901 0.08252418556238857
2212 -1.0330496415986137 0.08248620665104399
2213 -1.0013936996169288 0.08245855987485273
2214 -1.0291082091439143 0.08243791333312019
2215 -1.3886859029549594 0.08245105655910256
2216 -1.1612450387037971 0.08248998036608035
2217 -1.0100952684504454 0.08253724867048401
2218 -1.0865657348103168 0.08258064155675547
2219 -1.0409549083490652 0.08262200776901761
2220 -1.0079647731910413 0.08266213490805466
2221 -1.2551151325066254 0.08275852030699703
2222 -1.023253767748817 0.08286619978560053
2223 -1.1212216961946957 0.08293561485043303
2224 -1.0010368547030986 0.08298724848716355
2225 -1.048058678844426 0.0830105666973527
2226 -1.0035302494401088 0.08305033328504036
2227 -1.0046047107888352 0.08312144942907285
2228 -1.06061184306734 0.08314811520352364
2229 -1.0973385478695146 0.08311339139628783
2230 -1.1281621587369817 0.08299101229983821
2231 -1.0059508048948018 0.08290728980352087
2232 -1.008995026163409 0.08286876655470476
2233 -1.0197744297775961 0.08282026779987701
2234 -1.0349529537260849 0.08276694794809364
2235 -1.098679627044856 0.08272203333522704
2236 -1.0929570917953393 0.08267140215630867
2237 -1.3394044997038095 0.08269217003018932
2238 -1.0618947431681363 0.08269114517540355
2239 -1.379660492242971 0.0827747412592262
2240 -1.2664402460925022 0.08300238173585484
2241 -1.001000013753302 0.08325748387542778
2242 -1.3605103459523091 0.08353025630126776
2243 -1.2686193975059838 0.0839537184377319
2244 -1.0343571047320552 0.08434337826598153
2245 -1.107460334874545 0.08462212221525722
2246 -1.3267596298924458 0.08484414435550591
2247 -1.1466326336359065 0.0849600701636688
2248 -1.00097105124819 0.0850381216067545
2249 -1.0175078124794188 0.08509016439176692
2250 -1.0433981926166964 0.08509923384093417
2251 -1.080514141452485 0.08494245995069677
2252 -1.0449298468526713 0.08473163926708373
2253 -1.0035324654994449 0.08456008438370975
2254 -1.0243476181524107 0.08441342091507542
2255 -1.0045805143774704 0.08428899529033383
2256 -1.2713528297123198 0.08428614767992473
2257 -1.0202992571790035 0.08426308243596499
2258 -1.1253800059088768 0.08414293679854339
2259 -1.2627307170568647 0.08404563966551605
2260 -1.1080701398560295 0.08388132226697913
2261 -1.058211273711022 0.083697287660302
2262 -1.0311148674620942 0.08352873790163283
2263 -1.017057152428181 0.083389893802082
2264 -1.003383952540925 0.08329284330585845
2265 -1.0159362520807969 0.08321753295011743
2266 -1.2799406571168044 0.08324526034210876
2267 -1.0866618569493511 0.08321834361357389
2268 -1.0062338944385678 0.08318899329160097
2269 -1.0158473267121084 0.08316603703191489
2270 -1.0797815249502847 0.08310451219742346
2271 -1.3776014530576088 0.08309528603534433
2272 -1.0503449207675188 0.08308037814856828
2273 -1.001383823718049 0.08307449175750324
2274 -1.0342523856524324 0.08306389027409507
2275 -1.0842524227752168 0.08301435020690115
2276 -1.0640372653466048 0.08293452606608524
2277 -1.0176577198700685 0.08286486186512977
2278 -1.0013258944472774 0.082805539023346
2279 -1.3040925013682838 0.0828329487148512
2280 -1.0193442049194565 0.08288435310177758
2281 -1.0349945827247573 0.08295010598344886
2282 -1.0323820221772688 0.08295661121875626
2283 -1.1509662499487026 0.08289983874156899
2284 -1.2818636143393258 0.0828924106970919
2285 -1.2737604510258147 0.08301507925423042
2286 -1.0810809736151883 0.08313901861306375
2287 -1.0366956650757204 0.08326424136742397
2288 -1.0907873679485232 0.08330421578339854
2289 -1.0914852343139274 0.08325749623756372
2290 -1.0039469018982323 0.08320717504474412
2291 -1.1127510610149531 0.0830948561179992
2292 -1.0753319928644451 0.0829865707891945
2293 -1.0539063412723229 0.08289468290668904
2294 -1.1528177030231797 0.08276516147753224
2295 -1.103010549458018 0.08264321791829482
2296 -1.0181929701214114 0.08253542666211629
2297 -1.0702850426526098 0.08246139321765238
2298 -1.1434860167603333 0.08241881057360889
2299 -1.0677913011112279 0.0824166980804076
2300 -1.045442225931575 0.08244232140629221
2301 -1.2907343758245364 0.08242638269670843
2302 -1.028549892557036 0.08239960327875187
2303 -1.0013852920444268 0.08237318810139242
2304 -1.1208702055343396 0.08235528808812292
2305 -1.38636173697534 0.08236266898686904
2306 -1.0271171567570627 0.08239471083947744
2307 -1.007099594739955 0.08243591378876382
2308 -1.090693739087987 0.08245138760988976
2309 -1.1782230041777646 0.08245691040278487
2310 -1.0120316952064958 0.08246945838636016
2311 -1.0183329273639405 0.0824833183321499
2312 -1.0633490282742633 0.08249089914677077
2313 -1.1092378254637 0.08248407714975936
2314 -1.03811539615709 0.08247895962160554
2315 -1.2689071582151419 0.08256513607212282
2316 -1.0163460378168028 0.08264357123766862
2317 -1.2771801147365949 0.08274377372473063
2318 -1.1464083552160649 0.08280573003773516
2319 -1.0037270484101608 0.0828578916850191
2320 -1.051631852145988 0.08291413465597633
2321 -1.3422598607239604 0.08304961821109463
2322 -1.0624346268755425 0.08313979526146292
2323 -1.0514636241233457 0.08323037294216815
2324 -1.062956290080712 0.0832790320836209
2325 -1.1400367248080212 0.08313869116166323
2326 -1.2316411481078848 0.08294552216311035
2327 -1.0843931499417172 0.08278141538532138
2328 -1.1029625217226777 0.08262915698073224
2329 -1.2494615937602191 0.08256710565295709
2330 -1.2753116085207374 0.08253954488429915
2331 -1.0423342941851572 0.08251121892216091
2332 -1.0970746721098035 0.08244741390787423
2333 -1.065233758491349 0.08237585150422466
2334 -1.0025135959516511 0.08232023976668018
2335 -1.1087319621493141 0.08230015672383939
2336 -1.0813188477974331 0.08229329875953861
2337 -1.0708568759338035 0.08228573079924227
2338 -1.0540198825707836 0.08227266869026861
2339 -1.3640433057261139 0.08222663485215725
2340 -1.02980328577857 0.08219596632834143
2341 -1.0213876989622659 0.08218573020052955
2342 -1.0867585095334211 0.08218291618319472
2343 -1.008559174428166 0.08219292982191456
2344 -1.0174687147116708 0.08219893794218068
2345 -1.0500910997409125 0.08220656796706022
2346 -1.2860044487873044 0.08224540226736264
2347 -1.2167261267334444 0.08233585651682755
2348 -1.0053377983657577 0.08245821622016945
2349 -1.0405997215823175 0.08258470981462125
2350 -1.3947540942115992 0.0826815954588661
2351 -1.0058175564199332 0.08277308790835515
2352 -1.018652214220215 0.08286029451164867
2353 -1.0802529939141778 0.08287979050490707
2354 -1.1539292388784856 0.08287402098534397
2355 -1.1581466677637555 0.08276056449053222
2356 -1.0219443191080637 0.08266688347014045
2357 -1.0193176683195373 0.08259130798539946
2358 -1.0035941511712536 0.08252869521984357
2359 -1.230739526261851 0.082523313692482
2360 -1.0023912001211015 0.08252562457749937
2361 -1.3889523179694097 0.08258870108388844
2362 -1.0352592175732764 0.08264982253420611
2363 -1.0095236898965319 0.08270329707242018
2364 -1.0408136497826979 0.08272442309415512
2365 -1.0033883573523557 0.0827406988151644
2366 -1.0017634558383224 0.08275857962038896
2367 -1.0136946216774447 0.0827827609143108
2368 -1.0138466974549976 0.08280017539508955
2369 -1.1112410613954473 0.08273254905313646
2370 -1.106501390790428 0.08262187952903045
2371 -1.0155107211525038 0.08260145740387226
2372 -1.338551009883295 0.08263501315815838
2373 -1.1211012711244157 0.08265301511735759
2374 -1.008772772532767 0.08243292436948071
2375 -1.0390542168038022 0.08221826041255048
2376 -1.0037882214615874 0.08214758321157495
2377 -1.0035212378552456 0.08213809231265551
2378 -1.087875490905169 0.08213978878608119
2379 -1.002775625600769 0.08214471724146026
2380 -1.0008035948710585 0.08216479207783206
2381 -1.0228683588348544 0.08222079339842442
2382 -1.1250041487966962 0.08225010495054239
2383 -1.2345019097184793 0.08221550914862978
2384 -1.0879431492553513 0.08216991862142471
2385 -1.314235665331141 0.08206342105179087
2386 -1.001906536845565 0.08206907272106756
2387 -1.1293842968374403 0.08213987070474177
2388 -1.1979680773016577 0.08220382487968342
2389 -1.3834444921032771 0.08235336338921025
2390 -1.0485728506281586 0.08249359678810693
2391 -1.0936694141956853 0.0826067662002154
2392 -1.2172703641072198 0.0827925480308126
2393 -1.0090108249254388 0.08299031358680449
2394 -1.099985460628491 0.08309031393992956
2395 -1.0025301455007989 0.08317596304939008
2396 -1.0060073609916103 0.08326323795419244
2397 -1.034621262150083 0.08336271442177777
2398 -1.018839898624519 0.08344050483191896
2399 -1.2883415698367544 0.08363125836931332
2400 -1.0679253797306456 0.08367756516790677
2401 -1.0054189042807433 0.08373442266211675
2402 -1.226490328005394 0.08362697406180719
2403 -1.0054065683886564 0.08357557177005208
2404 -1.00885824443945 0.08354453619832876
2405 -1.003120863832691 0.08349172593574833
2406 -1.2173690055459687 0.08325427470595953
2407 -1.0113212046100384 0.08305143463490483
2408 -1.0322252984050293 0.08285010932305462
2409 -1.0080561181449235 0.0826710775536124
2410 -1.217461564440824 0.08259357217896243
2411 -1.1420249965273892 0.08249856148526707
2412 -1.020285612262505 0.08242582625611171
2413 -1.147452726057262 0.08234842163905805
2414 -1.0122608193673106 0.08226747337954021
2415 -1.0446543594696032 0.08220953174470247
2416 -1.36986696553461 0.08226550982750636
2417 -1.1205496246562043 0.08233586972321015
2418 -1.2775772467289972 0.08236225484479053
2419 -1.0104982503360762 0.08228372103697418
2420 -1.270345820701043 0.08225095591315222
2421 -1.1424352780402163 0.08227848360985163
2422 -1.1127673154480773 0.08231031456902055
2423 -1.028260379195816 0.08234479713015116
2424 -1.039076993721573 0.08236193289887675
2425 -1.0524790414723608 0.08236326191400677
2426 -1.0016904890667133 0.0823722287891554
2427 -1.259399931913658 0.08235216892429016
2428 -1.0170827280418564 0.08235537116904218
2429 -1.2182218834910679 0.08238767616064668
2430 -1.018290047492053 0.08239767797766034
2431 -1.0079365080116347 0.08236562120298441
2432 -1.0232268150785742 0.08235920127589705
2433 -1.0845256953338773 0.08234471838853027
2434 -1.0242708972577492 0.08233084031021998
2435 -1.0410991504309373 0.0823190228855439
2436 -1.0607295617400074 0.08229317467915383
2437 -1.0016043510448898 0.08227884573650852
2438 -1.0425949168929451 0.08225139438561568
2439 -1.0340470852573211 0.0822094553609615
2440 -1.2689353461163966 0.08222903501605999
2441 -1.0462296523603734 0.08226985398284925
2442 -1.015944420410996 0.08231134355205082
2443 -1.0312073979967147 0.08234909748834983
2444 -1.2168767581008335 0.08242539487458356
2445 -1.0244021167679758 0.08249328581187891
2446 -1.3111200251498243 0.08250858758632447
2447 -1.092426761980935 0.08251502490167406
2448 -1.1758127251691712 0.082498675806712
2449 -1.1034144074291437 0.08238075241054094
2450 -1.2370496853064328 0.08223297637901297
2451 -1.1089606958997216 0.08210907542770399
2452 -1.003080546012668 0.08204565554556972
2453 -1.1546818959002956 0.0820296375639035
2454 -1.277543264357999 0.08207394740222593
2455 -1.29377591466913 0.08218314604724274
2456 -1.0032155376533674 0.0822811632394252
2457 -1.1523349979185011 0.08229538692014718
2458 -1.0792929024856788 0.08223971379784395
2459 -1.0123488225070532 0.08222008246913094
2460 -1.043761451482775 0.08224227745907475
2461 -1.1310355983534528 0.08225978483474819
2462 -1.0165078938221095 0.08226006888420992
2463 -1.017285603546731 0.08221765495051168
2464 -1.0004417287910585 0.08215941989228762
2465 -1.0187561602512492 0.08211641683281184
2466 -1.003097422787016 0.08210400602195318
2467 -1.0097953943163707 0.08209748090316454
2468 -1.221188667164407 0.08212766365868329
2469 -1.2056885895423624 0.08212158758752595
2470 -1.0019174674579592 0.08211678446988896
2471 -1.1486733067405595 0.08208382532219362
2472 -1.1811211987083279 0.0820431369015798
2473 -1.0300874279487058 0.08201026804733387
2474 -1.0155631063816712 0.08198406504180172
2475 -1.0077772886960301 0.08197553066087593
2476 -1.0626872557516547 0.08196429857058095
2477 -1.0175021935623263 0.08195249549193495
2478 -1.0337205987355556 0.08196213331709526
2479 -1.0249059794495217 0.08198122044049953
2480 -1.0241697649070625 0.08200441181637319
2481 -1.0714943845744718 0.08198570740930308
2482 -1.0258081200149938 0.08193314588666918
2483 -1.0272092234636372 0.08192365276418347
2484 -1.1270299655525762 0.08194923233101888
2485 -1.211464625343054 0.08197254648996151
2486 -1.0436697405035735 0.08192982882536275
2487 -1.26539504738099 0.08188044340042072
2488 -1.2500673828005908 0.08189460268591142
2489 -1.1294089668236018 0.08199099523106852
2490 -1.0014186950037764 0.08207447801545283
2491 -1.0200242139534847 0.08214561884231963
2492 -1.0006743646151504 0.08221742361360074
2493 -1.308170007975614 0.08240765595511328
2494 -1.0211735938613231 0.0826331897962782
2495 -1.013626091098202 0.08286701566856101
2496 -1.1149548904462052 0.0829768942167356
2497 -1.078986995881342 0.08298616510479212
2498 -1.0023502874641996 0.08299931332713584
2499 -1.0010793303881174 0.08299632688898469
2500 -1.1125053008042742 0.08289091539111315
2501 -1.23020173055809 0.08284454845265898
2502 -1.130327847605303 0.08266979845877456
2503 -1.0351729270215184 0.08253692060620024
2504 -1.0335992448591877 0.08241262557516206
2505 -1.0965878621297236 0.08229654491994154
2506 -1.0379761834309693 0.08219441204206601
2507 -1.0085654715866759 0.08211515667555878
2508 -1.0272732610615243 0.08203554792886299
2509 -1.007629949076899 0.0819715285096695
2510 -1.0074721567032048 0.08192993739906046
2511 -1.3049293200691159 0.08195181249427881
2512 -1.21746130555293 0.08193996315092394
2513 -1.0137427479374193 0.08193860088388098
2514 -1.0013940277826954 0.08195770508775309
2515 -1.0279097174968188 0.08197875182325834
2516 -1.2211939774745204 0.08200716444185031
2517 -1.1639226321746534 0.08201066424585636
2518 -1.001268234262889 0.08198684510450618
2519 -1.1963354473189287 0.08195363328884742
2520 -1.087173069531375 0.0819343635363659
2521 -1.0920694148694101 0.08190984221506842
2522 -1.0753653347401984 0.0818689768241466
2523 -1.119767419051119 0.08183008996574576
2524 -1.0076645329816147 0.0818247067259038
2525 -1.0605052316791432 0.08184183374202486
2526 -1.1518292516972775 0.08185966813581691
2527 -1.0295051699001467 0.08187409835940485
2528 -1.0501841159870677 0.08187386206266732
2529 -1.0167999674117518 0.08186066224890029
2530 -1.081385625360723 0.08185701463244568
2531 -1.0141486950263114 0.08185484163189516
2532 -1.2774279234537893 0.08179968797306902
2533 -1.0123337589005268 0.0817879559343693
2534 -1.1667643326802015 0.08179577265738634
2535 -1.0875085667787963 0.08181489526018146
2536 -1.2167553352689666 0.08184397683358709
2537 -1.0238941615001977 0.08188234162661429
2538 -1.243849380756039 0.08191053678836616
2539 -1.1497117059058837 0.08193351496827131
2540 -1.2379676613589923 0.08194686669591214
2541 -1.1291490692690274 0.08194010871903129
2542 -1.0064063873151718 0.08194243141809124
2543 -1.0631872598790097 0.08193987754985249
2544 -1.2264929967322964 0.08193984638339638
2545 -1.2842890873603419 0.08202729414961
2546 -1.2578545043715317 0.0821031327648014
2547 -1.0883346039749189 0.08215705025264827
2548 -1.0019214582802143 0.0821770009430226
2549 -1.029275110457154 0.08218733961275487
2550 -1.0980657299586511 0.08216910527640904
2551 -1.0218630251922078 0.08216647435298971
2552 -1.041972875276629 0.08214514638601512
2553 -1.3086194692227773 0.0821941581875319
2554 -1.017289875028528 0.08225638393808371
2555 -1.0883953690519863 0.0822823594342128
2556 -1.0046182280387541 0.0823080706062799
2557 -1.005283540059184 0.08232913740625115
2558 -1.0225024436689987 0.08235085599748374
2559 -1.0126463231756144 0.08237000239327757
2560 -1.1233960892364554 0.08232996223578436
2561 -1.2390394185210793 0.08221594983768554
2562 -1.0073130268042718 0.08210955684755682
2563 -1.265567672075132 0.08193523775443519
2564 -1.0041014743461754 0.08182609839588872
2565 -1.0218548921772033 0.08176833392004619
2566 -1.020094004708192 0.08174196201199867
2567 -1.3064793451652967 0.08174481488127328
2568 -1.2209413374602882 0.08174731823593824
2569 -1.0827270511294327 0.0817492458754479
2570 -1.217877948427984 0.08175530338858168
2571 -1.0076097416678402 0.08177569855207734
2572 -1.0074937980602638 0.0817946937437547
2573 -1.3688757076808735 0.08184467884155087
2574 -1.228860579446277 0.08194095733464163
2575 -1.0054646453546565 0.08205567948439127
2576 -1.2285236384786042 0.08223131180503328
2577 -1.2770672119009179 0.08255503637810652
2578 -1.2569265851485723 0.08276934811169526
2579 -1.0030237651761655 0.08297542362963883
2580 -1.1430487410642145 0.08303710424853328
2581 -1.0661542735679332 0.08303947933144579
2582 -1.0192957512491296 0.08304498335550169
2583 -1.1142958022837532 0.08297588614532873
2584 -1.010945551112556 0.08290955254483484
2585 -1.1061778903619006 0.0827672949088153
2586 -1.167127491650192 0.0826050861296709
2587 -1.0489695415412197 0.08244867700588393
2588 -1.001321383706574 0.08229505942474434
2589 -1.1484151824197935 0.08213855042834123
2590 -1.2658368165343596 0.0819854563861025
2591 -1.025336215275085 0.08188749986572767
2592 -1.0439579987978724 0.08183194277965984
2593 -1.07010978573332 0.08184101859661085
2594 -1.0365438176281818 0.08189303461728643
2595 -1.0764109825731816 0.08191773701109524
2596 -1.0155495916612804 0.08191152771211169
2597 -1.0024436571079225 0.08189636372378911
2598 -1.0585639166551564 0.08189448753867397
2599 -1.0082971735994455 0.08190772334815613
2600 -1.0267133642372843 0.08192702324662984
2601 -1.2697393965893944 0.08191392967720144
2602 -1.0204263867745555 0.081899478290962
2603 -1.0015703721945164 0.08187822408116088
2604 -1.0005799175806613 0.08186224408705045
2605 -1.2765489389769018 0.08176415294145496
2606 -1.0025734046918349 0.08171143730498716
2607 -1.01217415979444 0.08169227903545884
2608 -1.1078752661292446 0.08170314862900707
2609 -1.3392543821352978 0.08177015084105026
2610 -1.0022697142728758 0.08189481034770658
2611 -1.0093044847550992 0.0820574931234328
2612 -1.2846849966685092 0.08218789506200488
2613 -1.1746922788912737 0.08229597225949092
2614 -1.0422819026517562 0.08239747482125478
2615 -1.062155432191949 0.0824681945419405
2616 -1.2412563104419836 0.08240103906300231
2617 -1.0131846392853425 0.0822938314648672
2618 -1.011183884679151 0.08222671222499059
2619 -1.0059752207784745 0.08217719636587013
2620 -1.1498962221199605 0.08208396024124431
2621 -1.0624350140015906 0.08198101453022959
2622 -1.0091962478556276 0.08190232994046767
2623 -1.019349548773805 0.08186840330406997
2624 -1.0911440237724208 0.08185589917580849
2625 -1.0263296075860635 0.08183542956953752
2626 -1.0615492726327482 0.08177268276451784
2627 -1.0340271298885093 0.08170405284839444
2628 -1.1560662790629495 0.08168164360273687
2629 -1.003161127914838 0.0816734309287992
2630 -1.011324549084594 0.08167401241082989
2631 -1.1578675248707977 0.0816797480089203
2632 -1.0248516636039289 0.08168684226130968
2633 -1.002295956997089 0.08167044998139357
2634 -1.049324331531166 0.08165412683404778
2635 -1.0434906928651835 0.08164243416330445
2636 -1.0180241465221187 0.08163765443644982
2637 -1.3785577101491555 0.08161777202628968
2638 -1.2686422203195808 0.08165617357334692
2639 -1.0953778384677724 0.08172826669431381
2640 -1.0434141047301164 0.08182520729226278
2641 -1.0378736181015555 0.0820073483814148
2642 -1.0253811567369768 0.08223969002086964
2643 -1.03828336126502 0.08241450810096146
2644 -1.2271433700591192 0.0826328552687428
2645 -1.0670285289665562 0.08285753332907157
2646 -1.0002601606713986 0.08308694970287013
2647 -1.0020703493380605 0.08329446724206307
2648 -1.0016112369839731 0.08347480657248779
2649 -1.0754493751810843 0.08350215969157929
2650 -1.0461182378816751 0.08349442317721192
2651 -1.0026324499707042 0.08350700309865385
2652 -1.0135784428647536 0.08352998985510487
2653 -1.043139474464427 0.0834448106809122
2654 -1.2721254191407445 0.08311416149097779
2655 -1.0778737803890905 0.08273615732306142
2656 -1.182928842218406 0.08230272404954381
2657 -1.0507093808415435 0.08199942098703826
2658 -1.0137947589900966 0.08180361543737942
2659 -1.0887658914256488 0.08168519466060824
2660 -1.0280701325547519 0.0816322411370014
2661 -1.267032731824044 0.08162623310895895
2662 -1.0413678743063954 0.08162785523743417
2663 -1.0428437283761363 0.08163145350590267
2664 -1.0284143714319567 0.08162443010646596
2665 -1.025133970577435 0.0816251164819623
2666 -1.0266865170978086 0.08167771768433421
2667 -1.2686161049796414 0.08174103654033477
2668 -1.3407759379313826 0.08177144934178875
2669 -1.045866981169975 0.08180564074083664
2670 -1.0811004342052966 0.08186941102122605
2671 -1.0903802705393761 0.08191712050628629
2672 -1.0211401576573593 0.08197116766173117
2673 -1.2675495245468669 0.08197918853307025
2674 -1.064244196025387 0.08198533961437028
2675 -1.0631595950275214 0.08196033080337772
2676 -1.03548888538609 0.08193526810217935
2677 -1.1383794671360907 0.08188235948020316
2678 -1.009239768413967 0.08185776116610602
2679 -1.0002179291513438 0.08183492259555272
2680 -1.0122194645183915 0.08176369524706412
2681 -1.1008441082083782 0.08169366907390059
2682 -1.0548594318347038 0.08164516747097084
2683 -1.2966402930145327 0.08167282105777436
2684 -1.260303936342742 0.08174112608008398
2685 -1.1270565031589401 0.08174643030217843
2686 -1.0011061916076491 0.08176195692573626
2687 -1.0005065658015144 0.08178918694872919
2688 -1.0967264809303872 0.08180067795385951
2689 -1.0174033594943095 0.08181002135232611
2690 -1.001934252438987 0.08179553876583352
2691 -1.1083599242013482 0.08174584739140622
2692 -1.1241670440511229 0.0816797075758148
2693 -1.0218186285634807 0.0816396613027087
2694 -1.0192908341579394 0.08162092931430898
2695 -1.1129634953333714 0.08158037351048304
2696 -1.2709208764230668 0.08159548112572182
2697 -1.0409239954205993 0.08163926122583863
2698 -1.2145674328532128 0.08169435261402076
2699 -1.1079621971718452 0.08170509346846931
2700 -1.0008286535407098 0.0816947540074934
2701 -1.1599970639139854 0.0816408403742101
2702 -1.005328146346097 0.08159248959917055
2703 -1.0126578690095092 0.08158486752819366
2704 -1.0100079712948518 0.08158231963508089
2705 -1.0518648101531323 0.08156601877173131
2706 -1.0308317228786699 0.08154937849397492
2707 -1.005986243557918 0.0815493784510653
2708 -1.2899089469323095 0.08157740421140305
2709 -1.2178183210134745 0.08163110475486529
2710 -1.0085587732544312 0.08170978433623691
2711 -1.1078490292255305 0.08178123921500396
2712 -1.0431937406946965 0.08184997940157951
2713 -1.0282637543655202 0.08191417511769317
2714 -1.0047061046301708 0.08196982495383644
2715 -1.2216844418617954 0.08206967312313133
2716 -1.0646062868034176 0.0821428546934989
2717 -1.001851226174219 0.08221063613575158
2718 -1.0277122587437022 0.0822725892918757
2719 -1.0121502260746762 0.08232762794751333
2720 -1.0361003833420732 0.08237074318035788
2721 -1.0183550082281483 0.08240411999017239
2722 -1.2204868703217508 0.08246800770500481
2723 -1.1055356602103596 0.08244413814906167
2724 -1.0235932865533162 0.08241664633690678
2725 -1.0340970645340968 0.0823780009244121
2726 -1.0011463375636709 0.08234274698516636
2727 -1.0114116701291678 0.08231653590816819
2728 -1.0212056516132613 0.08228632696994365
2729 -1.0035729250372503 0.0822558318103443
2730 -1.0921694907722068 0.08219568114389181
2731 -1.1011140403187536 0.08207821303560187
2732 -1.3298218909151558 0.08196293876512309
2733 -1.0312494011947282 0.0818747238445505
2734 -1.002509555510242 0.08180681537398622
2735 -1.217999413630057 0.08169779919068879
2736 -1.4691932516451038 0.0816271210219441
2737 -1.0238692151081417 0.08158007872179246
2738 -1.1982075527341256 0.08156825766122765
2739 -1.009719242822973 0.08157836660699175
2740 -1.1076390358831938 0.08161431358336646
2741 -1.015669668199832 0.08166873040890736
2742 -1.1811634991903806 0.0817130792141394
2743 -1.118034464029596 0.0817574432222284
2744 -1.0015484629499232 0.0818024424241699
2745 -1.1112036445416664 0.0818300076713502
2746 -1.0033268856255162 0.0818558545550703
2747 -1.108527727632272 0.08188829120218533
2748 -1.0704949536868442 0.0819540889326662
2749 -1.2901038681480026 0.08189303039006784
2750 -1.0038135418179677 0.08182213830706976
2751 -1.2158908398981838 0.08165606000627659
2752 -1.0187396033034717 0.08152794179581191
2753 -1.2404839613149898 0.08146396387686343
2754 -1.0230323454329724 0.08153003664924618
2755 -1.027755862991934 0.08167567604844694
2756 -1.2720046061440058 0.08197068487284076
2757 -1.0561076904394617 0.08228231680848182
2758 -1.0000235592974145 0.08257870038202096
2759 -1.0405960206002667 0.08288803697191276
2760 -1.0009233660785968 0.08320565958358164
2761 -1.2185254015890046 0.08355414989280036
2762 -1.2251951770938156 0.08391087434041195
2763 -1.0377440554396118 0.08421497027377374
2764 -1.478644194004154 0.08433900992736781
2765 -1.1012286094883206 0.08421346378656064
2766 -1.153240872455574 0.08399494614787602
2767 -1.1553798928617887 0.08369885551409045
2768 -1.0017587844577769 0.08343611436401759
2769 -1.0543811687732034 0.0831690980389595
2770 -1.142934973998147 0.08281076934685438
2771 -1.0660370633790255 0.08250087390806927
2772 -1.001143627834093 0.08227240637920444
2773 -1.001683013012282 0.08209462997122054
2774 -1.1412652924218918 0.08191113565938368
2775 -1.0925542406662008 0.08176390392499676
2776 -1.002311853522305 0.08165123969097654
2777 -1.042361791016366 0.08157547031868047
2778 -1.0358256474978234 0.08155101213185903
2779 -1.0215324136272483 0.08155869475509663
2780 -1.0173610818092076 0.08157907375414777
2781 -1.0022199796642017 0.08162097533061495
2782 -1.0216907337335939 0.08166399533842086
2783 -1.2842824193455358 0.08167741415255542
2784 -1.0225548136990799 0.08168167577425381
2785 -1.050944433432365 0.08167716941685002
2786 -1.5096227809552178 0.08154498635384871
2787 -1.0062928492265255 0.08146156428182971
2788 -1.0189501394003748 0.08142157267891437
2789 -1.0833407378866255 0.08140650504640146
2790 -1.0359511924377554 0.0814156210924855
2791 -1.1059397023723756 0.0814438065880788
2792 -1.2910978966580755 0.08153159942975755
2793 -1.2093417338354917 0.0816027034212769
2794 -1.0114530185818391 0.08167222214270516
2795 -1.0393215908507811 0.08174835205863179
2796 -1.0024026977036613 0.08182497275439525
2797 -1.050633155901619 0.08189478318155169
2798 -1.0581624489978692 0.08196050511181203
2799 -1.0341595711365483 0.08201667238769875
2800 -1.0427658060684313 0.0820480164193893
2801 -1.0379392881285898 0.08206299721147368
2802 -1.085554651874827 0.08203079338616073
2803 -1.0350192185746234 0.0819871011436965
2804 -1.1268693470668274 0.08188938969028736
2805 -1.1285749484176006 0.08174820684774552
2806 -1.0381790882794435 0.08162919924203828
2807 -1.0853023962723698 0.08151616678664604
2808 -1.0003773219215863 0.08143455151209633
2809 -1.005171077388902 0.0813951574480224
2810 -1.1087805790745773 0.08136461449878821
2811 -1.111293747802005 0.08134987471833215
2812 -1.003155372876785 0.08134309956406208
2813 -1.15303115123401 0.08134606190450465
2814 -1.1531437126917332 0.08135116600844688
2815 -1.0249204062044357 0.08135929524811947
2816 -1.0999189288386795 0.08137717277701711
2817 -1.0406592324709822 0.0813945886299019
2818 -1.0091055801330602 0.08141040910125978
2819 -1.0366198197672467 0.08141896440261243
2820 -1.025440095710444 0.08143208241826301
2821 -1.0628865664806442 0.08145210826200497
2822 -1.1536706936076229 0.08143775481391524
2823 -1.0208938730253105 0.08139210360926917
2824 -1.0335768932763052 0.08133864432744292
2825 -1.0087531628346293 0.08130233072820592
2826 -1.124361876900435 0.08127454675138834
2827 -1.0067923784930177 0.08125430194423694
2828 -1.309414566723278 0.08121052185094586
2829 -1.1024546898273921 0.08118341954335301
2830 -1.1141011761255422 0.08117878544867613
2831 -1.1034457611324553 0.0812011546978991
2832 -1.3904084349124741 0.0812416200807281
2833 -1.03567079681079 0.08130785764731703
2834 -1.1492593920853904 0.08139007064365962
2835 -1.0325587226285655 0.08148137440228181
2836 -1.02227564957599 0.0815825188075941
2837 -1.2461525723226128 0.08173727929517077
2838 -1.0631990947856504 0.0818506340203193
2839 -1.0073428530797712 0.08195326657960725
2840 -1.0618033158041187 0.08203116099353525
2841 -1.0955696413055531 0.08203513333055101
2842 -1.2187168424251862 0.08206524277749236
2843 -1.2872723145186395 0.08220473563087838
2844 -1.2032781016176075 0.0822680395008612
2845 -1.029146072462234 0.08231699323631787
2846 -1.002004785504053 0.08234491490389213
2847 -1.2190890953806517 0.08240808574648428
2848 -1.101079020021439 0.08236254387291478
2849 -1.0135549419828727 0.08233674349266473
2850 -1.0465054146611323 0.08228582576812578
2851 -1.1068773509946592 0.0821362098809617
2852 -1.0224482287867092 0.08198345190858988
2853 -1.5008354891017417 0.08198911370720655
2854 -1.023607329462188 0.0819970338862065
2855 -1.1655774233361342 0.08191829836594706
2856 -1.1061329193877476 0.08178426547843415
2857 -1.1240930370145106 0.08160096101004982
2858 -1.0077197178098176 0.08147594876298522
2859 -1.020197888885227 0.0813994681072064
2860 -1.06273996182892 0.08135527605313686
2861 -1.0026355873302462 0.0813095753743413
2862 -1.1392468357436045 0.08125874625882884
2863 -1.1574512340279903 0.08123938866515477
2864 -1.1258336797937822 0.08122676409262636
2865 -1.0048264450975206 0.08122808859701257
2866 -1.2835989860475026 0.081198039560931
2867 -1.0035698409151184 0.08119074472536246
2868 -1.2095898949179489 0.0811733793597756
2869 -1.0078061416619075 0.08115719666776951
2870 -1.0151748297738084 0.08114661231126208
2871 -1.1294529667421813 0.08113689092448446
2872 -1.0067074751723866 0.0811288897932432
2873 -1.0171238914943754 0.08112197460781374
2874 -1.058855548280914 0.08111593930563606
2875 -1.139211944665502 0.08112314265083341
2876 -1.0873549020277367 0.08112610779749765
2877 -1.0224288747628134 0.08111332769761298
2878 -1.1607806291600562 0.08110219664072633
2879 -1.0039730822879993 0.08109011440450858
2880 -1.1351469226117084 0.0810859280508941
2881 -1.0306706920052502 0.08108719647765877
2882 -1.0035042307648918 0.08108480498256872
2883 -1.0118119082548913 0.08108357653386276
2884 -1.0187797175841282 0.08108302089128186
2885 -1.2093337610819337 0.08108042416441458
2886 -1.0015272966956628 0.08107130618265856
2887 -1.127843660637294 0.08106155459117248
2888 -1.0239042165013863 0.08105720806003834
2889 -1.0874118073033265 0.08106635252411994
2890 -1.0212084847253802 0.08107955312146194
2891 -1.0204874622754339 0.08105047793808001
2892 -1.0096638454379072 0.0810220719850283
2893 -1.225897205400722 0.0810267910585077
2894 -1.001192088401442 0.08105688096980408
2895 -1.0852311728006974 0.08105342920255737
2896 -1.107154245034832 0.08103557240719031
2897 -1.1500917514029778 0.08101200324589496
2898 -1.4929751544044203 0.08108675940170292
2899 -1.2114242749902673 0.08116003778505798
2900 -1.0186305116008287 0.08125488392380066
2901 -1.0082138162380496 0.08136482759272218
2902 -1.2262192346282559 0.0814242547041002
2903 -1.0736536084662238 0.08146741086275008
2904 -1.0972933289456936 0.08142970395596932
2905 -1.0269510061937674 0.0813518082117935
2906 -1.1354412913874636 0.08126177228141129
2907 -1.0309701421383275 0.08121699684206769
2908 -1.0401915267283721 0.08118378995525624
2909 -1.04524813225491 0.0811264503881583
2910 -1.0874132447226272 0.08105170836514425
2911 -1.1491021777898671 0.08101058048738831
2912 -1.0623890802016585 0.08102081991567431
2913 -1.0130264248668097 0.08104353373354765
2914 -1.002234866232925 0.08101207088563887
2915 -1.2347059907046014 0.08096987933263776
2916 -1.002646792059643 0.08094542154903098
2917 -1.2768821948978801 0.08097359711972528
2918 -1.0021351829748377 0.08102403631062961
2919 -1.0130223000913283 0.08108711599656418
2920 -1.0811427087014054 0.08113608037022307
2921 -1.002375052559977 0.08118459341355277
2922 -1.3022316024344414 0.08113347830799458
2923 -1.0286211725386945 0.081098245490524
2924 -1.2587891544972007 0.08105344688125887
2925 -1.0417495014551654 0.08103221111610151
2926 -1.154203144978015 0.08103476500431116
2927 -1.0020688482064468 0.08100517314490237
2928 -1.0217110717305622 0.08094092949933179
2929 -1.0791373824176578 0.08090800875695868
2930 -1.001317887506957 0.08090863905550882
2931 -1.1025443206308454 0.08092721154258223
2932 -1.0133181352175986 0.08094456536633227
2933 -1.0066988156119485 0.08096894701505031
2934 -1.32396200990555 0.08092782229626286
2935 -1.0018672075946322 0.0809107914675338
2936 -1.29803733726036 0.08090620598232034
2937 -1.01796834117251 0.08089825417745125
2938 -1.222863520491538 0.08089366167188411
2939 -1.0834099466560392 0.08091309021484792
2940 -1.0095613155314846 0.08094837511901336
2941 -1.0029158125084763 0.08099834614860624
2942 -1.0037465516500947 0.08105875562964199
2943 -1.0154437409289063 0.08112555776237261
2944 -1.0711702673289973 0.08116483936449326
2945 -1.221481814956373 0.08122944757032569
2946 -1.11044996227069 0.08125203026680751
2947 -1.0092741524876385 0.08127565549393118
2948 -1.061885273661093 0.08129609586195075
2949 -1.3159413573516094 0.08140799795519515
2950 -1.0277237231593226 0.08149742173768093
2951 -1.0046417228231803 0.08158726864584359
2952 -1.0186034465265794 0.08167447890979428
2953 -1.0021404773147704 0.08176815187969635
2954 -1.0000456419516244 0.08184709908608717
2955 -1.2605618223120865 0.08176110364434472
2956 -1.0028893097113938 0.08168585210844598
2957 -1.0228727882464645 0.0816224227174187
2958 -1.0023981470597332 0.08157127852290989
2959 -1.4910335838871989 0.08166312477511872
2960 -1.0193790847214974 0.08174941582955025
2961 -1.000487329025279 0.08182859838606227
2962 -1.1125341896087788 0.08180554200478868
2963 -1.034402614647665 0.0817810889947211
2964 -1.0034586627337467 0.08176060266319546
2965 -1.0423634051592003 0.08170917462759004
2966 -1.0006199117407764 0.08166039248707123
2967 -1.0356270561809664 0.08160616855340128
2968 -1.0788096290995974 0.08149521910869349
2969 -1.0067960388584987 0.08140666347032294
2970 -1.4363931345629617 0.08138061868742762
2971 -1.3490479312109287 0.08140964567113718
2972 -1.124102221062606 0.08137576948427644
2973 -1.0365354567028182 0.08134423474013346
2974 -1.0857489415715933 0.08127925371452215
2975 -1.1246888910121904 0.08119643459684378
2976 -1.1504608822767057 0.08111395314528819
2977 -1.203805960083017 0.08106019382866886
2978 -1.0434145039187668 0.08102153781946331
2979 -1.149765985337749 0.08099996250177735
2980 -1.2245135051390688 0.08098862961149854
2981 -1.0778970640369911 0.08098134312868008
2982 -1.2543236835442482 0.08095707892452203
2983 -1.0203071389013167 0.08093600636456182
2984 -1.0955367464825236 0.08092223946788231
2985 -1.0278163278201864 0.08091370527970256
2986 -1.1494585706962965 0.08090386456400722
2987 -1.1776541029239112 0.08089823254832428
2988 -1.3126758737262543 0.08089294441880777
2989 -1.000557398602169 0.0808911831791837
2990 -1.0079500911514705 0.08090047650029036
2991 -1.290097863499688 0.08093970756875137
2992 -1.1762612200908262 0.0810016764688179
2993 -1.0715017835712684 0.08106167065498382
2994 -1.3086537257160753 0.08120727329523664
2995 -1.042939457624957 0.08135061963991902
2996 -1.0163020265300788 0.08150297654619228
2997 -1.0922491221767794 0.08158644996534126
2998 -1.0183666421588853 0.08167014346595487
2999 -1.0377111873558018 0.08172405745796608
3000 -1.0912588538539283 0.08168432027912238
3001 -1.0221221052375349 0.08163335983124448
3002 -1.0032257440992072 0.08159697590321205
3003 -1.0279797638254118 0.08156610795107247
3004 -1.0970388172111096 0.08146490226353263
3005 -1.3023300750433242 0.08124391795377456
3006 -1.0090518809176443 0.08109490432616169
3007 -1.0035031008398618 0.08100191696989711
3008 -1.006723347142518 0.08095481238892979
3009 -1.0332255354900726 0.08093080987826744
3010 -1.0050092699796964 0.08091758202463081
3011 -1.0218412757903197 0.0809161008635414
3012 -1.0164623847887286 0.08090402923575701
3013 -1.0013654022118132 0.08090023836634669
3014 -1.3291449253454948 0.08087417874999943
3015 -1.0350445705510793 0.080866006832861
3016 -1.003673894981408 0.08086236738447557
3017 -1.0171402731464276 0.0808863004815736
3018 -1.0074892283058652 0.08092701778766355
3019 -1.2894109218934426 0.08095343904756613
3020 -1.0088081625721141 0.08100747776033111
3021 -1.0323099225600167 0.08108139778168429
3022 -1.0052940299244837 0.08117404059694205
3023 -1.0804611052428919 0.08124125422964834
3024 -1.0961983479549564 0.08126662025387289
3025 -1.139124214537049 0.08123623410559254
3026 -1.0338061132490268 0.08119831399357907
3027 -1.0418298739339817 0.08116129697209971
3028 -1.0174525258558094 0.08112672513517795
3029 -1.0019224112168144 0.0810959341832594
3030 -1.0044432704461765 0.08106944736753317
3031 -1.1074104744494697 0.08101672120319268
3032 -1.1804855191419066 0.08095975787330227
3033 -1.299302813829687 0.08097044966944797
3034 -1.0278940416398754 0.08098068171836548
3035 -1.0017612831196787 0.08099068126486417
3036 -1.0711135206628162 0.0810021460524534
3037 -1.2736590291068257 0.08107454883487825
3038 -1.157086227983761 0.08112783298658102
3039 -1.0016482469132486 0.08118035190373714
3040 -1.1297975819661532 0.08117509113104089
3041 -1.3059479468890112 0.08107444046838688
3042 -1.0071944668227946 0.08100186827579192
3043 -1.2878369506793956 0.08099834885865706
3044 -1.2016068040016366 0.08095196351961575
3045 -1.1759138786193652 0.08090758240373695
3046 -1.1696565622380928 0.08086188271496927
3047 -1.0929208419189929 0.08083779056771125
3048 -1.004701813089325 0.08084096241936223
3049 -1.3197168744186538 0.0808358818366717
3050 -1.0816399503861913 0.08083668511231777
3051 -1.0047163397138317 0.08085183728017607
3052 -1.0065870496575766 0.08085359643335001
3053 -1.0038738072934115 0.08085152217591174
3054 -1.018668128332779 0.08083373394247266
3055 -1.0252554080787872 0.08081782300565005
3056 -1.0462424136270334 0.08081296665733465
3057 -1.0116430394768108 0.08081736657624822
3058 -1.0104004037707544 0.08083499942748618
3059 -1.0835722374285504 0.08087158831074309
3060 -1.0167538821642226 0.08088426344760782
3061 -1.2294998682132057 0.080880658845393
3062 -1.095476579848685 0.08084085736136647
3063 -1.1105086943407774 0.0808074348409954
3064 -1.0910487516790537 0.08079444707910644
3065 -1.0175707965663034 0.08079520113441548
3066 -1.1068427089933204 0.08079748060517292
3067 -1.0271682283838142 0.08079162322948637
3068 -1.046012490575651 0.08078393826596561
3069 -1.0040832438985168 0.08078932303771232
3070 -1.0134027701317287 0.08080331972082662
3071 -1.2129097941783078 0.08080950191297949
3072 -1.4899295705204747 0.08076601519298489
3073 -1.1561844306641482 0.08074835293994048
3074 -1.0463218610206277 0.08076232438525216
3075 -1.3171037049784116 0.08086941855814625
3076 -1.039231996316468 0.08100471808489502
3077 -1.165106527979674 0.08107507320558356
3078 -1.0041955358254826 0.08115792742956925
3079 -1.070416618738405 0.0812084918954116
3080 -1.0215350041077935 0.0812663144214508
3081 -1.0076446667068943 0.08131392022293038
3082 -1.0065591205629545 0.08134121079975312
3083 -1.039164939647642 0.08133777881872711
3084 -1.0538905954204811 0.08133128648235673
3085 -1.0682132940305409 0.08128551276550285
3086 -1.0190324862712203 0.08124615635616361
3087 -1.0227833034761438 0.08120582105481851
3088 -1.0133719566613935 0.08116136271776249
3089 -1.105356712904819 0.08106865608058382
3090 -1.0013743177405396 0.08100009028488475
3091 -1.0018894631052955 0.08095390457299917
3092 -1.023944801091029 0.08092294827969929
3093 -1.0032944869985752 0.08090295137755374
3094 -1.046855993594258 0.08087538484219844
3095 -1.000800586086335 0.08084398355399734
3096 -1.3652725289357535 0.08083333382920276
3097 -1.1480157675817593 0.0808117527578775
3098 -1.089403041280901 0.08077789904033368
3099 -1.1508131901430623 0.08074466469840041
3100 -1.2213518104373327 0.0807405145669533
3101 -1.1868449805347445 0.08071313008300991
3102 -1.002075067475036 0.08070535438116871
3103 -1.023169183480851 0.08070194974917194
3104 -1.223780056210928 0.08071045856166009
3105 -1.0460936380608743 0.0807045942534891
3106 -1.0932518406303586 0.0806952723062917
3107 -1.0185699724280999 0.08068165982238643
3108 -1.0072445253732691 0.08066261556242796
3109 -1.0399981684069466 0.08065390755749102
3110 -1.065468630197765 0.08064380330547763
3111 -1.156983015905242 0.08064094266302291
3112 -1.0657651793227367 0.08064134551950045
3113 -1.2716805087910092 0.08063652345124854
3114 -1.0247060226626912 0.0806440738029424
3115 -1.1762267432261293 0.08066455401283619
3116 -1.1796910079776102 0.08067166990941405
3117 -1.0825240345828566 0.08067019280686175
3118 -1.234710443470024 0.08065959299125731
3119 -1.0122744372079684 0.08064750190967636
3120 -1.2819270972347037 0.0806336737790636
3121 -1.1500838336269232 0.08061738370873638
3122 -1.6046419632074505 0.08062735114949378
3123 -1.1170836698293816 0.08065943295377391
3124 -1.0018545423204208 0.08066381163001451
3125 -1.1193228326927038 0.0806489331363989
3126 -1.0336677153719422 0.08064150377025184
3127 -1.0013956815245295 0.08064875419653393
3128 -1.0078476465779644 0.0806600886059784
3129 -1.0030785241466231 0.08065963841095732
3130 -1.001535901385436 0.08064403315647864
3131 -1.012660073979821 0.08063543612764179
3132 -1.2391911041991523 0.08066114737925772
3133 -1.0392414625329025 0.08069573822321366
3134 -1.1042659564642336 0.0807026687908999
3135 -1.1137654426404255 0.0806729102816735
3136 -1.0078166035399267 0.08065202472537708
3137 -1.0885376614566347 0.080640033521436
3138 -1.0024815675573198 0.080649485368949
3139 -1.0343291549460023 0.08066063861680123
3140 -1.1178909022876566 0.08065221521385707
3141 -1.024301926074266 0.08060154109972698
3142 -1.147942426820809 0.08056270726189213
3143 -1.331156561444399 0.08054883986717756
3144 -1.0014195259481635 0.08055040407459245
3145 -1.0349243053390236 0.0805628980712225
3146 -1.0201500894862865 0.08057233552882732
3147 -1.0170229603127092 0.08057659794934408
3148 -1.023320048116165 0.08057704788018234
3149 -1.0009295631444985 0.08058178988847414
3150 -1.0161737769235717 0.0805934183716848
3151 -1.0325178398367783 0.08060677330990074
3152 -1.0248422744088999 0.08061748530994527
3153 -1.361718126312405 0.080622640416061
3154 -1.0020295184181998 0.08062571962281694
3155 -1.0111278617563106 0.0806270101778337
3156 -1.0127703872055422 0.08063051453217958
3157 -1.0320367009903422 0.08063535078919047
3158 -1.0386569275750408 0.08063731939916532
3159 -1.219703672052743 0.08066451278782727
3160 -1.0023774872636613 0.08069062439673924
3161 -1.0064400291360507 0.08071793991426027
3162 -1.113875906266858 0.08071741597513674
3163 -1.2196091977235195 0.0806843482813733
3164 -1.0782079354858731 0.08063880372262087
3165 -1.1929869557012789 0.0805883164805874
3166 -1.0279593013472497 0.08053522898910478
3167 -1.0024636296539675 0.08050455117511707
3168 -1.00140792728779 0.08048408838562192
3169 -1.1008952066478639 0.08048813653239127
3170 -1.0447304114069744 0.08050250777500163
3171 -1.1905435556751944 0.08051966891108303
3172 -1.1125363496368874 0.08055388821384107
3173 -1.033613082344834 0.08058487518034797
3174 -1.2939849293619803 0.08051403401959262
3175 -1.009327451160109 0.08047279787264694
3176 -1.271510156016346 0.080464406871067
3177 -1.0303799848535002 0.0805148339869732
3178 -1.2394998185746067 0.08063769056746371
3179 -1.0028061826437078 0.08079694745595221
3180 -1.0046229656895913 0.08100108662881363
3181 -1.1302776302035245 0.08116398111871516
3182 -1.0072523564111646 0.08132084487928865
3183 -1.1755241781947936 0.08130791269902873
3184 -1.0235514411813988 0.08129815600098993
3185 -1.0418452425843605 0.08127836574050651
3186 -1.0010450096237895 0.0812484844564349
3187 -1.0131313906614738 0.08120969482462542
3188 -1.2361461885652671 0.0809825725001742
3189 -1.302626115727592 0.08079992379399695
3190 -1.0114417987529276 0.08068036931035086
3191 -1.0570685424358608 0.08060049746940473
3192 -1.080668213397109 0.08053419689466998
3193 -1.1302799806113941 0.08048485733161291
3194 -1.148984930083859 0.08046566563421464
3195 -1.2369087199951747 0.08045791434538618
3196 -1.0171234237176978 0.08046048639805499
3197 -1.0745932436775167 0.08047265004803424
3198 -1.0036044829794155 0.08048733880516518
3199 -1.0084906546695305 0.08050261134907494
3200 -1.337386477008807 0.08048986550364508
3201 -1.02895586157463 0.08048752730513516
3202 -1.1598323510339883 0.08048277596457233
3203 -1.0127588221158383 0.08047457595361913
3204 -1.3007641522932667 0.08045649107295662
3205 -1.0008225746277857 0.08043934091306511
3206 -1.2524117112025976 0.08043301194293292
3207 -1.0525663126712883 0.08043610731352326
3208 -1.107338723683 0.08043907136176699
3209 -1.459588409156063 0.0804771054904439
3210 -1.0252175079613235 0.08053507987280076
3211 -1.1084397435018976 0.08058378559822071
3212 -1.088089446730541 0.08061409291117973
3213 -1.0710438334214576 0.08062704199973082
3214 -1.170993949497258 0.08060134251823246
3215 -1.2862566300681157 0.080629883176152
3216 -1.1877384141960645 0.08063349323791
3217 -1.006262571940385 0.08062853922058888
3218 -1.009488917067936 0.08062257885833406
3219 -1.2192764577564779 0.08064378904740435
3220 -1.0082040727439885 0.08067298299529475
3221 -1.0002545344985596 0.08069488267416308
3222 -1.008839518180356 0.08070188430929115
3223 -1.0558077647780129 0.0807073196707076
3224 -1.0219293172779496 0.08071970448776217
3225 -1.2901414480113733 0.08081530772017725
3226 -1.136067226214712 0.08083509234915882
3227 -1.3422281609385784 0.08071253783183008
3228 -1.0712662598816896 0.08058774632918937
3229 -1.0245499240778155 0.08048818369485727
3230 -1.0331909392547274 0.08042215097530621
3231 -1.4301565816648083 0.08041581505987544
3232 -1.0024854866671404 0.08041206234241119
3233 -1.0773575943725362 0.08039852007294535
3234 -1.2566759854117244 0.08037787968974847
3235 -1.0285184977916602 0.0803701759549894
3236 -1.1674460684479766 0.08038231086395693
3237 -1.0080187024104745 0.0804240211979731
3238 -1.0118918642734298 0.08046404597268839
3239 -1.2421205341143235 0.0804537663952386
3240 -1.1182311321476355 0.08043936976857831
3241 -1.0197429750980989 0.08041283835991603
3242 -1.1189356565509545 0.08040271592633007
3243 -1.0704544750647098 0.08038018887963408
3244 -1.0132964002423834 0.08035865413063173
3245 -1.1211996161476663 0.0803482832955115
3246 -1.1979324917364804 0.08034425972822444
3247 -1.4862701316447033 0.08033945052947043
3248 -1.1135088667695705 0.08036657795344869
3249 -1.0932527910445775 0.08039894621465503
3250 -1.067904729320378 0.0804388203939684
3251 -1.0277362561053394 0.08048421782188875
3252 -1.2786726650832396 0.08062556073187066
3253 -1.0088272899337978 0.08079310432391908
3254 -1.0048490199850357 0.08097482548495144
3255 -1.1733648532155418 0.0810232281461135
3256 -1.3084547678596619 0.08100351029798575
3257 -1.0569048862709938 0.08096171547693705
3258 -1.08583101097728 0.08087227418732586
3259 -1.0077388545110815 0.08080296796813631
3260 -1.0894640698018063 0.0807024278847865
3261 -1.0099515255163032 0.08061904997563343
3262 -1.021379535448694 0.0805488565642215
3263 -1.1065247996752736 0.080463772021329
3264 -1.0052018728943712 0.08041182371333187
3265 -1.1585532171187773 0.08036938051145928
3266 -1.0550865652999535 0.08035557786632151
3267 -1.167800120413806 0.08034564425915447
3268 -1.0214799873980949 0.08034910004462945
3269 -1.0165129415228753 0.08035456445651618
3270 -1.214081505337518 0.08036319654683996
3271 -1.0011975934375392 0.08038279092407616
3272 -1.225019841329225 0.08036836507841016
3273 -1.0440065820278583 0.0803542209341846
3274 -1.019568485034611 0.08033954364657081
3275 -1.1057346509169115 0.08032486885586371
3276 -1.0209107031986138 0.0803102839553477
3277 -1.2633614055020128 0.08029668469259704
3278 -1.08602080632574 0.0802862546936108
3279 -1.1240145160748487 0.08028165788962771
3280 -1.007660961260281 0.08028476258895274
3281 -1.0662757605792101 0.08030225152398246
3282 -1.1094189880484515 0.0803240942693909
3283 -1.159444944016468 0.08032993362592017
3284 -1.1929684556010913 0.08030492796712946
3285 -1.0654853978358272 0.08027843352257583
3286 -1.0023118422803208 0.0802487516376994
3287 -1.1114252285852693 0.08024429796718723
3288 -1.0044540573326228 0.08025056508258521
3289 -1.028250124177352 0.0802443944799379
3290 -1.0017966174732322 0.0802334793501233
3291 -1.2755339691536927 0.08023369823870714
3292 -1.0146996231036993 0.08025023499231827
3293 -1.0441790129465207 0.08026830156035653
3294 -1.012421692791569 0.08028712083137149
3295 -1.0537217799245189 0.0803093311235103
3296 -1.1867637580646944 0.08030487955619361
3297 -1.248064071718564 0.08028274261212993
3298 -1.271125204103084 0.08032182447143466
3299 -1.0852343330889427 0.08036495489874239
3300 -1.1547907492806109 0.08039207052062386
3301 -1.1677085595121668 0.08035099586140548
3302 -1.024001769835746 0.08030740866241855
3303 -1.027724999712971 0.0802806007785055
3304 -1.0917922665041766 0.08024864419211675
3305 -1.0368271721527085 0.08022383253883858
3306 -1.1844314601673285 0.08019026571933895
3307 -1.081359007451046 0.08015294293693548
3308 -1.003758606118967 0.08011281423595962
3309 -1.0378178106679312 0.08008487339766507
3310 -1.044902976919106 0.08006956903832939
3311 -1.0105249142204469 0.08006136513351006
3312 -1.1487332217777693 0.0800555526746647
3313 -1.007087179507171 0.08005080302947887
3314 -1.0014498920394916 0.08004766398991278
3315 -1.269704349113122 0.08004810631003795
3316 -1.2149465824837211 0.08005636585300653
3317 -1.1227724921949258 0.0800643703843903
3318 -1.0917127643990399 0.080078385189651
3319 -1.016677294280035 0.08009682034375415
3320 -1.0087509851797734 0.08010742547744978
3321 -1.0020099118235313 0.08010290144504478
3322 -1.0709924149416494 0.08009050693229636
3323 -1.0218719256271809 0.0800862438566302
3324 -1.0329449505398736 0.08008465457333
3325 -1.4189006798984307 0.08012648674139955
3326 -1.0028384330593205 0.08017350925376775
3327 -1.0411108596468894 0.0802161264761203
3328 -1.00332014300008 0.08025874058323997
3329 -1.0018774674604736 0.08030654341523324
3330 -1.0169778151929039 0.08035545927454864
3331 -1.023390598741414 0.08039780899355199
3332 -1.0201213701707903 0.0804318010636182
3333 -1.2986486765141372 0.08044754333939062
3334 -1.1250223252073288 0.08040844488622183
3335 -1.2364490362715295 0.08029214449190258
3336 -1.0123806333387428 0.08020820291297766
3337 -1.1203934094245243 0.08013143858897695
3338 -1.0085549288007851 0.08008483375252225
3339 -1.107467128006845 0.08005501552049987
3340 -1.0626960854428114 0.08005055917164405
3341 -1.0164696548874737 0.08006777533461809
3342 -1.0933308803217194 0.08008592615192282
3343 -1.0881943438154453 0.08009686585428684
3344 -1.1101826312242424 0.08011276180412234
3345 -1.332358433091815 0.08005766944488792
3346 -1.267580982617095 0.08002899237008504
3347 -1.0339344909279002 0.08000942613474214
3348 -1.2739315186908602 0.08000210468484464
3349 -1.0537237645345952 0.08003715887211338
3350 -1.081620397642326 0.08009788461368504
3351 -1.2193510154910918 0.08020549792363828
3352 -1.3185004809112753 0.08042083021041065
3353 -1.1559423403780238 0.0806037091425198
3354 -1.0058077250637674 0.08079555459357085
3355 -1.1104542117413339 0.0809043958029435
3356 -1.0187731361832844 0.08099979791526091
3357 -1.1037720710729961 0.0809856196346137
3358 -1.0430221774815915 0.08095479961626806
3359 -1.0778387858368368 0.08084469146126017
3360 -1.1111438192290282 0.08066770273807876
3361 -1.1424946411733385 0.0804678070085847
3362 -1.0868704484125324 0.08030067440119998
3363 -1.1862848802447892 0.08017106887246456
3364 -1.2873675837926228 0.0800946234725855
3365 -1.0016994210836276 0.08003471549981817
3366 -1.257061805988932 0.08002547438239088
3367 -1.0048128076121483 0.08005583131674615
3368 -1.0377884816538498 0.08010206021547735
3369 -1.017703106479193 0.08015974951269317
3370 -1.0096229206490255 0.08023994200625734
3371 -1.1124813999647956 0.08033216484395378
3372 -1.199597135769134 0.08040809586518718
3373 -1.211268391844207 0.0804178536658014
3374 -1.0440995522753285 0.08037593468185467
3375 -1.012149849286641 0.08032117109475918
3376 -1.0060496625319961 0.08028534928391955
3377 -1.2155892438283047 0.08019861443066478
3378 -1.1340273937507461 0.08013536582493146
3379 -1.089131208463724 0.08007779542205745
3380 -1.0103209928298948 0.08003569360176288
3381 -1.0024771935870604 0.07999625551118784
3382 -1.034554885788049 0.07999298628437472
3383 -1.001791221569009 0.08001832481718285
3384 -1.0067853492118288 0.08003565856044143
3385 -1.0050420663931323 0.08003875474274812
3386 -1.030646795852708 0.08003807566143495
3387 -1.0415266050138612 0.08002953974275628
3388 -1.063460200852526 0.08002586559928414
3389 -1.0333379753311196 0.08002797700884459
3390 -1.0344543260470276 0.08003952050293706
3391 -1.1737946686629805 0.08005764703897185
3392 -1.037640345979537 0.0800787317004546
3393 -1.0082819610940732 0.08007411135793507
3394 -1.006848505335779 0.08004942297556582
3395 -1.0120835416521043 0.08002710638258077
3396 -1.0060282672118184 0.08002197065088358
3397 -1.2191714427657878 0.0800397407359489
3398 -1.0032515460696094 0.08005168532268292
3399 -1.0767789311712317 0.0800441196665827
3400 -1.0089616255278882 0.08002532929964622
3401 -1.0206958166379636 0.0800114884469671
3402 -1.0382657943582931 0.08000580359091047
3403 -1.2235382211618384 0.08003381427510184
3404 -1.0209680217381554 0.08005098805519059
3405 -1.0389173558271059 0.08004784369323803
3406 -1.299419296461973 0.08006530815612618
3407 -1.0249073200149417 0.08009728469219905
3408 -1.0264321383270052 0.08013398416567874
3409 -1.148069616644532 0.08014297084694094
3410 -1.0281314134591772 0.08012166244031367
3411 -1.039499351869601 0.08009640209532322
3412 -1.0377805431522855 0.08007070904093591
3413 -1.0032414264436011 0.08004860692063075
3414 -1.2373988656615476 0.08005654353331128
3415 -1.2744712807957332 0.08014540203252396
3416 -1.1576895454332436 0.08018550892933107
3417 -1.0402743927644562 0.08021797986935504
3418 -1.080698159109177 0.08020319755157304
3419 -1.1258558395446485 0.0801538135636538
3420 -1.060949889839932 0.08009471813061503
3421 -1.1243707986426505 0.08001761903744187
3422 -1.001147420080036 0.07994770988417392
3423 -1.0178847637384187 0.07988247973841356
3424 -1.0033351385146805 0.07983808773951191
3425 -1.070393297006971 0.07980933612193714
3426 -1.148170605235973 0.0797983783569265
3427 -1.0189193631058746 0.07980527420297624
3428 -1.0018913812578845 0.07981967563980663
3429 -1.110352703968117 0.07985075222494059
3430 -1.0230251661928411 0.07989147256088279
3431 -1.002429263954628 0.07992973643305752
3432 -1.0140237069505298 0.07995090902533365
3433 -1.1026106961670545 0.07997261191171619
3434 -1.1519608044714968 0.07996371086775306
3435 -1.4208915283833843 0.07984140769016078
3436 -1.1835094036893612 0.0797839260821942
3437 -1.034222115729879 0.07975813571554079
3438 -1.0746180760549382 0.07974957494471085
3439 -1.380511674471906 0.07978176970249531
3440 -1.1329733312388883 0.07984515092545173
3441 -1.0564445412081875 0.0799391192151098
3442 -1.001102797323748 0.08005227192512972
3443 -1.0026487029833093 0.0801713775138988
3444 -1.367515229809136 0.08014125792185642
3445 -1.1136140993172745 0.08005833710052175
3446 -1.0868678113864685 0.07996058814650181
3447 -1.0077260640288412 0.07988799113432228
3448 -1.0770186461091513 0.07983186273021091
3449 -1.104279111445279 0.0797801042710759
3450 -1.1073665178360377 0.07974127804421297
3451 -1.0518757545221324 0.0797248135953451
3452 -1.0619562085479606 0.07972577845532972
3453 -1.0476704924328428 0.07974031849813007
3454 -1.0025171619785003 0.07976377520566519
3455 -1.1295894586291255 0.07979615083603725
3456 -1.0448577518447886 0.07982423721738362
3457 -1.2879671715025687 0.07979536897947319
3458 -1.0067642062716153 0.07976865566914378
3459 -1.1665504202248838 0.0797482394704173
3460 -1.0023915591841779 0.07973590070467149
3461 -1.0641903298347906 0.07972629752889743
3462 -1.011506218989848 0.07972119861286293
3463 -1.0015158740970738 0.07972183922497209
3464 -1.0823996448113036 0.07971843250637867
3465 -1.2534208087387473 0.07971298688507326
3466 -1.001956711873752 0.07970208055982762
3467 -1.0269589721637893 0.07969475780705608
3468 -1.0624869911108263 0.07969122790848757
3469 -1.1490105543522595 0.07968653734266036
3470 -1.0713326275153743 0.07967972924632241
3471 -1.0708012261338415 0.07967343854431229
3472 -1.0075902522413387 0.07966830444026902
3473 -1.0088631908950711 0.07966718381235059
3474 -1.0055189394539052 0.07966260280149412
3475 -1.072459143186748 0.07966087635594848
3476 -1.0343658606495016 0.0796566929632778
3477 -1.1229819676160941 0.07965462974461741
3478 -1.0509531677328148 0.07964805111673341
3479 -1.0529304106622985 0.07963688497681959
3480 -1.0031615777933285 0.07963133543101569
3481 -1.2863350420198798 0.07963454660089878
3482 -1.025481826451345 0.0796655155452978
3483 -1.0095437146201378 0.07970251643064244
3484 -1.3802808457297386 0.07979729106907368
3485 -1.0294391039615514 0.07990284837203143
3486 -1.0391786454020453 0.0800047133791491
3487 -1.0120045862414357 0.08009057999838115
3488 -1.0154940494894065 0.08018533754482382
3489 -1.1476500662098552 0.08023392157822676
3490 -1.1389477080055894 0.08020734323708124
3491 -1.0025788789308296 0.08017645695044098
3492 -1.0032479919494992 0.08014064282425788
3493 -1.0083733143005802 0.08011291360853577
3494 -1.0368573729062487 0.08008016611289664
3495 -1.0763365702146679 0.08003049213766501
3496 -1.1017680109507604 0.07993444213700976
3497 -1.027461697058276 0.07985697467337612
3498 -1.0779407873450395 0.07977497896044594
3499 -1.0459724960081604 0.07971035070932747
3500 -1.0291475404379973 0.07965832953828199
3501 -1.1473328210385154 0.0796057055406143
3502 -1.003458105884526 0.07956509425332713
3503 -1.0214821290185916 0.07953898338282384
3504 -1.1860820777920986 0.07952154282595053
3505 -1.0443924417243136 0.0795211133460576
3506 -1.026078928769179 0.07952982092545992
3507 -1.3085062893693875 0.07953207303397902
3508 -1.158005391825849 0.07953719313953092
3509 -1.0633429364462947 0.0795443292370564
3510 -1.1488784567595858 0.0795553494249931
3511 -1.1853830610030855 0.07958093337579125
3512 -1.213810858695493 0.0796133182722989
3513 -1.0008238381960473 0.07963216657981623
3514 -1.1105588586893607 0.07964430671692177
3515 -1.133749497298347 0.07964290716929587
3516 -1.0933690465330346 0.07963470430493025
3517 -1.02625157471076 0.07962397266727546
3518 -1.1038524928264766 0.0796123668465751
3519 -1.0667857747168368 0.07960158847940275
3520 -1.02877308807136 0.07959099146399251
3521 -1.0069943799434313 0.07958458953091163
3522 -1.0730709149911566 0.0795816191455967
3523 -1.02252729794582 0.07957795278785158
3524 -1.1052355548655677 0.07958135059365674
3525 -1.0064636081483938 0.07958300006748603
3526 -1.065344360498407 0.07957931375035646
3527 -1.0151405558057058 0.07957306168049419
3528 -1.0639258170915704 0.07956004364388969
3529 -1.2187697517732348 0.07955141301588986
3530 -1.0410293087827405 0.07954786166272795
3531 -1.0717092231973284 0.07953966739982461
3532 -1.2701796738374176 0.07954466039890765
3533 -1.2419953985140406 0.07955101249042333
3534 -1.0765178924620444 0.07956965846616737
3535 -1.2863146290022858 0.07967111314855607
3536 -1.0622776598477397 0.07978534442720789
3537 -1.2873760833838528 0.08001686797278716
3538 -1.2038449307680708 0.08015162436361256
3539 -1.0128971502591495 0.08028632398023179
3540 -1.0189758680861527 0.08041843326266532
3541 -1.2357811148568612 0.08032716985427134
3542 -1.0836517738954263 0.08017053447899053
3543 -1.0080779012330232 0.08004591150840518
3544 -1.0017721401256023 0.0799490501633172
3545 -1.2835095391305555 0.07994215946617167
3546 -1.0998500381912948 0.07990418687035268
3547 -1.3136041520240245 0.0798459993892104
3548 -1.0214843201685964 0.07980414942229692
3549 -1.0097410433474854 0.07976272417533743
3550 -1.0228235857053787 0.07970721573994995
3551 -1.019641530767471 0.07965369318697854
3552 -1.0886690369627734 0.07958918235956297
3553 -1.0988530540426003 0.07952596443138871
3554 -1.0816873137479737 0.07948181872719802
3555 -1.2741506289656261 0.07946083693317006
3556 -1.0453767301497787 0.07943332982021538
3557 -1.0017165962476435 0.07941229053305188
3558 -1.0125288164939483 0.07939962948777994
3559 -1.019364806617352 0.07938843998958152
3560 -1.2613275012036629 0.07939187213525338
3561 -1.0084766854487588 0.07939275391722851
3562 -1.016544149912738 0.07938584907430486
3563 -1.154111874355921 0.07936939145194494
3564 -1.0125635632661845 0.07936233329537572
3565 -1.0091641257724884 0.07936285541374727
3566 -1.0694412407754956 0.0793662712905237
3567 -1.1116478900896816 0.07936712612241689
3568 -1.0919884910404394 0.07934003077102475
3569 -1.0375403350729142 0.0793051699445204
3570 -1.0805000728270382 0.07927102278423642
3571 -1.1127320049843317 0.07924304334201236
3572 -1.0080616873640125 0.0792292322681864
3573 -1.2927545655540298 0.07922124825290322
3574 -1.008508477553179 0.07921938835151801
3575 -1.0004586187537476 0.07921910973129087
3576 -1.1190304188951516 0.0792113763414188
3577 -1.2418452537015603 0.07921631225269074
3578 -1.0232287026007716 0.07922797756629206
3579 -1.358913502056428 0.07924513514384537
3580 -1.0372428375287568 0.07926911727536597
3581 -1.0775530570479124 0.07929920202915702
3582 -1.0372530016532322 0.07931239439684043
3583 -1.0129296643866605 0.07932318009077287
3584 -1.0146083904347716 0.07932201065118272
3585 -1.0034725869749281 0.07931213697808463
3586 -1.0146868493154977 0.07930784959938555
3587 -1.008323242815067 0.07931196153790343
3588 -1.0060679335286327 0.07931892927807867
3589 -1.0209025706391373 0.07932182232197921
3590 -1.1745185521499042 0.07928709953618783
3591 -1.0126093672177594 0.07925511448442087
3592 -1.0219799626234707 0.07922832149884274
3593 -1.2429591429637719 0.07916822567832885
3594 -1.0012439432153257 0.079124751502511
3595 -1.3674576797909013 0.0791097765320778
3596 -1.0965230071959617 0.07908559292257562
3597 -1.050358513197908 0.07906387437113208
3598 -1.1523474691491378 0.07904328856635101
3599 -1.0441865627993725 0.07902834305710076
3600 -1.0027205427325658 0.07901724108400221
3601 -1.212870245042381 0.07901129066106685
3602 -1.0008915169517085 0.07900809810251687
3603 -1.2257976299862472 0.07900208879160113
3604 -1.3507813577536458 0.07899068760411045
3605 -1.019544813145357 0.07899856771793733
3606 -1.2286868771558792 0.07901032040755239
3607 -1.1480775389421858 0.0790130217380036
3608 -1.0484034381597442 0.07901056522265411
3609 -1.09893290284875 0.0789991166670481
3610 -1.1647997668449663 0.07898093315774073
3611 -1.0078333620698439 0.07896361514201942
3612 -1.0086635453286676 0.07894633622936875
3613 -1.2795736196344454 0.07893784063898207
3614 -1.2109287538864584 0.07892570431915144
3615 -1.128153912669197 0.07891236972124124
3616 -1.0867394641547221 0.07890274249943052
3617 -1.209158257738797 0.07890175760279768
3618 -1.025339593155292 0.07890595670307683
3619 -1.0017810265459477 0.07891473868485639
3620 -1.0146764775441386 0.07892465596690036
3621 -1.0370255715132763 0.07892129133492279
3622 -1.0625327259019899 0.07891764051607293
3623 -1.376594348158182 0.07888722169570794
3624 -1.001896597556824 0.07886709937818366
3625 -1.0024014536252677 0.07884952528180418
3626 -1.001421400612674 0.07883189103101022
3627 -1.0139267193321804 0.07881319229646136
3628 -1.3085392244594276 0.07879075443373579
3629 -1.0030183642998007 0.0787765800753899
3630 -1.0398564541874613 0.07876876517089669
3631 -1.0037154730723423 0.07876644605222179
3632 -1.0064011333565326 0.078765308454932
3633 -1.2222763807641313 0.07877485197055821
3634 -1.0008596777443255 0.07879226962048541
3635 -1.1615349577953358 0.07878838311222565
3636 -1.0023899917099008 0.07878719607555784
3637 -1.1198200941395176 0.0787692926390355
3638 -1.059578216686962 0.07874278047083597
3639 -1.0456186705556487 0.07871155052695464
3640 -1.0074284333264163 0.07868440840081592
3641 -1.011620992531986 0.07866069027804855
3642 -1.0427793583223604 0.07863792374673302
3643 -1.2825704719944824 0.07862541347863448
3644 -1.0010547123724085 0.0786093773254046
3645 -1.0109544243554385 0.07859026722717552
3646 -1.3253166790239452 0.0785744023770497
3647 -1.1447268389131622 0.07855274713824217
3648 -1.130684148010694 0.0785258650882546
3649 -1.4093421920189384 0.07850874656497292
3650 -1.0121764949371879 0.07849071440729252
3651 -1.0026121275183069 0.07847240704617525
3652 -1.0447010322429404 0.07845418118304073
3653 -1.2932526771327877 0.07845602430870667
3654 -1.27693781031165 0.07851698574382893
3655 -1.0095992921983254 0.07861289720005296
3656 -1.2362050769832287 0.07874484630583467
3657 -1.0077102653753132 0.07887594915875391
3658 -1.233942043638228 0.07903930297975968
3659 -1.0921697924570477 0.07912526808907175
3660 -1.1176851668806422 0.07912085561141363
3661 -1.028794422645748 0.07911096138730261
3662 -1.0336006175759187 0.07909413129423906
3663 -1.002136644292596 0.07907589299290314
3664 -1.1704030643352379 0.07894388428848387
3665 -1.0019050809807812 0.07882908303481817
3666 -1.1170587944929378 0.07866899147164859
3667 -1.0557593551553761 0.078525880553999
3668 -1.1551390666257786 0.0783897855252571
3669 -1.0348647007585898 0.07829892308199196
3670 -1.2403294001308904 0.07825179992742995
3671 -1.014857812854956 0.0782192433295224
3672 -1.0243979361042421 0.07819169268748626
3673 -1.114532627219565 0.07815825181176336
3674 -1.014169974730826 0.07813151583422391
3675 -1.3740027040854217 0.07811375499436164
3676 -1.0948718602468355 0.07811068302677648
3677 -1.019909567468141 0.07811022812091882
3678 -1.1086976251373963 0.07811848687495415
3679 -1.0287977303148945 0.07811968811845324
3680 -1.2791963883865272 0.07805159449403261
3681 -1.047048594693169 0.07800497329818748
3682 -1.384437891626596 0.07796126083370969
3683 -1.0895375176161175 0.07795226035676461
3684 -1.0458016747430674 0.07795471395846787
3685 -1.0161886030299012 0.07798416747025268
3686 -1.008507185994508 0.07803190266163215
3687 -1.007723740108189 0.07809210977148501
3688 -1.0615363082245484 0.07812844436428422
3689 -1.0412913279844147 0.07816350523473384
3690 -1.1157016779939029 0.07814375128082698
3691 -1.2039237464012582 0.07807588486329112
3692 -1.022239633622957 0.0780077862439316
3693 -1.0562819267271397 0.07794093311899641
3694 -1.293292660591986 0.0779739899583813
3695 -1.002330937476407 0.0780191248100072
3696 -1.2208504374309155 0.07804963358170904
3697 -1.1060292407005305 0.07801165472480404
3698 -1.2755836150576763 0.07803407770338494
3699 -1.2803682854971887 0.07803199476474046
3700 -1.062416198924313 0.07801719980780161
3701 -1.1619906218454819 0.07797298487821347
3702 -1.2828591860164162 0.07800690885273194
3703 -1.0194347635174374 0.07803918422020172
3704 -1.0101552946368844 0.07807522080996412
3705 -1.0100003533237032 0.07811283717152531
3706 -1.0037487124613294 0.0781544672762734
3707 -1.0623679273622588 0.078162874822136
3708 -1.0922754520665985 0.07808803385596544
3709 -1.0178319299643552 0.07803040927695161
3710 -1.0919253903932102 0.0779460854875387
3711 -1.2374427045873457 0.07783920700437033
3712 -1.0436411162986186 0.07778674301970631
3713 -1.0819474251455488 0.07778041899906957
3714 -1.0216595199629326 0.07781372470860293
3715 -1.1721816435531254 0.07787296027216238
3716 -1.0099293738086972 0.07795000664106068
3717 -1.0221830242900458 0.07802275912569497
3718 -1.0703531388324183 0.07806357069072783
3719 -1.000404465014066 0.0780998570105284
3720 -1.0561241891524147 0.07809251032602219
3721 -1.0232907158386568 0.07808055298538895
3722 -1.0978376570985948 0.07806530680738683
3723 -1.0056662635880211 0.07806763145993362
3724 -1.0207797923888033 0.0780532732720292
3725 -1.0341205671222047 0.07800787920252446
3726 -1.1072335450936348 0.07793443328297456
3727 -1.0085576130868863 0.07786252566442547
3728 -1.0942154290054735 0.07779499766500672
3729 -1.2222008080192195 0.07766909445588413
3730 -1.1660456015788931 0.07757278279137043
3731 -1.1622588541954024 0.07751158436167543
3732 -1.107818035395036 0.07747423096091503
3733 -1.1047730468236685 0.07744922578072555
3734 -1.0858878135133136 0.07744250415735421
3735 -1.0136030438157804 0.07745764787984755
3736 -1.00733475669258 0.0774890024386211
3737 -1.0046298314372206 0.07752799096486883
3738 -1.0290386993939755 0.07756834777491228
3739 -1.0231524027298016 0.07760945317757191
3740 -1.2212807941829649 0.07767895934019615
3741 -1.0096270436726307 0.07774039386837034
3742 -1.0235970556833622 0.07778534691679838
3743 -1.051155857184887 0.07781147776431259
3744 -1.0319451262417798 0.07782987344591323
3745 -1.149735563181485 0.07778560297133424
3746 -1.1377116185331377 0.07770445012344288
3747 -1.1177454507725777 0.07760829676912472
3748 -1.085300077409358 0.07753206307754797
3749 -1.323737641293561 0.07751164319939853
3750 -1.0709774872245672 0.07747407781581801
3751 -1.006007338235261 0.0774544269333867
3752 -1.0278468990184315 0.07745475362133167
3753 -1.0079985922304584 0.07745623637920229
3754 -1.0827066080329075 0.07742236932954139
3755 -1.2411701818140806 0.0773761355926692
3756 -1.0187447297621979 0.07735940513920862
3757 -1.0460483469479294 0.07736360784821587
3758 -1.2021465884321625 0.07738174284381474
3759 -1.0207907895258568 0.07738643875579135
3760 -1.1256750457733093 0.07739228268818546
3761 -1.2377798553595547 0.07737242865256762
3762 -1.2184710481741245 0.07733061327992297
3763 -1.038593796093379 0.07730908159012308
3764 -1.1118031635490788 0.07730559182646007
3765 -1.1346380019022175 0.07729963639949022
3766 -1.2413329682511447 0.07729819528887714
3767 -1.174395205341162 0.07730845325150243
3768 -1.1482043799058577 0.07733107376391023
3769 -1.1565904492600083 0.07734678700724795
3770 -1.1490140987103687 0.0773487777088126
3771 -1.0176631389120572 0.07733728678022495
3772 -1.064386331296599 0.07732476175255804
3773 -1.2026337844468775 0.07731916674354743
3774 -1.0034260558983852 0.07731625865425516
3775 -1.0863014274782086 0.07731382408319017
3776 -1.0174948903530034 0.07731091910097149
3777 -1.0214030516144554 0.07731123693428875
3778 -1.24927012928389 0.07728846524095741
3779 -1.0133641312207518 0.07727398088760103
3780 -1.073815993935883 0.07726698500104914
3781 -1.2185893328615176 0.07727269083274918
3782 -1.010665944706174 0.07729792416093965
3783 -1.0839113422503817 0.0773263906059959
3784 -1.0106656216951986 0.07735931728613812
3785 -1.0069046632773018 0.07739562942384462
3786 -1.0013037905473838 0.0774314484346222
3787 -1.0118411670005876 0.07746370996498486
3788 -1.01382546031785 0.07749299535655942
3789 -1.0180589057315474 0.07751951943699585
3790 -1.0326371762690278 0.07753991943025801
3791 -1.1829130005424608 0.07749853344137746
3792 -1.421925936583567 0.07750572941445577
3793 -1.013490946011375 0.07750950024177371
3794 -1.3831859092368513 0.07755726197718259
3795 -1.03907411455085 0.07760250277910417
3796 -1.2349019690998893 0.07766180321020813
3797 -1.1674132146508625 0.07763330230235897
3798 -1.0609653960267555 0.07760017684067431
3799 -1.155956644283581 0.07752714225679222
3800 -1.2329416900988734 0.07742096992470708
3801 -1.0907707555174075 0.0773495620870376
3802 -1.015806576201587 0.07730939838988744
3803 -1.0310210561271984 0.07728394143882077
3804 -1.317943877764483 0.07726010943476311
3805 -1.0762273795381265 0.07725425186384448
3806 -1.1300514072574452 0.07725285905463178
3807 -1.0311845656359773 0.0772417478179043
3808 -1.0632625889030114 0.0772349475095635
3809 -1.0856339382010762 0.07723774207862376
3810 -1.2234462971572424 0.07723685085684975
3811 -1.0283390520462081 0.07724025566216473
3812 -1.093087178113953 0.07723733220937479
3813 -1.2421402109204838 0.07722209204049782
3814 -1.0126523132367644 0.07721289392757227
3815 -1.0526026198955307 0.07721469457741129
3816 -1.0343403716553978 0.07722388751668725
3817 -1.3004921530099354 0.07727883025960383
3818 -1.0318383714264527 0.07735335892145064
3819 -1.0207556211220357 0.07743357608116191
3820 -1.004903569886143 0.07752137136464254
3821 -1.0731155514811197 0.0775821092776186
3822 -1.1113444650208775 0.07759772242183548
3823 -1.00271892401188 0.07761994384225145
3824 -1.2429866414222102 0.07764817228009463
3825 -1.0776383409617505 0.077617209195812
3826 -1.0154346966607315 0.07758735743238676
3827 -1.0069499882651456 0.0775720519075756
3828 -1.1269660247257487 0.07754625983504768
3829 -1.0048400329235851 0.07752599899663797
3830 -1.3548337286602259 0.07753387740096931
3831 -1.0164924657412462 0.07751640354596388
3832 -1.14769014498061 0.07748016263384878
3833 -1.289091303707795 0.07752253065776737
3834 -1.0028171439868945 0.07756378101044846
3835 -1.002448905842775 0.07758747689946069
3836 -1.2378263631001243 0.07753076070618244
3837 -1.278109918596902 0.07752775006325448
3838 -1.0010520921702146 0.07752735238556197
3839 -1.2615389490707278 0.07754269669723418
3840 -1.0524644395478833 0.07754590457711111
3841 -1.154361913385117 0.07748526626516519
3842 -1.0041259800406441 0.07744042163442671
3843 -1.0378288623220853 0.07740907471126429
3844 -1.0121267458949104 0.07738403022369851
3845 -1.3066180253806206 0.07739611808178806
3846 -1.0051640164588884 0.07740633077445358
3847 -1.112690939478819 0.07739127724408196
3848 -1.0612725534664535 0.07737507900235416
3849 -1.0207019509655912 0.07735725638853828
3850 -1.2168749924699656 0.07732129373874957
3851 -1.2407688123408267 0.0772785643447498
3852 -1.306299906076565 0.07725198984488488
3853 -1.0027953714111353 0.0772343299975708
3854 -1.0043992714372252 0.07723719219553093
3855 -1.3096982841809366 0.07724442007163004
3856 -1.0140894763677029 0.07724275228514516
3857 -1.0287803459612892 0.07723852806993699
3858 -1.013028306279176 0.07723148999526862
3859 -1.006594716678177 0.07722057666674319
3860 -1.3099276408782057 0.0772022594154111
3861 -1.0075901090929442 0.07719612909102819
3862 -1.1882972083117231 0.07719683726901437
3863 -1.3158416298380062 0.07719275922651213
3864 -1.0316617441457243 0.07719937596033677
3865 -1.1171154533550696 0.07721342617209657
3866 -1.1267221463698058 0.07722778976805669
3867 -1.1848692498656275 0.07723207620098493
3868 -1.001729953266873 0.07723922966540078
3869 -1.003039084752267 0.07723864338929198
3870 -1.129763099631529 0.0772274330473509
3871 -1.0247267733677388 0.07722212315192518
3872 -1.0149520618146848 0.077219627905947
3873 -1.009028998879591 0.07722165734422615
3874 -1.0118966108022467 0.07722442068939753
3875 -1.386318951991028 0.07724695516646073
3876 -1.0058978053060332 0.0772552925361973
3877 -1.012684335848471 0.0772602164912158
3878 -1.2312537517875444 0.07723391158368487
3879 -1.1055150470151343 0.07721235481841121
3880 -1.009588746644834 0.07720046323172768
3881 -1.2200397496162774 0.07719454571792558
3882 -1.103512668401351 0.07718181002836248
3883 -1.0836038481048835 0.07716212283438131
3884 -1.0014595575950664 0.07714514374073458
3885 -1.0289922626544759 0.07713577575769835
3886 -1.1198011159910093 0.07712809987250974
3887 -1.0815733127692686 0.07712163114896385
3888 -1.0005633750912293 0.07712172671213713
3889 -1.1061338731694068 0.077136508679526
3890 -1.002515361502535 0.07716552895027279
3891 -1.161627575635866 0.07720046001703554
3892 -1.0853252323326483 0.07724015872409562
3893 -1.2802880141226962 0.0771915342957579
3894 -1.164342472405189 0.07715570168215324
3895 -1.2805952626321235 0.07711490126381562
3896 -1.0078792425341525 0.0771303211587156
3897 -1.052303800916493 0.07717709849700294
3898 -1.3542126891274184 0.07729429020751338
3899 -1.0130909045911711 0.07742740841338476
3900 -1.0775227395525382 0.07754807626821635
3901 -1.0495018725548755 0.07768197239376615
3902 -1.089928236257448 0.07776232594765352
3903 -1.0255813976993347 0.07784134751010714
3904 -1.0109510624968407 0.0778848715490647
3905 -1.0127288712427813 0.07791319229170897
3906 -1.1459067431950036 0.07782286155610545
3907 -1.1948232867732198 0.07759077047359507
3908 -1.0028290925222632 0.07743320963007694
3909 -1.1598302584903706 0.07730189611662934
3910 -1.0285790948265192 0.0772245592988685
3911 -1.0397543142431613 0.07718708646058303
3912 -1.08108975775679 0.07718628149124705
3913 -1.323468185300798 0.07720982794032899
3914 -1.0449417116183277 0.07723708203455815
3915 -1.0158306226522875 0.07726890154615097
3916 -1.0033212061502672 0.07731123909029906
3917 -1.4678710462179279 0.07727071097340438
3918 -1.0876257155146287 0.0772302932130262
3919 -1.0239421889533433 0.07719851376962412
3920 -1.267422860021262 0.07715428804143852
3921 -1.2360602411223633 0.07712391553928599
3922 -1.0321693624587471 0.07711474795551389
3923 -1.0258350870432877 0.07712726568599511
3924 -1.0045058799111615 0.07716005410452316
3925 -1.1300806753499875 0.07718871896656955
3926 -1.0396592708172823 0.07722243147303748
3927 -1.046193191931536 0.07725397805796168
3928 -1.016960827257442 0.07728104417876536
3929 -1.009968663990434 0.07730417946731781
3930 -1.007193911347145 0.07733166114415481
3931 -1.0800334881779872 0.07733046497834788
3932 -1.158500522011727 0.07729732754603472
3933 -1.1538078083733723 0.07724285998030347
3934 -1.049088763018491 0.07720647010776518
3935 -1.0038299268827318 0.07718456499942646
3936 -1.0186159379432371 0.07717416536927942
3937 -1.3072387115020323 0.07718587771128842
3938 -1.1386792113168944 0.07718770893259408
3939 -1.0025644338587938 0.07718989807388693
3940 -1.1928432167877163 0.07718322535749367
3941 -1.0927754790432105 0.07717110427991433
3942 -1.4125870867596761 0.07717046302314173
3943 -1.009362249265573 0.07717427757662748
3944 -1.108756606395725 0.07717163148182377
3945 -1.002279709962082 0.07717179396619556
3946 -1.0019800689457792 0.07716669763192924
3947 -1.1145503106451482 0.07716141165090258
3948 -1.1319161941680242 0.07716033084136918
3949 -1.0116330445131756 0.077160156165233
3950 -1.0028184334939734 0.07716638272683751
3951 -1.0030723538872255 0.07718019422948547
3952 -1.0511518948543486 0.07719126169164413
3953 -1.1294940121904986 0.077192120426811
3954 -1.017674877769269 0.07718591815816508
3955 -1.4602498032608833 0.07715084068444797
3956 -1.2220272003691093 0.07712296425097291
3957 -1.2822622541992428 0.07713876429015804
3958 -1.1499840627306728 0.07719296727054921
3959 -1.0233384257075506 0.07727935136363595
3960 -1.2176786436154352 0.0773381167211351
3961 -1.0439702570636513 0.07739774799587332
3962 -1.012859623443401 0.07745085393949833
3963 -1.044182560997762 0.07748548495235197
3964 -1.0194230125246133 0.07750058352969197
3965 -1.1560979298129819 0.07747426530995374
3966 -1.0026391953145724 0.0774580477642216
3967 -1.226584966421716 0.07737537262140591
3968 -1.0150853003288665 0.07731144088055769
3969 -1.0734262423289898 0.0772478262848875
3970 -1.083447411913054 0.07717777046267693
3971 -1.0031677574935187 0.07713570571456224
3972 -1.0542999705818745 0.07713070970546665
3973 -1.0024720840310195 0.07714259123896755
3974 -1.0287686159897218 0.07712970381785506
3975 -1.0280255666806777 0.07712008774562738
3976 -1.34044766740472 0.0771038456375353
3977 -1.4212621985778968 0.07710440849877845
3978 -1.0676177656028034 0.07712759157023902
3979 -1.005332003837534 0.07716244106183476
3980 -1.0334142673906974 0.07720048042186237
3981 -1.2309873122462773 0.07725116737931015
3982 -1.1361512004586103 0.07727041512288267
3983 -1.1913569134216948 0.07726156117108691
3984 -1.0190748846223494 0.07725447614307927
3985 -1.0397987831159305 0.07724560600605791
3986 -1.0276033978624006 0.07723510514538273
3987 -1.6371321810504456 0.07724817883165024
3988 -1.2398615085853333 0.07723533337467947
3989 -1.0706100208848692 0.07720953625529617
3990 -1.0031144903277829 0.07719175936980495
3991 -1.1127053929114337 0.07716653135138307
3992 -1.046302613100628 0.07714907178568231
3993 -1.0717679409862497 0.07713785784995167
3994 -1.3883271579824041 0.07713635546452072
3995 -1.0719585939519163 0.0771397673634011
3996 -1.0359772078452634 0.07714450234440415
3997 -1.352444264482223 0.07715404159969903
3998 -1.1551761290633198 0.07716989725184531
3999 -1.0951011219542923 0.07719124050088716
4000 -1.016367154955816 0.07720954733442904
4001 -1.328765699708717 0.07724395352977205
4002 -1.003950319128148 0.07728297917217031
4003 -1.0771851113550794 0.0773232309472254
4004 -1.0167719827729729 0.07735235505731611
4005 -1.069650796445895 0.07736393333193514
4006 -1.045446640144608 0.07737441631755532
4007 -1.3301428286204962 0.07730563749447134
4008 -1.1149001561736924 0.07725109912440485
4009 -1.0885210105740697 0.07720988718565341
4010 -1.0866882513391711 0.07718271269192573
4011 -1.002437522471111 0.07716246571154546
4012 -1.1380988199095947 0.0771468069378524
4013 -1.049883617920938 0.0771369391998285
4014 -1.0135549885787876 0.07713245733596757
4015 -1.0996050636388288 0.07713942482467652
4016 -1.2298517751127263 0.07715672888632635
4017 -1.083867261198629 0.07717637720254943
4018 -1.0988100042951146 0.07716578305233346
4019 -1.0014603445107295 0.07715706235355067
4020 -1.051332585435255 0.07715784443080241
4021 -1.0098333722892658 0.07716539298222275
4022 -1.1164147303912375 0.07717384683300405
4023 -1.1073970733832614 0.07716968055861527
4024 -1.0095464807222616 0.07715530633778171
4025 -1.0047981739395202 0.07714026757188015
4026 -1.1516244780800928 0.07713369195049434
4027 -1.0512516267810974 0.07713171730373691
4028 -1.0117468544023613 0.07712885715222485
4029 -1.0349299588587841 0.07712326416180999
4030 -1.100357410112909 0.07712053628310027
4031 -1.0260554265776698 0.07711797243528237
4032 -1.0148366277164598 0.07711517702414324
4033 -1.0028274474201886 0.07711295634814042
4034 -1.0811205859133879 0.07711277907708813
4035 -1.0205012077213422 0.07711273088380949
4036 -1.020964910826004 0.07711216471161701
4037 -1.1285128953381018 0.0771134592012347
4038 -1.0277863916297936 0.07711922072023657
4039 -1.034748166959483 0.07712504466565265
4040 -1.3637747166174043 0.07710348275899331
4041 -1.0417221006736357 0.07710475061161728
4042 -1.0252562968645547 0.07711865497853956
4043 -1.102396474892262 0.07713972624462463
4044 -1.104600844098103 0.07716186471415365
4045 -1.0028248572126024 0.07718760462140863
4046 -1.0101362402774607 0.0772141965476379
4047 -1.1838673305031697 0.07721459685782263
4048 -1.1005101950350802 0.07720566196465906
4049 -1.0031732571099738 0.07719555339361131
4050 -1.2877653196637662 0.07716360443369366
4051 -1.0324377599224 0.07713816033563076
4052 -1.2344045944816586 0.07712527441886391
4053 -1.1500893994354617 0.07711556400432168
4054 -1.2947820524368323 0.07712628305549259
4055 -1.0460741874390231 0.07713889204587487
4056 -1.0141528509964297 0.07714711719163335
4057 -1.0271490900494213 0.07716088325121231
4058 -1.007401311615631 0.07718516934592186
4059 -1.003544356868831 0.07721094570355727
4060 -1.0125133601880227 0.07722186552640563
4061 -1.0080757985640922 0.07722669711879354
4062 -1.094789707454346 0.0772254774605865
4063 -1.0011406630851514 0.07722031112109877
4064 -1.0011558206659428 0.07721392817616822
4065 -1.1237052907043832 0.07718419775560686
4066 -1.0089102048895273 0.07716442259394635
4067 -1.022972228847461 0.07714770492844619
4068 -1.0689257063718507 0.07713808379411057
4069 -1.0990373771336792 0.07712398389060883
4070 -1.0855299535099878 0.07711765592094036
4071 -1.2066640476346748 0.07711435461991994
4072 -1.0018152245714451 0.07709706505211264
4073 -1.0029163536181653 0.07708455706372691
4074 -1.0382498827073878 0.07709964172580505
4075 -1.0586756660021999 0.07712309572548076
4076 -1.224824076135586 0.07712295831995913
4077 -1.052463178265667 0.07712332309357631
4078 -1.0991025075972534 0.07713028903969862
4079 -1.0508133101795936 0.0771432773229268
4080 -1.0814098249617847 0.07715994646745682
4081 -1.0119970558742932 0.07716155548361972
4082 -1.0120432776605497 0.07715112791858242
4083 -1.0682901826920144 0.07715504250572668
4084 -1.0026205622778273 0.07714847463330232
4085 -1.0727578717128465 0.07714802838585062
4086 -1.052721277203149 0.07714972873073594
4087 -1.0737339492432711 0.07716145496208943
4088 -1.3360030438748471 0.07717342493210219
4089 -1.0098674375094583 0.07718465899999756
4090 -1.0172997947446756 0.07719265972737309
4091 -1.261708691657051 0.07721114314235154
4092 -1.0398276431965887 0.07723740852399155
4093 -1.0347946021729963 0.07726993644970742
4094 -1.1915498232591748 0.07726886450271092
4095 -1.2185098736921853 0.07727621748778778
4096 -1.061398109062604 0.07727794023073123
4097 -1.0818239239632188 0.07725976126809497
4098 -1.0142155409371336 0.07724708642141752
4099 -1.0008845305402567 0.07723453295534602
4100 -1.021488864167185 0.07722014194517404
4101 -1.0135425549562247 0.07720129281960797
4102 -1.0023728423877014 0.07718518041440572
4103 -1.0144185872654554 0.07717298054251616
4104 -1.0032332656746694 0.07716531661951208
4105 -1.1541923925036544 0.07713989294892139
4106 -1.020232545953548 0.07711684355208036
4107 -1.0512745797854424 0.07709977930790622
4108 -1.1388649294022504 0.07708001411642214
4109 -1.1735737359829224 0.07706582173689401
4110 -1.1919751815668789 0.0770634273201668
4111 -1.3342739807288804 0.07705883569723555
4112 -1.190034139726261 0.07704708058574841
4113 -1.1011399387937055 0.07703737548114482
4114 -1.0216054752166635 0.07702990747532935
4115 -1.036792507428016 0.07702425265290364
4116 -1.3060084550717042 0.07702762019973237
4117 -1.1071846130130485 0.07704109832234779
4118 -1.2206213407224382 0.07707185122913561
4119 -1.0974276561275755 0.07709262388579718
4120 -1.0465754077218716 0.07711051087381812
4121 -1.03210731957754 0.07712834522095924
4122 -1.0272927180719127 0.0771469413499007
4123 -1.136680545694128 0.07715387670485052
4124 -1.0391848364712473 0.07715848706630819
4125 -1.171410884245068 0.07714178003001362
4126 -1.0146189815928472 0.07712447112247017
4127 -1.00387795988839 0.07711605340746155
4128 -1.0731369402709638 0.07710629680989674
4129 -1.0725627175390748 0.0770937553091737
4130 -1.059759727564312 0.0770818977025444
4131 -1.0036378550890075 0.07707425939623265
4132 -1.0045278125616068 0.07706719622702932
4133 -1.2965301969686702 0.0770825189786149
4134 -1.0993030040301126 0.07708792889184109
4135 -1.1089037576552188 0.07708816780650382
4136 -1.0319093992607489 0.07708621429707524
4137 -1.0024384135485427 0.07708499286428667
4138 -1.2934813336464146 0.07711042983407368
4139 -1.0709848238927477 0.07714110826812692
4140 -1.0145184980315969 0.07717566556234134
4141 -1.0528320198071544 0.0772082495562804
4142 -1.0723652343858383 0.0772196352975325
4143 -1.0298670925297126 0.07723733954334483
4144 -1.28482237666424 0.07729982646084538
4145 -1.1942387561279244 0.07729088868525831
4146 -1.007148060465167 0.07728600979650142
4147 -1.1020695245848207 0.07724040524029871
4148 -1.1232479821006223 0.07717075843877985
4149 -1.0684297213030272 0.07710732582068891
4150 -1.0486258225920337 0.07706448838745483
4151 -1.0102000183366464 0.07704521775078106
4152 -1.0537930554938684 0.07703563829597711
4153 -1.0198348640837804 0.07703239803147549
4154 -1.0176123016249103 0.07703398271596369
4155 -1.027727857908402 0.07703877433877138
4156 -1.048279098983696 0.07704305933202944
4157 -1.0199216696806592 0.07704654609663593
4158 -1.090489068514984 0.07704967918056886
4159 -1.0070409544015146 0.07705785131446852
4160 -1.0746897687215113 0.0770685491835764
4161 -1.335033521077511 0.07705952219270554
4162 -1.0609907612599052 0.07704557817480905
4163 -1.0011725154506275 0.07703093871968521
4164 -1.0155469680034868 0.07702323810442774
4165 -1.0118453098918156 0.07701770738572272
4166 -1.069716174135155 0.07701546302216421
4167 -1.0129889092233373 0.07701542712057281
4168 -1.0409986739292465 0.07701784694198303
4169 -1.0024249990165526 0.07702134244013814
4170 -1.276319207629184 0.0770396028526212
4171 -1.0023005882310696 0.07707177054718246
4172 -1.0094271811224456 0.07711430982474392
4173 -1.0394006967445084 0.07716359521079694
4174 -1.1019268518550995 0.0771978519721692
4175 -1.0564352504184056 0.07722569789640721
4176 -1.3285416050775651 0.07730415524831297
4177 -1.0127632873591377 0.07738738689330044
4178 -1.1589537981309128 0.07739918465191867
4179 -1.0820707962928886 0.07739338224949985
4180 -1.1284401804068533 0.07735598240206079
4181 -1.113488775720772 0.07729109711072282
4182 -1.0056286204444844 0.07724662632520228
4183 -1.0762101587930826 0.07720498283700224
4184 -1.0127739289227389 0.07717742701693069
4185 -1.0289014408954547 0.07715120970451025
4186 -1.1833779644980595 0.07711688412052842
4187 -1.3006930979084472 0.07709231082534099
4188 -1.3288712119946429 0.07707665075952669
4189 -1.0306208062212592 0.07707655819302911
4190 -1.0255620023190735 0.07708221935699267
4191 -1.2852179243643116 0.07707185006189608
4192 -1.0470041848357787 0.07706846955403984
4193 -1.0091310611870352 0.07706737673798199
4194 -1.0007883346597806 0.07705918995032002
4195 -1.1631219225332996 0.07703975084697073
4196 -1.0570601862090037 0.07702030150420014
4197 -1.2762310578663099 0.07702103772934255
4198 -1.0386959895430306 0.07704229546910818
4199 -1.0715065452229653 0.07707131755124308
4200 -1.0102486409129021 0.0770959519362648
4201 -1.0432551355644937 0.07711397136932041
4202 -1.0038277539084364 0.0771305968583656
4203 -1.020646667141594 0.0771512429493926
4204 -1.0436039678785742 0.07717133498483733
4205 -1.0016072502810036 0.07719434519396812
4206 -1.0176032043502825 0.07721402083799847
4207 -1.004050087957206 0.07723014311659421
4208 -1.009199393323705 0.07724397554676
4209 -1.0104523096568878 0.07726058155010083
4210 -1.0036228254267792 0.07728008791629153
4211 -1.0168204333620139 0.07730004869103453
4212 -1.0046299124662885 0.07731602603064275
4213 -1.0952001035301613 0.07727609898404086
4214 -1.0035400760404731 0.07724288044215993
4215 -1.0012653660793367 0.07721374504840378
4216 -1.0342464729528602 0.0771846274689194
4217 -1.0041529592599587 0.07716281490842514
4218 -1.3821321327232423 0.07715925641274703
4219 -1.2836620299957824 0.07719757268807065
4220 -1.3003311763686574 0.07729079724267295
4221 -1.1401996610873897 0.0773197466948695
4222 -1.0097186176443498 0.07733799473834602
4223 -1.026141218504591 0.07735904273034633
4224 -1.0161343753340448 0.07739122928264337
4225 -1.008541627757726 0.07742073346035729
4226 -1.0868636346693 0.07738764684397459
4227 -1.0586337215316661 0.07735109675130543
4228 -1.0428453204239563 0.07730307018759974
4229 -1.3041558421998185 0.07730652030841688
4230 -1.1319625794475403 0.07726382646451001
4231 -1.150089937584104 0.07719758191987083
4232 -1.0052893691151674 0.07715839811716817
4233 -1.0032434177856673 0.07713303849373043
4234 -1.1774390231495049 0.07710456388189942
4235 -1.0501645355166946 0.07709116427976229
4236 -1.1983997746413166 0.07709616377268001
4237 -1.0400918427212182 0.07710945691962814
4238 -1.044340230198545 0.07712825244853755
4239 -1.0724256409723318 0.07715962336113687
4240 -1.125244307589239 0.07720766710409332
4241 -1.0229795324790325 0.07725677608515528
4242 -1.090428311225644 0.0772996361191143
4243 -1.0122059616430126 0.07735000636070755
4244 -1.0415098480449618 0.07737711252775802
4245 -1.007046871280959 0.07738819886561484
4246 -1.1497521424353954 0.07737733886742536
4247 -1.243238695617254 0.07732859346317005
4248 -1.1909059053378375 0.077264976722202
4249 -1.0237890434319739 0.07723123092071667
4250 -1.004612857926437 0.07721880773484235
4251 -1.055034588100438 0.07720834191468105
4252 -1.0072989124148457 0.07719830722298578
4253 -1.218805937485778 0.07718630293555295
4254 -1.1097504621762073 0.07719680362693096
4255 -1.264427374079707 0.07721494527806641
4256 -1.0705690121752802 0.07722659995746735
4257 -1.0207910664106337 0.07723337927743505
4258 -1.1166222126822687 0.07724394102187275
4259 -1.216806912002603 0.07725503267811087
4260 -1.0072034052725605 0.07726597917656054
4261 -1.2761338885073565 0.0773138692200403
4262 -1.0371246208716962 0.07735717214160878
4263 -1.0722935135872764 0.07737466555342758
4264 -1.1114419828561188 0.07736208877208273
4265 -1.0018255080343728 0.07734577334531823
4266 -1.069233666729861 0.07733441801156751
4267 -1.0620366277050657 0.07732333350045034
4268 -1.0470402533381913 0.07730660236783285
4269 -1.0039650075659836 0.07728889835647856
4270 -1.0362795231624726 0.07727197085411208
4271 -1.1238058080855977 0.07723685879903659
4272 -1.0385764833582483 0.07720302054231908
4273 -1.387515146295734 0.07718586339352011
4274 -1.2771203990915465 0.07721089261697069
4275 -1.1115105840344137 0.07719960166926049
4276 -1.1599364425343346 0.07716273899445417
4277 -1.1317361793512732 0.07711926049461562
4278 -1.0027772656481488 0.07709839570373955
4279 -1.0410642740135028 0.07708005643751306
4280 -1.0204122442504726 0.07706199838045642
4281 -1.152475503037439 0.07703192120133123
4282 -1.006750540406992 0.07701822192914135
4283 -1.0106169026485778 0.07701688073585118
4284 -1.1722827495786488 0.07702409070711083
4285 -1.2769016606834982 0.07701964177094252
4286 -1.1492900966382062 0.07701857163734382
4287 -1.0023892522707425 0.07701656596878055
4288 -1.1560298097299764 0.07702165620049832
4289 -1.0293055667430842 0.07703997417975393
4290 -1.04384358004214 0.07705968615924993
4291 -1.1342222349270998 0.0770774544548688
4292 -1.020171122848226 0.07707294629240319
4293 -1.004521207452751 0.07704709305369027
4294 -1.006102899486196 0.07703073416063205
4295 -1.0012286589224588 0.07702139762344436
4296 -1.1165106125912616 0.07702690605013224
4297 -1.161433384501724 0.07703626110600754
4298 -1.0078278647857146 0.0770425729732882
4299 -1.1983746959231654 0.07705993159381266
4300 -1.0456268770586188 0.0770809177928527
4301 -1.0991074771719826 0.0770985861394326
4302 -1.1066880187505725 0.07711484270529417
4303 -1.1778139690416154 0.07711671727776764
4304 -1.0220876135398071 0.0771162701434705
4305 -1.1135043783142475 0.07712503902031485
4306 -1.0152799872072646 0.07713260848905246
4307 -1.1136411784236921 0.0771342431554437
4308 -1.0208922164366676 0.07713564310371797
4309 -1.0634956470855013 0.0771386277665225
4310 -1.0235215203872823 0.07714443475445705
4311 -1.039945821654923 0.0771503637250946
4312 -1.0469553281745076 0.07715730536542525
4313 -1.0931979343545588 0.07717227782057855
4314 -1.1790555294997351 0.07718744948255366
4315 -1.2217451925077871 0.0771817580763691
4316 -1.0318475826634403 0.07717824074711332
4317 -1.1394118554544415 0.0771873236119099
4318 -1.1317790137330934 0.07720567997676138
4319 -1.0939282079677308 0.07721614641876429
4320 -1.0076716558173753 0.07721640766709753
4321 -1.010374094178953 0.07721183235951276
4322 -1.0037363323092934 0.07720592649304128
4323 -1.0068188056443503 0.07719930047708874
4324 -1.3440815499014702 0.07722210267642729
4325 -1.014622639010639 0.07725113807260048
4326 -1.0453766538901235 0.07728231936144347
4327 -1.2302475042660088 0.0773321520350195
4328 -1.237240132689613 0.07739500416923029
4329 -1.0954901925694558 0.07741264068212489
4330 -1.0388790090641333 0.0774242746880221
4331 -1.0857972245804794 0.07739411706496269
4332 -1.0112519147010577 0.07736127142918905
4333 -1.0099548347686649 0.07732901874809028
4334 -1.0393984426084486 0.0772988961057762
4335 -1.041247696026529 0.07727045387085861
4336 -1.0229796225438597 0.07724582800985402
4337 -1.4237808446547908 0.07723955631675027
4338 -1.0442245147415532 0.07722898828235696
4339 -1.278577729215808 0.07727076460891423
4340 -1.1560906322225877 0.07725653386958382
4341 -1.0015720970248603 0.0772433550922405
4342 -1.080659324657392 0.07720508745561801
4343 -1.2767274753155167 0.07721203154461985
4344 -1.2539630236304768 0.07721989406149134
4345 -1.009590945200553 0.07722880715146344
4346 -1.00159521626648 0.07723661851432946
4347 -1.010627100806196 0.07724148516554684
4348 -1.0008611502495357 0.07724257253899701
4349 -1.0199879098406155 0.07724886292223931
4350 -1.2259472646596385 0.07720447837722709
4351 -1.0120903625240005 0.07716268953343447
4352 -1.0017732751578734 0.07712629032719108
4353 -1.1080008991627774 0.07707442150158879
4354 -1.0903874929177237 0.07703486169391877
4355 -1.0205434510204956 0.07701951080932234
4356 -1.001818857935852 0.07700676244580243
4357 -1.0122795420990807 0.07700330105309106
4358 -1.0013722854519098 0.0770004467639603
4359 -1.002104610457495 0.07699765284607187
4360 -1.036371066590912 0.07700502737511776
4361 -1.0168276855172462 0.07701067036056239
4362 -1.0080232343370035 0.07701650754986905
4363 -1.0027985945324698 0.07702548077182868
4364 -1.0723656964627093 0.07704405613511062
4365 -1.0708994485564767 0.07706484551271094
4366 -1.216222325474914 0.07707941681956747
4367 -1.0256169022868438 0.07708055770488119
4368 -1.1325310190515543 0.07708065101296557
4369 -1.0364541927406543 0.07707770976665584
4370 -1.388641677821736 0.07703445039758815
4371 -1.293132479230267 0.07702830214212891
4372 -1.2462663460168488 0.07710703111015765
4373 -1.0443119336748614 0.07725355923955929
4374 -1.0072679705860172 0.07742837956076515
4375 -1.0035179871196789 0.07763383110979127
4376 -1.0243760868824605 0.07785347700285981
4377 -1.039895894868696 0.07806824508987692
4378 -1.020493648269834 0.07827096076685038
4379 -1.0008719097143648 0.07846118171699637
4380 -1.0786669422936694 0.07849432506639809
4381 -1.132294737434063 0.07827958144845686
4382 -1.104649165471298 0.0779631939659185
4383 -1.0380520436583365 0.07769906691781998
4384 -1.0905574898060253 0.07742436840715944
4385 -1.0035000413220443 0.07724380504460027
4386 -1.0028404642144986 0.07713680012299412
4387 -1.0315490832133902 0.07708786338607057
4388 -1.0074994372689847 0.07708364415049059
4389 -1.1090654851317445 0.07709805498641867
4390 -1.0034326017899964 0.07712226544371605
4391 -1.009415947752155 0.07716942434817556
4392 -1.1129870666812438 0.077211557214868
4393 -1.1485205178284221 0.07724937255992581
4394 -1.0154355121238294 0.07728693068021862
4395 -1.2911743032543606 0.07721849279052845
4396 -1.2218240199665478 0.0771306288512351
4397 -1.2316800122725873 0.07705183353355072
4398 -1.2843504857464882 0.07701541565631137
4399 -1.135292783181886 0.07700691416809431
4400 -1.0083352300878907 0.07701363900730546
4401 -1.0366146205687758 0.07702817098399778
4402 -1.0389354018631305 0.07705190766318104
4403 -1.0403041559166308 0.07708231183229249
4404 -1.3690147745839019 0.07713252316302832
4405 -1.035736520577687 0.07719308658744657
4406 -1.0023224949192409 0.07725797703896871
4407 -1.1464476083912474 0.07726889589429492
4408 -1.028536372822673 0.07727276124635263
4409 -1.034967679092869 0.0772707834784122
4410 -1.0292475759617667 0.07726746893969313
4411 -1.0018173058579087 0.07726414551870597
4412 -1.0125305345610165 0.07725817201684466
4413 -1.1246421732003777 0.0772260493242333
4414 -1.00182080453263 0.07719368020080673
4415 -1.2783266637983872 0.07720569234414973
4416 -1.0081805067321647 0.0772158804408021
4417 -1.0027604628828453 0.07723060561004827
4418 -1.0707444653369396 0.0772123767496424
4419 -1.0626729279820895 0.07717401663871376
4420 -1.005531054887004 0.07714153902090264
4421 -1.0498415602367817 0.07711350812044396
4422 -1.0780678920217868 0.07709161872396791
4423 -1.2547769382440532 0.07704225508822593
4424 -1.1233735535872265 0.07702610597571864
4425 -1.0019380282989603 0.07703109942380255
4426 -1.199512457752559 0.07707013900089801
4427 -1.2962702724000827 0.07706730779504024
4428 -1.0396207212390067 0.07707073021061095
4429 -1.002131876624596 0.07706976945833469
4430 -1.106163258598426 0.07707528688166482
4431 -1.0036662318636844 0.07708166699501125
4432 -1.0815118770656154 0.07708041270558454
4433 -1.168581829349591 0.07708398132296448
4434 -1.0065837960989772 0.07709399410276448
4435 -1.0291444074080738 0.07711228930821874
4436 -1.2345669810191033 0.07709977084462974
4437 -1.279970096638843 0.07704303788301445
4438 -1.227701064159974 0.07701126970560168
4439 -1.055089037099928 0.07702577838308516
4440 -1.345608063276664 0.07711155968323334
4441 -1.0554044725967051 0.07724667260553426
4442 -1.0036520538035743 0.07740005126611232
4443 -1.0069167389499778 0.07756002002337574
4444 -1.1145311611973086 0.07765069644928912
4445 -1.076573070469635 0.07771940866069749
4446 -1.2955188902565546 0.07783483374771848
4447 -1.0063102581976435 0.07794260945552868
4448 -1.0040291979760192 0.07804200533753095
4449 -1.0083532536369564 0.07813747267194415
4450 -1.1040154241085953 0.0780585512818542
4451 -1.0318611042694734 0.07798049900657995
4452 -1.0430142095122108 0.07787495575778047
4453 -1.0081353177496428 0.07778535334414877
4454 -1.0042332623228334 0.07772034480797742
4455 -1.0388926416484914 0.07765557677139018
4456 -1.030575525275215 0.07760015828816089
4457 -1.347037231094614 0.07753840929552629
4458 -1.0231670720767383 0.0774728417206422
4459 -1.0076134107243397 0.0774223795321623
4460 -1.1471902550506623 0.07730982252244581
4461 -1.0111061439500812 0.07722796785332929
4462 -1.305164781233569 0.07719868297550293
4463 -1.0082663935758203 0.0771750667301783
4464 -1.0865369399087321 0.07713287416934933
4465 -1.022636899340172 0.07710274790149876
4466 -1.0856575719082773 0.07708351109249756
4467 -1.0045934521963988 0.07707859465442297
4468 -1.0020496227001716 0.07707597189410022
4469 -1.0223949928649927 0.07706388994279745
4470 -1.1149191176971047 0.07706020851747182
4471 -1.0993011240590251 0.07707015262692633
4472 -1.0880816231659736 0.07710819225053218
4473 -1.2319397247490242 0.07713272373735713
4474 -1.1237926202556687 0.0771380958731173
4475 -1.056886057115705 0.0771288808100082
4476 -1.040554000970826 0.07713107509098725
4477 -1.003674892381859 0.07714279582142998
4478 -1.03037836964738 0.07716400304017129
4479 -1.011975828191441 0.07717013469165845
4480 -1.087660323535329 0.07715232871373581
4481 -1.0057852993691971 0.07713772696862642
4482 -1.1385023548022815 0.07713566835740125
4483 -1.103002386006263 0.07713915627099313
4484 -1.0286227599595243 0.07714735418727625
4485 -1.2240061815085574 0.07713561452880165
4486 -1.2755623459130234 0.07710622195841739
4487 -1.0710970792582473 0.0771048199196559
4488 -1.1480355965473055 0.07712264892722501
4489 -1.0050028479425417 0.07715735738611118
4490 -1.0782634890375895 0.07719901616481777
4491 -1.0273517601894484 0.07724032531261113
4492 -1.1075870738432474 0.07725282106655827
4493 -1.3155787191448172 0.07730926954442492
4494 -1.3874342600326686 0.07738597142704903
4495 -1.1734932703174488 0.07738181479792668
4496 -1.2875506936258931 0.07732737044501865
4497 -1.1189450999911406 0.07722434867850018
4498 -1.0050426507062615 0.07715035171530692
4499 -1.3159176602568492 0.07713282212998279
4500 -1.0215655682884437 0.07712357070664977
4501 -1.0437423017180774 0.07710348837546221
4502 -1.0900472374821566 0.07706952010852952
4503 -1.226408057987783 0.07704017414834352
4504 -1.0046688077443815 0.07702121788144822
4505 -1.3699177367267965 0.07701643791665465
4506 -1.000413385849619 0.07701483421119037
4507 -1.09147353596527 0.07700354962790634
4508 -1.0276935002326344 0.07699428361139316
4509 -1.3256400298702156 0.07698490887941656
4510 -1.668392082428122 0.07698419877112049
4511 -1.0065698068398512 0.07698308120044199
4512 -1.024215162170231 0.07698185339226793
4513 -1.4594864207471467 0.07698623868054251
4514 -1.0248429608540484 0.07699416222317766
4515 -1.0502571028077279 0.07700017769197852
4516 -1.0142122090523558 0.07699864849518887
4517 -1.1065206719246021 0.07698324203363087
4518 -1.001381254705932 0.07696866357031845
4519 -1.0217718166510392 0.07696518764967825
4520 -1.0305051435973263 0.07696610025626181
4521 -1.3055564463525238 0.07697626935958135
4522 -1.0442809186202895 0.07698774033691483
4523 -1.273937511719854 0.07697727725049995
4524 -1.005254719997347 0.07697517251348236
4525 -1.0864798638700526 0.07698769133593146
4526 -1.0200926428635355 0.07700241102458437
4527 -1.0174941441356509 0.07700743134365065
4528 -1.0407474988645486 0.07700521889860346
4529 -1.0542945775458363 0.07700216760510359
4530 -1.0059588951901455 0.0769987549234734
4531 -1.0721461789554585 0.07699917211416084
4532 -1.003283830638035 0.07700087569844835
4533 -1.0736750791896832 0.07700606519752541
4534 -1.0153416156741761 0.07701930718313128
4535 -1.1065805737719312 0.07704603901595382
4536 -1.020776384596082 0.07704472364511034
4537 -1.0624935357852534 0.07704165512761041
4538 -1.195786031259592 0.07704451816448322
4539 -1.0481754960304293 0.07704930623944486
4540 -1.0228629605306905 0.0770574606458622
4541 -1.0038378421052905 0.07706839969666279
4542 -1.0017344073579 0.07707791804161024
4543 -1.0513743330219623 0.07708534227410827
4544 -1.0283511439281725 0.07709006521665407
4545 -1.2388372893819781 0.07709740561903528
4546 -1.0128986942666793 0.07710690222589162
4547 -1.0050435917470384 0.07712298559837029
4548 -1.035438812574678 0.07713147668500606
4549 -1.0058731948528743 0.07712987156713502
4550 -1.003233671921226 0.07712427714253828
4551 -1.0391420764585033 0.07711707845326131
4552 -1.1305922686955086 0.07711472900772887
4553 -1.4708015780074966 0.07707640136752442
4554 -1.013346222258767 0.0770664629134014
4555 -1.1281353649103916 0.07707290929769482
4556 -1.0158773821407585 0.0770786076539253
4557 -1.0275935410151995 0.07708206983905147
4558 -1.3824182528305908 0.07710475763368838
4559 -1.2252305316169094 0.07714559344397727
4560 -1.0098478835838332 0.07719847313606808
4561 -1.0884115024473398 0.07725479601141488
4562 -1.081854071947701 0.07728596952919459
4563 -1.106925685555846 0.07726145796178768
4564 -1.075399239517077 0.07720930477957608
4565 -1.0035527435420721 0.07716607706762786
4566 -1.122635303762851 0.07709616496527291
4567 -1.2930495557460426 0.07707519154430525
4568 -1.0010881815450479 0.07705786296394462
4569 -1.0025641497441857 0.07704386921864313
4570 -1.0091688805600494 0.077034794605683
4571 -1.0092924193405186 0.07702988665305804
4572 -1.0760997780854038 0.07701660020398854
4573 -1.1449927998826315 0.0769935923239058
4574 -1.0017678592696584 0.07697786699751376
4575 -1.0966512616821784 0.07696827121061282
4576 -1.066481910348336 0.07696950615713898
4577 -1.2941786575351046 0.07696415172732352
4578 -1.007399972297256 0.07696288032877777
4579 -1.0333858755357963 0.07696149448650978
4580 -1.0087491573033596 0.07696234953327792
4581 -1.0820776448806761 0.07697140958752485
4582 -1.1078504618507838 0.07698699497727267
4583 -1.0235395667345022 0.07700286552599096
4584 -1.0706841202355069 0.07700328594035226
4585 -1.3625613809581956 0.07697813572844706
4586 -1.15802296417541 0.0769667262482101
4587 -1.0113318546372523 0.07696249233423359
4588 -1.0165167684020784 0.07696237876595641
4589 -1.2498411268922962 0.07696534715653379
4590 -1.033353544237347 0.0769683282199968
4591 -1.14779653399019 0.07696664391796097
4592 -1.2623203760145412 0.07696963030923165
4593 -1.2187416761589063 0.07697545587959942
4594 -1.385991568041441 0.0769877035000073
4595 -1.0032910253211818 0.07700779122194083
4596 -1.1247232975902648 0.07701346028019296
4597 -1.010367309696092 0.07701690802787206
4598 -1.0785007756500056 0.07702082760703391
4599 -1.0191796165361573 0.07702174599289496
4600 -1.105684084635152 0.07701683452229083
4601 -1.146120330500419 0.07699728064985867
4602 -1.0463900767439833 0.07698345633201858
4603 -1.0232489820818265 0.07697122635361893
4604 -1.097620554505422 0.07696786583552032
4605 -1.3683220530055131 0.07697460319588605
4606 -1.0383312295958433 0.07698163352530807
4607 -1.0640678051085704 0.07699023646439654
4608 -1.0139783343123736 0.07700332515294091
4609 -1.070871085505067 0.07701390482816431
4610 -1.0950912427893877 0.07703045217955509
4611 -1.1587119595963224 0.0770447857509498
4612 -1.0245721577881044 0.07705464342356369
4613 -1.1122386103785886 0.07704293140585868
4614 -1.0634305825067996 0.07702630213824622
4615 -1.0241947019564812 0.07703421561722994
4616 -1.0749702228024618 0.07706198653271708
4617 -1.0213530169388887 0.07709012196399645
4618 -1.048292295651048 0.07711440873214559
4619 -1.0820604251904118 0.07713503851348291
4620 -1.1691852636046065 0.07715628199443675
4621 -1.037123547809452 0.0771885229594147
4622 -1.0259630537931064 0.07721556438483168
4623 -1.0940117162912493 0.07721564963241745
4624 -1.0991903258387257 0.07719906097846894
4625 -1.0402419034274037 0.07717698045789345
4626 -1.2925803751396892 0.07711341425195167
4627 -1.0785818090585373 0.07709554672840929
4628 -1.0416160685645441 0.07710142850935374
4629 -1.66569540090334 0.07715217135202819
4630 -1.0941477675460078 0.07721478779224426
4631 -1.107616587220363 0.07725692801636928
4632 -1.0063739727340688 0.07732139117743236
4633 -1.3688881649720515 0.07741404660540302
4634 -1.0031882776087278 0.07750699655786081
4635 -1.0013646819906339 0.07759091648688426
4636 -1.2910956779720995 0.07767336716481384
4637 -1.1439889183320033 0.07770017138692376
4638 -1.001359379652478 0.07774249436176606
4639 -1.0454068614342866 0.07773875700463054
4640 -1.0017666248883497 0.07769131616632872
4641 -1.0152777214123943 0.07763010685380523
4642 -1.1488349242068634 0.07750866356341014
4643 -1.0242230709365594 0.07745624316921701
4644 -1.02929639491985 0.07744519657790415
4645 -1.0908623396736155 0.07740520159037123
4646 -1.0614628455287516 0.07733561937158072
4647 -1.024164304024932 0.07714372483390214
4648 -1.1709986479198453 0.07702838416690344
4649 -1.0682097083244493 0.07701225400658235
4650 -1.1007638861939204 0.07703420448756533
4651 -1.1137541816813397 0.07707338134400803
4652 -1.0123478160791817 0.07709063079070817
4653 -1.0216060483718132 0.07714833329386248
4654 -1.0205726792043517 0.07725743115392657
4655 -1.0335367527658346 0.07737237747739203
4656 -1.230442485122353 0.07740142505142895
4657 -1.4314744480193413 0.07723487809928929
4658 -1.3201215853347554 0.07703145325584687
4659 -1.0029221556021195 0.07695487453004757
4660 -1.2580285661495854 0.07701495229713526
4661 -1.0141709210721075 0.07716350112573665
4662 -1.0318384726276058 0.07732960508666463
4663 -1.0304027573791943 0.077517394860067
4664 -1.0495160071680287 0.07771417829038092
4665 -1.0064631222499334 0.07793357261235662
4666 -1.1668483313617848 0.07801598720368626
4667 -1.0831516997675312 0.07796071160257154
4668 -1.1056649328064307 0.07776639665444668
4669 -1.2807273818136136 0.07764644638972293
4670 -1.3284227767549739 0.07746735183293632
4671 -1.3644277778568175 0.07726482420631653
4672 -1.0429623657580103 0.07713929802173154
4673 -1.1981315287697818 0.07705760882484769
4674 -1.1686147936056726 0.0770428917285303
4675 -1.0396980980258164 0.07709841427210595
4676 -1.0028258732201036 0.07720846622319244
4677 -1.0775660604902217 0.07733856743813253
4678 -1.0868686117939184 0.07746541581781302
4679 -1.0219046074874913 0.07757038635277168
4680 -1.1584698090041883 0.07761824017760838
4681 -1.033621870023685 0.07762228460591554
4682 -1.0081197652616063 0.077603818574568
4683 -1.2991666883005222 0.07741138983682559
4684 -1.0648754980856396 0.07729136902789302
4685 -1.2487024312767052 0.07719781653999705
4686 -1.0911164071067425 0.07715134981543059
4687 -1.0732061590530386 0.07712834796872103
4688 -1.0023162490449253 0.07711643411160357
4689 -1.0145566849845504 0.07716153757731314
4690 -1.1074066511927874 0.0772724405016093
4691 -1.1535362858599194 0.07738850435989585
4692 -1.1529437470864634 0.07740244706973155
4693 -1.054037104767412 0.07733714838277128
4694 -1.2307451948047765 0.0772459136407231
4695 -1.0257671983774486 0.07719290946155244
4696 -1.081709932673094 0.07720084311033173
4697 -1.011833095413661 0.07720818634946985
4698 -1.451214720339974 0.07719825695629008
4699 -1.094743204092828 0.07715290581726862
4700 -1.119122700173012 0.07708456062463985
4701 -1.004185203734494 0.07705266824408626
4702 -1.1267840739791801 0.07707151566733342
4703 -1.014568822068537 0.07710281170578381
4704 -1.0039456498464288 0.07710803633746326
4705 -1.153031125852224 0.07708136574449079
4706 -1.1261534188511018 0.07706277048949339
4707 -1.0043881494121731 0.07705212129683929
4708 -1.10005203660611 0.0770567031058762
4709 -1.294119714607221 0.07704270712775126
4710 -1.2753994116914242 0.07704221847791565
4711 -1.1121345887876655 0.0770580778332421
4712 -1.1050118055757057 0.07707550026430357
4713 -1.367525139196356 0.077133943605564
4714 -1.0137620120541413 0.07721867483429506
4715 -1.0544684031515066 0.07732814235746897
4716 -1.004040032729419 0.07745140358991903
4717 -1.078728173270634 0.07751924123003678
4718 -1.0019961137502145 0.07758243278338882
4719 -1.0197981945219419 0.07763729322956049
4720 -1.0778113042438433 0.07765986785860318
4721 -1.005725000533135 0.07768083732137328
4722 -1.1289697149830953 0.07765057373341487
4723 -1.2911169689363957 0.07765357460768957
4724 -1.1224161473109011 0.07755991036637519
4725 -1.1144181961706334 0.07741992750236612
4726 -1.0599967742645673 0.07730156242511634
4727 -1.0186885977516122 0.07721858133007842
4728 -1.007616255323234 0.07716021608222373
4729 -1.002998617654422 0.07711757146019044
4730 -1.0833750735314414 0.07706881861169529
4731 -1.1783750227144207 0.0770327442336344
4732 -1.0558787921836157 0.0770487830860086
4733 -1.039918571182177 0.07709088779581491
4734 -1.045213499496575 0.07714662026248827
4735 -1.2210031825309586 0.07719889576974132
4736 -1.249370711529881 0.07727605242344535
4737 -1.4075144267327273 0.07732379801490541
4738 -1.0169594129802633 0.0773574996500926
4739 -1.065365590117313 0.07737457057971629
4740 -1.0330810321639095 0.07737619772424134
4741 -1.0353918974104361 0.0773670564837083
4742 -1.001464311775783 0.07736411364767519
4743 -1.0368505349129373 0.07735409811520869
4744 -1.0259523186680954 0.07734306026751173
4745 -1.1414419465208983 0.07731033750220209
4746 -1.1107000112748142 0.07728057390177419
4747 -1.0588282483136138 0.07724924635649102
4748 -1.1096830865821534 0.0772183744110419
4749 -1.052307941081107 0.0771898593009808
4750 -1.0104807178311679 0.0771793447381691
4751 -1.2549459597697532 0.07717746638475419
4752 -1.0163339963344353 0.07718133872864415
4753 -1.0092535366914903 0.07718431567035809
4754 -1.097386139768627 0.0771882622608675
4755 -1.3222149937147303 0.07718808096861707
4756 -1.0842847636206494 0.07722238567658611
4757 -1.1084102673966172 0.07725161371156786
4758 -1.0637558026541336 0.07727523750534324
4759 -1.2670401641142783 0.07730794543843378
4760 -1.0383702517290005 0.0773395632727278
4761 -1.2776314244364564 0.07740350423422299
4762 -1.0035010112977367 0.07746350849083282
4763 -1.1086181421310783 0.07746562369230549
4764 -1.1251528740396755 0.07740369423927074
4765 -1.064168902528859 0.07733972770498926
4766 -1.009205268938334 0.07728262791555827
4767 -1.1681753564997368 0.07717727790923448
4768 -1.0050259005871998 0.07710445708166265
4769 -1.0026009541282876 0.077053762794
4770 -1.1804608530272702 0.07701020544664774
4771 -1.0893679623860415 0.07698634597084351
4772 -1.0163822170647767 0.07698140889077726
4773 -1.225739454809049 0.0769865407818904
4774 -1.0399785510751156 0.0769956932025994
4775 -1.081391456747629 0.07700560888650028
4776 -1.1586598279105564 0.07702108000805297
4777 -1.130448505715951 0.07703889328499405
4778 -1.0074418677983112 0.07706537983730494
4779 -1.1080921044839904 0.07708804466788
4780 -1.0044525472377899 0.0771092892385345
4781 -1.0697977919583073 0.07710538864399497
4782 -1.2805089814641026 0.07703209524945875
4783 -1.006678463653634 0.07698978014661546
4784 -1.0006933868584271 0.07697606239735633
4785 -1.0068500780837821 0.07697868702769815
4786 -1.2787895793687887 0.07699177811368128
4787 -1.2290514084690394 0.07703456457705223
4788 -1.0911499542701493 0.07707409383547426
4789 -1.3017208740099226 0.07711278456602133
4790 -1.0020901258799053 0.0771674382855418
4791 -1.036932634551494 0.0772410970956279
4792 -1.0629038453028972 0.07729733231762435
4793 -1.080119742713584 0.07733156058325674
4794 -1.0015689762923057 0.07731807817463102
4795 -1.0065448697269541 0.07730493481962515
4796 -1.0187796914688894 0.07730776687653092
4797 -1.2459020800472116 0.07729853838834971
4798 -1.0377425706482417 0.07728707911583571
4799 -1.0397297452508425 0.07726408953638522
4800 -1.1914630354931959 0.07717409889709065
4801 -1.2537012361496225 0.07702898039223456
4802 -1.025240099324116 0.07696966557956889
4803 -1.2401803219927903 0.07697121358474424
4804 -1.0705092855132514 0.07700462361155656
4805 -1.0273928222016466 0.07704639620088356
4806 -1.0809925223579193 0.07709520204266551
4807 -1.0095979400905029 0.07715035696669202
4808 -1.0711888774949831 0.07719722277092883
4809 -1.0952495455329945 0.07723871131209059
4810 -1.0532072707792535 0.07726934653585044
4811 -1.1722346093570644 0.0772880522612604
4812 -1.1668009975566205 0.07728181783511366
4813 -1.059554233040857 0.07726923825806002
4814 -1.3086826477354714 0.07718904500068911
4815 -1.040055308391619 0.07713462635602533
4816 -1.035603451523631 0.07709662448193318
4817 -1.0109059131421494 0.07707917798526116
4818 -1.1046293197721402 0.07707776196761726
4819 -1.0220194108294105 0.07708847037439918
4820 -1.1608067042195491 0.07711031907842508
4821 -1.098525379919429 0.07713511927454614
4822 -1.0026789445280482 0.07715812999875599
4823 -1.1139507831483957 0.07717705355093014
4824 -1.1085772189499519 0.07720156730440214
4825 -1.0944628311319384 0.07721758901752769
4826 -1.013865719966222 0.07722341470477873
4827 -1.0945651271315946 0.0772224341035615
4828 -1.0250504479269384 0.0772083891755625
4829 -1.0394770571686234 0.07720013875842541
4830 -1.2379970886903224 0.07719751709186658
4831 -1.052285805795633 0.07719579007360132
4832 -1.0827813072858128 0.07718368355719771
4833 -1.0725675481305768 0.077162989723912
4834 -1.2773678121103476 0.07715974972302704
4835 -1.4273124524030076 0.0771457668899867
4836 -1.3011406694246683 0.07717115494201106
4837 -1.0474570953130025 0.0772079204825194
4838 -1.0440736531057753 0.0772500990484091
4839 -1.060833878163993 0.07728973207356214
4840 -1.0373022719908043 0.07732566633093088
4841 -1.1984705932248656 0.07726593892688698
4842 -1.0731764703298385 0.0771991317982977
4843 -1.0930885034663442 0.07713980604254327
4844 -1.0408424184946057 0.07708499737416741
4845 -1.046224771663821 0.07703146002101985
4846 -1.1010580572368147 0.07698489308029799
4847 -1.0502433581904995 0.07696532523821527
4848 -1.0198792397628795 0.07695601369287028
4849 -1.2044074149990713 0.07695116916498067
4850 -1.0275977420727762 0.07695966800758768
4851 -1.026574958003568 0.07698499788758256
4852 -1.0993894176472587 0.07702938027517621
4853 -1.1937666323041238 0.07708717733991254
4854 -1.051105879646796 0.07713087779277719
4855 -1.108734721772713 0.0771573891785487
4856 -1.0437746107432933 0.07717491371351491
4857 -1.2612274146571085 0.07717054453873656
4858 -1.0279361982924904 0.07716172184960801
4859 -1.0091641989815274 0.07716072245716257
4860 -1.0071920130778638 0.07716565992591742
4861 -1.021082681028413 0.07717584981079649
4862 -1.0025958390473264 0.07718650052258945
4863 -1.0125909111020512 0.07718952207462974
4864 -1.1837852741671129 0.07718566223100534
4865 -1.1401046985550072 0.07717736355918525
4866 -1.0296892354317666 0.077174812086634
4867 -1.0110700623309359 0.07717617687445054
4868 -1.3071815364236645 0.07715231510238557
4869 -1.033975823631632 0.07716028156500972
4870 -1.0259964373544233 0.07718427649464651
4871 -1.149053982032313 0.07721368257995781
4872 -1.2919877657191101 0.0772788307309385
4873 -1.3637189254525335 0.07739873422794268
4874 -1.2208920413628697 0.07754057319224973
4875 -1.0095278492777584 0.0777009606790627
4876 -1.0862777035310078 0.07779376087115442
4877 -1.0693232923114724 0.07780879861460908
4878 -1.324093890274381 0.07785134877882852
4879 -1.2345807838467033 0.07785756542261214
4880 -1.0650079990503933 0.07784314562161886
4881 -1.1515759438736148 0.07767720913231713
4882 -1.2376485798812376 0.07751142015590487
4883 -1.0998659388002474 0.07733718055361267
4884 -1.0030658281714455 0.07721367662594203
4885 -1.0488783808450484 0.0771258870805589
4886 -1.1481046608239107 0.07705311508384126
4887 -1.0339322936097846 0.07702425346892723
4888 -1.0514603693377258 0.07702204869375912
4889 -1.0558380606621847 0.07703161252814708
4890 -1.0018882218482474 0.07705118945669688
4891 -1.0448216491754956 0.07707417897843959
4892 -1.3163369930492372 0.07705196235596858
4893 -1.1057276209335203 0.07702678176369514
4894 -1.0215735597942721 0.07700683423922777
4895 -1.1799233897149102 0.07699440586748668
4896 -1.0228271874920762 0.07698365594740494
4897 -1.5043390009434232 0.07695038826232864
4898 -1.0061600453217767 0.07694128047078017
4899 -1.0516168620197859 0.07695593474601792
4900 -1.0704169117754614 0.07698108514948253
4901 -1.037588469374325 0.07701345687424009
4902 -1.0176114833929921 0.07705077544877674
4903 -1.2956690699499553 0.07712305699005978
4904 -1.3250281616028463 0.07724137345664889
4905 -1.1141579079045953 0.07732716965093896
4906 -1.0028759749609368 0.07740847772184647
4907 -1.001627016602341 0.07748647042699626
4908 -1.0072028927614045 0.0775614380591922
4909 -1.0253183536765202 0.07762894838481203
4910 -1.5177268499736014 0.0776732950304994
4911 -1.006610647657657 0.07771133242335743
4912 -1.0031007696625742 0.0777463741499713
4913 -1.1128355277158481 0.07766325046327927
4914 -1.0162413303860813 0.0775879544608388
4915 -1.2836105714272357 0.07754875550632001
4916 -1.1581023211119261 0.07740170009271859
4917 -1.0198668280423842 0.07729655792362423
4918 -1.0707238994436519 0.07719748975467287
4919 -1.0967167205265238 0.07712167345231001
4920 -1.0107042158076964 0.07707929944116054
4921 -1.2343624217186937 0.07704790270945258
4922 -1.0264934531009506 0.07703165741772972
4923 -1.0252876351923566 0.07701954791071701
4924 -1.0871931857954262 0.07702836319362182
4925 -1.0163189230555465 0.07705206914815144
4926 -1.0083642989169277 0.07709528980874165
4927 -1.1073621687677153 0.07715223011882183
4928 -1.0210166098688978 0.07720180729939544
4929 -1.037923895557973 0.07723241653909635
4930 -1.005610521551132 0.07726133563216525
4931 -1.1752138692089915 0.07727536070085138
4932 -1.007199920533481 0.0772798660930934
4933 -1.0680636193295405 0.07727699835171052
4934 -1.017961391515889 0.07727762102354775
4935 -1.0049107428124042 0.07728170474711857
4936 -1.1962987204298134 0.07726699988474256
4937 -1.035792210690314 0.07725010637230181
4938 -1.0110353768330724 0.07723627776069181
4939 -1.2190373490840538 0.07718393788032162
4940 -1.0626154076118755 0.07714213997590365
4941 -1.1656382429012475 0.07711003737668626
4942 -1.2104947017970096 0.07709411961997055
4943 -1.2891360520673985 0.07708642362438384
4944 -1.0062327959425004 0.077096181725332
4945 -1.036307008359399 0.07711700158889093
4946 -1.0316127635564032 0.07714566027183084
4947 -1.0500352284306842 0.07717780842608918
4948 -1.0730646061764106 0.07721548582895545
4949 -1.014324629934745 0.07725028290631093
4950 -1.162700415937367 0.07724600694160098
4951 -1.2783252105250282 0.07726790963148665
4952 -1.0037827845863603 0.07727523296128627
4953 -1.0858910529394463 0.07725695745170394
4954 -1.0432849191668916 0.07723831467610227
4955 -1.2237565508710109 0.07721513023843597
4956 -1.0345788819841186 0.07719090780037095
4957 -1.021653768021574 0.07716758708559293
4958 -1.0030748295870542 0.07714937547239484
4959 -1.0020894061171146 0.07713585310857407
4960 -1.028734250636424 0.07712292925002243
4961 -1.010838827902947 0.07710819187881941
4962 -1.0540660245215774 0.07709106838543625
4963 -1.0967297047453273 0.07706156702006628
4964 -1.1782229004120226 0.0770168390640279
4965 -1.0383187513319279 0.07699883712103582
4966 -1.0289951258520045 0.07698257587894926
4967 -1.0353277724809054 0.0769818541285743
4968 -1.3230970139498037 0.07698152938436163
4969 -1.099956797203256 0.07697729736422032
4970 -1.0560553847735012 0.07697056543843922
4971 -1.0025725672058037 0.07696697573158551
4972 -1.0144940093702317 0.0769630619579258
4973 -1.01705570084691 0.07695971737153084
4974 -1.0027944198032832 0.07696006938773697
4975 -1.0053265155670652 0.07696445234722397
4976 -1.1043725137895297 0.0769761502894134
4977 -1.288773137153335 0.0769846155400547
4978 -1.494203322896372 0.07699150968150932
4979 -1.0993080664885284 0.07699092813204296
4980 -1.0469088312825068 0.07698775884197469
4981 -1.0086975551318456 0.0769718938936365
4982 -1.2111190989926681 0.07696515956425261
4983 -1.0771098842790428 0.07696279802742552
4984 -1.0018210791343165 0.07696443914404294
4985 -1.1032694136870551 0.07696876707215548
4986 -1.0979012018972487 0.07697530928680034
4987 -1.0210946664347886 0.07698371623195462
4988 -1.2201376362687009 0.07698466420260272
4989 -1.0032417493816774 0.07699438647233561
4990 -1.1501074823999902 0.07701761918214484
4991 -1.0110404844307732 0.07703475955088845
4992 -1.1027973381968519 0.07705769722919838
4993 -1.148724970180906 0.07705875718335933
4994 -1.002656371317655 0.07704931939237603
4995 -1.0139962103604065 0.07705103065998888
4996 -1.0622951036535297 0.07706275951570749
4997 -1.0084883111088296 0.07707620463977574
4998 -1.0629596129732366 0.07708235913145206
4999 -1.1557278451425226 0.07708314620232198
5000 -1.2765243510602957 0.07706440081829043
5001 -1.1671280558257817 0.07705485646190613
5002 -1.0303904371560488 0.07705638061068408
5003 -1.0078253667575587 0.07706543299857738
5004 -1.008257236309883 0.07705205264103888
5005 -1.0193397921126715 0.07703547993985538
5006 -1.0033391469059179 0.07702953245617639
5007 -1.0056733623402547 0.07703191860908963
5008 -1.0088322596738757 0.07703278786923373
5009 -1.3823550188171405 0.07703640160489311
5010 -1.0371267094654024 0.07704062975787579
5011 -1.3340912084955474 0.07707927116530504
5012 -1.0917023504018175 0.07712007129304582
5013 -1.0030092167201214 0.07716906355577742
5014 -1.0857014172435369 0.077208339054456
5015 -1.113895494092331 0.07722539207562742
5016 -1.0506591248256847 0.07722817169895932
5017 -1.2080729725019888 0.07713509104357714
5018 -1.1158697689138986 0.07703196291985062
5019 -1.2795421058613163 0.07697546719593103
5020 -1.0087316437374452 0.07694968925332313
5021 -1.0650079258898317 0.07694097460597749
5022 -1.020157073929742 0.07694112326916117
5023 -1.0028386429814071 0.07694241626200071
5024 -1.0367839244077062 0.07694769961639458
5025 -1.000963545376975 0.07695688177908525
5026 -1.0635041425174674 0.07697188303503537
5027 -1.0786868706418875 0.07699709993560533
5028 -1.0427385314395394 0.07702021582347274
5029 -1.0018906492501598 0.07703179904221258
5030 -1.0029487989537995 0.07703489007331037
5031 -1.0389821931805305 0.0770263970265193
5032 -1.0313769097432186 0.07701785238343649
5033 -1.3211118507042712 0.07699271399988533
5034 -1.0067247873462957 0.0769768374051067
5035 -1.176481134982298 0.07697003415085572
5036 -1.250795366712475 0.07695785647911885
5037 -1.0362413340991825 0.07695227659170797
5038 -1.0052685774143977 0.07695463510331087
5039 -1.1204632485407664 0.07696661503441152
5040 -1.021024946975768 0.07698026903160989
5041 -1.0131482259583005 0.07698936046699037
5042 -1.029837103178968 0.07699176089190676
5043 -1.045105617825433 0.07699347735574563
5044 -1.147977427424857 0.07699571877705487
5045 -1.038658414921718 0.07699894184636825
5046 -1.107492656852012 0.07700401694039834
5047 -1.0221638891905893 0.07700732847253688
5048 -1.1495149637379398 0.07700732662175391
5049 -1.089327640577233 0.07701363960431579
5050 -1.163501006898273 0.07702945839660652
5051 -1.0925664253788667 0.07704376542219839
5052 -1.1098617715423535 0.07705342934584225
5053 -1.3280683721986024 0.07704112463486167
5054 -1.0454888753809897 0.07703205615965854
5055 -1.026909418726963 0.0770251513925054
5056 -1.3172014265432146 0.07700172370574848
5057 -1.043330119578206 0.07700166601801885
5058 -1.0242381962291993 0.07700952361312077
5059 -1.0982245840279299 0.0770155705339066
5060 -1.0280481454401704 0.07702965711147787
5061 -1.0059978880573635 0.07704851743608593
5062 -1.0021264817083941 0.0770650149447792
5063 -1.1001426881247907 0.07706171375740033
5064 -1.115584299003387 0.07703507914289653
5065 -1.0434891489201235 0.07701211582699806
5066 -1.0049664910903644 0.07699337270137069
5067 -1.0039296918722223 0.07697970600209787
5068 -1.1826511598401894 0.07696359452522189
5069 -1.0022233626758579 0.07695467132667688
5070 -1.1761176292189308 0.0769510758535583
5071 -1.009066063143982 0.07695628808448862
5072 -1.0256597009063213 0.07696654035865975
5073 -1.0825020546943656 0.07698157987453942
5074 -1.0452236890583417 0.07699808488223181
5075 -1.2398226165964712 0.07700438889638601
5076 -1.0262432448394356 0.0770083022727754
5077 -1.118963283812509 0.0770134327753384
5078 -1.0739884168339375 0.07701653879003632
5079 -1.0145877934731533 0.07702068241524317
5080 -1.1000731068819605 0.07701361324349987
5081 -1.0057726213467129 0.07700350759534909
5082 -1.0718679600145131 0.07699848292982434
5083 -1.00731523165028 0.07699950900704748
5084 -1.0214967792627234 0.07700386314841437
5085 -1.0325247837450384 0.07700812575214266
5086 -1.2271537021939858 0.07701150158442865
5087 -1.2759028767570961 0.07699665700313613
5088 -1.2958361785141805 0.07699627056432995
5089 -1.0327328601803978 0.07701196634428464
5090 -1.1329433167569807 0.077045505676054
5091 -1.0397802938376515 0.07709517364117155
5092 -1.0771429267586263 0.07715655969888098
5093 -1.0193361140124357 0.07716494894660829
5094 -1.0245841457414884 0.07715961506925302
5095 -1.0532798176133409 0.07717922240566971
5096 -1.0083956511584529 0.07722164673313002
5097 -1.1247669095422026 0.0771984597700573
5098 -1.0062145097866526 0.07715684896187015
5099 -1.2272005284403689 0.07709771286249234
5100 -1.0298843915204512 0.0770524398743556
5101 -1.0097202371878773 0.0770310459588468
5102 -1.0585984883905732 0.07702938506119475
5103 -1.019266385581087 0.07703988991932734
5104 -1.0400149348834427 0.0770239143951455
5105 -1.1681391768016511 0.0769919263656751
5106 -1.0981033810811542 0.07695767746598006
5107 -1.014382569698029 0.076935819632659
5108 -1.0924002454228048 0.07693134070986726
5109 -1.0783631733782961 0.07694201335931804
5110 -1.2216040574041032 0.07695440053281309
5111 -1.0285719984368606 0.07696759036642635
5112 -1.002169753868122 0.07698198913246156
5113 -1.0708457419464357 0.07699713859345057
5114 -1.0015291853028916 0.07701105881622923
5115 -1.296896013267192 0.07697316500697692
5116 -1.0356991113047447 0.0769476054339614
5117 -1.0062998477570415 0.07693380109769699
5118 -1.2804084207924544 0.07692500710359688
5119 -1.0028367551150894 0.07694085744217621
5120 -1.077479882516246 0.07697688951085524
5121 -1.0622675089002662 0.07701934155817648
5122 -1.3533710914743038 0.07707933023165692
5123 -1.0093904942609013 0.07714890502465413
5124 -1.0282828219102087 0.0772214742443448
5125 -1.0013423421045797 0.07729350582838146
5126 -1.0036798198433587 0.07736697636570683
5127 -1.092752085668233 0.07735850997112181
5128 -1.0882868829708385 0.07730531172650278
5129 -1.0262056170756868 0.07725565937614247
5130 -1.3378475864570207 0.07723446966537839
5131 -1.1793319849223807 0.07714679512991551
5132 -1.0042026244811608 0.07708755031263528
5133 -1.0792008904924553 0.07704270969095262
5134 -1.0967355043190092 0.07700779431936101
5135 -1.001531433303177 0.0769911845289568
5136 -1.022781134177669 0.07698467104910514
5137 -1.0013547094756639 0.07697478719952658
5138 -1.1049431938397134 0.07697606912928351
5139 -1.3659901513083168 0.07700369832310479
5140 -1.0063359733179174 0.0770421327468404
5141 -1.2208696243202994 0.0770736561296206
5142 -1.0017605748983602 0.07710171803304026
5143 -1.0735456771915777 0.07712319125816657
5144 -1.0079872897012483 0.07713691993604149
5145 -1.1857557836458614 0.0771217262910116
5146 -1.2119329222614967 0.07711442397091112
5147 -1.3255676312197255 0.07707541800713918
5148 -1.0034380974122408 0.0770503275644353
5149 -1.1477719686429435 0.0770378927925085
5150 -1.0465373258049906 0.0770280525362328
5151 -1.1069350960268183 0.0770273823470583
5152 -1.0120912991624118 0.07702836955092442
5153 -1.0489392818969965 0.07703118527851716
5154 -1.2192356084801546 0.07702670877315354
5155 -1.2344299323753516 0.0770212160666794
5156 -1.2844490762608416 0.07702486638027564
5157 -1.2754261785435084 0.07706057246772942
5158 -1.1660257593641545 0.07709522968821406
5159 -1.0284599389702316 0.07713105116817374
5160 -1.281283605758375 0.07720386928634755
5161 -1.0221987234908192 0.07727287604701923
5162 -1.0025315191672466 0.07733707536857584
5163 -1.1609428422252506 0.07732695435029954
5164 -1.033608988475786 0.07731767520138644
5165 -1.2864120130575591 0.07733440158511812
5166 -1.2188901901296514 0.07731769318629803
5167 -1.0144422751684763 0.07729963897977471
5168 -1.0389296169070994 0.07727571807175426
5169 -1.0588211908934397 0.07725253752806774
5170 -1.0147390475875877 0.07723292622524965
5171 -1.308162901792108 0.07714493176835949
5172 -1.0918355754601703 0.0770438223973982
5173 -1.152450592575114 0.0769674769529641
5174 -1.0062922763010473 0.07694554694270375
5175 -1.1747581116506227 0.07697324203453881
5176 -1.2396226929411764 0.07707473617431189
5177 -1.2377390693582973 0.07724395186699498
5178 -1.0625302623988333 0.07741067107082111
5179 -1.0686723322714575 0.07755446827954984
5180 -1.0066306316140898 0.07768138921242584
5181 -1.0046590630865557 0.07780491977231122
5182 -1.0038999500205503 0.07792312507160917
5183 -1.0026802145140914 0.07801938119518972
5184 -1.0593297899040455 0.07804558920759584
5185 -1.0038515063461322 0.07806634213933812
5186 -1.1098935347775694 0.07799798510437186
5187 -1.0041387811103952 0.07795732837028038
5188 -1.0097357377762737 0.07793064235750997
5189 -1.0015830779760069 0.07791349519407448
5190 -1.0178600087779939 0.07790163081860893
5191 -1.0638165199681908 0.07787551944771337
5192 -1.4007376062490455 0.07761162773329276
5193 -1.0643968824848686 0.07747436274403714
5194 -1.2444513533481034 0.07745145876665374
5195 -1.0725265149820755 0.07757537629547151
5196 -1.0120343635799305 0.07777286356108752
5197 -1.0783628434426311 0.07799369613310202
5198 -1.1046048391759222 0.0782452630993653
5199 -1.1777442677163306 0.07839782498049977
5200 -1.2815997943502397 0.07863076134191316
5201 -1.125053005315367 0.07867306032420374
5202 -1.0012498534066399 0.07862655516417517
5203 -1.17382550624266 0.07838776154020627
5204 -1.2852270395401737 0.07821691797785044
5205 -1.0141732483060977 0.07808127989286283
5206 -1.0266855898179352 0.0779643157252136
5207 -1.0824984520808556 0.07782178599211004
5208 -1.0611368595328763 0.07769460276495
5209 -1.3073688945347295 0.07762140145179569
5210 -1.0814801031968453 0.07751032571500238
5211 -1.0143808308326685 0.07742915080501889
5212 -1.0289842859156608 0.07736820167859326
5213 -1.0061634422980863 0.07732262637624619
5214 -1.0117389855438075 0.07728944339118284
5215 -1.0325852512199631 0.07726338462059557
5216 -1.0123087239026922 0.0772476631256187
5217 -1.1733858107093391 0.07721084809044731
5218 -1.1181409934247761 0.0771794613427888
5219 -1.1064334745979572 0.07717108682181587
5220 -1.092888807539136 0.07719294761718519
5221 -1.0471943166446624 0.07722327786121926
5222 -1.0451650164175579 0.07726046438444858
5223 -1.2961773006131105 0.0772370043979485
5224 -1.0433142256042096 0.07721451740564902
5225 -1.1428994708606155 0.07718999682897316
5226 -1.10984389539727 0.07717761409939314
5227 -1.0740839386722687 0.07717992582979172
5228 -1.0034752654088317 0.07721172125992136
5229 -1.067968896874176 0.07721712544586497
5230 -1.062987959996391 0.07719066507368154
5231 -1.0016943810741654 0.07714775527105572
5232 -1.1254837707956895 0.0771014810922131
5233 -1.0830524390654297 0.0770693862558822
5234 -1.0027075614839533 0.07704960931950847
5235 -1.0252765192123916 0.07704635144838301
5236 -1.0011289587417573 0.07704977503600062
5237 -1.1969420780130537 0.07706177309552359
5238 -1.0048652378803173 0.0770672201639995
5239 -1.014229263198178 0.07706697618302188
5240 -1.1668520488552416 0.07707338689675687
5241 -1.26467662655139 0.0770895708458203
5242 -1.0837988846282467 0.0771054843379579
5243 -1.1256293247431526 0.07711110568779961
5244 -1.1239494265709506 0.07709940774253869
5245 -1.02011196922332 0.0770805635069052
5246 -1.01720687614954 0.07707018163778873
5247 -1.0222333418568497 0.07706169818318742
5248 -1.0292587654475658 0.07705474324186151
5249 -1.0074695483383393 0.07704564388644884
5250 -1.09986934231797 0.07703587001026627
5251 -1.105789368496299 0.07702946693705354
5252 -1.0728221558122895 0.07702710784202324
5253 -1.0146913954034342 0.07702475173535883
5254 -1.252157700575851 0.07702737908289076
5255 -1.1166708668687169 0.07703426726185736
5256 -1.0086640732321734 0.07703686947663008
5257 -1.0053625268290767 0.07703181696915096
5258 -1.28721300047943 0.07701433159492492
5259 -1.035932429098807 0.07702823429424199
5260 -1.0444389916599723 0.07706042734228528
5261 -1.0609879952964703 0.0770966770011789
5262 -1.0117048814593514 0.07712174245770886
5263 -1.3115692276302506 0.07712738471375594
5264 -1.4608508925276087 0.07714698468930377
5265 -1.0140320910286498 0.07715911274246415
5266 -1.3901597518412196 0.07717827548159197
5267 -1.086449175669046 0.077182317988453
5268 -1.0467239680084026 0.0771817286611671
5269 -1.0141172551313709 0.07717409538477941
5270 -1.0712374717898203 0.0771494218194508
5271 -1.1126670343368954 0.07709571498079214
5272 -1.0057125941902838 0.0770542202346612
5273 -1.322131922169411 0.07704196391358079
5274 -1.098774022020502 0.07701918811688635
5275 -1.0078087130181952 0.07700385160070011
5276 -1.3945471730046763 0.0769960368533026
5277 -1.0133874526074809 0.07699735131057361
5278 -1.015212774109543 0.07700043139678814
5279 -1.170259677574944 0.07699515250294994
5280 -1.3608313682115283 0.07699204248283203
5281 -1.005514726118556 0.07697156942563804
5282 -1.0028031828918167 0.07695833698621421
5283 -1.2271917526368705 0.07695342123782636
5284 -1.1080885852563302 0.07695847543043245
5285 -1.011990533816185 0.07697061581461932
5286 -1.3146248992742358 0.07698656432604616
5287 -1.037315847255682 0.07700093079560394
5288 -1.2788888904324072 0.07697701574473054
5289 -1.1070798106785371 0.07696397673329648
5290 -1.1088289999285674 0.07695931068483325
5291 -1.4437964151795628 0.07693611286585263
5292 -1.0135998972006193 0.07692337787710418
5293 -1.0033497080563607 0.07691760522575036
5294 -1.100032494834707 0.0769223524263007
5295 -1.0010805311769715 0.07692490256646899
5296 -1.1196020829549178 0.07691962835712277
5297 -1.2831838708666337 0.07690943620253667
5298 -1.0916252353537863 0.07690835805336456
5299 -1.2935083081126935 0.0769222762025178
5300 -1.0749595251502921 0.07694432862612642
5301 -1.1110141575707468 0.07695167145958172
5302 -1.0133440069079296 0.07695489317702969
5303 -1.1496192584600042 0.07693729728234601
5304 -1.0481620657872754 0.07693451049589689
5305 -1.1328292328876948 0.0769392774591386
5306 -1.0111354074478187 0.07695364748886269
5307 -1.0057171450674758 0.07696427122275037
5308 -1.014500799842219 0.07695358138799616
5309 -1.2201934970632624 0.07696291533433752
5310 -1.2251680145752886 0.07697332179465322
5311 -1.183580450928892 0.07699578585434963
5312 -1.0204491179042923 0.07701966174609547
5313 -1.3859618538422713 0.07700389340717892
5314 -1.0761300147745132 0.0769892642081254
5315 -1.0774462781842176 0.07697431392643195
5316 -1.3122268953509248 0.07696105549226882
5317 -1.005704738177479 0.07695294302351906
5318 -1.018578050269991 0.07694778190690302
5319 -1.028398490828977 0.07694504153087177
5320 -1.2209039082940274 0.07694194886998938
5321 -1.0947939537990585 0.0769404004618069
5322 -1.019784164020553 0.07694367242731924
5323 -1.0342315317780302 0.07694703832250341
5324 -1.1024428141594933 0.07695140662215531
5325 -1.0139091484358613 0.07695405022285652
5326 -1.001179768416966 0.07695564072735694
5327 -1.0084511266894924 0.0769575717030917
5328 -1.2315817392782185 0.07695831646327436
5329 -1.0222278165196634 0.0769578790214753
5330 -1.0029671405315839 0.0769556298112643
5331 -1.044170310895362 0.07695144774061013
5332 -1.2984945586216319 0.07695714474335139
5333 -1.0478691990279667 0.07696975094626764
5334 -1.1515161699185852 0.07696950633271983
5335 -1.002599306506404 0.07696536335157204
5336 -1.0039101273589712 0.07696029996075843
5337 -1.081702301279019 0.07694582009104037
5338 -1.146523172290395 0.0769291650421101
5339 -1.3102440815539387 0.07692620832577868
5340 -1.0331332812561331 0.07692513722487297
5341 -1.0451658880516463 0.07692535690445622
5342 -1.0393718310857436 0.0769243621064125
5343 -1.1114165873029347 0.0769138218203028
5344 -1.1483700804942498 0.07690614637308027
5345 -1.0827987740425509 0.07691549067101792
5346 -1.2268117367419722 0.07693943013135376
5347 -1.2888055629710267 0.07694006360941238
5348 -1.0066191998793286 0.07693356521110765
5349 -1.219321949996508 0.07692564875189932
5350 -1.088052979431558 0.07692570188944553
5351 -1.2783865237317376 0.07691461957511136
5352 -1.2903928692975133 0.0769104985454965
5353 -1.1626491424379286 0.07690920905152271
5354 -1.0705301902038267 0.07690649880422162
5355 -1.0117954347760063 0.07690785673736784
5356 -1.0846020660156914 0.07691264078991979
5357 -1.0174720558884986 0.07691749568582963
5358 -1.1131805024031316 0.07692329212117559
5359 -1.0832921026917333 0.07692845931917217
5360 -1.0459177245393698 0.07693074477722715
5361 -1.3717798022612273 0.07693629569628076
5362 -1.3011714022683307 0.07692632352364473
5363 -1.0204393919914656 0.0769186765810514
5364 -1.0020858338993734 0.07691613539293006
5365 -1.126052841179362 0.07691820421616313
5366 -1.1279132016320526 0.07692118828146909
5367 -1.0183769536967124 0.0769256610439877
5368 -1.1749064149897397 0.07693768051286179
5369 -1.0030618325691563 0.07695388008289258
5370 -1.102046887058435 0.07697557341486863
5371 -1.04446984830172 0.07699751323685948
5372 -1.039427126303689 0.07701618331281022
5373 -1.0021066346919096 0.0770308838413861
5374 -1.3893231899134202 0.07702665190331186
5375 -1.065990872807024 0.07702161661992274
5376 -1.0072623959909552 0.0770187408280165
5377 -1.0092575282820995 0.07701727161846368
5378 -1.2415604559120605 0.07702736489404546
5379 -1.0017069392947346 0.07703983289297119
5380 -1.0285744913196386 0.07704608256650963
5381 -1.2108084884967039 0.07706289892795927
5382 -1.01040056768204 0.07707256277521501
5383 -1.0404217524548174 0.0770673070515886
5384 -1.0192481692173665 0.07705688943047015
5385 -1.2769259431710749 0.07701965326168592
5386 -1.0004659896841066 0.07701045443217694
5387 -1.2905475056609088 0.07701584780085649
5388 -1.0490952746305382 0.0770106066379952
5389 -1.1305565564493254 0.07701509454754776
5390 -1.072494354508592 0.07704942637093709
5391 -1.3042149059144672 0.07707606379033945
5392 -1.255046901427031 0.07705877812241431
5393 -1.1072586090223184 0.07701429952400637
5394 -1.002392818023948 0.07699336274193787
5395 -1.0125706152104497 0.07700366653429239
5396 -1.0638297909243182 0.07701711522119435
5397 -1.0627984146217353 0.07702133334526795
5398 -1.0463536716061774 0.07701807666724389
5399 -1.0463758857600964 0.07701567377565377
5400 -1.018831946685582 0.0770248809917372
5401 -1.3346045903111232 0.07700256164416018
5402 -1.0017543505450277 0.0769851382182527
5403 -1.0438336884971606 0.07697063901814016
5404 -1.0872633102016924 0.07696318963292481
5405 -1.11599935518834 0.07696304967229406
5406 -1.042434203896998 0.07696919737655723
5407 -1.1185756705058107 0.07697191992312727
5408 -1.0220913383812238 0.07697453441722091
5409 -1.0944900077648414 0.07697350746420746
5410 -1.042582321252525 0.07698012103845937
5411 -1.022900389451525 0.07698969384964474
5412 -1.03663699707347 0.07698765965386228
5413 -1.118729743457797 0.07697952527138303
5414 -1.2293634517785197 0.07696762088142624
5415 -1.0726391023029935 0.0769641199168323
5416 -1.0449700650000253 0.07696422383595013
5417 -1.1616766344928744 0.0769607397967974
5418 -1.0086303945438957 0.07695769848351848
5419 -1.0186159989906192 0.07695599703505462
5420 -1.0471096051777724 0.07695883428648659
5421 -1.1078709031589866 0.07696300782750792
5422 -1.006422016040023 0.07696927182150734
5423 -1.1080435869559688 0.07697759801870359
5424 -1.0016172661414504 0.07698385596113173
5425 -1.1117404634171622 0.07699648589894027
5426 -1.119562770125002 0.07701264651450031
5427 -1.0982605525176 0.07702234842236232
5428 -1.005481583663262 0.07702314466469003
5429 -1.1630597610996283 0.07702360668253552
5430 -1.1045661064493062 0.07702038608734507
5431 -1.1125012759147859 0.07702141785371894
5432 -1.0047659873272277 0.07702435962234441
5433 -1.1097137005336222 0.07702482582235577
5434 -1.004596884525142 0.07702645113385685
5435 -1.226839493540049 0.07702599218781965
5436 -1.002703243764465 0.07703026275019471
5437 -1.0292187237457942 0.07702941654332297
5438 -1.011327330372398 0.07702875169879662
5439 -1.390633640758756 0.07699939461428747
5440 -1.0046992065303477 0.07699284123235559
5441 -1.280109872623117 0.0770167281525232
5442 -1.5177176824240386 0.07711531926914011
5443 -1.0033016517016482 0.07727464285292186
5444 -1.2393133962001954 0.077446740419656
5445 -1.3672222613462506 0.0775837414274744
5446 -1.0281864688499176 0.07770831439844006
5447 -1.133103227932489 0.07769091198545992
5448 -1.1060824770233884 0.07759438132837777
5449 -1.0055590014579783 0.07751676006495467
5450 -1.1210617784046917 0.07737919399672309
5451 -1.0835204535949639 0.07726184756089181
5452 -1.2118777386913009 0.07710206397097905
5453 -1.0090896281940875 0.07701546175779989
5454 -1.3600152206719032 0.07698700120027609
5455 -1.0052695380040946 0.07699585098292037
5456 -1.0022224252304877 0.07702860622584826
5457 -1.0827434507228528 0.07707562712125147
5458 -1.0096450055813087 0.07712972139771224
5459 -1.0011635847438476 0.07718325397169834
5460 -1.2243007303501272 0.07722586883470176
5461 -1.0724490376454892 0.07725507733752189
5462 -1.0155705284989243 0.0772890889699756
5463 -1.0205970026868 0.07731728198140109
5464 -1.1335678085118936 0.07730522848511108
5465 -1.0292586275682767 0.0772685456537759
5466 -1.117916032158691 0.07722420520883506
5467 -1.0015094801114721 0.07718626539530361
5468 -1.1415039375777567 0.07715044685495731
5469 -1.0305121750709183 0.07713328700723603
5470 -1.0623232891748058 0.07712350978368
5471 -1.0033926335877197 0.07712413180541665
5472 -1.0017732745227945 0.07713403726236143
5473 -1.3674634903125702 0.07711643281773806
5474 -1.0177930917939548 0.0771278642808135
5475 -1.1073241640738802 0.07715540790620701
5476 -1.3097407707827307 0.0771942259153412
5477 -1.0218376426438707 0.07723727707886607
5478 -1.0963217797813005 0.07726893220102576
5479 -1.008149011188618 0.07728781194306533
5480 -1.0153091412070754 0.07729279327633404
5481 -1.0593763086326657 0.07729468241146642
5482 -1.0073518305997922 0.0772921852407841
5483 -1.0988113253832286 0.07724951118449713
5484 -1.0032299486842173 0.07720869551830652
5485 -1.1486218282645975 0.07712685909321423
5486 -1.0066327694683732 0.07706366308140329
5487 -1.0115509326492558 0.07702063242482904
5488 -1.0350128109130552 0.07699188270313795
5489 -1.1418964472707283 0.07696997177121966
5490 -1.1898912558863612 0.07696665246705073
5491 -1.08382328433176 0.0769763108949337
5492 -1.0028516765444584 0.07697908261135473
5493 -1.348143119703793 0.0769648390767062
5494 -1.3379756506694815 0.0769666753177233
5495 -1.0821612684137127 0.07697093855302656
5496 -1.1107867990927403 0.07698162851058582
5497 -1.0085385386719297 0.07700107662527785
5498 -1.1038151173064503 0.07702587953792892
5499 -1.087908824471593 0.07703187949942963
5500 -1.0158521024689946 0.0770231995064225
5501 -1.159193775012003 0.07700407343637485
5502 -1.0055459628317764 0.07699273278679752
5503 -1.0253572111426692 0.07698733126777729
5504 -1.001541685991402 0.07699033321727743
5505 -1.0329542677389438 0.0769970571424522
5506 -1.0231285286175746 0.07700240729423935
5507 -1.3041432104051558 0.07699604407414909
5508 -1.043998109737423 0.07699212588370216
5509 -1.2137652457813084 0.07699302655493366
5510 -1.0296793407991565 0.07700121423890856
5511 -1.1314073728032046 0.07703211245272329
5512 -1.2196608959941713 0.07705576205957773
5513 -1.1614674257211821 0.07705550568462945
5514 -1.185337521576341 0.07705177470597296
5515 -1.0375465383065017 0.07703166273389189
5516 -1.023634234605346 0.0770125853935374
5517 -1.0022606396149862 0.07700455268366742
5518 -1.107954892821974 0.0770017064520803
5519 -1.007449009963493 0.07699185131831182
5520 -1.113278808617061 0.07698161570336562
5521 -1.0997410347958547 0.07697965426200251
5522 -1.1476815192631526 0.07698773255689363
5523 -1.244817301576088 0.07699292130304114
5524 -1.0064814785976424 0.07699354158208152
5525 -1.317265623882722 0.07697008044100957
5526 -1.0075904161642275 0.07695674999626359
5527 -1.0249405611697473 0.07694999955996663
5528 -1.1201599710285224 0.07695232103999744
5529 -1.09291037131052 0.07696176092401724
5530 -1.0142242220205573 0.07696811825936976
5531 -1.0041855544567324 0.0769810557408011
5532 -1.048143412715018 0.07700766332680548
5533 -1.033719941465222 0.07702979880708656
5534 -1.0036131218190796 0.07703527001387325
5535 -1.2089320485725614 0.07701974858438095
5536 -1.1929605236847802 0.07699381960414958
5537 -1.073959167311488 0.07696670869097687
5538 -1.004174397181769 0.07693365030196825
5539 -1.461382491855157 0.07692799171542396
5540 -1.0233841504806274 0.07693922851795498
5541 -1.3144353669163071 0.07696372749143175
5542 -1.1259967301320166 0.07694750577036982
5543 -1.018926776998965 0.07692833000124495
5544 -1.081441791366993 0.07692779763490376
5545 -1.1777299434992903 0.07696290231401387
5546 -1.0186733942753539 0.07699465095503868
5547 -1.0392630515808925 0.0769746308417826
5548 -1.0796070211811386 0.07694798621310277
5549 -1.2248942647624383 0.07694135721432978
5550 -1.1653543362205963 0.07694612605771056
5551 -1.0217008192877512 0.07695445948911425
5552 -1.0962430491160504 0.07696381291613345
5553 -1.0083682970543337 0.07697399230581575
5554 -1.0800329569011577 0.07698336646254181
5555 -1.1763016820149166 0.07699214482763689
5556 -1.0343500257463303 0.07699924110100004
5557 -1.2229481107204128 0.07699306195858294
5558 -1.373110198305091 0.07698025794685523
5559 -1.004913981377291 0.07697245764891208
5560 -1.1069590163844258 0.07697194814850376
5561 -1.0870854803411913 0.07697410714615044
5562 -1.0220421196050953 0.07697785874580436
5563 -1.019477067850727 0.07697984540823924
5564 -1.068284068158852 0.07697748825721301
5565 -1.3049171023883073 0.07696024283080587
5566 -1.3588565254537783 0.07697406179372973
5567 -1.042355693597749 0.0770231150263171
5568 -1.0029203195095124 0.07708348869622977
5569 -1.1052699589116406 0.07710533381593883
5570 -1.0396794061870474 0.07712578170755287
5571 -1.0171107895878222 0.07714589265430655
5572 -1.0283632812747914 0.07716617182852037
5573 -1.1054407384969624 0.07713610577698143
5574 -1.249278446114026 0.07709248873465167
5575 -1.011837732626251 0.07705329168019809
5576 -1.0333444762013255 0.0770150980988688
5577 -1.0028769751797786 0.0769774359486074
5578 -1.0373389245936895 0.07695419593312418
5579 -1.0203847045677235 0.07694302883255083
5580 -1.0627863184586073 0.07693518583120851
5581 -1.0877018755518355 0.07691969619971697
5582 -1.020846781865211 0.07692118159798528
5583 -1.1035253720169336 0.07693966619823145
5584 -1.0804464285410729 0.07696492799230928
5585 -1.125825756139225 0.07697168261969052
5586 -1.1590724312508442 0.07699184126521227
5587 -1.1144512247601017 0.0770038827363718
5588 -1.0193563168214173 0.07702052757181473
5589 -1.00392742835415 0.07704041533375355
5590 -1.1719441489308142 0.07707705871453313
5591 -1.0360046540371042 0.07710262970172826
5592 -1.0273040872656691 0.07712048564907054
5593 -1.0839678997503697 0.07712703841661575
5594 -1.0637767519622716 0.07713168639171983
5595 -1.0098476785331538 0.07714007835573276
5596 -1.0057292052284854 0.07714876573077332
5597 -1.0188278868311815 0.07715778215907698
5598 -1.0813691286469762 0.07716245614922296
5599 -1.0035114734926134 0.077172343398422
5600 -1.0267951552814436 0.07717766527367761
5601 -1.2375988711739496 0.07715250693226405
5602 -1.1532297697541953 0.07712977944539576
5603 -1.0951654292016788 0.07710975827162461
5604 -1.0010740862234584 0.07709674446668363
5605 -1.1601751102321054 0.0770952009584362
5606 -1.0428829049325135 0.07709699978681368
5607 -1.3494782169124429 0.07711533113119326
5608 -1.0728954126003 0.07714027338256697
5609 -1.064594407475353 0.07716929171334613
5610 -1.0660714296554097 0.077198465557987
5611 -1.003985710778023 0.07722733794014931
5612 -1.0191431400353754 0.0772567546173028
5613 -1.0049758564345797 0.07728521010461648
5614 -1.1159642066124373 0.07726770551980335
5615 -1.004043154847535 0.07726520833658036
5616 -1.162400139345869 0.07719031788472605
5617 -1.0326504918851318 0.07711600870922178
5618 -1.1124520836936524 0.07704565917455777
5619 -1.0066017652834078 0.07700627367299624
5620 -1.0958342633012088 0.07697048170062645
5621 -1.140545993788282 0.07694484154181787
5622 -1.010535634496215 0.07692787912283786
5623 -1.0631938897833828 0.07692735715606674
5624 -1.139023244703893 0.07694455170012592
5625 -1.3623322740397288 0.07695127719417133
5626 -1.0682915307538812 0.0769576908441258
5627 -1.1504307686553468 0.0769661037083197
5628 -1.2212731040495077 0.07698385909513185
5629 -1.0747614411197361 0.07700752044006949
5630 -1.0012759050161038 0.07700777563163959
5631 -1.0725367841285167 0.07699307391693061
5632 -1.1602099952155391 0.07698094279167111
5633 -1.1001839669486537 0.07696717981090517
5634 -1.0026421625083506 0.07696549353575746
5635 -1.0034536734762596 0.07697366474054955
5636 -1.1751229482263497 0.0769863090044005
5637 -1.3458364063155561 0.07696413840194448
5638 -1.0803439178530538 0.07694946166367754
5639 -1.0503860985574727 0.076942986297934
5640 -1.0118787064810764 0.07694075397175222
5641 -1.0487120201858289 0.07694508776475634
5642 -1.0039885813441172 0.07695517008683375
5643 -1.081984153265549 0.07696956323415989
5644 -1.047355660881085 0.07698608542843122
5645 -1.3044081792268925 0.07701980823746628
5646 -1.0087139752733252 0.07705464426199107
5647 -1.1348255626953787 0.07705997492813456
5648 -1.0330868725371907 0.07705987872007601
5649 -1.0573611050780976 0.07705775373091826
5650 -1.4701178805297352 0.07703662933336478
5651 -1.3278627383248836 0.07698844291214223
5652 -1.3133619048109584 0.07696436912795108
5653 -1.0524247941636315 0.07694546604715485
5654 -1.112996649893719 0.0769207055878892
5655 -1.0286102218298847 0.07690872909550589
5656 -1.164369395425666 0.0769052575982504
5657 -1.0124378579203772 0.07691530671577862
5658 -1.0264290376026024 0.0769339127087384
5659 -1.1868876998405227 0.07696770376809055
5660 -1.027655517164536 0.07700466878831314
5661 -1.0133097771724058 0.077038705068806
5662 -1.0350293977648453 0.07706335494985181
5663 -1.2474346499754945 0.07706374100116586
5664 -1.1495860617672413 0.07706822183381702
5665 -1.0177871900750048 0.07706946332446124
5666 -1.1290994958862635 0.0770718304977368
5667 -1.0029366421176438 0.0770729940235698
5668 -1.0238667273966775 0.07707389706923212
5669 -1.0509734477859454 0.0770678439060651
5670 -1.0024565635902218 0.07706375573468412
5671 -1.0066420771641034 0.07706118807830675
5672 -1.116942657302342 0.07705308932302996
5673 -1.0891248910708906 0.07704355302460003
5674 -1.0378395829427947 0.07703959322788743
5675 -1.0173988018502877 0.07704194635245061
5676 -1.103566300848834 0.07704547030525793
5677 -1.0104234477355767 0.07705222988569022
5678 -1.0165648989328027 0.07705785140248525
5679 -1.107986182807707 0.07706314799072056
5680 -1.0815785174879209 0.07707191322771402
5681 -1.119942198939691 0.07707995665784607
5682 -1.1369467342605701 0.07708706369591002
5683 -1.0046522837414227 0.07709002487394168
5684 -1.2643917834463245 0.07709286891720239
5685 -1.0874170647904542 0.07709369391981019
5686 -1.089088972375716 0.07709148174522519
5687 -1.0010657775977276 0.07708500391204387
5688 -1.0044724099933333 0.07707330305897725
5689 -1.0024764683100287 0.07705766658977625
5690 -1.101231978958525 0.07704445708086048
5691 -1.0843394076736286 0.07703415697459581
5692 -1.0495610187758488 0.0770267829080306
5693 -1.1146705578934295 0.07701998820825831
5694 -1.375565711786346 0.07700679858066031
5695 -1.0349587122552848 0.07699742730137933
5696 -1.0016685594138242 0.0770003536149157
5697 -1.0690626250287216 0.07701025913568871
5698 -1.00475026331749 0.07701880030723499
5699 -1.1174071518773503 0.07701377405215272
5700 -1.0285578817549337 0.07701485159632579
5701 -1.3947203892707525 0.07699923122266004
5702 -1.1074428949899449 0.07696778678781263
5703 -1.2783098480119637 0.07695869035928792
5704 -1.0021320321614895 0.07694956201401064
5705 -1.0611158325632775 0.07694558308007181
5706 -1.0859896577753083 0.07695230123287465
5707 -1.005175027084675 0.07697042174619616
5708 -1.0181577043853896 0.07697674462652175
5709 -1.00663963638989 0.07696835605708019
5710 -1.0093930728270097 0.0769507669962359
5711 -1.098097353382504 0.07693243125947097
5712 -1.0012720168472835 0.07691927565867868
5713 -1.3420971393913046 0.07691127096854983
5714 -1.1396796697743845 0.07690527209450902
5715 -1.0018323520944283 0.07690515551502186
5716 -1.022357561240696 0.0769104445619098
5717 -1.0133512378781036 0.07692249639748815
5718 -1.02976180548626 0.07694215870311558
5719 -1.0412885799941738 0.07696260607635053
5720 -1.2976041150150583 0.07694022052836912
5721 -1.1045389715516922 0.07692845672277401
5722 -1.0047057143352236 0.0769163904309437
5723 -1.0412127047402302 0.07690845605603222
5724 -1.16341283026614 0.07690979017496172
5725 -1.0248885989536782 0.0769147146396083
5726 -1.0120019973840584 0.07691935388353231
5727 -1.007424839146486 0.07692461448516294
5728 -1.0174155613256979 0.07693046655334342
5729 -1.0024942071400482 0.07693230025749895
5730 -1.0030844210723386 0.07693174974885575
5731 -1.0279444838716356 0.07693223316592895
5732 -1.0176513290501037 0.07693489209509675
5733 -1.0075389269279336 0.07693954367037886
5734 -1.006803330758914 0.07694474903836593
5735 -1.0027470609275586 0.07694239245732087
5736 -1.0940596395705098 0.07694088137822382
5737 -1.0553249186621088 0.07693862595820042
5738 -1.001959289078879 0.07693515160484493
5739 -1.009421498779434 0.07693518922116754
5740 -1.1170253004691966 0.07693841707853087
5741 -1.2109240667748373 0.07694284457326446
5742 -1.2943756759809777 0.07694029657474416
5743 -1.0798828864999803 0.07693548421269357
5744 -1.0084430152174528 0.07692576835711472
5745 -1.028910435658718 0.0769204405509101
5746 -1.0168103115755844 0.07692372828181934
5747 -1.0025478241356656 0.07693189829061807
5748 -1.0084838607071205 0.07694039973307296
5749 -1.3072864707388816 0.07694166745545737
5750 -1.0878879925176097 0.07693505161428721
5751 -1.1550017775919554 0.07692156387546961
5752 -1.0949235472799412 0.07690423361440919
5753 -1.0252446906227828 0.07689511857344496
5754 -1.3505239931925226 0.07689947379855945
5755 -1.0284470013501463 0.07690186311502492
5756 -1.29381465117749 0.07688804623729684
5757 -1.0890013421212277 0.07688856810905165
5758 -1.3333092448270092 0.07689658372086508
5759 -1.1893186273765775 0.07691509651426677
5760 -1.1316275764620407 0.07693374225381516
5761 -1.2845213362846595 0.07697904196883323
5762 -1.0272086558630988 0.07701999387803363
5763 -1.1485563276672728 0.0770668692055097
5764 -1.3349000127223989 0.077098124350427
5765 -1.0273780403705497 0.07711937253092958
5766 -1.2915781750285966 0.07706077103234432
5767 -1.2860218095016813 0.07698993282018661
5768 -1.1066378344423207 0.0769700037948685
5769 -1.004235299156369 0.0769416267840552
5770 -1.0293205585127365 0.07692797466561074
5771 -1.0212682792654444 0.0769267711547162
5772 -1.1345552251545203 0.07695273378612212
5773 -1.04516280609396 0.07697945446321622
5774 -1.1487689468555426 0.07696307474321801
5775 -1.1617581186754224 0.07693895085908112
5776 -1.0177359624406985 0.07693240438245419
5777 -1.0449619443416993 0.07693695410413488
5778 -1.033132422990024 0.0769408717787058
5779 -1.01415428485705 0.07693427383150166
5780 -1.1907563193476431 0.07692553149012267
5781 -1.0278742240103984 0.07693530165677316
5782 -1.0098471350467304 0.07697671739435974
5783 -1.0012136578139748 0.07702226909590354
5784 -1.0137022604460437 0.07702368589350082
5785 -1.2224245548104005 0.07700444603199384
5786 -1.3003972651338886 0.07700358775166538
5787 -1.0077823167662074 0.07701988931798065
5788 -1.0028183806841688 0.07704649533682476
5789 -1.0230363820203763 0.07707358829472444
5790 -1.0020974761862043 0.07709125981389878
5791 -1.1533974550288624 0.07709618249105277
5792 -1.0128693615392945 0.0771124028999483
5793 -1.1572771534309578 0.07714828843782398
5794 -1.145978673537944 0.07717609627266207
5795 -1.0107797117637631 0.07716163397245485
5796 -1.01459173260814 0.07712095967342612
5797 -1.0625472469282122 0.07708530030796562
5798 -1.0831750499171846 0.07708088803254551
5799 -1.0748094407651405 0.07709666808431699
5800 -1.1495158820380948 0.07710516285041386
5801 -1.0489403086973634 0.07710911924225627
5802 -1.0077789540008728 0.07709869432663877
5803 -1.3806000054112317 0.07710545101227946
5804 -1.0079041988796023 0.07712419120305819
5805 -1.0825075767150854 0.07714989516675336
5806 -1.0037458687544363 0.07717650954318185
5807 -1.0007846442201938 0.07720016350746174
5808 -1.5711702484234653 0.07722810423025807
5809 -1.0774376587395267 0.07725307207999255
5810 -1.0831345300919815 0.07725690061145643
5811 -1.0500127913986181 0.07724858680575326
5812 -1.1136360129254912 0.07718143216214468
5813 -1.077259285371319 0.07712367449116012
5814 -1.1296985391198382 0.07705420615333784
5815 -1.0972802614097805 0.07700415946496622
5816 -1.082828267460367 0.07697167088143872
5817 -1.0147397624245595 0.07695060896722804
5818 -1.1545565778790505 0.07694457884921052
5819 -1.012310642684444 0.07695634032763014
5820 -1.2776314011511134 0.0769607895440372
5821 -1.2018580141714819 0.07697872681235952
5822 -1.0169404878296953 0.0769952102598216
5823 -1.1052046843282224 0.07700597304160357
5824 -1.2460449327907526 0.0770194707566697
5825 -1.092634846937252 0.07703835705858215
5826 -1.030629107484249 0.07707446843499247
5827 -1.1571986714916211 0.07710500387122954
5828 -1.0141227115766078 0.0771197543076872
5829 -1.003625836755792 0.07709793460644783
5830 -1.2984358997805145 0.07701022933552149
5831 -1.005948327997147 0.07695332042373644
5832 -1.072497347785651 0.07693383055320471
5833 -1.0447116949769157 0.07694429167424016
5834 -1.0944683812823708 0.0769636650953842
5835 -1.329584487009818 0.07700192945283563
5836 -1.0034183341261984 0.07702246013510146
5837 -1.0455807612621844 0.07703932915419612
5838 -1.1515640352512777 0.07704157289357022
5839 -1.2794024528194414 0.07703876849661784
5840 -1.0400077417882028 0.07705973114573375
5841 -1.030351380228489 0.07707617148679542
5842 -1.3027181701806994 0.07706719446069386
5843 -1.2793567404178259 0.07701607284194936
5844 -1.1302912904304623 0.0769655161413368
5845 -1.0088313435887313 0.07693398337089563
5846 -1.1352554013815506 0.076908685334099
5847 -1.0052771493259254 0.07689767864617417
5848 -1.0117078114551945 0.07689701378121344
5849 -1.002347993835409 0.0769034199222931
5850 -1.0020980920255755 0.07691906128724942
5851 -1.0770485467423883 0.07693776698491733
5852 -1.0124330075484853 0.07695417363690421
5853 -1.023244982122338 0.07696072533225257
5854 -1.1958130859338023 0.07697381475469892
5855 -1.0296903551133914 0.0769825519927317
5856 -1.0255295111810177 0.07698859266251347
5857 -1.0086692022188726 0.07699782916714773
5858 -1.061305611273275 0.07700159658723565
5859 -1.0991663902722748 0.07699959857769176
5860 -1.0382492675761967 0.07699848234274559
5861 -1.0085670277124426 0.07699948034832033
5862 -1.0747904347960353 0.07699955257574737
5863 -1.0146541788728691 0.07700337094071344
5864 -1.2082535231970366 0.07701102893559912
5865 -1.1156090671358025 0.0770204896022974
5866 -1.0814216971008765 0.07702998665187905
5867 -1.0834991061303272 0.07704248145793365
5868 -1.325794005799917 0.0770482593844629
5869 -1.0590972983073403 0.07708270599299853
5870 -1.0378816630580763 0.07713072040265007
5871 -1.010103842410503 0.07716503863589191
5872 -1.0098639340758837 0.07719746046719686
5873 -1.1747493818700758 0.07719466648393306
5874 -1.0431969684590305 0.07718112517464441
5875 -1.0928654326735612 0.0771486003930449
5876 -1.1670950298274543 0.0771016083928675
5877 -1.2472001054171138 0.07705416965923971
5878 -1.0928197315442274 0.07701343374139596
5879 -1.0939681886173251 0.07697671723729121
5880 -1.0203546737348455 0.07695688586901542
5881 -1.0051415168683986 0.0769481169285408
5882 -1.0010637502855892 0.07694313119008407
5883 -1.1009305262926372 0.07694104535899449
5884 -1.1221126987928762 0.0769425828956975
5885 -1.0618144503913738 0.07695226070097282
5886 -1.3460952137643671 0.07693641703336385
5887 -1.0550761072443653 0.07692426665553202
5888 -1.2582906937397487 0.07691779894396455
5889 -1.0761624334798967 0.07692206790812678
5890 -1.1751853151029679 0.0769240665828968
5891 -1.0863782666517654 0.07692518742330763
5892 -1.302982516494022 0.07692129100746078
5893 -1.0107368423073826 0.07691752685762394
5894 -1.1086027785337054 0.07691540005005536
5895 -1.2326467857632075 0.0769150356279652
5896 -1.1001539417946091 0.076920920665018
5897 -1.0720050794423501 0.07693152337453867
5898 -1.0946827477585233 0.07694989221269927
5899 -1.0503631634549977 0.07696830677045738
5900 -1.0109177134112348 0.0769952284881654
5901 -1.3827856522884354 0.07698224293790162
5902 -1.035131422806767 0.07697363908771865
5903 -1.0027000692286479 0.07696166105649983
5904 -1.0022488885056815 0.07694679772419673
5905 -1.1130723341275768 0.07693813234518723
5906 -1.0017738973228647 0.07693935137106664
5907 -1.0858309555914676 0.07694603621208924
5908 -1.0254210872849463 0.076952015320076
5909 -1.0211392315464702 0.07695694146925398
5910 -1.0021506163368852 0.0769533872107539
5911 -1.0069965219265729 0.07695263194286191
5912 -1.1567074882350898 0.07694748196487984
5913 -1.0144084048110373 0.07694241238057836
5914 -1.2017856970130651 0.07693617259071156
5915 -1.1514882827838318 0.0769396897557348
5916 -1.0214010814959298 0.0769439490066882
5917 -1.0170309732297427 0.07695345647552752
5918 -1.0438345244046507 0.07697052639037803
5919 -1.1495384761964222 0.07699422907561151
5920 -1.0134159728854761 0.07701874308379797
5921 -1.003254201018582 0.07704570100504604
5922 -1.2184014277779764 0.07704179441843538
5923 -1.1381433073132938 0.07702953075120494
5924 -1.0755046999010371 0.07701330921795914
5925 -1.0468395138837001 0.077000007279941
5926 -1.0221730466888441 0.0769906799834737
5927 -1.0031815861293303 0.07698521238903569
5928 -1.029266663028857 0.07698322913970622
5929 -1.0038731240088847 0.07698181855634989
5930 -1.1046736586226886 0.07698315902305493
5931 -1.2769726403884871 0.07697985867601209
5932 -1.0496240479033172 0.07699670773215568
5933 -1.1302477722103408 0.07702314628843887
5934 -1.3711889911047557 0.07707610174431558
5935 -1.0573131530415105 0.07713675028881302
5936 -1.054480991961951 0.07719747272633151
5937 -1.0498119834094275 0.07725073938194371
5938 -1.3316984459934247 0.07732416946281545
5939 -1.0423622695366643 0.07738802961410236
5940 -1.0326855801983936 0.07744175400219011
5941 -1.047526942174612 0.07748162012138902
5942 -1.1163316262030276 0.07739770011321995
5943 -1.1257391438591442 0.07723252464223025
5944 -1.078771870382888 0.07709094501610717
5945 -1.2429762721329256 0.07697409267965903
5946 -1.0402975430217523 0.07695007664310048
5947 -1.2315173708596678 0.07702063254238933
5948 -1.1065152734012396 0.07717663407573212
5949 -1.1150997985403757 0.07736703179583199
5950 -1.008423840198458 0.07756098259446953
5951 -1.0355943561159044 0.07773020515520666
5952 -1.1653602820621172 0.07781734663804657
5953 -1.0047751624368733 0.07790468661606885
5954 -1.0058057454990406 0.07797521522016254
5955 -1.0385544655253776 0.07800194254499207
5956 -1.0561403528953628 0.07798506616205865
5957 -1.0697874115025063 0.07789900911030277
5958 -1.2207307731722363 0.07763351101220171
5959 -1.016306379881655 0.07744005589047859
5960 -1.0068269526961553 0.07731854219908942
5961 -1.0129563316447008 0.0772489594958654
5962 -1.0372784087444469 0.07721444530065776
5963 -1.002247443834704 0.0771950717014849
5964 -1.1305404337095208 0.07718638966775682
5965 -1.066832054749005 0.07720049196105738
5966 -1.0053861375807651 0.07722725872219638
5967 -1.21983164864014 0.07727139049279538
5968 -1.2982886117939307 0.0773343295150208
5969 -1.1476176666277162 0.07738225073905766
5970 -1.0178726978636838 0.0774265535522291
5971 -1.0067231805104022 0.07746107041301423
5972 -1.0098873782908036 0.0774616522402296
5973 -1.0214329725290618 0.07744580730202984
5974 -1.0366570408012852 0.07741493335867569
5975 -1.3034818345398294 0.07733939434538038
5976 -1.028805555854161 0.07726652362406494
5977 -1.0197093711312593 0.07720647190151511
5978 -1.2090608722345266 0.07713502729161506
5979 -1.0282363787333182 0.07707721448416008
5980 -1.153212277077125 0.07700741249993635
5981 -1.0022471844374672 0.07696515303100711
5982 -1.2421452430314375 0.0769539958740849
5983 -1.007310291781071 0.07696731750936465
5984 -1.2098101143848379 0.07699243530468103
5985 -1.0348672811495325 0.07702119606739356
5986 -1.0025805228636224 0.07706026011083716
5987 -1.0267645298548604 0.07711345488743726
5988 -1.09372614888984 0.07716024154051332
5989 -1.1694342558094417 0.07717846374415856
5990 -1.041847926639781 0.07716988036705773
5991 -1.3197461581030372 0.07709954796337237
5992 -1.0547728568804733 0.07703785487205216
5993 -1.1461560879762835 0.07699922466951106
5994 -1.1489233078798244 0.07697466730470441
5995 -1.0202169611949372 0.07696947793113972
5996 -1.004091183939985 0.07698066475918958
5997 -1.0178988758176546 0.07700519722788945
5998 -1.2220656844325206 0.0770204920214781
5999 -1.0457354072305642 0.07704366861478842
6000 -1.1431763160275545 0.07706964195585374
6001 -1.2894064557745617 0.07711626425252134
6002 -1.0034644100878667 0.07717188973350488
6003 -1.1490897048087285 0.0772028300331396
6004 -1.0932766371154141 0.07720232762191499
6005 -1.0712106627464262 0.07718371876390362
6006 -1.022213388119964 0.07716148215228409
6007 -1.0385485075062586 0.07714283791369088
6008 -1.1461998310178583 0.07710700613453203
6009 -1.2207822615351398 0.0770568319529048
6010 -1.1281719631578884 0.07699936128347978
6011 -1.1549266038541692 0.07694933383618384
6012 -1.1119412689072148 0.07691546522429411
6013 -1.0749425514853077 0.07690523128015347
6014 -1.2198012979344004 0.07691089960343175
6015 -1.1055705239039753 0.07692666249960628
6016 -1.114220790830901 0.07694698318148994
6017 -1.2002583306358727 0.07698521025883459
6018 -1.029026889469206 0.07701385653020135
6019 -1.219751303463978 0.07701575543832775
6020 -1.1195204712150886 0.07701348420624526
6021 -1.0026566414137563 0.07701375162748264
6022 -1.1502491583607555 0.07700703359207049
6023 -1.253485281247129 0.07700566455703944
6024 -1.2995188924826662 0.07698082141887562
6025 -1.2447428583829367 0.07694650836732397
6026 -1.0828638712016 0.07692619298546621
6027 -1.3888468304281454 0.07692604716385973
6028 -1.1071282714533588 0.0769383925489458
6029 -1.049053869319329 0.076947128632263
6030 -1.2205881022440233 0.07694468470146894
6031 -1.0232436812839223 0.0769432177894182
6032 -1.024392840582841 0.07695664943927702
6033 -1.0573210800763206 0.07698079974384203
6034 -1.0113374279131304 0.07698933430015809
6035 -1.2816252691561483 0.07701252831388056
6036 -1.0036353835394969 0.07702941010575119
6037 -1.0946025058693294 0.07704080441977822
6038 -1.06302094250199 0.07705361708843546
6039 -1.0026074854116267 0.07706208516625018
6040 -1.2808732591338048 0.07707159683422832
6041 -1.0622305151086742 0.07708439971943154
6042 -1.0485254296783884 0.07709775501907777
6043 -1.0122793525707972 0.07711175829083261
6044 -1.0281796338136726 0.07712258428051195
6045 -1.0753697260826114 0.07712029072765383
6046 -1.0813890975874387 0.07710608632897982
6047 -1.0049551000570396 0.07709297966159288
6048 -1.0304312519481276 0.07708922616051161
6049 -1.0105037649694326 0.07709034277794578
6050 -1.2013065201535946 0.07700272826280037
6051 -1.1312561741722351 0.07694580358237949
6052 -1.0031577840794188 0.07691750854446704
6053 -1.1482426936440657 0.07693738458469873
6054 -1.1066807721795053 0.07702165394812306
6055 -1.0281254184712243 0.07714048518070504
6056 -1.0046491524460144 0.07727228879339113
6057 -1.0087075353728039 0.07741199058311388
6058 -1.0215892279495455 0.07755063135365253
6059 -1.0181235103234803 0.07766355872228753
6060 -1.018676932258553 0.07774482535897123
6061 -1.4461503327778211 0.07749146471843787
6062 -1.150343621019743 0.07727796088124604
6063 -1.0145558976243512 0.07713746160197257
6064 -1.0266050694777522 0.07704638961812868
6065 -1.037755805303813 0.0769945807580192
6066 -1.0358019362011823 0.07697527381688216
6067 -1.5115025831035431 0.07698573370656472
6068 -1.1080147149706834 0.07703645927075962
6069 -1.1099747201267858 0.07710762456290686
6070 -1.136532189010948 0.0771677255397149
6071 -1.080921908142283 0.07719633655996792
6072 -1.004743042643803 0.07722329896061016
6073 -1.219882262680304 0.07722042083755663
6074 -1.0080202479960534 0.07720718794111919
6075 -1.0403082952551506 0.07718038103307447
6076 -1.0507993785225143 0.07714180589095075
6077 -1.0858656148138668 0.0770965398602585
6078 -1.2204326687369642 0.07704818921281359
6079 -1.0087830135318876 0.07700678306903633
6080 -1.0035604835934497 0.07697265903321263
6081 -1.0670148383000793 0.07694597792164211
6082 -1.1190480177213844 0.07691504610278609
6083 -1.0942108874549057 0.07689739388250219
6084 -1.0046978165864797 0.07689638372645274
6085 -1.0238265517322098 0.07690658654999825
6086 -1.044579620913672 0.0769202138561767
6087 -1.2222282816556476 0.07693606976197258
6088 -1.0026394593874919 0.07695053441218813
6089 -1.0130635287047365 0.07696536240145774
6090 -1.030918260221277 0.07697538602271821
6091 -1.202546594985189 0.07698054495246985
6092 -1.3276700922624096 0.07694248503351175
6093 -1.0035276215090065 0.07691836104301274
6094 -1.2243489102537628 0.07690048144653461
6095 -1.2333216271568035 0.07689186650533608
6096 -1.0010726968500572 0.07689233168223408
6097 -1.052009679248108 0.07690225816451263
6098 -1.0627068715465118 0.07691884055402949
6099 -1.0200947505308597 0.07693719511402092
6100 -1.0088231412549185 0.07695082214994677
6101 -1.0816991958973758 0.07696190994193382
6102 -1.1862709656171775 0.0769562763423618
6103 -1.290994894465267 0.0769608786799415
6104 -1.0316697110403543 0.07696701983508161
6105 -1.108845170571176 0.07695030187620511
6106 -1.0298464916920285 0.07694204557761242
6107 -1.2954523154661268 0.07695269536882016
6108 -1.1801388424456942 0.0769508291658625
6109 -1.020879290098834 0.07693880829791651
6110 -1.2215766564142159 0.07690965733727849
6111 -1.069528722627757 0.0768991111650633
6112 -1.028688935976905 0.07690842283495827
6113 -1.1447311134810405 0.07691449177574107
6114 -1.0344418560624706 0.07692267629733811
6115 -1.0216093165693867 0.0769215349552461
6116 -1.0068989209588703 0.0769226902361785
6117 -1.0062664130609846 0.07693650893367221
6118 -1.002055234978089 0.07695852921308628
6119 -1.014370363859785 0.07697938703805898
6120 -1.028745619573532 0.07699014111336816
6121 -1.0015368021783633 0.07698418110823516
6122 -1.0016955556133966 0.07697960721952463
6123 -1.0190639747424808 0.07697953692759192
6124 -1.114443596922471 0.0769854278497117
6125 -1.0081842492494855 0.0769935468509067
6126 -1.1295801546716049 0.07700573744728623
6127 -1.003224282306703 0.07701527274367834
6128 -1.3389323068380479 0.07700328625437475
6129 -1.0236374580550645 0.07698550323315673
6130 -1.0627866349535335 0.07698096068985087
6131 -1.0259341627470957 0.07698463173824102
6132 -1.0014002171581922 0.076987847642194
6133 -1.1673638926590815 0.0769923880106213
6134 -1.3540117814518187 0.07699338755329642
6135 -1.0043667756165153 0.07699145408957764
6136 -1.14237581836239 0.07699451497154013
6137 -1.0066772222216143 0.07699890345832018
6138 -1.0321370773097958 0.07700266633595008
6139 -1.0320245650975364 0.07699378823531562
6140 -1.0355335290078953 0.0769829295743705
6141 -1.3321182133506893 0.0769830391701905
6142 -1.0703449446200044 0.07700707894384978
6143 -1.0057407444819406 0.07702120980740138
6144 -1.0081186936068165 0.07702059667882395
6145 -1.0093236782338995 0.07702142917785099
6146 -1.3495549078317146 0.07697993673047149
6147 -1.0454793086850398 0.07696840565108698
6148 -1.0046245225436683 0.07693742004206537
6149 -1.150075093046378 0.07691365448291806
6150 -1.1369293354127912 0.07691784883565439
6151 -1.5151281901881632 0.07692665414234488
6152 -1.0479299838565983 0.0769399122619438
6153 -1.003019473693858 0.07693543220211159
6154 -1.0719710776719005 0.07693207717826343
6155 -1.0081228785119298 0.07694218681289854
6156 -1.2479487261740392 0.07695102757368183
6157 -1.0190264247823426 0.07696101435706391
6158 -1.1939627898608831 0.07697227999073737
6159 -1.0841884463567897 0.07695644243338351
6160 -1.0973858719820897 0.07693032451398339
6161 -1.23078137761859 0.07691721238240766
6162 -1.3453084298815117 0.07692980830216958
6163 -1.0076019665252145 0.07696185955870005
6164 -1.0212918884021995 0.0769974841966094
6165 -1.0220708374221672 0.0770324194074451
6166 -1.1204638447786828 0.07703825174034123
6167 -1.1153782097618201 0.0770365763125575
6168 -1.0027269031802148 0.07705559926414701
6169 -1.2369142007783198 0.07704291678849562
6170 -1.2077267041603068 0.07703484208232741
6171 -1.044948335832865 0.0769641152412557
6172 -1.013281163194303 0.0769262606068085
6173 -1.033120423604163 0.07692557959007705
6174 -1.0373578000346104 0.0769449904557356
6175 -1.0162630449076808 0.07697381278768327
6176 -1.002492182307908 0.07699680147588626
6177 -1.219943477232178 0.07699898839755669
6178 -1.1078058921909282 0.07699825946429428
6179 -1.0025221356525982 0.07700444751492712
6180 -1.0128374463265157 0.07700898035421085
6181 -1.0527678494149975 0.07701050862615419
6182 -1.1120645956370485 0.07700455696296014
6183 -1.2911440867165833 0.07695805306576377
6184 -1.0792824943105732 0.07693639240387402
6185 -1.2443417923513242 0.07693742360010364
6186 -1.2785931896588651 0.07695411086560543
6187 -1.108955858408415 0.07698382700911406
6188 -1.0029462742172508 0.07702361226096065
6189 -1.436493871014184 0.07706181072321544
6190 -1.026306941882493 0.07709511032482948
6191 -1.0043376158641806 0.07712210659912469
6192 -1.1139388472131257 0.07709912698991934
6193 -1.2584126470013102 0.07706210506047528
6194 -1.0180873800793542 0.07703598128126102
6195 -1.0044173133882233 0.0770159182881584
6196 -1.0056795963355003 0.07699589382376776
6197 -1.155534962921001 0.07695671306106527
6198 -1.4274596470532501 0.07690870283140257
6199 -1.0152949951254768 0.07689777874629836
6200 -1.0762408474727534 0.07691183556905395
6201 -1.0018508057697333 0.07694079226271328
6202 -1.1644984003382792 0.07697693020587318
6203 -1.024743505911183 0.0770168467078187
6204 -1.0794803741246415 0.07705548355778763
6205 -1.014396901358697 0.07709483886157249
6206 -1.1363584870447265 0.07712010921062956
6207 -1.2165712219859781 0.07710996837081115
6208 -1.327613006145632 0.07701990561038362
6209 -1.043922064826269 0.07696312337561571
6210 -1.0414381285831078 0.07694447625048327
6211 -1.0453163893009245 0.07695902602750788
6212 -1.094562138331145 0.07699054750906763
6213 -1.004024902460723 0.07703099159546596
6214 -1.285493185845029 0.07709907374644026
6215 -1.0071188285368042 0.07716487703684623
6216 -1.154697330585574 0.07719667645702295
6217 -1.074316857481717 0.07722105567668075
6218 -1.0686633721943248 0.07722694013601951
6219 -1.0693346106467958 0.07721866010424848
6220 -1.0196099501806648 0.07720689858309045
6221 -1.0119970700320253 0.07715974887787609
6222 -1.218125265211756 0.07707458223193053
6223 -1.2190720062248284 0.07701856653788053
6224 -1.0273962642208472 0.07697742328728151
6225 -1.0638256839499705 0.07693792387218189
6226 -1.0633640989700843 0.07690380793309758
6227 -1.02855719019649 0.07689668755967545
6228 -1.1544161086732598 0.07693485059939466
6229 -1.010431335382413 0.07699515259014751
6230 -1.0805437078504887 0.077051838493164
6231 -1.0654489224221657 0.07708132786907827
6232 -1.0216961613344897 0.07708123818421526
6233 -1.0322573088367457 0.07707608642601506
6234 -1.00816154958558 0.07708066235161862
6235 -1.0052675771638435 0.07708323950523088
6236 -1.076767651736656 0.07708209740612805
6237 -1.0542206484610996 0.07707483410972488
6238 -1.009828513367377 0.07706905320074516
6239 -1.010130640603957 0.07706748482878185
6240 -1.0032643976863895 0.07708080379504423
6241 -1.0937135120589658 0.07708787082683521
6242 -1.0127215801653597 0.07709323289600575
6243 -1.0738849534745083 0.077081837545339
6244 -1.0123522134204028 0.07705037125253447
6245 -1.0697704751807724 0.07703843657624515
6246 -1.0232639790537983 0.07705045958683739
6247 -1.036554075242675 0.07706789754449915
6248 -1.1134270656489367 0.07708265180137056
6249 -1.2104580078908467 0.07708460216219054
6250 -1.008396234212069 0.07708192386189479
6251 -1.0888071752673838 0.07711186077025206
6252 -1.00151962169122 0.07714536409276447
6253 -1.0968917623842993 0.07715024706251379
6254 -1.0456995763562584 0.07714084022333204
6255 -1.0523860470739939 0.07716393457597143
6256 -1.3967031470875868 0.0772255473389963
6257 -1.0055155072219366 0.07727205226233791
6258 -1.2366517867636333 0.07724530666210434
6259 -1.0945976916489286 0.07718792195258817
6260 -1.1271726455831996 0.07714154496115935
6261 -1.0352758811242992 0.07713420559372725
6262 -1.2270273151132625 0.07712274554462052
6263 -1.0339721083733733 0.07707481417731218
6264 -1.0406966132422804 0.07701199289511906
6265 -1.0013284734171002 0.07695327644022229
6266 -1.325955309496214 0.07694392434746182
6267 -1.2887210108813976 0.07698554322311471
6268 -1.1496564095903365 0.07700062261694032
6269 -1.089786908938587 0.07699589407170498
6270 -1.2919272066623277 0.07699923745112518
6271 -1.0720301100913445 0.07698539804116476
6272 -1.002599841828975 0.07698345002057905
6273 -1.3399764224379092 0.07700267674131467
6274 -1.020152252076724 0.07703310348632426
6275 -1.0737953318986801 0.07705243585036563
6276 -1.0281341446179002 0.0770617852962355
6277 -1.074996371061357 0.07705478280422498
6278 -1.3707523734818636 0.07703072902257824
6279 -1.0724744851699866 0.07699151945482308
6280 -1.2515200025477657 0.07693242312789211
6281 -1.080405318263322 0.0769181420804403
6282 -1.1538615266759356 0.07695484817623298
6283 -1.0305668994352595 0.0770345732301819
6284 -1.003859700680226 0.07714334347730376
6285 -1.0105639698569417 0.07727847707675099
6286 -1.0019505211575275 0.077397005860319
6287 -1.1460473682627577 0.07745301822756456
6288 -1.0038069537214076 0.07746941958148003
6289 -1.1639547166430397 0.07743662270090841
6290 -1.00620460673233 0.0774000166125862
6291 -1.2354974262479488 0.07728767299675901
6292 -1.0223778378671404 0.07721157523896094
6293 -1.0048839473881317 0.07716026284259395
6294 -1.0948216179390042 0.0771024230267437
6295 -1.3433419731889251 0.0770139953848795
6296 -1.1773667421770353 0.07697397137717643
6297 -1.0151632632969623 0.07698352677266695
6298 -1.002458469103017 0.0770398525271076
6299 -1.0053446945729685 0.077123788389011
6300 -1.1465555039659143 0.07718891928429951
6301 -1.0538072102207274 0.07723957579467132
6302 -1.1708804333887584 0.07721914653272909
6303 -1.0019194092115535 0.07718956526247847
6304 -1.002236496677974 0.0771636410402173
6305 -1.045490703659039 0.07714787374289195
6306 -1.1506582512095123 0.07709723823521
6307 -1.0029960785931902 0.07703969247541015
6308 -1.0012897735948705 0.07698451725977612
6309 -1.035106871918799 0.07694974145355749
6310 -1.0072849295971025 0.0769338557530006
6311 -1.0019123581783191 0.07692220695888932
6312 -1.0270799863441098 0.07691490665605755
6313 -1.0081031789836121 0.07690079399955495
6314 -1.0100947668626568 0.07689299146052052
6315 -1.1746459267540286 0.07688414104061227
6316 -1.0208382577317499 0.0768837269394416
6317 -1.125979949108993 0.0768985715642318
6318 -1.0409283067242556 0.07691800063702686
6319 -1.1359981994993935 0.07695062721611368
6320 -1.2461808166853392 0.0770013876158707
6321 -1.0092751675790879 0.07706183695357577
6322 -1.0861995330931409 0.07711869811038269
6323 -1.027240023997573 0.07715903258781479
6324 -1.1094269949333668 0.07717188416263021
6325 -1.0017267809808525 0.07716430986703367
6326 -1.1104692064187407 0.07716337735039454
6327 -1.034775277453462 0.0771595259758836
6328 -1.0058091543328487 0.0771552457984368
6329 -1.0336366638839292 0.07715390372562039
6330 -1.0540217557933607 0.07715213700717802
6331 -1.0028965083550947 0.07716124953389619
6332 -1.0038459556791073 0.07717298882413932
6333 -1.401606456435145 0.07709744203130676
6334 -1.0754032718920867 0.07706205222445521
6335 -1.372526822605885 0.0770789251000007
6336 -1.0124012007900476 0.0771457494762293
6337 -1.0705522254709032 0.07722452539129453
6338 -1.0122460293866062 0.07730408833461487
6339 -1.348541285785929 0.07739939716295964
6340 -1.0349781544760297 0.07747137895221488
6341 -1.003125997123085 0.07754699676507286
6342 -1.1064939808986793 0.07752239437396383
6343 -1.1285924248350383 0.07738784747981282
6344 -1.0449163442304001 0.07727488390390705
6345 -1.0078699205870973 0.07719206860991773
6346 -1.3419114809642254 0.07712605707204927
6347 -1.0034914895697167 0.077070644430212
6348 -1.3504428573154814 0.07698920144779695
6349 -1.0467119234639612 0.07694806849783492
6350 -1.1644377755899438 0.07693432629762358
6351 -1.0114033860292737 0.07695625942360969
6352 -1.0360000310785755 0.07699867930524379
6353 -1.1490234350051993 0.07706182033136141
6354 -1.0410655105735565 0.07712519848553928
6355 -1.1513759739940042 0.07717046750573556
6356 -1.1260255955599796 0.07719371600266765
6357 -1.1354185656767983 0.07720430337730969
6358 -1.0039401019227638 0.07721037116001986
6359 -1.3668444753834905 0.07713123918284778
6360 -1.264682240927688 0.07702932278256158
6361 -1.0016793618077446 0.07696347076301226
6362 -1.0205192067740863 0.07694568026548637
6363 -1.2887908677172861 0.07696255408228754
6364 -1.1485023167858732 0.07699781855580533
6365 -1.0014385594161943 0.07703720001324534
6366 -1.032292283704597 0.0770739123158585
6367 -1.0039633727404715 0.07711087981483028
6368 -1.0715112837425094 0.07713951950702068
6369 -1.0065827790933264 0.07716192170161751
6370 -1.0804388432011132 0.07716380931266768
6371 -1.0044593364962144 0.07715162190002632
6372 -1.0808215820701725 0.07712716979528629
6373 -1.0224860073031128 0.07709764886200948
6374 -1.157177542881507 0.07704755467566789
6375 -1.0041950077595554 0.07700158515991884
6376 -1.0101687862430524 0.07697097283014945
6377 -1.0109223944395136 0.07695235588669672
6378 -1.003232129181591 0.07694016605232779
6379 -1.2002258178331688 0.0769332475555265
6380 -1.0162704573911714 0.0769321683881849
6381 -1.001287019078792 0.07692943257102539
6382 -1.02190240144389 0.07692814283848821
6383 -1.1714362695255756 0.07693894821200205
6384 -1.0836982941301483 0.07694869093337893
6385 -1.0239249532745835 0.07695968103419164
6386 -1.0294627710451152 0.07697520887975384
6387 -1.048919368072346 0.07698651211392644
6388 -1.1219537895930551 0.07698987625155958
6389 -1.1138884957850752 0.07698406938649463
6390 -1.0983286291767975 0.076970401676998
6391 -1.0469242567671793 0.07696144422898613
6392 -1.0500425302668634 0.07695511999893505
6393 -1.1367230391580774 0.07695026972387925
6394 -1.0669110137476563 0.07695112914526059
6395 -1.1003652274891207 0.07695850763415653
6396 -1.0426343233372282 0.07697177650724395
6397 -1.0346169296939032 0.07698484493233318
6398 -1.0184744247174191 0.07699844745348815
6399 -1.0962270057018784 0.0770143563927964
6400 -1.0552754950276193 0.07702456471725472
6401 -1.0131333408907215 0.07703181335822883
6402 -1.110127118654194 0.07703148644342024
6403 -1.0057922599612732 0.07703062826519436
6404 -1.0080561558186023 0.07702754000717017
6405 -1.5197721522020318 0.07704389569583317
6406 -1.0987099607122743 0.0770626899113013
6407 -1.2282776988959183 0.07708293959869603
6408 -1.021909999248354 0.07709915052320926
6409 -1.0290589136107529 0.07711387782275608
6410 -1.0094996240782912 0.07712732653765515
6411 -1.0127089528898932 0.07713519728721316
6412 -1.0078033179896115 0.07714159269781058
6413 -1.0010356287951376 0.07714823479032352
6414 -1.0590760396451202 0.07714570719778713
6415 -1.1891846825853916 0.07707723497185363
6416 -1.0026512081021721 0.07702826480515489
6417 -1.0252268221078573 0.07699384442413028
6418 -1.0219578714691548 0.07696935219486563
6419 -1.0009305101555177 0.07695231422552706
6420 -1.0022008829230307 0.07694045124229208
6421 -1.0025215527938502 0.07693207011678799
6422 -1.1146058070417346 0.07692453946020629
6423 -1.042000606159899 0.07691993671377748
6424 -1.0166809715698137 0.07692074041199277
6425 -1.069587647135459 0.07692108868427744
6426 -1.0813200388004494 0.07692152384818114
6427 -1.00080183344805 0.0769200001921107
6428 -1.012750926053846 0.07692299357220943
6429 -1.1116223929632658 0.07692549052116987
6430 -1.0158037493734462 0.0769257420480412
6431 -1.017326510793348 0.07693008082541913
6432 -1.1135125657796319 0.07693359622224714
6433 -1.1158369529976884 0.07695041948011641
6434 -1.327585492508509 0.07696846307807843
6435 -1.033933809453774 0.07699076704816565
6436 -1.019725843011449 0.07700459737693702
6437 -1.0200916886173512 0.07699682076255557
6438 -1.0058213831185914 0.07698013378990706
6439 -1.043694172838552 0.07695995993166259
6440 -1.1090681000644116 0.0769577123899685
6441 -1.0072831045260806 0.07696766574267545
6442 -1.2117387819298915 0.07697735151027876
6443 -1.0147208594786656 0.07697180331728382
6444 -1.0693195658957675 0.07697410495159955
6445 -1.192089539336413 0.0769907173493347
6446 -1.019703935124509 0.07700208471706811
6447 -1.021124792567851 0.07700851221768923
6448 -1.0273394855346403 0.0770041774262139
6449 -1.2784101973484767 0.07698693746842042
6450 -1.0404370811229111 0.07701854125519594
6451 -1.053047797500134 0.07704873667444259
6452 -1.0105259775571376 0.07705761040779402
6453 -1.0350095691252736 0.07705526280904543
6454 -1.0364518792040298 0.07703438105770315
6455 -1.0036814155070375 0.07703212032166877
6456 -1.0174355874600232 0.0770498991450272
6457 -1.083666838627461 0.07703546395379404
6458 -1.0271477631222283 0.0770042393762267
6459 -1.1477591011607096 0.07699045320906348
6460 -1.0218677815624015 0.0769921925625871
6461 -1.0177749804184015 0.07696417480319831
6462 -1.0025602042549502 0.0769068913829011
6463 -1.0757646331045718 0.0768790433508658
6464 -1.1478612247527709 0.07689568625726222
6465 -1.0842028449731442 0.07694303900356078
6466 -1.021265114799557 0.07697399034092886
6467 -1.008302998809643 0.07693596732628948
6468 -1.0089893371666254 0.07692317260950009
6469 -1.0174683701639295 0.07693694324640504
6470 -1.024875351861748 0.07696267240814335
6471 -1.0447963156174356 0.07697258125598029
6472 -1.0155035988148364 0.0769753422250251
6473 -1.3138949727780134 0.07693749855948989
6474 -1.0233757596655007 0.07691166325543336
6475 -1.0808004189033376 0.07690471255610912
6476 -1.127787597686728 0.0769134275008251
6477 -1.0229176954954209 0.07691956334499467
6478 -1.0044076401022606 0.07689338457755296
6479 -1.0229659402034574 0.0768806102298333
6480 -1.1275181426306817 0.0768826188711393
6481 -1.1063258883886957 0.07689077885475344
6482 -1.0081845962738825 0.07689142517820272
6483 -1.0345180781150505 0.07688759789829505
6484 -1.0122697425962721 0.0768854968885253
6485 -1.0075270450581797 0.0768880998184219
6486 -1.0073379384410344 0.07689683235479734
6487 -1.278960734560771 0.07689441845998375
6488 -1.2346422031151842 0.07688876178066331
6489 -1.1072202955897443 0.07688520495533108
6490 -1.0132002105758695 0.07688516956282304
6491 -1.0021236874582253 0.07688962942412175
6492 -1.3675414253867446 0.076887236169908
6493 -1.1897076227421983 0.07688109715078845
6494 -1.2237398839416418 0.07687795028394241
6495 -1.0711517154533061 0.07688097173825925
6496 -1.0038649762126977 0.07688933235912557
6497 -1.0331036802979505 0.07690178206718697
6498 -1.231040734828031 0.0769076106229784
6499 -1.0223490173852683 0.07691009782334096
6500 -1.223792061212912 0.07690575303193166
6501 -1.0670084393704489 0.07690090321197372
6502 -1.2888529890932983 0.07688001436663955
6503 -1.0118412636512681 0.07686971424738637
6504 -1.1628362808635118 0.07686732967606952
6505 -1.0808940248942154 0.07686884824764595
6506 -1.028679041214012 0.07687345541272964
6507 -1.0028238908606857 0.0768812677883485
6508 -1.099929806361789 0.07688226499798004
6509 -1.0096247408784707 0.07688270853548625
6510 -1.0052834878372747 0.07688352503414607
6511 -1.2129873106911182 0.07687392416062287
6512 -1.006640630215355 0.07686734957089342
6513 -1.106404451449618 0.07686454235820528
6514 -1.1350692663720225 0.07687798115762481
6515 -1.001644444685475 0.07690531891353297
6516 -1.2218970668422562 0.07691166281885149
6517 -1.1198877750687677 0.07691458396783216
6518 -1.2861908640156154 0.0768981481585853
6519 -1.0361820439656928 0.07689613638027873
6520 -1.0082931116970435 0.07689079946172755
6521 -1.0736027054679915 0.0768842586603356
6522 -1.0924526232011764 0.07688480191927716
6523 -1.0307077526132324 0.07688784604032312
6524 -1.0030301492158338 0.07689846044215444
6525 -1.2409919902182338 0.07692759688608186
6526 -1.1345111958398915 0.07696240428719366
6527 -1.0078944153901646 0.07694529757711142
6528 -1.0110726054507353 0.07693094470215615
6529 -1.2329299507930156 0.07694281451109022
6530 -1.029001894501852 0.07696258288941543
6531 -1.1655131545482493 0.0769755009243049
6532 -1.005990491280181 0.07697963794212763
6533 -1.0180385259818103 0.07695929983534387
6534 -1.0654131778014921 0.0769535351978691
6535 -1.1906749825329543 0.07696296812055543
6536 -1.1005416535941586 0.07698629434829458
6537 -1.0030189872610968 0.07699244520466744
6538 -1.2364396329448253 0.07698647617284392
6539 -1.1184337668616489 0.07697354842775311
6540 -1.1084570635675521 0.07696608775762845
6541 -1.0090893465902107 0.07696833358638298
6542 -1.0620907434293454 0.07697596880800883
6543 -1.00942990573123 0.07697627105173828
6544 -1.1112114727866493 0.0769685382630707
6545 -1.1377844069823375 0.07696429651523527
6546 -1.2783672941015245 0.07694974180622349
6547 -1.1238236336600618 0.0769466954854933
6548 -1.1208925832021917 0.0769475323280096
6549 -1.0453099958410204 0.07695301712365232
6550 -1.0321436392341246 0.07696447928974569
6551 -1.0460940656550552 0.07697710477666342
6552 -1.0518902404923711 0.07698372191931833
6553 -1.0041579406924432 0.07698189113358363
6554 -1.0741388070699418 0.07698199033261713
6555 -1.1171334798739385 0.07696374529682692
6556 -1.1512770363303713 0.07694059563721753
6557 -1.0681879636331586 0.07691662453289336
6558 -1.0053062235571983 0.07689960256412726
6559 -1.176521669258397 0.07688228429210806
6560 -1.1765789659519408 0.0768764097941124
6561 -1.022221236313553 0.07688641768537706
6562 -1.0801023756357147 0.07690794049133365
6563 -1.0303636571645407 0.07694315041168708
6564 -1.0047056775341223 0.0769919105554745
6565 -1.0556492960098447 0.0770241470852468
6566 -1.0008002694678422 0.0770470708394871
6567 -1.0720788185680765 0.0770520357614874
6568 -1.2808522289897049 0.07698342044539341
6569 -1.006173861379074 0.07694337728316021
6570 -1.1258194936837826 0.07691232359818077
6571 -1.1893404966518488 0.07689626668333345
6572 -1.1089034493686494 0.07689276123968415
6573 -1.0085437188083648 0.07689377952165784
6574 -1.519084486687746 0.07690509667337773
6575 -1.0204495255245816 0.07693027616871888
6576 -1.1963385106420739 0.07694279137115378
6577 -1.037070173020277 0.07695486591557364
6578 -1.0344770712817561 0.07696412932867952
6579 -1.10964579423375 0.0769517687560625
6580 -1.0985837746028122 0.07693332846004824
6581 -1.1072252053397524 0.07691405690901693
6582 -1.334146050752461 0.07689126896808987
6583 -1.1002368708757084 0.07687992877259187
6584 -1.0678679354035179 0.07687944412619448
6585 -1.1055331706584888 0.07688845576417369
6586 -1.5284994642121876 0.07688617490999455
6587 -1.0264235131692971 0.07688764280409556
6588 -1.0024886445255916 0.07688919660081546
6589 -1.0033312661287892 0.07688607943112646
6590 -1.0047308031224986 0.07689129739280268
6591 -1.017767296586168 0.07690293138012999
6592 -1.0792407134358701 0.07691651554421215
6593 -1.0032357444337294 0.07692309550818494
6594 -1.00777059389297 0.07690176601130316
6595 -1.1071716594526342 0.0768892693327698
6596 -1.0491664658864566 0.07688218019849016
6597 -1.0857271169750937 0.07688522398619062
6598 -1.038430582283559 0.07689026796812681
6599 -1.007331934452096 0.07689481572041837
6600 -1.379811992445066 0.07690008289886535
6601 -1.2772505578492166 0.07690436739565495
6602 -1.1110420621632702 0.07691135608870253
6603 -1.0092293450254748 0.07692857412466154
6604 -1.0092065360638574 0.07695059121995683
6605 -1.3581796084839977 0.07696419269097235
6606 -1.0859039909750146 0.07696063972026777
6607 -1.007920470308452 0.0769439268455367
6608 -1.1064470831469135 0.07693383829347314
6609 -1.322198165174302 0.07691096620869846
6610 -1.2993359116594965 0.07690512541638841
6611 -1.0256458932005244 0.07692751083951076
6612 -1.2862890561201403 0.07698522117346983
6613 -1.0077638738353139 0.07706235622632035
6614 -1.1775373826676692 0.07708475103243603
6615 -1.268914426327505 0.07701887368692928
6616 -1.1072692815081215 0.07694150412189821
6617 -1.0435237731975935 0.07691772595990563
6618 -1.0343065566241154 0.07692005779953766
6619 -1.0417958447198967 0.07691001453843065
6620 -1.035289949657124 0.0768885824484048
6621 -1.0033584804179938 0.07687397766494597
6622 -1.1004930307927168 0.07688732227554165
6623 -1.0046940888404667 0.07690304544140791
6624 -1.3566437981066413 0.07691593379105366
6625 -1.0105376828297032 0.07692905206410372
6626 -1.0065800323368388 0.07694697293114801
6627 -1.0030418449009166 0.0769738025081251
6628 -1.171052721342095 0.07700444802243436
6629 -1.205688212872935 0.07702226561161593
6630 -1.1486006620742626 0.07703479378914066
6631 -1.1014108782778558 0.07702685237516346
6632 -1.022614155736542 0.07702891972699016
6633 -1.0789414422859727 0.07703141873042212
6634 -1.072595994366736 0.07703277060004343
6635 -1.024436967718447 0.07703242463435143
6636 -1.0390640485911675 0.07703595004636937
6637 -1.175035515639775 0.07704541428821471
6638 -1.2939959650264172 0.07705478682293986
6639 -1.098912827489927 0.07706612970482761
6640 -1.1493352790843967 0.07707682535452309
6641 -1.0801417534196405 0.07708830699693776
6642 -1.0824976084363191 0.07709802166624294
6643 -1.2786216650515911 0.07711116555436154
6644 -1.0179411169860602 0.07714016993385478
6645 -1.0822805274715888 0.07716837261270715
6646 -1.001819950593069 0.07718013514046732
6647 -1.2381442267686076 0.07712215473528639
6648 -1.2278639751592288 0.07706750962540496
6649 -1.272623063455666 0.07701870079806289
6650 -1.1161004027314838 0.07696756450904957
6651 -1.007690672492571 0.07693136492780113
6652 -1.0106534506627392 0.07690846010607187
6653 -1.0044732214383678 0.07689722056124
6654 -1.081575840613481 0.07689481211196898
6655 -1.0319523472123562 0.07689696475499659
6656 -1.0041455098931102 0.07690236521647094
6657 -1.071023341222169 0.07690652015600052
6658 -1.0215985262063407 0.07691442448924878
6659 -1.022427248698182 0.07692018916044761
6660 -1.0282764893321097 0.07692058617422165
6661 -1.1073699260396854 0.07692074606017439
6662 -1.0031280508356104 0.07692295432053625
6663 -1.0070306831084512 0.07692648794314398
6664 -1.0086467769618457 0.07692812077494418
6665 -1.094174601936896 0.07693082545264956
6666 -1.0035090250477008 0.07693755272179244
6667 -1.0436745479670435 0.07694831110480388
6668 -1.0110497579626816 0.07695137139900608
6669 -1.0091247486375141 0.07694915901096924
6670 -1.0637754876784562 0.07693999709365562
6671 -1.007427539501675 0.07693040631741917
6672 -1.2685983489884458 0.07692898091111092
6673 -1.0130696462773956 0.0769300719092762
6674 -1.0475864336262746 0.07693282685533641
6675 -1.098094863859466 0.07693787952983405
6676 -1.0744109027451596 0.07694569165715172
6677 -1.0529610281880306 0.07696069301585523
6678 -1.035456968327458 0.0769774624645323
6679 -1.0015700430577572 0.07699523324885857
6680 -1.1506898056758108 0.07700415763476093
6681 -1.0020988972351823 0.0770027419882008
6682 -1.0166772377510735 0.07699836876242681
6683 -1.07395331990131 0.07699682890779963
6684 -1.0528212490512994 0.07700599254173779
6685 -1.0011011443866216 0.07700603948305501
6686 -1.0724325959487013 0.07699314272061007
6687 -1.0107644240731737 0.07697911959748294
6688 -1.0087061750569113 0.07696935930416769
6689 -1.2859588572898293 0.07696978320453263
6690 -1.0472365834466963 0.07697066156680867
6691 -1.063887533537527 0.07697395379034591
6692 -1.0027533819181713 0.07698194260910539
6693 -1.0855521476682177 0.07698339959036522
6694 -1.001429150385201 0.07698466485239518
6695 -1.2781056507160107 0.07700494587941645
6696 -1.3254757085353404 0.07698950798343437
6697 -1.2929122871603749 0.07696011403868744
6698 -1.0920470331619831 0.07693390387662423
6699 -1.002769995754832 0.07691631706579326
6700 -1.0480906401597097 0.07690426135250783
6701 -1.2898834549448854 0.07690430731909426
6702 -1.223893898269996 0.07689819242625993
6703 -1.0121404626290125 0.07689893083784326
6704 -1.0030119668794328 0.07690239521168821
6705 -1.0237910698163573 0.07690871630605525
6706 -1.150621119885802 0.0769233241988621
6707 -1.283235302707232 0.0769197090575837
6708 -1.16800278241509 0.0769194512515265
6709 -1.320052925563866 0.07689912578790065
6710 -1.010662437643634 0.07688631299427817
6711 -1.0772785205841138 0.07687873861694922
6712 -1.1054524089992566 0.07687402850827152
6713 -1.093400401763484 0.07687308861987407
6714 -1.0301927378238351 0.07687704897924733
6715 -1.0950858550959393 0.07688375980853962
6716 -1.1360192661251618 0.07688334060134437
6717 -1.0784090860976598 0.07687543835930799
6718 -1.0344743795629008 0.07686744342693494
6719 -1.1141208156064413 0.07686677951848998
6720 -1.002922996932576 0.07687213202205423
6721 -1.049935587614771 0.07687881435704097
6722 -1.093906156154946 0.07689298084423489
6723 -1.1242983615341744 0.07691925825554026
6724 -1.0143344205229565 0.07692754978814209
6725 -1.0536746036936495 0.07692894148129813
6726 -1.2937109540012934 0.07690550307507751
6727 -1.0552409569419599 0.07689502655717483
6728 -1.3155996529445406 0.07689428707945319
6729 -1.0113628058258433 0.07690574137557403
6730 -1.0310905772735417 0.07692049347954992
6731 -1.0016006521681162 0.07694311777430789
6732 -1.0589432714135503 0.0769725121650867
6733 -1.1029399367055062 0.07699704144168906
6734 -1.0315390419318369 0.07701957135264904
6735 -1.071076426349111 0.0770219903828807
6736 -1.0590603207929519 0.07701692171223395
6737 -1.0042521791841084 0.07700903319473976
6738 -1.2854867260355785 0.0770110150490828
6739 -1.310907562579426 0.07694853571829502
6740 -1.0659618936213726 0.07689914360275524
6741 -1.1903700846742555 0.07685922948951145
6742 -1.0817126878760888 0.0768648258832092
6743 -1.0244000772518838 0.07689948920868875
6744 -1.012468309721004 0.07695113298022571
6745 -1.2787337926444418 0.07696924770246964
6746 -1.2227183172760239 0.07698148969119706
6747 -1.0806625594286063 0.07699186257079436
6748 -1.0627181505779484 0.07699311080235649
6749 -1.200867179954657 0.07698921891281237
6750 -1.0224801536521388 0.07698370632040286
6751 -1.0029069477532022 0.07698036053107078
6752 -1.1259436359385002 0.07697142534526316
6753 -1.002150042518516 0.07696408056077203
6754 -1.0024216142398135 0.07695947160331991
6755 -1.1008401161602908 0.07694220580034289
6756 -1.2809896248560861 0.07690715819682103
6757 -1.1102148520101296 0.07690793134790669
6758 -1.0276318735450918 0.07693073205783951
6759 -1.1716738479092363 0.0769550136137628
6760 -1.1329448094825398 0.07697340585963335
6761 -1.0129752713498388 0.07698349550479568
6762 -1.0136246211050841 0.07698566817178723
6763 -1.1358214717088149 0.07697486970372339
6764 -1.0020077837998393 0.07696059430478981
6765 -1.0718156540732078 0.07693903680792015
6766 -1.086702543323607 0.07692457534433438
6767 -1.0169166555050466 0.07691515472150816
6768 -1.0632721158533927 0.07690855150517613
6769 -1.0068265801257201 0.07690087376136129
6770 -1.0948630244830826 0.07688972536133298
6771 -1.2901138010679796 0.0768782521582311
6772 -1.0401464688274793 0.07687307822037058
6773 -1.063632720069155 0.07687161537761236
6774 -1.0727081362040853 0.07687254156014542
6775 -1.1560507786002514 0.07687433435331247
6776 -1.0029915708994595 0.0768759983061037
6777 -1.0284715083681892 0.07686822547132897
6778 -1.0484015637331836 0.07685527543455106
6779 -1.0237313951790756 0.07685091177282358
6780 -1.016495473414725 0.07685361953876109
6781 -1.1757291366020977 0.0768523824853699
6782 -1.0129062617001772 0.07685589365151432
6783 -1.0822314584078228 0.07686356830037872
6784 -1.0029520968986059 0.07687294969033036
6785 -1.076403747132012 0.07688169959881455
6786 -1.0090402730194314 0.07689145477757311
6787 -1.0403039811515495 0.07689331267909334
6788 -1.029009509840265 0.07689365496158829
6789 -1.156116106659378 0.0769038163998574
6790 -1.0467893654400109 0.07691137124296715
6791 -1.0099592261319807 0.07691886427236927
6792 -1.0049567836411222 0.07692796803910257
6793 -1.030581010766138 0.07693962498038981
6794 -1.3749739356858495 0.0769210548589147
6795 -1.0101973397763442 0.07690686113520613
6796 -1.0226902341925257 0.0769010000038259
6797 -1.003770255564201 0.07690279542145809
6798 -1.1276477414318817 0.07690083407253223
6799 -1.141912695095561 0.07689841597037557
6800 -1.0567284804145813 0.07689662063917964
6801 -1.0016953400255635 0.07689294708822746
6802 -1.0689767444641305 0.07689014615092093
6803 -1.0021996168593224 0.07688822714453891
6804 -1.106151092754987 0.07688630472347835
6805 -1.0183732991753496 0.07688086415800251
6806 -1.110878359752783 0.07688344936190561
6807 -1.0909033184310695 0.07688816485479798
6808 -1.2176847190151978 0.07689311287065731
6809 -1.0048189323464405 0.07689317515831309
6810 -1.0064355110342 0.07689609176287662
6811 -1.1164334567323542 0.07690567628111068
6812 -1.0684084211890041 0.07691255895413118
6813 -1.2858152380880394 0.07689540198323813
6814 -1.0985076939105587 0.07688361475632917
6815 -1.0537229815902631 0.07687705220611576
6816 -1.3480828656637467 0.07687872065794381
6817 -1.1350541969753074 0.07688368523816952
6818 -1.1286102001305023 0.07689602320607426
6819 -1.063368356742427 0.07689771645783712
6820 -1.0244973197144627 0.07689080507049621
6821 -1.510012057385913 0.07688021719858777
6822 -1.1352789159123482 0.0768835447975825
6823 -1.0523320748899891 0.07689179970840856
6824 -1.007414904167145 0.07689172423005881
6825 -1.0013666061389068 0.0768898549387004
6826 -1.2223566327429864 0.07689107519080503
6827 -1.028974762580725 0.07689513996487768
6828 -1.0324938376849353 0.07689550414409807
6829 -1.1637812939557086 0.07688656094738988
6830 -1.067045959107287 0.0768778784143964
6831 -1.2239536153344361 0.07687143773361423
6832 -1.1079692327929989 0.07687201990455445
6833 -1.0032420954961982 0.0768772853053183
6834 -1.0450460392211287 0.07688589972865217
6835 -1.0555036643583104 0.07689538146043112
6836 -1.0046560577526533 0.07690542988349497
6837 -1.1033008250509495 0.07691149932074433
6838 -1.0078966840973398 0.07691883341877956
6839 -1.0049126296797137 0.07693255669165903
6840 -1.2951393365264119 0.07691741004097828
6841 -1.1129593812448746 0.07690895046640443
6842 -1.0108264268291653 0.07690746103992832
6843 -1.018338912040168 0.07690775459154958
6844 -1.045580209049115 0.0769173381640269
6845 -1.473120991656481 0.07693642467059766
6846 -1.0123974254232515 0.07696192845500813
6847 -1.124422400058098 0.07697805459095076
6848 -1.1079952387219507 0.07697591559342304
6849 -1.004878388844439 0.07697146252348264
6850 -1.0713421721831906 0.07695756255021335
6851 -1.1601479183620707 0.07692263061395195
6852 -1.11449106227362 0.07689056575284621
6853 -1.3052249585835811 0.07687653088866715
6854 -1.0809673285505028 0.07686584314696888
6855 -1.0204203565846366 0.07685960228718039
6856 -1.1829359436471578 0.07685839713008674
6857 -1.0123947824687303 0.07686431554538511
6858 -1.0220410632418166 0.07687603951254317
6859 -1.3132388623110416 0.07687555888348056
6860 -1.1292147079745263 0.0768872362121663
6861 -1.0408029679310569 0.07691048575843173
6862 -1.0297732733531022 0.07693300706311884
6863 -1.2295952339518124 0.07697084839788226
6864 -1.1485385136057606 0.07697374604331186
6865 -1.038876251250059 0.07696827128304837
6866 -1.6897574080870674 0.07694012903293677
6867 -1.0010030831444292 0.07694303812221338
6868 -1.2558426196511272 0.07694605548559744
6869 -1.0131692991901173 0.07692721671516856
6870 -1.336451466094773 0.07689781801633847
6871 -1.2276757536694753 0.07687788751071667
6872 -1.1195756654958817 0.07687590891175605
6873 -1.0082241961874658 0.07689059136057218
6874 -1.0112783377614993 0.07689388302414991
6875 -1.3060216646870892 0.07689314041832368
6876 -1.041107455949425 0.07689674571138318
6877 -1.0404544710399932 0.07690581730485664
6878 -1.0040428313834548 0.07692018000348419
6879 -1.156611690378281 0.07691239623417481
6880 -1.029002602963665 0.07690267705029781
6881 -1.0060298991283607 0.07689380277577262
6882 -1.045775677126657 0.0768852299578007
6883 -1.2457127588331753 0.07686660256007427
6884 -1.0015704691291225 0.07686858167156384
6885 -1.009770194534646 0.07688529187090726
6886 -1.0949459592179716 0.0769156263377802
6887 -1.0154636432579538 0.07694305636568738
6888 -1.0050786871493997 0.07698161567828327
6889 -1.003678152439873 0.0770152122715916
6890 -1.0760247213916743 0.07703636918950914
6891 -1.0120147197429892 0.07705065706700283
6892 -1.063692293680579 0.07705147557140359
6893 -1.2201351612558504 0.07703030349318214
6894 -1.0359476691854546 0.07701657457615996
6895 -1.0007193230622489 0.07701096913153445
6896 -1.1389087011489425 0.07700407317778019
6897 -1.00776766768047 0.07699863605195845
6898 -1.0376572809029707 0.07699714242711199
6899 -1.2888962431164903 0.07699886669645963
6900 -1.2296248107211327 0.07700026645274688
6901 -1.0229405034865222 0.077011278043087
6902 -1.0540098056483769 0.07702762221923935
6903 -1.0060471445327228 0.07703987797973443
6904 -1.2317432423280392 0.07704894675579568
6905 -1.0843249853489019 0.07705298408546726
6906 -1.080011808779149 0.07705029342898824
6907 -1.0804033771322168 0.07704131527540437
6908 -1.0033312442206577 0.07702789321866577
6909 -1.2802680387486838 0.07702928482462171
6910 -1.2622987131159458 0.0770262389030052
6911 -1.0021002625086595 0.07702165672094317
6912 -1.009682461786776 0.0770081715535136
6913 -1.0402394123383318 0.07699763410873671
6914 -1.299833053812242 0.07700523772272645
6915 -1.2820332387208782 0.07703092427884556
6916 -1.0063294834796763 0.0770595788842702
6917 -1.002734592592785 0.07709221231320301
6918 -1.0240224900283463 0.07712515928366077
6919 -1.0443585394066628 0.07715537416498314
6920 -1.4518808499628895 0.0771018460198973
6921 -1.1878395526096834 0.07700893070477582
6922 -1.0916898550163647 0.07694862775455773
6923 -1.0807965149700522 0.07693179561900149
6924 -1.0263535080037438 0.07695259897421913
6925 -1.081105535120418 0.07699842951217531
6926 -1.0037585645197333 0.07705851982100072
6927 -1.0823560398302092 0.07713180032732314
6928 -1.3792141699254001 0.0771253025083446
6929 -1.0338753404398502 0.07711515088508358
6930 -1.002291570335234 0.07709335856140306
6931 -1.0204887340596345 0.0770622365780119
6932 -1.0526085474670903 0.07702684818252403
6933 -1.0579454533023842 0.07698982789160956
6934 -1.1100523739506767 0.07695415742672437
6935 -1.175658331810176 0.07693763154294074
6936 -1.025007763322139 0.07693284404507827
6937 -1.0134634772439275 0.07693316520513974
6938 -1.0445441652567884 0.07693796422580929
6939 -1.1038991200844126 0.0769530489909237
6940 -1.0087058924979186 0.07695977405259846
6941 -1.228319796649695 0.07696827839055022
6942 -1.0269447825076927 0.07697184555074849
6943 -1.12994366163001 0.07697790094573308
6944 -1.005939790915494 0.07698369500179442
6945 -1.2356014562338509 0.07698252030372062
6946 -1.0050603877149993 0.07697310516846217
6947 -1.0013645350488765 0.07696170801869948
6948 -1.0208711659304268 0.07695228080959836
6949 -1.0776395291586902 0.07694738245631978
6950 -1.0016198878682514 0.07694303292984322
6951 -1.0459982721540007 0.07693789238905452
6952 -1.0260522127180707 0.07693181591001197
6953 -1.2819193379191864 0.07691420472531207
6954 -1.0044822902158141 0.07690691186359674
6955 -1.021258972092129 0.07690464569749025
6956 -1.050245291859023 0.07690534322814849
6957 -1.0015486085115737 0.07690706224224818
6958 -1.063394452588811 0.07691295257112406
6959 -1.0679719753143322 0.07691781766425267
6960 -1.244287608918683 0.07691419630699303
6961 -1.042342447478622 0.07690960251990919
6962 -1.1815602725482455 0.07689919712697119
6963 -1.0872655193873582 0.0768890463234701
6964 -1.1418609391522736 0.07687980502963687
6965 -1.2356102063442864 0.07687834166566579
6966 -1.0382656144537634 0.0768798856790861
6967 -1.0354403778740344 0.07688447361099873
6968 -1.0160742110682475 0.07688679380649605
6969 -1.014801513147356 0.07688655495509467
6970 -1.0016142645390624 0.07689232516971001
6971 -1.1446324568558783 0.07690035864552681
6972 -1.0284085162776992 0.07690719357544144
6973 -1.0126528990194243 0.07690522538644869
6974 -1.0019777287768499 0.07690919913613985
6975 -1.1591439610191903 0.07692750879703032
6976 -1.4773815849308645 0.07692002846914528
6977 -1.161702107698256 0.07691918333140213
6978 -1.0078257403599473 0.07690503180245414
6979 -1.1220324655115022 0.07689183874078981
6980 -1.0988845127911036 0.07688598513818712
6981 -1.046430218985184 0.076889262474914
6982 -1.0045917587605833 0.0768946822921469
6983 -1.1482220484561023 0.07689922645282715
6984 -1.0197882533514033 0.0769021976860258
6985 -1.0074850353124287 0.07690550152222202
6986 -1.005568230576048 0.07690857268192869
6987 -1.006925686862362 0.0769108341515043
6988 -1.0259293690555376 0.07691128473277828
6989 -1.1307789602091056 0.07691206092640757
6990 -1.0246611727352262 0.07691337746204108
6991 -1.0919651277828957 0.07691440394785232
6992 -1.0102451941608117 0.0769136250538722
6993 -1.0081493408746283 0.07691214310881322
6994 -1.109199833986428 0.07691340363120625
6995 -1.0329301212997108 0.07691574911109446
6996 -1.1495786053435715 0.07692067992781121
6997 -1.0358449158166352 0.0769231269391687
6998 -1.0805642378164817 0.07692394595810968
6999 -1.0428378355700214 0.07692549018448896


==> data/example_I_1b/Errors_N128.csv <==
Epoch Training_Error Testing_Error
0 -1.0034163567901158 0.08925168266140272
1 -1.0028316904747723 0.08615402103198394
2 -1.0072058165463482 0.08289579354765045
3 -1.0086894663136474 0.07981393806606324
4 -1.0021066895464934 0.07725249684202731
5 -1.0001488322854257 0.07516208311991772
6 -1.0161054024013958 0.07311651514882613
7 -1.023225357367252 0.07102008179168494
8 -1.0148412994854332 0.06897182683434819
9 -1.0229451852728582 0.06691360933020939
10 -1.0308941247716692 0.06484752701697685
11 -1.0428786368017042 0.06279725114422995
12 -1.0019130437326944 0.06093619347969803
13 -1.0926283134490602 0.059104627804988846
14 -1.01662489572312 0.057417127871960405
15 -1.008663710646307 0.05590904747196943
16 -1.0330610887894778 0.0544431180372431
17 -1.0364777537416037 0.05297682898118955
18 -1.026253644516094 0.05150722883874759
19 -1.0301223418208572 0.05004254517437613
20 -0.999716332053194 0.048773178763606366
21 -1.00268604578219 0.04778269086216516
22 -1.0336297493825484 0.04671245003381079
23 -1.0013224342263216 0.04577489443539981
24 -1.0423363594465265 0.04483280988077563
25 -1.0954458954567194 0.04383975594210857
26 -1.0220533106915415 0.04292754786555718
27 -1.0031779128673306 0.04211851818019144
28 -1.0903804321087918 0.04130472588791537
29 -0.9997838627990604 0.04059346654189111
30 -1.019948011057646 0.03994168111225961
31 -1.0615078609090731 0.03931114807996786
32 -1.0125012055509057 0.038736567368915564
33 -1.0136509246118546 0.038213101147392195
34 -1.0341824165913394 0.03772737394213049
35 -1.0091328857058464 0.03728825568489795
36 -1.0105281293644077 0.03688696338682665
37 -1.1073241019342939 0.036488986779886365
38 -1.128083749100495 0.03608508542377805
39 -1.2384725921506636 0.03564995924515207
40 -1.001151585652721 0.035277681307856225
41 -1.003144927814584 0.03494882938770395
42 -1.0364244874217499 0.034644362554549134
43 -1.0492515723767004 0.034350394458958766
44 -1.0405286717654343 0.034060789119578216
45 -0.9998614257063161 0.03380638668491206
46 -1.0942504736554164 0.03355040244672144
47 -1.0520124555808814 0.03330129662353714
48 -1.1504921634671406 0.033059042362746156
49 -1.0099401831886057 0.0328400472364616
50 -1.138618318679417 0.03262582900975279
51 -1.0417830314431882 0.032408818065752
52 -1.1157758159567226 0.03220219005405718
53 -1.1339703415991689 0.032022275085971746
54 -1.0094748416371893 0.03186035036705629
55 -1.06798922229256 0.031716255887819345
56 -1.054780522468534 0.03156925893165645
57 -1.003181286413988 0.031431397862121714
58 -1.2203547863954372 0.03129866659466367
59 -1.1501961047034004 0.031199063599205847
60 -1.010328501186897 0.03110917568184869
61 -1.0721781441293934 0.031022057877283005
62 -1.001336812124168 0.030948637666144085
63 -1.026207960022801 0.030860081246780226
64 -1.0473842946829892 0.030727625640774643
65 -1.0538387075143356 0.030577696288705505
66 -1.0044971906645472 0.030427086193105926
67 -1.0569299130710872 0.03023023386051826
68 -1.2369936624520421 0.030043485400716316
69 -1.0010223731074122 0.02989046934136912
70 -1.0556334781233694 0.02989046934136912
71 -1.0015430423508551 0.029360945516269717
72 -1.230472172038182 0.029282964672782658
73 -1.180911170305803 0.029208877052339734
74 -1.0227981807454403 0.029113101050412094
75 -1.0557309496175147 0.02897380029386204
76 -1.014341382409827 0.02880027258450295
77 -1.06396973021103 0.028636347357720738
78 -1.0425389838190202 0.02846898346126425
79 -0.9998341024505198 0.02832456831458693
80 -1.1472340907453291 0.02815749056072068
81 -1.0004827451306948 0.028002622246095246
82 -1.1911370055548005 0.027834975537705666
83 -1.2141915561430698 0.027685521414233496
84 -1.031424646145642 0.027525941411613044
85 -1.0735783156874976 0.02736669438457326
86 -1.0578710897381773 0.027207213870762553
87 -0.9998209257310275 0.027061507705361344
88 -1.334103346597644 0.02694125383130616
89 -0.9999455501158636 0.026832431281645204
90 -1.0340759342694117 0.0267128402738437
91 -0.9999461045532394 0.026602907213823086
92 -1.0014970919270325 0.026495590243108033
93 -1.0284595121517435 0.026368188320341792
94 -1.1782027878838501 0.026235434667323483
95 -1.0007682577090191 0.026113038834418723
96 -1.0152016373529105 0.02599248278249132
97 -1.0006728673109961 0.025882746437649453
98 -1.0014214176051348 0.025781616871221248
99 -1.0827809941581845 0.025671322913857438
100 -1.0150396483079784 0.025556783087501634
101 -1.0102321048060563 0.025443202373196395
102 -1.0028857244448675 0.0253345003169482
103 -1.062480444520195 0.02521198843196859
104 -1.0151132629342787 0.02508747789239565
105 -1.0883647747282639 0.02495087773786068
106 -0.9999932379010797 0.02482575666662043
107 -1.0781704845401772 0.024687067360507534
108 -1.0777084105090882 0.024540078937235976
109 -1.1293950276403717 0.024384388096470016
110 -1.0534432300947099 0.024225199184241847
111 -1.146485851923837 0.024062308905412607
112 -1.00373101579183 0.023909216181187413
113 -1.2014920051055342 0.023748887215795142
114 -1.1527863400034952 0.023589468618216414
115 -1.0019784609278943 0.023448069253521414
116 -1.0901463149600328 0.023306909016052573
117 -1.0598816250888674 0.023170858790026706
118 -1.0063786627247053 0.023044581313369263
119 -0.9998552316631921 0.0229360565049847
120 -1.1670732217244415 0.022821383739709225
121 -1.1899338412555467 0.022709162998168237
122 -1.011349188168136 0.0226109875257686
123 -1.135998385015746 0.022512771186472647
124 -1.002357459439903 0.02242960056371527
125 -1.11245303940801 0.02234428970504846
126 -1.1470097454740618 0.022239578147638325
127 -1.0011953890478182 0.02214682865345437
128 -1.0350424578975161 0.022055196660323323
129 -1.0142313612090368 0.021970173851346766
130 -1.1131069637027566 0.02188550861049772
131 -1.0813536684187635 0.021802780799197025
132 -1.0097782487165323 0.02172797962341388
133 -1.002482074790923 0.021663017423286385
134 -1.0021795499433972 0.021605356361711365
135 -1.1199977574169124 0.02153739940244801
136 -1.0117833205048739 0.021471766103055425
137 -1.023727599664118 0.02140727141138107
138 -0.9999941192879902 0.02134937110494241
139 -1.1375884751440055 0.02128348647290286
140 -1.0832053626515048 0.021213497469470523
141 -0.999836388762307 0.02115037369436466
142 -1.1678801536694925 0.02107592315654493
143 -1.0109497855389997 0.021003449467430806
144 -1.0112549533990849 0.020932409074205266
145 -1.08487361637579 0.020854195068673805
146 -1.0337050502058809 0.020772066963852334
147 -0.9998966368501088 0.02069589571362995
148 -1.0590459658158806 0.02061614018082343
149 -1.2872290235469526 0.02052122820557464
150 -1.089313153564717 0.020424152579311884
151 -1.007487331620659 0.02033222715419405
152 -1.0530946698095751 0.020240505489271372
153 -1.1721221032609024 0.02013985188455054
154 -1.0203897944689697 0.020044801171730155
155 -1.0854059698173533 0.019948658775399267
156 -1.286390416140711 0.01984869754822625
157 -1.1049753395363529 0.01975241042553755
158 -1.011275512365066 0.019666877600772858
159 -1.0277192204908328 0.01959215613569261
160 -1.0114576745732695 0.019528235878070527
161 -1.1200340229790322 0.01946884226893421
162 -1.0005816355209622 0.019421120062148963
163 -1.0084406901093599 0.01938177639804638
164 -1.002909038037595 0.0193499603735451
165 -1.0475142244371614 0.019312270017331483
166 -1.0121636242318395 0.019273366173568354
167 -1.0695906032542948 0.019222733737269935
168 -1.1607651130676322 0.019156613437387296
169 -1.2392838442234053 0.019085162945417136
170 -1.070366743498194 0.01901649272559393
171 -1.0695665955614881 0.018947932667288753
172 -1.0046163979640013 0.01888458451733188
173 -1.3583063108402076 0.018830573407559073
174 -1.0139979794930791 0.018779999119926186
175 -1.0044654832306144 0.018732012197186683
176 -1.000668228489434 0.018686470863951723
177 -1.1184598153353411 0.01863878285916173
178 -0.9998824161348555 0.018592938900345007
179 -1.211606107216208 0.018549728656769786
180 -1.0627614405271992 0.018504822657693983
181 -1.0137692545567452 0.018456196592374213
182 -1.172299669706089 0.018409626846240704
183 -1.3680348865049237 0.01837006538621084
184 -1.0088577220065198 0.018331473064112907
185 -1.0097993627222512 0.018293174831103393
186 -1.0120307632152874 0.018251411334252954
187 -1.0467672592129282 0.01820852080159
188 -1.0644074275041653 0.018162283271991736
189 -1.0133085053841342 0.018115879172372895
190 -1.0005872935586526 0.018073122387529554
191 -1.0439618627607385 0.01803020456544988
192 -1.2369647954949838 0.01799115187817529
193 -1.0716939476306893 0.017950916439989095
194 -1.1016263406928166 0.017901587856778246
195 -1.279709596234971 0.017866234501524077
196 -1.0021261721327335 0.017832990506989162
197 -1.0152671911618516 0.017799773672236504
198 -1.0152394649017686 0.017764079601167417
199 -1.0213169235191828 0.01772637577252682
200 -1.131244574176571 0.0176912162783209
201 -1.1255916348845443 0.01766099862705415
202 -1.124743868120752 0.017635855342563924
203 -1.1592917426776002 0.017614233284503157
204 -1.1013696070306054 0.017593473662028448
205 -1.0018271543976225 0.017571693614091062
206 -1.000568884418221 0.017551681782924298
207 -1.0075984749326605 0.017532032208002223
208 -0.9998877259890894 0.017512696135273176
209 -1.0088110271599775 0.017486813366821563
210 -1.0741739473534977 0.017486813366821563
211 -1.179502609147048 0.017487304521580822
212 -1.023791132061248 0.017477104568665355
213 -1.0026977201640144 0.01746044436951406
214 -1.0035443695056478 0.01744022091109902
215 -1.064548861585443 0.01741425315422054
216 -1.0749000765825696 0.017386279680461608
217 -0.999915131981965 0.017359318422233278
218 -1.0319541412153102 0.017329218696605603
219 -1.0113631953645315 0.017298407473500525
220 -1.0863591875581453 0.01726900950111193
221 -1.1874688516968692 0.017248412475100863
222 -1.0437178270314573 0.01722471113966761
223 -1.0741516785870453 0.01720197562099394
224 -1.0720279138354962 0.017180864800512282
225 -1.0597861231569692 0.017158172923820665
226 -1.0546461430459662 0.01713576690089614
227 -1.2201023467298258 0.01712196843770588
228 -1.2925110114443612 0.017113245563470388
229 -0.9999013155552925 0.017104578627463052
230 -1.0886920869972827 0.017095808321925487
231 -1.0100471912256026 0.01708579295870725
232 -1.0025636829792153 0.01707536646090783
233 -1.0962080386702275 0.017063655153341035
234 -1.0018148612985114 0.017052110718118695
235 -0.999921261151491 0.017040872398369846
236 -1.0558367029609899 0.01702886825447675
237 -1.0377419033667619 0.017016023043816855
238 -1.1289285212333482 0.017002862044405886
239 -1.027922395156495 0.016989748565123843
240 -1.1718610653938992 0.016976282819216638
241 -0.9998898310612226 0.016963502233506587
242 -1.2829548773801926 0.0169538081516177
243 -1.0064959442269161 0.016943201928944742
244 -1.0046497278995954 0.01693249811049181
245 -1.12897168245735 0.016922275115504426
246 -1.0722646151965594 0.01691239931435883
247 -1.0095182410729517 0.01690204260011916
248 -1.0008919603142505 0.016891927396615974
249 -1.000996279350608 0.01688183339307137
250 -1.0113263492559752 0.01687084243369481
251 -1.0084041821808662 0.01685923107440154
252 -1.0283496957365779 0.016847653954482213
253 -1.0174125659663005 0.016835286262406324
254 -1.0959586275342732 0.016823026350117027
255 -1.0372973531640675 0.01680961348561441
256 -0.9999769506501522 0.01679704800552999
257 -1.0069758305881167 0.016784083903044783
258 -1.0162873728056956 0.016770556173580843
259 -1.0004640904889934 0.01675780483387725
260 -1.004036492857915 0.01674514267032854
261 -1.2136520372503068 0.016733164459350802
262 -1.003332946757731 0.01672151033747038
263 -1.1632757476414006 0.016709893596712527
264 -1.1846893682126718 0.01669917877561934
265 -1.0269485351380625 0.016688288632103237
266 -1.339319958857942 0.016678854352432715
267 -1.0861906919090234 0.01667003562417667
268 -1.2518364920003044 0.016662328672195085
269 -1.0440956446835483 0.016654850437588423
270 -1.039163136421576 0.016647025568809436
271 -1.044130522785461 0.016639369830620084
272 -1.2931710447208913 0.016632283719918265
273 -1.0391768203922405 0.01662476721906507
274 -1.0007329737446697 0.016617461699486576
275 -1.2245444639500356 0.01661127168808205
276 -1.0123586079800146 0.016604733210983404
277 -1.0098171044659343 0.0165980300866286
278 -1.234596512573559 0.016591920110487025
279 -1.0441881719191972 0.016585856264793458
280 -1.0213638118710902 0.01657949706270014
281 -1.0022168233904505 0.01657318893455113
282 -1.0353430707610511 0.016566201175949147
283 -1.0254467530898743 0.016558780926715106
284 -1.0155991930774129 0.016551250010113202
285 -0.999940236276947 0.016544085633579893
286 -1.0016457066025641 0.016537166730792807
287 -1.0191992594405204 0.016529753993808186
288 -1.0420347688380756 0.01652156118744284
289 -0.9999842886150181 0.016513952577573893
290 -0.9999811212204845 0.016506854709343106
291 -1.0205205795267396 0.01649979464488231
292 -0.9999754559478815 0.016493113476796824
293 -1.0020336989744834 0.016486526436412702
294 -1.0016324053026662 0.016480008226596093
295 -1.0098356719099537 0.01647346632967278
296 -1.0098790709876655 0.01646687526999672
297 -1.0168823698613094 0.016459953879456087
298 -1.0001086828022179 0.016453415322978168
299 -1.0001298053599292 0.016447142799176633
300 -1.0392224630857831 0.01644039564325518
301 -1.2829358455224467 0.01643332199338617
302 -1.01014705401235 0.016426080905430646
303 -1.116839660546736 0.016418734668061007
304 -1.000716508981454 0.016411713309702414
305 -1.0206569024568084 0.01640479335010294
306 -1.0055833378739718 0.016397992323723666
307 -1.0509890330335125 0.016390923847374943
308 -1.0612953019884235 0.016384049815013506
309 -1.1941707430540236 0.016377459212738123
310 -1.0929271248390429 0.016370572909909745
311 -1.000616504897702 0.016364017515647405
312 -1.0490556982296833 0.016357205723986162
313 -1.0046159800570367 0.016350711868789093
314 -0.9999961893673419 0.016344636424015162
315 -1.0029120253108783 0.016338626513376368
316 -1.0528272993380066 0.016332518058467645
317 -1.01396330258243 0.016326334132008503
318 -1.115817533382841 0.01631993906822465
319 -1.053274161619394 0.01631362516004821
320 -1.0022735019793683 0.016307485678276026
321 -1.0031561703343923 0.016301445585968546
322 -1.128151007617642 0.016295483431035936
323 -1.032499229533434 0.016289479215686697
324 -1.0811408612589286 0.01628331895370122
325 -0.9999588183654787 0.016277470071561034
326 -1.197639075871772 0.01627199123642564
327 -1.0661597240388634 0.016266522746624434
328 -1.0475336656687462 0.016260345180531734
329 -1.0120440069157373 0.016254060609132648
330 -1.0174858660302932 0.01624741463691563
331 -1.011430920028364 0.016240956679305328
332 -1.2480915706464222 0.016234542774521132
333 -0.9999647289749238 0.0162285885128914
334 -1.0279322994040236 0.01622253840130832
335 -1.0064656406211225 0.016216572993748006
336 -1.1697474474368799 0.016210797777236337
337 -1.0179944461290085 0.01620494350127919
338 -1.0873942798869132 0.016199247556368854
339 -1.0615218665322839 0.016193859544709224
340 -1.008518381103243 0.016188525882532643
341 -1.061364216017895 0.01618349196633149
342 -1.0252496377209472 0.016178504507916282
343 -1.185213834897676 0.016173801935393185
344 -1.0414208804016103 0.01616880012568433
345 -0.9999796985785498 0.01616409627561819
346 -1.3339636113303344 0.01615869504566957
347 -1.003420098102089 0.016153645413237036
348 -1.0118753770339033 0.016148637619954692
349 -0.999969956194288 0.01614397583402947
350 -1.149189090352829 0.01613955419135458
351 -0.9999371185494961 0.016135300819861954
352 -1.0642986926962974 0.01613111940694077
353 -1.003402147156251 0.01612702735691356
354 -1.0448863140510867 0.016123038497985888
355 -1.2377576755807689 0.016119012591381512
356 -0.9999548833734873 0.016115132540241734
357 -1.3128153945411316 0.01611158003751353
358 -1.0609830364575594 0.016107667928068736
359 -1.2135182154793567 0.016103860566271073
360 -1.0019549809055395 0.01610010533723441
361 -1.1815725840152005 0.016096123835361482
362 -1.0273366954436793 0.01609203350074059
363 -1.0567868924814305 0.01608793569786611
364 -1.0134535218791445 0.016083660205859537
365 -1.0455906604987437 0.016079463479344816
366 -1.0030805590321101 0.01607532634331224
367 -1.0173772964659507 0.016071117513634974
368 -1.0700468524534437 0.01606688794973447
369 -1.007313399169982 0.016062796799703218
370 -1.0277658047565363 0.016058769358531177
371 -1.2335939124869588 0.016054790290826095
372 -1.2102201658417848 0.016051045094385902
373 -1.0022441462482747 0.016047358830276394
374 -1.028734615080784 0.016043446764018723
375 -1.1264697062567652 0.016039743663539198
376 -1.2155172800700154 0.016036222877506234
377 -1.0098529947391068 0.01603272637493958
378 -1.0534055154676274 0.016029250637446823
379 -1.0870517845330114 0.016025975516289093
380 -1.0521346884368246 0.016022429158080848
381 -1.1865560804420996 0.016019124699494576
382 -1.297264752056836 0.016015851573121395
383 -1.1260841429025887 0.016012897445293574
384 -1.000097713436851 0.01601012836536082
385 -1.0123389912309066 0.016007168948706973
386 -0.9999596752589577 0.01600442928121946
387 -1.0517162631123809 0.016001433030079983
388 -1.0076873520939935 0.01599840586265866
389 -1.0074812921236003 0.0159952599666958
390 -1.2571387092773827 0.015992231574989104
391 -1.0024711791071692 0.015989153695136933
392 -1.1488400638661431 0.01598626866711111
393 -1.0083769543087127 0.01598313911358119
394 -1.0616198143129585 0.015980215963917088
395 -1.1316743986428963 0.015977436459445927
396 -1.0748535320368997 0.01597470375655957
397 -1.133745545851435 0.015971883515862782
398 -1.0005146065142119 0.01596920269068562
399 -1.1782337614823868 0.01596674088426882
400 -0.9999944882173163 0.015964406792935384
401 -1.0814701094197585 0.01596170549682129
402 -1.0207212659288194 0.015958984837407722
403 -1.0000798976673644 0.015956438916511047
404 -1.3392074295693677 0.015953883937433206
405 -1.1680252495882344 0.01595111642438461
406 -1.0444994169604926 0.015948396437687834
407 -1.1012134731467549 0.015945530859076223
408 -1.0152913513786412 0.015942683971650697
409 -1.0004790155075038 0.01593998365879083
410 -1.0266986770973403 0.01593707325750539
411 -1.0047704877065673 0.015934002409649022
412 -1.006832393229578 0.0159307651112489
413 -1.0545281583828756 0.015927530491755004
414 -1.0041808595215087 0.015924273963742627
415 -1.1924031171247529 0.0159210678996218
416 -1.0091551804716925 0.015917798298589737
417 -1.4489282627561375 0.015914814562528252
418 -0.999981527202124 0.01591214548926381
419 -1.234556823480398 0.01590967946396175
420 -1.0098324287666274 0.01590717568004777
421 -1.1762156579828074 0.0159045469970845
422 -1.2759511545665745 0.015902265237977106
423 -1.1782498010058013 0.015900136841516945
424 -1.2138098878962833 0.015898397375759304
425 -1.0304962499428403 0.01589645648076183
426 -1.2391158262553625 0.0158946649412539
427 -1.1917587499178992 0.015893037507242507
428 -1.0622894226090314 0.015891450652554602
429 -1.0617865692340207 0.015889889467216728
430 -1.0595943410085156 0.015888232151362525
431 -0.9999521521081771 0.015886564663140784
432 -0.9999309152471973 0.01588501925213314
433 -1.009213957046255 0.01588325514141271
434 -1.0154632652992823 0.015881390320134154
435 -1.0117875816568767 0.01587943090818641
436 -1.024154569551529 0.01587722233158918
437 -1.0086504987864464 0.01587479456749832
438 -1.073918788020183 0.015872521147633063
439 -0.9999614788860431 0.015870427777318355
440 -0.9999281815279872 0.015868474018781355
441 -1.0443537579762647 0.015866562048324005
442 -1.002940440573714 0.015864607509807838
443 -1.1155133585730244 0.01586259814519424
444 -1.024181313392674 0.015860451630531364
445 -1.003990705883768 0.01585822398696792
446 -1.0001819432685508 0.0158560186594246
447 -1.1153342092187117 0.015853841700874245
448 -1.083372624746706 0.01585163237457513
449 -1.0087783088103497 0.015849293926583963
450 -1.0625521060177667 0.01584675699220909
451 -0.9999739488438989 0.015844360078470995
452 -1.012292286503553 0.015841609735938265
453 -1.0301918519042095 0.015838773318377762
454 -1.190361092127215 0.015836188451937967
455 -1.2335219468633403 0.01583383684777988
456 -1.0624375324325062 0.015831639976277106
457 -1.0351885636832614 0.015829277645935842
458 -1.0028848066109821 0.01582688632503896
459 -1.003902483061849 0.015824427430180334
460 -1.0239164158286538 0.015822010598712296
461 -0.999931103032531 0.015819747931278782
462 -0.999928296460613 0.015817616124052088
463 -1.0005780008277991 0.015815538817724982
464 -1.3252456368905943 0.015813554646312577
465 -1.2431145184597823 0.015811661544134884
466 -1.0034201038703525 0.015809742643817265
467 -1.0007116866209593 0.015807936499480188
468 -1.0899880226176235 0.015805881370111276
469 -0.9999396354150643 0.01580391868481031
470 -1.001942760933615 0.015801914946631735
471 -1.1524498121700355 0.015799739801662722
472 -1.0000089048640302 0.015797699679986024
473 -0.9999259621912437 0.015795767291352986
474 -1.225297030873476 0.015793851357191753
475 -1.2801913626869998 0.015792162483967587
476 -1.0210750733128837 0.01579025800737285
477 -1.0002406305111187 0.015788408621428596
478 -1.1379871039853648 0.015786625843118185
479 -1.1460614012381325 0.01578470770449776
480 -1.01717301963849 0.015782633023728784
481 -1.1950016180778762 0.015780717012113085
482 -1.0118635222857646 0.015778578128111887
483 -1.0042070115371737 0.015776350382658767
484 -1.0000146994209016 0.01577427914274308
485 -1.01288283733305 0.015771945384013386
486 -1.0277630584125406 0.015769735779772948
487 -1.0061632863902055 0.015767453040209607
488 -1.312605270077779 0.01576536509590741
489 -1.0066881922680773 0.015763131748461206
490 -1.0031822031909265 0.015760939293239445
491 -1.0242327502070987 0.015758717327423656
492 -1.0093522336221932 0.015756311822272835
493 -1.1904771457353178 0.015754220654331002
494 -1.0522430635357587 0.015752278728055267
495 -1.0108632219473253 0.015750239425993455
496 -1.0642006455278956 0.015747881351601472
497 -1.0105403874414411 0.015745439835143475
498 -1.1426983374377453 0.015743125504409997
499 -1.196999642779517 0.015740914562354453
500 -1.001539941084371 0.01573874244709205
501 -1.3086020620582972 0.015736677709407374
502 -1.0522391121633194 0.015734774629117588
503 -1.0003502625447909 0.015733036816338055
504 -1.087629047940154 0.01573145779767884
505 -1.3082922472840233 0.015730216013595737
506 -1.0034093692340267 0.015728922967364844
507 -1.0139788442722275 0.015727416880622843
508 -1.0233616166798079 0.01572567318410978
509 -1.0028294404682545 0.01572383107511608
510 -1.1287435120371367 0.015722189197018257
511 -1.1916350093377879 0.015720779779702262
512 -1.0033199515370768 0.015719271757354884
513 -1.1833150493903257 0.015717808920977547
514 -1.0098429214149947 0.015716295407737866
515 -1.0212286152295085 0.01571460798412266
516 -1.0007032352143925 0.01571294059672952
517 -1.1959935025379491 0.015711380298706317
518 -1.2732796890625178 0.015709920132513717
519 -1.0378973765402684 0.015708154403769103
520 -1.0012695598307275 0.015706393522114177
521 -1.0049152888917938 0.01570457952943336
522 -1.0152979938898097 0.015702730372843587
523 -1.0877395777502568 0.015701052866665375
524 -1.0585734006612666 0.01569915949512989
525 -1.099219544444076 0.015697298936972838
526 -1.1413625661160285 0.015695467582800455
527 -1.0527177850751588 0.015693704097344507
528 -1.0170648336413741 0.015691564655636973
529 -1.0713890763093925 0.015689236860584856
530 -1.024058383940426 0.015686966394972454
531 -1.1017243225756281 0.0156844579900301
532 -1.0359425228498027 0.015681805308888176
533 -1.0003730543966334 0.015679319720776
534 -1.0020999140758045 0.015676931102165233
535 -1.0115630783031975 0.01567453241838866
536 -0.9999578849852867 0.015672247931762796
537 -1.0047675344459532 0.015669981683271775
538 -1.044442976599077 0.01566776685760257
539 -1.1447698926512704 0.015665292199541225
540 -1.0060875692175884 0.0156627603039893
541 -1.0107020618861133 0.015660088399368242
542 -1.0896510721453894 0.01565753217335006
543 -1.0993338121912266 0.01565498156438055
544 -1.0808790397529209 0.01565247645882416
545 -1.0002503914531542 0.015650184589577103
546 -1.4305718917089616 0.01564814827614364
547 -1.2336852858296714 0.01564580982163209
548 -1.0637925131943693 0.015643494049646316
549 -1.001541425034134 0.01564128986576586
550 -1.0896178048798395 0.015639180177566114
551 -1.0588920724522475 0.015636838294360723
552 -1.0000819712945217 0.015634678990225245
553 -1.1966829468048021 0.015632737648457507
554 -1.0099220738191315 0.015630608534512033
555 -1.0003855530972967 0.015628519776379284
556 -1.0024341658110563 0.015626345751911953
557 -0.9999327452326245 0.015624346871970752
558 -1.0237764022727043 0.015622205183615496
559 -1.0331469281311958 0.015619806236156691
560 -1.0450816770031932 0.015617434272546655
561 -1.0625779674466063 0.015614878874479501
562 -1.0031460527113252 0.015612305023888863
563 -1.0637394766872919 0.015609739835390678
564 -1.1292936811086278 0.015607384408994228
565 -1.026070460697566 0.015604920898721248
566 -1.012216503043357 0.015602409613243138
567 -1.1295100265057116 0.015600106491765709
568 -1.0076560452296477 0.015597774363567896
569 -1.0025883262570037 0.01559547414484962
570 -1.122445910360477 0.015592935172655248
571 -1.0114365645042016 0.015590410510641499
572 -1.2397585752211624 0.01558794833735689
573 -1.2166361458115094 0.015585725265077944
574 -1.00523908567162 0.015583513339734602
575 -1.0110421436755146 0.015581238147742824
576 -1.0045050023175015 0.015578898402767808
577 -1.1099562527197289 0.01557653417834879
578 -1.051808883721066 0.015573989368722646
579 -1.0082856935524132 0.015571376968122342
580 -1.0003117632809386 0.01556892997097667
581 -1.1319899119128325 0.015566591014788396
582 -0.9999869003174496 0.015564431894368314
583 -1.1931093321286772 0.015562405286282067
584 -1.091444744806179 0.015560426210818152
585 -0.9999414640287665 0.015558523209977816
586 -1.0261381166697117 0.015556386205113244
587 -1.0007039227136534 0.015554382756380745
588 -1.000601971368006 0.015552403920094972
589 -1.00992945869234 0.015550439418414892
590 -1.015303147545423 0.015548449857220967
591 -1.0154862932419746 0.01554646583448653
592 -1.0801603302440401 0.015544248917687666
593 -1.1917609111274834 0.015542270029031
594 -0.9999747754488763 0.015540405000069821
595 -1.0331736262804603 0.015538373566901435
596 -1.1598616587372186 0.015536361351612528
597 -1.1919524071575276 0.015534535229283775
598 -1.0214075990184153 0.015532599375754703
599 -1.0076578811288386 0.015530512692549282
600 -1.1579863359379037 0.015528218833452529
601 -1.0291760706057436 0.015525842970507487
602 -1.0541840826072477 0.015523278589831772
603 -1.0017776512114842 0.015520780269843533
604 -1.0017726063527725 0.01551842244526979
605 -1.2211649180008397 0.015516014668635775
606 -1.0752229855202862 0.015513707677442987
607 -1.0165600756810962 0.0155112542115671
608 -1.0281806048383335 0.015508888396474985
609 -1.1283097355918923 0.015506788404757743
610 -1.0038022696250644 0.015504623176581009
611 -1.0263767724218578 0.015502343921560708
612 -1.061972482987996 0.015500220127290075
613 -1.3284047322624322 0.01549803489837986
614 -1.0279796642377914 0.01549574843097163
615 -1.1285275103839127 0.0154936082551877
616 -1.0153061034120918 0.015491563833088307
617 -1.0638754802422952 0.015489276421391564
618 -1.0003775603908716 0.015487128035242055
619 -1.3263692912961869 0.015485192589260949
620 -1.0253236968380637 0.01548316387571603
621 -1.0547246770396352 0.015481112024887587
622 -1.0040841150298465 0.015479096021693018
623 -1.0817252681341978 0.015476676036108142
624 -1.0557557814790492 0.015474006701717141
625 -1.0073950933789344 0.015471299076382637
626 -1.00249104549448 0.015468692528397483
627 -1.0010443876910262 0.015466198523101913
628 -1.0084958236137955 0.015463775394133107
629 -1.0068308196038573 0.015461313290818174
630 -1.0231279425232345 0.015458828080095577
631 -1.0178583049961396 0.015456184300015698
632 -1.1590027943069634 0.015453641462132446
633 -1.0027878796899186 0.015451154714193144
634 -1.052393998758974 0.015448879248316874
635 -1.025766148627839 0.01544663252817592
636 -1.0883659534482844 0.015444605292100825
637 -1.0622576468357807 0.01544271250633203
638 -1.0279413977876197 0.015440640204188545
639 -1.0110476691579844 0.015438487720459705
640 -1.0114100998959952 0.015436391520584207
641 -0.9999474202442888 0.01543437632010723
642 -1.0051322038070187 0.015432355081048272
643 -1.0184687006807476 0.015430113607516694
644 -1.0885316202272997 0.015428084194828036
645 -1.1143552821041656 0.015425803161039937
646 -1.023903462648209 0.015423603727277685
647 -1.0320524958216823 0.015421363551644477
648 -1.1283990798058725 0.015419371374401164
649 -1.0078725526177008 0.015417264382786663
650 -1.0880864756399842 0.015415436188710463
651 -1.1064921945443256 0.015413718845999886
652 -1.3488858137727413 0.015412203003843892
653 -1.0024555377762083 0.01541074201186763
654 -1.0144009197351953 0.015409163538260318
655 -1.1266962122307775 0.015407530192354264
656 -1.0000176213675587 0.01540600030684567
657 -1.0114998856354542 0.015404456247379062
658 -1.027814622932265 0.015402924587024509
659 -0.9999907740139918 0.015401478893777465
660 -0.9999525933827433 0.0154001316673178
661 -1.000216519461816 0.015398880209246197
662 -1.0633692317977732 0.015397422537742445
663 -1.027812789899272 0.01539598342809419
664 -1.010552439320265 0.015394434602421209
665 -1.0163901706590266 0.015392785920242623
666 -1.2507491466005995 0.015391051066539808
667 -1.2044909266638593 0.015389338743299437
668 -1.0128424628941886 0.01538756824094929
669 -1.031570472449095 0.015385746889663474
670 -1.0811101503229785 0.015383963325267452
671 -1.0720915211448225 0.015382116770636833
672 -1.0117305807351162 0.015380225835064496
673 -1.0001224873733379 0.015378431087012652
674 -1.0004297093543628 0.015376808750346692
675 -1.0034655120563267 0.01537516366952983
676 -1.0881360891442557 0.015373664047728422
677 -1.0285089491458934 0.015372165897970684
678 -1.0073419871901257 0.015370602267728559
679 -1.03680428508704 0.015368844987737605
680 -1.1287701368708862 0.01536731082682217
681 -1.2395228557957325 0.015365806555794809
682 -1.0046813449550385 0.015364310063710779
683 -1.0003599474477587 0.015362943867064313
684 -1.0075326292747213 0.015361553564100473
685 -1.0077743616793668 0.015360118355926565
686 -1.0014987598847083 0.015358742455147617
687 -0.9999366387019499 0.015357450349036293
688 -1.0208082108080292 0.015356037630151448
689 -1.2392263737959013 0.01535466183905056
690 -1.193102358260507 0.015353443144922395
691 -1.3091484671638314 0.015352090500446149
692 -1.073043430143212 0.015350701218222641
693 -1.3219993323652237 0.015349624488896858
694 -1.0101736754342205 0.01534841303069366
695 -1.1969525614824315 0.015347173317226591
696 -1.06497248071445 0.015345783117513574
697 -1.339674335160299 0.015344455890220278
698 -1.0995027673527213 0.015343138521142628
699 -1.0036968526897863 0.015341776362654332
700 -1.0460610609172107 0.015340453554182443
701 -1.0907705196062438 0.015339309240430143
702 -1.2923331613227558 0.01533836526687567
703 -1.0085114849386174 0.01533733428050099
704 -1.0719620731657344 0.015336312193599117
705 -1.0020959171106452 0.015335323614205733
706 -1.2474757618483174 0.015334338254315585
707 -1.1998051454672714 0.01533338025935514
708 -1.0280047582104257 0.01533238638520578
709 -1.1292048622019275 0.015331536345692854
710 -1.1020876806574962 0.015330639856735573
711 -1.011736876749731 0.015329454973543283
712 -1.028840301615597 0.015328121945863539
713 -1.0000856111844143 0.015326898723323865
714 -1.1282609837982045 0.01532570086818439
715 -1.1971114747482285 0.015324412451410509
716 -1.001757511887784 0.015323132155974157
717 -1.037567714758245 0.01532159645610922
718 -1.002545407631305 0.015320065019404064
719 -1.0488754557705684 0.015318434876268145
720 -1.1975286591519145 0.015316940609416891
721 -1.0000198058470657 0.015315547768049729
722 -1.0034613185695143 0.015314176270765019
723 -1.0342606228841427 0.015312667318935694
724 -1.0021278572622458 0.015311145949952488
725 -1.0006181247889376 0.0153097089570649
726 -1.0466851513530369 0.015308234260898957
727 -1.0579454612942483 0.015306709207156178
728 -1.2348064491256132 0.015305077622613131
729 -1.139126606937049 0.015303454736521706
730 -1.0352715243077963 0.015301711643582128
731 -0.9999455371379842 0.015300114617587854
732 -1.0898107617995394 0.015298427436399004
733 -1.0464449107891527 0.015296754277118758
734 -0.9999783057994343 0.015295237767317976
735 -1.020743413437738 0.01529374851435189
736 -1.2392813993663796 0.015292314116184081
737 -1.000525861660465 0.015290947804324046
738 -1.0243447773710739 0.015289376987866197
739 -1.0764386091569238 0.01528784057193401
740 -1.0046616548044538 0.015286356404707957
741 -1.020743177435532 0.015284864663785709
742 -1.0883892463770541 0.01528351029856382
743 -1.0096013112838995 0.015282014243762089
744 -1.0720008832716101 0.015280539529609933
745 -1.091363120295515 0.015279164250859796
746 -1.293658131973636 0.015277894523545789
747 -1.1498116676611676 0.015276741248710111
748 -1.0132492525034693 0.01527542218194717
749 -1.3236024505263262 0.015274341633812763
750 -1.0017750068110496 0.015273271192711609
751 -1.0239377493458055 0.01527217180489911
752 -1.127754782415814 0.015271021635504284
753 -1.140662238150064 0.01526988535351901
754 -1.0954714147519236 0.015268652683167972
755 -0.9999375882808708 0.01526754230684841
756 -1.0737645225454944 0.015266313877798133
757 -1.0089615011689201 0.015265021196689505
758 -1.0393156741562857 0.015263583523652202
759 -1.0000959543796637 0.01526222079762383
760 -1.0809538116575066 0.015260816774676618
761 -1.04537930090585 0.015259379893903722
762 -0.9999940231425044 0.015258062134365497
763 -1.015556875764726 0.01525675470566463
764 -1.219371341398037 0.015255605079895507
765 -1.1945675090675096 0.015254615985646133
766 -1.045114420701991 0.015253584013205571
767 -1.0012935724948808 0.015252551909549002
768 -1.0627477856291454 0.015251544061336653
769 -1.1315598689065585 0.01525056774317871
770 -1.2623532327442721 0.01524959424413615
771 -1.0325216952630918 0.01524847927318847
772 -1.2863794882998565 0.015247423341589543
773 -1.0046569807739332 0.015246376433048643
774 -1.0002518450828006 0.015245373851057183
775 -1.1418819001225984 0.01524430619357553
776 -1.0017895802285839 0.015243206293556076
777 -0.9999680150273259 0.015242217742399944
778 -1.2465239532399341 0.015241163478556589
779 -1.001852820844677 0.015240072808464684
780 -1.0188462248467942 0.015238833746095734
781 -0.9999446363966129 0.015237760299908799
782 -1.0000251798140083 0.015236750957807209
783 -1.0146027508372086 0.01523552666274562
784 -1.0203215578867888 0.015234156686040338
785 -1.0000598032901826 0.01523290587329661
786 -1.0015684304226777 0.015231673274836294
787 -1.2422841092639771 0.015230537445482806
788 -1.2662908903870722 0.015229428105134862
789 -1.027831627202948 0.015228302412418689
790 -1.141263226598407 0.015227151590456525
791 -1.015362790888309 0.01522580427011178
792 -1.0017159424042352 0.015224467758158703
793 -1.1448819845913885 0.015223179895942263
794 -1.0245790835293307 0.015221732474524364
795 -1.2540683399806458 0.01522032690428006
796 -1.0024786057588055 0.015218938562298771
797 -1.0725236654243386 0.01521736602094971
798 -1.291430362594159 0.015215942586973154
799 -1.0024952953849222 0.01521453072914207
800 -0.9999591065138855 0.015213238094513465
801 -1.259133419750093 0.015211798286563483
802 -1.002287210551028 0.015210378689775653
803 -1.244498289214047 0.015209160813216334
804 -1.0103553595796544 0.015207785765526304
805 -1.062413520920569 0.015206471549162251
806 -1.05390167106834 0.015205101357779022
807 -1.0454479134818262 0.01520350803606601
808 -1.0123732103334784 0.015201691068734775
809 -1.1296750141924665 0.015200091728824331
810 -1.191903955245983 0.015198741656948865
811 -1.030724965918601 0.015197195141893261
812 -1.2433107090340554 0.015195839461924513
813 -1.0999798543118744 0.015194310268955818
814 -1.1225672452218596 0.015192630359693593
815 -1.2458840169579108 0.015191035384674135
816 -1.0781850748163078 0.015189145567763948
817 -1.0068207769480395 0.01518718136802348
818 -1.0946904833447813 0.015185255951519214
819 -1.000224321859028 0.01518348912732946
820 -1.0029149067062868 0.015181780897842896
821 -1.0112950465909862 0.015179925014699003
822 -1.1938903693405007 0.015178208354550821
823 -1.220249274932102 0.015176387698383831
824 -0.999917936665089 0.01517478597301199
825 -1.0001490685062138 0.015173239792434859
826 -0.9999210422972262 0.01517184385105202
827 -0.99993599210115 0.015170524700733724
828 -1.1374263266393085 0.015169103060904182
829 -1.008425110419589 0.015167587622185797
830 -1.0087836696396657 0.015165920982114924
831 -1.0046650795397427 0.015164247711403803
832 -1.0005932461079579 0.015162688900333213
833 -1.196088342923655 0.015161256932081209
834 -1.01846232897494 0.015159663904699555
835 -1.0074757888301018 0.015158124826789382
836 -1.1577591954683255 0.01515670934202136
837 -1.2440913881719255 0.015155449389204038
838 -1.099500527746926 0.015154101464891316
839 -1.0207005340282866 0.015152742746279561
840 -1.099640989682986 0.015151232453947887
841 -1.0912496260378763 0.015149707068129476
842 -1.0621950070711617 0.01514833566874052
843 -1.1305769882043624 0.01514710494963374
844 -1.2751168200313008 0.015145896030263895
845 -1.2542324160242821 0.015144662684447219
846 -1.1093734719599375 0.015143260781180685
847 -1.2498570014871442 0.015141842543237622
848 -1.0850080711455061 0.015140227182857078
849 -1.0221701468692055 0.015138538285407538
850 -1.00478657958745 0.015136810579269007
851 -1.0003844831190083 0.015135212391900422
852 -0.999971297690728 0.015133748157462452
853 -1.0210851638488447 0.015132238456334513
854 -1.3427440709038359 0.015130756673739677
855 -1.0001853035619923 0.01512938058682281
856 -1.0117735165064223 0.015127928586114609
857 -1.0108187991254682 0.01512635809971019
858 -1.0885958235091082 0.015124533565199614
859 -1.4415671400343464 0.015123028905791848
860 -1.0009372105869934 0.015121589327577107
861 -1.0054464639846916 0.015120133792236333
862 -1.0315513167175177 0.015118580153784467
863 -1.0076362795569953 0.01511699804218355
864 -1.056707131696728 0.015115271001550383
865 -1.0001826637959534 0.015113697181061446
866 -1.307547017483732 0.015112233103654211
867 -1.047011673728008 0.015110676753635022
868 -1.2003941138130578 0.015109128031208341
869 -1.0070147850957991 0.015107513519144642
870 -1.0326388259949264 0.015105792924841944
871 -1.0262720518830581 0.015103966024763011
872 -1.0622552898189295 0.015102238022011669
873 -1.0308404082615987 0.015100434172341998
874 -1.0007304149154035 0.015098735003653274
875 -1.0525860722704168 0.015097094505495668
876 -1.272550704036865 0.015095263684740802
877 -1.0260910484100083 0.01509332986001829
878 -1.023974272509277 0.015091411977923345
879 -1.0047664260746243 0.015089528765969647
880 -0.9999670880370854 0.01508781719700818
881 -1.0098613589889431 0.015086110505140247
882 -1.0546164854781146 0.015084322625367855
883 -1.0054714942866891 0.01508256286811629
884 -1.0206076288481907 0.01508084283803065
885 -1.0532094619110997 0.015079044081591227
886 -1.0377643282875588 0.01507714462427143
887 -1.1388913996091663 0.01507531833272814
888 -1.0101662511912621 0.015073454190962855
889 -1.00752220606696 0.015071578775595083
890 -1.0198786218495068 0.015069457563039497
891 -1.0026370169077417 0.015067454917794055
892 -1.0074826361234632 0.015065488115050174
893 -1.1567359020586059 0.015063409177445607
894 -1.0000008024927032 0.015061500827262415
895 -1.0464323000333238 0.015059604865372056
896 -1.003010164140323 0.015057786946106145
897 -1.0147244098361248 0.015055882666546033
898 -1.0001838363557274 0.015054130481195803
899 -1.059989068766124 0.015052389382835173
900 -1.1303313929569387 0.015050874245544549
901 -1.009867948808339 0.015049354524477193
902 -1.012687061116406 0.015047659065199082
903 -1.253471145845985 0.015045937462161763
904 -1.0926477612219774 0.015044285330272286
905 -1.0763401270210722 0.015042678277777576
906 -1.004661112266152 0.01504109408352049
907 -1.0393565850351534 0.015039345389919453
908 -1.0000266854454967 0.015037763479415335
909 -1.0192468719472836 0.015035977267541545
910 -1.2603353511043667 0.015034125523634057
911 -1.0749733788903677 0.015032365467496228
912 -1.000032904679813 0.01503070868153194
913 -1.147799015469141 0.015028766496633317
914 -1.000749151965057 0.01502690746857483
915 -1.004705760007537 0.015025017178561202
916 -1.0015108520976312 0.015023212468350639
917 -1.1323846948461473 0.015021511628588544
918 -1.0060542398296122 0.015019792882163131
919 -1.002756740817749 0.015018089940437213
920 -1.0000542517906716 0.015016509746099239
921 -1.0034134080209125 0.015014974108769355
922 -1.0086959149797075 0.015013339660422568
923 -1.253662552495167 0.015011597846029857
924 -1.145441152725455 0.015009787642400452
925 -1.3765603452848376 0.015008179801583688
926 -1.0120902302315737 0.015006520485704063
927 -1.057231685016055 0.015004613134059791
928 -1.003414535985939 0.015002804391383642
929 -1.0629593870995007 0.015001074934306267
930 -1.2047939481776975 0.014999520522706195
931 -1.27460670151157 0.014997935475346886
932 -1.1967695879387221 0.014996345757730298
933 -1.033488101779632 0.014994658069332019
934 -1.0025696811426372 0.014992997642223319
935 -1.2431625902375842 0.01499137711986312
936 -1.0021933148696627 0.01498979214627226
937 -1.074261337422422 0.014988336176460249
938 -1.0975940272816147 0.014986829780714389
939 -1.0001923079103145 0.014985401326661492
940 -1.0648736706270718 0.01498397428893411
941 -1.0742324528308824 0.014982651044043194
942 -1.0912916060049143 0.014981301782127296
943 -1.0668236763582863 0.01497957270458753
944 -1.00777118106952 0.014977841417182298
945 -1.0153357483165901 0.014976134878794357
946 -1.0777213330272477 0.01497440560641414
947 -1.1120007562776002 0.014972572996834835
948 -0.9999705565704686 0.014970884464053303
949 -1.0450648679207175 0.014969257633375158
950 -1.0755677628539573 0.014967653729681557
951 -1.0281414485391753 0.014966061008338867
952 -1.0779191356999571 0.014964280442829759
953 -1.0611716889055955 0.014962465474752341
954 -1.0503467999038276 0.014960411873966488
955 -1.0317109914128864 0.014958217821357903
956 -1.026955600362653 0.01495600642828523
957 -1.024195243903011 0.014953859563754777
958 -1.2747904711564435 0.014951798681090237
959 -1.115978455483635 0.014949668963574964
960 -1.0526235894653184 0.014947637179633242
961 -1.3287514664067102 0.014945762072668463
962 -1.0114907020023005 0.014943932842857688
963 -1.0841909597014983 0.014942099833913425
964 -1.0033014760091619 0.014940281836049478
965 -1.2201860593128337 0.014938634234323496
966 -1.0108352751284828 0.014936918200445976
967 -0.999972176453781 0.014935345352888225
968 -1.0035181818306926 0.01493379776505821
969 -1.027873855727678 0.014932268826758736
970 -1.089030613651994 0.014930886465884703
971 -1.086039752787172 0.014929338312529121
972 -1.1516032174833917 0.014927694520107929
973 -1.0005991279090034 0.014926141159059981
974 -1.2066849524068646 0.014924344190632322
975 -1.0001582415740788 0.014922659146421406
976 -1.2528465000894409 0.01492080192482821
977 -1.0742889087064371 0.014919095549935585
978 -1.0623723619604453 0.014917489539603325
979 -1.2029264358314387 0.014915883473138564
980 -1.0001054260855378 0.014914404664590137
981 -1.1185552700118637 0.014912784814346026
982 -1.0008674583197468 0.014911280005002834
983 -1.062706483656229 0.014909816773800495
984 -1.0016903326618458 0.014908417290029728
985 -1.0118534151822502 0.014906852127537477
986 -0.9999945078616279 0.014905435155371542
987 -1.2307044203249582 0.014903907544447988
988 -1.083545184771077 0.014902325226763364
989 -1.0084979587519756 0.014900775237984103
990 -1.0278684380141248 0.014899252266914464
991 -1.2504734741006784 0.014897553729936392
992 -1.0034123399991164 0.014895896373289181
993 -1.2060786507341739 0.014894196639522062
994 -1.2502663867762402 0.014892391985555293
995 -1.0600183802531455 0.014890571310525234
996 -1.0883254916936478 0.014888700579949005
997 -1.026748213145027 0.014886670255806143
998 -1.1476938376351005 0.014884603902884886
999 -1.0006458092108015 0.01488271039002977
1000 -1.0530680303732916 0.0148808942815615
1001 -1.0121081433748598 0.014879030053823012
1002 -0.9999697840502351 0.01487732427586716
1003 -0.9999688341616569 0.014875752067919697
1004 -1.0114040996353786 0.014874202161227488
1005 -1.0080826608216082 0.014872646189257927
1006 -1.1349908147313748 0.014870730721491239
1007 -1.0022011008031857 0.014868899082179539
1008 -1.1357252611464645 0.014867088218818825
1009 -1.075681218247462 0.014865326022011495
1010 -1.2006012348154562 0.014863580310978642
1011 -1.0054710721454705 0.01486183665947779
1012 -1.0048996634307465 0.014860105176026062
1013 -1.2479835403311765 0.014858338234199263
1014 -1.0000039685460393 0.014856703203419919
1015 -1.084022958634088 0.014854962948344
1016 -1.0624134985363516 0.014853342633893513
1017 -1.0268686199593844 0.01485150943989176
1018 -1.0374493902422874 0.014849464868772911
1019 -0.9999345865241858 0.01484763887164206
1020 -1.075151565036356 0.014845931206607705
1021 -0.9999533621935239 0.014844370393656098
1022 -1.0046925899564012 0.014842832254735861
1023 -1.0099958498448502 0.014841277383188313
1024 -1.0161464496482198 0.01483961897126565
1025 -1.0070188403051137 0.014837921750886565
1026 -1.0027158373092466 0.01483628107628745
1027 -1.0076572062989286 0.014834666967578403
1028 -1.2434197156552402 0.014832776772827098
1029 -1.0206214867030157 0.014830924726224172
1030 -1.1988559050638912 0.01482914140405347
1031 -0.9999260798533526 0.014827516947704672
1032 -1.1098939339256486 0.014825872739021207
1033 -1.0046681053528794 0.01482425251563665
1034 -1.404460329161001 0.014822708128772422
1035 -1.0868309985853826 0.014821116075120835
1036 -1.0008275613207458 0.014819627998989516
1037 -1.0114144962585 0.014818132036286836
1038 -1.0908816669455212 0.014816662005650872
1039 -1.0027249420086426 0.014815170671192271
1040 -1.0046607796527733 0.014813710098943304
1041 -1.0062202415894514 0.014812222854550368
1042 -1.0001999778656676 0.014810830527995273
1043 -1.147427821313024 0.014809354574786571
1044 -1.0965761522405584 0.014807907311103225
1045 -1.0913540158516208 0.014806486632895816
1046 -1.0021771442694132 0.014805134377748129
1047 -1.0008993871892842 0.014803850968031336
1048 -1.0743847750124509 0.014802662773323639
1049 -1.0333887342024752 0.014801327735061001
1050 -1.4196713351652877 0.014799666323391029
1051 -1.0029734939762271 0.014798061259975457
1052 -1.0091458565926055 0.014796476482079985
1053 -1.0034382218058207 0.014794890809267242
1054 -1.0526878271137663 0.014793365288849543
1055 -1.0153773150315797 0.014791832453615658
1056 -1.1387930531384114 0.014790265854021923
1057 -1.0833335149940593 0.014788584210593952
1058 -1.0059967423309442 0.014786931469231518
1059 -1.2494419683554812 0.014785293339777062
1060 -1.0530875783750753 0.014783701359253465
1061 -1.0001694361841373 0.014782252058309693
1062 -1.0085660683648232 0.014780807409785036
1063 -1.2538088472310636 0.014779301004576315
1064 -1.0286754025502085 0.014777696245330402
1065 -1.0672613089315828 0.014776129146466817
1066 -1.0055504934873645 0.014774595167753242
1067 -1.0929885830221917 0.014772973973548226
1068 -1.0204414016942571 0.01477121992785714
1069 -1.0262247865230545 0.014769403842039702
1070 -1.089275662463017 0.014767734653457163
1071 -1.000484403927225 0.01476615106921318
1072 -1.0127572763911281 0.01476447779886078
1073 -1.1346955188777699 0.014762868391093862
1074 -0.9999373594862035 0.01476142173434984
1075 -1.0559880168222668 0.014759928115030808
1076 -1.036667383991211 0.01475835306078404
1077 -1.0676828353014034 0.014756653331098308
1078 -1.054840753962098 0.014754854525299755
1079 -1.006430129040474 0.014753066636237598
1080 -1.0000161076056713 0.01475142420318351
1081 -1.0206107857210207 0.01474982067829301
1082 -1.0018883617665943 0.014748275264125268
1083 -1.1369043766449685 0.014746809448911425
1084 -1.0292947492605453 0.014745240089501406
1085 -1.0627236880298725 0.014743762149310176
1086 -1.0054754817599203 0.014742307976671446
1087 -1.028921019882979 0.014740721578124467
1088 -1.0098694715004695 0.01473919843824658
1089 -1.0633947421886316 0.014737696356400598
1090 -1.0098432910661432 0.014736234544492447
1091 -1.2816832950319876 0.01473449840709244
1092 -1.0073987925649461 0.014732728061471466
1093 -1.0003842715475246 0.014731088641237977
1094 -1.0153298290332988 0.014729500303336819
1095 -1.0116050615393424 0.014727902480671622
1096 -1.084599713573814 0.014726280019088295
1097 -1.059377314705057 0.014724590273176586
1098 -1.0526767172332592 0.01472302869668479
1099 -1.0000714565098858 0.014721584477561628
1100 -1.268009905251693 0.014719831268372608
1101 -0.9999296324431619 0.014718252969217901
1102 -1.0114196627609238 0.014716728501893454
1103 -1.0025263150634973 0.01471526188520845
1104 -1.2609914980520716 0.014713641715985793
1105 -1.2032042191869299 0.014711987879464034
1106 -1.0098829247190118 0.014710393088367786
1107 -1.1271761375553024 0.014708928220249868
1108 -1.0012727541808697 0.01470755385778321
1109 -1.0285878352035862 0.01470615660998944
1110 -1.007773492245455 0.014704669649464805
1111 -1.0278686008210938 0.014703210448304034
1112 -1.0053266331403952 0.014701774893066366
1113 -0.9999601260565216 0.014700488790208566
1114 -1.012136424472457 0.01469914312760014
1115 -1.0025011234913999 0.01469781868615564
1116 -1.2592491281367035 0.014696355479614835
1117 -1.0624450607102107 0.014694989934806411
1118 -1.064675246558268 0.014693672061629796
1119 -1.0446565759876838 0.014692478531301121
1120 -1.036013116930415 0.014691193273029242
1121 -1.0235237528843266 0.014689780392293447
1122 -0.9999853105333583 0.014688497567849849
1123 -1.0086470637630138 0.014687211290533402
1124 -1.0282516459944195 0.014685938320538766
1125 -1.0746855982375834 0.014684594193531708
1126 -1.0914898117807152 0.014683336278612989
1127 -1.0710378121145787 0.014682043599264337
1128 -1.1024228375713852 0.01468077782906873
1129 -1.0017315853060589 0.014679558337098149
1130 -1.0313775202648117 0.014678263736098117
1131 -1.026724648492086 0.014676914539041531
1132 -1.0314624746029046 0.014675507979850245
1133 -1.1998624690172268 0.014674236950384887
1134 -1.2741477387369937 0.014672856668773918
1135 -1.2513341571687624 0.014671489436164054
1136 -1.0262755199727776 0.014670089147497945
1137 -1.0509546906078107 0.01466864336901387
1138 -1.0026055844468427 0.01466725819126043
1139 -1.001785942755685 0.014665971980888254
1140 -1.2740208279832137 0.014664664448332785
1141 -1.0080865232059737 0.014663378816408583
1142 -1.2045375353367849 0.014662084115279507
1143 -1.012660866193802 0.014660755440071374
1144 -1.06174422891141 0.014659319663304821
1145 -1.0305669962252946 0.014657865258473575
1146 -1.0447806694066102 0.014656496935443842
1147 -1.0038768130621782 0.014655140778813538
1148 -1.0449663471222763 0.014653843746975221
1149 -1.004656228321412 0.014652609278437654
1150 -1.0042104149119861 0.014651384250473371
1151 -1.0941689157489802 0.014650212220565718
1152 -1.08974277496726 0.014649129743405166
1153 -1.0354195462298272 0.014647876008500208
1154 -1.0715116075578375 0.014646606777095351
1155 -1.0893681203256054 0.014645506510116701
1156 -1.0169257436230932 0.014644319887923791
1157 -1.3058219851382376 0.014642981225111887
1158 -1.0034605064751456 0.014641670425495272
1159 -1.134130848793839 0.014640476324048059
1160 -1.0241854301695275 0.01463930855656958
1161 -1.000631236452653 0.014638219870065429
1162 -1.329020020430113 0.014637052356923648
1163 -1.0025597449051948 0.014635921442985268
1164 -1.0060706822138243 0.014634764773291054
1165 -1.0076043952894864 0.014633611076668024
1166 -0.9999485993635041 0.014632539118782713
1167 -1.2226572833617908 0.014631459591044824
1168 -0.9999610029445769 0.014630476874714544
1169 -1.0076386111070317 0.014629437703760545
1170 -1.0885762712429807 0.014628338573466088
1171 -1.007373357811593 0.014627234618728939
1172 -1.3048821023707764 0.014626109263901933
1173 -1.0207761751722948 0.014624865961874983
1174 -1.0336678150103524 0.014623560026823891
1175 -0.9999488679273946 0.014622400324111669
1176 -1.068021846603166 0.014621221126172894
1177 -1.005432011896321 0.014620064398357134
1178 -1.131717992019146 0.014619048442254465
1179 -1.0695504112246679 0.01461794683976497
1180 -1.062980680961987 0.014616876466893775
1181 -1.0745269154605255 0.014615876027687942
1182 -1.0278804934995553 0.014614864701181474
1183 -1.093456523962485 0.014613753058300236
1184 -1.1524690034988072 0.014612683716674183
1185 -1.4602866586884204 0.014611680922939747
1186 -1.0229855199926483 0.014610501735329013
1187 -1.0200354210219258 0.014609104231360071
1188 -1.074590662462023 0.01460781080903158
1189 -1.1456907063267057 0.014606493332240393
1190 -1.000598184256432 0.014605263431807129
1191 -1.032600000296925 0.014603840941022253
1192 -1.0631978511159692 0.014602492127614428
1193 -1.2519509969060902 0.014601243519797573
1194 -1.0629574587404917 0.014600092195225662
1195 -1.091308098159752 0.01459903343677943
1196 -1.4206415284387703 0.014597956934602599
1197 -1.2561014856858985 0.014596917829111001
1198 -1.0012506265375631 0.014595928731178324
1199 -1.0070883283960734 0.014594886165709376
1200 -1.1496142778973526 0.01459377843508744
1201 -1.0141049274758638 0.014592488889417136
1202 -0.9999408683329616 0.014591299249397333
1203 -1.0008631068671605 0.014590199966205603
1204 -1.000178448816007 0.014589223521287881
1205 -1.1329801330716003 0.014588326730463575
1206 -1.0538508188098434 0.014587136560926717
1207 -1.0924559597424508 0.014585963988077426
1208 -1.005426712733432 0.014584849872155747
1209 -1.2590277724693157 0.014583709173809032
1210 -1.046134349399463 0.014582530760963917
1211 -1.066778980523657 0.014581229301580404
1212 -1.0435187665090415 0.014579786538090667
1213 -1.0001123938205063 0.014578489733442952
1214 -1.001512605365815 0.014577253390618895
1215 -1.008653422113354 0.014575986656739745
1216 -1.0924243117799335 0.014574659144021136
1217 -1.3331922265789826 0.01457357272053053
1218 -1.0101190677131904 0.014572406976890133
1219 -1.0756203267987927 0.014571277538809475
1220 -1.0616649031009147 0.014570006906860276
1221 -1.2532556923346296 0.014568877373146945
1222 -1.1447226348544488 0.014567680740288316
1223 -1.0000006825630534 0.014566601134618114
1224 -1.0262651066371917 0.014565431457770768
1225 -1.1654407269307212 0.014564241006623525
1226 -1.140739403147522 0.014563099713504713
1227 -1.0016522618939285 0.014561992303001503
1228 -1.0924476729161277 0.014560634508166553
1229 -1.0748450650469277 0.014559357637765703
1230 -1.0085455568303352 0.014558003816827064
1231 -1.02704914388212 0.01455642836947756
1232 -0.999945208548997 0.014555015598134165
1233 -1.0043120054999384 0.014553587951925627
1234 -0.9999684399523571 0.014552276301110615
1235 -1.0783579612437073 0.014550983243074484
1236 -1.003806667004376 0.014549683918306095
1237 -1.012763899438149 0.014548328730310842
1238 -1.0061171878503439 0.014546978090332664
1239 -1.0059910675332915 0.014545627213599008
1240 -1.006350011980888 0.014544265539840093
1241 -1.0201215205492287 0.01454284243716999
1242 -1.0034205227289241 0.014541496064807438
1243 -1.1334023802057607 0.0145402609066149
1244 -1.0006151080876557 0.014539083434209633
1245 -1.0279037508653375 0.01453789771672031
1246 -1.0761031591884265 0.014536755960027792
1247 -1.0588197532422337 0.014535451012163065
1248 -1.060895875297781 0.01453405757889355
1249 -1.0065300096811194 0.014532656516466845
1250 -1.1121511974149887 0.014531115386728095
1251 -1.0446150858414758 0.014529520772803162
1252 -0.9999391917634949 0.0145280808976702
1253 -1.2221711985350332 0.014526710329466225
1254 -1.0858024174317025 0.014525263492962315
1255 -0.9999436424522785 0.014523962348707049
1256 -1.074623282981004 0.01452276974764265
1257 -1.0073310035478613 0.014521622417922304
1258 -1.2424096277144674 0.014520549041873427
1259 -1.0149034990343524 0.014519383464635131
1260 -1.203213422609575 0.014518321163172122
1261 -1.0015452308906934 0.014517293846132574
1262 -1.0536448924393713 0.014516027570365925
1263 -1.0086781689931523 0.014514746660708833
1264 -1.005736804925206 0.014513471425597252
1265 -1.0005854069201747 0.014512289812621712
1266 -1.0642975451897696 0.014510863132124317
1267 -1.1384246228204038 0.014509458510480498
1268 -1.089619704050611 0.014508176296234682
1269 -1.0031138108222721 0.014506879853837138
1270 -1.0098866911224984 0.014505557202197747
1271 -1.0120460475272812 0.014504190124359146
1272 -1.0378280904037978 0.014502719288622307
1273 -1.305438668470973 0.014501304736691934
1274 -1.0005967079471554 0.014499985030885754
1275 -0.9999636705501982 0.014498782605430728
1276 -1.0002383452064372 0.014497706163950831
1277 -1.0122750367445403 0.014496581592866693
1278 -1.0746385825079703 0.014495546049098319
1279 -1.2025111205311767 0.014494484190645047
1280 -1.1525418306907782 0.014493468011105098
1281 -1.0047859638261232 0.01449240319072869
1282 -1.0778686962642305 0.014491324487333243
1283 -1.007036457255747 0.014490198207747726
1284 -1.110298360278051 0.014488898575099564
1285 -1.1562161089611043 0.014487634898433164
1286 -1.1656580573769677 0.014486423142511968
1287 -1.0393258567859076 0.014485138355879763
1288 -1.0749142547519213 0.014483959831324934
1289 -0.9999361526110239 0.014482883421211746
1290 -1.0815402852598648 0.014481671734648722
1291 -1.3850932354535597 0.014480572327170777
1292 -1.0339977263769708 0.014479299590390016
1293 -1.093396587299329 0.014477928918925194
1294 -1.2565495101825417 0.014476592460722854
1295 -1.1072094118112839 0.014475073585424375
1296 -1.0450262324216304 0.014473609567056673
1297 -1.006077611195693 0.014472189667021268
1298 -1.0001193829486046 0.014470873769035398
1299 -1.0029324182417998 0.014469595851564727
1300 -1.0040501975588112 0.014468320767804285
1301 -1.0064063466021276 0.014467009827889328
1302 -1.0015231843994585 0.014465763009444577
1303 -1.289166948402158 0.014464361646176389
1304 -1.0206614313891393 0.01446296923581496
1305 -1.078401785620747 0.014461596192378813
1306 -1.1485622100076416 0.01446018098654335
1307 -1.2588260093415657 0.014458790701651554
1308 -1.0115861264073527 0.014457394968117777
1309 -1.0350701233488822 0.014455891983886322
1310 -1.00141961070394 0.014454478991565396
1311 -1.0029149905667498 0.014453074690370672
1312 -1.0046878308542604 0.014451734747216128
1313 -1.0412685353710889 0.014450242448364087
1314 -1.018074266863171 0.014448655049296634
1315 -1.0178254913063147 0.01444707644410105
1316 -1.262591102567739 0.014445500742022489
1317 -1.089716335214283 0.0144440516574633
1318 -0.9999481377950524 0.014442704479264604
1319 -1.1397684213032098 0.014441470708200666
1320 -1.0076395677841263 0.014440266605575767
1321 -1.0633946051506005 0.014439088589116142
1322 -1.1050832489350861 0.014437922133902777
1323 -1.0208466119388062 0.01443668699057006
1324 -1.043910687089537 0.014435352724410001
1325 -1.0206148188259225 0.01443401864284808
1326 -1.0601188093701415 0.014432666999497438
1327 -1.1393764954377494 0.01443133182456104
1328 -1.000086622710715 0.014430085991694333
1329 -1.1078546889474736 0.01442880896512888
1330 -1.0521356617100137 0.014427514605297957
1331 -1.268875950845704 0.014426106841502563
1332 -1.021083338740869 0.014424691921501313
1333 -1.0551057759605726 0.014423202383964757
1334 -1.107469303323704 0.014421754406246488
1335 -1.0133101706207306 0.014420249633096564
1336 -1.202354070599411 0.0144189212550112
1337 -0.9999355941262511 0.014417708868189404
1338 -1.0362636372037162 0.014416402128376183
1339 -1.074707368838452 0.014415210576592653
1340 -1.2024534966824103 0.014414124400741767
1341 -1.0108319329065527 0.014412935827562366
1342 -1.1324675620838212 0.014411883627489408
1343 -1.0206661838753293 0.014410825298740722
1344 -1.2024609941969875 0.014409877374945219
1345 -1.164522707052448 0.014409026423372152
1346 -1.2080292230006715 0.014408158182750014
1347 -0.9999610465184937 0.01440736803997187
1348 -1.0913863195204934 0.014406587064194093
1349 -1.001366214748359 0.01440584481967831
1350 -1.3185731711639819 0.014405053992669878
1351 -1.0000574188070548 0.01440432308986976
1352 -1.1894137705520986 0.014403487524467762
1353 -1.0033748771584174 0.014402639479088198
1354 -1.0001397021934193 0.014401845464678008
1355 -1.0213591123389187 0.014400974912943504
1356 -1.2026913849882273 0.014400209820909844
1357 -1.0023170141315862 0.014399423515132083
1358 -1.007633868996067 0.014398580748073764
1359 -1.0074023798631917 0.01439773801947637
1360 -1.005575566884079 0.014396863846279799
1361 -1.0334001226581309 0.01439590828022462
1362 -1.0340676915857951 0.014394806466272817
1363 -1.0644867438632286 0.014393722034062056
1364 -1.1121648539816984 0.01439254781559512
1365 -0.9999734547653525 0.014391490398150731
1366 -1.0748175768546149 0.014390505729060608
1367 -1.0084970997870748 0.014389453605620457
1368 -1.1379908287036031 0.014388207466973136
1369 -1.0906398897828733 0.0143869639688683
1370 -1.1032096171727417 0.014385656361243261
1371 -0.9999960932261047 0.014384485807488415
1372 -1.1353239805489133 0.014383040982544618
1373 -1.0121011753027784 0.014381538533919129
1374 -1.0029161103931703 0.014380112438578964
1375 -1.000195813493318 0.014378766183116683
1376 -1.02365000668659 0.014377370125825607
1377 -1.000588204046405 0.01437609131149292
1378 -1.0206310249015023 0.014374864080817
1379 -0.9999886251595435 0.014373725039790215
1380 -1.093299832663903 0.01437260010606329
1381 -1.0036770267272954 0.014371479028787779
1382 -1.0161502846878392 0.014370275420463305
1383 -1.085201096713852 0.014368961318865836
1384 -1.0099133749584392 0.014367665836746216
1385 -1.172034969392587 0.014366317094267084
1386 -1.0626828667499162 0.014365031019002793
1387 -1.0098672525574643 0.01436376999198068
1388 -1.1408537307347797 0.014362468104548054
1389 -0.9999559671712523 0.014361285572825093
1390 -1.0280144307012564 0.014360028769491604
1391 -1.2632489573596024 0.014358741837404453
1392 -1.008565909906841 0.014357504061354066
1393 -1.0447778765453613 0.01435633950407851
1394 -1.0575439908035507 0.01435517303433665
1395 -1.049468539243307 0.014353859274603848
1396 -1.00039177231089 0.014352637247917348
1397 -1.0049143645844365 0.014351395627184528
1398 -1.2547558490099249 0.01435019331502517
1399 -1.0144300427451434 0.014348874486143349
1400 -1.1612668269445423 0.014348874486143349
1401 -1.3255632306084486 0.014352895224023388
1402 -1.0919710334893178 0.014356879981353949
1403 -1.0058873114955167 0.014359425205486007
1404 -0.9999235217332232 0.014361908771260472
1405 -1.0714136259902087 0.014361966186769177
1406 -1.0046642140974906 0.014361554468173715
1407 -0.9999598777559374 0.014361125493598127
1408 -0.999954964796989 0.01436083926833976
1409 -0.9999671120179112 0.014360491174285634
1410 -1.255107425961514 0.014362840559100271
1411 -1.2274664709843632 0.01436605971766154
1412 -1.1017910874683765 0.014368531891110531
1413 -1.0015487750614793 0.014370409887935656
1414 -1.0008226284313448 0.014371855911481594
1415 -1.0206162589062444 0.014372784924692806
1416 -1.065440005544933 0.01437309099876919
1417 -1.0804821996791105 0.014373030211682606
1418 -1.0059514360259492 0.01437233806041374
1419 -1.046284233201033 0.0143704474286836
1420 -1.000616766302182 0.014368557616493484
1421 -1.0795594218220679 0.014366820378091514
1422 -1.0008072471012452 0.014365045417546504
1423 -1.0125688914935336 0.014362621346327504
1424 -1.0867019407987397 0.014360298822188523
1425 -1.0014018415061592 0.014358022228176582
1426 -1.205824372703912 0.014357366906080249
1427 -0.9999392640017025 0.014356774970383325
1428 -1.0072052244991405 0.014355682150716205
1429 -1.0025388992409052 0.014354383417341094
1430 -1.0354543656915547 0.014352568355251734
1431 -1.4695845199738702 0.01435365338659485
1432 -1.2037948457889254 0.014355771547238428
1433 -1.0644092034516663 0.014357196336001632
1434 -1.0795587240959823 0.014358504251408844
1435 -1.003933612850428 0.014359249394359118
1436 -1.032881299843054 0.014359311550479632
1437 -1.023966279711893 0.01435915893044326
1438 -1.0189574018571326 0.014358452604481965
1439 -1.026419051408051 0.014357343254490552
1440 -1.0610027111707814 0.014355734165171297
1441 -1.0187251044336658 0.014353673030273115
1442 -1.117929538266911 0.014351984699006785
1443 -1.0279237654696105 0.014350269119968158
1444 -1.3950635421991828 0.014350436541161077
1445 -0.9999239519862532 0.014350632832015833
1446 -1.0281464551640216 0.014350605675634332
1447 -1.0749184284317705 0.014350736754844462
1448 -1.0003845828765656 0.014350806607426193
1449 -1.0034247570707913 0.014350656372368814
1450 -1.207189895874429 0.01435128890462107
1451 -1.0450094124216935 0.01435167775516138
1452 -1.0454210072834376 0.014351899352257363
1453 -1.2951690956174902 0.014353056177498762
1454 -1.0522113733936043 0.014353767043693583
1455 -1.0120760132813398 0.014354060226830417
1456 -1.026956454061146 0.014353635754269395
1457 -1.2098859137760016 0.01435393017928145
1458 -1.0206461605584232 0.014353988303000968
1459 -1.1346959623773325 0.014354296679644657
1460 -1.0397002177643455 0.014353823677058265
1461 -1.136667940787996 0.014353570092301766
1462 -1.0802227699341667 0.014352765395251259
1463 -1.0019111650670356 0.01435184653764472
1464 -1.0146556320347853 0.01435047287661867
1465 -0.9999518108589442 0.014349201873587536
1466 -1.4617163422172383 0.014349865662240025
1467 -1.0558516942495384 0.01435033511798911
1468 -0.999955855207079 0.014350750475196858
1469 -1.1006351536982255 0.014351053940954676
1470 -1.0088262983407128 0.014351091393811211
1471 -1.0361227103664352 0.014350653435942573
1472 -0.9999752974501297 0.014350194141239109
1473 -1.272741326577041 0.01435054054662307
1474 -1.0052503174316851 0.014350576238012875
1475 -1.2047039917843432 0.014351353341883767
1476 -0.9999391037907088 0.014352063918811187
1477 -0.999994528847314 0.01435271603763132
1478 -1.0900941615917916 0.014353541685477152
1479 -1.2054028238037782 0.01435488323374665
1480 -1.4284899447226151 0.014357205820009048
1481 -1.2163374364591157 0.01435979039589616
1482 -1.011593251760609 0.014361982770399696
1483 -1.0007760126649543 0.014363838659942535
1484 -1.0150666722454313 0.01436516115877632
1485 -1.058564523870192 0.01436594956669008
1486 -1.2578326030064844 0.014367494840764751
1487 -1.0281794503072408 0.01436872712957532
1488 -1.0089236281661116 0.014369484876914774
1489 -1.010271135737309 0.014369696910174019
1490 -1.076110749227238 0.014369533097023665
1491 -1.0028420728458696 0.014369163917228839
1492 -1.0530326162024655 0.014368796027791068
1493 -1.026807106062228 0.014368136825462608
1494 -1.0239815481874863 0.014367416591311445
1495 -0.9999474982004813 0.014366762015982547
1496 -1.0002152510932873 0.014366131487053539
1497 -1.0315143562682274 0.014365171697899316
1498 -1.0709834729454948 0.014363932966959082
1499 -1.0126710682020188 0.01436241135444647
1500 -0.9999412595931076 0.014361000908218367
1501 -1.1031808529843976 0.014359692558303494
1502 -1.0016652971513642 0.01435837474646014
1503 -1.057945260842194 0.014356787988046668
1504 -1.0452495203646635 0.014355259582521058
1505 -1.1401807401457358 0.014353940783218036
1506 -1.0449586396774426 0.014352699315110663
1507 -1.0909325779234076 0.0143513830625795
1508 -1.2174797265445472 0.014350529973210525
1509 -1.0068888559280258 0.014349524323637675
1510 -1.0366585875071868 0.014348261202387098
1511 -0.9999464195673664 0.01434714363370062
1512 -1.0148594701310583 0.01434580501732605
1513 -1.2766995181715357 0.014345106360839391
1514 -1.2992634449913762 0.014345007748082578
1515 -1.0134425383827002 0.014344594041397563
1516 -1.2102295974384054 0.014344526061793837
1517 -1.1430324199335733 0.014344538846193423
1518 -1.0897639889601785 0.014344209980297062
1519 -1.0009004708055524 0.014343814229605362
1520 -1.3335264207638968 0.014344295326853704
1521 -0.9999598527214526 0.014344753211284967
1522 -1.0576258553161926 0.01434469652446367
1523 -0.9999281800249685 0.014344668111341746
1524 -1.4079913997377065 0.014345531610246454
1525 -1.0153534516917595 0.01434614607453447
1526 -1.0024269984801195 0.014346542791025716
1527 -1.001809951233128 0.014346762564813393
1528 -1.2121413808591146 0.01434711710856736
1529 -1.0378330275654666 0.014347198828124186
1530 -1.0893728440506985 0.014347063196969663
1531 -1.0017275647687844 0.014346864103770736
1532 -1.4646070550519033 0.014347884718450311
1533 -1.0045507649389727 0.014348604714037361
1534 -1.0034416712224201 0.014349139034171121
1535 -1.0002250647431212 0.014349579403316173
1536 -1.2690432858117422 0.014350464595355564
1537 -1.2075849083160353 0.01435163134534686
1538 -0.9999210667638256 0.014352703350937097
1539 -1.016290605755921 0.014353338785827455
1540 -1.2660843405773983 0.014354277681460876
1541 -1.0355059683928918 0.014354859531089562
1542 -1.001724841778679 0.014355250198153806
1543 -1.0077914145602553 0.014355435409215168
1544 -1.263698751573677 0.014355709588446008
1545 -1.0303967104162708 0.014355702912117164
1546 -1.012254514655556 0.014355331270668577
1547 -1.2597017655953935 0.014355630903007583
1548 -1.0921312005266286 0.014355952341612289
1549 -1.0153115883251498 0.014356157957052819
1550 -1.0128524113407111 0.014356128524927438
1551 -1.0116418057644356 0.014355832071642977
1552 -1.0030322512359244 0.014355406769514313
1553 -1.2874462000913391 0.014355590819932658
1554 -1.0529412119688313 0.01435571111809107
1555 -1.1364406159723892 0.014355997585565303
1556 -1.219098249477272 0.014356520160377834
1557 -1.2595936558279566 0.014357615876526118
1558 -1.0904701716487153 0.014358748660890451
1559 -1.0628387255928147 0.014359810384262468
1560 -1.0326209769429884 0.014360396892746138
1561 -1.0356773943933022 0.014360548636014292
1562 -1.2102055668917147 0.014360974199277416
1563 -1.000352327692805 0.014361338121590706
1564 -1.0030479012426732 0.014361580797229295
1565 -1.2919384785837706 0.014362190466581482
1566 -1.0236539483346971 0.01436253019121716
1567 -1.0005212093707727 0.01436276506639089
1568 -1.1345918149006147 0.014363215999997625
1569 -0.9999664435623586 0.014363660755743766
1570 -0.999915885228102 0.014364102933994684
1571 -1.0977026889203303 0.014364408979278709
1572 -1.0002339418576998 0.014364647213135937
1573 -1.027045554770966 0.014364608251702733
1574 -1.0676364826487066 0.014364281390076467
1575 -1.0316567440827333 0.014363690674977232
1576 -1.2180627266652566 0.014363484307586908
1577 -1.0531240112787896 0.014363259280601212
1578 -1.0046625652907573 0.014362955756472598
1579 -1.0770142984154458 0.014362568760013909
1580 -1.0631331969317896 0.01436222083549326
1581 -1.290407756947431 0.014362349182772472
1582 -1.0020929669194707 0.014362406731746758
1583 -1.089024718586563 0.014362200826704469
1584 -1.0054704380777622 0.014361804165803847
1585 -1.1343403718051082 0.014361685024915206
1586 -1.0001907030464545 0.014361542521485067
1587 -1.000196383007052 0.014361386504965382
1588 -1.173478403406184 0.014361270235334442
1589 -1.0113140079800758 0.014360936171507311
1590 -1.0003966360599337 0.014360622767796458
1591 -1.0867192517033215 0.014360190183738287
1592 -1.0870153284068687 0.014359614270588404
1593 -1.0807320525010933 0.014359060923738726
1594 -1.002149475620871 0.014358433916831946
1595 -1.03046143975743 0.01435767556107926
1596 -1.0161863493293788 0.014356816889729602
1597 -1.056341075369194 0.014355906235541388
1598 -1.0055047941270308 0.014354954214133592
1599 -1.1229536893946015 0.01435395126892623
1600 -1.0314746532861006 0.01435277272777345
1601 -1.0031904318308218 0.01435158177891505
1602 -1.2612990866207259 0.014350880673857785
1603 -1.081024884517196 0.01435019108101689
1604 -0.9999855274291263 0.014349534757763694
1605 -1.0831292984403837 0.014348828945608223
1606 -1.0668665983952443 0.014347979978008097
1607 -1.0068457041449754 0.014347019257202727
1608 -1.1340772149806013 0.014346407888162466
1609 -1.0533783566208619 0.014345628546272705
1610 -1.0957896095977337 0.014344911486800222
1611 -1.001271384038974 0.014344215135975783
1612 -1.030460570960537 0.014343349368898167
1613 -1.0239738139028478 0.014342451767325376
1614 -1.0003601400056368 0.014341578580328052
1615 -1.2852173423930424 0.014341041532904171
1616 -0.9999547436931678 0.014340541026590875
1617 -1.007351738683823 0.01433998448895428
1618 -1.000380725727755 0.014339458725944915
1619 -1.0000493909502868 0.014338990204322388
1620 -1.1428126751308878 0.01433866288712294
1621 -1.0139973513362628 0.014338029373456879
1622 -0.9999303456281581 0.014337456035506197
1623 -1.0658395818825968 0.014336890238221529
1624 -1.0024774446329008 0.0143362594474429
1625 -1.270541511527181 0.01433610418982717
1626 -1.0535007551923827 0.014335895133292254
1627 -1.0153278998886042 0.014335610214047695
1628 -1.0903905861829564 0.014335448680684324
1629 -1.0294145876161582 0.014335137751452837
1630 -1.2252933938145563 0.014335061376795525
1631 -1.000028685355099 0.014334962490599118
1632 -1.1059141207755765 0.014334886594892085
1633 -1.0378299069011239 0.014334586602482314
1634 -1.0055220112910337 0.014334177123484183
1635 -1.0087541888340918 0.014333672973433083
1636 -1.0629720749618048 0.014333284040972095
1637 -1.269226267249615 0.014333379531466385
1638 -1.0054509255895387 0.01433340841961307
1639 -1.0046927563059096 0.014333300285090562
1640 -1.0596673483021357 0.014332858053561671
1641 -1.0466805363201845 0.014332378862297735
1642 -1.2375054662612428 0.014332135959123506
1643 -1.1346302844503657 0.01433212466948483
1644 -1.0034215336803352 0.014331995231799767
1645 -1.2629199356340985 0.014332376454298674
1646 -1.0605830186922502 0.014332521459444829
1647 -1.0169157902968455 0.014332444798416989
1648 -1.2071009420752037 0.014332764207848342
1649 -1.2608345385255955 0.014333648899449642
1650 -1.0068644007313967 0.014334228073485174
1651 -1.0046955212795678 0.014334652364928714
1652 -1.0146851133157486 0.014334780899003634
1653 -1.0212575601272949 0.014334793475205132
1654 -1.3514942078524315 0.014335471160473385
1655 -1.0017394964406758 0.014335980582219895
1656 -1.0206044878978924 0.01433616132886914
1657 -1.0049864200220764 0.014336166614078502
1658 -1.0007344547966492 0.014336105939715505
1659 -1.0179040545074078 0.014335848207517371
1660 -0.9999792444811935 0.014335621508815899
1661 -1.1480161252312893 0.014335397985470273
1662 -1.0046587999305285 0.01433500501886055
1663 -1.002500676167429 0.014334559315209133
1664 -1.005280685192158 0.014333975757655016
1665 -1.0239788101095992 0.014333362995807068
1666 -1.0012898010600282 0.014332719565255711
1667 -1.0000980327813438 0.014332106611792803
1668 -0.9999697024473058 0.014331540275719385
1669 -1.3060799398785823 0.014331575060181432
1670 -1.0025603066508257 0.014331475994000392
1671 -1.0000703970318827 0.01433136131728704
1672 -1.0060511840930473 0.01433108260440768
1673 -1.0051168151289995 0.014330677681641639
1674 -1.0279588127646946 0.014330265091943566
1675 -1.0024907963181793 0.014329781213418429
1676 -1.2086485583529365 0.014329663198998744
1677 -1.3176937571857186 0.014329992011044502
1678 -1.0261218207039338 0.014330177421246832
1679 -1.0965039806869463 0.014330302623254344
1680 -1.261333764623458 0.014330921532136415
1681 -1.0628897716338892 0.01433152625193856
1682 -1.0153640512274833 0.014331954052357232
1683 -1.2667502213699207 0.014332724276865307
1684 -1.0912309561367177 0.014333495996185814
1685 -1.136350501891333 0.014334345422723719
1686 -1.0448537142741283 0.014335116320490358
1687 -1.395232726160428 0.014336352041478534
1688 -1.1346542888749167 0.014337678129435578
1689 -1.0294840031690904 0.014338642119449014
1690 -0.9999986323550201 0.01433948171624527
1691 -1.007353384632486 0.014340150277750902
1692 -0.9999443122021445 0.014340743762561066
1693 -1.1619033057745858 0.014341326875661968
1694 -1.0169056347954637 0.014341687650245778
1695 -1.0304100930821443 0.014341807885901775
1696 -1.0154164051747832 0.014341691169729413
1697 -1.3310357864590203 0.014341869295821355
1698 -1.134418756302883 0.014342268841066591
1699 -1.020532099352563 0.014342361797190251
1700 -1.0505083578719983 0.014342246373881477
1701 -1.000594986970718 0.014342103278834185
1702 -1.1004642343678772 0.014341992631594913
1703 -1.013494605959626 0.014341691182280951
1704 -1.0103220224783642 0.014341261129967121
1705 -1.0866466822182488 0.014340869889624097
1706 -1.1378579294528703 0.014340634040035917
1707 -1.0000113492210232 0.014340394963353851
1708 -1.090872733985969 0.014340294351976195
1709 -1.0153215010603522 0.01434012047063406
1710 -1.2125629874660047 0.014340249804391548
1711 -1.0213849081408808 0.014340211008977055
1712 -1.2075152342917916 0.014340602648412857
1713 -1.0000245114427082 0.014340981526289008
1714 -1.0087791426768464 0.014341168836125441
1715 -1.0073474746512372 0.014341239293986428
1716 -1.0095020927018774 0.01434112421347055
1717 -1.1109978820309374 0.014340892074035905
1718 -1.2076149036542696 0.014341065227983991
1719 -1.1353795567091165 0.014341389712812146
1720 -1.039071702420702 0.014341339155194786
1721 -1.1498613927225123 0.014341460116484756
1722 -1.0307803930447643 0.014341299148434353
1723 -1.141753300598195 0.01434120721612161
1724 -1.0359522595912645 0.014340931925427118
1725 -1.0316252833245494 0.014340497496824173
1726 -1.0201300686991135 0.014339838247925724
1727 -1.006235880450056 0.01433912668040047
1728 -1.0244368269342172 0.014338395246802521
1729 -1.0044842229484237 0.01433761089639568
1730 -1.0114398460147145 0.014336801432886398
1731 -1.0133582387872784 0.014335849209090215
1732 -1.0012851576790904 0.014334930674628564
1733 -1.0866719723453908 0.014334090416315512
1734 -1.0865583525164906 0.014333269725492193
1735 -1.0087402708820705 0.014332443016845997
1736 -1.0313672576785198 0.014331541016178917
1737 -1.2090178517406251 0.01433104232088575
1738 -1.0046703041787575 0.0143305200284016
1739 -1.1379828732968214 0.014330106914906575
1740 -0.9999518244008077 0.01432975386618937
1741 -1.0095475033953092 0.014329271557175156
1742 -0.9999226291867451 0.014328854990469564
1743 -1.0042879045532132 0.014328345081993238
1744 -1.1481958976511775 0.014327948613156
1745 -1.134538990033206 0.01432782472941509
1746 -1.0029228847654195 0.014327625141823029
1747 -1.2078116502141203 0.014327805807639649
1748 -1.0283143240826935 0.01432783842723248
1749 -1.0295018097377084 0.014327677357382544
1750 -1.0000974265659863 0.014327479264878668
1751 -1.2730449038036682 0.014327526503624073
1752 -1.0160421729171962 0.014327361109766061
1753 -1.0206864225337497 0.014327129511987668
1754 -1.0448401588307277 0.014326949872686756
1755 -1.0008691330539183 0.014326760855038338
1756 -1.0468570010237161 0.014326505560031556
1757 -1.000669734986175 0.014326230088928561
1758 -1.0658983990823043 0.014325833081311901
1759 -1.1570222029301462 0.014325541060853614
1760 -1.3253710080842775 0.014325795749150133
1761 -1.0073597005878836 0.014325934769411823
1762 -1.045630847318941 0.014326006287445568
1763 -0.9999274517560679 0.01432607003740506
1764 -1.1876237236755094 0.014326353788448301
1765 -1.0114516089843097 0.014326515482823472
1766 -1.1352295590870918 0.014326834578198368
1767 -1.1199520484340626 0.014327096270201296
1768 -1.001253757892474 0.014327293226362788
1769 -1.0548328466741186 0.014327461012789477
1770 -1.0990926262761942 0.014327542071502908
1771 -1.0629194855898536 0.014327669477886579
1772 -1.0009107717075374 0.014327734513202456
1773 -1.0628630828247285 0.014327668543692646
1774 -1.0021868403174534 0.01432753896184792
1775 -1.2724120144681128 0.014327643593414853
1776 -1.0629812620301742 0.014327791645032353
1777 -1.0120265567189344 0.014327764701987024
1778 -1.0016658780857515 0.014327633129971812
1779 -1.003471046053815 0.014327408487979261
1780 -1.0042643613831264 0.014327082644061696
1781 -1.0982289753978485 0.01432672205754524
1782 -1.002102474963697 0.014326379332883638
1783 -0.9999559967339696 0.014326049356202736
1784 -1.010139253109799 0.014325655491931917
1785 -1.0000612277901042 0.014325264432595628
1786 -1.1112422058674083 0.014324961504611395
1787 -1.0089222888311649 0.01432453240939789
1788 -1.1432358118790134 0.014324276023573994
1789 -1.262686925702566 0.014324513368022464
1790 -1.0002279113228476 0.014324727533647176
1791 -0.9999005904362406 0.014324979613178008
1792 -1.0662952695106689 0.014325150051592843
1793 -1.0146725788307855 0.014325097860155237
1794 -1.0020328356978552 0.014324979310710022
1795 -1.0260938544390485 0.014324739880474486
1796 -1.0001440815759473 0.014324495135034957
1797 -1.1959966842768222 0.014324321838766037
1798 -1.002126283857179 0.014324101257836326
1799 -1.1513371846562606 0.014323891644456997
1800 -1.0239996403339642 0.014323617854361216
1801 -1.0034160550941686 0.01432331710290738
1802 -1.208433396747038 0.014323371619560635
1803 -1.016948763648397 0.014323254735959447
1804 -1.0433291045905677 0.014322982528049347
1805 -1.2093996890167105 0.014323036212649255
1806 -1.0075131504619077 0.014322961313999627
1807 -1.0121304702140803 0.014322643583132417
1808 -1.0807645144558191 0.014322133299426816
1809 -1.014025254543704 0.0143215072937619
1810 -1.0087656325856673 0.014320839844126713
1811 -1.285332603829916 0.01432055657153717
1812 -1.0364699686024932 0.014320171655251663
1813 -1.0354835882915896 0.014319631241171549
1814 -1.001263760603744 0.014319103919989069
1815 -1.0000866301406384 0.01431860508247601
1816 -1.0534316942498283 0.014318153235068071
1817 -1.0200242472102283 0.014317453695611894
1818 -1.0134238448501947 0.014316658689914857
1819 -1.0001819952985178 0.014315908765762764
1820 -1.0518955945374007 0.014314849818074578
1821 -1.0113071791712576 0.014313728742999923
1822 -1.005507107247868 0.014312581814046528
1823 -1.1372385946143357 0.014311738533753924
1824 -1.2100054236991333 0.014311277836253845
1825 -1.000708058320009 0.014310834534706647
1826 -1.0999235355370633 0.014310413138052086
1827 -1.0559873263488921 0.014309995323421457
1828 -1.099287095099174 0.01430963900476383
1829 -1.0278859986328348 0.014309292919226736
1830 -1.0378988395822029 0.014308855677222952
1831 -1.0801827718428179 0.014308372379803836
1832 -1.1097907543190868 0.014307802278145204
1833 -1.2364354453825634 0.014307575429204987
1834 -1.1193468265638156 0.014307351533994131
1835 -1.069827305255721 0.014307015591204309
1836 -1.138649969520473 0.014306822734474617
1837 -1.1549810562527907 0.014306719132128122
1838 -1.0335648460545062 0.014306457398419768
1839 -1.208300954886731 0.014306554492229229
1840 -1.0452336165206102 0.014306426571433679
1841 -1.0313549678204825 0.014306180247430465
1842 -1.0296364538291713 0.01430577293683647
1843 -1.0015232817088588 0.014305351804583855
1844 -1.2631644733846472 0.014305300193586099
1845 -1.0161656566360346 0.01430503987446191
1846 -1.047862577554804 0.014304717997381967
1847 -1.1064369194720869 0.014304349170699138
1848 -0.99991541834093 0.014304034671796162
1849 -0.9999444374883476 0.014303752305613707
1850 -1.0875284377995562 0.01430329409691012
1851 -0.9999579049377257 0.01430288367103904
1852 -1.3014839462335228 0.014302906546357706
1853 -1.0012604330618848 0.01430289696482069
1854 -1.1885999218066847 0.014303022388249721
1855 -1.0293643590299897 0.01430301047811311
1856 -1.0906805675967468 0.014303117198838505
1857 -1.005115238110702 0.014303135530103218
1858 -1.283675440419404 0.014303573403881996
1859 -1.0114598108800896 0.014303915239051038
1860 -1.2651481143362469 0.014304610905645866
1861 -1.0980128490734387 0.014305081045680646
1862 -1.0096306257240601 0.014305340063348548
1863 -1.0765813366181332 0.014305587051615868
1864 -1.0055080718507177 0.01430573419462674
1865 -1.0004205683094922 0.01430581542418756
1866 -0.9999525084973371 0.014305884816766316
1867 -1.0042270392647576 0.014305817913364716
1868 -1.0562930625095206 0.014305678767483935
1869 -1.018909039627879 0.014305391001212326
1870 -1.1844511463629264 0.014305238267061638
1871 -1.002923172395392 0.014305040865315467
1872 -1.0140049539953069 0.014304688340857685
1873 -1.0042168635620115 0.014304301780119537
1874 -1.0322790584483745 0.01430365782111674
1875 -1.2186017714219777 0.01430329925958018
1876 -1.104078068451083 0.014302884836078698
1877 -0.999907125536264 0.014302547948799564
1878 -1.0279337123888146 0.014302198296136088
1879 -1.002932206227236 0.014301822459025433
1880 -0.9999662261677458 0.01430147429774299
1881 -1.0894425188666872 0.014301025698236353
1882 -1.0314576633857917 0.014300461179718988
1883 -1.0119155283838086 0.014299817188262993
1884 -1.0206449886606515 0.014299182001392942
1885 -1.0073331351764618 0.01429853414184951
1886 -1.0049190481032633 0.014297867313062118
1887 -1.0119964426041672 0.014297131161676635
1888 -1.1377828340363962 0.014296571853085346
1889 -1.011511473772897 0.014295968999984934
1890 -1.1735586242406217 0.014295423885016034
1891 -1.0961401758255152 0.014294959572808897
1892 -1.1422393966122004 0.014294644133574941
1893 -1.0279215330044018 0.014294306369051286
1894 -1.0757936364450857 0.014294048225937363
1895 -1.0457412226501448 0.014293762533969684
1896 -1.0148861083042078 0.014293332036536547
1897 -1.0736645438365773 0.014292860929152308
1898 -1.0041036713381297 0.014292332891072552
1899 -1.0029156217616875 0.014291763464088288
1900 -1.0155104179617174 0.014291059538130719
1901 -1.1875017118870137 0.014290440698043928
1902 -1.0279099877620466 0.014289860959810283
1903 -0.9999580699990809 0.014289331653982457
1904 -1.0058653767209582 0.014288727869309013
1905 -1.116359813125058 0.014288212157247107
1906 -1.1659893766092595 0.01428791816199402
1907 -1.0114253872805978 0.01428753670889196
1908 -1.0961312992721097 0.014287248744005145
1909 -1.0247471640159957 0.014286882750975194
1910 -1.0500994317241032 0.014286416294356076
1911 -1.000085764818385 0.014285984888036576
1912 -1.0007186212458508 0.014285575210244775
1913 -1.0024653797970478 0.014285153116622547
1914 -1.2839981360020607 0.014285174283724564
1915 -1.0782488022212307 0.014285203535165348
1916 -1.0002986032538477 0.014285200750330091
1917 -1.2173372123013335 0.014285409815800757
1918 -1.0393784244169055 0.014285518747641297
1919 -1.0568291208338614 0.014285497907596662
1920 -0.9999834095685984 0.01428545026131903
1921 -1.024104406084421 0.0142852796743845
1922 -1.0333363291991355 0.014284967753126435
1923 -1.0753066826405526 0.014284755174261544
1924 -1.0073441252662494 0.01428445786629608
1925 -1.000204361675868 0.014284160307237809
1926 -1.1258611079525136 0.014283889006009283
1927 -1.2735468820253075 0.01428392822595801
1928 -1.079394870897176 0.014283817242033946
1929 -0.999986544225494 0.014283736032838874
1930 -1.0229144798992877 0.014283515336792783
1931 -1.0086264892798444 0.014283242296868285
1932 -1.4077046341335926 0.01428354992214638
1933 -1.0054970711521072 0.014283764087371406
1934 -1.013332967575171 0.014283786541319319
1935 -1.0304637169844326 0.014283679518894
1936 -1.2842751858519155 0.014283980551677913
1937 -1.0209286677509375 0.014284014845068761
1938 -1.063056809214745 0.014284075525785055
1939 -1.0160655524582036 0.01428401225416782
1940 -1.091499739156412 0.014283861978726343
1941 -1.0242339303290522 0.014283646581514695
1942 -0.99995939428958 0.014283483850225626
1943 -1.1441797599927657 0.01428343815306572
1944 -1.000002267883384 0.014283380906376814
1945 -1.0129918760698196 0.0142832101269134
1946 -1.080237159168237 0.014282950303328323
1947 -1.2871420162246936 0.014283028167614401
1948 -1.2925807416999335 0.014283436352950478
1949 -1.0153611375605913 0.014283772593855612
1950 -1.0012532277343473 0.014284024870914
1951 -1.1062311253616177 0.014284238563260077
1952 -0.9999288074679353 0.01428443857311524
1953 -1.0632826526425403 0.014284637745089722
1954 -1.003425778339751 0.014284758331717384
1955 -1.0190099380949114 0.014284668952310332
1956 -1.0925272999576325 0.014284565205853096
1957 -1.0007154285986748 0.01428446128876511
1958 -1.2794474161855458 0.014284703322877646
1959 -1.0085331942829325 0.014284850791014637
1960 -0.999939195004107 0.014285004967590881
1961 -1.2690689794258347 0.014285497295698238
1962 -1.019397802836067 0.014285792579174318
1963 -1.020635108681039 0.014286007209637824
1964 -1.0132545304000429 0.014286090023863258
1965 -1.0201346132448545 0.014286015838116957
1966 -1.0629763950819244 0.014285990219434379
1967 -1.022743346051977 0.01428582721239506
1968 -1.0012343292691346 0.014285669141450526
1969 -1.063286994563435 0.014285557973952569
1970 -1.1187303622175706 0.014285505530300807
1971 -1.2311336441943512 0.014285664139465352
1972 -1.0087648827973483 0.014285744046483332
1973 -1.0753182373083663 0.014285855653856094
1974 -1.0125334474520342 0.014285758071661412
1975 -1.0200425591266769 0.014285543620760621
1976 -1.0015166877722852 0.014285326430512486
1977 -1.2515716494566007 0.014285262047967276
1978 -1.0055268909931727 0.01428507434252086
1979 -1.047226992621717 0.0142848028873458
1980 -1.021981306270052 0.014284337694796107
1981 -1.0000149257278441 0.014283917641691577
1982 -1.0358021376358255 0.014283329884030312
1983 -1.2237130546275947 0.014282912011032184
1984 -1.0003889029046633 0.014282488640503854
1985 -1.0024757385087768 0.014282064147811897
1986 -1.0238402881208257 0.014281534545192457
1987 -1.0100960959582026 0.014280948987188086
1988 -1.0992952735046602 0.014280436216601904
1989 -0.9999920915540983 0.014279945372375969
1990 -1.0039065678828238 0.014279393082607755
1991 -1.0099255442940818 0.014278821014617173
1992 -1.061584899334316 0.014278261822309124
1993 -1.1351979677405653 0.014277912720527737
1994 -1.0029357477621421 0.014277543633016525
1995 -1.0085240708325975 0.014277126621555395
1996 -1.00347386379555 0.014276681905146332
1997 -1.0268552055930198 0.014276147531105461
1998 -1.2828657582884797 0.014275976296843641
1999 -1.0171307347728669 0.014275602089604128
2000 -1.2673853631495118 0.014275623364214242
2001 -1.1079699060025592 0.014275642799812919
2002 -0.9999590016747754 0.014275656384770786
2003 -0.9999897402841565 0.014275672951752222
2004 -1.0733946624584856 0.014275624969670442
2005 -1.0321433310475645 0.01427541209282473
2006 -1.0068018910010688 0.014275131717406126
2007 -1.0086348288783658 0.014274787568589103
2008 -1.2724634381381774 0.014274804621271606
2009 -1.0359541306512254 0.014274605023090275
2010 -1.2125678460074785 0.014274640463590355
2011 -1.0737028155130652 0.01427464978563916
2012 -1.2092111422020748 0.014274982383732272
2013 -1.0321030812019625 0.014275163843385515
2014 -1.4909487192890927 0.014275947860502137
2015 -1.0085048262792957 0.014276580764670919
2016 -1.000001228684285 0.014277145913455084
2017 -1.0818077026712183 0.014277575594435342
2018 -1.3400656326397868 0.014278447526996502
2019 -1.1134450341297637 0.014279121093846686
2020 -1.3034033877874858 0.014280017342735762
2021 -1.063010246386666 0.014280878308480675
2022 -1.0470540608634877 0.014281602653169065
2023 -1.0153180105967643 0.014282216901162968
2024 -1.2666866029595842 0.014283077671477632
2025 -1.0000436808325792 0.014283851180378816
2026 -1.013400823463778 0.014284431184072889
2027 -1.0960789000488562 0.014284942087615311
2028 -1.0212680504444789 0.014285312256316754
2029 -1.039342455314874 0.014285539808187248
2030 -1.04335250912415 0.014285532310551217
2031 -1.063016479323221 0.014285536635269198
2032 -1.10061313234087 0.014285464990220625
2033 -1.0014946414948902 0.014285355878219254
2034 -1.047413491743855 0.01428522219222376
2035 -1.0059810993782066 0.01428498696553973
2036 -1.1520771457610852 0.014284766675910238
2037 -1.0475673988807161 0.014284359025740382
2038 -0.999953454329936 0.01428397012257583
2039 -1.0128380696776054 0.014283485591464602
2040 -1.0334830428767299 0.014282944714493965
2041 -1.021018288871797 0.014282270032021838
2042 -1.000747921166167 0.014281614761349253
2043 -1.210416305336536 0.014281290295700882
2044 -1.0047954304346323 0.014280950574181906
2045 -0.9999674810272379 0.014280630861986988
2046 -1.3430122755398257 0.014280767486564983
2047 -1.0984705160247745 0.014280916169815009
2048 -1.103608660150605 0.014281013516696563
2049 -1.2095486053963729 0.014281381531139378
2050 -1.0005869129292317 0.014281688072144437
2051 -0.999953673719592 0.014281941431111323
2052 -1.0801801124153514 0.01428220097388758
2053 -1.001285562926492 0.01428237515701794
2054 -1.0334172202938507 0.014282402115783788
2055 -1.003540204637618 0.01428236761889778
2056 -1.2892044806039016 0.014282699615143264
2057 -1.2881054063557322 0.01428317166341507
2058 -1.0054135198020224 0.014283451935700908
2059 -1.2721358211493978 0.014284022751108306
2060 -1.2391667591999669 0.014284737413403121
2061 -1.068636504164898 0.014285275850126145
2062 -1.0089612662725622 0.014285617661083272
2063 -1.1533149483425742 0.014285992944255045
2064 -1.0428518823886384 0.014286135574955994
2065 -1.0993249650142591 0.014286239494990744
2066 -1.0206269443058706 0.014286246906854412
2067 -1.0840903585550246 0.01428622520618893
2068 -1.0200744320651818 0.014286043839904856
2069 -1.0458308781053471 0.014285823138483537
2070 -1.1717509601476037 0.014285673433853464
2071 -1.0219310508185901 0.014285328962557393
2072 -1.0674237500690325 0.01428489952326313
2073 -1.233029739718901 0.0142846128366728
2074 -1.2660654258014568 0.01428469281004067
2075 -1.0666310935328818 0.01428472353040266
2076 -1.291694432732272 0.014285002914863188
2077 -1.2101981228222147 0.014285533193538758
2078 -1.0208559160453103 0.014285851641550662
2079 -1.0326019887951652 0.014285837781226836
2080 -1.1383767513586123 0.014285946277092499
2081 -1.116573337409682 0.014286067349162868
2082 -1.198467515048099 0.014286376103839916
2083 -1.0001296912456041 0.014286629120256474
2084 -1.0754294972391172 0.01428691283871713
2085 -1.0454976852107867 0.014286899467050203
2086 -1.0004391716713532 0.014286844022484308
2087 -1.2107092899239449 0.014287063274497226
2088 -1.4061972335994852 0.014287724637574545
2089 -1.0353903868537822 0.014288129865171318
2090 -1.0924724727119268 0.014288376814770548
2091 -1.045090158519174 0.014288561054596614
2092 -1.0908285567678344 0.014288823159856488
2093 -1.2549420173512256 0.01428933466293762
2094 -1.0038463415583028 0.01428971121605007
2095 -1.0433419122489007 0.014289926676927873
2096 -1.1452021016928897 0.014290076357619537
2097 -0.9999953986262962 0.01429018513117096
2098 -1.008944630782168 0.014290206588609298
2099 -1.0095480198345013 0.01429009884463068


==> data/example_I_1b/Errors_N256.csv <==
Epoch Training_Error Testing_Error
0 -1.0092664271648584 0.07510847187746886
1 -1.0048193289494927 0.07268425882835118
2 -1.0095859900572177 0.07004144599586937
3 -1.0106357781440694 0.06738180314289363
4 -1.001958466302374 0.06508377977722674
5 -1.000129455789814 0.06318182400695109
6 -1.015662650273042 0.06127863775626885
7 -1.0238729325848843 0.059320157620704334
8 -1.0149384430737953 0.05745093450806085
9 -1.023520011852933 0.055616458302023046
10 -1.0314161907952648 0.053808942180767
11 -1.0431393012603483 0.052040035712673086
12 -1.0015618956745367 0.05052235441724156
13 -1.090907852285227 0.048997380537526836
14 -1.014501248437602 0.04749279726543374
15 -1.0074186544486916 0.04614724724812391
16 -1.031352740649782 0.04489874143149756
17 -1.033932868395661 0.04374672753311251
18 -1.0240085001108938 0.042704990696718806
19 -1.0269608408086632 0.041685998371727505
20 -0.9999212797159232 0.04078471988708082
21 -1.0021048481525345 0.03999316881085731
22 -1.0304076776938251 0.03919669751906456
23 -1.0010277397492358 0.03848356956635098
24 -1.0380210311529499 0.037752763725767365
25 -1.0883160814500517 0.036990128693423475
26 -1.018909914349486 0.03631308854573908
27 -1.0024949918532982 0.03573070191931246
28 -1.0833508892706332 0.03509939568719322
29 -0.9999221574814421 0.03454506315024116
30 -1.016920667693389 0.03401232233398354
31 -1.0537706822864117 0.03345904293305978
32 -1.0102490436581755 0.032950039368772756
33 -1.0115893069435353 0.03248464740946088
34 -1.0303719062245915 0.032042536041682015
35 -1.0075622702811693 0.031642385064652105
36 -1.0087861603433366 0.031278774526936295
37 -1.0998395641162186 0.030882071069534625
38 -1.1177337786056178 0.030463120863711224
39 -1.218574878458886 0.030015031179714515
40 -1.0008762666719437 0.029644103043995475
41 -1.0024143630352769 0.029333678671281446
42 -1.0320755279485476 0.029333678671281446
43 -1.0435613584524925 0.028984174284131553
44 -1.0347202803424034 0.028439356702554198
45 -0.9999465139541854 0.027986347914231005
46 -1.0845995932727923 0.027514198890537262
47 -1.0447709148255766 0.026985924046958723
48 -1.1364075067681136 0.026517596204814316
49 -1.0079093322537596 0.02608377252413209
50 -1.1292216799500028 0.025636564636526766
51 -1.035868226321816 0.025170911920424074
52 -1.1092991589141938 0.02469117152630968
53 -1.1281804329959924 0.024222001937227896
54 -1.0079039684990654 0.023809620028740333
55 -1.0630585764400409 0.023434267529462795
56 -1.0495988285941917 0.023082944856286623
57 -1.002573614790432 0.022787301428067952
58 -1.2099006773134895 0.022416819712562836
59 -1.1454422339233465 0.022047399219394002
60 -1.0085387017761462 0.02172516334528235
61 -1.067241401903597 0.021416905716830095
62 -1.0010818964686736 0.021152119919453247
63 -1.023105168391426 0.020908488936912138
64 -1.0422521980032968 0.02066430499740784
65 -1.0495635010185855 0.02041916794028446
66 -1.0036400826996792 0.020197363442655932
67 -1.0507518204369866 0.01995744822774302
68 -1.2297451352088218 0.019675335959826595
69 -1.0008933069267625 0.019434663215130852
70 -1.0511736135162038 0.01921495686135961
71 -1.0012309120830305 0.019031809470490754
72 -1.2282542201983224 0.018805547850865897
73 -1.1802662357508187 0.018556898771839
74 -1.0200348741128835 0.018338371454190552
75 -1.050393595170576 0.018139657730259974
76 -1.0118118812665575 0.017965612281281417
77 -1.0601300340597974 0.017799586011895362
78 -1.0384675031092176 0.01763756070467034
79 -0.9999732449446201 0.017498390490820956
80 -1.1344584024311395 0.01733323396299525
81 -1.0004131518713362 0.017196407800824143
82 -1.1860738630764514 0.017039279308459766
83 -1.2146677142820614 0.016871669405944062
84 -1.027072224397593 0.016871669405944062
85 -1.0679856235521317 0.016767985863132214
86 -1.0533421889279484 0.016629462207221113
87 -0.9999645126348654 0.016517369505467814
88 -1.3369987727703652 0.016433877016639575
89 -1.0000400759055683 0.016390988685626814
90 -1.0295537286190637 0.0163248086620539
91 -1.0000393680456192 0.016274901355951006
92 -1.0011860002926463 0.016229599446645353
93 -1.0240962214776184 0.016132211187548453
94 -1.1828607079162154 0.0159892548436744
95 -1.0005748326925163 0.015882916448358736
96 -1.0129292435030255 0.015794947598800613
97 -1.000535889307222 0.015729375864265285
98 -1.0011077704116365 0.015678475885483264
99 -1.077782502923952 0.015579550888710832
100 -1.0123644501802962 0.015475974865584358
101 -1.0084816493561874 0.01537714944496344
102 -1.002293195768198 0.015288380800504583
103 -1.0557056178356727 0.015178998225678537
104 -1.0128650759250986 0.015076987253798814
105 -1.0828844897054004 0.014971541613376377
106 -1.0000311462748488 0.014891965455449647
107 -1.070239871729687 0.014820257678061095
108 -1.070715139391908 0.014752457925508609
109 -1.1247301167030288 0.014672552689156541
110 -1.047391981316516 0.014590517422620573
111 -1.1385434340511005 0.014502049604666514
112 -1.002791358478484 0.014422858475378358
113 -1.19972239476977 0.01432352280123882
114 -1.146956442697585 0.014216737289834644
115 -1.0015199109987296 0.014122217040214494
116 -1.084166690242327 0.014022449890294717
117 -1.0551293364362626 0.013926252699730047
118 -1.0048539489507278 0.01383857098565297
119 -0.9999745421642129 0.013765387570388277
120 -1.169682553824838 0.01367841612068741
121 -1.1996550954386502 0.013590298717250267
122 -1.009168654108162 0.01352400117836365
123 -1.131471465883446 0.013457067212889251
124 -1.0017854763461789 0.0134019875635576
125 -1.11130421528243 0.013334734948135306
126 -1.1347890447754019 0.013334734948135306
127 -1.000930033907719 0.013063925181407733
128 -1.0301393617025834 0.012781522822124122
129 -1.0116980673954667 0.012511098739676124
130 -1.1118170033096806 0.012368715057002766
131 -1.0749181350348258 0.012229242750233188
132 -1.0078408876810236 0.012103972688538456
133 -1.0019377677366266 0.011998149478680482
134 -1.0016258042158723 0.011904922185862714
135 -1.1100576795585297 0.011744581732970789
136 -1.009493365404374 0.011606338252951098
137 -1.0198544447899882 0.01149027273665523
138 -1.0000301090982036 0.011408512201347767
139 -1.134340040403705 0.011323597867683138
140 -1.0746811159695544 0.01123655550476953
141 -0.9999776813442525 0.011173561802796335
142 -1.1760175179535084 0.011119011996950201
143 -1.008860832049783 0.011071676382512725
144 -1.0094529248154054 0.011028500955586044
145 -1.08113583800333 0.01096835052909319
146 -1.0285462118808826 0.010899690855238797
147 -0.9999959761212973 0.010846212627409056
148 -1.0550879625246279 0.010795681345128622
149 -1.2791371480206717 0.010732388814902044
150 -1.085210814191834 0.010677038946659861
151 -1.0060898451075067 0.010634136110554745
152 -1.0483918425467065 0.010595920646973353
153 -1.1839292190582338 0.010560524008181636
154 -1.0175870495207497 0.010530169845066788
155 -1.076551380948217 0.01048664151068301
156 -1.3015480103528994 0.010440509677127993
157 -1.0964489454765816 0.010386620531771577
158 -1.0091583695594852 0.010337243871348122
159 -1.0242784728301129 0.010292378240176486
160 -1.0095415868862325 0.010252864115874886
161 -1.1217975734843473 0.01021478241845867
162 -1.0004450813194503 0.010185274143956043
163 -1.0069413701351004 0.010162025970303473
164 -1.002264777786835 0.010145655025902332
165 -1.040435664546195 0.01012451664446652
166 -1.0100114864862835 0.010102845324215237
167 -1.0638919352546996 0.010072979131375925
168 -1.1593455680005738 0.010072979131375925
169 -1.251873621068831 0.010058703993620407
170 -1.0669113940210928 0.010054714191034762
171 -1.0639088406888508 0.010046699063519203
172 -1.0036854368996033 0.010041963323779005
173 -1.3742399963417036 0.010042672638905707
174 -1.0114523691538664 0.010040389919346117
175 -1.003396939064234 0.010037524317129475
176 -1.0005235740898133 0.010037649254806344
177 -1.121396507499586 0.010031007402776161
178 -0.9999809322819531 0.010026568574432945
179 -1.2421144512370037 0.010025582071893885
180 -1.0580156746638962 0.010019257815960214
181 -1.0108849136321598 0.010006938503875209
182 -1.1902707306982585 0.010003000209902963
183 -1.3895323962521702 0.010003141387276754
184 -1.007070958201553 0.01000099419828548
185 -1.0081068899253287 0.009997326832287209
186 -1.009941579606507 0.009989907241936873
187 -1.0418405357722378 0.00997552488064598
188 -1.0572311635018445 0.009954034318761929
189 -1.01077621329646 0.009932323185420432
190 -1.0004327935800978 0.009915418027233008
191 -1.0396798722159646 0.009899232140063297
192 -1.2495573272208365 0.009882546094191393
193 -1.0678936178132048 0.009867893357653493
194 -1.092162423057477 0.009844212070800957
195 -1.3091833023824724 0.009824808940957004
196 -1.0016142553547565 0.00980825264430267
197 -1.0128958143417077 0.009792301352208842
198 -1.0129031425905042 0.009776885056502177
199 -1.0175513277636365 0.009758336835183932
200 -1.1325443703657374 0.009738613317509632
201 -1.1276321825005267 0.009719612391035115
202 -1.1269628894732386 0.009702961373731394
203 -1.1569848608148672 0.009685091132043423
204 -1.0958829403111097 0.009666483654973725
205 -1.0013713217564921 0.009648841454216593
206 -1.0004363747307508 0.009633498106211296
207 -1.0061005421767082 0.009618096689181302
208 -0.9999800760054782 0.009604451390028882
209 -1.0070628276237195 0.009590493804296116
210 -1.0656011806924555 0.009590493804296116
211 -1.1988899828868949 0.009604063984805053
212 -1.0205969838324878 0.009613095104103115
213 -1.00207951765136 0.00962058231855988
214 -1.002735408224259 0.00962393565667321
215 -1.0572675566196452 0.009590715022845381
216 -1.0703238655239546 0.009555580504033113
217 -0.9999841193839796 0.009536441778313797
218 -1.0270770435662528 0.009510254790769992
219 -1.0094612329126518 0.009487917062012656
220 -1.0833485011754689 0.009457129092391407
221 -1.2067469529630566 0.0094400852981202
222 -1.0368871376738902 0.00940959817710848
223 -1.069774518713874 0.009381661705733445
224 -1.0681907718354935 0.009356939408334257
225 -1.051301174965649 0.009324254473995167
226 -1.0494979073519812 0.00929026817640925
227 -1.2604050095053339 0.009275489581366623
228 -1.3293866673340031 0.009274478122077483
229 -0.9999796074633331 0.009277356599166156
230 -1.0853093546876458 0.009282299454042716
231 -1.0079602004282908 0.009280080933241912
232 -1.0018955075618903 0.009276733430195666
233 -1.0855276287333904 0.009263864843233575
234 -1.0013611447207518 0.009250599128264234
235 -0.9999837457999972 0.009237750745481535
236 -1.0504031111844983 0.009223139172020632
237 -1.0323911573795292 0.009204087897730999
238 -1.1203807305057005 0.009182081335622932
239 -1.0243231644437085 0.009162760398699716
240 -1.1583101189976581 0.009142369030214792
241 -0.9999770512148944 0.00912442315027065
242 -1.3229346270701963 0.009116188259332638
243 -1.0048785198030383 0.009105843279394779
244 -1.0036846851027053 0.00909664336929021
245 -1.1321069104316615 0.009081599518136039
246 -1.0684928146739634 0.009076119377444512
247 -1.0075700258656692 0.009060738054092046
248 -1.000625890808159 0.009049884888057406
249 -1.0007201456043362 0.009036639514936587
250 -1.0089075510419894 0.009020379769057283
251 -1.00651120790627 0.009005756926922698
252 -1.0246273133614314 0.009005756926922698
253 -1.014057570252564 0.008915631939946251
254 -1.0871137855938533 0.008812510200690588
255 -1.0310939399605832 0.008688027939365156
256 -1.0000153912573395 0.00859243956492634
257 -1.0052323106264587 0.008492457174842092
258 -1.0131404094007053 0.008381265799746643
259 -1.0003296199157605 0.008290239227544353
260 -1.0030518783104385 0.008208248483562802
261 -1.2347549834214162 0.00815360560713314
262 -1.00248538627138 0.008118768170610281
263 -1.162435631581135 0.008093180580837321
264 -1.2104511773005928 0.008072962849704657
265 -1.0229909138236324 0.008069144577136794
266 -1.3822973409014698 0.008060924329939585
267 -1.0838144050656588 0.008058475505991347
268 -1.2984149274975842 0.008060280461812154
269 -1.039787072001858 0.008055382325948829
270 -1.033551144029843 0.008058874338490521
271 -1.0397984873989932 0.008042733401618088
272 -1.3154806181249792 0.008045641302173149
273 -1.0336916880107418 0.00803204253754204
274 -1.0005408568251868 0.008030105201130363
275 -1.2770228462578954 0.00804565280693526
276 -1.0100315293628241 0.008043171170331573
277 -1.0081134764272606 0.008043829851815112
278 -1.2862613622089467 0.008057172891150283
279 -1.0398349157721476 0.008054677531494083
280 -1.0181857657238529 0.008058348916462578
281 -1.0016762542546587 0.008056659796860375
282 -1.0299176566902302 0.00804694727812985
283 -1.0214375763843189 0.008048173332330539
284 -1.0131152530466112 0.008031165192477834
285 -0.9999873579068503 0.008038341293575457
286 -1.0012204525011446 0.008026923166758432
287 -1.0158850646556685 0.008005448056665794
288 -1.035672334972094 0.008001668113808636
289 -1.0000167376811924 0.008005124266935263
290 -1.0000096184302063 0.007996458995431888
291 -1.0176225827542567 0.008011176403489816
292 -1.0000010105525399 0.007975508676128132
293 -1.001473570438207 0.007977755217648505
294 -1.0012045789863226 0.007977755217648505
295 -1.0081189632740473 0.007905153641637226
296 -1.0081311824520456 0.007850122137129148
297 -1.0138302104988963 0.007804585834669828
298 -1.0000962988332656 0.00774719633767898
299 -1.0001135737129807 0.007667867789801955
300 -1.0335757646188164 0.0076309908673708295
301 -1.331985075093972 0.007616995255770913
302 -1.0080467855348179 0.0076538907683069025
303 -1.1072282547922097 0.007618089521127977
304 -1.0005311098550533 0.007610330214988479
305 -1.0176976163410243 0.007657513667213178
306 -1.0042892060549942 0.007673763144580701
307 -1.0450644984978052 0.007659374751872387
308 -1.0570134788251135 0.007653082931068792
309 -1.2231940443575904 0.007598825385857425
310 -1.0840627705839372 0.007658481951413815
311 -1.000443265792802 0.007614391861482818
312 -1.043457634652393 0.007652522938110496
313 -1.0036858135281486 0.00767902772128824
314 -1.0000296742771557 0.007621924601940159
315 -1.0022010677509534 0.007648696953322685
316 -1.0468608664337435 0.007676882599768935
317 -1.011410674977754 0.007625576893734521
318 -1.1061912431238163 0.007672323009551888
319 -1.0484701499774658 0.007672301845214791
320 -1.00171585241521 0.007659858096193448
321 -1.0023627359470435 0.0076369309777102315
322 -1.133397947384348 0.007638122479977447
323 -1.0276589085319043 0.0076434031298157545
324 -1.0756689665873882 0.0076052686685102846
325 -0.999993269590981 0.00762777694411261
326 -1.2000586203970027 0.0076019145759528214
327 -1.0608199512928902 0.007604238019089354
328 -1.0402726701272467 0.007609248364471842
329 -1.009487739791284 0.007626934885210177
330 -1.0139897026166937 0.007627598017785245
331 -1.0095007516904262 0.007620796322782002
332 -1.3038976591414533 0.007625842798611774
333 -1.0000133022459583 0.0076275763587146305
334 -1.0236932662332798 0.007633117269411394
335 -1.0050433422601892 0.007641368347491684
336 -1.1713482524611276 0.007641368347491684
337 -1.0149214704100291 0.007642349920497621
338 -1.0849835108484396 0.00761145045773198
339 -1.0571651512749973 0.007584303527561583
340 -1.0069611078739387 0.007582045017075909
341 -1.0570685715784436 0.007607639058292219
342 -1.0213377904258365 0.007600300727252114
343 -1.2169887503123904 0.007581748281121206
344 -1.0349240429524116 0.007565530956792754
345 -1.000007679997468 0.007619074486227068
346 -1.379959265043934 0.007579726285793342
347 -1.002667081442879 0.007627404970677407
348 -1.0097948766853406 0.0075528652887932885
349 -1.0000142450556067 0.007590965683930493
350 -1.151946750234045 0.007589471716252273
351 -0.9999866715730393 0.007624777879440739
352 -1.059195529005329 0.007599328350680085
353 -1.0026617821243504 0.007604898737914309
354 -1.0403087075763462 0.007619769916441459
355 -1.295152703532433 0.007633594378157265
356 -0.9999915181523402 0.007589650653745507
357 -1.3498767607394386 0.007593573349305835
358 -1.0533104376942104 0.007594676774364691
359 -1.2414803526146605 0.007587176361453941
360 -1.0014303238094187 0.007619264891406826
361 -1.1795082612108718 0.0076298972232419805
362 -1.0233201725018573 0.007630051164678773
363 -1.051257892281534 0.007604171589904424
364 -1.010734734259733 0.007647239805647528
365 -1.0408208061741673 0.007630434316010318
366 -1.0022947785257752 0.007617241114602805
367 -1.014432682929753 0.007631095571250718
368 -1.0640589922898447 0.0076168768322433245
369 -1.0059457075708615 0.0076115862611696485
370 -1.0242178300820284 0.007603846053045378
371 -1.2913047981059949 0.007642637280803069
372 -1.2381811185039355 0.007651354640060684
373 -1.0016966043130169 0.007653266086448652
374 -1.024294486319432 0.007612724572527219
375 -1.131960710725149 0.007643339841554184
376 -1.218058105939144 0.007662978634846655
377 -1.0081239721789699 0.00764117907904861
378 -1.0485011011192569 0.007673676054870389
379 -1.0846137419948183 0.0076106830642651314
380 -1.0446753935412207 0.007657491969550509
381 -1.2176264328994355 0.007645498640148917
382 -1.3475348417340927 0.007646838114825464
383 -1.131616509428759 0.007612186018126162
384 -1.0000875339059307 0.0076454033676113115
385 -1.009929525831091 0.007679367465153611
386 -1.0000031576377013 0.0076000925764823845
387 -1.0448771948127271 0.007656498318265638
388 -1.0061823441553759 0.007632247197679193
389 -1.0060450822288043 0.007657262220253658
390 -1.2818809745440942 0.007628828149743378
391 -1.0018013052639432 0.007643665249162629
392 -1.1417877408580888 0.007590598534979405
393 -1.006497372075686 0.007647516279608206
394 -1.0571393964359108 0.007650120882937908
395 -1.1246198083212864 0.00764963424438414
396 -1.0704974965874268 0.007647200212441602
397 -1.1374871378970945 0.00763934904825693
398 -1.0003754703256094 0.007633159708448751
399 -1.17906760535181 0.0076564313313197034
400 -1.0000197498558472 0.007651452896891291
401 -1.0731073670585982 0.0076229221145600184
402 -1.0177202299965784 0.007660461598950594
403 -1.000080001535786 0.007601006478311386
404 -1.3873471859368705 0.0076258791480362425
405 -1.1670451219333753 0.007622897045036653
406 -1.0399808742208507 0.007658752742932692
407 -1.0959148799427072 0.007671731154876888
408 -1.0129154339207138 0.007638799132663395
409 -1.0003376097204002 0.007636515291439322
410 -1.022709289570879 0.007657715367244352
411 -1.0035364842993033 0.007686652764549479
412 -1.0053119142034983 0.007642598693257749
413 -1.0492349191296062 0.007676503138383007
414 -1.0032033128761897 0.00765057867959665
415 -1.221495081248592 0.007639361343469652
416 -1.007402398053268 0.0076598570602006396
417 -1.5318667727344766 0.007639963083151513
418 -1.0000167581550616 0.007641436930963869
419 -1.2911466863004706 0.007675457730835779
420 -1.0081176419149855 0.007675457730835779
421 -1.1628005386732327 0.007647042878693078
422 -1.328619455273489 0.007619494795398265
423 -1.1774417872099439 0.007643897831549784
424 -1.2162070932059879 0.007642664477140387
425 -1.0257821202151196 0.0076331096765451315
426 -1.2378140462559064 0.007639909490061856
427 -1.2208082138930119 0.007652672543982189
428 -1.0575531187502207 0.007634852588702114
429 -1.057189962803892 0.007649687071041674
430 -1.0535238761078918 0.007656752006647201
431 -0.999989787635612 0.007675289032941592
432 -0.9999837035326782 0.007682830707567603
433 -1.007435909986431 0.007673907779155654
434 -1.013016076548137 0.007679275844313717
435 -1.0097299776555733 0.007640236458413169
436 -1.020302131223514 0.0076247893527226305
437 -1.0067616519020794 0.007638181044712467
438 -1.069639330964259 0.0076531414884837175
439 -0.9999969976393649 0.007645111957214192
440 -0.9999833360466456 0.007638282374958744
441 -1.0398699684468615 0.007682601760875928
442 -1.002265202765309 0.007642611682959027
443 -1.1090332151031077 0.007630767101245279
444 -1.0204041948156106 0.007658322468453585
445 -1.002929938788044 0.007628310745427112
446 -1.0001423473206739 0.007638290815563706
447 -1.1088936704623067 0.007656813338392686
448 -1.077445713316468 0.0076476649941985
449 -1.006978073851885 0.007667888244737621
450 -1.0549116090413484 0.00763910373370364
451 -1.0000052127707526 0.007659329721780919
452 -1.0094301532916672 0.0076365183053294025
453 -1.0259892063022353 0.007645395799715545
454 -1.2193052651980176 0.007693896398341693
455 -1.2893423631962706 0.007678731615849844
456 -1.05763644530231 0.007665285058822743
457 -1.0301819633806086 0.007649204883770891
458 -1.0021466460906774 0.0076029868704168
459 -1.0028867943089803 0.007647795058604298
460 -1.0206546832671042 0.007645226942558866
461 -0.9999843781104805 0.007632800268081209
462 -0.9999832294231787 0.007666269982249898
463 -1.0004300629471095 0.00764078431004405
464 -1.3569513239949231 0.00765396499757014
465 -1.2968845600791832 0.007648341624405914
466 -1.0026650900307927 0.007647790488396509
467 -1.0005341547476296 0.007645518576983696
468 -1.0799219038572296 0.00758693740200747
469 -0.9999862991171113 0.007658258714732411
470 -1.001423405407239 0.007662811630202378
471 -1.1412976992904864 0.007695288652870805
472 -1.0000294630233058 0.007692375596772058
473 -0.9999819424042924 0.007709683840814091
474 -1.2488120073401408 0.007716859711247193
475 -1.3305074180401064 0.007660303772749043
476 -1.0174367204990287 0.007657545584496409
477 -1.000181711722514 0.0076584066386792314
478 -1.1404618217236522 0.007698221892903707
479 -1.1349713358744034 0.007699770469106474
480 -1.0142545412959987 0.007685778390365556
481 -1.2226032805329994 0.007717968120147696
482 -1.0095625364074443 0.007667958815459633
483 -1.0032107219200181 0.007650185560250298
484 -1.0000310600025717 0.007647088909110103
485 -1.0103330584743777 0.007692649878961938
486 -1.0242087776122997 0.0076566206742850335
487 -1.0047575457802942 0.007641914071168614
488 -1.3621699702535501 0.007667459606979932
489 -1.0051432006035952 0.007691939712081067
490 -1.0023433238878903 0.007700235489339593
491 -1.0208565882082592 0.007645411386648335
492 -1.0073122069524327 0.007701065769877339
493 -1.2187357505385212 0.007682372432155617
494 -1.047548215354851 0.007613496649754536
495 -1.0088190855824195 0.007612163606777284
496 -1.0568489722955798 0.007658939887757785
497 -1.0085899501564275 0.007606199582508421
498 -1.144607699495936 0.007672791451399007
499 -1.2237884161886978 0.007676905340757043
500 -1.0011457794698362 0.00769115359979041
501 -1.3559337066062627 0.007623914750224812
502 -1.047543984067859 0.007602091647805018
503 -1.0002743492725765 0.0077063576137424445
504 -1.084620597597848 0.0076454670057861445
505 -1.3583377095790046 0.007672933839298877
506 -1.0026616125514853 0.007664113771510563
507 -1.0113526529609265 0.007663558132610127
508 -1.019638150710214 0.007702945684813412
509 -1.0020854145726348 0.0076589853755459104
510 -1.1326022878941193 0.0076484010363799294
511 -1.2192821989215545 0.007679005100926986
512 -1.0024791326729872 0.007682353384277313
513 -1.1819138395170516 0.0076108512721852735
514 -1.0081198530707216 0.007616754008364673
515 -1.0180828854085509 0.007618995003465436
516 -1.000524799000928 0.007678676144089629
517 -1.2226998126090791 0.007664632884241571
518 -1.294956095779419 0.007687451507744661
519 -1.032055389762919 0.007691181560773664
520 -1.0009419113055806 0.007609603270505524
521 -1.0038546700141548 0.0076783970759613076
522 -1.0129151781531822 0.007686214707816239
523 -1.0846267908394762 0.007651173244798266
524 -1.052397802495824 0.007674438783980064
525 -1.0941240455618297 0.007575202751646893
526 -1.1330478726833146 0.007649393073483253
527 -1.0478434372166756 0.007637699909819356
528 -1.0137313014514857 0.007708717728196788
529 -1.0646854226587597 0.007650130067409474
530 -1.0207469529274449 0.00770017103703241
531 -1.0900671070584325 0.007638330895424813
532 -1.0305652323959582 0.007687758428164781
533 -1.0002807241748977 0.007626132893306473
534 -1.0016013586042833 0.007672635600631617
535 -1.0095783350846042 0.007711430172032284
536 -0.9999911315939038 0.007692737074850384
537 -1.0037635479641294 0.007724715266858054
538 -1.0398768945999532 0.007657076812168737
539 -1.1335146670230547 0.007710375209791099
540 -1.0047850306293948 0.007662130274722516
541 -1.0083020305014665 0.0076059807527652
542 -1.085953620933546 0.007641479381967145
543 -1.0939414337358628 0.007692922004733188
544 -1.0751279216426497 0.0076992078315281185
545 -1.0001845480965736 0.007699256109292248
546 -1.5102497184694936 0.00768964687857274
547 -1.2540159720174955 0.007653274177062887
548 -1.0585205177116077 0.0076531612125651
549 -1.001149149942403 0.007626927611393586
550 -1.0859093070780232 0.007673089459008304
551 -1.0516411372960524 0.007590873037629212
552 -1.00006795516513 0.007623098133210171
553 -1.222784355946164 0.007728614613668092
554 -1.007807604097252 0.007584033003722627
555 -1.0002749829864037 0.007658005550458959
556 -1.0017938722263722 0.007681264237219339
557 -0.9999840026738163 0.00762724602475176
558 -1.0200020585659597 0.007644251689133925
559 -1.027970629524905 0.007678670351359504
560 -1.0403180040803115 0.0076021091713298
561 -1.055738176079698 0.007672487962373831
562 -1.0023552781177614 0.007684121758246904
563 -1.0584779882426794 0.00759061706305059
564 -1.1326966742889806 0.007689408176166781
565 -1.0219846643791715 0.0076692374102716055
566 -1.0100365609137945 0.007703471279607358
567 -1.1328524886543636 0.007673522653511711
568 -1.0061566092571728 0.007663356497078763
569 -1.0019662598008983 0.007723321022601138
570 -1.113967773482087 0.007693783358571828
571 -1.0094925954904614 0.007662161963142117
572 -1.2916167431495333 0.007667426219012671
573 -1.2168631635508858 0.0076473396282469176
574 -1.0040737175587044 0.007678287814885732
575 -1.0088709907628766 0.007663700687322014
576 -1.0034088153429157 0.007663835466479631
577 -1.1032833121371395 0.007611860910452155
578 -1.0455908477780205 0.007710734376102916
579 -1.0064654690111294 0.007686974898852627
580 -1.000222755013808 0.007672572363996985
581 -1.1346591605868523 0.0076152238446335315
582 -1.0000166419318632 0.007603091720986874
583 -1.2194873583863535 0.007679532790401822
584 -1.0873299925323274 0.0076522552798744745
585 -0.9999858399214023 0.0076379997556183235
586 -1.0217485402806226 0.007669813936255882
587 -1.0005250070355869 0.007593403447999689
588 -1.0004355193924253 0.007668140232367427
589 -1.0081674553434359 0.007639629834132038
590 -1.0129156960227605 0.007646989797462681
591 -1.0130254827793823 0.007632470749946602
592 -1.0711230976269295 0.007596254048943553
593 -1.2184408790567887 0.007679906077986068
594 -1.0000003126271837 0.0076581574712069325
595 -1.0283687620852096 0.007627304481432515
596 -1.1499059594062178 0.007657164352618368
597 -1.2185290245048526 0.007631054901884449
598 -1.0182001058977281 0.007670596643116283
599 -1.0059678695768342 0.007624172297738554
600 -1.1562395423252745 0.007648019510485005
601 -1.0246184664031448 0.007694178238917141
602 -1.0476263342310908 0.007634984335467606
603 -1.0013444881773956 0.0076145746787473975
604 -1.0013429770693565 0.0076422195408750926
605 -1.2430721331130057 0.007702354816653588
606 -1.0703418471901445 0.007609129458311274
607 -1.0133698509324327 0.007687371368751743
608 -1.0244500833860986 0.007686101579094
609 -1.1317805891057107 0.007707573894796835
610 -1.002856398755514 0.007634297131632159
611 -1.0221815305744026 0.0076210458126977415
612 -1.0571262979277205 0.00761727556251425
613 -1.3726922908086978 0.007687491484719246
614 -1.0235984935773164 0.007699408752599529
615 -1.1318880014772617 0.007641737003733018
616 -1.0129187683481429 0.007678075910662355
617 -1.055614546756374 0.007627204908351077
618 -1.0002813495559786 0.0076967279101577205
619 -1.3742852940362515 0.007664953307198719
620 -1.02135111673891 0.007661830326245099
621 -1.0492442921481797 0.007646421154852418
622 -1.0031217231523033 0.007648380349219092
623 -1.0715445203940692 0.007637651174149985
624 -1.048557371045643 0.007633418978481656
625 -1.0057231243425482 0.007595191851919559
626 -1.0019085169390451 0.007664122402079896
627 -1.000733323535742 0.007718233749646909
628 -1.0069508546665114 0.007643867930064541
629 -1.0053102350389396 0.007685975022186322
630 -1.0195531883340259 0.00766854648354497
631 -1.0144755247058033 0.007664505187352836
632 -1.1580046780576236 0.007640592045368729
633 -1.002088965851398 0.007625704643851507
634 -1.0475656589869062 0.007653946324772765
635 -1.022017660421802 0.00762219071740159
636 -1.0848324522937351 0.0077244365645138735
637 -1.0573030043941827 0.007678320378913492
638 -1.0236170633942479 0.007611397285588653
639 -1.0088723645496769 0.007654155585644313
640 -1.0094804938255055 0.007711566980506703
641 -0.9999871643575231 0.0076596485222557575
642 -1.0040000283582218 0.007722690219675235
643 -1.0148240670508677 0.007645362045399693
644 -1.0849408057382937 0.007657684159232719
645 -1.1032649862370332 0.007700698330615846
646 -1.020642389027161 0.007676525917031218
647 -1.0271293286363885 0.007657696909288712
648 -1.1317010018867426 0.00769485010663156
649 -1.0059790421316055 0.007612745684134398
650 -1.084639608252185 0.007683804500610392
651 -1.0969916006010056 0.007709340313088376
652 -1.3744320973031456 0.007620423067676476
653 -1.0018264008696247 0.007723100568507179
654 -1.01175366218543 0.007661615205911767
655 -1.1147163250497267 0.0076982631188218745
656 -1.0000243880107178 0.007659846340348946
657 -1.0095294161343553 0.007702355447947423
658 -1.024214919900526 0.007661792581350993
659 -1.0000088470632975 0.007684074445301384
660 -0.9999897865334063 0.007653579400248391
661 -1.0001734058938359 0.007682293282055249
662 -1.0554989316137253 0.007677398673745787
663 -1.0242140480060484 0.007708811649830515
664 -1.0083733611311971 0.007650958413948761
665 -1.0136549752176702 0.0076383981867420465
666 -1.2702475610447992 0.007599522388059114
667 -1.2280047213013292 0.0076403480262221745
668 -1.0103941013875684 0.007724414967409846
669 -1.027027371561995 0.0076448477635404945
670 -1.0751382197474137 0.007676830834640178
671 -1.0650951458640687 0.0076460413569606036
672 -1.0094620387250821 0.007640199680407873
673 -1.0000991148930687 0.007631354445056271
674 -1.0003195143249186 0.007687333939945234
675 -1.0025748641398449 0.007707363570251338
676 -1.0846395236245268 0.007721311360785005
677 -1.024691611292107 0.007688020684378113
678 -1.0059498796761837 0.007720890149625341
679 -1.0308469924320622 0.007629561865046643
680 -1.1318573366937639 0.007596693426027853
681 -1.2898573378611364 0.007678557174783824
682 -1.0036977561851985 0.007719714081463156
683 -1.0002761986163813 0.007702557213642526
684 -1.006066963937 0.007665165970268142
685 -1.0062451956015341 0.007596510907421356
686 -1.0011240952395961 0.007681146189854878
687 -0.9999840225125491 0.007666437768337135
688 -1.0172685426478307 0.007672293302665694
689 -1.2895536087333022 0.007639611547950082
690 -1.2185650319970307 0.007637682666338711
691 -1.3505107550058784 0.007661938773987987
692 -1.0645616187122426 0.0076894584480043035
693 -1.3503499774686194 0.007654958489066721
694 -1.0080605737539474 0.007655887770844075
695 -1.1835522002224987 0.007686081250675357
696 -1.0575196323723515 0.007689959846394642
697 -1.38374153951203 0.007740027820794443
698 -1.0893526656198558 0.007681859191736121
699 -1.0027980846951603 0.007650491517016251
700 -1.0410117543654136 0.00769926904620824
701 -1.0865589423390454 0.007647550701914906
702 -1.3371634858670938 0.007653064794753316
703 -1.0069553722225688 0.007675274616055001
704 -1.0652526815550611 0.0076065468335792365
705 -1.0015994450705703 0.0076606746189842815
706 -1.2955874020210987 0.007666907137766636
707 -1.223321121727584 0.007650973237826951
708 -1.0243290360553465 0.0076764391969141674
709 -1.1319238723582623 0.007699974311784547
710 -1.0936546908446902 0.007650080677139891
711 -1.0090181963378713 0.007650484791088714
712 -1.0244726117824305 0.007692125363415012
713 -1.0000794590485036 0.007630548275395003
714 -1.1181712954017768 0.007665574010252165
715 -1.1914205266256321 0.007689443754189055
716 -1.0012852969274733 0.007706884166385564
717 -1.0317152643537375 0.007637933540051595
718 -1.001938033292787 0.0077401059902259765
719 -1.0421294874881806 0.007679313793973789
720 -1.2213399690706066 0.007705104277951779
721 -1.0000308504702464 0.007648347151464879
722 -1.0026844758666322 0.007712670919958218
723 -1.029074869903604 0.007650382635366443
724 -1.0016090176267016 0.007666459278552651
725 -1.000436158846917 0.007686011859197497
726 -1.0414896731190226 0.007669206184536615
727 -1.0519043379232138 0.007675199590945012
728 -1.2528906585822241 0.0076778004351149625
729 -1.1396932230455643 0.007671561823366441
730 -1.0302102278580727 0.007696871934832131
731 -0.9999866195757119 0.00768197827883094
732 -1.0821067212331472 0.007640720794284814
733 -1.041277224727914 0.0076722952910694255
734 -1.0000129320125584 0.007646364836738999
735 -1.0177313569133195 0.007589245958614534
736 -1.2314207257607739 0.007673552793723358
737 -1.0003761926991626 0.00763090501538736
738 -1.020190290515097 0.00765574340639314
739 -1.0682127487524575 0.0077118044332747
740 -1.003691835682773 0.007699040244496686
741 -1.0177312418477233 0.007644280700147079
742 -1.0846518565330727 0.007668703413676938
743 -1.007416182235668 0.007675844695578114
744 -1.0652476618555766 0.00763382963144298
745 -1.086919516765914 0.00763179059226057
746 -1.3372848039352365 0.007631807348485136
747 -1.149407959901408 0.007649693168660671
748 -1.010666919916512 0.0076898115824354995
749 -1.3503984764106576 0.007649364601463202
750 -1.0012985041915037 0.007668736466271792
751 -1.0206494439168157 0.007687536867391135
752 -1.118371782953138 0.007609018736952471
753 -1.1412321814464497 0.007662368645725043
754 -1.0856892287193776 0.0076033123431683
755 -0.9999837801780072 0.0076753717530701265
756 -1.0656482894002872 0.007693299770113424
757 -1.0072548353991178 0.007642912616533732
758 -1.033585094148332 0.007683962889884529
759 -1.00008302756627 0.007615580186092036
760 -1.0746742562503016 0.007641383341336347
761 -1.0404522428503478 0.007665268341768065
762 -1.0000045594114888 0.007676109599393477
763 -1.013072722381675 0.007723277107474214
764 -1.2175857917837047 0.007619931832395036
765 -1.218626262767314 0.007660392251716732
766 -1.0402408801128586 0.007671833408335316
767 -1.0009478167917283 0.0076574543645344835
768 -1.057553584122412 0.00769026639134792
769 -1.1333954980358794 0.007669292739447217
770 -1.3073912643161323 0.007638029204337208
771 -1.0277466415952348 0.007623782231760844
772 -1.3296355825448893 0.007646248885721026
773 -1.003690560750079 0.007643011306718123
774 -1.0001782043404785 0.007634098460569
775 -1.1416780403203328 0.007661827331130661
776 -1.001347381458369 0.0076490034253487915
777 -1.0000019587409157 0.0076470039818486435
778 -1.2930866713499956 0.0076523608099271535
779 -1.0013827257215873 0.007626719349602128
780 -1.0154643044021041 0.00765904582747862
781 -0.9999948307404737 0.007653280966748483
782 -1.0000271757265964 0.0076849850106841255
783 -1.0118101097104517 0.0077172001317294585
784 -1.0168146955424717 0.007674938262130686
785 -1.0000594474706699 0.007681958914596019
786 -1.0011610592170574 0.007673017123118323
787 -1.2897939291923473 0.007642802765804643
788 -1.3104511620581107 0.007692548230040047
789 -1.0242148284328534 0.00771455476248304
790 -1.1414437654507512 0.007680593645959365
791 -1.0123745075182338 0.007642200577054292
792 -1.0012468628349322 0.007681117103628045
793 -1.1446829231861526 0.007671600233164124
794 -1.020605760809272 0.007618513153978245
795 -1.2993180267183 0.007648757399498836
796 -1.0019018822983718 0.007663966630531216
797 -1.0653431075493103 0.007649535360506271
798 -1.30938231720124 0.007702571910005552
799 -1.0019094291345059 0.0076330935831566875
800 -0.9999941945030785 0.007651247962960746
801 -1.3029469547445005 0.007736269442506644
802 -1.001673136035065 0.007640989719871441
803 -1.2909978532706816 0.00766458722657753
804 -1.0083156882133095 0.007678871500077156
805 -1.0572666655992435 0.007708624153769625
806 -1.0485434346758948 0.007625470227764332
807 -1.0388057046379775 0.007621334953899711
808 -1.0097661496063128 0.007656089312442366
809 -1.131756789693018 0.00764314992370693
810 -1.1888783413322528 0.007678208846212691
811 -1.025943935465158 0.00768418437817211
812 -1.2898945953802938 0.007639522768880647
813 -1.0894749135056367 0.007666060681086143
814 -1.1110575141479064 0.007641562880077052
815 -1.2916925950189135 0.007688413537964048
816 -1.0681519573800828 0.007663075964998909
817 -1.0052037822194682 0.007698092652980999
818 -1.0868292881031913 0.00767642466225564
819 -1.000175288629335 0.007641636885108519
820 -1.0021980479232189 0.0076456318419387635
821 -1.008966417330577 0.00766787565538665
822 -1.190246404621438 0.0076335481059463155
823 -1.2387539080142997 0.007697882801899389
824 -0.9999778143052073 0.0076410237968471744
825 -1.0001064457812328 0.007681117464480046
826 -0.9999788871965771 0.007641907305100348
827 -0.9999831580041696 0.007683496919622786
828 -1.1276088380623925 0.007703745744148071
829 -1.0066098355996207 0.00762832254700247
830 -1.0067597498320704 0.007661998459454359
831 -1.0036926932219299 0.00764102018652266
832 -1.0004330940825914 0.00763124073622554
833 -1.2187343100712031 0.0076478197734634315
834 -1.0151117097274167 0.007656521604068181
835 -1.0060380585443152 0.007658218589687961
836 -1.1559881112929007 0.007690254672486122
837 -1.2900008084303847 0.007752604539361527
838 -1.0932723349542464 0.007648071026777993
839 -1.0177051335028917 0.007616554800705425
840 -1.0891909083391436 0.0077220907093567956
841 -1.0864735945106985 0.007711638478375572
842 -1.057105053957949 0.007651857510077301
843 -1.132211106838032 0.007635267374840386
844 -1.2916409513501184 0.007648338791538301
845 -1.2981312728917438 0.007636639828098102
846 -1.0993717414287496 0.0076908078541809925
847 -1.2941483739117179 0.007667093532071262
848 -1.0760108334308514 0.0076721663643974924
849 -1.018778463724521 0.007694000429753884
850 -1.0035992373673719 0.00758987761796559
851 -1.0002831367280909 0.007653735097068346
852 -0.9999969493780416 0.007631562698204523
853 -1.0179547204375834 0.007645210057128981
854 -1.3798329938969573 0.007636238071359192
855 -1.0001411339424486 0.007630950272530872
856 -1.00971063597753 0.007589489773632599
857 -1.0086277108776764 0.0076647851616990035
858 -1.078137607051209 0.0077058273392485
859 -1.5088437033004123 0.007667004868861388
860 -1.0006576547056711 0.0076912418802865205
861 -1.0042138167160026 0.007665245261070941
862 -1.0270460115201778 0.00770800563378066
863 -1.0061380020840769 0.007662625207719054
864 -1.0496462237682818 0.00769622396529588
865 -1.0001404582792965 0.007729106357863763
866 -1.347290321216386 0.007675952352472643
867 -1.0416496278606282 0.007648673763466979
868 -1.22138680964319 0.007642211349324385
869 -1.005484301327661 0.007676483061710014
870 -1.0279672350086988 0.007643792525336608
871 -1.022328785547574 0.00762048681496952
872 -1.0571101407758314 0.007645428161273717
873 -1.0264355942013563 0.007589750885469937
874 -1.0005311756901052 0.007663468927173298
875 -1.0475586421932233 0.007729719970743773
876 -1.3125373509362153 0.007707338244600026
877 -1.0219855934607556 0.00766090182212648
878 -1.0206684950989755 0.0076596432126365705
879 -1.0036203292645194 0.007670583989569893
880 -0.9999936026956746 0.007627611168733195
881 -1.0081232122763217 0.007705113463302215
882 -1.0480636165771338 0.007650354821191244
883 -1.0043526096167905 0.0077151741290775915
884 -1.0176373864921135 0.007645349576736799
885 -1.0468636007446048 0.007640636434050452
886 -1.0323536953640464 0.007712321922675323
887 -1.1387601967408794 0.00769182150620161
888 -1.0080466353947544 0.007679611769973885
889 -1.0060582721375193 0.007660368142656696
890 -1.0158345690204553 0.0076830087054982656
891 -1.0019961564290423 0.007687873683532143
892 -1.0060426953192552 0.00767377663728039
893 -1.1441199074332518 0.00766190556862691
894 -1.0000111835779808 0.007635582864444043
895 -1.0412293850771568 0.007727087407007816
896 -1.002309434672231 0.007692969678314206
897 -1.0119233796374332 0.007638036147784593
898 -1.0001408022082146 0.007648889068228056
899 -1.0535223156284894 0.007664773471417189
900 -1.131785880373565 0.007645790421186044
901 -1.008127489485425 0.007644698750023738
902 -1.0100900509359498 0.007649598777527965
903 -1.2962850308680445 0.007706699844969942
904 -1.0875320524356276 0.007655121278683255
905 -1.0707970801967113 0.007679877289523501
906 -1.0036915985157122 0.007602932068041354
907 -1.0335997992068933 0.0076245715463159865
908 -1.0000355198347164 0.007639546128885461
909 -1.015536062671902 0.0076719258962554965
910 -1.3019073946263973 0.007629410912549636
911 -1.0697294538270714 0.007655715314461535
912 -1.0000344448197676 0.007665906849131796
913 -1.1331528351925981 0.007633415355486967
914 -1.0005370753157041 0.007666179760403025
915 -1.0035457405822743 0.007645245886810104
916 -1.0011276296801526 0.0076345152597664424
917 -1.1332285770464239 0.007636475269852042
918 -1.0047372875082492 0.0076599103793310724
919 -1.0020495929182613 0.0076263118758300025
920 -1.0000471302227418 0.007659283139267155
921 -1.0026613167118819 0.007691861668606025
922 -1.0067816703080443 0.0076546713358116155
923 -1.2960568316274068 0.007687108797825599
924 -1.1439098901511124 0.0076411845044340315
925 -1.4218946679931674 0.007706221452644688
926 -1.0099210159363343 0.007646937074683813
927 -1.0487874855093988 0.007709032040646229
928 -1.0026613573735987 0.00768711949518594
929 -1.0575619619476126 0.007659238928819402
930 -1.2010030597681098 0.007685477019431292
931 -1.3146358652505659 0.0076218623252459206
932 -1.182225277816076 0.007664981466237045
933 -1.028660123084136 0.007667791858122665
934 -1.0018902068368871 0.007682486480749862
935 -1.2592732097777217 0.007659349026012956
936 -1.0016453475174025 0.007615800146544918
937 -1.0692002517716248 0.00765524405965887
938 -1.0876423398643849 0.007679164430602978
939 -1.0001431026536138 0.007700537374475228
940 -1.0590393527107282 0.0076625497403433485
941 -1.0691809326379198 0.0076495957630036936
942 -1.0863008235798248 0.00769326470465189
943 -1.0570572285144237 0.00763133745378984
944 -1.006243379037175 0.00765604636516208
945 -1.0129278816368392 0.007679034136958824
946 -1.0700556966966073 0.0076669672808902445
947 -1.1040027737499114 0.007645905736219663
948 -0.9999978352511891 0.007627208338804781
949 -1.0401714059605323 0.007664037237423375
950 -1.0701354469986588 0.007665894376682728
951 -1.0244080760963745 0.00763488729757526
952 -1.0697061716564054 0.007704730548714964
953 -1.0545217146590689 0.0076354554473518285
954 -1.0428051323277245 0.007695526787878969
955 -1.0265212311590832 0.007643852032794246
956 -1.0229431144846441 0.007647938194850615
957 -1.0208135907167954 0.007685886994090088
958 -1.2899637591813393 0.0076304208591810585
959 -1.1075960698245102 0.007698509296217894
960 -1.0475576497363537 0.007688317027168179
961 -1.3506932904068651 0.0076943802928659405
962 -1.0095256018900285 0.007633993373312159
963 -1.0773240735316223 0.007651416256510082
964 -1.0024633019679177 0.007718210203480719
965 -1.2167770554829098 0.007652349871950146
966 -1.0086696982384358 0.007657559645882526
967 -0.9999964496202328 0.007726580363434545
968 -1.002717579533129 0.007606979635208172
969 -1.024221201657649 0.007688628682544992
970 -1.084668106969327 0.00766569822773435
971 -1.0760381606268552 0.007685376982825089
972 -1.1490949125593357 0.007609233445371593
973 -1.0004344060199675 0.007672056429570107
974 -1.1905834614512265 0.007678885226377984
975 -1.0001086506525205 0.007685949857401841
976 -1.2945673170123584 0.00765418302888298
977 -1.069187340717976 0.007673621216194075
978 -1.0571279508147422 0.007651548190366538
979 -1.2225692237528882 0.007680094206064976
980 -1.0000843502330443 0.007671114918183056
981 -1.1065147499208614 0.0076756084923842935
982 -1.0006197697825745 0.007699543766332426
983 -1.0573289193312971 0.007632073410347842
984 -1.0012221457810613 0.00762614190465053
985 -1.0094246008034282 0.007651930254751152
986 -1.0000172823926932 0.007667942428893593
987 -1.222805083937347 0.007677927782155024
988 -1.0766188964658199 0.007649193557430889
989 -1.0069504395131053 0.007658298809672015
990 -1.0242189119514793 0.007702931111911469
991 -1.2924046710942756 0.00766321239035209
992 -1.0026602084813063 0.0076993546742267415
993 -1.2250290615329529 0.007655722447440136
994 -1.2921892373309423 0.007675688355979253
995 -1.052806479460548 0.007706133000990632
996 -1.0805987622966606 0.007646468247079808
997 -1.0223065275591752 0.007630820294329302
998 -1.1344173206533013 0.0076962614473831
999 -1.000464902545249 0.007643396057087876
1000 -1.0478492008695992 0.0076111187461231945
1001 -1.0097806170377575 0.00766980383019909
1002 -0.9999936450453153 0.007624098199498316
1003 -0.9999927508259034 0.007712813421513278
1004 -1.0094769855392396 0.007668604728612857
1005 -1.0064501469977296 0.007639818208457969
1006 -1.119220011718023 0.007687909140869146
1007 -1.0016140030728244 0.007653230867960445
1008 -1.1259616451603576 0.00765945527694919
1009 -1.0701518129006367 0.007688769775882118
1010 -1.2203242008418318 0.007656537064235936
1011 -1.0043520018435224 0.0076646525398910955
1012 -1.003714703562794 0.007631256453935089
1013 -1.290255964066577 0.007727934700082488
1014 -1.0000204011477314 0.007589828311228017
1015 -1.0744586661977722 0.007725228493442563
1016 -1.0571282378624276 0.007682311449082713
1017 -1.0219888925487275 0.007685835040982778
1018 -1.0314530099488728 0.007645208481446406
1019 -0.9999822844833244 0.007664320025813132
1020 -1.0697359864323202 0.0076812811304797085
1021 -0.9999877431602443 0.00766198662546681
1022 -1.003702116838661 0.007703604256037414
1023 -1.0082017473520692 0.007648137752267301
1024 -1.0131893507398968 0.007631623022134092
1025 -1.005486296794225 0.0076094694642316555
1026 -1.001984889453419 0.007641147459134145
1027 -1.0061575572444805 0.007641570363638445
1028 -1.2564470101827088 0.007602267852095223
1029 -1.017641791520844 0.007669750393912964
1030 -1.2189047438789373 0.007692099567562213
1031 -0.9999799372090865 0.007656948308896011
1032 -1.1023577430224136 0.007643716883464009
1033 -1.003693066034853 0.007712770459344433
1034 -1.4199766184487392 0.007692014271162601
1035 -1.0780706877894637 0.007628106508196165
1036 -1.0005856104170565 0.007675948940241638
1037 -1.0094800053647424 0.007620774436111178
1038 -1.0858684945648533 0.007745150505135839
1039 -1.0019660803738355 0.007629471809614013
1040 -1.003690603509846 0.007622165201147505
1041 -1.0048795766383847 0.007733741899590654
1042 -1.0001459704216025 0.007619489293068287
1043 -1.1451155026419257 0.007727975549286195
1044 -1.090635168971886 0.007605339243187201
1045 -1.086290800521782 0.007642506618093129
1046 -1.0016392160153835 0.007670476038001595
1047 -1.0006297585875268 0.007682265794303054
1048 -1.06919045222149 0.007633961077882546
1049 -1.0284051533442504 0.007674162407017508
1050 -1.455979415005947 0.007698606102633077
1051 -1.0022770715120077 0.007609461751316157
1052 -1.0073967311754015 0.007691913937155428
1053 -1.0025572965162282 0.007694891093015452
1054 -1.0475630296580913 0.0077061409178271235
1055 -1.0129399376904076 0.007634026402314745
1056 -1.137785632758309 0.007712416090322089
1057 -1.0744213712665258 0.007623728548446115
1058 -1.0047074090555823 0.007666515130917012
1059 -1.2907842856274154 0.007623235536496809
1060 -1.0478260899774736 0.00765548221310686
1061 -1.0001357470946226 0.0077138886301603374
1062 -1.0069868059054223 0.0076758559470482745
1063 -1.267852054258901 0.007690934432886618
1064 -1.0243539672562532 0.007744015710173003
1065 -1.0608967442324662 0.007701964196711743
1066 -1.004394424083519 0.007667886019383556
1067 -1.0828970064933052 0.00764821957228647
1068 -1.01675088597582 0.007640659126518023
1069 -1.02230055489057 0.007660717834202727
1070 -1.0846947832799223 0.007648762358725688
1071 -1.0003369322120956 0.00764199666323699
1072 -1.0102224954380812 0.007692673045547782
1073 -1.1344997434774295 0.0076633035357933366
1074 -0.9999836350052654 0.007655459035004294
1075 -1.049996361805159 0.007675253877575875
1076 -1.031337604806309 0.0076694478752528375
1077 -1.0592535827683685 0.007652450652473938
1078 -1.0479095150317772 0.007667356499613651
1079 -1.0048939100232623 0.007630761196935465
1080 -1.0000161323841341 0.00765926643517432
1081 -1.0176348294028068 0.007709652552856716
1082 -1.0013738841580906 0.007645146210399633
1083 -1.1263208531368587 0.007643777607639847
1084 -1.024677632148262 0.007675060153885057
1085 -1.057308761597341 0.007684425577996959
1086 -1.0043572797646214 0.00761086876692165
1087 -1.0243794961586947 0.007645272468044713
1088 -1.0081245333516626 0.007675003307051805
1089 -1.0577529525846805 0.007631074782453353
1090 -1.0081165980634712 0.007631129661909143
1091 -1.3179263611394223 0.007631485166837915
1092 -1.0056537728416597 0.007673180742448856
1093 -1.0002824075504653 0.007639952272613698
1094 -1.0129186562720676 0.007734737536471694
1095 -1.0092959974082392 0.00768556406152872
1096 -1.0774865689738282 0.0076323925608675946
1097 -1.0525794472934262 0.007663947593657166
1098 -1.0475554691421274 0.007651621693810887
1099 -1.0000627074866875 0.0076547014245258145
1100 -1.3053315679331843 0.007630620477962701
1101 -0.9999807260635027 0.007674110449417418
1102 -1.0094803669633212 0.007691054187642194
1103 -1.0019236951948518 0.007689541268570386
1104 -1.2999301365847782 0.007674109557094514
1105 -1.2215885260387096 0.007685625702400107
1106 -1.0081323012081425 0.007612921623386757
1107 -1.1167600432413656 0.0076736448166837695
1108 -1.000940761612621 0.007626664797494168
1109 -1.0247001575094854 0.007679813491903025
1110 -1.0058742916170755 0.007625414948658974
1111 -1.0242164013193993 0.0076654421895640205
1112 -1.0041417046389192 0.0077013558369455285
1113 -0.9999902359048639 0.007641317411307101
1114 -1.0096933623022053 0.0076361912326096335
1115 -1.0019068619502636 0.007731115767580514
1116 -1.2979869685903722 0.007721235633951273
1117 -1.0571147114540123 0.007694399864796756
1118 -1.058766890869108 0.007646437203516554
1119 -1.03986904805861 0.007690944973078379
1120 -1.030577276357527 0.0076499625109333865
1121 -1.0194306596280285 0.007597118479016007
1122 -1.0000039399859364 0.007673899791777317
1123 -1.0070250215371033 0.007670705942704798
1124 -1.024458834107545 0.007644406032168223
1125 -1.0661597229088537 0.007665538771401817
1126 -1.0862953418218666 0.007661994759675327
1127 -1.0640888044063306 0.007660601809661483
1128 -1.0934481071420812 0.007702501999802289
1129 -1.0012758463813476 0.007669307259204537
1130 -1.0269067686207765 0.007684175666697976
1131 -1.0227061565866393 0.007639189410129194
1132 -1.0269671462008287 0.007633846701426375
1133 -1.2189559341789842 0.00763933846857073
1134 -1.3112234036493053 0.007636795282864765
1135 -1.2913629294890012 0.007613703270409247
1136 -1.0223552175149455 0.007676760997899242
1137 -1.0447180903450495 0.007711117702754682
1138 -1.0019772542060574 0.007680170719739818
1139 -1.0013448578122504 0.007617334323383351
1140 -1.3110353854581236 0.007729407696686181
1141 -1.0064463878745873 0.007677283704982505
1142 -1.222294402594999 0.0076736006294163385
1143 -1.0101990777561398 0.007676429547762723
1144 -1.0537698594507663 0.0076905101951252695
1145 -1.0262269595676397 0.0076983400195255154
1146 -1.0399258125578583 0.007692319228329295
1147 -1.0029640867250016 0.007694361149021053
1148 -1.0400492941978108 0.0076597901160113425
1149 -1.0036885568625213 0.007631525308318019
1150 -1.003208995345052 0.0076309326505802876
1151 -1.0884228043556117 0.00761092170264332
1152 -1.0849059997574393 0.007638935443408962
1153 -1.0299894256478452 0.007683597482092937
1154 -1.0643835603431495 0.007697276091377179
1155 -1.0846746690106794 0.007722345898823081
1156 -1.0138341299021072 0.007707553289744581
1157 -1.3389660516237736 0.007688319041336284
1158 -1.0026034537386408 0.00768791596623853
1159 -1.124567517623415 0.007666596951146321
1160 -1.0207977833743371 0.007691208807927896
1161 -1.0004495083873137 0.00765379033612399
1162 -1.360865467318304 0.007670368879749115
1163 -1.0019015714743025 0.007669076543542605
1164 -1.004635309696064 0.007636995371554234
1165 -1.0061138777755623 0.007689923958273642
1166 -0.999986033669888 0.007656557997018494
1167 -1.2378019036581929 0.007716606916592129
1168 -0.9999902567185297 0.007642607754733305
1169 -1.0059586928935231 0.007676192418619804
1170 -1.0805109707932068 0.0077001827391628246
1171 -1.005960154592687 0.007663668006412207
1172 -1.3389846575818405 0.007655947969731631
1173 -1.0171156300627173 0.00766937952604396
1174 -1.0287642895859541 0.007612213012642906
1175 -0.9999871332613414 0.007669223382416135
1176 -1.0613046088109095 0.007682184981760278
1177 -1.0043339969095721 0.007641564142700047
1178 -1.1318480770658934 0.0077018203472957155
1179 -1.0611158391365165 0.00763237978345754
1180 -1.0574226414931214 0.0076551693790604895
1181 -1.0691902478456812 0.00771289654487633
1182 -1.0242205258304513 0.007665403977792424
1183 -1.0836370351275233 0.007632269972969886
1184 -1.1495384458846876 0.007646404296623982
1185 -1.516473048493154 0.007703208121009556
1186 -1.0187238730864576 0.007633242298372589
1187 -1.0159061537367722 0.00766202012093814
1188 -1.0692123465118637 0.007692247793709062
1189 -1.1347830114474227 0.007687011746272882
1190 -1.0004335606683359 0.007623050369131936
1191 -1.027011329558439 0.007665339363430907
1192 -1.0575780816667426 0.007621314897455384
1193 -1.2909975364332533 0.007658394360256571
1194 -1.0574150099885806 0.007660663666175332
1195 -1.0860398796713449 0.0076515779668808875
1196 -1.4539507993247878 0.007662351142191328
1197 -1.294092092941642 0.007692486821811451
1198 -1.0009333834859155 0.007666182302634956
1199 -1.0055206015508884 0.007669149395554501
1200 -1.14622418755696 0.00762579474668389
1201 -1.010917995630902 0.007698018613914556
1202 -0.9999838092009168 0.007737846200839851
1203 -1.0006208720128125 0.007663452309378847
1204 -1.0001389847962487 0.007660814759701366
1205 -1.1325954119975563 0.007738072130108086
1206 -1.0454836441185074 0.007669626369392369
1207 -1.0868427911748004 0.007645886766186845
1208 -1.004331723312246 0.007716306237061547
1209 -1.2960360084881777 0.007708404914334341
1210 -1.0408879822224346 0.0076601313753271215
1211 -1.0589752517286908 0.007714007659213474
1212 -1.0368546911198147 0.00765804119439672
1213 -1.0000913502162654 0.007652396817417243
1214 -1.0011270279677953 0.007686850788865192
1215 -1.0068983325533913 0.007694816510209909
1216 -1.0827431869921675 0.0076437154188301664
1217 -1.3509107116999528 0.007694411066489468
1218 -1.0080194097838189 0.007694581404211087
1219 -1.0698940663359686 0.0076735277558786265
1220 -1.053950310095559 0.007659345473030633
1221 -1.291463552437694 0.007614210734007836
1222 -1.1419169485855207 0.007686554281016167
1223 -1.000018486582645 0.007713246239219674
1224 -1.022355249328284 0.007726442266334205
1225 -1.1604395973446449 0.007732101333682457
1226 -1.1387785260738978 0.007689513086290473
1227 -1.00121664554794 0.007663834433774355
1228 -1.0810604259340904 0.007642610565395724
1229 -1.0693474286747588 0.0076400128487496
1230 -1.0065697428827478 0.007639746652108238
1231 -1.0218375648724412 0.007598011925760512
1232 -0.9999858942288254 0.007704472091816817
1233 -1.0032445322955728 0.00762989393640037
1234 -0.9999964741445005 0.00768592198709812
1235 -1.0720351369424195 0.007614508946529349
1236 -1.0027967418724635 0.0076378308208935085
1237 -1.0104402056680055 0.0076602282671698165
1238 -1.0047864797376242 0.007686918410900457
1239 -1.004645626475744 0.0076855381163101035
1240 -1.004875084326175 0.0076785285305416805
1241 -1.0166671003599619 0.007669427204312518
1242 -1.0026624082099564 0.007620961084991079
1243 -1.1328164645822263 0.0076737547562557755
1244 -1.0004383347876353 0.007686824040575905
1245 -1.0242261454105108 0.007686583451939018
1246 -1.0702457405076282 0.007686254590199785
1247 -1.0511697445199357 0.00766461350486273
1248 -1.0538106095193471 0.007666523374173912
1249 -1.0050570796327103 0.007695961461429729
1250 -1.1008244774775597 0.0076716147904816985
1251 -1.0382907711980756 0.007688893063444386
1252 -0.9999840592175794 0.007631727314853071
1253 -1.236708397628397 0.007739408383267323
1254 -1.076693549369904 0.007723461217832208
1255 -0.9999849941646499 0.0076848470781512345
1256 -1.0691939623564772 0.007642885427239069
1257 -1.005944502490339 0.007690299609020013
1258 -1.2342079631858827 0.007668393054350884
1259 -1.0121596521802665 0.007625099698867956
1260 -1.2202571364866526 0.007623324718532898
1261 -1.001145370437718 0.007698356032102916
1262 -1.0456626878948145 0.007661367116529223
1263 -1.0070534299474698 0.007644740423706823
1264 -1.0045296668442891 0.007631213989723768
1265 -1.0004298873002802 0.007642980020136799
1266 -1.0554457084263913 0.00767960010515054
1267 -1.1365901337917508 0.007645485915161803
1268 -1.0846910275351334 0.007654750883414755
1269 -1.0022997828758264 0.007680339461637146
1270 -1.0078663018054528 0.007635157327149447
1271 -1.0097435602303015 0.007661560783617974
1272 -1.032098044934375 0.0076570957254994635
1273 -1.3381420039395058 0.007678259135273007
1274 -1.0004331192599045 0.007671483732269071
1275 -0.9999969192862397 0.007743368466223451
1276 -1.0001784838489858 0.00770588086713668
1277 -1.010064598598191 0.007682478295552502
1278 -1.0691930551867228 0.007619087747361426
1279 -1.1949751005718952 0.0076747020648238115
1280 -1.1419994189468625 0.007668704274727184
1281 -1.0035986504494756 0.007645651481474031
1282 -1.0716197121674573 0.007683189301428306
1283 -1.0054941061911036 0.007690069176927954
1284 -1.0993432757621748 0.007691579218784861
1285 -1.1525276623005303 0.0076603864451082835
1286 -1.1548493480684034 0.007653997986628078
1287 -1.0335713384463923 0.007707339371246191
1288 -1.069364633332667 0.0076715185293952165
1289 -0.9999828918738545 0.007673270942149455
1290 -1.0726255008963461 0.0076809559381753245
1291 -1.4224421737717383 0.007646521336768833
1292 -1.028523774458318 0.007656653097672706
1293 -1.0834408760494874 0.007653539453096695
1294 -1.2679843604528376 0.00765402466052002
1295 -1.0946681399497804 0.007676613395358004
1296 -1.0400704519788857 0.0075913615264659624
1297 -1.0047785076928306 0.007670489554557208
1298 -1.0000902345623162 0.007690498495388476
1299 -1.0022571954427428 0.007690467141056353
1300 -1.0030430825638463 0.007675476573550836
1301 -1.0049339444866312 0.007594236653789089
1302 -1.001132579627407 0.007656835358764207
1303 -1.320992281572092 0.007699044221545243
1304 -1.0176560153474712 0.007675417338738622
1305 -1.0720303367550947 0.007742673280005339
1306 -1.1449951566995837 0.007704905310149422
1307 -1.295039033354933 0.007618405572166015
1308 -1.0095802940754763 0.007610386907484644
1309 -1.0293981333285753 0.007617170577041754
1310 -1.0010057633721103 0.007636638904501433
1311 -1.0021583143210462 0.007648441760358198
1312 -1.0037036545861135 0.007682591570405607
1313 -1.0347415829159787 0.00767418016363437
1314 -1.0145084303086394 0.007605016961495276
1315 -1.0147307821965452 0.007650485610629501
1316 -1.2979277819644708 0.007668510596362219
1317 -1.084696051862877 0.007648308673323005
1318 -0.9999870234293063 0.007638207238354417
1319 -1.1378401644031901 0.007717430052296863
1320 -1.0061422356277212 0.0076253848775759
1321 -1.0576666869835232 0.007589703814831233
1322 -1.097619643589529 0.007624479375562373
1323 -1.0172741853527132 0.007688322437370361
1324 -1.037565494823088 0.007712260340399885
1325 -1.0176332958906422 0.007661157094024236
1326 -1.0528064453805706 0.007614483567728931
1327 -1.1371168751118519 0.007674928269392653
1328 -1.0000786539933129 0.0077498458146361875
1329 -1.0973105508590817 0.00766463998641791
1330 -1.0458387182898345 0.007639133581847719
1331 -1.3029965642288928 0.007644866785902993
1332 -1.0179241199502627 0.007710535825559167
1333 -1.0483110421549 0.007630911598666336
1334 -1.0970413380396804 0.007653041083646026
1335 -1.0106958459862274 0.007684061631238324
1336 -1.219105925401097 0.007675541198596943
1337 -0.9999827339551223 0.007689441394483539
1338 -1.0307296658137097 0.007644397280032671
1339 -1.0691951896900957 0.0076572542387828195
1340 -1.2191286606071672 0.0076208160860781445
1341 -1.0085177108605803 0.007663145019565141
1342 -1.1318778473936018 0.007633351507929068
1343 -1.017664408490268 0.007684486866069706
1344 -1.2191123999222147 0.0077507054835431735
1345 -1.1539032167911294 0.00761241154584022
1346 -1.2234762095512544 0.007687347254067552
1347 -0.9999913601513715 0.007687600677007757
1348 -1.0858686032265894 0.007689444115197736
1349 -1.0009963012441134 0.007674755662004443
1350 -1.3491566603099179 0.007607275477929639
1351 -1.000058041660998 0.0076910803926559
1352 -1.1815213103539919 0.007641895807612303
1353 -1.0025396599445833 0.0076682408073571635
1354 -1.0000999961483032 0.007693844982231569
1355 -1.018132993411049 0.007700055559037137
1356 -1.2191319698949272 0.0076413272585781735
1357 -1.0016814313387838 0.0076981656547525455
1358 -1.0061399063956489 0.007691216714327727
1359 -1.0059830923338955 0.007609198947961248
1360 -1.0042754881885911 0.007651311579877043
1361 -1.0285735233209194 0.007759933840127491
1362 -1.0290278205397894 0.0077148405337347575
1363 -1.0584816324085178 0.007694159163046551
1364 -1.100717072197699 0.0077111829915561736
1365 -0.9999971774405965 0.0076819919094114845
1366 -1.0692396914306797 0.0076811152955234665
1367 -1.0066449036088743 0.007639659690752901
1368 -1.125696040488907 0.007699227185291667
1369 -1.0813841223926346 0.007764657208127941
1370 -1.0955111330165284 0.007648041257610228
1371 -1.0000149922161954 0.0076288736208962316
1372 -1.1206013865431348 0.007635542236064759
1373 -1.0096706243780809 0.0077039225208513145
1374 -1.0022524695896795 0.0076344266314946705
1375 -1.0001441097445334 0.007652857175947017
1376 -1.019930184006719 0.007669355602486382
1377 -1.0004304957530028 0.007692182491219075
1378 -1.0176421353821279 0.007657448490495886
1379 -1.000007336601403 0.007665532966522829
1380 -1.0873761248469778 0.0075978132696948005
1381 -1.0028221712248286 0.007658959227720988
1382 -1.0131877560342961 0.007582887225915009
1383 -1.0772534686983553 0.007630464739229512
1384 -1.0081459084540778 0.007691781062159373
1385 -1.165474271304232 0.007607795054890174
1386 -1.0571363448418298 0.007641643571306936
1387 -1.0081225016068105 0.0077061405548890325
1388 -1.13810572397338 0.0077061811837621065
1389 -0.9999891823726031 0.007615340353662826
1390 -1.0235958342488984 0.007641358717160357
1391 -1.2977426427220873 0.007633632823249983
1392 -1.006975266851773 0.0076679596488433595
1393 -1.039884118240274 0.007665734009675117
1394 -1.0512668493518156 0.0076718305734306165
1395 -1.0420719404480623 0.007650588084143557
1396 -1.0002838198919959 0.00769982731780004
1397 -1.0037107927717346 0.007710615485014842
1398 -1.2907622188936874 0.0075942246063401666
1399 -1.0113790357518457 0.007694093899925861
1400 -1.1565636570986708 0.007571990668979855
1401 -1.3541488702120936 0.007697925296936737
1402 -1.086302324026174 0.00760190915260239
1403 -1.0046338394824172 0.007689630277177401
1404 -0.9999791561891341 0.00764381810597807
1405 -1.0624537368577003 0.007696920218252508
1406 -1.0036931066361643 0.0076374099310448145
1407 -0.9999937240462483 0.007646757870946198
1408 -0.9999942134115213 0.007679396505861107
1409 -0.9999934162011546 0.007619926871858105
1410 -1.2907150295794545 0.0076714182358955775
1411 -1.2394853137275765 0.007696715121373972
1412 -1.0921240816158304 0.007683221941580983
1413 -1.0011275344098285 0.007721541262798154
1414 -1.0005802494096476 0.007666314588336835
1415 -1.0176337385061374 0.007639639725212727
1416 -1.0575249114965084 0.007665087886890429
1417 -1.073650433211336 0.007646460477201922
1418 -1.0045757235971562 0.007682442585748806
1419 -1.0393697812322717 0.007647121761479548
1420 -1.0004389308853896 0.007689201069444561
1421 -1.072910572432474 0.007643695393748068
1422 -1.000575979538793 0.00764532149737755
1423 -1.0101386868995172 0.007639908238815396
1424 -1.077777962381613 0.007738471313835949
1425 -1.0010293991189119 0.007661506648598031
1426 -1.2207829986232774 0.007715618196435673
1427 -0.9999844059033901 0.007688560716835213
1428 -1.0056075675832319 0.007689070365487549
1429 -1.0019348716345264 0.0076703750831819024
1430 -1.0301429276600425 0.007659972297714066
1431 -1.5178329783550144 0.0076612859431122535
1432 -1.2191680927005644 0.0076576051233872445
1433 -1.0568008870671135 0.007633879191524712
1434 -1.0729000529164856 0.0076000706303311644
1435 -1.00293240650228 0.007683781261218531
1436 -1.0276734229553968 0.007657429080541081
1437 -1.0206452497640208 0.007622944686741129
1438 -1.015632524728891 0.007715616470965851
1439 -1.0224530937449694 0.007686139469834319
1440 -1.0530850940174 0.007682272068286589
1441 -1.015361797906369 0.007567048531508147
1442 -1.1089258457406328 0.0077552488119085605
1443 -1.0242335034539427 0.007657170217437576
1444 -1.4270153159253756 0.007636609181027304
1445 -0.9999794103606924 0.007649473280047717
1446 -1.0243744707773599 0.007632035449826328
1447 -1.0692199233309931 0.007665524274091485
1448 -1.000282318141243 0.007636606378194361
1449 -1.0026632502019202 0.007717868819414955
1450 -1.2214583356076525 0.0076664712412079575
1451 -1.0400108492655056 0.007687271349341363
1452 -1.0403198273651177 0.007686821973688776
1453 -1.3044620936537137 0.007682559246515544
1454 -1.0458479146529616 0.0077075342952127235
1455 -1.009928601824885 0.007620641019856488
1456 -1.0223876975424484 0.0076553962882240645
1457 -1.223556770120823 0.007655751623084184
1458 -1.017647549631772 0.007616958842892055
1459 -1.1329309981826412 0.007656510796501723
1460 -1.0332929127030404 0.007600933964251534
1461 -1.1344048696579465 0.007578043173898173
1462 -1.0711176749277864 0.007676755199406496
1463 -1.0014213422980063 0.007730244562017941
1464 -1.0117501817140129 0.007631335792306864
1465 -0.9999878312353051 0.007714580835641129
1466 -1.5100016058567 0.007693024892001807
1467 -1.0498287759620266 0.007689639079958885
1468 -0.9999890540916413 0.0076882593946582985
1469 -1.0932802505321713 0.007715597919409809
1470 -1.007152650597727 0.0076142253152791245
1471 -1.0305951329126988 0.007670625385511371
1472 -0.9999978270906728 0.0076091421455502135
1473 -1.303735462216932 0.007646685278764834
1474 -1.0040184927937141 0.007633434416622902
1475 -1.2191981976807562 0.00760674923368425
1476 -0.9999844576172094 0.007684000332252483
1477 -1.0000171207925168 0.0076693048123283244
1478 -1.0846983733045665 0.007758368993093912
1479 -1.219594494548783 0.007706961115120487
1480 -1.4358533803716296 0.007695757206288171
1481 -1.2287030541418118 0.007704954638598708
1482 -1.0095888065493506 0.007653749780671237
1483 -1.0005399114514948 0.007692593956616746
1484 -1.012257691039204 0.007692266534902105
1485 -1.0510646735698 0.007705845273366332
1486 -1.2908205161301254 0.00770564095684257
1487 -1.0244059317325986 0.00760671361325192
1488 -1.0070153638618062 0.007689239579013171
1489 -1.007967808398519 0.007668369203184961
1490 -1.0671263709307535 0.007718915606946385
1491 -1.0020868073545264 0.007658878455099549
1492 -1.047647735944866 0.007641821550399006
1493 -1.0224118245209581 0.007688429400977967
1494 -1.020652604233709 0.007653698399912712
1495 -0.9999864834186462 0.007698069465338023
1496 -1.0001525556764503 0.007661257012515199
1497 -1.0268701468904038 0.007702644385505289
1498 -1.061879007913953 0.007692600991569926
1499 -1.010043036871778 0.007637600625459772
1500 -0.9999843367334121 0.007689463543552669
1501 -1.0935941852258935 0.007671049314697741
1502 -1.001223758131358 0.00773299948949483
1503 -1.0503950320175317 0.007711477696393596
1504 -1.04017590934278 0.0076794846749284945
1505 -1.1370020393952667 0.007726122057689172
1506 -1.0399744078847726 0.0077060370412971105
1507 -1.082128677243529 0.007589918972836138
1508 -1.229077681414292 0.007641325199101385
1509 -1.0053663486613205 0.007656333186177923
1510 -1.0310127055234055 0.007609301928801937
1511 -0.999992330038139 0.007688494530584023
1512 -1.0120016322174097 0.007646808569869487
1513 -1.28334069029021 0.007675280938583543
1514 -1.3067070053544936 0.007703293334073285
1515 -1.0108476344175188 0.007664241332264274
1516 -1.2022769876641617 0.007683308944282437
1517 -1.1394663135030574 0.007663423640485352
1518 -1.0796209766663492 0.007681959739345991
1519 -1.0006303435567414 0.007626345111239576
1520 -1.3600760706752724 0.007650778438715318
1521 -0.9999907651235049 0.007636729167606069
1522 -1.0488488259836923 0.0076761406933300545
1523 -0.9999809403498955 0.007717354071731366
1524 -1.435921401738411 0.007701156058515505
1525 -1.012924230634168 0.007634953516970329
1526 -1.0018028579557978 0.00764823269452771
1527 -1.0013220290470095 0.007632742360409742
1528 -1.202110069933054 0.00773409160023775
1529 -1.0323584809256299 0.007712212106569876
1530 -1.0796473071344248 0.007702108780199263
1531 -1.0012751816860022 0.007631452228506572
1532 -1.5102233938320755 0.0077002919152200314
1533 -1.0034367366169634 0.007760425841601239
1534 -1.0026716881654405 0.007657908460671922
1535 -1.0001616481585973 0.007675436648485221
1536 -1.276722222147293 0.007676456923026979
1537 -1.2206347028124198 0.007633833136136169
1538 -0.9999790651774362 0.007664278731140041
1539 -1.0129689174825067 0.0076055338743421025
1540 -1.2961562509691344 0.007686413472288061
1541 -1.030174024684726 0.007699144625358938
1542 -1.0012586406754462 0.007647758128857474
1543 -1.0062539497370362 0.007687676948025225
1544 -1.2489805563636773 0.007686838505232118
1545 -1.0260238556298076 0.007701367329422341
1546 -1.00953563154856 0.007685495705096021
1547 -1.2912107737314322 0.007638849782460925
1548 -1.086078093679147 0.007652951506792655
1549 -1.0129117553174556 0.007642536961507948
1550 -1.0104967762242538 0.007650553940737057
1551 -1.00930661302842 0.007698578098952838
1552 -1.0023131213133696 0.007635357047068431
1553 -1.3152012083642053 0.007664675124034033
1554 -1.0475665936638623 0.007683342417800993
1555 -1.133853982712239 0.007748330336096357
1556 -1.2299235808714764 0.0076901914911175805
1557 -1.2909712628844625 0.00764881763149981
1558 -1.0848211817490474 0.007713026569285644
1559 -1.0571311723012862 0.007714317032585522
1560 -1.0273052996783996 0.007664764449647254
1561 -1.0299185856246484 0.007652852501324552
1562 -1.2222917676339107 0.007717780192664597
1563 -1.000245283592946 0.007645487760205044
1564 -1.0023337431210895 0.007695778746593539
1565 -1.3181048699310418 0.007713247284814537
1566 -1.0199362302544248 0.007575034462316443
1567 -1.0003605376879634 0.0075738797556671195
1568 -1.1323712824411867 0.0076431037459812265
1569 -1.0000015048611766 0.007704738908636867
1570 -0.9999775346124449 0.007757364313882015
1571 -1.0904407867859989 0.00762256390872912
1572 -1.0001783798249542 0.007611509655497563
1573 -1.0225663066227109 0.007669514546409348
1574 -1.0587824273387227 0.0076689985620331524
1575 -1.0269214056461233 0.007675503291545724
1576 -1.2289504827549003 0.00763125788346411
1577 -1.0476746350386505 0.0076421542288208025
1578 -1.0036911503105996 0.007632295536324856
1579 -1.0682534746853916 0.007650004274640156
1580 -1.057317603978248 0.007669526294926509
1581 -1.3169754420948339 0.007666024432685905
1582 -1.001598001066674 0.007708538832921713
1583 -1.0781489715528836 0.007610566239712288
1584 -1.004174095916537 0.007698942499798306
1585 -1.132140060148769 0.0076776436737921
1586 -1.000143533081312 0.0076352295065023005
1587 -1.0001490442817664 0.007625999935940294
1588 -1.1656589571140896 0.007685618352667043
1589 -1.0091526458971767 0.0076773745923530414
1590 -1.0002901443942918 0.007715038020675465
1591 -1.0784888406047022 0.007720399318815272
1592 -1.0774536790326446 0.0077121705377431495
1593 -1.0736495276718299 0.007648298350769473
1594 -1.0016172787982753 0.0076519029115806525
1595 -1.0261388190429566 0.007641968025227506
1596 -1.0135050849178844 0.007746294381065228
1597 -1.049391633363132 0.007642969874417715
1598 -1.0043696991230422 0.007702881219590824
1599 -1.112136284445291 0.0076722987651470596
1600 -1.0264101186548702 0.007695698199523814
1601 -1.0024270929558194 0.007691881859427984
1602 -1.2681396126793965 0.007683147122149629
1603 -1.0738503665605572 0.007718936431356862
1604 -1.0000068122719508 0.007679323763251042
1605 -1.075471729222017 0.007704670718827135
1606 -1.0584984463205807 0.007640762614893795
1607 -1.0053129297676147 0.007705186228186245
1608 -1.1319343227858254 0.007614174699513971
1609 -1.0465355449712233 0.007663337599817216
1610 -1.086857061815282 0.007627907155871936
1611 -1.0009407357433957 0.007626403177486674
1612 -1.0256859453820193 0.0076683915084962695
1613 -1.0206459689655087 0.00768382215366473
1614 -1.0002467133113224 0.007635424745820399
1615 -1.3111948004910259 0.007670225230089846
1616 -0.9999917801062431 0.007710193466844043
1617 -1.005950849112074 0.007718262543987414
1618 -1.000272882148838 0.007672088794150285
1619 -1.0000566660599535 0.007713605241833746
1620 -1.1388476341672087 0.007699958685146513
1621 -1.0110813073215117 0.007719462883869198
1622 -0.9999818755689255 0.007706186746657422
1623 -1.059395443840227 0.0076631803324911
1624 -1.0018212448555468 0.007717128013146209
1625 -1.2771076708595988 0.007672894347426543
1626 -1.0479061979984476 0.007658588140616256
1627 -1.0129156659761829 0.007665784279018666
1628 -1.0847167697069326 0.00766141418456661
1629 -1.0252787019394596 0.0077357670744654106
1630 -1.2346216846231437 0.007654536057707945
1631 -1.0000332525938973 0.007742544668858789
1632 -1.0977343643036233 0.007709622175255518
1633 -1.0320919171805756 0.007652422292073344
1634 -1.0043835083440962 0.0076349681903001764
1635 -1.0071092562780386 0.00766409450558633
1636 -1.057197000783383 0.007680504929097773
1637 -1.2979934027415245 0.007650869198301303
1638 -1.004346255594329 0.007621510411478108
1639 -1.0037058736762678 0.007681508750142294
1640 -1.0508669595813263 0.007639512017560144
1641 -1.0412379944142607 0.007675216168330667
1642 -1.226973400796121 0.007723272253407371
1643 -1.1322409935339983 0.007724610507879264
1644 -1.002663009655724 0.007736739162983667
1645 -1.292645712074833 0.007644391156306496
1646 -1.0534515571185885 0.00769249380204788
1647 -1.0140376498064094 0.007701347480469363
1648 -1.2194872309273295 0.0076518459041208416
1649 -1.2910343507630244 0.00767136842556215
1650 -1.0052742997111914 0.007729445397094178
1651 -1.0037073616077283 0.007659262776402324
1652 -1.0117515069002188 0.007610436598403531
1653 -1.0180763996576114 0.00775831212394293
1654 -1.3758070755963079 0.00768640434351381
1655 -1.0012787118060191 0.007724807030304811
1656 -1.016708913503982 0.007664633337937416
1657 -1.0038967583715315 0.007688383325161325
1658 -1.0005325188106895 0.007718871008276145
1659 -1.0148436575289386 0.0076159582824606165
1660 -1.0000054741154398 0.007681732575729388
1661 -1.1333348492339792 0.007693265208929387
1662 -1.0034737213737206 0.007700065629017975
1663 -1.0019126587666887 0.007660384307595758
1664 -1.003988168404512 0.007720420740389081
1665 -1.020647248860972 0.0077175700564695
1666 -1.0009454721094142 0.007660284368253948
1667 -1.0000834370946052 0.007640231849539551
1668 -0.9999946527063304 0.007667117094414666
1669 -1.3309654416798686 0.0077126885871766195
1670 -1.0019425525639665 0.007613411056295783
1671 -1.0000620405796852 0.007738291958349983
1672 -1.004680787440092 0.007648883461552284
1673 -1.0038558132361797 0.007601235374149801
1674 -1.024248676203177 0.007736728564183207
1675 -1.0019044796458982 0.007753563427496094
1676 -1.2204213381174747 0.007682555250023918
1677 -1.3404869555080041 0.007630918043610806
1678 -1.0222570542521001 0.007668835186990246
1679 -1.0893743645388785 0.007667981869831079
1680 -1.2910832029249575 0.007609018912329706
1681 -1.0571268080998493 0.00768174406055586
1682 -1.0129354103040846 0.007709034191694757
1683 -1.295107638924469 0.007667185368001452
1684 -1.0852540522903185 0.007642773917873594
1685 -1.1333679005814996 0.007680742815430831
1686 -1.039882245130073 0.00759384031654424
1687 -1.4122466200715058 0.007648706339225786
1688 -1.1321427928448677 0.0076164973496122244
1689 -1.0248971389976596 0.007709664754787501
1690 -1.0000183750518132 0.0077087501301140214
1691 -1.005952514162648 0.007674293434954977
1692 -0.9999863321095579 0.00774807300448844
1693 -1.1552905779838405 0.007731370801606939
1694 -1.0140612218868765 0.007674335067788515
1695 -1.0260256375061747 0.007682004311629792
1696 -1.0124953049805943 0.0077062516853350265
1697 -1.351420510481308 0.007695452592014946
1698 -1.131960140266911 0.007652977207396639
1699 -1.0166788678520793 0.007705061178070252
1700 -1.044177109064692 0.007745516145261838
1701 -1.0004340098098876 0.007696718638008621
1702 -1.092883062311471 0.007694175425170011
1703 -1.010954611919775 0.007657690169220717
1704 -1.0084237905629192 0.007664021508056307
1705 -1.0787004699799336 0.007703328161277581
1706 -1.1345216442704467 0.00765375392876682
1707 -1.0000232735743826 0.007651521525024821
1708 -1.0849607210609464 0.007704380588675959
1709 -1.0129146083707545 0.007668918494839087
1710 -1.2232912758487438 0.007671296107001015
1711 -1.0181333952545073 0.007637487574978364
1712 -1.2193787008486625 0.0076567162234061755
1713 -1.0000386868297426 0.0076948178339475235
1714 -1.0071172338361067 0.007599338694686118
1715 -1.0059542307192684 0.007655137061054857
1716 -1.00756395093095 0.007665641694863479
1717 -1.0997007349396646 0.007701943790510333
1718 -1.2193991835392899 0.007680330482477425
1719 -1.1325769085234894 0.007608105924388872
1720 -1.0328682734682462 0.007693572728615702
1721 -1.1448865155494041 0.007690915933654186
1722 -1.0257528448883189 0.0076508132233945704
1723 -1.137581634889004 0.007675079577763696
1724 -1.0306251700736204 0.007679370754546414
1725 -1.026970132573051 0.007673180557704439
1726 -1.0165016558641233 0.0076812933729410865
1727 -1.0048811618309743 0.007670298025322352
1728 -1.0209552292762714 0.007676043391843528
1729 -1.0033996586777438 0.0077202405937257315
1730 -1.0094892596106366 0.007684833187507655
1731 -1.0105430656864476 0.007664456411545587
1732 -1.0009486020016707 0.007746898786479002
1733 -1.0787036830424073 0.00762411716465444
1734 -1.0770410755411717 0.00768590381672853
1735 -1.007105493276675 0.007668400498453846
1736 -1.0266071668781749 0.007674119874643882
1737 -1.2203505063156035 0.007643566631156665
1738 -1.0036940337876312 0.007680901567616258
1739 -1.1265305606887548 0.0076731468490346235
1740 -0.9999890490842006 0.007715348708644591
1741 -1.0075853125443917 0.007658971624841084
1742 -0.9999800615264031 0.007680761634795429
1743 -1.003229463208969 0.007706663822244508
1744 -1.1430794261639197 0.0077068777464442025
1745 -1.1319694485508547 0.007649068420953863
1746 -1.0022559180203412 0.007637986890569626
1747 -1.2194382104508084 0.007619904861286647
1748 -1.0244712991037652 0.007658167492198581
1749 -1.0248045497904117 0.007638649894288934
1750 -1.000083138756773 0.007592854302075883
1751 -1.276723038870954 0.00766788212698929
1752 -1.0129948826048787 0.007715022721274299
1753 -1.0176691584992839 0.007615997103192615
1754 -1.0398772579624544 0.007676360763787595
1755 -1.0006241930636748 0.007706838833126311
1756 -1.0412844129068166 0.007589053145862147
1757 -1.0004782210026393 0.007697754440785013
1758 -1.057974517955077 0.007647329865313388
1759 -1.1445430743172775 0.007702868006762807
1760 -1.3483276664021695 0.007706755870282401
1761 -1.0059572961811178 0.007748444133490808
1762 -1.0404213051054982 0.007572358616285663
1763 -0.9999818976672356 0.007630578150466046
1764 -1.1795428789787532 0.00771312858761401
1765 -1.009490166367423 0.007598143399939833
1766 -1.1324102808025547 0.007686721243213119
1767 -1.1099729713277136 0.007654506066166179
1768 -1.0009358445012768 0.007726100065032281
1769 -1.0489279912299203 0.007663830127472099
1770 -1.0913132628199376 0.007705939852287409
1771 -1.0571266421597298 0.007693970718617764
1772 -1.0006470003773837 0.007668284692849303
1773 -1.0554802130076182 0.007665308573191224
1774 -1.001644974910057 0.007695140899686416
1775 -1.2582800303044033 0.007682921564553318
1776 -1.0571606875905808 0.007755090514910143
1777 -1.0097385824011678 0.007658203585213856
1778 -1.0011860842809095 0.0077238685556493426
1779 -1.0026836833139758 0.007635106498146938
1780 -1.0032479840906383 0.007672520125912463
1781 -1.0906861261248961 0.007736665044268242
1782 -1.0016014874815824 0.00770034146044973
1783 -0.999990416744669 0.007654083024142409
1784 -1.008294802868819 0.007635500775265688
1785 -1.0000600199503078 0.007703896026510277
1786 -1.1023660454431254 0.007576528334004096
1787 -1.0070150981470563 0.007700207642206064
1788 -1.138964625649742 0.007734637328323142
1789 -1.2912463581996465 0.007653446002342235
1790 -1.000177079008983 0.007679616711808232
1791 -0.9999740087465974 0.007689649529236709
1792 -1.0596186271238357 0.007695671442100482
1793 -1.0117595351744437 0.0076886348889098274
1794 -1.0014792581914758 0.0076260477541898785
1795 -1.0221938772118315 0.0076135299199266305
1796 -1.0001050608094129 0.007703511486702197
1797 -1.1797928318775133 0.007608679955151101
1798 -1.0016106780348935 0.007655370468041663
1799 -1.1378452318953662 0.007683974218639107
1800 -1.0206587388524562 0.00773302987563017
1801 -1.0026621284135566 0.007675763004918741
1802 -1.2196763926306264 0.007675173993206142
1803 -1.0140818076605722 0.007696757154151775
1804 -1.0371562762325597 0.007712348810827644
1805 -1.2203873471168885 0.007656129036346893
1806 -1.0060511470734965 0.007664723224498496
1807 -1.0093908903380395 0.007688566487535276
1808 -1.0707212874337235 0.007622246769647144
1809 -1.011309405751266 0.007720662176576749
1810 -1.0071064069148767 0.007727987826159574
1811 -1.3101436298381115 0.007673278318418054
1812 -1.0311819517425325 0.007649895011603539
1813 -1.030147939949686 0.007725063493029988
1814 -1.0009385692098414 0.0076975644685992415
1815 -1.0000699252672594 0.0077001523868605445
1816 -1.0478512947129617 0.007695940861878844
1817 -1.0159943875889799 0.007710019749191438
1818 -1.0108463981881062 0.007666209548817488
1819 -1.0001252421796565 0.007638347477522444
1820 -1.0431506435835358 0.00763929595780798
1821 -1.009033953384599 0.00773758572767227
1822 -1.0042398092537468 0.0076216557533113965
1823 -1.1338988293242576 0.0076248352316418124
1824 -1.2207949897691863 0.0076365852888838175
1825 -1.0005252180482522 0.007665266468829857
1826 -1.0903172290958132 0.007712444242316929
1827 -1.0498436729201914 0.007608013306005106
1828 -1.0898837695689243 0.007608935204492718
1829 -1.0242095432441847 0.007708387833316606
1830 -1.032390222316776 0.007640045517869775
1831 -1.0714223640462517 0.0076598337732072894
1832 -1.0969726075987538 0.007693190253535887
1833 -1.2438348116357876 0.007704310580756978
1834 -1.106518293952593 0.0076911862022937625
1835 -1.0615154817033428 0.007680316916752164
1836 -1.1349508892966846 0.007720287739082542
1837 -1.148705623495644 0.007674326920723552
1838 -1.0285144369500985 0.007610314773996466
1839 -1.2194739314816365 0.007726314423316386
1840 -1.038317008248952 0.0076148264846006425
1841 -1.0266023868777105 0.007707496999764665
1842 -1.0249165141120438 0.007695843579534973
1843 -1.001133358789162 0.007616663209422932
1844 -1.268377021543929 0.007691022809405629
1845 -1.0129184006688967 0.007711417247872005
1846 -1.0421539725410731 0.007669352061492345
1847 -1.09581615210326 0.007722351046946518
1848 -0.9999784277898528 0.007689986557943371
1849 -0.9999863987474815 0.007692220221735323
1850 -1.0759762878119636 0.0076168000726971365
1851 -0.9999908564259847 0.007641420348690354
1852 -1.3060019078130898 0.007701855446655172
1853 -1.000938001443203 0.007661913633358938
1854 -1.1721924790935816 0.007682546299157392
1855 -1.0252160772845522 0.007621730349141745
1856 -1.0847557258294922 0.007588655325480253
1857 -1.0039924771638373 0.007652700957378965
1858 -1.2886738838220537 0.0076884890765047485
1859 -1.0095088323677668 0.0077503079418779364
1860 -1.2926441068939312 0.007663061092171186
1861 -1.0878043232477441 0.007702619766399597
1862 -1.0076076096223916 0.0076411898085568565
1863 -1.0701648981955791 0.007672819507158386
1864 -1.0043796087895478 0.007747939864254136
1865 -1.0002977015255616 0.007689573255885155
1866 -0.9999896648511912 0.007634384703644606
1867 -1.0031955396382302 0.007724226408240122
1868 -1.0500323451298583 0.007640013456321031
1869 -1.0156475241166434 0.007630028705748669
1870 -1.1755758762720825 0.007676283014673043
1871 -1.0022560838857255 0.0076391070977210596
1872 -1.011200645181369 0.0076937350751210614
1873 -1.0032007877062588 0.007680416128460724
1874 -1.0264423422417475 0.007639775329742144
1875 -1.227564060779275 0.007621689771115299
1876 -1.095285483289971 0.007618254161888121
1877 -0.9999763385384637 0.0077182815341972025
1878 -1.0242267422372169 0.007667043959873255
1879 -1.0022587092758504 0.007621824538533681
1880 -0.9999968432863926 0.0077005060188764934
1881 -1.079324464639214 0.007686121759580042
1882 -1.026655692362655 0.0076383259318218355
1883 -1.009797772556207 0.007684719470139392
1884 -1.017648816351015 0.007677704409863544
1885 -1.0059466300328321 0.007664211025663269
1886 -1.0038515570765547 0.0076831648865711595
1887 -1.009632935915454 0.007750009397932498
1888 -1.1341400912777295 0.007625251240973226
1889 -1.0095300058191021 0.00770605714454457
1890 -1.1645381675187907 0.00765984425724369
1891 -1.0890723967131668 0.007641112191496608
1892 -1.1379424204383326 0.007639397360328204
1893 -1.024219248147944 0.007687144602942017
1894 -1.0695566418018139 0.007696316418153798
1895 -1.040474908797139 0.007638994089135745
1896 -1.012066082698495 0.007688379885062123
1897 -1.0658095459203447 0.007688030909074263
1898 -1.0030585738543596 0.007702878649553879
1899 -1.0021980116505405 0.0076250085016781564
1900 -1.0125031485915048 0.007687313975457507
1901 -1.1768322453068885 0.007619003564514751
1902 -1.0242161104718017 0.007744152107278496
1903 -0.9999948883210241 0.0076554287350937555
1904 -1.0046082891597305 0.00764996653714232
1905 -1.1049182388818233 0.00766963536046061
1906 -1.153948664935946 0.007722402130771329
1907 -1.0092650166919768 0.0077238017050648465
1908 -1.0890672771978707 0.0076611163826762535
1909 -1.0211672573992119 0.007723080679583861
1910 -1.0438088934626808 0.007629713352559669
1911 -1.0000801698145485 0.007686415594209553
1912 -1.0005279550305504 0.007672069543919396
1913 -1.0018983814262732 0.007691913058080671
1914 -1.2887285390692018 0.00767302550894106
1915 -1.071479446141417 0.007731808002796265
1916 -1.0002153746285278 0.007693965179373309
1917 -1.226383386709793 0.007690389700713492
1918 -1.0337079387071781 0.007577798924007395
1919 -1.0503278542858872 0.007615766117481895
1920 -1.0000042508491485 0.007684414383864232
1921 -1.0203124177679317 0.007684681709070805
1922 -1.0281533566905352 0.007651815508491012
1923 -1.0692293249394784 0.007642948053690715
1924 -1.0059493559871264 0.007655595731660809
1925 -1.0001482511883826 0.007642959377832887
1926 -1.1134074334158368 0.007664541929297117
1927 -1.2779169037635025 0.007567060419877332
1928 -1.0703379305567293 0.007661831969307455
1929 -1.00001670081523 0.007612673389613207
1930 -1.0192922021298352 0.0076646227258064005
1931 -1.0070273155411473 0.007738174693634148
1932 -1.423701896225363 0.007646853051723185
1933 -1.0043714322076205 0.007686575096265841
1934 -1.0105948049414206 0.007680682538369347
1935 -1.0261366175292082 0.00760383808557821
1936 -1.2888322566417028 0.007667790770455655
1937 -1.01689755769354 0.007680050612375443
1938 -1.0571781356604455 0.007650783841635475
1939 -1.0134074559559403 0.0076396073938725445
1940 -1.082298450244078 0.007745659313561424
1941 -1.0208052707651216 0.007694971887144468
1942 -0.9999957296743649 0.007734147985763178
1943 -1.1325953142748457 0.007651337985842513
1944 -1.0000150108821646 0.007663976738020145
1945 -1.0106238778895964 0.007628475662790269
1946 -1.0727758109295298 0.007715559518294015
1947 -1.31087730336073 0.007661861833663947
1948 -1.2943128610550385 0.007706881788159055
1949 -1.0129349089355373 0.007646453950777093
1950 -1.0009363294194786 0.007597059957685647
1951 -1.095708684866725 0.007660054866016854
1952 -0.9999828672967297 0.007634376743855516
1953 -1.0573272719254276 0.007663895357599077
1954 -1.0026648758572863 0.007718344083776027
1955 -1.0153247431724848 0.007673087548778316
1956 -1.0825141066137698 0.0076587395704359774
1957 -1.0005273393137988 0.007693704658454287
1958 -1.3042587987170433 0.007674558268748369
1959 -1.006969239781302 0.007637489379767343
1960 -0.9999857286806627 0.007694818253752987
1961 -1.2951989336847907 0.007667238279499469
1962 -1.0159337722449617 0.007734328195172945
1963 -1.0176371017610166 0.007644836326620771
1964 -1.0108382445380717 0.007577981214687481
1965 -1.0165415744670379 0.0076346252041132245
1966 -1.0571292026511103 0.007700406840395794
1967 -1.0188837859122175 0.0076975863549684975
1968 -1.0009307243608585 0.007669607522724314
1969 -1.0573208358029014 0.007716327840780599
1970 -1.108987254475897 0.007667897951899604
1971 -1.2381971052720804 0.007718300911575245
1972 -1.0071198010548486 0.007678146396834461
1973 -1.0692161764341421 0.0077119505874265306
1974 -1.0099456271444913 0.007640702425473451
1975 -1.0166207355904981 0.00760078784527679
1976 -1.0011385917607507 0.007699811543505417
1977 -1.235998391686395 0.007623320893911848
1978 -1.004208167385183 0.007691986680714708
1979 -1.041565439975398 0.007648157958208404
1980 -1.0177905147886002 0.007679261497353787
1981 -1.000030752925945 0.007707203360046139
1982 -1.0300567866685648 0.007657278949516938
1983 -1.2119020763865174 0.007683296477451896
1984 -1.000284818120657 0.007679597988611346
1985 -1.0019011691489046 0.007693081037013902
1986 -1.020057299648121 0.007680695905108949
1987 -1.0082593760488663 0.007604045355926594
1988 -1.0916947548829727 0.0076940668779230245
1989 -1.0000068114229137 0.007681782681393435
1990 -1.0029787894507827 0.007711731729443658
1991 -1.0081575407923826 0.00768621265747812
1992 -1.0545302411866675 0.007716137013616547
1993 -1.1320902560381638 0.007684541632840897
1994 -1.0022639939056341 0.00760345866269534
1995 -1.006961921372999 0.007640287990460695
1996 -1.0026962859664177 0.0075988774582721715
1997 -1.022736508688125 0.0076704597764725565
1998 -1.306461709617629 0.007666293835984978
1999 -1.0138026208804287 0.0076103397759207814
2000 -1.2936319692393101 0.007696406504808091
2001 -1.0990207478903482 0.007629468132011998
2002 -0.9999950213967616 0.007732836863790009
2003 -1.000016941563807 0.00769994382770299
2004 -1.065456279990374 0.00771328032764907
2005 -1.0269292040203957 0.0076898193980122626
2006 -1.0053189602163362 0.00763909768480246
2007 -1.0070166544848829 0.007604934806061696
2008 -1.2768203250835324 0.007634113117126005
2009 -1.0301213320557836 0.007678886061456724
2010 -1.2220478889848236 0.007676908930180196
2011 -1.065211574941923 0.007639835201029347
2012 -1.2195283348433015 0.007633773940391282
2013 -1.0271291940680725 0.007646307175756543
2014 -1.5058457628208992 0.007666091218155805
2015 -1.0069517664803083 0.007676210102174008
2016 -1.0000204319333494 0.0077381684462837904
2017 -1.074166753467325 0.007635640021215598
2018 -1.3606199667418495 0.007726674719134719
2019 -1.1015552904244916 0.007723877022290837
2020 -1.3243085793181821 0.007680242043618839
2021 -1.0571346186767916 0.007649145508833949
2022 -1.0414978770500796 0.007717771862560788
2023 -1.0129142574569858 0.007651241126976834
2024 -1.2926940504034719 0.007686857559671029
2025 -1.0000561326394257 0.00764658834711425
2026 -1.0108404470847439 0.007595089134342223
2027 -1.0868962497231167 0.00768554697398441
2028 -1.0180795276313075 0.007664142703572347
2029 -1.0335703670166703 0.00771500558923334
2030 -1.0364478877474892 0.007712035558560331
2031 -1.0571343016201837 0.007705886509101552
2032 -1.089427085903339 0.007597155801386256
2033 -1.001123768624619 0.007679650889637549
2034 -1.0417940514684751 0.007655253466063711
2035 -1.004586716183161 0.007675953173108371
2036 -1.1455842713294315 0.007732955590080861
2037 -1.0402159916982445 0.007679490240553494
2038 -0.9999890494151832 0.007676191011172332
2039 -1.0103024105099483 0.00765885388212954
2040 -1.0286101396863534 0.007725547635772727
2041 -1.0171493090597914 0.007646242096461975
2042 -1.0005372030891937 0.007693534892638207
2043 -1.2201869702324613 0.007649791528005368
2044 -1.003782865854567 0.00770950429548761
2045 -0.9999994532245463 0.007705526681034006
2046 -1.3625813884536866 0.007764286316391253
2047 -1.0908837093303783 0.007708395922495126
2048 -1.0951832722406643 0.007711641494621416
2049 -1.21955677169338 0.007664256970075284
2050 -1.0004316229415078 0.007639667764995736
2051 -0.999993856651582 0.007611378093867565
2052 -1.0729927960210943 0.007626996217957494
2053 -1.0009492506041948 0.007670270039366238
2054 -1.0285690045896203 0.007639923055312458
2055 -1.0027382720992755 0.00766351919781913
2056 -1.3121020925662314 0.0076511482036297805
2057 -1.3098866304385162 0.007694971900705051
2058 -1.0040733603573362 0.007632769060196979
2059 -1.296777998413749 0.007610537033598451
2060 -1.2449311299223682 0.007698474286089276
2061 -1.0613136317649914 0.007652352083561995
2062 -1.0069163044748943 0.0076546121971040664
2063 -1.1469316822720956 0.007670810349379999
2064 -1.0362563974454506 0.007680045169377034
2065 -1.0884233533611056 0.007704373726129397
2066 -1.017634599567032 0.007651534342928548
2067 -1.0750303097891947 0.007630226122255052
2068 -1.01662923428362 0.00769528628699869
2069 -1.0405224283769037 0.007670480295995219
2070 -1.1582123814984528 0.007671198337023211
2071 -1.0177736878170147 0.00771973818448932
2072 -1.0588904022547783 0.007657040063309939
2073 -1.2384108915207448 0.007662560714988021
2074 -1.2918578088304766 0.007667038300186654
2075 -1.0598428350374092 0.007622122553687285
2076 -1.3136381079159005 0.007580527814546295
2077 -1.2198260774671468 0.007675378325751391
2078 -1.0172764266513776 0.007728554897205553
2079 -1.0266041196438007 0.007656424286226738
2080 -1.1343216894371881 0.007631361244577455
2081 -1.105010711384901 0.007674974901177495
2082 -1.1891906283688911 0.007625534840190413
2083 -1.0001016527909568 0.007678048785798703
2084 -1.0692398314544347 0.007661546423683713
2085 -1.0380160663820033 0.007643671661416238
2086 -1.0003163280989014 0.007679745331337357
2087 -1.2201384904970192 0.007608680857407357
2088 -1.427439575839741 0.007777740539455705
2089 -1.0297991123033936 0.007635150514290372
2090 -1.081156488130062 0.0077089753001437535
2091 -1.0399974029152061 0.007690993806053631
2092 -1.0847279221491146 0.00763448083928548
2093 -1.2594931247648684 0.007707186003441307
2094 -1.0028818583070007 0.007658547500664466
2095 -1.0371624859069513 0.0076492575465957145
2096 -1.1315558986931975 0.007649033043029033
2097 -1.0000098450431067 0.007627488313047559
2098 -1.0072493715779698 0.007605163573443394
2099 -1.0074569174839443 0.007708040861695101


==> data/example_I_1b/NN_solutions.csv <==
x_0 u_NN_0 x_1 u_NN_1 x_2 u_NN_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.3495229373235918e-16 5.2306730320779490e-09 2.3464726953345899e-04 1.0072435657512485e-03 4.6205168290335122e-02 9.4397579942850258e-03
8.0294882198875617e-14 1.4668826600848397e-07 1.9310909621212515e-03 5.7404897827044634e-03 1.1004678185191609e-01 3.5198295781192407e-02
1.4353969885628790e-11 2.1964343044532882e-06 7.5873643627720122e-03 1.7768027907381922e-02 1.8858988988927505e-01 7.9671074962518393e-02
1.3348300605513962e-09 2.3384508720553471e-05 2.1605640440330795e-02 4.2158961963576366e-02 2.7800763188660282e-01 1.4351403456045619e-01
7.9378806673529746e-08 1.9715627282417653e-04 5.0414992067245125e-02 8.4865858475973804e-02 3.7677220830070229e-01 2.2756744915281779e-01
3.2926065116119682e-06 1.3773845270342714e-03 1.0546902816181228e-01 1.5610486894653805e-01 4.8381882017150762e-01 3.3251511976589215e-01
1.0426971172224738e-04 8.3585663539300827e-03 2.0372956421690466e-01 2.6884478961623082e-01 6.0030296439545272e-01 4.6120267004912452e-01
2.6450375767335362e-03 4.5178548977491621e-02 3.6262507857481052e-01 4.3276720120402584e-01 7.2432189254979040e-01 6.1317133678916635e-01
5.5694845786442286e-02 2.2157521749831072e-01 6.1348707571818151e-01 6.6802967041673811e-01 8.5604658572558812e-01 7.9000559027656847e-01
1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 9.9999999999999956e-01 9.9999999999999989e-01 1.0000000000000002e+00


==> data/example_I_1b/alpha_ritz.csv <==
alpha ritz_NN ritz_r ritz_exact
5.2183594822778501e-01 -2.0757873879250681e+00 -1.8399127977464611e+00 -3.1177116059046268e+00
8.2567729233412623e-01 -5.2262674515474461e-01 -5.2262388311293706e-01 -5.2332708414376106e-01
1.5165317291748028e+00 -5.6481028821278423e-01 -5.6481577638444935e-01 -5.6561650256133611e-01


==> data/example_I_1b/error_history_alpha051.csv <==
N_elements error_H1_adaptive error_H1_adaptive_relative
2 1.5363305815286471e-01 1.0230660911486429e-01
4 1.8186306919516379e-01 7.6694299237404936e-02
8 1.9968003368074930e-01 5.2487345992557437e-02
16 1.7891059537188961e-01 3.3403248441818370e-02
32 1.1907136486781701e-01 1.6937091071796705e-02
64 1.1039093878969294e-01 1.5221936568611517e-02
128 9.8133485374418558e-02 1.2858420546185953e-02
256 9.1346088531048197e-02 1.1658472403759277e-02


==> data/example_I_1b/exact.csv <==
x u_exact_0 u_exact_1 u_exact_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0010010010010010e-03 2.7209395865638041e-02 3.3367747426258248e-03 2.8252947558796255e-05
2.0020020020020020e-03 3.9066740020004202e-02 5.9139891202329474e-03 8.0832368278967558e-05
3.0030030030030030e-03 4.8272292184754526e-02 8.2656131459919024e-03 1.4949727785550505e-04
4.0040040040040040e-03 5.6091292262685062e-02 1.0481758587848338e-02 2.3126336634396184e-04
5.0050050050050050e-03 6.3018284159477037e-02 1.2602321364302308e-02 3.2439485136387679e-04
6.0060060060060060e-03 6.9308451325560669e-02 1.4649699181966054e-02 4.2771533820219168e-04
7.0070070070070069e-03 7.5114094507146220e-02 1.6638154429102259e-02 5.4035821118344931e-04
8.0080080080080079e-03 8.0534824919789014e-02 1.8577522017761985e-02 6.6165010071414195e-04
9.0090090090090089e-03 8.5640056261339970e-02 2.0474969378793149e-02 7.9104794427892612e-04
1.0010010010010010e-02 9.0480469905402219e-02 2.2335937300793886e-02 9.2810153838557676e-04
1.1011011011011011e-02 9.5094421005139859e-02 2.4164687436922482e-02 1.0724296507570051e-03
1.2012012012012012e-02 9.9511773892202213e-02 2.5964641984988820e-02 1.2237039574073999e-03
1.3013013013013013e-02 1.0375632592223433e-01 2.7738605270308324e-02 1.3816377845114259e-03
1.4014014014014014e-02 1.0784740743378853e-01 2.9488914255276839e-02 1.5459779493111996e-03
1.5015015015015015e-02 1.1180097643291903e-01 3.1217544237589129e-02 1.7164986813611946e-03
1.6016016016016016e-02 1.1563039044432590e-01 3.2926185184281878e-02 1.8929969873564649e-03
1.7017017017017015e-02 1.1934696485251903e-01 3.4616298188163475e-02 2.0752890461163943e-03
1.8018018018018018e-02 1.2296038580869270e-01 3.6289158089226142e-02 2.2632073565140858e-03
1.9019019019019021e-02 1.2647902151406146e-01 3.7945886232411456e-02 2.4565984472672288e-03
2.0020020020020020e-02 1.2991016089211044e-01 3.9587476043753123e-02 2.6553210136725154e-03
2.1021021021021019e-02 1.3326019934978817e-01 4.1214813279846434e-02 2.8592443839950831e-03
2.2022022022022022e-02 1.3653478530378649e-01 4.2828692260877252e-02 3.0682472440397004e-03
2.3023023023023025e-02 1.3973893715517102e-01 4.4429829030209610e-02 3.2822165665168305e-03
2.4024024024024024e-02 1.4287713769072116e-01 4.6018872130736035e-02 3.5010467047282960e-03
2.5025025025025023e-02 1.4595341102078047e-01 4.7596411510886269e-02 3.7246386194713633e-03
2.6026026026026026e-02 1.4897138584961014e-01 4.9162985946706830e-02 3.9528992149703577e-03
2.7027027027027029e-02 1.5193434793555932e-01 5.0719089274799192e-02 4.1857407648100021e-03
2.8028028028028028e-02 1.5484528391782754e-01 5.2265175663596126e-02 4.4230804127542928e-03
2.9029029029029027e-02 1.5770691818655644e-01 5.3801664100370912e-02 4.6648397363285273e-03
3.0030030030030030e-02 1.6052174410102601e-01 5.5328942233663858e-02 4.9109443633590837e-03
3.1031031031031032e-02 1.6329205058087934e-01 5.6847369682106637e-02 5.1613236334764698e-03
3.2032032032032032e-02 1.6601994488252600e-01 5.8357280898554846e-02 5.4159102980154061e-03
3.3033033033033031e-02 1.6870737220951257e-01 5.9858987661310516e-02 5.6746402528817432e-03
3.4034034034034030e-02 1.7135613267908212e-01 6.1352781250806461e-02 5.9374522998666846e-03
3.5035035035035036e-02 1.7396789606824864e-01 6.2838934359540397e-02 6.2042879326242506e-03
3.6036036036036036e-02 1.7654421468482573e-01 6.4317702774628963e-02 6.4750911441259036e-03
3.7037037037037035e-02 1.7908653464704702e-01 6.5789326865610120e-02 6.7498082528956397e-03
3.8038038038038041e-02 1.8159620580603769e-01 6.7254032904684846e-02 7.0283877457317191e-03
3.9039039039039040e-02 1.8407449050568137e-01 6.8712034242178116e-02 7.3107801349548600e-03
4.0040040040040040e-02 1.8652257134228686e-01 7.0163532356397912e-02 7.5969378285004312e-03
4.1041041041041039e-02 1.8894155806029669e-01 7.1608717794114457e-02 7.8868150114045008e-03
4.2042042042042038e-02 1.9133249369886474e-01 7.3047771015442770e-02 8.1803675374289807e-03
4.3043043043043044e-02 1.9369636008650828e-01 7.4480863154888152e-02 8.4775528297360830e-03
4.4044044044044044e-02 1.9603408276646939e-01 7.5908156708628036e-02 8.7783297896621721e-03
4.5045045045045043e-02 1.9834653542331301e-01 7.7329806156691869e-02 9.0826587127603650e-03
4.6046046046046049e-02 2.0063454387118415e-01 7.8745958527514065e-02 9.3905012113830091e-03
4.7047047047047048e-02 2.0289888965567837e-01 8.0156753911332937e-02 9.7018201431626431e-03
4.8048048048048048e-02 2.0514031331415081e-01 8.1562325928059412e-02 1.0016579544825405e-02
4.9049049049049047e-02 2.0735951733326694e-01 8.2962802154516832e-02 1.0334744570835764e-02
5.0050050050050046e-02 2.0955716883749123e-01 8.4358304515336116e-02 1.0656281436428008e-02
5.1051051051051052e-02 2.1173390203786258e-01 8.5748949641262853e-02 1.0981157364628867e-02
5.2052052052052052e-02 2.1389032046669373e-01 8.7134849198177711e-02 1.1309340536918452e-02
5.3053053053053051e-02 2.1602699902065159e-01 8.8516110189740968e-02 1.1640800047214128e-02
5.4054054054054057e-02 2.1814448583194124e-01 8.9892835236232677e-02 1.1975505858894704e-02
5.5055055055055056e-02 2.2024330398496048e-01 9.1265122831866552e-02 1.2313428764611178e-02
5.6056056056056056e-02 2.2232395309375438e-01 9.2633067582600176e-02 1.2654540348655772e-02
5.7057057057057055e-02 2.2438691075383271e-01 9.3996760426241485e-02 1.2998812951683345e-02
5.8058058058058054e-02 2.2643263388037740e-01 9.5356288836456554e-02 1.3346219637599287e-02
5.9059059059059060e-02 2.2846155994353007e-01 9.6711737012113247e-02 1.3696734162445589e-02
6.0060060060060060e-02 2.3047410811027849e-01 9.8063186053245099e-02 1.4050330945132521e-02
6.1061061061061059e-02 2.3247068030143911e-01 9.9410714124788191e-02 1.4406985039877409e-02
6.2062062062062065e-02 2.3445166217133134e-01 1.0075439660912668e-01 1.4766672110224390e-02
6.3063063063063057e-02 2.3641742401695051e-01 1.0209430624838001e-01 1.5129368404530363e-02
6.4064064064064064e-02 2.3836832162274771e-01 1.0343051327727354e-01 1.5495050732812330e-02
6.5065065065065070e-02 2.4030469704650870e-01 1.0476308554735274e-01 1.5863696444860281e-02
6.6066066066066062e-02 2.4222687935127954e-01 1.0609208864322960e-01 1.6235283409528043e-02
6.7067067067067068e-02 2.4413518528780123e-01 1.0741758599148502e-01 1.6609789995121690e-02
6.8068068068068061e-02 2.4602991993148651e-01 1.0873963896279380e-01 1.6987195050811716e-02
6.9069069069069067e-02 2.4791137727758911e-01 1.1005830696778751e-01 1.7367477889001337e-02
7.0070070070070073e-02 2.4977984079787330e-01 1.1137364754712406e-01 1.7750618268588359e-02
7.1071071071071065e-02 2.5163558396178726e-01 1.1268571645619205e-01 1.8136596379063313e-02
7.2072072072072071e-02 2.5347887072487069e-01 1.1399456774484044e-01 1.8525392825390792e-02
7.3073073073073078e-02 2.5530995598688078e-01 1.1530025383249042e-01 1.8916988613624952e-02
7.4074074074074070e-02 2.5712908602190321e-01 1.1660282557895678e-01 1.9311365137214053e-02
7.5075075075075076e-02 2.5893649888251474e-01 1.1790233235127853e-01 1.9708504163952062e-02
7.6076076076076082e-02 2.6073242477988751e-01 1.1919882208683336e-01 2.0108387823538448e-02
7.7077077077077075e-02 2.6251708644156363e-01 1.2049234135298918e-01 2.0510998595710289e-02
7.8078078078078081e-02 2.6429069944848471e-01 1.2178293540352517e-01 2.0916319298913154e-02
7.9079079079079073e-02 2.6605347255272804e-01 1.2307064823203596e-01 2.1324333079479646e-02
8.0080080080080079e-02 2.6780560797728453e-01 1.2435552262251717e-01 2.1735023401286857e-02
8.1081081081081086e-02 2.6954730169910346e-01 1.2563760019731351e-01 2.2148374035865590e-02
8.2082082082082078e-02 2.7127874371653399e-01 1.2691692146259859e-01 2.2564369052936437e-02
8.3083083083083084e-02 2.7300011830220150e-01 1.2819352585154156e-01 2.2982992811349228e-02
8.4084084084084076e-02 2.7471160424227831e-01 1.2946745176530475e-01 2.3404229950403910e-02
8.5085085085085083e-02 2.7641337506303354e-01 1.3073873661200600e-01 2.3828065381532613e-02
8.6086086086086089e-02 2.7810559924547945e-01 1.3200741684376907e-01 2.4254484280323594e-02
8.7087087087087081e-02 2.7978844042887069e-01 1.3327352799197750e-01 2.4683472078869329e-02
8.8088088088088087e-02 2.8146205760375714e-01 1.3453710470083843e-01 2.5115014458421930e-02
8.9089089089089094e-02 2.8312660529523731e-01 1.3579818075935565e-01 2.5549097342340146e-02
9.0090090090090086e-02 2.8478223373701578e-01 1.3705678913180439e-01 2.5985706889313301e-02
9.1091091091091092e-02 2.8642908903682196e-01 1.3831296198679391e-01 2.6424829486848302e-02
9.2092092092092098e-02 2.8806731333370900e-01 1.3956673072499803e-01 2.6866451745006625e-02
9.3093093093093091e-02 2.8969704494771531e-01 1.4081812600562851e-01 2.7310560490379204e-02
9.4094094094094097e-02 2.9131841852233770e-01 1.4206717777172131e-01 2.7757142760287665e-02
9.5095095095095089e-02 2.9293156516023333e-01 1.4331391527430060e-01 2.8206185797200981e-02
9.6096096096096095e-02 2.9453661255254077e-01 1.4455836709548217e-01 2.8657677043357553e-02
9.7097097097097101e-02 2.9613368510218291e-01 1.4580056117057288e-01 2.9111604135582884e-02
9.8098098098098094e-02 2.9772290404149093e-01 1.4704052480921995e-01 2.9567954900293923e-02
9.9099099099099100e-02 2.9930438754446631e-01 1.4827828471566004e-01 3.0026717348681477e-02
1.0010010010010009e-01 3.0087825083397618e-01 1.4951386700811531e-01 3.0487879672062568e-02
1.0110110110110110e-01 3.0244460628415998e-01 1.5074729723738040e-01 3.0951430237395154e-02
1.0210210210210210e-01 3.0400356351830560e-01 1.5197860040464173e-01 3.1417357582947919e-02
1.0310310310310310e-01 3.0555522950243807e-01 1.5320780097856831e-01 3.1885650414118373e-02
1.0410410410410410e-01 3.0709970863484903e-01 1.5443492291171040e-01 3.2356297599392764e-02
1.0510510510510511e-01 3.0863710283177886e-01 1.5565998965624014e-01 3.2829288166441588e-02
1.0610610610610610e-01 3.1016751160945333e-01 1.5688302417906744e-01 3.3304611298345027e-02
1.0710710710710711e-01 3.1169103216266170e-01 1.5810404897636057e-01 3.3782256329942778e-02
1.0810810810810811e-01 3.1320775944005325e-01 1.5932308608750093e-01 3.4262212744302897e-02
1.0910910910910911e-01 3.1471778621631863e-01 1.6054015710849873e-01 3.4744470169304910e-02
1.1011011011011011e-01 3.1622120316141183e-01 1.6175528320489543e-01 3.5229018374332406e-02
1.1111111111111110e-01 3.1771809890696012e-01 1.6296848512417669e-01 3.5715847267070541e-02
1.1211211211211211e-01 3.1920856011000021e-01 1.6417978320771914e-01 3.6204946890404356e-02
1.1311311311311312e-01 3.2069267151417158e-01 1.6538919740229177e-01 3.6696307419413758e-02
1.1411411411411411e-01 3.2217051600848945e-01 1.6659674727113319e-01 3.7189919158461378e-02
1.1511511511511512e-01 3.2364217468381390e-01 1.6780245200462338e-01 3.7685772538369626e-02
1.1611611611611611e-01 3.2510772688712425e-01 1.6900633043056826e-01 3.8183858113683418e-02
1.1711711711711711e-01 3.2656725027370287e-01 1.7020840102411458e-01 3.8684166560015346e-02
1.1811811811811812e-01 3.2802082085732498e-01 1.7140868191731115e-01 3.9186688671470030e-02
1.1911911911911911e-01 3.2946851305854813e-01 1.7260719090833215e-01 3.9691415358144667e-02
1.2012012012012012e-01 3.3091039975118747e-01 1.7380394547037722e-01 4.0198337643702994e-02
1.2112112112112113e-01 3.3234655230706039e-01 1.7499896276026192e-01 4.0707446663019724e-02
1.2212212212212212e-01 3.3377704063907815e-01 1.7619225962671223e-01 4.1218733659892995e-02
1.2312312312312312e-01 3.3520193324275899e-01 1.7738385261837539e-01 4.1732189984822310e-02
1.2412412412412413e-01 3.3662129723623241e-01 1.7857375799155897e-01 4.2247807092849483e-02
1.2512512512512514e-01 3.3803519839880175e-01 1.7976199171770971e-01 4.2765576541460411e-02
1.2612612612612611e-01 3.3944370120812767e-01 1.8094856949064253e-01 4.3285489988545423e-02
1.2712712712712712e-01 3.4084686887609267e-01 1.8213350673353071e-01 4.3807539190416168e-02
1.2812812812812813e-01 3.4224476338340287e-01 1.8331681860566568e-01 4.4331715999876946e-02
1.2912912912912913e-01 3.4363744551298209e-01 1.8449852000899727e-01 4.4858012364348721e-02
1.3013013013013014e-01 3.4502497488220829e-01 1.8567862559446197e-01 4.5386420324043816e-02
1.3113113113113112e-01 3.4640740997404174e-01 1.8685714976810824e-01 4.5916932010189690e-02
1.3213213213213212e-01 3.4778480816709090e-01 1.8803410669702705e-01 4.6449539643300009e-02
1.3313313313313313e-01 3.4915722576466013e-01 1.8920951031509428e-01 4.6984235531491413e-02
1.3413413413413414e-01 3.5052471802282098e-01 1.9038337432853381e-01 4.7521012068844487e-02
1.3513513513513514e-01 3.5188733917754744e-01 1.9155571222130691e-01 4.8059861733807441e-02
1.3613613613613612e-01 3.5324514247095168e-01 1.9272653726033515e-01 4.8600777087641003e-02
1.3713713713713713e-01 3.5459818017665873e-01 1.9389586250056340e-01 4.9143750772903325e-02
1.3813813813813813e-01 3.5594650362435171e-01 1.9506370078986818e-01 4.9688775511973336e-02
1.3913913913913914e-01 3.5729016322352303e-01 1.9623006477381802e-01 5.0235844105611584e-02
1.4014014014014015e-01 3.5862920848646102e-01 1.9739496690029065e-01 5.0784949431557140e-02
1.4114114114114115e-01 3.5996368805050288e-01 1.9855841942395300e-01 5.1336084443159499e-02
1.4214214214214213e-01 3.6129364969958189e-01 1.9972043441060805e-01 5.1889242168044310e-02
1.4314314314314314e-01 3.6261914038509624e-01 2.0088102374141470e-01 5.2444415706812020e-02
1.4414414414414414e-01 3.6394020624612528e-01 2.0204019911698382e-01 5.3001598231768074e-02
1.4514514514514515e-01 3.6525689262901839e-01 2.0319797206135606e-01 5.3560782985684077e-02
1.4614614614614616e-01 3.6656924410637959e-01 2.0435435392586518e-01 5.4121963280588666e-02
1.4714714714714713e-01 3.6787730449547090e-01 2.0550935589289074e-01 5.4685132496587317e-02
1.4814814814814814e-01 3.6918111687605587e-01 2.0666298897950469e-01 5.5250284080710213e-02
1.4914914914914915e-01 3.7048072360770423e-01 2.0781526404101464e-01 5.5817411545787177e-02
1.5015015015015015e-01 3.7177616634657701e-01 2.0896619177440839e-01 5.6386508469349013e-02
1.5115115115115116e-01 3.7306748606171153e-01 2.1011578272170245e-01 5.6957568492554449e-02
1.5215215215215216e-01 3.7435472305082412e-01 2.1126404727319797e-01 5.7530585319141792e-02
1.5315315315315314e-01 3.7563791695564797e-01 2.1241099567064745e-01 5.8105552714404693e-02
1.5415415415415415e-01 3.7691710677682289e-01 2.1355663801033514e-01 5.8682464504191338e-02
1.5515515515515516e-01 3.7819233088835241e-01 2.1470098424607367e-01 5.9261314573926145e-02
1.5615615615615616e-01 3.7946362705164410e-01 2.1584404419212039e-01 5.9842096867653662e-02
1.5715715715715717e-01 3.8073103242914752e-01 2.1698582752601550e-01 6.0424805387103743e-02
1.5815815815815815e-01 3.8199458359760324e-01 2.1812634379134485e-01 6.1009434190777541e-02
1.5915915915915915e-01 3.8325431656091796e-01 2.1926560240042983e-01 6.1595977393053739e-02
1.6016016016016016e-01 3.8451026676267602e-01 2.2040361263694638e-01 6.2184429163314223e-02
1.6116116116116116e-01 3.8576246909830275e-01 2.2154038365847614e-01 6.2774783725089031e-02
1.6216216216216217e-01 3.8701095792688900e-01 2.2267592449899118e-01 6.3367035355219689e-02
1.6316316316316315e-01 3.8825576708268961e-01 2.2381024407127487e-01 6.3961178383040634e-02
1.6416416416416416e-01 3.8949692988630663e-01 2.2494335116928080e-01 6.4557207189578164e-02
1.6516516516516516e-01 3.9073447915556714e-01 2.2607525447043147e-01 6.5155116206766339e-02
1.6616616616616617e-01 3.9196844721610674e-01 2.2720596253785919e-01 6.5754899916679599e-02
1.6716716716716717e-01 3.9319886591166758e-01 2.2833548382259039e-01 6.6356552850781375e-02
1.6816816816816815e-01 3.9442576661412071e-01 2.2946382666567550e-01 6.6960069589188528e-02
1.6916916916916916e-01 3.9564918023322215e-01 2.3059099930026597e-01 6.7565444759951021e-02
1.7017017017017017e-01 3.9686913722610967e-01 2.3171700985363974e-01 6.8172673038346315e-02
1.7117117117117117e-01 3.9808566760655106e-01 2.3284186634917736e-01 6.8781749146188509e-02
1.7217217217217218e-01 3.9929880095394954e-01 2.3396557670828966e-01 6.9392667851151363e-02
1.7317317317317318e-01 4.0050856642211563e-01 2.3508814875229872e-01 7.0005423966105151e-02
1.7417417417417416e-01 4.0171499274781181e-01 2.3620959020427348e-01 7.0620012348466876e-02
1.7517517517517517e-01 4.0291810825907809e-01 2.3732990869082143e-01 7.1236427899563498e-02
1.7617617617617617e-01 4.0411794088334435e-01 2.3844911174383737e-01 7.1854665564007825e-02
1.7717717717717718e-01 4.0531451815533676e-01 2.3956720680221086e-01 7.2474720329086875e-02
1.7817817817817819e-01 4.0650786722478427e-01 2.4068420121349338e-01 7.3096587224162166e-02
1.7917917917917917e-01 4.0769801486393176e-01 2.4180010223552645e-01 7.3720261320081831e-02
1.8018018018018017e-01 4.0888498747486546e-01 2.4291491703803186e-01 7.4345737728604297e-02
1.8118118118118118e-01 4.1006881109665572e-01 2.4402865270416482e-01 7.4973011601832812e-02
1.8218218218218218e-01 4.1124951141232424e-01 2.4514131623203136e-01 7.5602078131661282e-02
1.8318318318318319e-01 4.1242711375563951e-01 2.4625291453617129e-01 7.6232932549230373e-02
1.8418418418418420e-01 4.1360164311774605e-01 2.4736345444900684e-01 7.6865570124394225e-02
1.8518518518518517e-01 4.1477312415363310e-01 2.4847294272225878e-01 7.7499986165197127e-02
1.8618618618618618e-01 4.1594158118844649e-01 2.4958138602833055e-01 7.8136176017360240e-02
1.8718718718718719e-01 4.1710703822364870e-01 2.5068879096166125e-01 7.8774135063777645e-02
1.8818818818818819e-01 4.1826951894303188e-01 2.5179516404004842e-01 7.9413858724022082e-02
1.8918918918918920e-01 4.1942904671858744e-01 2.5290051170594169e-01 8.0055342453859757e-02
1.9019019019019018e-01 4.2058564461623726e-01 2.5400484032770759e-01 8.0698581744774039e-02
1.9119119119119118e-01 4.2173933540142944e-01 2.5510815620086680e-01 8.1343572123498034e-02
1.9219219219219219e-01 4.2289014154460336e-01 2.5621046554930416e-01 8.1990309151555557e-02
1.9319319319319320e-01 4.2403808522652736e-01 2.5731177452645260e-01 8.2638788424810539e-02
1.9419419419419420e-01 4.2518318834351260e-01 2.5841208921645142e-01 8.3289005573024516e-02
1.9519519519519518e-01 4.2632547251250674e-01 2.5951141563527946e-01 8.3940956259422161e-02
1.9619619619619619e-01 4.2746495907607118e-01 2.6060975973186429e-01 8.4594636180264512e-02
1.9719719719719719e-01 4.2860166910724395e-01 2.6170712738916768e-01 8.5250041064429793e-02
1.9819819819819820e-01 4.2973562341429294e-01 2.6280352442524807e-01 8.5907166673001675e-02
1.9919919919919921e-01 4.3086684254536134e-01 2.6389895659430057e-01 8.6566008798864835e-02
2.0020020020020018e-01 4.3199534679300861e-01 2.6499342958767524e-01 8.7226563266307525e-02
2.0120120120120119e-01 4.3312115619865033e-01 2.6608694903487445e-01 8.7888825930631173e-02
2.0220220220220220e-01 4.3424429055689884e-01 2.6717952050452864e-01 8.8552792677766612e-02
2.0320320320320320e-01 4.3536476941980778e-01 2.6827114950535297e-01 8.9218459423897098e-02
2.0420420420420421e-01 4.3648261210102340e-01 2.6936184148708364e-01 8.9885822115087652e-02
2.0520520520520522e-01 4.3759783767984445e-01 2.7045160184139522e-01 9.0554876726920891e-02
2.0620620620620619e-01 4.3871046500519395e-01 2.7154043590279942e-01 9.1225619264138941e-02
2.0720720720720720e-01 4.3982051269950428e-01 2.7262834894952553e-01 9.1898045760291466e-02
2.0820820820820821e-01 4.4092799916251862e-01 2.7371534620438320e-01 9.2572152277389602e-02
2.0920920920920921e-01 4.4203294257501025e-01 2.7480143283560771e-01 9.3247934905565710e-02
2.1021021021021022e-01 4.4313536090242295e-01 2.7588661395768882e-01 9.3925389762738787e-02
2.1121121121121120e-01 4.4423527189843304e-01 2.7697089463218250e-01 9.4604512994285489e-02
2.1221221221221220e-01 4.4533269310843659e-01 2.7805427986850723e-01 9.5285300772716561e-02
2.1321321321321321e-01 4.4642764187296247e-01 2.7913677462472425e-01 9.5967749297358476e-02
2.1421421421421422e-01 4.4752013533101415e-01 2.8021838380830261e-01 9.6651854794040537e-02
2.1521521521521522e-01 4.4861019042334155e-01 2.8129911227686932e-01 9.7337613514786828e-02
2.1621621621621623e-01 4.4969782389564467e-01 2.8237896483894503e-01 9.8025021737513332e-02
2.1721721721721721e-01 4.5078305230171095e-01 2.8345794625466536e-01 9.8714075765729839e-02
2.1821821821821821e-01 4.5186589200648808e-01 2.8453606123648839e-01 9.9404771928246718e-02
2.1921921921921922e-01 4.5294635918909359e-01 2.8561331444988863e-01 1.0009710657888631e-01
2.2022022022022023e-01 4.5402446984576306e-01 2.8668971051403780e-01 1.0079107609619897e-01
2.2122122122122123e-01 4.5510023979273817e-01 2.8776525400247271e-01 1.0148667688318358e-01
2.2222222222222221e-01 4.5617368466909675e-01 2.8883994944375024e-01 1.0218390536701248e-01
2.2322322322322322e-01 4.5724481993952543e-01 2.8991380132209071e-01 1.0288275799876082e-01
2.2422422422422422e-01 4.5831366089703662e-01 2.9098681407800830e-01 1.0358323125313988e-01
2.2522522522522523e-01 4.5938022266563150e-01 2.9205899210893044e-01 1.0428532162823483e-01
2.2622622622622623e-01 4.6044452020290999e-01 2.9313033976980529e-01 1.0498902564524643e-01
2.2722722722722721e-01 4.6150656830262876e-01 2.9420086137369839e-01 1.0569433984823666e-01
2.2822822822822822e-01 4.6256638159720953e-01 2.9527056119237788e-01 1.0640126080387845e-01
2.2922922922922923e-01 4.6362397456019711e-01 2.9633944345688945e-01 1.0710978510120893e-01
2.3023023023023023e-01 4.6467936150867051e-01 2.9740751235812041e-01 1.0781990935138674e-01
2.3123123123123124e-01 4.6573255660560642e-01 2.9847477204735390e-01 1.0853163018745290e-01
2.3223223223223222e-01 4.6678357386219704e-01 2.9954122663681293e-01 1.0924494426409520e-01
2.3323323323323322e-01 4.6783242714012380e-01 3.0060688020019438e-01 1.0995984825741634e-01
2.3423423423423423e-01 4.6887913015378641e-01 3.0167173677319403e-01 1.1067633886470528e-01
2.3523523523523523e-01 4.6992369647248999e-01 3.0273580035402164e-01 1.1139441280421226e-01
2.3623623623623624e-01 4.7096613952259070e-01 3.0379907490390706e-01 1.1211406681492697e-01
2.3723723723723725e-01 4.7200647258960005e-01 3.0486156434759770e-01 1.1283529765636006e-01
2.3823823823823823e-01 4.7304470882024996e-01 3.0592327257384677e-01 1.1355810210832790e-01
2.3923923923923923e-01 4.7408086122451903e-01 3.0698420343589344e-01 1.1428247697074047e-01
2.4024024024024024e-01 4.7511494267762061e-01 3.0804436075193403e-01 1.1500841906339228e-01
2.4124124124124124e-01 4.7614696592195388e-01 3.0910374830558546e-01 1.1573592522575643e-01
2.4224224224224225e-01 4.7717694356901880e-01 3.1016236984634077e-01 1.1646499231678160e-01
2.4324324324324323e-01 4.7820488810129586e-01 3.1122022909001629e-01 1.1719561721469195e-01
2.4424424424424424e-01 4.7923081187409067e-01 3.1227732971919142e-01 1.1792779681678996e-01
2.4524524524524524e-01 4.8025472711734524e-01 3.1333367538364115e-01 1.1866152803926198e-01
2.4624624624624625e-01 4.8127664593741598e-01 3.1438926970076064e-01 1.1939680781698664e-01
2.4724724724724725e-01 4.8229658031881928e-01 3.1544411625598301e-01 1.2013363310334593e-01
2.4824824824824826e-01 4.8331454212594571e-01 3.1649821860318994e-01 1.2087200087003899e-01
2.4924924924924924e-01 4.8433054310474305e-01 3.1755158026511543e-01 1.2161190810689844e-01
2.5025025025025027e-01 4.8534459488436932e-01 3.1860420473374285e-01 1.2235335182170939e-01
2.5125125125125125e-01 4.8635670897881589e-01 3.1965609547069485e-01 1.2309632904003083e-01
2.5225225225225223e-01 4.8736689678850209e-01 3.2070725590761767e-01 1.2384083680501970e-01
2.5325325325325326e-01 4.8837516960184119e-01 3.2175768944655841e-01 1.2458687217725722e-01
2.5425425425425424e-01 4.8938153859677869e-01 3.2280739946033610e-01 1.2533443223457760e-01
2.5525525525525528e-01 4.9038601484230387e-01 3.2385638929290733e-01 1.2608351407189938e-01
2.5625625625625625e-01 4.9138860929993411e-01 3.2490466225972475e-01 1.2683411480105858e-01
2.5725725725725723e-01 4.9238933282517422e-01 3.2595222164809101e-01 1.2758623155064472e-01
2.5825825825825827e-01 4.9338819616894969e-01 3.2699907071750617e-01 1.2833986146583864e-01
2.5925925925925924e-01 4.9438520997901497e-01 3.2804521270000925e-01 1.2909500170825250e-01
2.6026026026026028e-01 4.9538038480133817e-01 3.2909065080051536e-01 1.2985164945577227e-01
2.6126126126126126e-01 4.9637373108146099e-01 3.3013538819714616e-01 1.3060980190240193e-01
2.6226226226226224e-01 4.9736525916583635e-01 3.3117942804155592e-01 1.3136945625811022e-01
2.6326326326326327e-01 4.9835497930314221e-01 3.3222277345925216e-01 1.3213060974867896e-01
2.6426426426426425e-01 4.9934290164557366e-01 3.3326542754991084e-01 1.3289325961555351e-01
2.6526526526526528e-01 5.0032903625011294e-01 3.3430739338768706e-01 1.3365740311569554e-01
2.6626626626626626e-01 5.0131339307977796e-01 3.3534867402152063e-01 1.3442303752143719e-01
2.6726726726726724e-01 5.0229598200484993e-01 3.3638927247543693e-01 1.3519016012033769e-01
2.6826826826826827e-01 5.0327681280408021e-01 3.3742919174884295e-01 1.3595876821504138e-01
2.6926926926926925e-01 5.0425589516587721e-01 3.3846843481681871e-01 1.3672885912313784e-01
2.7027027027027029e-01 5.0523323868947378e-01 3.3950700463040445e-01 1.3750043017702393e-01
2.7127127127127126e-01 5.0620885288607442e-01 3.4054490411688287e-01 1.3827347872376713e-01
2.7227227227227224e-01 5.0718274717998457e-01 3.4158213618005778e-01 1.3904800212497134e-01
2.7327327327327328e-01 5.0815493090972075e-01 3.4261870370052766e-01 1.3982399775664384e-01
2.7427427427427425e-01 5.0912541332910233e-01 3.4365460953595528e-01 1.4060146300906404e-01
2.7527527527527529e-01 5.1009420360832614e-01 3.4468985652133383e-01 1.4138039528665428e-01
2.7627627627627627e-01 5.1106131083502304e-01 3.4572444746924802e-01 1.4216079200785162e-01
2.7727727727727730e-01 5.1202674401529735e-01 3.4675838517013202e-01 1.4294265060498201e-01
2.7827827827827828e-01 5.1299051207474988e-01 3.4779167239252307e-01 1.4372596852413536e-01
2.7927927927927926e-01 5.1395262385948437e-01 3.4882431188331148e-01 1.4451074322504254e-01
2.8028028028028029e-01 5.1491308813709746e-01 3.4985630636798709e-01 1.4529697218095397e-01
2.8128128128128127e-01 5.1587191359765328e-01 3.5088765855088111e-01 1.4608465287851935e-01
2.8228228228228230e-01 5.1682910885464206e-01 3.5191837111540603e-01 1.4687378281766944e-01
2.8328328328328328e-01 5.1778468244592402e-01 3.5294844672429004e-01 1.4766435951149864e-01
2.8428428428428426e-01 5.1873864283465809e-01 3.5397788801980984e-01 1.4845638048614967e-01
2.8528528528528529e-01 5.1969099841021626e-01 3.5500669762401865e-01 1.4924984328069926e-01
2.8628628628628627e-01 5.2064175748908237e-01 3.5603487813897133e-01 1.5004474544704516e-01
2.8728728728728731e-01 5.2159092831573917e-01 3.5706243214694677e-01 1.5084108454979506e-01
2.8828828828828829e-01 5.2253851906353910e-01 3.5808936221066595e-01 1.5163885816615613e-01
2.8928928928928926e-01 5.2348453783556326e-01 3.5911567087350793e-01 1.5243806388582665e-01
2.9029029029029030e-01 5.2442899266546594e-01 3.6014136065972202e-01 1.5323869931088829e-01
2.9129129129129128e-01 5.2537189151830710e-01 3.6116643407463694e-01 1.5404076205570000e-01
2.9229229229229231e-01 5.2631324229137133e-01 3.6219089360486767e-01 1.5484424974679331e-01
2.9329329329329329e-01 5.2725305281497425e-01 3.6321474171851820e-01 1.5564916002276852e-01
2.9429429429429427e-01 5.2819133085325776e-01 3.6423798086538245e-01 1.5645549053419242e-01
2.9529529529529530e-01 5.2912808410497092e-01 3.6526061347714189e-01 1.5726323894349714e-01
2.9629629629629628e-01 5.3006332020424152e-01 3.6628264196756005e-01 1.5807240292488001e-01
2.9729729729729731e-01 5.3099704672133419e-01 3.6730406873267496e-01 1.5888298016420499e-01
2.9829829829829829e-01 5.3192927116339794e-01 3.6832489615098835e-01 1.5969496835890482e-01
2.9929929929929927e-01 5.3286000097520203e-01 3.6934512658365259e-01 1.6050836521788464e-01
3.0030030030030030e-01 5.3378924353986135e-01 3.7036476237465460e-01 1.6132316846142672e-01
3.0130130130130128e-01 5.3471700617955031e-01 3.7138380585099751e-01 1.6213937582109583e-01
3.0230230230230232e-01 5.3564329615620676e-01 3.7240225932287990e-01 1.6295698503964656e-01
3.0330330330330330e-01 5.3656812067222515e-01 3.7342012508387190e-01 1.6377599387093078e-01
3.0430430430430433e-01 5.3749148687113923e-01 3.7443740541109011e-01 1.6459640007980694e-01
3.0530530530530531e-01 5.3841340183829545e-01 3.7545410256536849e-01 1.6541820144204983e-01
3.0630630630630629e-01 5.3933387260151544e-01 3.7647021879142850e-01 1.6624139574426178e-01
3.0730730730730732e-01 5.4025290613174992e-01 3.7748575631804576e-01 1.6706598078378471e-01
3.0830830830830830e-01 5.4117050934372213e-01 3.7850071735821500e-01 1.6789195436861296e-01
3.0930930930930933e-01 5.4208668909656244e-01 3.7951510410931283e-01 1.6871931431730766e-01
3.1031031031031031e-01 5.4300145219443341e-01 3.8052891875325778e-01 1.6954805845891141e-01
3.1131131131131129e-01 5.4391480538714676e-01 3.8154216345666891e-01 1.7037818463286447e-01
3.1231231231231232e-01 5.4482675537076997e-01 3.8255484037102172e-01 1.7120969068892167e-01
3.1331331331331330e-01 5.4573730878822502e-01 3.8356695163280213e-01 1.7204257448706992e-01
3.1431431431431434e-01 5.4664647222987917e-01 3.8457849936365879e-01 1.7287683389744740e-01
3.1531531531531531e-01 5.4755425223412602e-01 3.8558948567055251e-01 1.7371246680026284e-01
3.1631631631631629e-01 5.4846065528795929e-01 3.8659991264590471e-01 1.7454947108571628e-01
3.1731731731731733e-01 5.4936568782753792e-01 3.8760978236774324e-01 1.7538784465392046e-01
3.1831831831831831e-01 5.5026935623874351e-01 3.8861909689984636e-01 1.7622758541482292e-01
3.1931931931931934e-01 5.5117166685773011e-01 3.8962785829188518e-01 1.7706869128812938e-01
3.2032032032032032e-01 5.5207262597146545e-01 3.9063606857956373e-01 1.7791116020322748e-01
3.2132132132132130e-01 5.5297223981826571e-01 3.9164372978475781e-01 1.7875499009911180e-01
3.2232232232232233e-01 5.5387051458832193e-01 3.9265084391565147e-01 1.7960017892430932e-01
3.2332332332332331e-01 5.5476745642421954e-01 3.9365741296687190e-01 1.8044672463680578e-01
3.2432432432432434e-01 5.5566307142145077e-01 3.9466343891962274e-01 1.8129462520397319e-01
3.2532532532532532e-01 5.5655736562891966e-01 3.9566892374181556e-01 1.8214387860249742e-01
3.2632632632632630e-01 5.5745034504944035e-01 3.9667386938819971e-01 1.8299448281830732e-01
3.2732732732732733e-01 5.5834201564022845e-01 3.9767827780049031e-01 1.8384643584650420e-01
3.2832832832832831e-01 5.5923238331338576e-01 3.9868215090749470e-01 1.8469973569129175e-01
3.2932932932932935e-01 5.6012145393637824e-01 3.9968549062523767e-01 1.8555438036590760e-01
3.3033033033033032e-01 5.6100923333250741e-01 4.0068829885708418e-01 1.8641036789255469e-01
3.3133133133133130e-01 5.6189572728137593e-01 4.0169057749386183e-01 1.8726769630233389e-01
3.3233233233233234e-01 5.6278094151934621e-01 4.0269232841398045e-01 1.8812636363517726e-01
3.3333333333333331e-01 5.6366488173999285e-01 4.0369355348355107e-01 1.8898636793978169e-01
3.3433433433433435e-01 5.6454755359454967e-01 4.0469425455650310e-01 1.8984770727354378e-01
3.3533533533533533e-01 5.6542896269234999e-01 4.0569443347470002e-01 1.9071037970249483e-01
3.3633633633633631e-01 5.6630911460126165e-01 4.0669409206805379e-01 1.9157438330123705e-01
3.3733733733733734e-01 5.6718801484811576e-01 4.0769323215463776e-01 1.9243971615287997e-01
3.3833833833833832e-01 5.6806566891912968e-01 4.0869185554079773e-01 1.9330637634897768e-01
3.3933933933933935e-01 5.6894208226032539e-01 4.0968996402126279e-01 1.9417436198946694e-01
3.4034034034034033e-01 5.6981726027794088e-01 4.1068755937925333e-01 1.9504367118260540e-01
3.4134134134134136e-01 5.7069120833883713e-01 4.1168464338658906e-01 1.9591430204491123e-01
3.4234234234234234e-01 5.7156393177089959e-01 4.1268121780379469e-01 1.9678625270110231e-01
3.4334334334334332e-01 5.7243543586343415e-01 4.1367728438020496e-01 1.9765952128403724e-01
3.4434434434434436e-01 5.7330572586755824e-01 4.1467284485406825e-01 1.9853410593465609e-01
3.4534534534534533e-01 5.7417480699658607e-01 4.1566790095264838e-01 1.9941000480192178e-01
3.4634634634634637e-01 5.7504268442641060e-01 4.1666245439232641e-01 2.0028721604276281e-01
3.4734734734734735e-01 5.7590936329587827e-01 4.1765650687869965e-01 2.0116573782201547e-01
3.4834834834834832e-01 5.7677484870716111e-01 4.1865006010668093e-01 2.0204556831236770e-01
3.4934934934934936e-01 5.7763914572612240e-01 4.1964311576059576e-01 2.0292670569430274e-01
3.5035035035035034e-01 5.7850225938267830e-01 4.2063567551427855e-01 2.0380914815604356e-01
3.5135135135135137e-01 5.7936419467115519e-01 4.2162774103116790e-01 2.0469289389349823e-01
3.5235235235235235e-01 5.8022495655064166e-01 4.2261931396440033e-01 2.0557794111020508e-01
3.5335335335335333e-01 5.8108454994533709e-01 4.2361039595690353e-01 2.0646428801727912e-01
3.5435435435435436e-01 5.8194297974489451e-01 4.2460098864148788e-01 2.0735193283335870e-01
3.5535535535535534e-01 5.8280025080476006e-01 4.2559109364093717e-01 2.0824087378455242e-01
3.5635635635635637e-01 5.8365636794650810e-01 4.2658071256809837e-01 2.0913110910438723e-01
3.5735735735735735e-01 5.8451133595817184e-01 4.2756984702596995e-01 2.1002263703375620e-01
3.5835835835835833e-01 5.8536515959456947e-01 4.2855849860778983e-01 2.1091545582086763e-01
3.5935935935935936e-01 5.8621784357762763e-01 4.2954666889712156e-01 2.1180956372119414e-01
3.6036036036036034e-01 5.8706939259669844e-01 4.3053435946793994e-01 2.1270495899742212e-01
3.6136136136136138e-01 5.8791981130887561e-01 4.3152157188471557e-01 2.1360163991940245e-01
3.6236236236236236e-01 5.8876910433930374e-01 4.3250830770249837e-01 2.1449960476410060e-01
3.6336336336336333e-01 5.8961727628148586e-01 4.3349456846700035e-01 2.1539885181554827e-01
3.6436436436436437e-01 5.9046433169758594e-01 4.3448035571467691e-01 2.1629937936479479e-01
3.6536536536536535e-01 5.9131027511872858e-01 4.3546567097280781e-01 2.1720118570985908e-01
3.6636636636636638e-01 5.9215511104529439e-01 4.3645051575957694e-01 2.1810426915568254e-01
3.6736736736736736e-01 5.9299884394721170e-01 4.3743489158415094e-01 2.1900862801408164e-01
3.6836836836836839e-01 5.9384147826424549e-01 4.3841879994675753e-01 2.1991426060370178e-01
3.6936936936936937e-01 5.9468301840628213e-01 4.3940224233876224e-01 2.2082116524997075e-01
3.7037037037037035e-01 5.9552346875361029e-01 4.4038522024274501e-01 2.2172934028505345e-01
3.7137137137137138e-01 5.9636283365720011e-01 4.4136773513257538e-01 2.2263878404780640e-01
3.7237237237237236e-01 5.9720111743897664e-01 4.4234978847348660e-01 2.2354949488373285e-01
3.7337337337337340e-01 5.9803832439209226e-01 4.4333138172215014e-01 2.2446147114493864e-01
3.7437437437437437e-01 5.9887445878119405e-01 4.4431251632674773e-01 2.2537471119008792e-01
3.7537537537537535e-01 5.9970952484268925e-01 4.4529319372704396e-01 2.2628921338435987e-01
3.7637637637637639e-01 6.0054352678500666e-01 4.4627341535445719e-01 2.2720497609940526e-01
3.7737737737737737e-01 6.0137646878885576e-01 4.4725318263213010e-01 2.2812199771330377e-01
3.7837837837837840e-01 6.0220835500748149e-01 4.4823249697499939e-01 2.2904027661052170e-01
3.7937937937937938e-01 6.0303918956691771e-01 4.4921135978986465e-01 2.2995981118186978e-01
3.8038038038038036e-01 6.0386897656623617e-01 4.5018977247545638e-01 2.3088059982446180e-01
3.8138138138138139e-01 6.0469772007779332e-01 4.5116773642250380e-01 2.3180264094167330e-01
3.8238238238238237e-01 6.0552542414747401e-01 4.5214525301380076e-01 2.3272593294310051e-01
3.8338338338338340e-01 6.0635209279493241e-01 4.5312232362427246e-01 2.3365047424452032e-01
3.8438438438438438e-01 6.0717773001383013e-01 4.5409894962104003e-01 2.3457626326784975e-01
3.8538538538538536e-01 6.0800233977207130e-01 4.5507513236348535e-01 2.3550329844110646e-01
3.8638638638638639e-01 6.0882592601203556e-01 4.5605087320331500e-01 2.3643157819836938e-01
3.8738738738738737e-01 6.0964849265080712e-01 4.5702617348462277e-01 2.3736110097973945e-01
3.8838838838838841e-01 6.1047004358040291e-01 4.5800103454395280e-01 2.3829186523130125e-01
3.8938938938938938e-01 6.1129058266799641e-01 4.5897545771036069e-01 2.3922386940508442e-01
3.9039039039039036e-01 6.1211011375614011e-01 4.5994944430547519e-01 2.4015711195902587e-01
3.9139139139139140e-01 6.1292864066298480e-01 4.6092299564355815e-01 2.4109159135693212e-01
3.9239239239239238e-01 6.1374616718249630e-01 4.6189611303156464e-01 2.4202730606844172e-01
3.9339339339339341e-01 6.1456269708467037e-01 4.6286879776920187e-01 2.4296425456898876e-01
3.9439439439439439e-01 6.1537823411574410e-01 4.6384105114898777e-01 2.4390243533976574e-01
3.9539539539539537e-01 6.1619278199840632e-01 4.6481287445630920e-01 2.4484184686768759e-01
3.9639639639639640e-01 6.1700634443200419e-01 4.6578426896947883e-01 2.4578248764535557e-01
3.9739739739739738e-01 6.1781892509274805e-01 4.6675523595979196e-01 2.4672435617102137e-01
3.9839839839839841e-01 6.1863052763391468e-01 4.6772577669158283e-01 2.4766745094855216e-01
3.9939939939939939e-01 6.1944115568604685e-01 4.6869589242227971e-01 2.4861177048739511e-01
4.0040040040040037e-01 6.2025081285715189e-01 4.6966558440246031e-01 2.4955731330254294e-01
4.0140140140140140e-01 6.2105950273289734e-01 4.7063485387590587e-01 2.5050407791449936e-01
4.0240240240240238e-01 6.2186722887680435e-01 4.7160370207965480e-01 2.5145206284924476e-01
4.0340340340340342e-01 6.2267399483043973e-01 4.7257213024405631e-01 2.5240126663820273e-01
4.0440440440440439e-01 6.2347980411360482e-01 4.7354013959282271e-01 2.5335168781820594e-01
4.0540540540540543e-01 6.2428466022452311e-01 4.7450773134308188e-01 2.5430332493146363e-01
4.0640640640640641e-01 6.2508856664002510e-01 4.7547490670542841e-01 2.5525617652552768e-01
4.0740740740740738e-01 6.2589152681573190e-01 4.7644166688397532e-01 2.5621024115326085e-01
4.0840840840840842e-01 6.2669354418623602e-01 4.7740801307640407e-01 2.5716551737280374e-01
4.0940940940940940e-01 6.2749462216528062e-01 4.7837394647401454e-01 2.5812200374754274e-01
4.1041041041041043e-01 6.2829476414593688e-01 4.7933946826177515e-01 2.5907969884607834e-01
4.1141141141141141e-01 6.2909397350077889e-01 4.8030457961837114e-01 2.6003860124219336e-01
4.1241241241241239e-01 6.2989225358205758e-01 4.8126928171625361e-01 2.6099870951482174e-01
4.1341341341341342e-01 6.3068960772187144e-01 4.8223357572168746e-01 2.6196002224801745e-01
4.1441441441441440e-01 6.3148603923233704e-01 4.8319746279479853e-01 2.6292253803092341e-01
4.1541541541541543e-01 6.3228155140575593e-01 4.8416094408962129e-01 2.6388625545774147e-01
4.1641641641641641e-01 6.3307614751478114e-01 4.8512402075414479e-01 2.6485117312770162e-01
4.1741741741741739e-01 6.3386983081258141e-01 4.8608669393035925e-01 2.6581728964503221e-01
4.1841841841841843e-01 6.3466260453300338e-01 4.8704896475430159e-01 2.6678460361893019e-01
4.1941941941941940e-01 6.3545447189073212e-01 4.8801083435610043e-01 2.6775311366353138e-01
4.2042042042042044e-01 6.3624543608145057e-01 4.8897230386002122e-01 2.6872281839788137e-01
4.2142142142142142e-01 6.3703550028199640e-01 4.8993337438451007e-01 2.6969371644590623e-01
4.2242242242242239e-01 6.3782466765051804e-01 4.9089404704223799e-01 2.7066580643638405e-01
4.2342342342342343e-01 6.3861294132662816e-01 4.9185432294014442e-01 2.7163908700291622e-01
4.2442442442442441e-01 6.3940032443155637e-01 4.9281420317947955e-01 2.7261355678389876e-01
4.2542542542542544e-01 6.4018682006829952e-01 4.9377368885584783e-01 2.7358921442249484e-01
4.2642642642642642e-01 6.4097243132177129e-01 4.9473278105924939e-01 2.7456605856660632e-01
4.2742742742742740e-01 6.4175716125894966e-01 4.9569148087412224e-01 2.7554408786884660e-01
4.2842842842842843e-01 6.4254101292902266e-01 4.9664978937938331e-01 2.7652330098651284e-01
4.2942942942942941e-01 6.4332398936353297e-01 4.9760770764846962e-01 2.7750369658155888e-01
4.3043043043043044e-01 6.4410609357652115e-01 4.9856523674937869e-01 2.7848527332056833e-01
4.3143143143143142e-01 6.4488732856466680e-01 4.9952237774470870e-01 2.7946802987472769e-01
4.3243243243243246e-01 6.4566769730742868e-01 5.0047913169169833e-01 2.8045196491980007e-01
4.3343343343343343e-01 6.4644720276718348e-01 5.0143549964226608e-01 2.8143707713609845e-01
4.3443443443443441e-01 6.4722584788936255e-01 5.0239148264304900e-01 2.8242336520845990e-01
4.3543543543543545e-01 6.4800363560258833e-01 5.0334708173544218e-01 2.8341082782621974e-01
4.3643643643643643e-01 6.4878056881880775e-01 5.0430229795563564e-01 2.8439946368318531e-01
4.3743743743743746e-01 6.4955665043342603e-01 5.0525713233465352e-01 2.8538927147761128e-01
4.3843843843843844e-01 6.5033188332543757e-01 5.0621158589839066e-01 2.8638024991217353e-01
4.3943943943943942e-01 6.5110627035755675e-01 5.0716565966765048e-01 2.8737239769394479e-01
4.4044044044044045e-01 6.5187981437634679e-01 5.0811935465818125e-01 2.8836571353436929e-01
4.4144144144144143e-01 6.5265251821234660e-01 5.0907267188071270e-01 2.8936019614923814e-01
4.4244244244244246e-01 6.5342438468019848e-01 5.1002561234099253e-01 2.9035584425866512e-01
4.4344344344344344e-01 6.5419541657877167e-01 5.1097817703982140e-01 2.9135265658706194e-01
4.4444444444444442e-01 6.5496561669128717e-01 5.1193036697308913e-01 2.9235063186311450e-01
4.4544544544544545e-01 6.5573498778543993e-01 5.1288218313180944e-01 2.9334976881975883e-01
4.4644644644644643e-01 6.5650353261351979e-01 5.1383362650215447e-01 2.9435006619415721e-01
4.4744744744744747e-01 6.5727125391253216e-01 5.1478469806549021e-01 2.9535152272767501e-01
4.4844844844844844e-01 6.5803815440431646e-01 5.1573539879840913e-01 2.9635413716585679e-01
4.4944944944944942e-01 6.5880423679566402e-01 5.1668572967276538e-01 2.9735790825840369e-01
4.5045045045045046e-01 6.5956950377843448e-01 5.1763569165570766e-01 2.9836283475915004e-01
4.5145145145145144e-01 6.6033395802967099e-01 5.1858528570971230e-01 2.9936891542604049e-01
4.5245245245245247e-01 6.6109760221171487e-01 5.1953451279261642e-01 3.0037614902110782e-01
4.5345345345345345e-01 6.6186043897231828e-01 5.2048337385765020e-01 3.0138453431044987e-01
4.5445445445445443e-01 6.6262247094475613e-01 5.2143186985346968e-01 3.0239407006420777e-01
4.5545545545545546e-01 6.6338370074793751e-01 5.2238000172418819e-01 3.0340475505654341e-01
4.5645645645645644e-01 6.6414413098651459e-01 5.2332777040940814e-01 3.0441658806561767e-01
4.5745745745745747e-01 6.6490376425099218e-01 5.2427517684425284e-01 3.0542956787356879e-01
4.5845845845845845e-01 6.6566260311783454e-01 5.2522222195939705e-01 3.0644369326649018e-01
4.5945945945945943e-01 6.6642065014957264e-01 5.2616890668109806e-01 3.0745896303440973e-01
4.6046046046046046e-01 6.6717790789490916e-01 5.2711523193122645e-01 3.0847537597126795e-01
4.6146146146146144e-01 6.6793437888882345e-01 5.2806119862729572e-01 3.0949293087489688e-01
4.6246246246246248e-01 6.6869006565267464e-01 5.2900680768249309e-01 3.1051162654699954e-01
4.6346346346346345e-01 6.6944497069430442e-01 5.2995206000570860e-01 3.1153146179312852e-01
4.6446446446446443e-01 6.7019909650813803e-01 5.3089695650156499e-01 3.1255243542266570e-01
4.6546546546546547e-01 6.7095244557528577e-01 5.3184149807044634e-01 3.1357454624880182e-01
4.6646646646646645e-01 6.7170502036364121e-01 5.3278568560852768e-01 3.1459779308851560e-01
4.6746746746746748e-01 6.7245682332798107e-01 5.3372952000780327e-01 3.1562217476255428e-01
4.6846846846846846e-01 6.7320785691006202e-01 5.3467300215611491e-01 3.1664769009541283e-01
4.6946946946946949e-01 6.7395812353871754e-01 5.3561613293718024e-01 3.1767433791531480e-01
4.7047047047047047e-01 6.7470762562995412e-01 5.3655891323062099e-01 3.1870211705419171e-01
4.7147147147147145e-01 6.7545636558704569e-01 5.3750134391198989e-01 3.1973102634766437e-01
4.7247247247247248e-01 6.7620434580062783e-01 5.3844342585279892e-01 3.2076106463502269e-01
4.7347347347347346e-01 6.7695156864879058e-01 5.3938515992054570e-01 3.2179223075920660e-01
4.7447447447447449e-01 6.7769803649717109e-01 5.4032654697874105e-01 3.2282452356678709e-01
4.7547547547547547e-01 6.7844375169904458e-01 5.4126758788693530e-01 3.2385794190794681e-01
4.7647647647647645e-01 6.7918871659541513e-01 5.4220828350074490e-01 3.2489248463646142e-01
4.7747747747747749e-01 6.7993293351510475e-01 5.4314863467187879e-01 3.2592815060968094e-01
4.7847847847847846e-01 6.8067640477484292e-01 5.4408864224816389e-01 3.2696493868851056e-01
4.7947947947947950e-01 6.8141913267935394e-01 5.4502830707357175e-01 3.2800284773739302e-01
4.8048048048048048e-01 6.8216111952144431e-01 5.4596762998824289e-01 3.2904187662428946e-01
4.8148148148148145e-01 6.8290236758208900e-01 5.4690661182851352e-01 3.3008202422066169e-01
4.8248248248248249e-01 6.8364287913051691e-01 5.4784525342693946e-01 3.3112328940145397e-01
4.8348348348348347e-01 6.8438265642429563e-01 5.4878355561232173e-01 3.3216567104507494e-01
4.8448448448448450e-01 6.8512170170941566e-01 5.4972151920973089e-01 3.3320916803338008e-01
4.8548548548548548e-01 6.8586001722037304e-01 5.5065914504053148e-01 3.3425377925165362e-01
4.8648648648648646e-01 6.8659760518025192e-01 5.5159643392240676e-01 3.3529950358859140e-01
4.8748748748748749e-01 6.8733446780080654e-01 5.5253338666938223e-01 3.3634633993628310e-01
4.8848848848848847e-01 6.8807060728254155e-01 5.5347000409184943e-01 3.3739428719019504e-01
4.8948948948948950e-01 6.8880602581479278e-01 5.5440628699659011e-01 3.3844334424915312e-01
4.9049049049049048e-01 6.8954072557580592e-01 5.5534223618679890e-01 3.3949351001532541e-01
4.9149149149149146e-01 6.9027470873281593e-01 5.5627785246210748e-01 3.4054478339420552e-01
4.9249249249249250e-01 6.9100797744212428e-01 5.5721313661860683e-01 3.4159716329459583e-01
4.9349349349349347e-01 6.9174053384917700e-01 5.5814808944887018e-01 3.4265064862859024e-01
4.9449449449449451e-01 6.9247238008864054e-01 5.5908271174197610e-01 3.4370523831155830e-01
4.9549549549549549e-01 6.9320351828447779e-01 5.6001700428353052e-01 3.4476093126212820e-01
4.9649649649649652e-01 6.9393395055002383e-01 5.6095096785568910e-01 3.4581772640217068e-01
4.9749749749749750e-01 6.9466367898805947e-01 5.6188460323717948e-01 3.4687562265678257e-01
4.9849849849849848e-01 6.9539270569088574e-01 5.6281791120332303e-01 3.4793461895427091e-01
4.9949949949949951e-01 6.9612103274039694e-01 5.6375089252605637e-01 3.4899471422613698e-01
5.0050050050050054e-01 6.9684866220815300e-01 5.6468354797395337e-01 3.5005590740705989e-01
5.0150150150150152e-01 6.9757559615545150e-01 5.6561587831224591e-01 3.5111819743488121e-01
5.0250250250250250e-01 6.9830183663339851e-01 5.6654788430284575e-01 3.5218158325058946e-01
5.0350350350350348e-01 6.9902738568297984e-01 5.6747956670436472e-01 3.5324606379830398e-01
5.0450450450450446e-01 6.9975224533513036e-01 5.6841092627213641e-01 3.5431163802526000e-01
5.0550550550550555e-01 7.0047641761080370e-01 5.6934196375823587e-01 3.5537830488179295e-01
5.0650650650650653e-01 7.0119990452104053e-01 5.7027267991150088e-01 3.5644606332132317e-01
5.0750750750750750e-01 7.0192270806703738e-01 5.7120307547755189e-01 3.5751491230034099e-01
5.0850850850850848e-01 7.0264483024021340e-01 5.7213315119881225e-01 3.5858485077839164e-01
5.0950950950950946e-01 7.0336627302227783e-01 5.7306290781452807e-01 3.5965587771806018e-01
5.1051051051051055e-01 7.0408703838529607e-01 5.7399234606078819e-01 3.6072799208495693e-01
5.1151151151151153e-01 7.0480712829175518e-01 5.7492146667054367e-01 3.6180119284770207e-01
5.1251251251251251e-01 7.0552654469462950e-01 5.7585027037362746e-01 3.6287547897791184e-01
5.1351351351351349e-01 7.0624528953744525e-01 5.7677875789677369e-01 3.6395084945018363e-01
5.1451451451451446e-01 7.0696336475434396e-01 5.7770692996363648e-01 3.6502730324208144e-01
5.1551551551551555e-01 7.0768077227014670e-01 5.7863478729480977e-01 3.6610483933412169e-01
5.1651651651651653e-01 7.0839751400041628e-01 5.7956233060784512e-01 3.6718345670975872e-01
5.1751751751751751e-01 7.0911359185152034e-01 5.8048956061727142e-01 3.6826315435537105e-01
5.1851851851851849e-01 7.0982900772069257e-01 5.8141647803461260e-01 3.6934393126024717e-01
5.1951951951951947e-01 7.1054376349609460e-01 5.8234308356840681e-01 3.7042578641657137e-01
5.2052052052052056e-01 7.1125786105687605e-01 5.8326937792422417e-01 3.7150871881941022e-01
5.2152152152152154e-01 7.1197130227323546e-01 5.8419536180468490e-01 3.7259272746669836e-01
5.2252252252252251e-01 7.1268408900647950e-01 5.8512103590947750e-01 3.7367781135922523e-01
5.2352352352352349e-01 7.1339622310908268e-01 5.8604640093537663e-01 3.7476396950062146e-01
5.2452452452452447e-01 7.1410770642474575e-01 5.8697145757626057e-01 3.7585120089734503e-01
5.2552552552552556e-01 7.1481854078845386e-01 5.8789620652312868e-01 3.7693950455866831e-01
5.2652652652652654e-01 7.1552872802653444e-01 5.8882064846411919e-01 3.7802887949666408e-01
5.2752752752752752e-01 7.1623826995671436e-01 5.8974478408452602e-01 3.7911932472619314e-01
5.2852852852852850e-01 7.1694716838817674e-01 5.9066861406681648e-01 3.8021083926489069e-01
5.2952952952952947e-01 7.1765542512161695e-01 5.9159213909064756e-01 3.8130342213315310e-01
5.3053053053053056e-01 7.1836304194929901e-01 5.9251535983288339e-01 3.8239707235412562e-01
5.3153153153153154e-01 7.1907002065510994e-01 5.9343827696761142e-01 3.8349178895368846e-01
5.3253253253253252e-01 7.1977636301461534e-01 5.9436089116615975e-01 3.8458757096044499e-01
5.3353353353353350e-01 7.2048207079511384e-01 5.9528320309711269e-01 3.8568441740570858e-01
5.3453453453453448e-01 7.2118714575569043e-01 5.9620521342632804e-01 3.8678232732348994e-01
5.3553553553553557e-01 7.2189158964727029e-01 5.9712692281695245e-01 3.8788129975048469e-01
5.3653653653653655e-01 7.2259540421267188e-01 5.9804833192943807e-01 3.8898133372606053e-01
5.3753753753753752e-01 7.2329859118665940e-01 5.9896944142155806e-01 3.9008242829224560e-01
5.3853853853853850e-01 7.2400115229599482e-01 5.9989025194842305e-01 3.9118458249371552e-01
5.3953953953953948e-01 7.2470308925949001e-01 6.0081076416249612e-01 3.9228779537778130e-01
5.4054054054054057e-01 7.2540440378805748e-01 6.0173097871360914e-01 3.9339206599437748e-01
5.4154154154154155e-01 7.2610509758476172e-01 6.0265089624897727e-01 3.9449739339604944e-01
5.4254254254254253e-01 7.2680517234486897e-01 6.0357051741321543e-01 3.9560377663794227e-01
5.4354354354354351e-01 7.2750462975589836e-01 6.0448984284835261e-01 3.9671121477778803e-01
5.4454454454454448e-01 7.2820347149767017e-01 6.0540887319384740e-01 3.9781970687589457e-01
5.4554554554554557e-01 7.2890169924235626e-01 6.0632760908660333e-01 3.9892925199513335e-01
5.4654654654654655e-01 7.2959931465452788e-01 6.0724605116098274e-01 4.0003984920092756e-01
5.4754754754754753e-01 7.3029631939120454e-01 6.0816420004882243e-01 4.0115149756124130e-01
5.4854854854854851e-01 7.3099271510190211e-01 6.0908205637944812e-01 4.0226419614656739e-01
5.4954954954954960e-01 7.3168850342868041e-01 6.0999962077968917e-01 4.0337794402991600e-01
5.5055055055055058e-01 7.3238368600618975e-01 6.1091689387389192e-01 4.0449274028680327e-01
5.5155155155155156e-01 7.3307826446171875e-01 6.1183387628393571e-01 4.0560858399524019e-01
5.5255255255255253e-01 7.3377224041524025e-01 6.1275056862924593e-01 4.0672547423572120e-01
5.5355355355355351e-01 7.3446561547945743e-01 6.1366697152680838e-01 4.0784341009121294e-01
5.5455455455455460e-01 7.3515839125984961e-01 6.1458308559118346e-01 4.0896239064714346e-01
5.5555555555555558e-01 7.3585056935471727e-01 6.1549891143451985e-01 4.1008241499139036e-01
5.5655655655655656e-01 7.3654215135522771e-01 6.1641444966656833e-01 4.1120348221427100e-01
5.5755755755755754e-01 7.3723313884545894e-01 6.1732970089469563e-01 4.1232559140853081e-01
5.5855855855855852e-01 7.3792353340244443e-01 6.1824466572389791e-01 4.1344874166933260e-01
5.5955955955955961e-01 7.3861333659621653e-01 6.1915934475681444e-01 4.1457293209424600e-01
5.6056056056056058e-01 7.3930254998985045e-01 6.2007373859374015e-01 4.1569816178323626e-01
5.6156156156156156e-01 7.3999117513950730e-01 6.2098784783264027e-01 4.1682442983865431e-01
5.6256256256256254e-01 7.4067921359447675e-01 6.2190167306916244e-01 4.1795173536522578e-01
5.6356356356356352e-01 7.4136666689721986e-01 6.2281521489665015e-01 4.1908007747004056e-01
5.6456456456456461e-01 7.4205353658341111e-01 6.2372847390615593e-01 4.2020945526254250e-01
5.6556556556556559e-01 7.4273982418198004e-01 6.2464145068645371e-01 4.2133986785451849e-01
5.6656656656656657e-01 7.4342553121515298e-01 6.2555414582405222e-01 4.2247131436008911e-01
5.6756756756756754e-01 7.4411065919849440e-01 6.2646655990320732e-01 4.2360379389569758e-01
5.6856856856856852e-01 7.4479520964094714e-01 6.2737869350593489e-01 4.2473730558009992e-01
5.6956956956956961e-01 7.4547918404487390e-01 6.2829054721202293e-01 4.2587184853435500e-01
5.7057057057057059e-01 7.4616258390609635e-01 6.2920212159904432e-01 4.2700742188181379e-01
5.7157157157157157e-01 7.4684541071393562e-01 6.3011341724236902e-01 4.2814402474811025e-01
5.7257257257257255e-01 7.4752766595125231e-01 6.3102443471517655e-01 4.2928165626115083e-01
5.7357357357357353e-01 7.4820935109448461e-01 6.3193517458846771e-01 4.3042031555110483e-01
5.7457457457457461e-01 7.4889046761368838e-01 6.3284563743107713e-01 4.3156000175039455e-01
5.7557557557557559e-01 7.4957101697257522e-01 6.3375582380968465e-01 4.3270071399368520e-01
5.7657657657657657e-01 7.5025100062855077e-01 6.3466573428882789e-01 4.3384245141787592e-01
5.7757757757757755e-01 7.5093042003275345e-01 6.3557536943091364e-01 4.3498521316208949e-01
5.7857857857857853e-01 7.5160927663009125e-01 6.3648472979622972e-01 4.3612899836766311e-01
5.7957957957957962e-01 7.5228757185927997e-01 6.3739381594295652e-01 4.3727380617813888e-01
5.8058058058058060e-01 7.5296530715287990e-01 6.3830262842717844e-01 4.3841963573925380e-01
5.8158158158158157e-01 7.5364248393733335e-01 6.3921116780289600e-01 4.3956648619893124e-01
5.8258258258258255e-01 7.5431910363300037e-01 6.4011943462203613e-01 4.4071435670727099e-01
5.8358358358358353e-01 7.5499516765419605e-01 6.4102742943446456e-01 4.4186324641654007e-01
5.8458458458458462e-01 7.5567067740922567e-01 6.4193515278799651e-01 4.4301315448116385e-01
5.8558558558558560e-01 7.5634563430042112e-01 6.4284260522840753e-01 4.4416408005771602e-01
5.8658658658658658e-01 7.5702003972417620e-01 6.4374978729944543e-01 4.4531602230491046e-01
5.8758758758758756e-01 7.5769389507098184e-01 6.4465669954284055e-01 4.4646898038359162e-01
5.8858858858858853e-01 7.5836720172546079e-01 6.4556334249831682e-01 4.4762295345672554e-01
5.8958958958958962e-01 7.5903996106640303e-01 6.4646971670360287e-01 4.4877794068939114e-01
5.9059059059059060e-01 7.5971217446679939e-01 6.4737582269444227e-01 4.4993394124877073e-01
5.9159159159159158e-01 7.6038384329387620e-01 6.4828166100460460e-01 4.5109095430414181e-01
5.9259259259259256e-01 7.6105496890912905e-01 6.4918723216589624e-01 4.5224897902686800e-01
5.9359359359359354e-01 7.6172555266835662e-01 6.5009253670817024e-01 4.5340801459039021e-01
5.9459459459459463e-01 7.6239559592169392e-01 6.5099757515933754e-01 4.5456806017021817e-01
5.9559559559559561e-01 7.6306510001364525e-01 6.5190234804537639e-01 4.5572911494392121e-01
5.9659659659659658e-01 7.6373406628311746e-01 6.5280685589034371e-01 4.5689117809112040e-01
5.9759759759759756e-01 7.6440249606345256e-01 6.5371109921638459e-01 4.5805424879347950e-01
5.9859859859859854e-01 7.6507039068245986e-01 6.5461507854374301e-01 4.5921832623469677e-01
5.9959959959959963e-01 7.6573775146244849e-01 6.5551879439077132e-01 4.6038340960049629e-01
6.0060060060060061e-01 7.6640457972025888e-01 6.5642224727394050e-01 4.6154949807861945e-01
6.0160160160160159e-01 7.6707087676729491e-01 6.5732543770785035e-01 4.6271659085881695e-01
6.0260260260260257e-01 7.6773664390955509e-01 6.5822836620523928e-01 4.6388468713284031e-01
6.0360360360360354e-01 7.6840188244766383e-01 6.5913103327699396e-01 4.6505378609443365e-01
6.0460460460460463e-01 7.6906659367690278e-01 6.6003343943215897e-01 4.6622388693932548e-01
6.0560560560560561e-01 7.6973077888724051e-01 6.6093558517794693e-01 4.6739498886522018e-01
6.0660660660660659e-01 7.7039443936336438e-01 6.6183747101974755e-01 4.6856709107179062e-01
6.0760760760760757e-01 7.7105757638471006e-01 6.6273909746113779e-01 4.6974019276066947e-01
6.0860860860860866e-01 7.7172019122549207e-01 6.6364046500389073e-01 4.7091429313544164e-01
6.0960960960960964e-01 7.7238228515473262e-01 6.6454157414798543e-01 4.7208939140163553e-01
6.1061061061061062e-01 7.7304385943629284e-01 6.6544242539161613e-01 4.7326548676671609e-01
6.1161161161161159e-01 7.7370491532890084e-01 6.6634301923120132e-01 4.7444257844007642e-01
6.1261261261261257e-01 7.7436545408618151e-01 6.6724335616139352e-01 4.7562066563302974e-01
6.1361361361361366e-01 7.7502547695668567e-01 6.6814343667508780e-01 4.7679974755880222e-01
6.1461461461461464e-01 7.7568498518391826e-01 6.6904326126343128e-01 4.7797982343252426e-01
6.1561561561561562e-01 7.7634398000636740e-01 6.6994283041583191e-01 4.7916089247122390e-01
6.1661661661661660e-01 7.7700246265753270e-01 6.7084214461996783e-01 4.8034295389381837e-01
6.1761761761761758e-01 7.7766043436595333e-01 6.7174120436179596e-01 4.8152600692110675e-01
6.1861861861861867e-01 7.7831789635523585e-01 6.7264001012556085e-01 4.8271005077576251e-01
6.1961961961961964e-01 7.7897484984408194e-01 6.7353856239380361e-01 4.8389508468232545e-01
6.2062062062062062e-01 7.7963129604631654e-01 6.7443686164737049e-01 4.8508110786719488e-01
6.2162162162162160e-01 7.8028723617091433e-01 6.7533490836542198e-01 4.8626811955862187e-01
6.2262262262262258e-01 7.8094267142202767e-01 6.7623270302544070e-01 4.8745611898670177e-01
6.2362362362362367e-01 7.8159760299901282e-01 6.7713024610324080e-01 4.8864510538336703e-01
6.2462462462462465e-01 7.8225203209645722e-01 6.7802753807297544e-01 4.8983507798237941e-01
6.2562562562562563e-01 7.8290595990420597e-01 6.7892457940714646e-01 4.9102603601932338e-01
6.2662662662662660e-01 7.8355938760738808e-01 6.7982137057661174e-01 4.9221797873159850e-01
6.2762762762762758e-01 7.8421231638644295e-01 6.8071791205059407e-01 4.9341090535841226e-01
6.2862862862862867e-01 7.8486474741714607e-01 6.8161420429668929e-01 4.9460481514077281e-01
6.2962962962962965e-01 7.8551668187063450e-01 6.8251024778087432e-01 4.9579970732148193e-01
6.3063063063063063e-01 7.8616812091343358e-01 6.8340604296751573e-01 4.9699558114512798e-01
6.3163163163163161e-01 7.8681906570748150e-01 6.8430159031937754e-01 4.9819243585807899e-01
6.3263263263263259e-01 7.8746951741015470e-01 6.8519689029762954e-01 4.9939027070847525e-01
6.3363363363363367e-01 7.8811947717429343e-01 6.8609194336185497e-01 5.0058908494622290e-01
6.3463463463463465e-01 7.8876894614822579e-01 6.8698674997005860e-01 5.0178887782298620e-01
6.3563563563563563e-01 7.8941792547579348e-01 6.8788131057867474e-01 5.0298964859218154e-01
6.3663663663663661e-01 7.9006641629637575e-01 6.8877562564257511e-01 5.0419139650896994e-01
6.3763763763763759e-01 7.9071441974491385e-01 6.8966969561507629e-01 5.0539412083025070e-01
6.3863863863863868e-01 7.9136193695193557e-01 6.9056352094794826e-01 5.0659782081465421e-01
6.3963963963963966e-01 7.9200896904357876e-01 6.9145710209142086e-01 5.0780249572253533e-01
6.4064064064064064e-01 7.9265551714161564e-01 6.9235043949419273e-01 5.0900814481596679e-01
6.4164164164164161e-01 7.9330158236347659e-01 6.9324353360343782e-01 5.1021476735873261e-01
6.4264264264264259e-01 7.9394716582227320e-01 6.9413638486481399e-01 5.1142236261632112e-01
6.4364364364364368e-01 7.9459226862682231e-01 6.9502899372246951e-01 5.1263092985591885e-01
6.4464464464464466e-01 7.9523689188166857e-01 6.9592136061905119e-01 5.1384046834640318e-01
6.4564564564564564e-01 7.9588103668710786e-01 6.9681348599571125e-01 5.1505097735833683e-01
6.4664664664664662e-01 7.9652470413921039e-01 6.9770537029211521e-01 5.1626245616396071e-01
6.4764764764764760e-01 7.9716789532984300e-01 6.9859701394644913e-01 5.1747490403718754e-01
6.4864864864864868e-01 7.9781061134669218e-01 6.9948841739542633e-01 5.1868832025359557e-01
6.4964964964964966e-01 7.9845285327328608e-01 7.0037958107429510e-01 5.1990270409042205e-01
6.5065065065065064e-01 7.9909462218901683e-01 7.0127050541684566e-01 5.2111805482655704e-01
6.5165165165165162e-01 7.9973591916916331e-01 7.0216119085541739e-01 5.2233437174253716e-01
6.5265265265265260e-01 8.0037674528491232e-01 7.0305163782090607e-01 5.2355165412053883e-01
6.5365365365365369e-01 8.0101710160338069e-01 7.0394184674277038e-01 5.2476990124437284e-01
6.5465465465465467e-01 8.0165698918763695e-01 7.0483181804903938e-01 5.2598911239947688e-01
6.5565565565565564e-01 8.0229640909672306e-01 7.0572155216631904e-01 5.2720928687291091e-01
6.5665665665665662e-01 8.0293536238567542e-01 7.0661104951979981e-01 5.2843042395334971e-01
6.5765765765765760e-01 8.0357385010554649e-01 7.0750031053326257e-01 5.2965252293107767e-01
6.5865865865865869e-01 8.0421187330342547e-01 7.0838933562908624e-01 5.3087558309798211e-01
6.5965965965965967e-01 8.0484943302245937e-01 7.0927812522825384e-01 5.3209960374754706e-01
6.6066066066066065e-01 8.0548653030187412e-01 7.1016667975035996e-01 5.3332458417484840e-01
6.6166166166166163e-01 8.0612316617699475e-01 7.1105499961361662e-01 5.3455052367654632e-01
6.6266266266266260e-01 8.0675934167926633e-01 7.1194308523486083e-01 5.3577742155088059e-01
6.6366366366366369e-01 8.0739505783627419e-01 7.1283093702956046e-01 5.3700527709766410e-01
6.6466466466466467e-01 8.0803031567176364e-01 7.1371855541182072e-01 5.3823408961827679e-01
6.6566566566566565e-01 8.0866511620566128e-01 7.1460594079439133e-01 5.3946385841566014e-01
6.6666666666666663e-01 8.0929946045409373e-01 7.1549309358867264e-01 5.4069458279431137e-01
6.6766766766766761e-01 8.0993334942940820e-01 7.1638001420472197e-01 5.4192626206027728e-01
6.6866866866866870e-01 8.1056678414019190e-01 7.1726670305126006e-01 5.4315889552114904e-01
6.6966966966966968e-01 8.1119976559129181e-01 7.1815316053567746e-01 5.4439248248605543e-01
6.7067067067067065e-01 8.1183229478383390e-01 7.1903938706404069e-01 5.4562702226565829e-01
6.7167167167167163e-01 8.1246437271524252e-01 7.1992538304109899e-01 5.4686251417214637e-01
6.7267267267267261e-01 8.1309600037925966e-01 7.2081114887028996e-01 5.4809895751922943e-01
6.7367367367367370e-01 8.1372717876596412e-01 7.2169668495374617e-01 5.4933635162213301e-01
6.7467467467467468e-01 8.1435790886178971e-01 7.2258199169230075e-01 5.5057469579759233e-01
6.7567567567567566e-01 8.1498819164954517e-01 7.2346706948549444e-01 5.5181398936384729e-01
6.7667667667667664e-01 8.1561802810843198e-01 7.2435191873158089e-01 5.5305423164063683e-01
6.7767767767767773e-01 8.1624741921406352e-01 7.2523653982753300e-01 5.5429542194919312e-01
6.7867867867867870e-01 8.1687636593848267e-01 7.2612093316904858e-01 5.5553755961223594e-01
6.7967967967967968e-01 8.1750486925018107e-01 7.2700509915055700e-01 5.5678064395396809e-01
6.8068068068068066e-01 8.1813293011411670e-01 7.2788903816522466e-01 5.5802467430006908e-01
6.8168168168168164e-01 8.1876054949173216e-01 7.2877275060496083e-01 5.5926964997769013e-01
6.8268268268268273e-01 8.1938772834097262e-01 7.2965623686042380e-01 5.6051557031544885e-01
6.8368368368368371e-01 8.2001446761630337e-01 7.3053949732102630e-01 5.6176243464342335e-01
6.8468468468468469e-01 8.2064076826872812e-01 7.3142253237494170e-01 5.6301024229314767e-01
6.8568568568568566e-01 8.2126663124580601e-01 7.3230534240910961e-01 5.6425899259760648e-01
6.8668668668668664e-01 8.2189205749166949e-01 7.3318792780924136e-01 5.6550868489122885e-01
6.8768768768768773e-01 8.2251704794704139e-01 7.3407028895982640e-01 5.6675931850988437e-01
6.8868868868868871e-01 8.2314160354925237e-01 7.3495242624413659e-01 5.6801089279087669e-01
6.8968968968968969e-01 8.2376572523225799e-01 7.3583434004423354e-01 5.6926340707293899e-01
6.9069069069069067e-01 8.2438941392665588e-01 7.3671603074097292e-01 5.7051686069622920e-01
6.9169169169169165e-01 8.2501267055970240e-01 7.3759749871401015e-01 5.7177125300232390e-01
6.9269269269269274e-01 8.2563549605532971e-01 7.3847874434180694e-01 5.7302658333421408e-01
6.9369369369369371e-01 8.2625789133416216e-01 7.3935976800163494e-01 5.7428285103629928e-01
6.9469469469469469e-01 8.2687985731353342e-01 7.4024057006958299e-01 5.7554005545438358e-01
6.9569569569569567e-01 8.2750139490750230e-01 7.4112115092056174e-01 5.7679819593566939e-01
6.9669669669669665e-01 8.2812250502686957e-01 7.4200151092830868e-01 5.7805727182875344e-01
6.9769769769769774e-01 8.2874318857919438e-01 7.4288165046539445e-01 5.7931728248362135e-01
6.9869869869869872e-01 8.2936344646880966e-01 7.4376156990322673e-01 5.8057822725164221e-01
6.9969969969969970e-01 8.2998327959683926e-01 7.4464126961205723e-01 5.8184010548556475e-01
7.0070070070070067e-01 8.3060268886121302e-01 7.4552074996098572e-01 5.8310291653951174e-01
7.0170170170170165e-01 8.3122167515668322e-01 7.4640001131796552e-01 5.8436665976897517e-01
7.0270270270270274e-01 8.3184023937483975e-01 7.4727905404980910e-01 5.8563133453081140e-01
7.0370370370370372e-01 8.3245838240412651e-01 7.4815787852219262e-01 5.8689694018323613e-01
7.0470470470470470e-01 8.3307610512985630e-01 7.4903648509966159e-01 5.8816347608582042e-01
7.0570570570570568e-01 8.3369340843422679e-01 7.4991487414563562e-01 5.8943094159948506e-01
7.0670670670670666e-01 8.3431029319633543e-01 7.5079304602241370e-01 5.9069933608649594e-01
7.0770770770770774e-01 8.3492676029219537e-01 7.5167100109117913e-01 5.9196865891045980e-01
7.0870870870870872e-01 8.3554281059474944e-01 7.5254873971200453e-01 5.9323890943631874e-01
7.0970970970970970e-01 8.3615844497388692e-01 7.5342626224385678e-01 5.9451008703034647e-01
7.1071071071071068e-01 8.3677366429645683e-01 7.5430356904460227e-01 5.9578219106014263e-01
7.1171171171171166e-01 8.3738846942628409e-01 7.5518066047101140e-01 5.9705522089462926e-01
7.1271271271271275e-01 8.3800286122418355e-01 7.5605753687876376e-01 5.9832917590404533e-01
7.1371371371371373e-01 8.3861684054797492e-01 7.5693419862245248e-01 5.9960405545994211e-01
7.1471471471471471e-01 8.3923040825249762e-01 7.5781064605559023e-01 6.0087985893517926e-01
7.1571571571571568e-01 8.3984356518962477e-01 7.5868687953061253e-01 6.0215658570391983e-01
7.1671671671671666e-01 8.4045631220827810e-01 7.5956289939888377e-01 6.0343423514162586e-01
7.1771771771771775e-01 8.4106865015444221e-01 7.6043870601070140e-01 6.0471280662505389e-01
7.1871871871871873e-01 8.4168057987117828e-01 7.6131429971530029e-01 6.0599229953224998e-01
7.1971971971971971e-01 8.4229210219863915e-01 7.6218968086085837e-01 6.0727271324254606e-01
7.2072072072072069e-01 8.4290321797408252e-01 7.6306484979450040e-01 6.0855404713655525e-01
7.2172172172172167e-01 8.4351392803188541e-01 7.6393980686230312e-01 6.0983630059616689e-01
7.2272272272272275e-01 8.4412423320355801e-01 7.6481455240930007e-01 6.1111947300454295e-01
7.2372372372372373e-01 8.4473413431775723e-01 7.6568908677948511e-01 6.1240356374611282e-01
7.2472472472472471e-01 8.4534363220030073e-01 7.6656341031581843e-01 6.1368857220656969e-01
7.2572572572572569e-01 8.4595272767418062e-01 7.6743752336022975e-01 6.1497449777286595e-01
7.2672672672672667e-01 8.4656142155957625e-01 7.6831142625362403e-01 6.1626133983320852e-01
7.2772772772772776e-01 8.4716971467386892e-01 7.6918511933588496e-01 6.1754909777705524e-01
7.2872872872872874e-01 8.4777760783165412e-01 7.7005860294587980e-01 6.1883777099510995e-01
7.2972972972972971e-01 8.4838510184475546e-01 7.7093187742146418e-01 6.2012735887931858e-01
7.3073073073073069e-01 8.4899219752223776e-01 7.7180494309948577e-01 6.2141786082286499e-01
7.3173173173173167e-01 8.4959889567042013e-01 7.7267780031578936e-01 6.2270927622016636e-01
7.3273273273273276e-01 8.5020519709288922e-01 7.7355044940522077e-01 6.2400160446686981e-01
7.3373373373373374e-01 8.5081110259051163e-01 7.7442289070163117e-01 6.2529484495984666e-01
7.3473473473473472e-01 8.5141661296144777e-01 7.7529512453788185e-01 6.2658899709719029e-01
7.3573573573573570e-01 8.5202172900116380e-01 7.7616715124584790e-01 6.2788406027821064e-01
7.3673673673673679e-01 8.5262645150244487e-01 7.7703897115642295e-01 6.2918003390343036e-01
7.3773773773773776e-01 8.5323078125540741e-01 7.7791058459952311e-01 6.3047691737458078e-01
7.3873873873873874e-01 8.5383471904751218e-01 7.7878199190409114e-01 6.3177471009459818e-01
7.3973973973973972e-01 8.5443826566357650e-01 7.7965319339810102e-01 6.3307341146761920e-01
7.4074074074074070e-01 8.5504142188578647e-01 7.8052418940856183e-01 6.3437302089897696e-01
7.4174174174174179e-01 8.5564418849371016e-01 7.8139498026152188e-01 6.3567353779519764e-01
7.4274274274274277e-01 8.5624656626430873e-01 7.8226556628207256e-01 6.3697496156399513e-01
7.4374374374374375e-01 8.5684855597194953e-01 7.8313594779435325e-01 6.3827729161426849e-01
7.4474474474474472e-01 8.5745015838841787e-01 7.8400612512155454e-01 6.3958052735609716e-01
7.4574574574574570e-01 8.5805137428292932e-01 7.8487609858592278e-01 6.4088466820073731e-01
7.4674674674674679e-01 8.5865220442214152e-01 7.8574586850876393e-01 6.4218971356061805e-01
7.4774774774774777e-01 8.5925264957016589e-01 7.8661543521044719e-01 6.4349566284933668e-01
7.4874874874874875e-01 8.5985271048858003e-01 7.8748479901040991e-01 6.4480251548165601e-01
7.4974974974974973e-01 8.6045238793643897e-01 7.8835396022716075e-01 6.4611027087349981e-01
7.5075075075075071e-01 8.6105168267028720e-01 7.8922291917828380e-01 6.4741892844194904e-01
7.5175175175175180e-01 8.6165059544417044e-01 7.9009167618044274e-01 6.4872848760523805e-01
7.5275275275275277e-01 8.6224912700964662e-01 7.9096023154938411e-01 6.5003894778275051e-01
7.5375375375375375e-01 8.6284727811579787e-01 7.9182858559994218e-01 6.5135030839501629e-01
7.5475475475475473e-01 8.6344504950924184e-01 7.9269673864604173e-01 6.5266256886370710e-01
7.5575575575575571e-01 8.6404244193414315e-01 7.9356469100070282e-01 6.5397572861163267e-01
7.5675675675675680e-01 8.6463945613222459e-01 7.9443244297604387e-01 6.5528978706273755e-01
7.5775775775775778e-01 8.6523609284277814e-01 7.9529999488328562e-01 6.5660474364209676e-01
7.5875875875875876e-01 8.6583235280267656e-01 7.9616734703275527e-01 6.5792059777591250e-01
7.5975975975975973e-01 8.6642823674638425e-01 7.9703449973388973e-01 6.5923734889151031e-01
7.6076076076076071e-01 8.6702374540596816e-01 7.9790145329523976e-01 6.6055499641733550e-01
7.6176176176176180e-01 8.6761887951110905e-01 7.9876820802447346e-01 6.6187353978294938e-01
7.6276276276276278e-01 8.6821363978911226e-01 7.9963476422837965e-01 6.6319297841902525e-01
7.6376376376376376e-01 8.6880802696491843e-01 8.0050112221287217e-01 6.6451331175734574e-01
7.6476476476476474e-01 8.6940204176111457e-01 8.0136728228299314e-01 6.6583453923079816e-01
7.6576576576576572e-01 8.6999568489794421e-01 8.0223324474291646e-01 6.6715666027337162e-01
7.6676676676676681e-01 8.7058895709331907e-01 8.0309900989595207e-01 6.6847967432015332e-01
7.6776776776776778e-01 8.7118185906282819e-01 8.0396457804454824e-01 6.6980358080732427e-01
7.6876876876876876e-01 8.7177439151975000e-01 8.0482994949029651e-01 6.7112837917215695e-01
7.6976976976976974e-01 8.7236655517506168e-01 8.0569512453393477e-01 6.7245406885301096e-01
7.7077077077077072e-01 8.7295835073744987e-01 8.0656010347535034e-01 6.7378064928932968e-01
7.7177177177177181e-01 8.7354977891332153e-01 8.0742488661358414e-01 6.7510811992163700e-01
7.7277277277277279e-01 8.7414084040681317e-01 8.0828947424683328e-01 6.7643648019153324e-01
7.7377377377377377e-01 8.7473153591980224e-01 8.0915386667245570e-01 6.7776572954169245e-01
7.7477477477477474e-01 8.7532186615191621e-01 8.1001806418697264e-01 6.7909586741585859e-01
7.7577577577577572e-01 8.7591183180054366e-01 8.1088206708607280e-01 6.8042689325884187e-01
7.7677677677677681e-01 8.7650143356084365e-01 8.1174587566461520e-01 6.8175880651651599e-01
7.7777777777777779e-01 8.7709067212575587e-01 8.1260949021663242e-01 6.8309160663581370e-01
7.7877877877877877e-01 8.7767954818601068e-01 8.1347291103533503e-01 6.8442529306472466e-01
7.7977977977977975e-01 8.7826806243013900e-01 8.1433613841311359e-01 6.8575986525229105e-01
7.8078078078078073e-01 8.7885621554448201e-01 8.1519917264154307e-01 6.8709532264860473e-01
7.8178178178178181e-01 8.7944400821320101e-01 8.1606201401138556e-01 6.8843166470480399e-01
7.8278278278278279e-01 8.8003144111828702e-01 8.1692466281259379e-01 6.8976889087306947e-01
7.8378378378378377e-01 8.8061851493957022e-01 8.1778711933431425e-01 6.9110700060662167e-01
7.8478478478478475e-01 8.8120523035473042e-01 8.1864938386489072e-01 6.9244599335971757e-01
7.8578578578578573e-01 8.8179158803930546e-01 8.1951145669186742e-01 6.9378586858764679e-01
7.8678678678678682e-01 8.8237758866670157e-01 8.2037333810199231e-01 6.9512662574672901e-01
7.8778778778778780e-01 8.8296323290820200e-01 8.2123502838121964e-01 6.9646826429430986e-01
7.8878878878878878e-01 8.8354852143297735e-01 8.2209652781471443e-01 6.9781078368875871e-01
7.8978978978978975e-01 8.8413345490809414e-01 8.2295783668685440e-01 6.9915418338946456e-01
7.9079079079079073e-01 8.8471803399852444e-01 8.2381895528123406e-01 7.0049846285683348e-01
7.9179179179179182e-01 8.8530225936715501e-01 8.2467988388066726e-01 7.0184362155228508e-01
7.9279279279279280e-01 8.8588613167479613e-01 8.2554062276719042e-01 7.0318965893824903e-01
7.9379379379379378e-01 8.8646965158019142e-01 8.2640117222206588e-01 7.0453657447816265e-01
7.9479479479479476e-01 8.8705281974002637e-01 8.2726153252578505e-01 7.0588436763646700e-01
7.9579579579579574e-01 8.8763563680893742e-01 8.2812170395807116e-01 7.0723303787860459e-01
7.9679679679679682e-01 8.8821810343952123e-01 8.2898168679788231e-01 7.0858258467101520e-01
7.9779779779779780e-01 8.8880022028234307e-01 8.2984148132341495e-01 7.0993300748113353e-01
7.9879879879879878e-01 8.8938198798594603e-01 8.3070108781210650e-01 7.1128430577738566e-01
7.9979979979979976e-01 8.8996340719685996e-01 8.3156050654063851e-01 7.1263647902918670e-01
8.0080080080080074e-01 8.9054447855960994e-01 8.3241973778493994e-01 7.1398952670693661e-01
8.0180180180180183e-01 8.9112520271672502e-01 8.3327878182018955e-01 7.1534344828201835e-01
8.0280280280280281e-01 8.9170558030874703e-01 8.3413763892081938e-01 7.1669824322679332e-01
8.0380380380380378e-01 8.9228561197423906e-01 8.3499630936051750e-01 7.1805391101460003e-01
8.0480480480480476e-01 8.9286529834979422e-01 8.3585479341223090e-01 7.1941045111974988e-01
8.0580580580580585e-01 8.9344464007004398e-01 8.3671309134816874e-01 7.2076786301752471e-01
8.0680680680680683e-01 8.9402363776766669e-01 8.3757120343980462e-01 7.2212614618417337e-01
8.0780780780780781e-01 8.9460229207339592e-01 8.3842912995788021e-01 7.2348530009690926e-01
8.0880880880880879e-01 8.9518060361602902e-01 8.3928687117240774e-01 7.2484532423390702e-01
8.0980980980980977e-01 8.9575857302243556e-01 8.4014442735267281e-01 7.2620621807429953e-01
8.1081081081081086e-01 8.9633620091756505e-01 8.4100179876723746e-01 7.2756798109817555e-01
8.1181181181181183e-01 8.9691348792445580e-01 8.4185898568394268e-01 7.2893061278657556e-01
8.1281281281281281e-01 8.9749043466424272e-01 8.4271598836991168e-01 7.3029411262149013e-01
8.1381381381381379e-01 8.9806704175616581e-01 8.4357280709155236e-01 7.3165848008585666e-01
8.1481481481481477e-01 8.9864330981757790e-01 8.4442944211456017e-01 7.3302371466355576e-01
8.1581581581581586e-01 8.9921923946395299e-01 8.4528589370392115e-01 7.3438981583940965e-01
8.1681681681681684e-01 8.9979483130889404e-01 8.4614216212391402e-01 7.3575678309917780e-01
8.1781781781781782e-01 9.0037008596414125e-01 8.4699824763811382e-01 7.3712461592955536e-01
8.1881881881881879e-01 9.0094500403957967e-01 8.4785415050939394e-01 7.3849331381816985e-01
8.1981981981981977e-01 9.0151958614324723e-01 8.4870987099992923e-01 7.3986287625357783e-01
8.2082082082082086e-01 9.0209383288134259e-01 8.4956540937119851e-01 7.4123330272526322e-01
8.2182182182182184e-01 9.0266774485823276e-01 8.5042076588398718e-01 7.4260459272363299e-01
8.2282282282282282e-01 9.0324132267646140e-01 8.5127594079839053e-01 7.4397674574001593e-01
8.2382382382382380e-01 9.0381456693675577e-01 8.5213093437381526e-01 7.4534976126665864e-01
8.2482482482482478e-01 9.0438747823803500e-01 8.5298574686898343e-01 7.4672363879672343e-01
8.2582582582582587e-01 9.0496005717741745e-01 8.5384037854193429e-01 7.4809837782428568e-01
8.2682682682682684e-01 9.0553230435022825e-01 8.5469482965002663e-01 7.4947397784432990e-01
8.2782782782782782e-01 9.0610422035000704e-01 8.5554910044994248e-01 7.5085043835274878e-01
8.2882882882882880e-01 9.0667580576851547e-01 8.5640319119768882e-01 7.5222775884633908e-01
8.2982982982982978e-01 9.0724706119574450e-01 8.5725710214860029e-01 7.5360593882279958e-01
8.3083083083083087e-01 9.0781798721992191e-01 8.5811083355734230e-01 7.5498497778072826e-01
8.3183183183183185e-01 9.0838858442751957e-01 8.5896438567791256e-01 7.5636487521961915e-01
8.3283283283283283e-01 9.0895885340326110e-01 8.5981775876364497e-01 7.5774563063986045e-01
8.3383383383383380e-01 9.0952879473012904e-01 8.6067095306721086e-01 7.5912724354273120e-01
8.3483483483483478e-01 9.1009840898937178e-01 8.6152396884062254e-01 7.6050971343039908e-01
8.3583583583583587e-01 9.1066769676051129e-01 8.6237680633523506e-01 7.6189303980591760e-01
8.3683683683683685e-01 9.1123665862135006e-01 8.6322946580174920e-01 7.6327722217322302e-01
8.3783783783783783e-01 9.1180529514797815e-01 8.6408194749021361e-01 7.6466226003713245e-01
8.3883883883883881e-01 9.1237360691478064e-01 8.6493425165002757e-01 7.6604815290334094e-01
8.3983983983983979e-01 9.1294159449444434e-01 8.6578637852994322e-01 7.6743490027841887e-01
8.4084084084084088e-01 9.1350925845796527e-01 8.6663832837806842e-01 7.6882250166980914e-01
8.4184184184184185e-01 9.1407659937465469e-01 8.6749010144186833e-01 7.7021095658582472e-01
8.4284284284284283e-01 9.1464361781214765e-01 8.6834169796816874e-01 7.7160026453564656e-01
8.4384384384384381e-01 9.1521031433640831e-01 8.6919311820315803e-01 7.7299042502932025e-01
8.4484484484484479e-01 9.1577668951173796e-01 8.7004436239238980e-01 7.7438143757775413e-01
8.4584584584584588e-01 9.1634274390078130e-01 8.7089543078078502e-01 7.7577330169271630e-01
8.4684684684684686e-01 9.1690847806453335e-01 8.7174632361263427e-01 7.7716601688683207e-01
8.4784784784784784e-01 9.1747389256234635e-01 8.7259704113160064e-01 7.7855958267358194e-01
8.4884884884884881e-01 9.1803898795193650e-01 8.7344758358072172e-01 7.7995399856729863e-01
8.4984984984984979e-01 9.1860376478939054e-01 8.7429795120241194e-01 7.8134926408316485e-01
8.5085085085085088e-01 9.1916822362917239e-01 8.7514814423846521e-01 7.8274537873721062e-01
8.5185185185185186e-01 9.1973236502413014e-01 8.7599816293005639e-01 7.8414234204631061e-01
8.5285285285285284e-01 9.2029618952550207e-01 8.7684800751774472e-01 7.8554015352818252e-01
8.5385385385385382e-01 9.2085969768292386e-01 8.7769767824147549e-01 7.8693881270138344e-01
8.5485485485485480e-01 9.2142289004443478e-01 8.7854717534058235e-01 7.8833831908530827e-01
8.5585585585585588e-01 9.2198576715648417e-01 8.7939649905378980e-01 7.8973867220018734e-01
8.5685685685685686e-01 9.2254832956393773e-01 8.8024564961921492e-01 7.9113987156708299e-01
8.5785785785785784e-01 9.2311057781008454e-01 8.8109462727437049e-01 7.9254191670788809e-01
8.5885885885885882e-01 9.2367251243664283e-01 8.8194343225616645e-01 7.9394480714532367e-01
8.5985985985985980e-01 9.2423413398376697e-01 8.8279206480091266e-01 7.9534854240293584e-01
8.6086086086086089e-01 9.2479544299005312e-01 8.8364052514432068e-01 7.9675312200509407e-01
8.6186186186186187e-01 9.2535643999254591e-01 8.8448881352150610e-01 7.9815854547698806e-01
8.6286286286286284e-01 9.2591712552674477e-01 8.8533693016699122e-01 7.9956481234462629e-01
8.6386386386386382e-01 9.2647750012660990e-01 8.8618487531470636e-01 8.0097192213483315e-01
8.6486486486486491e-01 9.2703756432456896e-01 8.8703264919799296e-01 8.0237987437524660e-01
8.6586586586586589e-01 9.2759731865152228e-01 8.8788025204960497e-01 8.0378866859431553e-01
8.6686686686686687e-01 9.2815676363685029e-01 8.8872768410171143e-01 8.0519830432129824e-01
8.6786786786786785e-01 9.2871589980841840e-01 8.8957494558589845e-01 8.0660878108625955e-01
8.6886886886886883e-01 9.2927472769258412e-01 8.9042203673317177e-01 8.0802009842006850e-01
8.6986986986986992e-01 9.2983324781420229e-01 8.9126895777395798e-01 8.0943225585439627e-01
8.7087087087087089e-01 9.3039146069663137e-01 8.9211570893810754e-01 8.1084525292171350e-01
8.7187187187187187e-01 9.3094936686173968e-01 8.9296229045489639e-01 8.1225908915528855e-01
8.7287287287287285e-01 9.3150696682991097e-01 8.9380870255302824e-01 8.1367376408918479e-01
8.7387387387387383e-01 9.3206426112005047e-01 8.9465494546063651e-01 8.1508927725825864e-01
8.7487487487487492e-01 9.3262125024959108e-01 8.9550101940528670e-01 8.1650562819815709e-01
8.7587587587587590e-01 9.3317793473449873e-01 8.9634692461397780e-01 8.1792281644531528e-01
8.7687687687687688e-01 9.3373431508927829e-01 8.9719266131314512e-01 8.1934084153695486e-01
8.7787787787787785e-01 9.3429039182697982e-01 8.9803822972866187e-01 8.2075970301108114e-01
8.7887887887887883e-01 9.3484616545920396e-01 8.9888363008584138e-01 8.2217940040648152e-01
8.7987987987987992e-01 9.3540163649610775e-01 8.9972886260943918e-01 8.2359993326272263e-01
8.8088088088088090e-01 9.3595680544641002e-01 9.0057392752365450e-01 8.2502130112014804e-01
8.8188188188188188e-01 9.3651167281739789e-01 9.0141882505213289e-01 8.2644350351987705e-01
8.8288288288288286e-01 9.3706623911493148e-01 9.0226355541796821e-01 8.2786654000380155e-01
8.8388388388388384e-01 9.3762050484345039e-01 9.0310811884370401e-01 8.2929041011458415e-01
8.8488488488488493e-01 9.3817447050597857e-01 9.0395251555133627e-01 8.3071511339565640e-01
8.8588588588588590e-01 9.3872813660413024e-01 9.0479674576231461e-01 8.3214064939121557e-01
8.8688688688688688e-01 9.3928150363811547e-01 9.0564080969754490e-01 8.3356701764622376e-01
8.8788788788788786e-01 9.3983457210674559e-01 9.0648470757739086e-01 8.3499421770640481e-01
8.8888888888888884e-01 9.4038734250743861e-01 9.0732843962167609e-01 8.3642224911824292e-01
8.8988988988988993e-01 9.4093981533622484e-01 9.0817200604968606e-01 8.3785111142898006e-01
8.9089089089089091e-01 9.4149199108775228e-01 9.0901540708016981e-01 8.3928080418661344e-01
8.9189189189189189e-01 9.4204387025529179e-01 9.0985864293134211e-01 8.4071132693989437e-01
8.9289289289289286e-01 9.4259545333074279e-01 9.1070171382088516e-01 8.4214267923832575e-01
8.9389389389389384e-01 9.4314674080463856e-01 9.1154461996595093e-01 8.4357486063215958e-01
8.9489489489489493e-01 9.4369773316615124e-01 9.1238736158316225e-01 8.4500787067239558e-01
8.9589589589589591e-01 9.4424843090309740e-01 9.1322993888861548e-01 8.4644170891077830e-01
8.9689689689689689e-01 9.4479883450194335e-01 9.1407235209788185e-01 8.4787637489979573e-01
8.9789789789789787e-01 9.4534894444781026e-01 9.1491460142600955e-01 8.4931186819267712e-01
8.9889889889889885e-01 9.4589876122447936e-01 9.1575668708752567e-01 8.5074818834339061e-01
8.9989989989989994e-01 9.4644828531439729e-01 9.1659860929643788e-01 8.5218533490664161e-01
9.0090090090090091e-01 9.4699751719868097e-01 9.1744036826623621e-01 8.5362330743787007e-01
9.0190190190190189e-01 9.4754645735712295e-01 9.1828196420989483e-01 8.5506210549324946e-01
9.0290290290290287e-01 9.4809510626819649e-01 9.1912339733987447e-01 8.5650172862968377e-01
9.0390390390390385e-01 9.4864346440906067e-01 9.1996466786812325e-01 8.5794217640480630e-01
9.0490490490490494e-01 9.4919153225556552e-01 9.2080577600607938e-01 8.5938344837697733e-01
9.0590590590590592e-01 9.4973931028225667e-01 9.2164672196467234e-01 8.6082554410528134e-01
9.0690690690690690e-01 9.5028679896238089e-01 9.2248750595432483e-01 8.6226846314952665e-01
9.0790790790790787e-01 9.5083399876789076e-01 9.2332812818495480e-01 8.6371220507024216e-01
9.0890890890890885e-01 9.5138091016944959e-01 9.2416858886597697e-01 8.6515676942867570e-01
9.0990990990990994e-01 9.5192753363643667e-01 9.2500888820630456e-01 8.6660215578679256e-01
9.1091091091091092e-01 9.5247386963695180e-01 9.2584902641435118e-01 8.6804836370727223e-01
9.1191191191191190e-01 9.5301991863782043e-01 9.2668900369803242e-01 8.6949539275350818e-01
9.1291291291291288e-01 9.5356568110459849e-01 9.2752882026476779e-01 8.7094324248960453e-01
9.1391391391391386e-01 9.5411115750157716e-01 9.2836847632148234e-01 8.7239191248037506e-01
9.1491491491491495e-01 9.5465634829178769e-01 9.2920797207460837e-01 8.7384140229134055e-01
9.1591591591591592e-01 9.5520125393700617e-01 9.3004730773008681e-01 8.7529171148872709e-01
9.1691691691691690e-01 9.5574587489775842e-01 9.3088648349336989e-01 8.7674283963946442e-01
9.1791791791791788e-01 9.5629021163332484e-01 9.3172549956942152e-01 8.7819478631118386e-01
9.1891891891891886e-01 9.5683426460174470e-01 9.3256435616272026e-01 8.7964755107221626e-01
9.1991991991991995e-01 9.5737803425982126e-01 9.3340305347726005e-01 8.8110113349159058e-01
9.2092092092092093e-01 9.5792152106312611e-01 9.3424159171655230e-01 8.8255553313903079e-01
9.2192192192192191e-01 9.5846472546600414e-01 9.3507997108362739e-01 8.8401074958495585e-01
9.2292292292292288e-01 9.5900764792157811e-01 9.3591819178103675e-01 8.8546678240047638e-01
9.2392392392392386e-01 9.5955028888175309e-01 9.3675625401085383e-01 8.8692363115739326e-01
9.2492492492492495e-01 9.6009264879722112e-01 9.3759415797467627e-01 8.8838129542819610e-01
9.2592592592592593e-01 9.6063472811746575e-01 9.3843190387362740e-01 8.8983977478606036e-01
9.2692692692692691e-01 9.6117652729076686e-01 9.3926949190835762e-01 8.9129906880484688e-01
9.2792792792792789e-01 9.6171804676420469e-01 9.4010692227904635e-01 8.9275917705909913e-01
9.2892892892892887e-01 9.6225928698366481e-01 9.4094419518540373e-01 8.9422009912404166e-01
9.2992992992992995e-01 9.6280024839384215e-01 9.4178131082667182e-01 8.9568183457557848e-01
9.3093093093093093e-01 9.6334093143824595e-01 9.4261826940162630e-01 8.9714438299029020e-01
9.3193193193193191e-01 9.6388133655920372e-01 9.4345507110857829e-01 8.9860774394543386e-01
9.3293293293293289e-01 9.6442146419786601e-01 9.4429171614537577e-01 9.0007191701893996e-01
9.3393393393393398e-01 9.6496131479421077e-01 9.4512820470940528e-01 9.0153690178941126e-01
9.3493493493493496e-01 9.6550088878704721e-01 9.4596453699759331e-01 9.0300269783612019e-01
9.3593593593593594e-01 9.6604018661402091e-01 9.4680071320640791e-01 9.0446930473900800e-01
9.3693693693693691e-01 9.6657920871161784e-01 9.4763673353186029e-01 9.0593672207868259e-01
9.3793793793793789e-01 9.6711795551516822e-01 9.4847259816950669e-01 9.0740494943641659e-01
9.3893893893893898e-01 9.6765642745885161e-01 9.4930830731444915e-01 9.0887398639414607e-01
9.3993993993993996e-01 9.6819462497570064e-01 9.5014386116133764e-01 9.1034383253446782e-01
9.4094094094094094e-01 9.6873254849760526e-01 9.5097925990437149e-01 9.1181448744063875e-01
9.4194194194194192e-01 9.6927019845531726e-01 9.5181450373730103e-01 9.1328595069657359e-01
9.4294294294294290e-01 9.6980757527845429e-01 9.5264959285342865e-01 9.1475822188684308e-01
9.4394394394394399e-01 9.7034467939550417e-01 9.5348452744561096e-01 9.1623130059667257e-01
9.4494494494494496e-01 9.7088151123382849e-01 9.5431930770625928e-01 9.1770518641193954e-01
9.4594594594594594e-01 9.7141807121966783e-01 9.5515393382734259e-01 9.1917987891917308e-01
9.4694694694694692e-01 9.7195435977814504e-01 9.5598840600038759e-01 9.2065537770555128e-01
9.4794794794794790e-01 9.7249037733326937e-01 9.5682272441648120e-01 9.2213168235889964e-01
9.4894894894894899e-01 9.7302612430794122e-01 9.5765688926627157e-01 9.2360879246768990e-01
9.4994994994994997e-01 9.7356160112395540e-01 9.5849090073996934e-01 9.2508670762103717e-01
9.5095095095095095e-01 9.7409680820200550e-01 9.5932475902734970e-01 9.2656542740869985e-01
9.5195195195195192e-01 9.7463174596168844e-01 9.6015846431775331e-01 9.2804495142107679e-01
9.5295295295295290e-01 9.7516641482150745e-01 9.6099201680008828e-01 9.2952527924920592e-01
9.5395395395395399e-01 9.7570081519887708e-01 9.6182541666283106e-01 9.3100641048476274e-01
9.5495495495495497e-01 9.7623494751012641e-01 9.6265866409402812e-01 9.3248834472005826e-01
9.5595595595595595e-01 9.7676881217050326e-01 9.6349175928129727e-01 9.3397108154803798e-01
9.5695695695695693e-01 9.7730240959417858e-01 9.6432470241182966e-01 9.3545462056227957e-01
9.5795795795795791e-01 9.7783574019424957e-01 9.6515749367239012e-01 9.3693896135699184e-01
9.5895895895895900e-01 9.7836880438274421e-01 9.6599013324931970e-01 9.3842410352701267e-01
9.5995995995995997e-01 9.7890160257062464e-01 9.6682262132853625e-01 9.3991004666780709e-01
9.6096096096096095e-01 9.7943413516779165e-01 9.6765495809553626e-01 9.4139679037546675e-01
9.6196196196196193e-01 9.7996640258308787e-01 9.6848714373539602e-01 9.4288433424670715e-01
9.6296296296296291e-01 9.8049840522430198e-01 9.6931917843277327e-01 9.4437267787886692e-01
9.6396396396396400e-01 9.8103014349817264e-01 9.7015106237190829e-01 9.4586182086990545e-01
9.6496496496496498e-01 9.8156161781039175e-01 9.7098279573662538e-01 9.4735176281840139e-01
9.6596596596596596e-01 9.8209282856560864e-01 9.7181437871033449e-01 9.4884250332355191e-01
9.6696696696696693e-01 9.8262377616743402e-01 9.7264581147603202e-01 9.5033404198517013e-01
9.6796796796796791e-01 9.8315446101844295e-01 9.7347709421630280e-01 9.5182637840368378e-01
9.6896896896896900e-01 9.8368488352017958e-01 9.7430822711332099e-01 9.5331951218013433e-01
9.6996996996996998e-01 9.8421504407315996e-01 9.7513921034885165e-01 9.5481344291617398e-01
9.7097097097097096e-01 9.8474494307687599e-01 9.7597004410425181e-01 9.5630817021406533e-01
9.7197197197197194e-01 9.8527458092979969e-01 9.7680072856047251e-01 9.5780369367667972e-01
9.7297297297297292e-01 9.8580395802938603e-01 9.7763126389805899e-01 9.5930001290749489e-01
9.7397397397397401e-01 9.8633307477207688e-01 9.7846165029715326e-01 9.6079712751059432e-01
9.7497497497497498e-01 9.8686193155330471e-01 9.7929188793749433e-01 9.6229503709066477e-01
9.7597597597597596e-01 9.8739052876749600e-01 9.8012197699842030e-01 9.6379374125299577e-01
9.7697697697697694e-01 9.8791886680807539e-01 9.8095191765886913e-01 9.6529323960347724e-01
9.7797797797797792e-01 9.8844694606746819e-01 9.8178171009738047e-01 9.6679353174859850e-01
9.7897897897897901e-01 9.8897476693710518e-01 9.8261135449209658e-01 9.6829461729544652e-01
9.7997997997997999e-01 9.8950232980742503e-01 9.8344085102076340e-01 9.6979649585170413e-01
9.8098098098098097e-01 9.9002963506787867e-01 9.8427019986073250e-01 9.7129916702564889e-01
9.8198198198198194e-01 9.9055668310693212e-01 9.8509940118896178e-01 9.7280263042615167e-01
9.8298298298298292e-01 9.9108347431207078e-01 9.8592845518201722e-01 9.7430688566267498e-01
9.8398398398398401e-01 9.9161000906980201e-01 9.8675736201607367e-01 9.7581193234527142e-01
9.8498498498498499e-01 9.9213628776565921e-01 9.8758612186691619e-01 9.7731777008458187e-01
9.8598598598598597e-01 9.9266231078420497e-01 9.8841473490994181e-01 9.7882439849183467e-01
9.8698698698698695e-01 9.9318807850903457e-01 9.8924320132016008e-01 9.8033181717884399e-01
9.8798798798798793e-01 9.9371359132277970e-01 9.9007152127219500e-01 9.8184002575800777e-01
9.8898898898898902e-01 9.9423884960711129e-01 9.9089969494028562e-01 9.8334902384230716e-01
9.8998998998998999e-01 9.9476385374274301e-01 9.9172772249828767e-01 9.8485881104530393e-01
9.9099099099099097e-01 9.9528860410943532e-01 9.9255560411967458e-01 9.8636938698114029e-01
9.9199199199199195e-01 9.9581310108599785e-01 9.9338333997753914e-01 9.8788075126453634e-01
9.9299299299299304e-01 9.9633734505029337e-01 9.9421093024459406e-01 9.8939290351078957e-01
9.9399399399399402e-01 9.9686133637924079e-01 9.9503837509317372e-01 9.9090584333577225e-01
9.9499499499499500e-01 9.9738507544881871e-01 9.9586567469523490e-01 9.9241957035593109e-01
9.9599599599599598e-01 9.9790856263406869e-01 9.9669282922235869e-01 9.9393408418828522e-01
9.9699699699699695e-01 9.9843179830909812e-01 9.9751983884575102e-01 9.9544938445042519e-01
9.9799799799799804e-01 9.9895478284708417e-01 9.9834670373624423e-01 9.9696547076051101e-01
9.9899899899899902e-01 9.9947751662027629e-01 9.9917342406429766e-01 9.9848234273727077e-01
1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00


==> data/example_I_1b/r_solutions.csv <==
x_0 u_r_0 x_1 u_r_1 x_2 u_r_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
6.3771906676428660e-09 5.2888471128925883e-05 3.9581265754440000e-04 1.5510453297601710e-03 3.7111420196921298e-02 6.7703769345428561e-03
7.7391923142699463e-08 1.9456546015373543e-04 2.2527967968416001e-03 6.5193258023040664e-03 9.7080339788783998e-02 2.9103985165051166e-02
7.9202429443186084e-07 6.5485088905963018e-04 8.1473030041312004e-03 1.8843934547315155e-02 1.7329565664510951e-01 7.0080527328426095e-02
7.2803217673971401e-06 2.0839412584617001e-03 2.2821362379404599e-02 4.4108258410404950e-02 2.6259231937341432e-01 1.3162026363191900e-01
6.1450976927534043e-05 6.3431200144181497e-03 5.3898173243484102e-02 8.9678738979064948e-02 3.6311951308232709e-01 2.1517967141206851e-01
4.8196410402569998e-04 1.8581374117262673e-02 1.1252587315103860e-01 1.6467991856019457e-01 4.7363067722662738e-01 3.2195427423517903e-01
3.5406960291460001e-03 5.2604918062207198e-02 2.1395804258928189e-01 2.7994166735062781e-01 5.9321350172817777e-01 4.5296779615140209e-01
2.4511284438849701e-02 1.4438208720793699e-01 3.7808131705412090e-01 4.4794191865502736e-01 7.2116321038529430e-01 6.0912075029098200e-01
1.6064081436750560e-01 3.8511200682592700e-01 6.2990185136406973e-01 6.8275388340649790e-01 8.5691428520566215e-01 7.9122028532237065e-01
1.0000000000000000e+00 9.9999999999999989e-01 1.0000000000000000e+00 1.0000000000000002e+00 1.0000000000000000e+00 1.0000000000000000e+00


==> data/example_I_1b/trimmed_Errors_N10.csv <==
Epoch Training_Error Testing_Error
0 -9.9821128255041558e-01 1.6613362517106900e-01
1 -1.0007487913646451e+00 1.6197614152779449e-01
2 -1.0068210406075389e+00 1.5862694646708961e-01
3 -1.0094034251159665e+00 1.5628456862328671e-01
4 -1.0022607423667569e+00 1.5292669669200989e-01
5 -1.0003092654535448e+00 1.4998200704585410e-01
6 -1.0244373714145771e+00 1.4743205878147669e-01
7 -1.0294868557074210e+00 1.4509594956355709e-01
8 -1.0189421018888092e+00 1.4304885537324619e-01
9 -1.0257017459805391e+00 1.4088994830597190e-01
10 -1.0336204596815370e+00 1.3825406653942729e-01
11 -1.0482314258578296e+00 1.3625412414401780e-01
12 -1.0027934127445164e+00 1.3477131494700639e-01
13 -1.0982471036308286e+00 1.3395879609317091e-01
14 -1.0236223229440264e+00 1.3251528275845001e-01
15 -1.0127278085741935e+00 1.3081290194575809e-01
16 -1.0348300027347652e+00 1.2904617621569639e-01
17 -1.0422197405931368e+00 1.2731171579097150e-01
18 -1.0299623018142292e+00 1.2553417792058019e-01
19 -1.0397416675309836e+00 1.2417162250915080e-01
20 -9.9892631295812895e-01 1.2351189352794770e-01
21 -1.0053169930798411e+00 1.2304112110478239e-01
22 -1.0401376756187739e+00 1.2252350680051720e-01
23 -1.0018229854311336e+00 1.2174578132834329e-01
24 -1.0519641287546049e+00 1.2068227697841140e-01
25 -1.1022171719159246e+00 1.1963365025124841e-01
26 -1.0313676669494658e+00 1.1909362232306971e-01
27 -1.0049193509903052e+00 1.1867174918865089e-01
29 -9.9564906460692382e-01 1.1804131947833640e-01
30 -1.0289432936183525e+00 1.1808949745259230e-01
32 -1.0194388540367130e+00 1.1904642030427109e-01
33 -1.0185642204038163e+00 1.2008410496681821e-01
35 -1.0129621365717338e+00 1.2165320124119100e-01
37 -1.1022185210348707e+00 1.2253979002954260e-01
38 -1.1296125772086334e+00 1.2270753293328950e-01
40 -9.9904791438769225e-01 1.2294747188822810e-01
42 -1.0424902640549931e+00 1.2288948145024201e-01
44 -1.0545123382193851e+00 1.2125540393522020e-01
47 -1.0743757335138795e+00 1.1934703481808009e-01
49 -1.0157886599579713e+00 1.1990940046611090e-01
51 -1.0592160039104592e+00 1.2146613638643780e-01
54 -1.0113592205708124e+00 1.2237286864229660e-01
56 -1.0667831311349942e+00 1.2371260045320440e-01
59 -1.1480189935111980e+00 1.2542040676141661e-01
62 -9.9679360505183578e-01 1.2570906104033289e-01
65 -1.0606069342251150e+00 1.2728619362395130e-01
68 -1.2413086902802657e+00 1.2878161666255691e-01
71 -9.9756515545387281e-01 1.2768973808645620e-01
75 -1.0686075312153456e+00 1.2548336021885989e-01
78 -1.0506560791635455e+00 1.2278494377155530e-01
82 -1.2087060664477072e+00 1.2030118644233941e-01
86 -1.0680726881922875e+00 1.2072565730721550e-01
90 -1.0472972888289731e+00 1.2135156871810120e-01
94 -1.1649149641600749e+00 1.2210565026709221e-01
99 -1.0965407792465995e+00 1.2039683097233940e-01
101 -1.0138680933584456e+00 1.1903592024491690e-01
104 -1.0207582427713999e+00 1.1734355538747709e-01
106 -9.9730102794676201e-01 1.1631221998157680e-01
109 -1.1429592473408503e+00 1.1426273033258290e-01
111 -1.1675201430485418e+00 1.1419080686203981e-01
114 -1.1711469831095038e+00 1.1507575128121530e-01
117 -1.0738663522732561e+00 1.1463818511457401e-01
119 -9.9487206369893599e-01 1.1274929816225460e-01
122 -1.0201847729082008e+00 1.1210609851372520e-01
125 -1.1195558796205434e+00 1.1174769714716280e-01
128 -1.0533228922628752e+00 1.1109913002570780e-01
131 -1.1051410802810608e+00 1.0939831165137430e-01
134 -1.0039745156879796e+00 1.0777327371662340e-01
137 -1.0388790958927321e+00 1.0682602495273000e-01
141 -9.9664586135761501e-01 1.0652570773253990e-01
144 -1.0167456755887838e+00 1.0734055947488660e-01
147 -9.9787071395747096e-01 1.0805708640998700e-01
151 -1.0116262050858884e+00 1.0916669408327340e-01
155 -1.1178716451432720e+00 1.1094222104672230e-01
158 -1.0184381938702940e+00 1.1194420019976600e-01
162 -9.9915206523698419e-01 1.1097488707922570e-01
166 -1.0196134278150648e+00 1.0991538883931280e-01
170 -1.0841790871884531e+00 1.0987079572378219e-01
174 -1.0232123613043258e+00 1.1138604438681550e-01
178 -9.9674249651838864e-01 1.1255913274776810e-01
182 -1.1693455398845900e+00 1.1321296914711380e-01
186 -1.0191844312871150e+00 1.1352784768876890e-01
191 -1.0578959542845878e+00 1.1134745227509719e-01
195 -1.2864514977672232e+00 1.1037767387263379e-01
200 -1.1456241466820625e+00 1.0962287657142110e-01
205 -1.0033690737076555e+00 1.0952833408670171e-01
209 -1.0153671078015396e+00 1.0907303316429870e-01
214 -1.0057085177445380e+00 1.0818409431763160e-01
220 -1.1011893506527659e+00 1.0526686718023140e-01
225 -1.0915155229214055e+00 1.0382261156170750e-01
230 -1.1072905596731315e+00 1.0384301451772809e-01
235 -9.9786752535919720e-01 1.0297581490507091e-01
241 -9.9923480781818597e-01 1.0230135298913660e-01
247 -1.0186689043421011e+00 1.0390439541347250e-01
253 -1.0324515993178502e+00 1.0400733865451520e-01
259 -1.0007026637713892e+00 1.0190552633495750e-01
265 -1.0429296601083795e+00 1.0134446708542730e-01
271 -1.0594915976264638e+00 1.0557315039261650e-01
277 -1.0158085876846099e+00 1.0908562118859159e-01
284 -1.0244860560952185e+00 1.0812780468497959e-01
291 -1.0314986215912862e+00 1.0501595567241449e-01
297 -1.0296960503104360e+00 1.0300541404561291e-01
304 -1.0005246186300647e+00 1.0145969788808260e-01
312 -1.0715291651209009e+00 1.0142761991406850e-01
319 -1.0716218734962382e+00 1.0075693023182150e-01
326 -1.2293932358063384e+00 9.9941787754943598e-02
334 -1.0454024400549775e+00 9.9685477348919804e-02
342 -1.0427831225118251e+00 9.9981237296793896e-02
350 -1.1771252204726177e+00 1.0233564744177710e-01
358 -1.0906046109367604e+00 1.0462417132085761e-01
367 -1.0291207256923731e+00 1.0392650645233591e-01
375 -1.1432007351979894e+00 1.0255372776799170e-01
384 -1.0000147375208972e+00 1.0447147883544031e-01
393 -1.0153807563393058e+00 1.0420572197776370e-01
403 -1.0001389664168838e+00 1.0129096941187660e-01
412 -1.0130023880465531e+00 9.9857859122233605e-02
422 -1.2932168480791728e+00 1.0367868411432110e-01
432 -9.9945279985261737e-01 1.0856079508152000e-01
442 -1.0055755907785950e+00 1.0319176377158830e-01
452 -1.0273515498796459e+00 9.8362431300992606e-02
463 -1.0010667281505754e+00 9.8951801025524602e-02
474 -1.2547244545107510e+00 1.0128138873056471e-01
485 -1.0227129921114191e+00 9.9598262910846100e-02
497 -1.0187613326087817e+00 9.8013749676254605e-02
508 -1.0378843284007604e+00 1.0181641093698809e-01
520 -1.0029691404034271e+00 1.0124477953923990e-01
533 -1.0005972389798004e+00 9.7234813355623895e-02
545 -1.0019838338567777e+00 9.6304214469352598e-02
558 -1.0384201617469302e+00 1.0385871363155190e-01
571 -1.0189672676616550e+00 9.7532118454664293e-02
585 -9.9820325887269101e-01 9.7699377285233799e-02
598 -1.0330628028610629e+00 9.7725444460530497e-02
613 -1.3596530196234049e+00 9.6988350447765700e-02
627 -1.0025316738407788e+00 9.7171230927372398e-02
642 -1.0105066503921143e+00 9.6441996421481893e-02
657 -1.0201763404238058e+00 9.6933082987961799e-02
672 -1.0228414569766799e+00 9.6473622879027901e-02
688 -1.0354716529988046e+00 9.7074596436326904e-02
704 -1.0958206873310561e+00 9.8718255353634904e-02
721 -9.9922373122633845e-01 9.7067965314783997e-02
738 -1.0418289418609850e+00 9.6530121568084395e-02
755 -9.9984190153237695e-01 9.7909554505210300e-02
773 -1.0103950974958571e+00 9.7582519111714602e-02
791 -1.0282567354518359e+00 1.0023118077703221e-01
810 -1.2256288998282010e+00 9.8330367841980099e-02
829 -1.0180035952903748e+00 9.6930946967386397e-02
849 -1.0348148670370976e+00 9.8341436032359203e-02
869 -1.0147865040263864e+00 9.8012856826733399e-02
889 -1.0144333773758685e+00 9.6519168503868200e-02
910 -1.2801024563853942e+00 9.6939814993472498e-02
932 -1.2430412168958906e+00 9.7800138621438798e-02
954 -1.0807003348210056e+00 9.6033131397353394e-02
976 -1.2648737278781008e+00 9.6083349011980901e-02
999 -1.0027089070711692e+00 9.7052122414521505e-02
1019 -1.0004036186519178e+00 9.5703043498924001e-02
1039 -1.0067533592031559e+00 9.6181403705538904e-02
1060 -1.0684523336459748e+00 9.5844634410173393e-02
1081 -1.0327930659261590e+00 9.4919399103246094e-02
1102 -1.0200127408320980e+00 9.5357172096697501e-02
1124 -1.0420166914903288e+00 9.5522133768780298e-02
1147 -1.0079542484710811e+00 9.8890774878346993e-02
1169 -1.0166525627688152e+00 9.5074002185831993e-02
1193 -1.2583961791396709e+00 9.4976217065789306e-02
1216 -1.1241875743176837e+00 9.5644704680236101e-02
1240 -1.0156254298297309e+00 9.4124318194368797e-02
1265 -1.0017651439473041e+00 9.4133107325333296e-02
1290 -1.1139934126318882e+00 9.3325947872458695e-02
1316 -1.2795085921843872e+00 9.5308318265661399e-02
1342 -1.1462745188905143e+00 9.3496994614343604e-02
1369 -1.1206826353379771e+00 9.3582634763644104e-02
1396 -1.0008932866729070e+00 9.3871821200018205e-02
1423 -1.0243572727716617e+00 9.3384994775465802e-02
1452 -1.0617050963130616e+00 9.3324575947789895e-02
1481 -1.2342412352322072e+00 9.5719751883050305e-02
1510 -1.0598177861341609e+00 9.2373471843992500e-02
1540 -1.2819868609693787e+00 9.4840761781013805e-02
1571 -1.1207183294113841e+00 9.4009973120601095e-02
1602 -1.2840825409431067e+00 9.1798461752512495e-02
1634 -1.0114811817591292e+00 9.1836501568131002e-02
1666 -1.0032172318846084e+00 9.2969619683151303e-02
1699 -1.0402786410079290e+00 9.1617852662184293e-02
1733 -1.1115345639890188e+00 9.0664236847594795e-02
1767 -1.1510029916954874e+00 9.0122331531758998e-02
1802 -1.2145905035369504e+00 8.9666950951306307e-02
1838 -1.0556728033460776e+00 8.8511112022393298e-02
1875 -1.2351677462486486e+00 8.7534117245032100e-02
1912 -1.0033377532673564e+00 8.6003920472787002e-02
1950 -1.0042934072296157e+00 8.6255699376383999e-02
1989 -1.0008513247902184e+00 8.5362120092632707e-02
2028 -1.0349498031517732e+00 8.5942676167686596e-02
2068 -1.0362913821960060e+00 8.6571840177934206e-02
2109 -1.1554419749242253e+00 8.5950499877768302e-02
2151 -1.1075863201076497e+00 8.4216423713299404e-02
2194 -1.0665295340956964e+00 8.3264559062495802e-02
2238 -1.0618947431681365e+00 8.2691145175403505e-02
2282 -1.0323820221772688e+00 8.2956611218756193e-02
2327 -1.0843931499417172e+00 8.2781415385321300e-02
2374 -1.0087727725327671e+00 8.2432924369480701e-02
2421 -1.1424352780402165e+00 8.2278483609851599e-02
2469 -1.2056885895423624e+00 8.2121587587525899e-02
2518 -1.0012682342628889e+00 8.1986845104506101e-02
2568 -1.2209413374602882e+00 8.1747318235938199e-02
2619 -1.0059752207784745e+00 8.2177196365870106e-02
2671 -1.0903802705393759e+00 8.1917120506286203e-02
2724 -1.0235932865533162e+00 8.2416646336906693e-02
2778 -1.0358256474978234e+00 8.1551012131859002e-02
2833 -1.0356707968107901e+00 8.1307857647317003e-02
2889 -1.0874118073033263e+00 8.1066352524119895e-02
2947 -1.0092741524876383e+00 8.1275655493931107e-02
3005 -1.3023300750433242e+00 8.1243917953774503e-02
3065 -1.0175707965663034e+00 8.0795201134415406e-02
3126 -1.0336677153719422e+00 8.0641503770251796e-02
3188 -1.2361461885652671e+00 8.0982572500174196e-02
3251 -1.0277362561053394e+00 8.0484217821888707e-02
3316 -1.2149465824837211e+00 8.0056365853006503e-02
3382 -1.0345548857880491e+00 7.9992986284374706e-02
3449 -1.1042791114452790e+00 7.9780104271075902e-02
3517 -1.0262515747107599e+00 7.9623972667275403e-02
3587 -1.0083232428150670e+00 7.9311961537903403e-02
3658 -1.2339420436382280e+00 7.9039302979759599e-02
3731 -1.1622588541954024e+00 7.7511584361675406e-02
3805 -1.0762273795381263e+00 7.7254251863844395e-02
3881 -1.2200397496162774e+00 7.7194545717925500e-02
3958 -1.1499840627306728e+00 7.7192967270549195e-02
4036 -1.0209649108260039e+00 7.7112164711616998e-02
4116 -1.3060084550717042e+00 7.7027620199732305e-02
4198 -1.0386959895430306e+00 7.7042295469108096e-02
4281 -1.1524755030374390e+00 7.7031921201331205e-02
4366 -1.2162223254749140e+00 7.7079416819567398e-02
4453 -1.0081353177496428e+00 7.7785353344148697e-02
4542 -1.0017344073579000e+00 7.7077918041610197e-02
4632 -1.0063739727340688e+00 7.7321391177432294e-02
4724 -1.1224161473109011e+00 7.7559910366375107e-02
4817 -1.0109059131421494e+00 7.7079177985261094e-02
4913 -1.1128355277158479e+00 7.7663250463279196e-02
5011 -1.3340912084955474e+00 7.7079271165304997e-02
5110 -1.2216040574041032e+00 7.6954400532812994e-02
5212 -1.0289842859156608e+00 7.7368201678593193e-02
5315 -1.0774462781842176e+00 7.6974313926431906e-02
5421 -1.1078709031589866e+00 7.6963007827507895e-02
5528 -1.1201599710285224e+00 7.6952321039997398e-02
5638 -1.0803439178530538e+00 7.6949461663677499e-02
5750 -1.0878879925176097e+00 7.6935051614287195e-02
5864 -1.2082535231970366e+00 7.7011028935599093e-02
5980 -1.1532122770771249e+00 7.7007412499936298e-02
6099 -1.0200947505308595e+00 7.6937195114020904e-02
6220 -1.0196099501806648e+00 7.7206898583090405e-02
6344 -1.0449163442303999e+00 7.7274883903906993e-02
6470 -1.0248753518617479e+00 7.6962672408143307e-02
6598 -1.0384305822835589e+00 7.6890267968126799e-02
6729 -1.0113628058258433e+00 7.6905741375574002e-02
6863 -1.2295952339518124e+00 7.6970848397882194e-02
6999 -1.0428378355700214e+00 7.6925490184488896e-02


==> data/example_I_1b/trimmed_Errors_N256.csv <==
Epoch Training_Error Testing_Error
0 -1.0092664271648584e+00 7.5108471877468802e-02
1 -1.0048193289494929e+00 7.2684258828351098e-02
2 -1.0095859900572175e+00 7.0041445995869298e-02
3 -1.0106357781440694e+00 6.7381803142893604e-02
4 -1.0019584663023740e+00 6.5083779777226694e-02
5 -1.0001294557898139e+00 6.3181824006951007e-02
6 -1.0156626502730419e+00 6.1278637756268801e-02
7 -1.0238729325848843e+00 5.9320157620704299e-02
8 -1.0149384430737951e+00 5.7450934508060797e-02
9 -1.0235200118529331e+00 5.5616458302022997e-02
10 -1.0314161907952648e+00 5.3808942180766997e-02
11 -1.0431393012603485e+00 5.2040035712673002e-02
12 -1.0015618956745369e+00 5.0522354417241497e-02
13 -1.0909078522852269e+00 4.8997380537526801e-02
14 -1.0145012484376019e+00 4.7492797265433699e-02
15 -1.0074186544486916e+00 4.6147247248123899e-02
16 -1.0313527406497820e+00 4.4898741431497503e-02
17 -1.0339328683956610e+00 4.3746727533112498e-02
18 -1.0240085001108938e+00 4.2704990696718799e-02
19 -1.0269608408086632e+00 4.1685998371727498e-02
20 -9.9992127971592315e-01 4.0784719887080802e-02
21 -1.0021048481525343e+00 3.9993168810857301e-02
22 -1.0304076776938251e+00 3.9196697519064502e-02
23 -1.0010277397492358e+00 3.8483569566350899e-02
24 -1.0380210311529501e+00 3.7752763725767302e-02
25 -1.0883160814500517e+00 3.6990128693423399e-02
26 -1.0189099143494860e+00 3.6313088545739003e-02
27 -1.0024949918532982e+00 3.5730701919312401e-02
29 -9.9992215748144198e-01 3.4545063150241098e-02
30 -1.0169206676933891e+00 3.4012322333983498e-02
32 -1.0102490436581757e+00 3.2950039368772700e-02
33 -1.0115893069435351e+00 3.2484647409460797e-02
35 -1.0075622702811693e+00 3.1642385064652098e-02
37 -1.0998395641162186e+00 3.0882071069534601e-02
38 -1.1177337786056178e+00 3.0463120863711200e-02
40 -1.0008762666719435e+00 2.9644103043995399e-02
42 -1.0320755279485476e+00 2.9333678671281400e-02
44 -1.0347202803424034e+00 2.8439356702554101e-02
47 -1.0447709148255766e+00 2.6985924046958699e-02
49 -1.0079093322537596e+00 2.6083772524132000e-02
51 -1.0358682263218160e+00 2.5170911920424002e-02
54 -1.0079039684990654e+00 2.3809620028740298e-02
56 -1.0495988285941915e+00 2.3082944856286602e-02
59 -1.1454422339233463e+00 2.2047399219393998e-02
62 -1.0010818964686736e+00 2.1152119919453202e-02
65 -1.0495635010185855e+00 2.0419167940284401e-02
68 -1.2297451352088218e+00 1.9675335959826502e-02
71 -1.0012309120830305e+00 1.9031809470490699e-02
75 -1.0503935951705761e+00 1.8139657730259901e-02
78 -1.0384675031092176e+00 1.7637560704670301e-02
82 -1.1860738630764514e+00 1.7039279308459700e-02
86 -1.0533421889279484e+00 1.6629462207221099e-02
90 -1.0295537286190637e+00 1.6324808662053901e-02
94 -1.1828607079162154e+00 1.5989254843674399e-02
99 -1.0777825029239521e+00 1.5579550888710800e-02
101 -1.0084816493561874e+00 1.5377149444963399e-02
104 -1.0128650759250986e+00 1.5076987253798800e-02
106 -1.0000311462748488e+00 1.4891965455449600e-02
109 -1.1247301167030288e+00 1.4672552689156499e-02
111 -1.1385434340511005e+00 1.4502049604666500e-02
114 -1.1469564426975849e+00 1.4216737289834599e-02
117 -1.0551293364362626e+00 1.3926252699730000e-02
119 -9.9997454216421278e-01 1.3765387570388201e-02
122 -1.0091686541081619e+00 1.3524001178363601e-02
125 -1.1113042152824300e+00 1.3334734948135300e-02
128 -1.0301393617025834e+00 1.2781522822124100e-02
131 -1.0749181350348258e+00 1.2229242750233099e-02
134 -1.0016258042158723e+00 1.1904922185862700e-02
137 -1.0198544447899882e+00 1.1490272736655200e-02
141 -9.9997768134425236e-01 1.1173561802796300e-02
144 -1.0094529248154054e+00 1.1028500955585999e-02
147 -9.9999597612129720e-01 1.0846212627409001e-02
151 -1.0060898451075069e+00 1.0634136110554700e-02
155 -1.0765513809482170e+00 1.0486641510683001e-02
158 -1.0091583695594852e+00 1.0337243871348101e-02
162 -1.0004450813194503e+00 1.0185274143955999e-02
166 -1.0100114864862837e+00 1.0102845324215201e-02
170 -1.0669113940210928e+00 1.0054714191034700e-02
174 -1.0114523691538664e+00 1.0040389919346100e-02
178 -9.9998093228195317e-01 1.0026568574432900e-02
182 -1.1902707306982585e+00 1.0003000209902900e-02
186 -1.0099415796065070e+00 9.9899072419367997e-03
191 -1.0396798722159646e+00 9.8992321400631998e-03
195 -1.3091833023824724e+00 9.8248089409570007e-03
200 -1.1325443703657374e+00 9.7386133175096003e-03
205 -1.0013713217564919e+00 9.6488414542164995e-03
209 -1.0070628276237197e+00 9.5904938042961005e-03
214 -1.0027354082242590e+00 9.6239356566732003e-03
220 -1.0833485011754689e+00 9.4571290923914000e-03
225 -1.0513011749656489e+00 9.3242544739951007e-03
230 -1.0853093546876458e+00 9.2822994540427001e-03
235 -9.9998374579999716e-01 9.2377507454815006e-03
241 -9.9997705121489444e-01 9.1244231502705993e-03
247 -1.0075700258656692e+00 9.0607380540920004e-03
253 -1.0140575702525640e+00 8.9156319399461992e-03
259 -1.0003296199157603e+00 8.2902392275443007e-03
265 -1.0229909138236324e+00 8.0691445771366999e-03
271 -1.0397984873989932e+00 8.0427334016180008e-03
277 -1.0081134764272606e+00 8.0438298518151000e-03
284 -1.0131152530466112e+00 8.0311651924777992e-03
291 -1.0176225827542569e+00 8.0111764034898007e-03
297 -1.0138302104988963e+00 7.8045858346697996e-03
304 -1.0005311098550531e+00 7.6103302149883997e-03
312 -1.0434576346523929e+00 7.6525229381104003e-03
319 -1.0484701499774658e+00 7.6723018452146997e-03
326 -1.2000586203970027e+00 7.6019145759527998e-03
334 -1.0236932662332798e+00 7.6331172694112997e-03
342 -1.0213377904258365e+00 7.6003007272520996e-03
350 -1.1519467502340450e+00 7.5894717162522003e-03
358 -1.0533104376942104e+00 7.5946767743646001e-03
367 -1.0144326829297530e+00 7.6310955712506996e-03
375 -1.1319607107251490e+00 7.6433398415540997e-03
384 -1.0000875339059307e+00 7.6454033676113002e-03
393 -1.0064973720756860e+00 7.6475162796082003e-03
403 -1.0000800015357860e+00 7.6010064783112999e-03
412 -1.0053119142034983e+00 7.6425986932577000e-03
422 -1.3286194552734889e+00 7.6194947953981997e-03
432 -9.9998370353267818e-01 7.6828307075675999e-03
442 -1.0022652027653089e+00 7.6426116829589998e-03
452 -1.0094301532916672e+00 7.6365183053293999e-03
463 -1.0004300629471097e+00 7.6407843100440003e-03
474 -1.2488120073401408e+00 7.7168597112470998e-03
485 -1.0103330584743777e+00 7.6926498789619000e-03
497 -1.0085899501564275e+00 7.6061995825084001e-03
508 -1.0196381507102139e+00 7.7029456848133997e-03
520 -1.0009419113055806e+00 7.6096032705055003e-03
533 -1.0002807241748977e+00 7.6261328933064001e-03
545 -1.0001845480965736e+00 7.6992561092922001e-03
558 -1.0200020585659595e+00 7.6442516891338996e-03
571 -1.0094925954904614e+00 7.6621619631420997e-03
585 -9.9998583992140244e-01 7.6379997556183001e-03
598 -1.0182001058977279e+00 7.6705966431162001e-03
613 -1.3726922908086978e+00 7.6874914847192000e-03
627 -1.0007333235357421e+00 7.7182337496468998e-03
642 -1.0040000283582218e+00 7.7226902196751998e-03
657 -1.0095294161343551e+00 7.7023554479473998e-03
672 -1.0094620387250819e+00 7.6401996804077998e-03
688 -1.0172685426478307e+00 7.6722933026656002e-03
704 -1.0652526815550611e+00 7.6065468335792001e-03
721 -1.0000308504702464e+00 7.6483471514647997e-03
738 -1.0201902905150970e+00 7.6557434063931002e-03
755 -9.9998378017800715e-01 7.6753717530700996e-03
773 -1.0036905607500790e+00 7.6430113067180996e-03
791 -1.0123745075182338e+00 7.6422005770541996e-03
810 -1.1888783413322528e+00 7.6782088462125997e-03
829 -1.0066098355996207e+00 7.6283225470023999e-03
849 -1.0187784637245210e+00 7.6940004297537997e-03
869 -1.0054843013276611e+00 7.6764830617100004e-03
889 -1.0060582721375193e+00 7.6603681426565999e-03
910 -1.3019073946263973e+00 7.6294109125495998e-03
932 -1.1822252778160760e+00 7.6649814662369999e-03
954 -1.0428051323277243e+00 7.6955267878789004e-03
976 -1.2945673170123584e+00 7.6541830288828997e-03
999 -1.0004649025452490e+00 7.6433960570878000e-03
1007 -1.0016140030728244e+00 7.6532308679604002e-03
1014 -1.0000204011477314e+00 7.5898283112279998e-03
1022 -1.0037021168386611e+00 7.7036042560373998e-03
1029 -1.0176417915208440e+00 7.6697503939129000e-03
1037 -1.0094800053647424e+00 7.6207744361110998e-03
1045 -1.0862908005217820e+00 7.6425066180930996e-03
1053 -1.0025572965162282e+00 7.6948910930153998e-03
1061 -1.0001357470946226e+00 7.7138886301603002e-03
1069 -1.0223005548905699e+00 7.6607178342027000e-03
1077 -1.0592535827683685e+00 7.6524506524739003e-03
1085 -1.0573087615973411e+00 7.6844255779969003e-03
1093 -1.0002824075504653e+00 7.6399522726136003e-03
1101 -9.9998072606350275e-01 7.6741104494173996e-03
1110 -1.0058742916170755e+00 7.6254149486589002e-03
1118 -1.0587668908691079e+00 7.6464372035165004e-03
1126 -1.0862953418218666e+00 7.6619947596753002e-03
1135 -1.2913629294890012e+00 7.6137032704091997e-03
1143 -1.0101990777561398e+00 7.6764295477627000e-03
1152 -1.0849059997574393e+00 7.6389354434089002e-03
1161 -1.0004495083873135e+00 7.6537903361239001e-03
1169 -1.0059586928935231e+00 7.6761924186198004e-03
1178 -1.1318480770658934e+00 7.7018203472956999e-03
1187 -1.0159061537367722e+00 7.6620201209381001e-03
1196 -1.4539507993247878e+00 7.6623511421912999e-03
1205 -1.1325954119975563e+00 7.7380721301080002e-03
1214 -1.0011270279677953e+00 7.6868507888651003e-03
1223 -1.0000184865826449e+00 7.7132462392195998e-03
1232 -9.9998589422882544e-01 7.7044720918168002e-03
1242 -1.0026624082099564e+00 7.6209610849910002e-03
1251 -1.0382907711980756e+00 7.6888930634442998e-03
1261 -1.0011453704377180e+00 7.6983560321029001e-03
1270 -1.0078663018054528e+00 7.6351573271493996e-03
1280 -1.1419994189468623e+00 7.6687042747270997e-03
1289 -9.9998289187385436e-01 7.6732709421494004e-03
1299 -1.0022571954427428e+00 7.6904671410562998e-03
1309 -1.0293981333285751e+00 7.6171705770417004e-03
1319 -1.1378401644031899e+00 7.7174300522967997e-03
1328 -1.0000786539933129e+00 7.7498458146360999e-03
1338 -1.0307296658137095e+00 7.6443972800326002e-03
1349 -1.0009963012441134e+00 7.6747556620044002e-03
1359 -1.0059830923338955e+00 7.6091989479612002e-03
1369 -1.0813841223926346e+00 7.7646572081278998e-03
1379 -1.0000073366014031e+00 7.6655329665228002e-03
1390 -1.0235958342488984e+00 7.6413587171602999e-03
1400 -1.1565636570986708e+00 7.5719906689798002e-03
1411 -1.2394853137275763e+00 7.6967151213739003e-03
1421 -1.0729105724324739e+00 7.6436953937480002e-03
1432 -1.2191680927005644e+00 7.6576051233872003e-03
1443 -1.0242335034539427e+00 7.6571702174374999e-03
1454 -1.0458479146529616e+00 7.7075342952127000e-03
1465 -9.9998783123530521e-01 7.7145808356411001e-03
1476 -9.9998445761720944e-01 7.6840003322523999e-03
1487 -1.0244059317325986e+00 7.6067136132519000e-03
1498 -1.0618790079139531e+00 7.6926009915698999e-03
1509 -1.0053663486613205e+00 7.6563331861778999e-03
1520 -1.3600760706752724e+00 7.6507784387152998e-03
1532 -1.5102233938320755e+00 7.7002919152200002e-03
1543 -1.0062539497370362e+00 7.6876769480252001e-03
1555 -1.1338539827122389e+00 7.7483303360963004e-03
1567 -1.0003605376879634e+00 7.5738797556670996e-03
1579 -1.0682534746853916e+00 7.6500042746400999e-03
1590 -1.0002901443942918e+00 7.7150380206754002e-03
1602 -1.2681396126793965e+00 7.6831471221495999e-03
1614 -1.0002467133113224e+00 7.6354247458202996e-03
1627 -1.0129156659761829e+00 7.6657842790186000e-03
1639 -1.0037058736762678e+00 7.6815087501422002e-03
1651 -1.0037073616077283e+00 7.6592627764023001e-03
1664 -1.0039881684045120e+00 7.7204207403889996e-03
1676 -1.2204213381174749e+00 7.6825552500238998e-03
1689 -1.0248971389976596e+00 7.7096647547874996e-03
1701 -1.0004340098098876e+00 7.6967186380085999e-03
1714 -1.0071172338361067e+00 7.5993386946861001e-03
1727 -1.0048811618309743e+00 7.6702980253222997e-03
1740 -9.9998904908420061e-01 7.7153487086445002e-03
1753 -1.0176691584992841e+00 7.6159971031925996e-03
1767 -1.1099729713277136e+00 7.6545060661660997e-03
1780 -1.0032479840906383e+00 7.6725201259123998e-03
1793 -1.0117595351744435e+00 7.6886348889097997e-03
1807 -1.0093908903380395e+00 7.6885664875351997e-03
1820 -1.0431506435835358e+00 7.6392959578078998e-03
1834 -1.1065182939525930e+00 7.6911862022937000e-03
1848 -9.9997842778985280e-01 7.6899865579433003e-03
1862 -1.0076076096223916e+00 7.6411898085568001e-03
1876 -1.0952854832899710e+00 7.6182541618880998e-03
1890 -1.1645381675187907e+00 7.6598442572436004e-03
1904 -1.0046082891597303e+00 7.6499665371422996e-03
1918 -1.0337079387071779e+00 7.5777989240072997e-03
1933 -1.0043714322076205e+00 7.6865750962658002e-03
1947 -1.3108773033607299e+00 7.6618618336638999e-03
1962 -1.0159337722449615e+00 7.7343281951728999e-03
1977 -1.2359983916863950e+00 7.6233208939117999e-03
1992 -1.0545302411866675e+00 7.7161370136164999e-03
2007 -1.0070166544848829e+00 7.6049348060616001e-03
2022 -1.0414978770500796e+00 7.7177718625607000e-03
2037 -1.0402159916982443e+00 7.6794902405533999e-03
2052 -1.0729927960210943e+00 7.6269962179574000e-03
2068 -1.0166292342836201e+00 7.6952862869986002e-03
2083 -1.0001016527909568e+00 7.6780487857987002e-03
2099 -1.0074569174839445e+00 7.7080408616951000e-03


==> data/example_I_2a/error_history.csv <==
N_elements error_H1_uniform error_H1_adaptive error_H1_uniform_relative error_H1_adaptive_relative
2 2.8481864275265498e+00 2.5732829066509608e+00 7.1980185835488031e-01 6.5032745061170805e-01
4 2.0135855350138097e+00 1.0606874279122867e+00 5.0887912253627765e-01 2.6805997471449056e-01
8 1.0636276506563296e+00 5.3618982767635959e-01 2.6880303625522589e-01 1.3550743401568610e-01
16 4.9932088358912347e-01 2.7511125910884798e-01 1.2618980852140924e-01 6.9526907946426492e-02
32 2.5152109047235827e-01 1.4010184848087931e-01 6.3565132741214087e-02 3.5406941736980363e-02
64 1.2621717513604991e-01 7.0800059310525285e-02 3.1897967191048711e-02 1.7892794436075162e-02
128 6.3166268947239687e-02 3.5602630177613073e-02 1.5963560999429510e-02 8.9975990042275942e-03
256 3.1590362600995348e-02 1.7853981189325810e-02 7.9836072128354370e-03 4.5121094303754100e-03


==> data/example_I_2a/exact.csv <==
x u_exact
0.0000000000000000e+00 0.0000000000000000e+00
1.0010010010010010e-03 3.8574292177173675e-04
2.0020020020020020e-03 7.7297657945107900e-04
3.0030030030030030e-03 1.1617095145721734e-03
4.0040040040040040e-03 1.5519503331262730e-03
5.0050050050050050e-03 1.9437077061625896e-03
6.0060060060060060e-03 2.3369903703933659e-03
7.0070070070070069e-03 2.7318071288093826e-03
8.0080080080080079e-03 3.1281668512976868e-03
9.0090090090090089e-03 3.5260784752706442e-03
1.0010010010010010e-02 3.9255510062985444e-03
1.1011011011011011e-02 4.3265935187508653e-03
1.2012012012012012e-02 4.7292151564446439e-03
1.3013013013013013e-02 5.1334251332992853e-03
1.4014014014014014e-02 5.5392327339995884e-03
1.5015015015015015e-02 5.9466473146654319e-03
1.6016016016016016e-02 6.3556783035290110e-03
1.7017017017017015e-02 6.7663352016211764e-03
1.8018018018018018e-02 7.1786275834624380e-03
1.9019019019019021e-02 7.5925650977648473e-03
2.0020020020020020e-02 8.0081574681396539e-03
2.1021021021021019e-02 8.4254144938142872e-03
2.2022022022022022e-02 8.8443460503564442e-03
2.3023023023023025e-02 9.2649620904075025e-03
2.4024024024024024e-02 9.6872726444228174e-03
2.5025025025025023e-02 1.0111287821420900e-02
2.6026026026026026e-02 1.0537017809743032e-02
2.7027027027027029e-02 1.0964472877817988e-02
2.8028028028028028e-02 1.1393663374938301e-02
2.9029029029029027e-02 1.1824599732044527e-02
3.0030030030030030e-02 1.2257292462517944e-02
3.1031031031031032e-02 1.2691752162983683e-02
3.2032032032032032e-02 1.3127989514120975e-02
3.3033033033033031e-02 1.3566015281485377e-02
3.4034034034034030e-02 1.4005840316337892e-02
3.5035035035035036e-02 1.4447475556485401e-02
3.6036036036036036e-02 1.4890932027130210e-02
3.7037037037037035e-02 1.5336220841729586e-02
3.8038038038038041e-02 1.5783353202864392e-02
3.9039039039039040e-02 1.6232340403119494e-02
4.0040040040040040e-02 1.6683193825973497e-02
4.1041041041041039e-02 1.7135924946697578e-02
4.2042042042042038e-02 1.7590545333267871e-02
4.3043043043043044e-02 1.8047066647284726e-02
4.4044044044044044e-02 1.8505500644906636e-02
4.5045045045045043e-02 1.8965859177791922e-02
4.6046046046046049e-02 1.9428154194053304e-02
4.7047047047047048e-02 1.9892397739223355e-02
4.8048048048048048e-02 2.0358601957230160e-02
4.9049049049049047e-02 2.0826779091386749e-02
5.0050050050050046e-02 2.1296941485390519e-02
5.1051051051051052e-02 2.1769101584334649e-02
5.2052052052052052e-02 2.2243271935731945e-02
5.3053053053053051e-02 2.2719465190551125e-02
5.4054054054054057e-02 2.3197694104264865e-02
5.5055055055055056e-02 2.3677971537910070e-02
5.6056056056056056e-02 2.4160310459162337e-02
5.7057057057057055e-02 2.4644723943421099e-02
5.8058058058058054e-02 2.5131225174909400e-02
5.9059059059059060e-02 2.5619827447786570e-02
6.0060060060060060e-02 2.6110544167274208e-02
6.1061061061061059e-02 2.6603388850794607e-02
6.2062062062062065e-02 2.7098375129125385e-02
6.3063063063063057e-02 2.7595516747565441e-02
6.4064064064064064e-02 2.8094827567116676e-02
6.5065065065065070e-02 2.8596321565679705e-02
6.6066066066066062e-02 2.9100012839263556e-02
6.7067067067067068e-02 2.9605915603210908e-02
6.8068068068068061e-02 3.0114044193437994e-02
6.9069069069069067e-02 3.0624413067688483e-02
7.0070070070070073e-02 3.1137036806804907e-02
7.1071071071071065e-02 3.1651930116014082e-02
7.2072072072072071e-02 3.2169107826228283e-02
7.3073073073073078e-02 3.2688584895363082e-02
7.4074074074074070e-02 3.3210376409671838e-02
7.5075075075075076e-02 3.3734497585094614e-02
7.6076076076076082e-02 3.4260963768626418e-02
7.7077077077077075e-02 3.4789790439699653e-02
7.8078078078078081e-02 3.5320993211586993e-02
7.9079079079079073e-02 3.5854587832817586e-02
8.0080080080080079e-02 3.6390590188615013e-02
8.1081081081081086e-02 3.6929016302350126e-02
8.2082082082082078e-02 3.7469882337012983e-02
8.3083083083083084e-02 3.8013204596704542e-02
8.4084084084084076e-02 3.8558999528144122e-02
8.5085085085085083e-02 3.9107283722198627e-02
8.6086086086086089e-02 3.9658073915429526e-02
8.7087087087087081e-02 4.0211386991658937e-02
8.8088088088088087e-02 4.0767239983557246e-02
8.9089089089089094e-02 4.1325650074248488e-02
9.0090090090090086e-02 4.1886634598937711e-02
9.1091091091091092e-02 4.2450211046558328e-02
9.2092092092092098e-02 4.3016397061439893e-02
9.3093093093093091e-02 4.3585210444998745e-02
9.4094094094094097e-02 4.4156669157447537e-02
9.5095095095095089e-02 4.4730791319529617e-02
9.6096096096096095e-02 4.5307595214272744e-02
9.7097097097097101e-02 4.5887099288767219e-02
9.8098098098098094e-02 4.6469322155965331e-02
9.9099099099099100e-02 4.7054282596505903e-02
1.0010010010010009e-01 4.7641999560559922e-02
1.0110110110110110e-01 4.8232492169701047e-02
1.0210210210210210e-01 4.8825779718801643e-02
1.0310310310310310e-01 4.9421881677950141e-02
1.0410410410410410e-01 5.0020817694395925e-02
1.0510510510510511e-01 5.0622607594519309e-02
1.0610610610610610e-01 5.1227271385824169e-02
1.0710710710710711e-01 5.1834829258960768e-02
1.0810810810810811e-01 5.2445301589771676e-02
1.0910910910910911e-01 5.3058708941366106e-02
1.1011011011011011e-01 5.3675072066220242e-02
1.1111111111111110e-01 5.4294411908305973e-02
1.1211211211211211e-01 5.4916749605247395e-02
1.1311311311311312e-01 5.5542106490504839e-02
1.1411411411411411e-01 5.6170504095588436e-02
1.1511511511511512e-01 5.6801964152301876e-02
1.1611611611611611e-01 5.7436508595012148e-02
1.1711711711711711e-01 5.8074159562954142e-02
1.1811811811811812e-01 5.8714939402561894e-02
1.1911911911911911e-01 5.9358870669833141e-02
1.2012012012012012e-01 6.0005976132724070e-02
1.2112112112112113e-01 6.0656278773575600e-02
1.2212212212212212e-01 6.1309801791574303e-02
1.2312312312312312e-01 6.1966568605243078e-02
1.2412412412412413e-01 6.2626602854966906e-02
1.2512512512512514e-01 6.3289928405553697e-02
1.2612612612612611e-01 6.3956569348825765e-02
1.2712712712712712e-01 6.4626550006249728e-02
1.2812812812812813e-01 6.5299894931600821e-02
1.2912912912912913e-01 6.5976628913661628e-02
1.3013013013013014e-01 6.6656776978959220e-02
1.3113113113113112e-01 6.7340364394538499e-02
1.3213213213213212e-01 6.8027416670772833e-02
1.3313313313313313e-01 6.8717959564213782e-02
1.3413413413413414e-01 6.9412019080478338e-02
1.3513513513513514e-01 7.0109621477176587e-02
1.3613613613613612e-01 7.0810793266878225e-02
1.3713713713713713e-01 7.1515561220121482e-02
1.3813813813813813e-01 7.2223952368460242e-02
1.3913913913913914e-01 7.2935994007556015e-02
1.4014014014014015e-01 7.3651713700310539e-02
1.4114114114114115e-01 7.4371139280040799e-02
1.4214214214214213e-01 7.5094298853701114e-02
1.4314314314314314e-01 7.5821220805145417e-02
1.4414414414414414e-01 7.6551933798437055e-02
1.4514514514514515e-01 7.7286466781204544e-02
1.4614614614614616e-01 7.8024848988041962e-02
1.4714714714714713e-01 7.8767109943959523e-02
1.4814814814814814e-01 7.9513279467877673e-02
1.4914914914914915e-01 8.0263387676175357e-02
1.5015015015015015e-01 8.1017464986283372e-02
1.5115115115115116e-01 8.1775542120328781e-02
1.5215215215215216e-01 8.2537650108832183e-02
1.5315315315315314e-01 8.3303820294455155e-02
1.5415415415415415e-01 8.4074084335799881e-02
1.5515515515515516e-01 8.4848474211263847e-02
1.5615615615615616e-01 8.5627022222947380e-02
1.5715715715715717e-01 8.6409761000615815e-02
1.5815815815815815e-01 8.7196723505720275e-02
1.5915915915915915e-01 8.7987943035471750e-02
1.6016016016016016e-01 8.8783453226975118e-02
1.6116116116116116e-01 8.9583288061421351e-02
1.6216216216216217e-01 9.0387481868338559e-02
1.6316316316316315e-01 9.1196069329904317e-02
1.6416416416416416e-01 9.2009085485318831e-02
1.6516516516516516e-01 9.2826565735240951e-02
1.6616616616616617e-01 9.3648545846286568e-02
1.6716716716716717e-01 9.4475061955592521e-02
1.6816816816816815e-01 9.5306150575444226e-02
1.6916916916916916e-01 9.6141848597972812e-02
1.7017017017017017e-01 9.6982193299915753e-02
1.7117117117117117e-01 9.7827222347447895e-02
1.7217217217217218e-01 9.8676973801083090e-02
1.7317317317317318e-01 9.9531486120644441e-02
1.7417417417417416e-01 1.0039079817030716e-01
1.7517517517517517e-01 1.0125494922371536e-01
1.7617617617617617e-01 1.0212397896917058e-01
1.7717717717717718e-01 1.0299792751489800e-01
1.7817817817817819e-01 1.0387683539438797e-01
1.7917917917917917e-01 1.0476074357181409e-01
1.8018018018018017e-01 1.0564969344753261e-01
1.8118118118118118e-01 1.0654372686365998e-01
1.8218218218218218e-01 1.0744288610973185e-01
1.8318318318318319e-01 1.0834721392844693e-01
1.8418418418418420e-01 1.0925675352149189e-01
1.8518518518518517e-01 1.1017154855545264e-01
1.8618618618618618e-01 1.1109164316781439e-01
1.8718718718718719e-01 1.1201708197304616e-01
1.8818818818818819e-01 1.1294791006877736e-01
1.8918918918918920e-01 1.1388417304206455e-01
1.9019019019019018e-01 1.1482591697575040e-01
1.9119119119119118e-01 1.1577318845491602e-01
1.9219219219219219e-01 1.1672603457343000e-01
1.9319319319319320e-01 1.1768450294059241e-01
1.9419419419419420e-01 1.1864864168787892e-01
1.9519519519519518e-01 1.1961849947578318e-01
1.9619619619619619e-01 1.2059412550076232e-01
1.9719719719719719e-01 1.2157556950228421e-01
1.9819819819819820e-01 1.2256288176998065e-01
1.9919919919919921e-01 1.2355611315090553e-01
2.0020020020020018e-01 1.2455531505690254e-01
2.0120120120120119e-01 1.2556053947208246e-01
2.0220220220220220e-01 1.2657183896041135e-01
2.0320320320320320e-01 1.2758926667341219e-01
2.0420420420420421e-01 1.2861287635798280e-01
2.0520520520520522e-01 1.2964272236432928e-01
2.0620620620620619e-01 1.3067885965401893e-01
2.0720720720720720e-01 1.3172134380815437e-01
2.0820820820820821e-01 1.3277023103566954e-01
2.0920920920920921e-01 1.3382557818175078e-01
2.1021021021021022e-01 1.3488744273638353e-01
2.1121121121121120e-01 1.3595588284302984e-01
2.1221221221221220e-01 1.3703095730743331e-01
2.1321321321321321e-01 1.3811272560655907e-01
2.1421421421421422e-01 1.3920124789766808e-01
2.1521521521521522e-01 1.4029658502752707e-01
2.1621621621621623e-01 1.4139879854175885e-01
2.1721721721721721e-01 1.4250795069433342e-01
2.1821821821821821e-01 1.4362410445720197e-01
2.1921921921921922e-01 1.4474732353007713e-01
2.2022022022022023e-01 1.4587767235036098e-01
2.2122122122122123e-01 1.4701521610322321e-01
2.2222222222222221e-01 1.4816002073183143e-01
2.2322322322322322e-01 1.4931215294773770e-01
2.2422422422422422e-01 1.5047168024142099e-01
2.2522522522522523e-01 1.5163867089299021e-01
2.2622622622622623e-01 1.5281319398304904e-01
2.2722722722722721e-01 1.5399531940372602e-01
2.2822822822822822e-01 1.5518511786987177e-01
2.2922922922922923e-01 1.5638266093042597e-01
2.3023023023023023e-01 1.5758802097995628e-01
2.3123123123123124e-01 1.5880127127037347e-01
2.3223223223223222e-01 1.6002248592282386e-01
2.3323323323323322e-01 1.6125173993976127e-01
2.3423423423423423e-01 1.6248910921720339e-01
2.3523523523523523e-01 1.6373467055717383e-01
2.3623623623623624e-01 1.6498850168033252e-01
2.3723723723723725e-01 1.6625068123879738e-01
2.3823823823823823e-01 1.6752128882916217e-01
2.3923923923923923e-01 1.6880040500570903e-01
2.4024024024024024e-01 1.7008811129382262e-01
2.4124124124124124e-01 1.7138449020360857e-01
2.4224224224224225e-01 1.7268962524371534e-01
2.4324324324324323e-01 1.7400360093536782e-01
2.4424424424424424e-01 1.7532650282661111e-01
2.4524524524524524e-01 1.7665841750677136e-01
2.4624624624624625e-01 1.7799943262113360e-01
2.4724724724724725e-01 1.7934963688584049e-01
2.4824824824824826e-01 1.8070912010301798e-01
2.4924924924924924e-01 1.8207797317612706e-01
2.5025025025025027e-01 1.8345628812554526e-01
2.5125125125125125e-01 1.8484415810438537e-01
2.5225225225225223e-01 1.8624167741454878e-01
2.5325325325325326e-01 1.8764894152302070e-01
2.5425425425425424e-01 1.8906604707840913e-01
2.5525525525525528e-01 1.9049309192773034e-01
2.5625625625625625e-01 1.9193017513344590e-01
2.5725725725725723e-01 1.9337739699075263e-01
2.5825825825825827e-01 1.9483485904512876e-01
2.5925925925925924e-01 1.9630266411014352e-01
2.6026026026026028e-01 1.9778091628552619e-01
2.6126126126126126e-01 1.9926972097550633e-01
2.6226226226226224e-01 2.0076918490742091e-01
2.6326326326326327e-01 2.0227941615059764e-01
2.6426426426426425e-01 2.0380052413551430e-01
2.6526526526526528e-01 2.0533261967323790e-01
2.6626626626626626e-01 2.0687581497514906e-01
2.6726726726726724e-01 2.0843022367295139e-01
2.6826826826826827e-01 2.0999596083897343e-01
2.6926926926926925e-01 2.1157314300676089e-01
2.7027027027027029e-01 2.1316188819196968e-01
2.7127127127127126e-01 2.1476231591355477e-01
2.7227227227227224e-01 2.1637454721526450e-01
2.7327327327327328e-01 2.1799870468744142e-01
2.7427427427427425e-01 2.1963491248912992e-01
2.7527527527527529e-01 2.2128329637049893e-01
2.7627627627627627e-01 2.2294398369557800e-01
2.7727727727727730e-01 2.2461710346531216e-01
2.7827827827827828e-01 2.2630278634093681e-01
2.7927927927927926e-01 2.2800116466767895e-01
2.8028028028028029e-01 2.2971237249878085e-01
2.8128128128128127e-01 2.3143654561985572e-01
2.8228228228228230e-01 2.3317382157357280e-01
2.8328328328328328e-01 2.3492433968467830e-01
2.8428428428428426e-01 2.3668824108534969e-01
2.8528528528528529e-01 2.3846566874088970e-01
2.8628628628628627e-01 2.4025676747575986e-01
2.8728728728728731e-01 2.4206168399995631e-01
2.8828828828828829e-01 2.4388056693572779e-01
2.8928928928928926e-01 2.4571356684464063e-01
2.9029029029029030e-01 2.4756083625498770e-01
2.9129129129129128e-01 2.4942252968954626e-01
2.9229229229229231e-01 2.5129880369368340e-01
2.9329329329329329e-01 2.5318981686381026e-01
2.9429429429429427e-01 2.5509572987618623e-01
2.9529529529529530e-01 2.5701670551607103e-01
2.9629629629629628e-01 2.5895290870722820e-01
2.9729729729729731e-01 2.6090450654177477e-01
2.9829829829829829e-01 2.6287166831038156e-01
2.9929929929929927e-01 2.6485456553281961e-01
3.0030030030030030e-01 2.6685337198885106e-01
3.0130130130130128e-01 2.6886826374946526e-01
3.0230230230230232e-01 2.7089941920845706e-01
3.0330330330330330e-01 2.7294701911434105e-01
3.0430430430430433e-01 2.7501124660260645e-01
3.0530530530530531e-01 2.7709228722829948e-01
3.0630630630630629e-01 2.7919032899893814e-01
3.0730730730730732e-01 2.8130556240774851e-01
3.0830830830830830e-01 2.8343818046722014e-01
3.0930930930930933e-01 2.8558837874297627e-01
3.1031031031031031e-01 2.8775635538794697e-01
3.1131131131131129e-01 2.8994231117684710e-01
3.1231231231231232e-01 2.9214644954094204e-01
3.1331331331331330e-01 2.9436897660309858e-01
3.1431431431431434e-01 2.9661010121311193e-01
3.1531531531531531e-01 2.9887003498329490e-01
3.1631631631631629e-01 3.0114899232432202e-01
3.1731731731731733e-01 3.0344719048131674e-01
3.1831831831831831e-01 3.0576484957016481e-01
3.1931931931931934e-01 3.0810219261404836e-01
3.2032032032032032e-01 3.1045944558017569e-01
3.2132132132132130e-01 3.1283683741670121e-01
3.2232232232232233e-01 3.1523460008981030e-01
3.2332332332332331e-01 3.1765296862095616e-01
3.2432432432432434e-01 3.2009218112422788e-01
3.2532532532532532e-01 3.2255247884382676e-01
3.2632632632632630e-01 3.2503410619163287e-01
3.2732732732732733e-01 3.2753731078483517e-01
3.2832832832832831e-01 3.3006234348360031e-01
3.2932932932932935e-01 3.3260945842875556e-01
3.3033033033033032e-01 3.3517891307945469e-01
3.3133133133133130e-01 3.3777096825079855e-01
3.3233233233233234e-01 3.4038588815137794e-01
3.3333333333333331e-01 3.4302394042070339e-01
3.3433433433433435e-01 3.4568539616648941e-01
3.3533533533533533e-01 3.4837053000175033e-01
3.3633633633633631e-01 3.5107962008167126e-01
3.3733733733733734e-01 3.5381294814021125e-01
3.3833833833833832e-01 3.5657079952638937e-01
3.3933933933933935e-01 3.5935346324021400e-01
3.4034034034034033e-01 3.6216123196819705e-01
3.4134134134134136e-01 3.6499440211840506e-01
3.4234234234234234e-01 3.6785327385499089e-01
3.4334334334334332e-01 3.7073815113214503e-01
3.4434434434434436e-01 3.7364934172740871e-01
3.4534534534534533e-01 3.7658715727427683e-01
3.4634634634634637e-01 3.7955191329403171e-01
3.4734734734734735e-01 3.8254392922672631e-01
3.4834834834834832e-01 3.8556352846124775e-01
3.4934934934934936e-01 3.8861103836437905e-01
3.5035035035035034e-01 3.9168679030877374e-01
3.5135135135135137e-01 3.9479111969976155e-01
3.5235235235235235e-01 3.9792436600088632e-01
3.5335335335335333e-01 4.0108687275808474e-01
3.5435435435435436e-01 4.0427898762240455e-01
3.5535535535535534e-01 4.0750106237115158e-01
3.5635635635635637e-01 4.1075345292736365e-01
3.5735735735735735e-01 4.1403651937748676e-01
3.5835835835835833e-01 4.1735062598713835e-01
3.5935935935935936e-01 4.2069614121482857e-01
3.6036036036036034e-01 4.2407343772350625e-01
3.6136136136136138e-01 4.2748289238979520e-01
3.6236236236236236e-01 4.3092488631077097e-01
3.6336336336336333e-01 4.3439980480813301e-01
3.6436436436436437e-01 4.3790803742961126e-01
3.6536536536536535e-01 4.4144997794744367e-01
3.6636636636636638e-01 4.4502602435375760e-01
3.6736736736736736e-01 4.4863657885267139e-01
3.6836836836836839e-01 4.5228204784893755e-01
3.6936936936936937e-01 4.5596284193292880e-01
3.7037037037037035e-01 4.5967937586177277e-01
3.7137137137137138e-01 4.6343206853642116e-01
3.7237237237237236e-01 4.6722134297444273e-01
3.7337337337337340e-01 4.7104762627831254e-01
3.7437437437437437e-01 4.7491134959896475e-01
3.7537537537537535e-01 4.7881294809436969e-01
3.7637637637637639e-01 4.8275286088288294e-01
3.7737737737737737e-01 4.8673153099110711e-01
3.7837837837837840e-01 4.9074940529600186e-01
3.7937937937937938e-01 4.9480693446095925e-01
3.8038038038038036e-01 4.9890457286556389e-01
3.8138138138138139e-01 5.0304277852873713e-01
3.8238238238238237e-01 5.0722201302496239e-01
3.8338338338338340e-01 5.1144274139327783e-01
3.8438438438438438e-01 5.1570543203870889e-01
3.8538538538538536e-01 5.2001055662580997e-01
3.8638638638638639e-01 5.2435858996397122e-01
3.8738738738738737e-01 5.2875000988413523e-01
3.8838838838838841e-01 5.3318529710656659e-01
3.8938938938938938e-01 5.3766493509929825e-01
3.9039039039039036e-01 5.4218940992687858e-01
3.9139139139139140e-01 5.4675921008902684e-01
3.9239239239239238e-01 5.5137482634880219e-01
3.9339339339339341e-01 5.5603675154988019e-01
3.9439439439439439e-01 5.6074548042252281e-01
3.9539539539539537e-01 5.6550150937782351e-01
3.9639639639639640e-01 5.7030533628979718e-01
3.9739739739739738e-01 5.7515746026488379e-01
3.9839839839839841e-01 5.8005838139842791e-01
3.9939939939939939e-01 5.8500860051768677e-01
4.0040040040040037e-01 5.9000861891092504e-01
4.0140140140140140e-01 5.9505893804214005e-01
4.0240240240240238e-01 6.0016005925096927e-01
4.0340340340340342e-01 6.0531248343732891e-01
4.0440440440440439e-01 6.1051671073032376e-01
4.0540540540540543e-01 6.1577324014098878e-01
4.0640640640640641e-01 6.2108256919840465e-01
4.0740740740740738e-01 6.2644519356875539e-01
4.0840840840840842e-01 6.3186160665688496e-01
4.0940940940940940e-01 6.3733229918993017e-01
4.1041041041041043e-01 6.4285775878261842e-01
4.1141141141141141e-01 6.4843846948381723e-01
4.1241241241241239e-01 6.5407491130396112e-01
4.1341341341341342e-01 6.5976755972297640e-01
4.1441441441441440e-01 6.6551688517835927e-01
4.1541541541541543e-01 6.7132335253308417e-01
4.1641641641641641e-01 6.7718742052303604e-01
4.1741741741741739e-01 6.8310954118370593e-01
4.1841841841841843e-01 6.8909015925590467e-01
4.1941941941941940e-01 6.9512971157029935e-01
4.2042042042042044e-01 7.0122862641061134e-01
4.2142142142142142e-01 7.0738732285535610e-01
4.2242242242242239e-01 7.1360621009806136e-01
4.2342342342342343e-01 7.1988568674594045e-01
4.2442442442442441e-01 7.2622614009706399e-01
4.2542542542542544e-01 7.3262794539613141e-01
4.2642642642642642e-01 7.3909146506900036e-01
4.2742742742742740e-01 7.4561704793621852e-01
4.2842842842842843e-01 7.5220502840585901e-01
4.2942942942942941e-01 7.5885572564605097e-01
4.3043043043043044e-01 7.6556944273768335e-01
4.3143143143143142e-01 7.7234646580783206e-01
4.3243243243243246e-01 7.7918706314458219e-01
4.3343343343343343e-01 7.8609148429398312e-01
4.3443443443443441e-01 7.9305995914001115e-01
4.3543543543543545e-01 8.0009269696849317e-01
4.3643643643643643e-01 8.0718988551607607e-01
4.3743743743743746e-01 8.1435169000544239e-01
4.3843843843843844e-01 8.2157825216807823e-01
4.3943943943943942e-01 8.2886968925604987e-01
4.4044044044044045e-01 8.3622609304434714e-01
4.4144144144144143e-01 8.4364752882550298e-01
4.4244244244244246e-01 8.5113403439832747e-01
4.4344344344344344e-01 8.5868561905271934e-01
4.4444444444444442e-01 8.6630226255267873e-01
4.4544544544544545e-01 8.7398391411975918e-01
4.4644644644644643e-01 8.8173049141935156e-01
4.4744744744744747e-01 8.8954187955233022e-01
4.4844844844844844e-01 8.9741793005471615e-01
4.4944944944944942e-01 9.0535845990816655e-01
4.5045045045045046e-01 9.1336325056420975e-01
4.5145145145145144e-01 9.2143204698528947e-01
4.5245245245245247e-01 9.2956455670579885e-01
4.5345345345345345e-01 9.3776044891638999e-01
4.5445445445445443e-01 9.4601935357497402e-01
4.5545545545545546e-01 9.5434086054790235e-01
4.5645645645645644e-01 9.6272451878492404e-01
4.5745745745745747e-01 9.7116983553159264e-01
4.5845845845845845e-01 9.7967627558284365e-01
4.5945945945945943e-01 9.8824326058154144e-01
4.6046046046046046e-01 9.9687016836580422e-01
4.6146146146146144e-01 1.0055563323689518e+00
4.6246246246246248e-01 1.0143010410759221e+00
4.6346346346346345e-01 1.0231035375399706e+00
4.6446446446446443e-01 1.0319630189634517e+00
4.6546546546546547e-01 1.0408786363464038e+00
4.6646646646646645e-01 1.0498494942065890e+00
4.6746746746746748e-01 1.0588746503745423e+00
4.6846846846846846e-01 1.0679531158670357e+00
4.6946946946946949e-01 1.0770838548422481e+00
4.7047047047047047e-01 1.0862657846397179e+00
4.7147147147147145e-01 1.0954977759079929e+00
4.7247247247247248e-01 1.1047786528226409e+00
4.7347347347347346e-01 1.1141071933970492e+00
4.7447447447447449e-01 1.1234821298881765e+00
4.7547547547547547e-01 1.1329021492991034e+00
4.7647647647647645e-01 1.1423658939799373e+00
4.7747747747747749e-01 1.1518719623282681e+00
4.7847847847847846e-01 1.1614189095900198e+00
4.7947947947947950e-01 1.1710052487611771e+00
4.8048048048048048e-01 1.1806294515904452e+00
4.8148148148148145e-01 1.1902899496825314e+00
4.8248248248248249e-01 1.1999851357012805e+00
4.8348348348348347e-01 1.2097133646714870e+00
4.8448448448448450e-01 1.2194729553777781e+00
4.8548548548548548e-01 1.2292621918584876e+00
4.8648648648648646e-01 1.2390793249920471e+00
4.8748748748748749e-01 1.2489225741729322e+00
4.8848848848848847e-01 1.2587901290738039e+00
4.8948948948948950e-01 1.2686801514900448e+00
4.9049049049049048e-01 1.2785907772624663e+00
4.9149149149149146e-01 1.2885201182735875e+00
4.9249249249249250e-01 1.2984662645124765e+00
4.9349349349349347e-01 1.3084272862028055e+00
4.9449449449449451e-01 1.3184012359884312e+00
4.9549549549549549e-01 1.3283861511704889e+00
4.9649649649649652e-01 1.3383800559897332e+00
4.9749749749749750e-01 1.3483809639475841e+00
4.9849849849849848e-01 1.3583868801591499e+00
4.9949949949949951e-01 1.3683958037313000e+00
5.0050050050050054e-01 1.3784057301587325e+00
5.0150150150150152e-01 1.3884146537308819e+00
5.0250250250250250e-01 1.3984205699424477e+00
5.0350350350350348e-01 1.4084214779002986e+00
5.0450450450450446e-01 1.4184153827195425e+00
5.0550550550550555e-01 1.4284002979016011e+00
5.0650650650650653e-01 1.4383742476872263e+00
5.0750750750750750e-01 1.4483352693775553e+00
5.0850850850850848e-01 1.4582814156164436e+00
5.0950950950950946e-01 1.4682107566275651e+00
5.1051051051051055e-01 1.4781213823999877e+00
5.1151151151151153e-01 1.4880114048162278e+00
5.1251251251251251e-01 1.4978789597170996e+00
5.1351351351351349e-01 1.5077222088979840e+00
5.1451451451451446e-01 1.5175393420315435e+00
5.1551551551551555e-01 1.5273285785122543e+00
5.1651651651651653e-01 1.5370881692185447e+00
5.1751751751751751e-01 1.5468163981887513e+00
5.1851851851851849e-01 1.5565115842074997e+00
5.1951951951951947e-01 1.5661720822995862e+00
5.2052052052052056e-01 1.5757962851288554e+00
5.2152152152152154e-01 1.5853826243000120e+00
5.2252252252252251e-01 1.5949295715617637e+00
5.2352352352352349e-01 1.6044356399100941e+00
5.2452452452452447e-01 1.6138993845909280e+00
5.2552552552552556e-01 1.6233194040018557e+00
5.2652652652652654e-01 1.6326943404929826e+00
5.2752752752752752e-01 1.6420228810673909e+00
5.2852852852852850e-01 1.6513037579820382e+00
5.2952952952952947e-01 1.6605357492503134e+00
5.3053053053053056e-01 1.6697176790477841e+00
5.3153153153153154e-01 1.6788484180229961e+00
5.3253253253253252e-01 1.6879268835154895e+00
5.3353353353353350e-01 1.6969520396834421e+00
5.3453453453453448e-01 1.7059228975436276e+00
5.3553553553553557e-01 1.7148385149265801e+00
5.3653653653653655e-01 1.7236979963500612e+00
5.3753753753753752e-01 1.7325004928141097e+00
5.3853853853853850e-01 1.7412452015210795e+00
5.3953953953953948e-01 1.7499313655242270e+00
5.4054054054054057e-01 1.7585582733084903e+00
5.4154154154154155e-01 1.7671252583071881e+00
5.4254254254254253e-01 1.7756316983584393e+00
5.4354354354354351e-01 1.7840770151051073e+00
5.4454454454454448e-01 1.7924606733421289e+00
5.4554554554554557e-01 1.8007821803150579e+00
5.4654654654654655e-01 1.8090410849736418e+00
5.4754754754754753e-01 1.8172369771842329e+00
5.4854854854854851e-01 1.8253694869047419e+00
5.4954954954954960e-01 1.8334382833258225e+00
5.5055055055055058e-01 1.8414430739818652e+00
5.5155155155155156e-01 1.8493836038353155e+00
5.5255255255255253e-01 1.8572596543377016e+00
5.5355355355355351e-01 1.8650710424706798e+00
5.5455455455455460e-01 1.8728176197702728e+00
5.5555555555555558e-01 1.8804992713373530e+00
5.5655655655655656e-01 1.8881159148373126e+00
5.5755755755755754e-01 1.8956674994917044e+00
5.5855855855855852e-01 1.9031540050645284e+00
5.5955955955955961e-01 1.9105754408456850e+00
5.6056056056056058e-01 1.9179318446339819e+00
5.6156156156156156e-01 1.9252232817219537e+00
5.6256256256256254e-01 1.9324498438845894e+00
5.6356356356356352e-01 1.9396116483739554e+00
5.6456456456456461e-01 1.9467088369215391e+00
5.6556556556556559e-01 1.9537415747500206e+00
5.6656656656656657e-01 1.9607100495960488e+00
5.6756756756756754e-01 1.9676144707454495e+00
5.6856856856856852e-01 1.9744550680821993e+00
5.6956956956956961e-01 1.9812320911523489e+00
5.7057057057057059e-01 1.9879458082439809e+00
5.7157157157157157e-01 1.9945965054841728e+00
5.7257257257257255e-01 2.0011844859538130e+00
5.7357357357357353e-01 2.0077100688210310e+00
5.7457457457457461e-01 2.0141735884939007e+00
5.7557557557557559e-01 2.0205753937929680e+00
5.7657657657657657e-01 2.0269158471440916e+00
5.7757757757757755e-01 2.0331953237919702e+00
5.7857857857857853e-01 2.0394142110346754e+00
5.7957957957957962e-01 2.0455729074794209e+00
5.8058058058058060e-01 2.0516718223197326e+00
5.8158158158158157e-01 2.0577113746341271e+00
5.8258258258258255e-01 2.0636919927063255e+00
5.8358358358358353e-01 2.0696141133669954e+00
5.8458458458458462e-01 2.0754781813569481e+00
5.8558558558558560e-01 2.0812846487116725e+00
5.8658658658658658e-01 2.0870339741670554e+00
5.8758758758758756e-01 2.0927266225860706e+00
5.8858858858858853e-01 2.0983630644062146e+00
5.8958958958958962e-01 2.1039437751074139e+00
5.9059059059059060e-01 2.1094692347001018e+00
5.9159159159159158e-01 2.1149399272331468e+00
5.9259259259259256e-01 2.1203563403212762e+00
5.9359359359359354e-01 2.1257189646916270e+00
5.9459459459459463e-01 2.1310282937490435e+00
5.9559559559559561e-01 2.1362848231597082e+00
5.9659659659659658e-01 2.1414890504527029e+00
5.9759759759759756e-01 2.1466414746390621e+00
5.9859859859859854e-01 2.1517425958478915e+00
5.9959959959959963e-01 2.1567929149791070e+00
6.0060060060060061e-01 2.1617929333723449e+00
6.0160160160160159e-01 2.1667431524916037e+00
6.0260260260260257e-01 2.1716440736251479e+00
6.0360360360360354e-01 2.1764961976002342e+00
6.0460460460460463e-01 2.1813000245122085e+00
6.0560560560560561e-01 2.1860560534675089e+00
6.0660660660660659e-01 2.1907647823401515e+00
6.0760760760760757e-01 2.1954267075412295e+00
6.0860860860860866e-01 2.2000423238010050e+00
6.0960960960960964e-01 2.2046121239631531e+00
6.1061061061061062e-01 2.2091365987907334e+00
6.1161161161161159e-01 2.2136162367834653e+00
6.1261261261261257e-01 2.2180515240058964e+00
6.1361361361361366e-01 2.2224429439260609e+00
6.1461461461461464e-01 2.2267909772642218e+00
6.1561561561561562e-01 2.2310961018513229e+00
6.1661661661661660e-01 2.2353587924967542e+00
6.1761761761761758e-01 2.2395795208650693e+00
6.1861861861861867e-01 2.2437587553612950e+00
6.1961961961961964e-01 2.2478969610244679e+00
6.2062062062062062e-01 2.2519945994290724e+00
6.2162162162162160e-01 2.2560521285940300e+00
6.2262262262262258e-01 2.2600700028989245e+00
6.2362362362362367e-01 2.2640486730071490e+00
6.2462462462462465e-01 2.2679885857956621e+00
6.2562562562562563e-01 2.2718901842910668e+00
6.2662662662662660e-01 2.2757539076117190e+00
6.2762762762762758e-01 2.2795801909155888e+00
6.2862862862862867e-01 2.2833694653536107e+00
6.2962962962962965e-01 2.2871221580282590e+00
6.3063063063063063e-01 2.2908386919571031e+00
6.3163163163163161e-01 2.2945194860410942e+00
6.3263263263263259e-01 2.2981649550373602e+00
6.3363363363363367e-01 2.3017755095362746e+00
6.3463463463463465e-01 2.3053515559425879e+00
6.3563563563563563e-01 2.3088934964604206e+00
6.3663663663663661e-01 2.3124017290818983e+00
6.3763763763763759e-01 2.3158766475792607e+00
6.3863863863863868e-01 2.3193186415002369e+00
6.3963963963963966e-01 2.3227280961665255e+00
6.4064064064064064e-01 2.3261053926752031e+00
6.4164164164164161e-01 2.3294509079028933e+00
6.4264264264264259e-01 2.3327650145125447e+00
6.4364364364364368e-01 2.3360480809626685e+00
6.4464464464464466e-01 2.3393004715188801e+00
6.4564564564564564e-01 2.3425225462676273e+00
6.4664664664664662e-01 2.3457146611319466e+00
6.4764764764764760e-01 2.3488771678891451e+00
6.4864864864864868e-01 2.3520104141902705e+00
6.4964964964964966e-01 2.3551147435812583e+00
6.5065065065065064e-01 2.3581904955256530e+00
6.5165165165165162e-01 2.3612380054287838e+00
6.5265265265265260e-01 2.3642576046633055e+00
6.5365365365365369e-01 2.3672496205960001e+00
6.5465465465465467e-01 2.3702143766157548e+00
6.5565565565565564e-01 2.3731521921626229e+00
6.5665665665665662e-01 2.3760633827578865e+00
6.5765765765765760e-01 2.3789482600350409e+00
6.5865865865865869e-01 2.3818071317716267e+00
6.5965965965965967e-01 2.3846403019218347e+00
6.6066066066066065e-01 2.3874480706498176e+00
6.6166166166166163e-01 2.3902307343636426e+00
6.6266266266266260e-01 2.3929885857498205e+00
6.6366366366366369e-01 2.3957219138083605e+00
6.6466466466466467e-01 2.3984310038882812e+00
6.6566566566566565e-01 2.4011161377235424e+00
6.6666666666666663e-01 2.4037775934693282e+00
6.6766766766766761e-01 2.4064156457386536e+00
6.6866866866866870e-01 2.4090305656392332e+00
6.6966966966966968e-01 2.4116226208105771e+00
6.7067067067067065e-01 2.4141920754612762e+00
6.7167167167167163e-01 2.4167391904064317e+00
6.7267267267267261e-01 2.4192642231051966e+00
6.7367367367367370e-01 2.4217674276983989e+00
6.7467467467467468e-01 2.4242490550462050e+00
6.7567567567567566e-01 2.4267093527658039e+00
6.7667667667667664e-01 2.4291485652690756e+00
6.7767767767767773e-01 2.4315669338002217e+00
6.7867867867867870e-01 2.4339646964733306e+00
6.7967967967967968e-01 2.4363420883098561e+00
6.8068068068068066e-01 2.4386993412759832e+00
6.8168168168168164e-01 2.4410366843198670e+00
6.8268268268268273e-01 2.4433543434087150e+00
6.8368368368368371e-01 2.4456525415657095e+00
6.8468468468468469e-01 2.4479314989067369e+00
6.8568568568568566e-01 2.4501914326769199e+00
6.8668668668668664e-01 2.4524325572869330e+00
6.8768768768768773e-01 2.4546550843490902e+00
6.8868868868868871e-01 2.4568592227131845e+00
6.8968968968968969e-01 2.4590451785020848e+00
6.9069069069069067e-01 2.4612131551470555e+00
6.9169169169169165e-01 2.4633633534228112e+00
6.9269269269269274e-01 2.4654959714822837e+00
6.9369369369369371e-01 2.4676112048910936e+00
6.9469469469469469e-01 2.4697092466617323e+00
6.9569569569569567e-01 2.4717902872874253e+00
6.9669669669669665e-01 2.4738545147756907e+00
6.9769769769769774e-01 2.4759021146815750e+00
6.9869869869869872e-01 2.4779332701405665e+00
6.9969969969969970e-01 2.4799481619011807e+00
7.0070070070070067e-01 2.4819469683572120e+00
7.0170170170170165e-01 2.4839298655796500e+00
7.0270270270270274e-01 2.4858970273482575e+00
7.0370370370370372e-01 2.4878486251828038e+00
7.0470470470470470e-01 2.4897848283739608e+00
7.0570570570570568e-01 2.4917058040138453e+00
7.0670670670670666e-01 2.4936117170262211e+00
7.0770770770770774e-01 2.4955027301963484e+00
7.0870870870870872e-01 2.4973790042004858e+00
7.0970970970970970e-01 2.4992406976350443e+00
7.1071071071071068e-01 2.5010879670453914e+00
7.1171171171171166e-01 2.5029209669543038e+00
7.1271271271271275e-01 2.5047398498900755e+00
7.1371371371371373e-01 2.5065447664142719e+00
7.1471471471471471e-01 2.5083358651491423e+00
7.1571571571571568e-01 2.5101132928046823e+00
7.1671671671671666e-01 2.5118771942053533e+00
7.1771771771771775e-01 2.5136277123164588e+00
7.1871871871871873e-01 2.5153649882701759e+00
7.1971971971971971e-01 2.5170891613912509e+00
7.2072072072072069e-01 2.5188003692223528e+00
7.2172172172172167e-01 2.5204987475490945e+00
7.2272272272272275e-01 2.5221844304247201e+00
7.2372372372372373e-01 2.5238575501944540e+00
7.2472472472472471e-01 2.5255182375195329e+00
7.2572572572572569e-01 2.5271666214009016e+00
7.2672672672672667e-01 2.5288028292025904e+00
7.2772772772772776e-01 2.5304269866747671e+00
7.2872872872872874e-01 2.5320392179764770e+00
7.2972972972972971e-01 2.5336396456980621e+00
7.3073073073073069e-01 2.5352283908832707e+00
7.3173173173173167e-01 2.5368055730510584e+00
7.3273273273273276e-01 2.5383713102170802e+00
7.3373373373373374e-01 2.5399257189148825e+00
7.3473473473473472e-01 2.5414689142167939e+00
7.3573573573573570e-01 2.5430010097545175e+00
7.3673673673673679e-01 2.5445221177394339e+00
7.3773773773773776e-01 2.5460323489826111e+00
7.3873873873873874e-01 2.5475318129145252e+00
7.3973973973973972e-01 2.5490206176045058e+00
7.4074074074074070e-01 2.5504988697798883e+00
7.4174174174174179e-01 2.5519666748449028e+00
7.4274274274274277e-01 2.5534241368992792e+00
7.4374374374374375e-01 2.5548713587565857e+00
7.4474474474474472e-01 2.5563084419623014e+00
7.4574574574574570e-01 2.5577354868116227e+00
7.4674674674674679e-01 2.5591525923670111e+00
7.4774774774774777e-01 2.5605598564754830e+00
7.4874874874874875e-01 2.5619573757856466e+00
7.4974974974974973e-01 2.5633452457644865e+00
7.5075075075075071e-01 2.5647235607139045e+00
7.5175175175175180e-01 2.5660924137870138e+00
7.5275275275275277e-01 2.5674518970041911e+00
7.5375375375375375e-01 2.5688021012688980e+00
7.5475475475475473e-01 2.5701431163832602e+00
7.5575575575575571e-01 2.5714750310634207e+00
7.5675675675675680e-01 2.5727979329546642e+00
7.5775775775775778e-01 2.5741119086463167e+00
7.5875875875875876e-01 2.5754170436864232e+00
7.5975975975975973e-01 2.5767134225962094e+00
7.6076076076076071e-01 2.5780011288843228e+00
7.6176176176176180e-01 2.5792802450608696e+00
7.6276276276276278e-01 2.5805508526512346e+00
7.6376376376376376e-01 2.5818130322096993e+00
7.6476476476476474e-01 2.5830668633328582e+00
7.6576576576576572e-01 2.5843124246728282e+00
7.6676676676676681e-01 2.5855497939502703e+00
7.6776776776776778e-01 2.5867790479672079e+00
7.6876876876876876e-01 2.5880002626196585e+00
7.6976976976976974e-01 2.5892135129100753e+00
7.7077077077077072e-01 2.5904188729596056e+00
7.7177177177177181e-01 2.5916164160201598e+00
7.7277277277277279e-01 2.5928062144863055e+00
7.7377377377377377e-01 2.5939883399069830e+00
7.7477477477477474e-01 2.5951628629970416e+00
7.7577577577577572e-01 2.5963298536486104e+00
7.7677677677677681e-01 2.5974893809422941e+00
7.7777777777777779e-01 2.5986415131582001e+00
7.7877877877877877e-01 2.5997863177868084e+00
7.7977977977977975e-01 2.6009238615396706e+00
7.8078078078078073e-01 2.6020542103599547e+00
7.8178178178178181e-01 2.6031774294328298e+00
7.8278278278278279e-01 2.6042935831956981e+00
7.8378378378378377e-01 2.6054027353482727e+00
7.8478478478478475e-01 2.6065049488625047e+00
7.8578578578578573e-01 2.6076002859923637e+00
7.8678678678678682e-01 2.6086888082834729e+00
7.8778778778778780e-01 2.6097705765825987e+00
7.8878878878878878e-01 2.6108456510470019e+00
7.8978978978978975e-01 2.6119140911536483e+00
7.9079079079079073e-01 2.6129759557082810e+00
7.9179179179179182e-01 2.6140313028543622e+00
7.9279279279279280e-01 2.6150801900818772e+00
7.9379379379379378e-01 2.6161226742360126e+00
7.9479479479479476e-01 2.6171588115257025e+00
7.9579579579579574e-01 2.6181886575320492e+00
7.9679679679679682e-01 2.6192122672166196e+00
7.9779779779779780e-01 2.6202296949296207e+00
7.9879879879879878e-01 2.6212409944179491e+00
7.9979979979979976e-01 2.6222462188331290e+00
8.0080080080080074e-01 2.6232454207391260e+00
8.0180180180180183e-01 2.6242386521200514e+00
8.0280280280280281e-01 2.6252259643877478e+00
8.0380380380380378e-01 2.6262074083892695e+00
8.0480480480480476e-01 2.6271830344142488e+00
8.0580580580580585e-01 2.6281528922021531e+00
8.0680680680680683e-01 2.6291170309494394e+00
8.0780780780780781e-01 2.6300754993166020e+00
8.0880880880880879e-01 2.6310283454351158e+00
8.0980980980980977e-01 2.6319756169142812e+00
8.1081081081081086e-01 2.6329173608479675e+00
8.1181181181181183e-01 2.6338536238212544e+00
8.1281281281281281e-01 2.6347844519169854e+00
8.1381381381381379e-01 2.6357098907222172e+00
8.1481481481481477e-01 2.6366299853345794e+00
8.1581581581581586e-01 2.6375447803685397e+00
8.1681681681681684e-01 2.6384543199615846e+00
8.1781781781781782e-01 2.6393586477803002e+00
8.1881881881881879e-01 2.6402578070263720e+00
8.1981981981981977e-01 2.6411518404424994e+00
8.2082082082082086e-01 2.6420407903182177e+00
8.2182182182182184e-01 2.6429246984956438e+00
8.2282282282282282e-01 2.6438036063751338e+00
8.2382382382382380e-01 2.6446775549208610e+00
8.2482482482482478e-01 2.6455465846663166e+00
8.2582582582582587e-01 2.6464107357197246e+00
8.2682682682682684e-01 2.6472700477693873e+00
8.2782782782782782e-01 2.6481245600889487e+00
8.2882882882882880e-01 2.6489743115425837e+00
8.2982982982982978e-01 2.6498193405901160e+00
8.3083083083083087e-01 2.6506596852920588e+00
8.3183183183183185e-01 2.6514953833145878e+00
8.3283283283283283e-01 2.6523264719344395e+00
8.3383383383383380e-01 2.6531529880437450e+00
8.3483483483483478e-01 2.6539749681547908e+00
8.3583583583583587e-01 2.6547924484047130e+00
8.3683683683683685e-01 2.6556054645601277e+00
8.3783783783783783e-01 2.6564140520216935e+00
8.3883883883883881e-01 2.6572182458286102e+00
8.3983983983983979e-01 2.6580180806630569e+00
8.4084084084084088e-01 2.6588135908545603e+00
8.4184184184184185e-01 2.6596048103843115e+00
8.4284284284284283e-01 2.6603917728894162e+00
8.4384384384384381e-01 2.6611745116670846e+00
8.4484484484484479e-01 2.6619530596787677e+00
8.4584584584584588e-01 2.6627274495542319e+00
8.4684684684684686e-01 2.6634977135955769e+00
8.4784784784784784e-01 2.6642638837811994e+00
8.4884884884884881e-01 2.6650259917697028e+00
8.4984984984984979e-01 2.6657840689037484e+00
8.5085085085085088e-01 2.6665381462138562e+00
8.5185185185185186e-01 2.6672882544221541e+00
8.5285285285285284e-01 2.6680344239460725e+00
8.5385385385385382e-01 2.6687766849019896e+00
8.5485485485485480e-01 2.6695150671088275e+00
8.5585585585585588e-01 2.6702496000915947e+00
8.5685685685685686e-01 2.6709803130848861e+00
8.5785785785785784e-01 2.6717072350363305e+00
8.5885885885885882e-01 2.6724303946099912e+00
8.5985985985985980e-01 2.6731498201897210e+00
8.6086086086086089e-01 2.6738655398824758e+00
8.6186186186186187e-01 2.6745775815215715e+00
8.6286286286286284e-01 2.6752859726699105e+00
8.6386386386386382e-01 2.6759907406231536e+00
8.6486486486486491e-01 2.6766919124128554e+00
8.6586586586586589e-01 2.6773895148095535e+00
8.6686686686686687e-01 2.6780835743258180e+00
8.6786786786786785e-01 2.6787741172192590e+00
8.6886886886886883e-01 2.6794611694954931e+00
8.6986986986986992e-01 2.6801447569110728e+00
8.7087087087087089e-01 2.6808249049763702e+00
8.7187187187187187e-01 2.6815016389584310e+00
8.7287287287287285e-01 2.6821749838837823e+00
8.7387387387387383e-01 2.6828449645412062e+00
8.7487487487487492e-01 2.6835116054844779e+00
8.7587587587587590e-01 2.6841749310350647e+00
8.7687687687687688e-01 2.6848349652847885e+00
8.7787787787787785e-01 2.6854917320984573e+00
8.7887887887887883e-01 2.6861452551164557e+00
8.7987987987987992e-01 2.6867955577573079e+00
8.8088088088088090e-01 2.6874426632201986e+00
8.8188188188188188e-01 2.6880865944874701e+00
8.8288288288288286e-01 2.6887273743270779e+00
8.8388388388388384e-01 2.6893650252950199e+00
8.8488488488488493e-01 2.6899995697377301e+00
8.8588588588588590e-01 2.6906310297944431e+00
8.8688688688688688e-01 2.6912594273995269e+00
8.8788788788788786e-01 2.6918847842847846e+00
8.8888888888888884e-01 2.6925071219817260e+00
8.8988988988988993e-01 2.6931264618238115e+00
8.9089089089089091e-01 2.6937428249486657e+00
8.9189189189189189e-01 2.6943562323002599e+00
8.9289289289289286e-01 2.6949667046310708e+00
8.9389389389389384e-01 2.6955742625042074e+00
8.9489489489489493e-01 2.6961789262955129e+00
8.9589589589589591e-01 2.6967807161956356e+00
8.9689689689689689e-01 2.6973796522120814e+00
8.9789789789789787e-01 2.6979757541712299e+00
8.9889889889889885e-01 2.6985690417203303e+00
8.9989989989989994e-01 2.6991595343294721e+00
9.0090090090090091e-01 2.6997472512935259e+00
9.0190190190190189e-01 2.7003322117340662e+00
9.0290290290290287e-01 2.7009144346012643e+00
9.0390390390390385e-01 2.7014939386757586e+00
9.0490490490490494e-01 2.7020707425705019e+00
9.0590590590590592e-01 2.7026448647325845e+00
9.0690690690690690e-01 2.7032163234450328e+00
9.0790790790790787e-01 2.7037851368285919e+00
9.0890890890890885e-01 2.7043513228434737e+00
9.0990990990990994e-01 2.7049148992910941e+00
9.1091091091091092e-01 2.7054758838157831e+00
9.1191191191191190e-01 2.7060342939064745e+00
9.1291291291291288e-01 2.7065901468983729e+00
9.1391391391391386e-01 2.7071434599746023e+00
9.1491491491491495e-01 2.7076942501678332e+00
9.1591591591591592e-01 2.7082425343618874e+00
9.1691691691691690e-01 2.7087883292933270e+00
9.1791791791791788e-01 2.7093316515530184e+00
9.1891891891891886e-01 2.7098725175876819e+00
9.1991991991991995e-01 2.7104109437014170e+00
9.2092092092092093e-01 2.7109469460572142e+00
9.2192192192192191e-01 2.7114805406784450e+00
9.2292292292292288e-01 2.7120117434503319e+00
9.2392392392392386e-01 2.7125405701214054e+00
9.2492492492492495e-01 2.7130670363049374e+00
9.2592592592592593e-01 2.7135911574803599e+00
9.2692692692692691e-01 2.7141129489946687e+00
9.2792792792792789e-01 2.7146324260638037e+00
9.2892892892892887e-01 2.7151496037740177e+00
9.2992992992992995e-01 2.7156644970832269e+00
9.3093093093093093e-01 2.7161771208223433e+00
9.3193193193193191e-01 2.7166874896965938e+00
9.3293293293293289e-01 2.7171956182868211e+00
9.3393393393393398e-01 2.7177015210507682e+00
9.3493493493493496e-01 2.7182052123243521e+00
9.3593593593593594e-01 2.7187067063229149e+00
9.3693693693693691e-01 2.7192060171424663e+00
9.3793793793793789e-01 2.7197031587609066e+00
9.3893893893893898e-01 2.7201981450392374e+00
9.3993993993993996e-01 2.7206909897227574e+00
9.4094094094094094e-01 2.7211817064422452e+00
9.4194194194194192e-01 2.7216703087151224e+00
9.4294294294294290e-01 2.7221568099466107e+00
9.4394394394394399e-01 2.7226412234308697e+00
9.4494494494494496e-01 2.7231235623521215e+00
9.4594594594594594e-01 2.7236038397857669e+00
9.4694694694694692e-01 2.7240820686994809e+00
9.4794794794794790e-01 2.7245582619543001e+00
9.4894894894894899e-01 2.7250324323056971e+00
9.4994994994994997e-01 2.7255045924046413e+00
9.5095095095095095e-01 2.7259747547986448e+00
9.5195195195195192e-01 2.7264429319328016e+00
9.5295295295295290e-01 2.7269091361508084e+00
9.5395395395395399e-01 2.7273733796959787e+00
9.5495495495495497e-01 2.7278356747122396e+00
9.5595595595595595e-01 2.7282960332451252e+00
9.5695695695695693e-01 2.7287544672427471e+00
9.5795795795795791e-01 2.7292109885567637e+00
9.5895895895895900e-01 2.7296656089433342e+00
9.5995995995995997e-01 2.7301183400640583e+00
9.6096096096096095e-01 2.7305691934869123e+00
9.6196196196196193e-01 2.7310181806871672e+00
9.6296296296296291e-01 2.7314653130483020e+00
9.6396396396396400e-01 2.7319106018629018e+00
9.6496496496496498e-01 2.7323540583335464e+00
9.6596596596596596e-01 2.7327956935736939e+00
9.6696696696696693e-01 2.7332355186085464e+00
9.6796796796796791e-01 2.7336735443759110e+00
9.6896896896896900e-01 2.7341097817270481e+00
9.6996996996996998e-01 2.7345442414275141e+00
9.7097097097097096e-01 2.7349769341579870e+00
9.7197197197197194e-01 2.7354078705150933e+00
9.7297297297297292e-01 2.7358370610122140e+00
9.7397397397397401e-01 2.7362645160802890e+00
9.7497497497497498e-01 2.7366902460686111e+00
9.7597597597597596e-01 2.7371142612456092e+00
9.7697697697697694e-01 2.7375365717996241e+00
9.7797797797797792e-01 2.7379571878396751e+00
9.7897897897897901e-01 2.7383761193962175e+00
9.7997997997997999e-01 2.7387933764218921e+00
9.8098098098098097e-01 2.7392089687922669e+00
9.8198198198198194e-01 2.7396229063065691e+00
9.8298298298298292e-01 2.7400351986884104e+00
9.8398398398398401e-01 2.7404458555865028e+00
9.8498498498498499e-01 2.7408548865753666e+00
9.8598598598598597e-01 2.7412623011560324e+00
9.8698698698698695e-01 2.7416681087567323e+00
9.8798798798798793e-01 2.7420723187335874e+00
9.8898898898898902e-01 2.7424749403712809e+00
9.8998998998998999e-01 2.7428759828837332e+00
9.9099099099099097e-01 2.7432754554147611e+00
9.9199199199199195e-01 2.7436733670387339e+00
9.9299299299299304e-01 2.7440697267612224e+00
9.9399399399399402e-01 2.7444645435196384e+00
9.9499499499499500e-01 2.7448578261838694e+00
9.9599599599599598e-01 2.7452495835569053e+00
9.9699699699699695e-01 2.7456398243754596e+00
9.9799799799799804e-01 2.7460285573105807e+00
9.9899899899899902e-01 2.7464157909682601e+00
1.0000000000000000e+00 2.7468015338900318e+00


==> data/example_I_2a/fem_adaptive_32_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 1.1321529897948759e-01 5.5606115906419798e-02 5.5606115906424503e-02 4.7045700668491008e-15 8.4605263111095199e-14
2 1.8689932068401960e-01 1.1175039546375160e-01 1.1175039546375953e-01 7.9380946260698693e-15 7.1034152435229454e-14
3 2.3906261807539630e-01 1.6857409014984970e-01 1.6857409014985980e-01 1.0103029524088925e-14 5.9932279718119699e-14
4 2.7823822973061801e-01 2.2623510178341250e-01 2.2623510178342432e-01 1.1823875212257917e-14 5.2263663414959169e-14
5 3.0899605240478850e-01 2.8491358596323790e-01 2.8491358596325100e-01 1.3100631690576847e-14 4.5981070528053392e-14
6 3.3400962851610499e-01 3.4481948892536268e-01 3.4481948892537684e-01 1.4155343563970746e-14 4.1051460310684860e-14
7 3.5495322601933171e-01 4.0620304427272291e-01 4.0620304427273801e-01 1.5099033134902129e-14 3.7171147158523375e-14
8 3.7293566202974598e-01 4.6936991263993821e-01 4.6936991263995365e-01 1.5432100042289676e-14 3.2878332476601245e-14
9 3.8872884389049961e-01 5.3470388810550940e-01 5.3470388810552572e-01 1.6320278461989801e-14 3.0522086756864829e-14
10 4.0289760288596871e-01 6.0270254739726603e-01 6.0270254739728291e-01 1.6875389974302379e-14 2.7999533181296880e-14
11 4.1587976176700742e-01 6.7403639805107474e-01 6.7403639805109183e-01 1.7097434579227411e-14 2.5365743791674923e-14
12 4.2804195727514283e-01 7.4965409452224840e-01 7.4965409452226628e-01 1.7874590696465020e-14 2.3843784522855171e-14
13 4.3972853171729442e-01 8.3098756676815821e-01 8.3098756676817676e-01 1.8540724511240114e-14 2.2311674990935789e-14
14 4.5132458894293781e-01 9.2040591071648936e-01 9.2040591071650801e-01 1.8651746813702630e-14 2.0264696908761497e-14
15 4.6338792701147918e-01 1.0224372949590048e+00 1.0224372949590246e+00 1.9761969838327786e-14 1.9328295178355921e-14
16 4.7711449346820561e-01 1.1484200612147015e+00 1.1484200612147220e+00 2.0428103653102880e-14 1.7788006621458179e-14
17 5.2343756813306352e-01 1.6036210000746165e+00 1.6036210000746389e+00 2.2426505097428162e-14 1.3984916072054646e-14
18 5.3785765611751979e-01 1.7353033595512719e+00 1.7353033595512950e+00 2.3092638912203256e-14 1.3307551550049682e-14
19 5.5058561831707897e-01 1.8417223397314719e+00 1.8417223397314961e+00 2.4202861936828413e-14 1.3141428224385298e-14
20 5.6291013925297462e-01 1.9349439632230567e+00 1.9349439632230812e+00 2.4424906541753444e-14 1.2623056277592819e-14
21 5.7544542528175013e-01 2.0197465079109720e+00 2.0197465079109969e+00 2.4868995751603507e-14 1.2312929198885088e-14
22 5.8863456699666905e-01 2.0986206174996389e+00 2.0986206174996642e+00 2.5313084961453569e-14 1.2061772742713283e-14
23 6.0289553981549049e-01 2.1730690482061359e+00 2.1730690482061616e+00 2.5757174171303632e-14 1.1852901863641113e-14
24 6.1869763961667434e-01 2.2440869190468247e+00 2.2440869190468504e+00 2.5757174171303632e-14 1.1477797028576634e-14
25 6.3662980294189442e-01 2.3123778922499949e+00 2.3123778922500211e+00 2.6201263381153694e-14 1.1330874364855213e-14
26 6.5748929674467838e-01 2.3784648726362843e+00 2.3784648726363109e+00 2.6645352591003757e-14 1.1202752202713769e-14
27 6.8242178880509807e-01 2.4427521690776173e+00 2.4427521690776439e+00 2.6645352591003757e-14 1.0907923009260799e-14
28 7.1316824014494118e-01 2.5055629394136729e+00 2.5055629394136996e+00 2.6645352591003757e-14 1.0634477454890339e-14
29 7.5253949935786268e-01 2.5671630533985570e+00 2.5671630533985850e+00 2.7977620220553945e-14 1.0898263818309192e-14
30 8.0541717889970665e-01 2.6277770381377681e+00 2.6277770381377961e+00 2.7977620220553945e-14 1.0646877499310445e-14
31 8.8112373125863197e-01 2.6875991765505454e+00 2.6875991765505747e+00 2.9309887850104133e-14 1.0905602333054066e-14
32 1.0000000000000002e+00 2.7468015338900025e+00 2.7468015338900318e+00 2.9309887850104133e-14 1.0670551726609583e-14


==> data/example_I_2a/fem_uniform_32.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 3.1250000000000000e-02 1.2787026812287300e-02 1.2787026812288937e-02 1.6375789613221059e-15 1.2806565477350176e-13
2 6.2500000000000000e-02 2.7315608564759099e-02 2.7315608564761895e-02 2.7963742432746130e-15 1.0237276012521409e-13
3 9.3750000000000000e-02 4.3959930725519000e-02 4.3959930725523177e-02 4.1772141301521515e-15 9.5023219127296240e-14
4 1.2500000000000000e-01 6.3206831897454893e-02 6.3206831897460125e-02 5.2319260035460502e-15 8.2774691381997391e-14
5 1.5625000000000000e-01 8.5700225449607995e-02 8.5700225449614864e-02 6.8695049648681561e-15 8.0157373318777274e-14
6 1.8750000000000000e-01 1.1230738469256731e-01 1.1230738469257551e-01 8.2017725944183439e-15 7.3029682036221009e-14
7 2.1875000000000000e-01 1.4421993079791681e-01 1.4421993079792639e-01 9.5756735873919752e-15 6.6396326321976398e-14
8 2.5000000000000000e-01 1.8311081726247330e-01 1.8311081726248424e-01 1.0935696792557792e-14 5.9721740943801125e-14
9 2.8125000000000000e-01 2.3138246759612330e-01 2.3138246759613579e-01 1.2490009027033011e-14 5.3979928370517562e-14
10 3.1250000000000000e-01 2.9256176640383391e-01 2.9256176640384757e-01 1.3655743202889425e-14 4.6676445014483731e-14
11 3.4375000000000000e-01 3.7191763125076632e-01 3.7191763125078126e-01 1.4932499681208355e-14 4.0150018247291651e-14
12 3.7500000000000000e-01 4.7734538237365559e-01 4.7734538237367197e-01 1.6375789613221059e-14 3.4305955850646281e-14
13 4.0625000000000000e-01 6.2024948598280372e-01 6.2024948598282148e-01 1.7763568394002505e-14 2.8639392366210665e-14
14 4.3750000000000000e-01 8.1480145160143436e-01 8.1480145160145345e-01 1.9095836023552692e-14 2.3436183116783525e-14
15 4.6875000000000000e-01 1.0705158985700240e+00 1.0705158985700445e+00 2.0428103653102880e-14 1.9082485071347363e-14
16 5.0000000000000000e-01 1.3734007669449939e+00 1.3734007669450159e+00 2.1982415887578100e-14 1.6005827589914375e-14
17 5.3125000000000000e-01 1.6762856353199640e+00 1.6762856353199873e+00 2.3314683517128287e-14 1.3908538632008101e-14
18 5.6250000000000000e-01 1.9320000822885537e+00 1.9320000822885783e+00 2.4646951146678475e-14 1.2757220547052242e-14
19 5.9375000000000000e-01 2.1265520479071847e+00 2.1265520479072104e+00 2.5757174171303632e-14 1.2112176702494477e-14
20 6.2500000000000000e-01 2.2694561515163332e+00 2.2694561515163598e+00 2.6645352591003757e-14 1.1740853672453817e-14
21 6.5625000000000000e-01 2.3748839026392234e+00 2.3748839026392505e+00 2.7089441800853820e-14 1.1406638350088964e-14
22 6.8750000000000000e-01 2.4542397674861567e+00 2.4542397674861842e+00 2.7533531010703882e-14 1.1218761661133778e-14
23 7.1875000000000000e-01 2.5154190662938678e+00 2.5154190662938962e+00 2.8421709430404007e-14 1.1298995786129291e-14
24 7.5000000000000000e-01 2.5636907166275198e+00 2.5636907166275478e+00 2.7977620220553945e-14 1.0913024741673052e-14
25 7.8125000000000000e-01 2.6025816030920765e+00 2.6025816030921054e+00 2.8865798640254070e-14 1.1091217507246980e-14
26 8.1250000000000000e-01 2.6344941491974270e+00 2.6344941491974563e+00 2.9309887850104133e-14 1.1125432887764347e-14
27 8.4375000000000000e-01 2.6611013084403874e+00 2.6611013084404167e+00 2.9309887850104133e-14 1.1014194670882968e-14
28 8.7500000000000000e-01 2.6835947019925417e+00 2.6835947019925719e+00 3.0198066269804258e-14 1.1252841663229608e-14
29 9.0625000000000000e-01 2.7028416031644791e+00 2.7028416031645088e+00 2.9753977059954195e-14 1.1008405755305083e-14
30 9.3750000000000000e-01 2.7194859253252406e+00 2.7194859253252699e+00 2.9309887850104133e-14 1.0777731032602590e-14
31 9.6875000000000000e-01 2.7340145070777138e+00 2.7340145070777426e+00 2.8865798640254070e-14 1.0558026874227285e-14
32 1.0000000000000000e+00 2.7468015338900025e+00 2.7468015338900318e+00 2.9309887850104133e-14 1.0670551726609583e-14


==> data/example_I_2a/trimmed_log_history_error_128N.csv <==
Epoch Relative_Error Absolute_Error
1 1.5963560999180702e-02 -7.8265473074972451e+00
2 1.5780205984979000e-02 -7.8265928725792229e+00
3 1.5597711131502399e-02 -7.8266377012266286e+00
4 1.5418338083338199e-02 -7.8266812548777347e+00
5 1.5242935751804101e-02 -7.8267233572394499e+00
6 1.5071934340771200e-02 -7.8267639395068240e+00
7 1.4905560635038700e-02 -7.8268029841026188e+00
8 1.4743942538631099e-02 -7.8268404976651880e+00
9 1.4587152401112699e-02 -7.8268764997722453e+00
10 1.4435215404490800e-02 -7.8269110202884526e+00
11 1.4288117373969600e-02 -7.8269440970201298e+00
12 1.4145814857435700e-02 -7.8269757730254126e+00
13 1.4008241669684901e-02 -7.8270060948744460e+00
14 1.3875312936324300e-02 -7.8270351115668415e+00
15 1.3746929016309700e-02 -7.8270628735482797e+00
16 1.3622979378305500e-02 -7.8270894318015953e+00
17 1.3503345757167801e-02 -7.8271148371475716e+00
18 1.3387904551951600e-02 -7.8271391397481827e+00
19 1.3276528546684600e-02 -7.8271623887811890e+00
20 1.3169088149054301e-02 -7.8271846322342746e+00
21 1.3065452266254799e-02 -7.8272059167862995e+00
22 1.2965488947659500e-02 -7.8272262877436347e+00
23 1.2869065960048401e-02 -7.8272457889945271e+00
24 1.2776051292531501e-02 -7.8272644629805486e+00
25 1.2686313706110600e-02 -7.8272823506609326e+00
26 1.2599723249822101e-02 -7.8272994914850580e+00
27 1.2516151841424600e-02 -7.8273159233530798e+00
28 1.2435473770721900e-02 -7.8273316825924404e+00
30 1.2282309649168301e-02 -7.8273613204952373e+00
31 1.2209588351917801e-02 -7.8273752637756626e+00
33 1.2071309156016501e-02 -7.8274015484429187e+00
34 1.2005541111046699e-02 -7.8274139448407789e+00
36 1.1880257274203601e-02 -7.8274373717885766e+00
38 1.1762709580827599e-02 -7.8274591286871509e+00
39 1.1706628742299000e-02 -7.8274694324593037e+00
41 1.1599474604772200e-02 -7.8274889830334207e+00
43 1.1498538419383900e-02 -7.8275072346951866e+00
45 1.1403318695220000e-02 -7.8275243064640501e+00
48 1.1270230180945501e-02 -7.8275479297866468e+00
50 1.1187414717143501e-02 -7.8275624896249276e+00
52 1.1108906606635400e-02 -7.8275761930346199e+00
55 1.0998514457481800e-02 -7.8275952984803299e+00
57 1.0929405811445700e-02 -7.8276071619228444e+00
60 1.0831814054451799e-02 -7.8276237875208787e+00
63 1.0740806549359700e-02 -7.8276391570660833e+00
66 1.0655683869885000e-02 -7.8276534153983741e+00
69 1.0575835203447900e-02 -7.8276666871925498e+00
72 1.0500730186506199e-02 -7.8276790794289886e+00
76 1.0407188396727000e-02 -7.8276943902111613e+00
79 1.0341485563450300e-02 -7.8277050624453457e+00
83 1.0259215298527200e-02 -7.8277183304554629e+00
87 1.0182470018710100e-02 -7.8277306118950039e+00
91 1.0110727613992300e-02 -7.8277420093350631e+00
95 1.0043545761058899e-02 -7.8277526091925260e+00
100 9.9654026041344993e-03 -7.8277648496068446e+00
102 9.9358254123952001e-03 -7.8277694576624883e+00
105 9.8931416330994993e-03 -7.8277760835469552e+00
107 9.8657568228298007e-03 -7.8277803195217572e+00
110 9.8262061236641992e-03 -7.8277864166324189e+00
112 9.8008133460942004e-03 -7.8277903182568682e+00
115 9.7641166881924004e-03 -7.8277959388961564e+00
118 9.7290145297515007e-03 -7.8278012955838987e+00
120 9.7064593242808007e-03 -7.8278047273906450e+00
123 9.6738408490606997e-03 -7.8278096762493838e+00
126 9.6426181975606002e-03 -7.8278143977298971e+00
129 9.6127271415972996e-03 -7.8278189035460954e+00
132 9.5841081871508998e-03 -7.8278232044952176e+00
135 9.5567060475916007e-03 -7.8278273105598828e+00
138 9.5304692376068003e-03 -7.8278312309888927e+00
142 9.4972169825726996e-03 -7.8278361842130924e+00
145 9.4735177385405003e-03 -7.8278397038636411e+00
148 9.4508352182124996e-03 -7.8278430642812404e+00
152 9.4221067333250998e-03 -7.8278473088466329e+00
156 9.3950312935755006e-03 -7.8278512973502652e+00
159 9.3757615492219004e-03 -7.8278541289996122e+00
163 9.3513912858915003e-03 -7.8278577018339455e+00
167 9.3284688848885994e-03 -7.8278610539159077e+00
171 9.3069289738744003e-03 -7.8278641963304532e+00
175 9.2867102840652992e-03 -7.8278671393850079e+00
179 9.2677551368850006e-03 -7.8278698927038670e+00
183 9.2500090075356995e-03 -7.8278724653087721e+00
187 9.2334201823059993e-03 -7.8278748656837012e+00
192 9.2142367366967008e-03 -7.8278776361235840e+00
196 9.2000747722683993e-03 -7.8278796776729562e+00
201 9.1837795092154992e-03 -7.8278820228673478e+00
206 9.1689688453561995e-03 -7.8278841507934276e+00
210 9.1581341820825002e-03 -7.8278857052913375e+00
215 9.1457911160295006e-03 -7.8278874739669604e+00
221 9.1326368536477007e-03 -7.8278893562557004e+00
226 9.1229660619396007e-03 -7.8278907383545722e+00
231 9.1143881833518001e-03 -7.8278919630345882e+00
236 9.1068281486959002e-03 -7.8278930414399861e+00
242 9.0989947491580993e-03 -7.8278941578956829e+00
248 9.0923919591353007e-03 -7.8278950982124815e+00
254 9.0868933917620000e-03 -7.8278958807537666e+00
260 9.0823746683380002e-03 -7.8278965234919422e+00
266 9.0787144652928007e-03 -7.8278970438807773e+00
272 9.0757957461014005e-03 -7.8278974586989296e+00
278 9.0735072113484003e-03 -7.8278977838598651e+00
285 9.0714955201656993e-03 -7.8278980696184277e+00
292 9.0700505056887006e-03 -7.8278982748420720e+00
298 9.0691629249514995e-03 -7.8278984008817316e+00
305 9.0684374623554997e-03 -7.8278985038908706e+00
313 9.0679046369188995e-03 -7.8278985795420226e+00
320 9.0676165543607003e-03 -7.8278986204424568e+00
327 9.0674382348318993e-03 -7.8278986457586663e+00
335 9.0673200770918002e-03 -7.8278986625333697e+00
343 9.0672566730288003e-03 -7.8278986715346734e+00
351 9.0672238761884995e-03 -7.8278986761907277e+00
359 9.0672074601093004e-03 -7.8278986785212554e+00
368 9.0671988107625008e-03 -7.8278986797491683e+00
376 9.0671952936812999e-03 -7.8278986802484738e+00
385 9.0671934373044993e-03 -7.8278986805120159e+00
394 9.0671925131386999e-03 -7.8278986806432158e+00
404 9.0671918093067003e-03 -7.8278986807431359e+00
413 9.0671908734602999e-03 -7.8278986808759941e+00
423 9.0671882102843007e-03 -7.8278986812540738e+00
433 9.0671797259413000e-03 -7.8278986824585592e+00
443 9.0671515401204005e-03 -7.8278986864599700e+00
453 9.0670562852953000e-03 -7.8278986999827653e+00
464 9.0666716502154996e-03 -7.8278987545858136e+00
475 9.0651993968413995e-03 -7.8278989635664669e+00
486 9.0599155516972001e-03 -7.8278997133083159e+00
498 9.0429455191290992e-03 -7.8279021182845918e+00
509 9.0172736046600001e-03 -7.8279057479130785e+00
521 8.9994581065024008e-03 -7.8279082606954953e+00
534 8.9984084279197008e-03 -7.8279084085921209e+00
546 8.9978273732668999e-03 -7.8279084904535949e+00
559 8.9976985437413004e-03 -7.8279085086029356e+00
572 8.9976267029851995e-03 -7.8279085187236577e+00
586 8.9976032207488999e-03 -7.8279085220317510e+00
599 8.9976016546682996e-03 -7.8279085222523745e+00
614 8.9975998184068998e-03 -7.8279085225110601e+00
628 8.9975992438115007e-03 -7.8279085225920069e+00
643 8.9975990986273999e-03 -7.8279085226124598e+00
658 8.9975990503020995e-03 -7.8279085226192677e+00
673 8.9975990095108992e-03 -7.8279085226250142e+00
689 8.9975990110366007e-03 -7.8279085226247993e+00
705 8.9975990138422002e-03 -7.8279085226244041e+00
722 8.9975990035087994e-03 -7.8279085226258598e+00
739 8.9975990034016004e-03 -7.8279085226258749e+00
756 8.9975990003439005e-03 -7.8279085226263057e+00
774 8.9975990008861004e-03 -7.8279085226262293e+00
792 8.9975990023677000e-03 -7.8279085226260188e+00
811 8.9975990114086000e-03 -7.8279085226247469e+00
830 8.9975990111626995e-03 -7.8279085226247807e+00
850 8.9975990051039002e-03 -7.8279085226256351e+00
870 8.9975990076509998e-03 -7.8279085226252763e+00
890 8.9975990015481004e-03 -7.8279085226261360e+00
911 8.9975990062387008e-03 -7.8279085226254752e+00
933 8.9975990107718003e-03 -7.8279085226248366e+00
955 8.9975990075627007e-03 -7.8279085226252887e+00
977 8.9975989996630007e-03 -7.8279085226264016e+00
1000 8.9975990123984002e-03 -7.8279085226246066e+00
1024 8.9975990060244000e-03 -7.8279085226255054e+00
1048 8.9975990033827006e-03 -7.8279085226258767e+00
1072 8.9975990070394005e-03 -7.8279085226253624e+00
1097 8.9975990044544995e-03 -7.8279085226257266e+00
1123 8.9975990025820008e-03 -7.8279085226259904e+00
1150 8.9975990009743007e-03 -7.8279085226262168e+00
1177 8.9975989998331996e-03 -7.8279085226263776e+00
1205 8.9975990052173997e-03 -7.8279085226256191e+00
1233 8.9975990092461006e-03 -7.8279085226250515e+00
1262 8.9975990073420994e-03 -7.8279085226253198e+00
1292 8.9975990007347996e-03 -7.8279085226262506e+00
1322 8.9975989980742004e-03 -7.8279085226266254e+00
1353 8.9975990053876003e-03 -7.8279085226255951e+00
1385 8.9975990033448992e-03 -7.8279085226258829e+00
1417 8.9975990022415995e-03 -7.8279085226260383e+00
1451 8.9975990019137003e-03 -7.8279085226260836e+00
1485 8.9975990032313997e-03 -7.8279085226258989e+00
1520 8.9975989999970998e-03 -7.8279085226263536e+00
1556 8.9975990062640000e-03 -7.8279085226254717e+00
1592 8.9975990058414994e-03 -7.8279085226255312e+00
1630 8.9975989997890995e-03 -7.8279085226263838e+00
1668 8.9975990057091001e-03 -7.8279085226255498e+00
1707 8.9975990015165007e-03 -7.8279085226261405e+00
1748 8.9975989921730008e-03 -7.8279085226274567e+00
1789 8.9975990033638008e-03 -7.8279085226258802e+00
1831 8.9975990062260997e-03 -7.8279085226254770e+00
1874 8.9979065830237993e-03 -7.8279084792944946e+00
1918 8.9975999153223008e-03 -7.8279085224974070e+00
1963 8.9975990228956994e-03 -7.8279085226231286e+00
2009 8.9975990035403002e-03 -7.8279085226258553e+00
2057 8.9975989980994008e-03 -7.8279085226266218e+00
2105 8.9975989995180004e-03 -7.8279085226264220e+00
2154 8.9975990097252000e-03 -7.8279085226249840e+00
2205 9.0019307761780003e-03 -7.8279079122354256e+00
2257 8.9976057877713001e-03 -7.8279085216701185e+00
2310 8.9975990982238997e-03 -7.8279085226125167e+00
2364 8.9975989950289992e-03 -7.8279085226270544e+00
2420 8.9975990037799002e-03 -7.8279085226258216e+00
2477 8.9975990107529005e-03 -7.8279085226248393e+00
2535 8.9996032512894997e-03 -7.8279082402436639e+00
2595 8.9975992269842996e-03 -7.8279085225943774e+00
2656 8.9975990044608000e-03 -7.8279085226257257e+00
2719 8.9975989986289997e-03 -7.8279085226265472e+00
2783 8.9975990127830006e-03 -7.8279085226245533e+00
2848 8.9977767358801006e-03 -7.8279084975873570e+00
2915 8.9975990120137999e-03 -7.8279085226246616e+00
2984 8.9975989995305997e-03 -7.8279085226264202e+00
3054 8.9975990091452004e-03 -7.8279085226250658e+00
3126 8.9976665282698008e-03 -7.8279085131131936e+00
3199 8.9975990573823005e-03 -7.8279085226182703e+00
3275 8.9975990022983007e-03 -7.8279085226260303e+00
3352 8.9979901097605001e-03 -7.8279084675271120e+00
3430 8.9975991170433995e-03 -7.8279085226098655e+00
3511 8.9975990029224993e-03 -7.8279085226259424e+00
3594 8.9976516221954000e-03 -7.8279085152131191e+00
3678 8.9975990033197006e-03 -7.8279085226258864e+00
3765 8.9978476127159993e-03 -7.8279084876022633e+00
3854 8.9975991569015007e-03 -7.8279085226042504e+00
3944 8.9975990403659001e-03 -7.8279085226206675e+00
4037 8.9976020055863998e-03 -7.8279085222029376e+00
4132 8.9975990207395006e-03 -7.8279085226234324e+00
4229 8.9975993148084001e-03 -7.8279085225820051e+00
4329 8.9975990067241995e-03 -7.8279085226254068e+00
4431 8.9975991709358005e-03 -7.8279085226022733e+00
4535 8.9975990109294000e-03 -7.8279085226248144e+00
4642 8.9975993841788001e-03 -7.8279085225722316e+00
4751 8.9975990064845995e-03 -7.8279085226254406e+00
4863 8.9976087418616995e-03 -7.8279085212539572e+00
4977 8.9975990067557004e-03 -7.8279085226254024e+00
5094 8.9976069573442004e-03 -7.8279085215053534e+00
5214 8.9975990060999992e-03 -7.8279085226254947e+00
5337 8.9975995779150997e-03 -7.8279085225449396e+00
5462 8.9975990120580007e-03 -7.8279085226246554e+00
5591 8.9975990847571997e-03 -7.8279085226144138e+00
5722 8.9976002245162005e-03 -7.8279085224538489e+00
5857 8.9975990421375992e-03 -7.8279085226204179e+00
5995 8.9977183429026993e-03 -7.8279085058136717e+00
6136 8.9975990078337998e-03 -7.8279085226252496e+00
6280 8.9975991486738998e-03 -7.8279085226054095e+00
6428 8.9976078282143993e-03 -7.8279085213826685e+00
6579 8.9975990018191995e-03 -7.8279085226260978e+00
6734 8.9976474719836996e-03 -7.8279085157977883e+00
6893 8.9975990001484006e-03 -7.8279085226263332e+00
7055 8.9975990445522007e-03 -7.8279085226200777e+00
7221 8.9976028915062997e-03 -7.8279085220781326e+00
7391 8.9975990003250007e-03 -7.8279085226263083e+00
7565 8.9976000740865994e-03 -7.8279085224750409e+00
7743 8.9975990061630998e-03 -7.8279085226254859e+00
7925 8.9975990091766996e-03 -7.8279085226250613e+00
8111 8.9976081382780008e-03 -7.8279085213389878e+00
8302 8.9975990037862007e-03 -7.8279085226258207e+00
8498 8.9975990077960002e-03 -7.8279085226252558e+00
8697 8.9975991508174993e-03 -7.8279085226051075e+00
8902 8.9975990030106996e-03 -7.8279085226259300e+00
9112 8.9975989972860999e-03 -7.8279085226267364e+00
9326 8.9975990905385005e-03 -7.8279085226135994e+00
9545 8.9978803125372007e-03 -7.8279084829955021e+00
9770 8.9975990171709992e-03 -7.8279085226239351e+00
10000 8.9975989984777006e-03 -7.8279085226265677e+00


==> data/example_I_2a/trimmed_log_history_error_256N.csv <==
Epoch Relative_Error Absolute_Error
1 7.9836072129846006e-03 -7.8280433207588906e+00
2 7.9193487992601005e-03 -7.8280513207362956e+00
3 7.8498460697332007e-03 -7.8280599008349823e+00
4 7.7784521058741002e-03 -7.8280686356575204e+00
5 7.7065124875599000e-03 -7.8280773565161885e+00
6 7.6347542486273996e-03 -7.8280859746631410e+00
7 7.5636309688746003e-03 -7.8280944369964214e+00
8 7.4934495886485996e-03 -7.8281027096260543e+00
9 7.4244277799384003e-03 -7.8281107703541322e+00
10 7.3567236813186004e-03 -7.8281186047250619e+00
11 7.2904530903937000e-03 -7.8281262037114816e+00
12 7.2257000622130002e-03 -7.8281335622662569e+00
13 7.1625239953300003e-03 -7.8281406783439209e+00
14 7.1009645114989001e-03 -7.8281475522188924e+00
15 7.0410452346945998e-03 -7.8281541859612078e+00
16 6.9827764840977996e-03 -7.8281605830590086e+00
17 6.9261575150393996e-03 -7.8281667481104673e+00
18 6.8711784089648996e-03 -7.8281726865701833e+00
19 6.8178215176186996e-03 -7.8281784045569047e+00
20 6.7660628350223002e-03 -7.8281839086794127e+00
21 6.7158730209145997e-03 -7.8281892059083891e+00
22 6.6672185900565999e-03 -7.8281943034379138e+00
23 6.6200624742612998e-03 -7.8281992086190506e+00
24 6.5743651755829002e-03 -7.8282039288362890e+00
25 6.5300850026591998e-03 -7.8282084714835456e+00
26 6.4871789748599997e-03 -7.8282128438738656e+00
27 6.4456032219488996e-03 -7.8282170532040034e+00
28 6.4053133514097998e-03 -7.8282211065238796e+00
30 6.3284136802517999e-03 -7.8282287723845378e+00
31 6.2917160642693001e-03 -7.8282323980069588e+00
33 6.2216104288987002e-03 -7.8282392656325168e+00
34 6.1881193625001997e-03 -7.8282425192927843e+00
36 6.1240615382138000e-03 -7.8282486935977129e+00
38 6.0636520889367001e-03 -7.8282544573859978e+00
39 6.0347264640461997e-03 -7.8282571970091110e+00
41 5.9792673402923003e-03 -7.8282624130538707e+00
43 5.9267917958282000e-03 -7.8282673041465367e+00
45 5.8770710309567998e-03 -7.8282718986952151e+00
48 5.8072026668611002e-03 -7.8282782896125287e+00
50 5.7634934646940998e-03 -7.8282822488656700e+00
52 5.7218837110536002e-03 -7.8282859901551136e+00
55 5.6630773412076002e-03 -7.8282912314286133e+00
57 5.6260809368703004e-03 -7.8282945010840006e+00
60 5.5735956062745997e-03 -7.8282991028477591e+00
63 5.5244002179119000e-03 -7.8283033769986767e+00
66 5.4781754366314004e-03 -7.8283073585299450e+00
69 5.4346421713018997e-03 -7.8283110776401088e+00
72 5.3935567215140003e-03 -7.8283145604131370e+00
76 5.3422202720283998e-03 -7.8283188750098951e+00
79 5.3060652844405002e-03 -7.8283218889096853e+00
83 5.2606921571604999e-03 -7.8283256422794754e+00
87 5.2182688872793002e-03 -7.8283291224719855e+00
91 5.1785248522804002e-03 -7.8283323573081303e+00
95 5.1412275927863998e-03 -7.8283353705021987e+00
100 5.0977412574972998e-03 -7.8283388562016176e+00
102 5.0812508363042002e-03 -7.8283401702683726e+00
105 5.0574211156635997e-03 -7.8283420616576587e+00
107 5.0421117465023002e-03 -7.8283432720871167e+00
110 5.0199697632734002e-03 -7.8283450162428139e+00
112 5.0057328293584002e-03 -7.8283461336518751e+00
115 4.9851255916187999e-03 -7.8283477454234358e+00
118 4.9653729567679999e-03 -7.8283492841121856e+00
120 4.9526566825132999e-03 -7.8283502714509536e+00
123 4.9342284824739997e-03 -7.8283516977917698e+00
126 4.9165400074091996e-03 -7.8283530618766921e+00
129 4.8995535157315001e-03 -7.8283543672155922e+00
132 4.8832339101262997e-03 -7.8283556170520177e+00
135 4.8675486337351999e-03 -7.8283568143783935e+00
138 4.8524676640957004e-03 -7.8283579619430421e+00
142 4.8332518295784999e-03 -7.8283594189849381e+00
145 4.8194761764788997e-03 -7.8283604599668157e+00
148 4.8062199890130004e-03 -7.8283614588890700e+00
152 4.7893161238026999e-03 -7.8283627286915403e+00
156 4.7732509826750001e-03 -7.8283639313434428e+00
159 4.7617267896927001e-03 -7.8283647915665622e+00
163 4.7470295467593997e-03 -7.8283658856249341e+00
167 4.7330628816548998e-03 -7.8283669221652383e+00
171 4.7197934713830002e-03 -7.8283679041292755e+00
175 4.7071903410879001e-03 -7.8283688342345128e+00
179 4.6952248971998001e-03 -7.8283697149773985e+00
183 4.6838704131078003e-03 -7.8283705486763546e+00
187 4.6731018367783999e-03 -7.8283713374902177e+00
192 4.6604295458830000e-03 -7.8283722634284736e+00
196 4.6508957571996003e-03 -7.8283729583854580e+00
201 4.6396998262437997e-03 -7.8283737726858984e+00
206 4.6292701068631004e-03 -7.8283745294926526e+00
210 4.6214539785968999e-03 -7.8283750955341977e+00
215 4.6123147974693000e-03 -7.8283757561777216e+00
221 4.6022308112322000e-03 -7.8283764836007919e+00
226 4.5945270962895997e-03 -7.8283770382467610e+00
231 4.5874277349514997e-03 -7.8283775485582376e+00
236 4.5809041010048002e-03 -7.8283780167899346e+00
242 4.5737965252587998e-03 -7.8283785261753964e+00
248 4.5674309063806996e-03 -7.8283789817149056e+00
254 4.5617609464511004e-03 -7.8283793869371019e+00
260 4.5567412928071999e-03 -7.8283797452629713e+00
266 4.5523267339988996e-03 -7.8283800600683566e+00
272 4.5484725713296004e-03 -7.8283803346620013e+00
278 4.5451341978080999e-03 -7.8283805723197615e+00
285 4.5418326250628999e-03 -7.8283808071860657e+00
292 4.5391035869423004e-03 -7.8283810011947326e+00
298 4.5371685511312000e-03 -7.8283811386867290e+00
305 4.5353237595668998e-03 -7.8283812697119242e+00
313 4.5336818946528998e-03 -7.8283813862795624e+00
320 4.5325862139445000e-03 -7.8283814640462275e+00
327 4.5317509093520999e-03 -7.8283815233198979e+00
335 4.5310514260890004e-03 -7.8283815729472082e+00
343 4.5305624037334001e-03 -7.8283816076380761e+00
351 4.5302294859835999e-03 -7.8283816312528618e+00
359 4.5300089844486999e-03 -7.8283816468926961e+00
368 4.5298530815560002e-03 -7.8283816579501888e+00
376 4.5297690505839002e-03 -7.8283816639099708e+00
385 4.5297130384748001e-03 -7.8283816678824918e+00
394 4.5296819403702997e-03 -7.8283816700880271e+00
404 4.5296637896586004e-03 -7.8283816713753023e+00
413 4.5296555031593003e-03 -7.8283816719629913e+00
423 4.5296509620145996e-03 -7.8283816722850545e+00
433 4.5296488102571000e-03 -7.8283816724376596e+00
443 4.5296477709714997e-03 -7.8283816725113669e+00
453 4.5296473034575997e-03 -7.8283816725445234e+00
464 4.5296470248352002e-03 -7.8283816725642836e+00
475 4.5296468840462997e-03 -7.8283816725742685e+00
486 4.5296467797758004e-03 -7.8283816725816626e+00
498 4.5296467192999000e-03 -7.8283816725859516e+00
509 4.5296464982730999e-03 -7.8283816726016280e+00
521 4.5296460927127004e-03 -7.8283816726303908e+00
534 4.5296444058997003e-03 -7.8283816727500213e+00
546 4.5296397983944003e-03 -7.8283816730767901e+00
559 4.5296240067869004e-03 -7.8283816741967440e+00
572 4.5295714758355997e-03 -7.8283816779222546e+00
586 4.5293721812700999e-03 -7.8283816920558911e+00
599 4.5287433632385000e-03 -7.8283817366465351e+00
614 4.5263649358590003e-03 -7.8283819052492047e+00
628 4.5210850660332997e-03 -7.8283822792136464e+00
643 4.5144583686318003e-03 -7.8283827479539747e+00
658 4.5123043755044001e-03 -7.8283829001689016e+00
673 4.5121565643416999e-03 -7.8283829106115199e+00
689 4.5121225169252998e-03 -7.8283829130168661e+00
705 4.5121126194268002e-03 -7.8283829137160907e+00
722 4.5121099037546998e-03 -7.8283829139079426e+00
739 4.5121095915754998e-03 -7.8283829139299979e+00
756 4.5121093887364001e-03 -7.8283829139443277e+00
774 4.5121094488564002e-03 -7.8283829139400796e+00
792 4.5121094337824000e-03 -7.8283829139411454e+00
811 4.5121094039864001e-03 -7.8283829139432504e+00
830 4.5121094511193999e-03 -7.8283829139399206e+00
850 4.5121093522268998e-03 -7.8283829139469070e+00
870 4.5121094675135004e-03 -7.8283829139387624e+00
890 4.5121094531937996e-03 -7.8283829139397740e+00
911 4.5121094435886999e-03 -7.8283829139404526e+00
933 4.5121094315445998e-03 -7.8283829139413026e+00
955 4.5121094372899996e-03 -7.8283829139408976e+00
977 4.5121094252584997e-03 -7.8283829139417476e+00
1000 4.5121094177277997e-03 -7.8283829139422796e+00
1024 4.5121094039234999e-03 -7.8283829139432548e+00
1048 4.5121094268048998e-03 -7.8283829139416383e+00
1072 4.5121094466436997e-03 -7.8283829139402368e+00
1097 4.5121094003530999e-03 -7.8283829139435070e+00
1123 4.5121093793700998e-03 -7.8283829139449894e+00
1150 4.5121094624720999e-03 -7.8283829139391186e+00
1177 4.5121094358944996e-03 -7.8283829139409962e+00
1205 4.5121094151631003e-03 -7.8283829139424608e+00
1233 4.5121093868380003e-03 -7.8283829139444618e+00
1262 4.5121094869878002e-03 -7.8283829139373866e+00
1292 4.5121094398045004e-03 -7.8283829139407199e+00
1322 4.5121094157539003e-03 -7.8283829139424190e+00
1353 4.5121094360203000e-03 -7.8283829139409873e+00
1385 4.5121094089273003e-03 -7.8283829139429013e+00
1417 4.5121094204684997e-03 -7.8283829139420860e+00
1451 4.5121094111022003e-03 -7.8283829139427477e+00
1485 4.5121094642447002e-03 -7.8283829139389933e+00
1520 4.5121094327891997e-03 -7.8283829139412147e+00
1556 4.5121094820092002e-03 -7.8283829139377383e+00
1592 4.5121094028422997e-03 -7.8283829139433312e+00
1630 4.5121094270688996e-03 -7.8283829139416197e+00
1668 4.5121094687204004e-03 -7.8283829139386771e+00
1707 4.5121094631007004e-03 -7.8283829139390742e+00
1748 4.5121094469202996e-03 -7.8283829139402172e+00
1789 4.5121094415393999e-03 -7.8283829139405974e+00
1831 4.5121094314188002e-03 -7.8283829139413124e+00
1874 4.5121093955504997e-03 -7.8283829139438463e+00
1918 4.5121094664071996e-03 -7.8283829139388406e+00
1963 4.5121094332292002e-03 -7.8283829139411836e+00
2009 4.5121094568020001e-03 -7.8283829139395191e+00
2057 4.5121094988684997e-03 -7.8283829139365473e+00
2105 4.5121094368373998e-03 -7.8283829139409296e+00
2154 4.5121094209839997e-03 -7.8283829139420495e+00
2205 4.5122199402680002e-03 -7.8283829061341557e+00
2257 4.5121096521859002e-03 -7.8283829139257159e+00
2310 4.5121093941172998e-03 -7.8283829139439476e+00
2364 4.5121094360830996e-03 -7.8283829139409828e+00
2420 4.5121093911502002e-03 -7.8283829139441572e+00
2477 4.5121661891703996e-03 -7.8283829099315518e+00
2535 4.5121120203640997e-03 -7.8283829137584124e+00
2595 4.5121094662940002e-03 -7.8283829139388477e+00
2656 4.5121094103605002e-03 -7.8283829139428001e+00
2719 4.5121094448835998e-03 -7.8283829139403611e+00
2783 4.5121912150921000e-03 -7.8283829081635314e+00
2848 4.5121095724910002e-03 -7.8283829139313461e+00
2915 4.5121095399040002e-03 -7.8283829139336483e+00
2984 4.5121094427840996e-03 -7.8283829139405086e+00
3054 4.5121611727526002e-03 -7.8283829102859483e+00
3126 4.5121094780113001e-03 -7.8283829139380208e+00
3199 4.5121094249568000e-03 -7.8283829139417689e+00
3275 4.5130059500873999e-03 -7.8283828505991329e+00
3352 4.5121094669352000e-03 -7.8283829139388033e+00
3430 4.5121094056711003e-03 -7.8283829139431313e+00
3511 4.5127888228005996e-03 -7.8283828659410899e+00
3594 4.5121093998125002e-03 -7.8283829139435452e+00
3678 4.5121094401941999e-03 -7.8283829139406924e+00
3765 4.5121118196749001e-03 -7.8283829137725904e+00
3854 4.5121094592032998e-03 -7.8283829139393486e+00
3944 4.5121094464803000e-03 -7.8283829139402483e+00
4037 4.5123881252152002e-03 -7.8283828942519689e+00
4132 4.5121094614537002e-03 -7.8283829139391905e+00
4229 4.5121093985174996e-03 -7.8283829139436367e+00
4329 4.5121146774236998e-03 -7.8283829135707004e+00
4431 4.5121093937527000e-03 -7.8283829139439733e+00
4535 4.5121094288415996e-03 -7.8283829139414944e+00
4642 4.5121098289880998e-03 -7.8283829139132255e+00
4751 4.5121094470837999e-03 -7.8283829139402057e+00
4863 4.5121282951423002e-03 -7.8283829126086539e+00
4977 4.5121095176135001e-03 -7.8283829139352230e+00
5094 4.5121111004096997e-03 -7.8283829138234040e+00
5214 4.5121094932110001e-03 -7.8283829139369470e+00
5337 4.5121095341333003e-03 -7.8283829139340559e+00
5462 4.5121308092099001e-03 -7.8283829124310431e+00
5591 4.5121094323365999e-03 -7.8283829139412466e+00
5722 4.5121096021613002e-03 -7.8283829139292500e+00
5857 4.5122028813215998e-03 -7.8283829073393374e+00
5995 4.5121095232962000e-03 -7.8283829139348207e+00
6136 4.5121094088894998e-03 -7.8283829139429040e+00
6280 4.5121094739378996e-03 -7.8283829139383068e+00
6428 4.5121095257980000e-03 -7.8283829139346448e+00
6579 4.5121124089439997e-03 -7.8283829137309606e+00
6734 4.5121139812036998e-03 -7.8283829136198859e+00
6893 4.5121096521482003e-03 -7.8283829139257186e+00
7055 4.5121114066295001e-03 -7.8283829138017706e+00
7221 4.5121202227521003e-03 -7.8283829131789417e+00
7391 4.5121094826251996e-03 -7.8283829139376948e+00
7565 4.5121110203502996e-03 -7.8283829138290599e+00
7743 4.5121110841665002e-03 -7.8283829138245506e+00
7925 4.5121094180798002e-03 -7.8283829139422547e+00
8111 4.5121093569791002e-03 -7.8283829139465713e+00
8302 4.5121094714612002e-03 -7.8283829139384835e+00
8498 4.5121161935102998e-03 -7.8283829134635941e+00
8697 4.5121923249541998e-03 -7.8283829080851222e+00
8902 4.5127036268991999e-03 -7.8283828719607298e+00
9112 4.5121094758740002e-03 -7.8283829139381718e+00
9326 4.5121094401062000e-03 -7.8283829139406986e+00
9545 4.5121101440211003e-03 -7.8283829138909695e+00
9770 4.5122291737767000e-03 -7.8283829054818241e+00
10000 4.5121094739253003e-03 -7.8283829139383094e+00


==> data/example_I_2a/trimmed_log_history_error_32N.csv <==
Epoch Relative_Error Absolute_Error
1 6.3565132741212296e-02 -7.7969108667873401e+00
2 6.2809338950136698e-02 -7.7976585946690822e+00
3 6.2072331423635399e-02 -7.7983791237675124e+00
4 6.1352574168553997e-02 -7.7990745799259331e+00
5 6.0651991972769603e-02 -7.7997437185260141e+00
6 5.9972169100610297e-02 -7.8003856829780860e+00
7 5.9313996390265501e-02 -7.8010003088704334e+00
8 5.8677527556474797e-02 -7.8015882161733527e+00
9 5.8062045960577402e-02 -7.8021507052278647e+00
10 5.7466458799014998e-02 -7.8026893660410304e+00
11 5.6889711073680002e-02 -7.8032056948931467e+00
12 5.6331011752599101e-02 -7.8037008998339790e+00
13 5.5789871145582100e-02 -7.8041758822538823e+00
14 5.5266003828374897e-02 -7.8046313354407060e+00
15 5.4759206222213398e-02 -7.8050678589757441e+00
16 5.4269295679258998e-02 -7.8054860143980234e+00
17 5.3796108483113197e-02 -7.8058863282047177e+00
18 5.3339494650121798e-02 -7.8062692973498811e+00
19 5.2899274708769997e-02 -7.8066354259416864e+00
20 5.2475177691290502e-02 -7.8069852755977616e+00
21 5.2066795165359801e-02 -7.8073195004538363e+00
22 5.1673574290494101e-02 -7.8076388492311928e+00
23 5.1294854809654497e-02 -7.8079441322409506e+00
24 5.0929933898161903e-02 -7.8082361678936811e+00
25 5.0578128727632697e-02 -7.8085157334473729e+00
26 5.0238812888627402e-02 -7.8087835383686706e+00
27 4.9911422487991602e-02 -7.8090402223802551e+00
28 4.9595442407518203e-02 -7.8092863688724599e+00
30 4.8995787594363002e-02 -7.8097491978168776e+00
31 4.8711190740696103e-02 -7.8099668868645251e+00
33 4.8170315183535102e-02 -7.8103771090450458e+00
34 4.7913263591594597e-02 -7.8105704618028398e+00
36 4.7424131571137902e-02 -7.8109355268707699e+00
38 4.6965890144814899e-02 -7.8112741380844639e+00
39 4.6747442550972997e-02 -7.8114343997126117e+00
41 4.6330178547168602e-02 -7.8117384441752087e+00
43 4.5937080503541498e-02 -7.8120223860229343e+00
45 4.5566007698725201e-02 -7.8122881987560318e+00
48 4.5046527518435200e-02 -7.8126566993281594e+00
50 4.4722572536680702e-02 -7.8128843623188073e+00
52 4.4414883389504299e-02 -7.8130990728345475e+00
55 4.3981109362610203e-02 -7.8133992495658457e+00
57 4.3708796741730498e-02 -7.8135861878609001e+00
60 4.3323219877715299e-02 -7.8138488944198103e+00
63 4.2962573124649898e-02 -7.8140925084091499e+00
66 4.2624399144717100e-02 -7.8143190921559569e+00
69 4.2306611034968300e-02 -7.8145303850228292e+00
72 4.2007391252867100e-02 -7.8147278867554553e+00
76 4.1634614218459001e-02 -7.8149719792853416e+00
79 4.1372875339021301e-02 -7.8151420644444238e+00
83 4.1045398093912902e-02 -7.8153533576553320e+00
87 4.0740261084465802e-02 -7.8155487254374343e+00
91 4.0455377379000700e-02 -7.8157298099102146e+00
95 4.0188946711626899e-02 -7.8158980149179307e+00
100 3.9879475182987303e-02 -7.8160919975605196e+00
102 3.9762458431541602e-02 -7.8161649551934804e+00
105 3.9593672179706503e-02 -7.8162698124413836e+00
107 3.9485365322226303e-02 -7.8163368623564482e+00
110 3.9328438222871499e-02 -7.8164336859365040e+00
112 3.9226380542886602e-02 -7.8164964483195192e+00
115 3.9071345968401602e-02 -7.8165914778570666e+00
118 3.8895681350908602e-02 -7.8166986979483699e+00
120 3.8752891893264002e-02 -7.8167854961099099e+00
123 3.8494553664891198e-02 -7.8169417222512756e+00
126 3.8212372472198303e-02 -7.8171111730213276e+00
129 3.7931113729308803e-02 -7.8172788292491751e+00
132 3.7641789167557803e-02 -7.8174500010859367e+00
135 3.7378106971264598e-02 -7.8176048606984700e+00
138 3.7152602317484698e-02 -7.8177364351794596e+00
142 3.6933779420691197e-02 -7.8178633499153491e+00
145 3.6831615821214997e-02 -7.8179223468927397e+00
148 3.6768836228909300e-02 -7.8179585195051668e+00
152 3.6681216569392001e-02 -7.8180089014091454e+00
156 3.6566554644489699e-02 -7.8180746512256469e+00
159 3.6480438218284901e-02 -7.8181238970308424e+00
163 3.6383225886403497e-02 -7.8181793485272051e+00
167 3.6302520588799202e-02 -7.8182252717333238e+00
171 3.6228714671019797e-02 -7.8182671797551366e+00
175 3.6157605718715603e-02 -7.8183074757314897e+00
179 3.6089851629470898e-02 -7.8183457969210099e+00
183 3.6026800753733303e-02 -7.8183813934444339e+00
187 3.5968729934699503e-02 -7.8184141233227757e+00
192 3.5902240355653300e-02 -7.8184515333473756e+00
196 3.5853284146652398e-02 -7.8184790340649393e+00
201 3.5797047248500399e-02 -7.8185105783336866e+00
206 3.5746071513323902e-02 -7.8185391287383776e+00
210 3.5708858533643403e-02 -7.8185599452305024e+00
215 3.5666561942502402e-02 -7.8185835791063196e+00
221 3.5621642352569899e-02 -7.8186086479533650e+00
226 3.5588722197205401e-02 -7.8186270000626852e+00
231 3.5559614740329502e-02 -7.8186432125600360e+00
236 3.5534077771683999e-02 -7.8186574254147647e+00
242 3.5507787566281403e-02 -7.8186720468241697e+00
248 3.5485816333780097e-02 -7.8186842579173517e+00
254 3.5467722299751203e-02 -7.8186943084797633e+00
260 3.5453064326063100e-02 -7.8187024466802404e+00
266 3.5441395119292798e-02 -7.8187089230931992e+00
272 3.5432273991242297e-02 -7.8187139838372328e+00
278 3.5425278056868501e-02 -7.8187178645613864e+00
285 3.5419277748760400e-02 -7.8187211923898756e+00
292 3.5415077131649798e-02 -7.8187235217570032e+00
298 3.5412550743749598e-02 -7.8187249225811906e+00
305 3.5410517240116103e-02 -7.8187260500397580e+00
313 3.5409036348758298e-02 -7.8187268710664677e+00
320 3.5408232483335397e-02 -7.8187273167262301e+00
327 3.5407726116207898e-02 -7.8187275974489383e+00
335 3.5407378789536703e-02 -7.8187277899995662e+00
343 3.5407181640018999e-02 -7.8187278992942870e+00
351 3.5407071710475899e-02 -7.8187279602361892e+00
359 3.5407011390672399e-02 -7.8187279936757417e+00
368 3.5406975932517001e-02 -7.8187280133326897e+00
376 3.5406959814197503e-02 -7.8187280222682007e+00
385 3.5406950554098100e-02 -7.8187280274017192e+00
394 3.5406946056458000e-02 -7.8187280298950741e+00
404 3.5406943712379201e-02 -7.8187280311945599e+00
413 3.5406942725006600e-02 -7.8187280317419292e+00
423 3.5406942197315702e-02 -7.8187280320344650e+00
433 3.5406941947963101e-02 -7.8187280321726984e+00
443 3.5406941826028999e-02 -7.8187280322402950e+00
453 3.5406941765182803e-02 -7.8187280322740262e+00
464 3.5406941731108497e-02 -7.8187280322929160e+00
475 3.5406941714446201e-02 -7.8187280323021531e+00
486 3.5406941705961301e-02 -7.8187280323068569e+00
498 3.5406941701185302e-02 -7.8187280323095036e+00
509 3.5406941698814101e-02 -7.8187280323108190e+00
521 3.5406941697218398e-02 -7.8187280323117037e+00
534 3.5406941696664002e-02 -7.8187280323120110e+00
546 3.5406941696410899e-02 -7.8187280323121513e+00
559 3.5406941696487802e-02 -7.8187280323121087e+00
572 3.5406941696611197e-02 -7.8187280323120403e+00
586 3.5406941696564699e-02 -7.8187280323120660e+00
599 3.5406941696321199e-02 -7.8187280323122010e+00
614 3.5406941696252303e-02 -7.8187280323122392e+00
628 3.5406941696138498e-02 -7.8187280323123023e+00
643 3.5406941696365997e-02 -7.8187280323121762e+00
658 3.5406941696454100e-02 -7.8187280323121273e+00
673 3.5406941696310000e-02 -7.8187280323122073e+00
689 3.5406941696326001e-02 -7.8187280323121984e+00
705 3.5406941696109702e-02 -7.8187280323123183e+00
722 3.5406941696140101e-02 -7.8187280323123014e+00
739 3.5406941696268297e-02 -7.8187280323122303e+00
756 3.5406941696127299e-02 -7.8187280323123076e+00
774 3.5406941696100099e-02 -7.8187280323123236e+00
792 3.5406941696265098e-02 -7.8187280323122321e+00
811 3.5406941696502200e-02 -7.8187280323121007e+00
830 3.5406941695967101e-02 -7.8187280323123973e+00
850 3.5406941696133697e-02 -7.8187280323123050e+00
870 3.5406941696109702e-02 -7.8187280323123183e+00
890 3.5406941696045600e-02 -7.8187280323123538e+00
911 3.5406941696487802e-02 -7.8187280323121087e+00
933 3.5406941696326001e-02 -7.8187280323121984e+00
955 3.5406941696165803e-02 -7.8187280323122872e+00
977 3.5406941696399699e-02 -7.8187280323121566e+00
1000 3.5406941696250700e-02 -7.8187280323122401e+00
1024 3.5406941696173803e-02 -7.8187280323122827e+00
1048 3.5406941696457299e-02 -7.8187280323121247e+00
1072 3.5406941696177002e-02 -7.8187280323122810e+00
1097 3.5406941696396500e-02 -7.8187280323121593e+00
1123 3.5406941696354798e-02 -7.8187280323121824e+00
1150 3.5406941696152897e-02 -7.8187280323122943e+00
1177 3.5406941696080801e-02 -7.8187280323123343e+00
1205 3.5406941696193003e-02 -7.8187280323122721e+00
1233 3.5406941696146499e-02 -7.8187280323122978e+00
1262 3.5406941696237898e-02 -7.8187280323122472e+00
1292 3.5406941696079199e-02 -7.8187280323123352e+00
1322 3.5406941696108099e-02 -7.8187280323123192e+00
1353 3.5406941695991102e-02 -7.8187280323123840e+00
1385 3.5406941696324398e-02 -7.8187280323121993e+00
1417 3.5406941696351599e-02 -7.8187280323121842e+00
1451 3.5406941696511797e-02 -7.8187280323120953e+00
1485 3.5406941695927001e-02 -7.8187280323124195e+00
1520 3.5406941696183400e-02 -7.8187280323122774e+00
1556 3.5406941696370799e-02 -7.8187280323121726e+00
1592 3.5406941696450901e-02 -7.8187280323121291e+00
1630 3.5406941696140101e-02 -7.8187280323123014e+00
1668 3.5406941696390103e-02 -7.8187280323121628e+00
1707 3.5406941695962299e-02 -7.8187280323124000e+00
1748 3.5406941695933399e-02 -7.8187280323124160e+00
1789 3.5406941695936701e-02 -7.8187280323124142e+00
1831 3.5406941696112901e-02 -7.8187280323123165e+00
1874 3.5406941696181797e-02 -7.8187280323122783e+00
1918 3.5406941696193003e-02 -7.8187280323122721e+00
1963 3.5406941696106503e-02 -7.8187280323123201e+00
2009 3.5406941696122497e-02 -7.8187280323123112e+00
2057 3.5406941695968697e-02 -7.8187280323123964e+00
2105 3.5406941696228197e-02 -7.8187280323122526e+00
2154 3.5406941696148102e-02 -7.8187280323122970e+00
2205 3.5406941696221800e-02 -7.8187280323122561e+00
2257 3.5406941696277901e-02 -7.8187280323122250e+00
2310 3.5406941696207402e-02 -7.8187280323122641e+00
2364 3.5406941696213799e-02 -7.8187280323122588e+00
2420 3.5406941696096900e-02 -7.8187280323123254e+00
2477 3.5406941696128902e-02 -7.8187280323123076e+00
2535 3.5406941696172201e-02 -7.8187280323122836e+00
2595 3.5407464227970503e-02 -7.8187277426344641e+00
2656 3.5406972553339099e-02 -7.8187280152060046e+00
2719 3.5406941713577798e-02 -7.8187280323026336e+00
2783 3.5406941696252303e-02 -7.8187280323122392e+00
2848 3.5406941696300299e-02 -7.8187280323122126e+00
2915 3.5406941696452497e-02 -7.8187280323121282e+00
2984 3.5406941696087303e-02 -7.8187280323123307e+00
3054 3.5407519680256697e-02 -7.8187277118929313e+00
3126 3.5406941697657401e-02 -7.8187280323114603e+00
3199 3.5406941696047203e-02 -7.8187280323123529e+00
3275 3.5406941696196202e-02 -7.8187280323122703e+00
3352 3.5406941696151301e-02 -7.8187280323122952e+00
3430 3.5415920021366898e-02 -7.8187230543717412e+00
3511 3.5406943640909301e-02 -7.8187280312341807e+00
3594 3.5406941696058403e-02 -7.8187280323123467e+00
3678 3.5406941696085700e-02 -7.8187280323123316e+00
3765 3.5406941696152897e-02 -7.8187280323122943e+00
3854 3.5407022813732002e-02 -7.8187279873431326e+00
3944 3.5406941703755100e-02 -7.8187280323080799e+00
4037 3.5406941696162597e-02 -7.8187280323122890e+00
4132 3.5406941695907801e-02 -7.8187280323124302e+00
4229 3.5406978626454498e-02 -7.8187280118392515e+00
4329 3.5406941697763102e-02 -7.8187280323114017e+00
4431 3.5406941696322802e-02 -7.8187280323122001e+00
4535 3.5407049841305098e-02 -7.8187279723598309e+00
4642 3.5406942438122299e-02 -7.8187280319009691e+00
4751 3.5406941696383698e-02 -7.8187280323121664e+00
4863 3.5406941696377203e-02 -7.8187280323121700e+00
4977 3.5406951840942703e-02 -7.8187280266883317e+00
5094 3.5406941696279497e-02 -7.8187280323122241e+00
5214 3.5406941696284298e-02 -7.8187280323122206e+00
5337 3.5407061709007502e-02 -7.8187279657807176e+00
5462 3.5406941696772998e-02 -7.8187280323119506e+00
5591 3.5406941696005501e-02 -7.8187280323123760e+00
5722 3.5406942512689200e-02 -7.8187280318596306e+00
5857 3.5406941695912603e-02 -7.8187280323124275e+00
5995 3.5406941696120901e-02 -7.8187280323123121e+00
6136 3.5406941763813003e-02 -7.8187280322747856e+00
6280 3.5406941696322802e-02 -7.8187280323122001e+00
6428 3.5406976290954198e-02 -7.8187280131339829e+00
6579 3.5406941696314802e-02 -7.8187280323122046e+00
6734 3.5406941696261900e-02 -7.8187280323122339e+00
6893 3.5406941864010902e-02 -7.8187280322192390e+00
7055 3.5406941695995897e-02 -7.8187280323123813e+00
7221 3.5406957696790600e-02 -7.8187280234420271e+00
7391 3.5406941696173803e-02 -7.8187280323122827e+00
7565 3.5414641971326800e-02 -7.8187237630505528e+00
7743 3.5406941696053601e-02 -7.8187280323123494e+00
7925 3.5406951125703599e-02 -7.8187280270848385e+00
8111 3.5406941696460602e-02 -7.8187280323121238e+00
8302 3.5406942102768499e-02 -7.8187280320868791e+00
8498 3.5406941696215402e-02 -7.8187280323122597e+00
8697 3.5406970287203000e-02 -7.8187280164622823e+00
8902 3.5406941696364401e-02 -7.8187280323121771e+00
9112 3.5409771562343699e-02 -7.8187264634581499e+00
9326 3.5406941696563103e-02 -7.8187280323120669e+00
9545 3.5408032674770697e-02 -7.8187274274977261e+00
9770 3.5406941696199401e-02 -7.8187280323122685e+00
10000 3.5406948055968897e-02 -7.8187280287866061e+00


==> data/example_I_2a/trimmed_log_history_error_64N.csv <==
Epoch Relative_Error Absolute_Error
1 3.1897967191013100e-02 -7.8205769086138961e+00
2 3.1506049467612797e-02 -7.8207714412972553e+00
3 3.1122812782025500e-02 -7.8209593394454551e+00
4 3.0749435763290998e-02 -7.8211401918908203e+00
5 3.0386544454813199e-02 -7.8213138737057752e+00
6 3.0034443284849700e-02 -7.8214804204668553e+00
7 2.9693128442187400e-02 -7.8216400124000689e+00
8 2.9362415418873099e-02 -7.8217929072557402e+00
9 2.9042147193726501e-02 -7.8219393411227216e+00
10 2.8732266611511001e-02 -7.8220794968383753e+00
11 2.8432752913920500e-02 -7.8222135348408841e+00
12 2.8143548183296601e-02 -7.8223416264983223e+00
13 2.7864524473533700e-02 -7.8224639676709797e+00
14 2.7595487607024800e-02 -7.8225807756898877e+00
15 2.7336200283042299e-02 -7.8226922783251602e+00
16 2.7086406323070002e-02 -7.8227987029612951e+00
17 2.6845844512295099e-02 -7.8229002707815631e+00
18 2.6614250912845399e-02 -7.8229971960884139e+00
19 2.6391355201900599e-02 -7.8230896881413372e+00
20 2.6176877079272898e-02 -7.8231779528871881e+00
21 2.5970525665546400e-02 -7.8232621934061708e+00
22 2.5772001815000601e-02 -7.8233426091774092e+00
23 2.5581001770894601e-02 -7.8234193948548176e+00
24 2.5397220640376798e-02 -7.8234927391785947e+00
25 2.5220354931697799e-02 -7.8235628243082100e+00
26 2.5050104173766002e-02 -7.8236298255432049e+00
27 2.4886172034348598e-02 -7.8236939112476538e+00
28 2.4728267340412800e-02 -7.8237552428104156e+00
30 2.4429408279868899e-02 -7.8238702536221609e+00
31 2.4287907997232600e-02 -7.8239242197882559e+00
33 2.4019473350091702e-02 -7.8240257354308680e+00
34 2.3892054511695800e-02 -7.8240735273603317e+00
36 2.3649690138543601e-02 -7.8241637311529013e+00
38 2.3422597591019001e-02 -7.8242474164361209e+00
39 2.3314312487838499e-02 -7.8242870359929615e+00
41 2.3107430559587701e-02 -7.8243622199018015e+00
43 2.2912472809490100e-02 -7.8244324570886796e+00
45 2.2728373069613599e-02 -7.8244982361636692e+00
48 2.2470554028317401e-02 -7.8245894632947648e+00
50 2.2309712955604501e-02 -7.8246458484190189e+00
52 2.2156871863167601e-02 -7.8246990537085628e+00
55 2.1941256284004600e-02 -7.8247734893944996e+00
57 2.1805813032030500e-02 -7.8248198754282008e+00
60 2.1613908871687099e-02 -7.8248851061718909e+00
63 2.1434290149350999e-02 -7.8249456385159730e+00
66 2.1265765625515898e-02 -7.8250019727577476e+00
69 2.1107314766863301e-02 -7.8250545339897615e+00
72 2.0958054043316701e-02 -7.8251036871160897e+00
76 2.0772011882245100e-02 -7.8251644644085232e+00
79 2.0641340316425200e-02 -7.8252068289376231e+00
83 2.0477812606026501e-02 -7.8252594690027362e+00
87 2.0325412266174500e-02 -7.8253081502085076e+00
91 2.0183094167012701e-02 -7.8253532824878747e+00
95 2.0049956166603999e-02 -7.8253952164494507e+00
100 1.9895260424730200e-02 -7.8254435917907657e+00
102 1.9836756462865202e-02 -7.8254617890839002e+00
105 1.9752377961024501e-02 -7.8254879401090820e+00
107 1.9698276356961600e-02 -7.8255046489088551e+00
110 1.9620189896676101e-02 -7.8255286844114087e+00
112 1.9570089611681201e-02 -7.8255440553171587e+00
115 1.9497737287109702e-02 -7.8255661838513042e+00
118 1.9428589746376401e-02 -7.8255872556237716e+00
120 1.9384192588885199e-02 -7.8256007455894441e+00
123 1.9320038349954799e-02 -7.8256201841768593e+00
126 1.9258690775412701e-02 -7.8256387120776330e+00
129 1.9200020698228799e-02 -7.8256563762092233e+00
132 1.9143908211682201e-02 -7.8256732198909846e+00
135 1.9090241763220800e-02 -7.8256892832067715e+00
138 1.9038917366318499e-02 -7.8257046033203466e+00
142 1.8973961107861301e-02 -7.8257239333562518e+00
145 1.8927734591148101e-02 -7.8257376494584472e+00
148 1.8883549799742001e-02 -7.8257507284765628e+00
152 1.8827678047889200e-02 -7.8257672231554052e+00
156 1.8775124175983201e-02 -7.8257826937081569e+00
159 1.8737789302398701e-02 -7.8257936578938647e+00
163 1.8690663102273099e-02 -7.8258074663522601e+00
167 1.8646440850247900e-02 -7.8258203922997280e+00
171 1.8604990611473200e-02 -7.8258324802010222e+00
175 1.8566188527293200e-02 -7.8258437714580564e+00
179 1.8529917810019898e-02 -7.8258543047803864e+00
183 1.8496067833650601e-02 -7.8258641165174314e+00
187 1.8464533335607599e-02 -7.8258732409496892e+00
192 1.8428218407190101e-02 -7.8258837292990302e+00
196 1.8401531706157898e-02 -7.8258914236955777e+00
201 1.8370977946326299e-02 -7.8259002193636853e+00
206 1.8343377293647500e-02 -7.8259081523400447e+00
210 1.8323308636958899e-02 -7.8259139129817550e+00
215 1.8300597828954900e-02 -7.8259204244384160e+00
221 1.8276612274826801e-02 -7.8259272926115679e+00
226 1.8259157595131900e-02 -7.8259322850308175e+00
231 1.8243835129712900e-02 -7.8259366636585570e+00
236 1.8230485830881799e-02 -7.8259404754275490e+00
242 1.8216848657238899e-02 -7.8259443665154809e+00
248 1.8205554021061800e-02 -7.8259475870038857e+00
254 1.8196334310396200e-02 -7.8259502143791542e+00
260 1.8188927533027199e-02 -7.8259523241519977e+00
266 1.8183080162440999e-02 -7.8259539891311327e+00
272 1.8178550539484001e-02 -7.8259552785270987e+00
278 1.8175112573527899e-02 -7.8259562569591088e+00
285 1.8172206515243199e-02 -7.8259570838678947e+00
292 1.8170215698194200e-02 -7.8259576502716488e+00
298 1.8169051323853699e-02 -7.8259579815169236e+00
305 1.8168147852592700e-02 -7.8259582385249544e+00
313 1.8167524535257999e-02 -7.8259584158309039e+00
320 1.8167206180936701e-02 -7.8259585063861463e+00
327 1.8167009159657500e-02 -7.8259585624276546e+00
335 1.8166836435179998e-02 -7.8259586115575868e+00
343 1.8166560012577500e-02 -7.8259586901825493e+00
351 1.8165728484783900e-02 -7.8259589266930494e+00
359 1.8162780707417898e-02 -7.8259597650387827e+00
368 1.8149874119289599e-02 -7.8259634340611131e+00
376 1.8111855252778301e-02 -7.8259742267231927e+00
385 1.8015011152186199e-02 -7.8260016162396759e+00
394 1.7917766468388899e-02 -7.8260289712926729e+00
404 1.7904125134247099e-02 -7.8260327967755696e+00
413 1.7896516805116600e-02 -7.8260349291379310e+00
423 1.7895816544027499e-02 -7.8260351253523455e+00
433 1.7893856726997899e-02 -7.8260356744557837e+00
443 1.7893137775239300e-02 -7.8260358758773085e+00
453 1.7893037169321401e-02 -7.8260359040624170e+00
464 1.7892898993833100e-02 -7.8260359427725170e+00
475 1.7892840844418299e-02 -7.8260359590630859e+00
486 1.7892820962899701e-02 -7.8260359646328848e+00
498 1.7892807838484799e-02 -7.8260359683096796e+00
509 1.7892801614708301e-02 -7.8260359700532662e+00
521 1.7892798326959999e-02 -7.8260359709743259e+00
534 1.7892796441713699e-02 -7.8260359715024759e+00
546 1.7892795530350301e-02 -7.8260359717577934e+00
559 1.7892795005963399e-02 -7.8260359719046999e+00
572 1.7892794733152299e-02 -7.8260359719811277e+00
586 1.7892794581341898e-02 -7.8260359720236572e+00
599 1.7892794510585400e-02 -7.8260359720434796e+00
614 1.7892794471542101e-02 -7.8260359720544175e+00
628 1.7892794451064700e-02 -7.8260359720601542e+00
643 1.7892794442222502e-02 -7.8260359720626314e+00
658 1.7892794439962001e-02 -7.8260359720632646e+00
673 1.7892794438326101e-02 -7.8260359720637229e+00
689 1.7892794436211400e-02 -7.8260359720643153e+00
705 1.7892794435659800e-02 -7.8260359720644699e+00
722 1.7892794436401700e-02 -7.8260359720642620e+00
739 1.7892794435900701e-02 -7.8260359720644024e+00
756 1.7892794434975001e-02 -7.8260359720646617e+00
774 1.7892794435843701e-02 -7.8260359720644184e+00
792 1.7892794434762601e-02 -7.8260359720647212e+00
811 1.7892794437191099e-02 -7.8260359720640409e+00
830 1.7892794436373101e-02 -7.8260359720642700e+00
850 1.7892794435567901e-02 -7.8260359720644956e+00
870 1.7892794437289399e-02 -7.8260359720640134e+00
890 1.7892794436820202e-02 -7.8260359720641448e+00
911 1.7892794434984500e-02 -7.8260359720646591e+00
933 1.7892794435726399e-02 -7.8260359720644512e+00
955 1.7892794435796101e-02 -7.8260359720644317e+00
977 1.7892794435682001e-02 -7.8260359720644637e+00
1000 1.7892794435526601e-02 -7.8260359720645072e+00
1024 1.7892794436192402e-02 -7.8260359720643207e+00
1048 1.7892794435586900e-02 -7.8260359720644903e+00
1072 1.7892794435456900e-02 -7.8260359720645267e+00
1097 1.7892794435418798e-02 -7.8260359720645374e+00
1123 1.7892794435605899e-02 -7.8260359720644850e+00
1150 1.7892794435098600e-02 -7.8260359720646271e+00
1177 1.7892794436531599e-02 -7.8260359720642256e+00
1205 1.7892794436966002e-02 -7.8260359720641040e+00
1233 1.7892794435564699e-02 -7.8260359720644956e+00
1262 1.7892794436322398e-02 -7.8260359720642843e+00
1292 1.7892794435761201e-02 -7.8260359720644415e+00
1322 1.7892794435555200e-02 -7.8260359720644992e+00
1353 1.7892794436563400e-02 -7.8260359720642168e+00
1385 1.7892794437381301e-02 -7.8260359720639876e+00
1417 1.7892794434616700e-02 -7.8260359720647621e+00
1451 1.7892794436988199e-02 -7.8260359720640977e+00
1485 1.7892794435466399e-02 -7.8260359720645241e+00
1520 1.7892794436255799e-02 -7.8260359720643029e+00
1556 1.7892794436763101e-02 -7.8260359720641608e+00
1592 1.7892794435656601e-02 -7.8260359720644708e+00
1630 1.7892794435780301e-02 -7.8260359720644361e+00
1668 1.7892794435181100e-02 -7.8260359720646040e+00
1707 1.7892794436633101e-02 -7.8260359720641972e+00
1748 1.7892794436354099e-02 -7.8260359720642754e+00
1789 1.7892794437831500e-02 -7.8260359720638606e+00
1831 1.7892794436699701e-02 -7.8260359720641786e+00
1874 1.7892794436236800e-02 -7.8260359720643082e+00
1918 1.7892794436975501e-02 -7.8260359720641013e+00
1963 1.7892794435675600e-02 -7.8260359720644654e+00
2009 1.7892794436820202e-02 -7.8260359720641448e+00
2057 1.7892794436221000e-02 -7.8260359720643127e+00
2105 1.7892794435399800e-02 -7.8260359720645427e+00
2154 1.7894600935291501e-02 -7.8260354659498637e+00
2205 1.7892820742923300e-02 -7.8260359646945110e+00
2257 1.7892794474151399e-02 -7.8260359720536865e+00
2310 1.7892794435999001e-02 -7.8260359720643748e+00
2364 1.7892794434987699e-02 -7.8260359720646582e+00
2420 1.7892794436011699e-02 -7.8260359720643713e+00
2477 1.7892794436198799e-02 -7.8260359720643189e+00
2535 1.7894184025325600e-02 -7.8260355827572035e+00
2595 1.7892797101044602e-02 -7.8260359713177650e+00
2656 1.7892794440421699e-02 -7.8260359720631358e+00
2719 1.7892794436921600e-02 -7.8260359720641164e+00
2783 1.7892794435647098e-02 -7.8260359720644734e+00
2848 1.7892923126741400e-02 -7.8260359360116629e+00
2915 1.7892803039428400e-02 -7.8260359696541322e+00
2984 1.7892794450135700e-02 -7.8260359720604145e+00
3054 1.7892794437704699e-02 -7.8260359720638970e+00
3126 1.7892794435849999e-02 -7.8260359720644166e+00
3199 1.7893159150235802e-02 -7.8260358698890062e+00
3275 1.7892794595944599e-02 -7.8260359720195662e+00
3352 1.7892794436595100e-02 -7.8260359720642079e+00
3430 1.7892794434943300e-02 -7.8260359720646706e+00
3511 1.7892842667942398e-02 -7.8260359585522261e+00
3594 1.7892794448369800e-02 -7.8260359720609092e+00
3678 1.7892794436931099e-02 -7.8260359720641137e+00
3765 1.7895078585658201e-02 -7.8260353321212968e+00
3854 1.7892795126884801e-02 -7.8260359718708239e+00
3944 1.7892794436208299e-02 -7.8260359720643162e+00
4037 1.7892794434940101e-02 -7.8260359720646706e+00
4132 1.7892817061424302e-02 -7.8260359657258807e+00
4229 1.7892794437026200e-02 -7.8260359720640871e+00
4329 1.7892794435434699e-02 -7.8260359720645329e+00
4431 1.7894701196450400e-02 -7.8260354378588861e+00
4535 1.7892794497954601e-02 -7.8260359720470181e+00
4642 1.7892794435878500e-02 -7.8260359720644086e+00
4751 1.7893030276690002e-02 -7.8260359059934066e+00
4863 1.7892794644847700e-02 -7.8260359720058661e+00
4977 1.7892794435250801e-02 -7.8260359720645836e+00
5094 1.7893517488203000e-02 -7.8260357694979330e+00
5214 1.7892794437013498e-02 -7.8260359720640906e+00
5337 1.7892794435729501e-02 -7.8260359720644503e+00
5462 1.7892802380994902e-02 -7.8260359698385917e+00
5591 1.7892794436734600e-02 -7.8260359720641688e+00
5722 1.7895944268244202e-02 -7.8260350895643631e+00
5857 1.7892794437210102e-02 -7.8260359720640356e+00
5995 1.7892794457088398e-02 -7.8260359720584667e+00
6136 1.7892794520686199e-02 -7.8260359720406498e+00
6280 1.7892794437149900e-02 -7.8260359720640524e+00
6428 1.7892794841163899e-02 -7.8260359719508683e+00
6579 1.7892794437419399e-02 -7.8260359720639769e+00
6734 1.7892795337233099e-02 -7.8260359718118950e+00
6893 1.7892794435336399e-02 -7.8260359720645596e+00
7055 1.7892920375442899e-02 -7.8260359367824419e+00
7221 1.7892794435013001e-02 -7.8260359720646511e+00
7391 1.7892859732328199e-02 -7.8260359537716404e+00
7565 1.7892794436610900e-02 -7.8260359720642034e+00
7743 1.7892837694940301e-02 -7.8260359599454112e+00
7925 1.7892794435368099e-02 -7.8260359720645516e+00
8111 1.7892826202985001e-02 -7.8260359631648777e+00
8302 1.7892794435339601e-02 -7.8260359720645596e+00
8498 1.7893848314619602e-02 -7.8260356768126416e+00
8697 1.7892794436816999e-02 -7.8260359720641457e+00
8902 1.7893323086779499e-02 -7.8260358239612016e+00
9112 1.7892794435450599e-02 -7.8260359720645276e+00
9326 1.7895764948004100e-02 -7.8260351398093402e+00
9545 1.7892794436430201e-02 -7.8260359720642541e+00
9770 1.7892803194713400e-02 -7.8260359696106292e+00
10000 1.7892794437102299e-02 -7.8260359720640658e+00


==> data/example_I_2b/Error_result.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.09206536259635878,0.08380789636064609,0.013449441657419252,0.010090541402799644,0.11088305651428834,0.0960982914857669,0.3769850466693108,0.5836811788413286
Test,0.09207116169729009,0.08375969186648805,0.013632887088268484,0.010264997700017825,0.11041696543300245,0.09578625744499249,0.377728968189181,0.5831458006470841


==> data/example_I_2b/Error_result_N256.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.005511634782488833,0.005508655850431282,0.0007022140637378881,0.0007012393207838959,0.0060744738265047105,0.006069661707789482,0.030509593244888004,0.03979630989423433
Test,0.005509589187753115,0.005506601007338406,0.0007155965202571071,0.0007146306973693117,0.006055292837074543,0.00605056672908068,0.030572960405369106,0.03979569220886702


==> data/example_I_2b/Error_result_lin.csv <==
Set,Mean Absolute Error,Mean Relative Error (per),Std Absolute Error,Std Relative Error (per),Max Absolute Error,Max Relative Error (per)
Train,0.007400396886031987,0.6517932597828082,0.0028174800044616787,0.21326065298509148,0.015012033268872127,1.1356225413741972
Validation,0.0073993754569994415,0.6530350280989172,0.0027909137231538197,0.21152078771259922,0.01547142030664772,1.1620669237205823


==> data/example_I_2b/Error_result_log.csv <==
Set,Mean Absolute Error,Mean Relative Error (per),Std Absolute Error,Std Relative Error (per),Max Absolute Error,Max Relative Error (per)
Train,0.02459120055928114,2.1481119562957134,0.044946290568251945,3.709128409532567,0.5171273959396335,42.07363383746341
Validation,0.02502688589420928,2.185388485253772,0.04707285135737242,3.8785101913612805,0.5392342277299768,40.78125491607433


==> data/example_I_2b/NN_parameters.csv <==
alpha s
4.9572908502758182e+01 4.1818181818181821e-01
9.9641495457199287e+00 7.5757575757575757e-01
1.9880382792336626e+01 5.5151515151515151e-01


==> data/example_I_2b/NN_solutions.csv <==
x_0 u_NN_0 x_1 u_NN_1 x_2 u_NN_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.1196398100975203e-01 1.3947866760337208e-01 3.9494386980273977e-01 1.3828805193387972e-01 3.3729172734588420e-01 1.3967446124244637e-01
3.5746134591587242e-01 2.7254379279838037e-01 5.2029189057014780e-01 2.6842705520439969e-01 4.1256442619789480e-01 2.5637612599020393e-01
3.7749211916970515e-01 4.1204876332739027e-01 5.9090147186992337e-01 4.1027708865242063e-01 4.5237760569850172e-01 3.7858445934618534e-01
3.8917327703734395e-01 5.5942590459448172e-01 6.3391794285574576e-01 5.5006184206543129e-01 4.7957347564348296e-01 5.1922840309176554e-01
3.9718636500941573e-01 7.1720517468281297e-01 6.6684329584291824e-01 7.0402812453767938e-01 4.9892908763129085e-01 6.7223762154684552e-01
4.0366250334299458e-01 8.9872751361574998e-01 6.9452586986669229e-01 8.7816355725805584e-01 5.1405041703017140e-01 8.3966981413853548e-01
4.0972670341755923e-01 1.1256948992605476e+00 7.2292678762918849e-01 1.1066535751117252e+00 5.2847443434638530e-01 1.0503081891140167e+00
4.2596162852229813e-01 1.8906858892040697e+00 7.6525165073744283e-01 1.5154234312347312e+00 5.7019437822407271e-01 1.8354101307740704e+00
4.3128368458787281e-01 2.0986175369335220e+00 7.8844022689130111e-01 1.7374464348653615e+00 5.8341391507109441e-01 2.0450020557276143e+00
4.3681738677287663e-01 2.2684157450489266e+00 8.1152267190604643e-01 1.9323112057818479e+00 5.9644930767839988e-01 2.2089488010721556e+00
4.4334812601723217e-01 2.4177003840251956e+00 8.3335050246075237e-01 2.0858014106596889e+00 6.1104057565438086e-01 2.3490371107849404e+00
4.5217407162120749e-01 2.5578110644541079e+00 8.5838185462696281e-01 2.2267050396670380e+00 6.3034600655379414e-01 2.4826854904785236e+00
4.6587084814906016e-01 2.6932191675943411e+00 8.8751518206997082e-01 2.3522270815254878e+00 6.5512137282920946e-01 2.5986588284759917e+00
4.8878246846612428e-01 2.8150831401250267e+00 9.1879907488395673e-01 2.4530927760724395e+00 6.9498408531667766e-01 2.7134262885706217e+00
5.4970000098109917e-01 2.9411975990672561e+00 9.6326372955072825e-01 2.5559455970390967e+00 7.7451314065325338e-01 2.8287860288353888e+00
9.9999999999999989e-01 3.0587346154464696e+00 1.0000000000000000e+00 2.6173813748683705e+00 1.0000000000000000e+00 2.9389489488029681e+00


==> data/example_I_2b/exact.csv <==
x u_exact_0 u_exact_1 u_exact_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0010010010010010e-03 1.1547522579924419e-04 1.7224667777249181e-04 1.6446733615960163e-04
2.0020020020020020e-03 2.3150463770726937e-04 3.4494184590805332e-04 3.2952889444670674e-04
3.0030030030030030e-03 3.4809223162990399e-04 5.1808724799662365e-04 4.9518789204205937e-04
4.0040040040040040e-03 4.6524204195041996e-04 6.9168463662250268e-04 6.6144756932606796e-04
5.0050050050050050e-03 5.8295814199516016e-04 8.6573577342385910e-04 8.2831119008908161e-04
6.0060060060060060e-03 7.0124464450205259e-04 1.0402424291495738e-03 9.9578204174100016e-04
7.0070070070070069e-03 8.2010570210022671e-04 1.2152063837185256e-03 1.1638634355259914e-03
8.0080080080080079e-03 9.3954550779251633e-04 1.3906294262784336e-03 1.3325587067372080e-03
9.0090090090090089e-03 1.0595682954479546e-03 1.5665133552655863e-03 1.5018712149352798e-03
1.0010010010010010e-02 1.1801783403007082e-03 1.7428599784641285e-03 1.6718043441696917e-03
1.1011011011011011e-02 1.3013799594552289e-03 1.9196711130675670e-03 1.8423615031994967e-03
1.2012012012012012e-02 1.4231775124000645e-03 2.0969485857389447e-03 2.0135461257211329e-03
1.3013013013013013e-02 1.5455754015289980e-03 2.2746942326725694e-03 2.1853616705942436e-03
1.4014014014014014e-02 1.6685780726695132e-03 2.4529098996552978e-03 2.3578116220728251e-03
1.5015015015015015e-02 1.7921900156194770e-03 2.6315974421295962e-03 2.5308994900381521e-03
1.6016016016016016e-02 1.9164157646911484e-03 2.8107587252559352e-03 2.7046288102332561e-03
1.7017017017017015e-02 2.0412598992649578e-03 2.9903956239760721e-03 2.8790031445018460e-03
1.8018018018018018e-02 2.1667270443488373e-03 3.1705100230772221e-03 3.0540260810283382e-03
1.9019019019019021e-02 2.2928218711482096e-03 3.3511038172557850e-03 3.2297012345807730e-03
2.0020020020020020e-02 2.4195490976437473e-03 3.5321789111821822e-03 3.4060322467572846e-03
2.1021021021021019e-02 2.5469134891780154e-03 3.7137372195672480e-03 3.5830227862350128e-03
2.2022022022022022e-02 2.6749198590503287e-03 3.8957806672264006e-03 3.7606765490201255e-03
2.3023023023023025e-02 2.8035730691207128e-03 4.0783111891471435e-03 3.9389972587031696e-03
2.4024024024024024e-02 2.9328780304245239e-03 4.2613307305552350e-03 4.1179886667164212e-03
2.5025025025025023e-02 3.0628397037939514e-03 4.4448412469821896e-03 4.2976545525919008e-03
2.6026026026026026e-02 3.1934631004908454e-03 4.6288447043341119e-03 4.4779987242267172e-03
2.7027027027027029e-02 3.3247532828486470e-03 4.8133430789583098e-03 4.6590250181461901e-03
2.8028028028028028e-02 3.4567153649234239e-03 4.9983383577141272e-03 4.8407372997749665e-03
2.9029029029029027e-02 3.5893545131566729e-03 5.1838325380406669e-03 5.0231394637068050e-03
3.0030030030030030e-02 3.7226759470458948e-03 5.3698276280287338e-03 5.2062354339807992e-03
3.1031031031031032e-02 3.8566849398278258e-03 5.5563256464898902e-03 5.3900291643584897e-03
3.2032032032032032e-02 3.9913868191707724e-03 5.7433286230283986e-03 5.5745246386051939e-03
3.3033033033033031e-02 4.1267869678776048e-03 5.9308385981124978e-03 5.7597258707742238e-03
3.4034034034034030e-02 4.2628908246014063e-03 6.1188576231476777e-03 5.9456369054942115e-03
3.5035035035035036e-02 4.3997038845700054e-03 6.3073877605479556e-03 6.1322618182597655e-03
3.6036036036036036e-02 4.5372317003231633e-03 6.4964310838109274e-03 6.3196047157261237e-03
3.7037037037037035e-02 4.6754798824606425e-03 6.6859896775910421e-03 6.5076697360060276e-03
3.8038038038038041e-02 4.8144541004031538e-03 6.8760656377739870e-03 6.6964610489705922e-03
3.9039039039039040e-02 4.9541600831639609e-03 7.0666610715524047e-03 6.8859828565530634e-03
4.0040040040040040e-02 5.0946036201326983e-03 7.2577780975018324e-03 7.0762393930579037e-03
4.1041041041041039e-02 5.2357905618736211e-03 7.4494188456561972e-03 7.2672349254709889e-03
4.2042042042042038e-02 5.3777268209327378e-03 7.6415854575861974e-03 7.4589737537742451e-03
4.3043043043043044e-02 5.5204183726622613e-03 7.8342800864759088e-03 7.6514602112653929e-03
4.4044044044044044e-02 5.6638712560541649e-03 8.0275048972018315e-03 7.8446986648790240e-03
4.5045045045045043e-02 5.8080915745901684e-03 8.2212620664110503e-03 8.0386935155127848e-03
4.6046046046046049e-02 5.9530854971032721e-03 8.4155537826011706e-03 8.2334491983575564e-03
4.7047047047047048e-02 6.0988592586539436e-03 8.6103822462006985e-03 8.4289701832300779e-03
4.8048048048048048e-02 6.2454191614207399e-03 8.8057496696498649e-03 8.6252609749113418e-03
4.9049049049049047e-02 6.3927715756046943e-03 9.0016582774816722e-03 8.8223261134874331e-03
5.0050050050050046e-02 6.5409229403485813e-03 9.1981103064042724e-03 9.0201701746948082e-03
5.1051051051051052e-02 6.6898797646715025e-03 9.3951080053842340e-03 9.2187977702704593e-03
5.2052052052052052e-02 6.8396486284176827e-03 9.5926536357293646e-03 9.4182135483040774e-03
5.3053053053053051e-02 6.9902361832225868e-03 9.7907494711733101e-03 9.6184221935970982e-03
5.4054054054054057e-02 7.1416491534921356e-03 9.9893977979601534e-03 9.8194284280235244e-03
5.5055055055055056e-02 7.2938943374010190e-03 1.0188600914930346e-02 1.0021237010896966e-02
5.6056056056056056e-02 7.4469786079049971e-03 1.0388361133605972e-02 1.0223852739340344e-02
5.7057057057057055e-02 7.6009089137716312e-03 1.0588680778279569e-02 1.0427280448661369e-02
5.8058058058058054e-02 7.7556922806265582e-03 1.0789562186099610e-02 1.0631525012731569e-02
5.9059059059059060e-02 7.9113358120190824e-03 1.0991007707160438e-02 1.0836591344370206e-02
6.0060060060060060e-02 8.0678466905030888e-03 1.1193019704590634e-02 1.1042484395732854e-02
6.1061061061061059e-02 8.2252321787379401e-03 1.1395600554643392e-02 1.1249209158703977e-02
6.2062062062062065e-02 8.3834996206078038e-03 1.1598752646786004e-02 1.1456770665295490e-02
6.3063063063063057e-02 8.5426564423571882e-03 1.1802478383792891e-02 1.1665173988048672e-02
6.4064064064064064e-02 8.7027101537497931e-03 1.2006780181836207e-02 1.1874424240441606e-02
6.5065065065065070e-02 8.8636683492431256e-03 1.2211660470579089e-02 1.2084526577301968e-02
6.6066066066066062e-02 9.0255387091846551e-03 1.2417121693269362e-02 1.2295486195223804e-02
6.7067067067067068e-02 9.1883290010290608e-03 1.2623166306834133e-02 1.2507308332989853e-02
6.8068068068068061e-02 9.3520470805741329e-03 1.2829796781974601e-02 1.2719998271999211e-02
6.9069069069069067e-02 9.5167008932195429e-03 1.3037015603262203e-02 1.2933561336699650e-02
7.0070070070070073e-02 9.6822984752464869e-03 1.3244825269234761e-02 1.3148002895025934e-02
7.1071071071071065e-02 9.8488479551190888e-03 1.3453228292495067e-02 1.3363328358842574e-02
7.2072072072072071e-02 1.0016357554808675e-02 1.3662227199808585e-02 1.3579543184392362e-02
7.3073073073073078e-02 1.0184835591140917e-02 1.3871824532202481e-02 1.3796652872751336e-02
7.4074074074074070e-02 1.0354290477165407e-02 1.4082022845065989e-02 1.4014662970287306e-02
7.5075075075075076e-02 1.0524730723550091e-02 1.4292824708251439e-02 1.4233579069126145e-02
7.6076076076076082e-02 1.0696164940000141e-02 1.4504232706175069e-02 1.4453406807622082e-02
7.7077077077077075e-02 1.0868601836699687e-02 1.4716249437920714e-02 1.4674151870834651e-02
7.8078078078078081e-02 1.1042050225781530e-02 1.4928877517341954e-02 1.4895819991012305e-02
7.9079079079079073e-02 1.1216519022820837e-02 1.5142119573168022e-02 1.5118416948079583e-02
8.0080080080080079e-02 1.1392017248355257e-02 1.5355978249106839e-02 1.5341948570133823e-02
8.1081081081081086e-02 1.1568554029432798e-02 1.5570456203952920e-02 1.5566420733944097e-02
8.2082082082082078e-02 1.1746138601185674e-02 1.5785556111693522e-02 1.5791839365459914e-02
8.3083083083083084e-02 1.1924780308435023e-02 1.6001280661616102e-02 1.6018210440323699e-02
8.4084084084084076e-02 1.2104488607319608e-02 1.6217632558417572e-02 1.6245539984391266e-02
8.5085085085085083e-02 1.2285273066958480e-02 1.6434614522314428e-02 1.6473834074258287e-02
8.6086086086086089e-02 1.2467143371140521e-02 1.6652229289151999e-02 1.6703098837792973e-02
8.7087087087087081e-02 1.2650109320044400e-02 1.6870479610516798e-02 1.6933340454675871e-02
8.8088088088088087e-02 1.2834180831991393e-02 1.7089368253849546e-02 1.7164565156946976e-02
8.9089089089089094e-02 1.3019367945227733e-02 1.7308898002557305e-02 1.7396779229558401e-02
9.0090090090090086e-02 1.3205680819741827e-02 1.7529071656129380e-02 1.7629989010935265e-02
9.1091091091091092e-02 1.3393129739111220e-02 1.7749892030250791e-02 1.7864200893543014e-02
9.2092092092092098e-02 1.3581725112386422e-02 1.7971361956920839e-02 1.8099421324462961e-02
9.3093093093093091e-02 1.3771477476007821e-02 1.8193484284568351e-02 1.8335656805972933e-02
9.4094094094094097e-02 1.3962397495757006e-02 1.8416261878172024e-02 1.8572913896138576e-02
9.5095095095095089e-02 1.4154495968746517e-02 1.8639697619378337e-02 1.8811199209408880e-02
9.6096096096096095e-02 1.4347783825443106e-02 1.8863794406622558e-02 1.9050519417222134e-02
9.7097097097097101e-02 1.4542272131731426e-02 1.9088555155250209e-02 1.9290881248617220e-02
9.8098098098098094e-02 1.4737972091014129e-02 1.9313982797639406e-02 1.9532291490855114e-02
9.9099099099099100e-02 1.4934895046352592e-02 1.9540080283324102e-02 1.9774756990046383e-02
1.0010010010010009e-01 1.5133052482646070e-02 1.9766850579119977e-02 2.0018284651788454e-02
1.0110110110110110e-01 1.5332456028852803e-02 1.9994296669248124e-02 2.0262881441809544e-02
1.0210210210210210e-01 1.5533117460253765e-02 2.0222421555464054e-02 2.0508554386622802e-02
1.0310310310310310e-01 1.5735048700756815e-02 2.0451228257183596e-02 2.0755310574186447e-02
1.0410410410410410e-01 1.5938261825245936e-02 2.0680719811613457e-02 2.1003157154575680e-02
1.0510510510510511e-01 1.6142769061976647e-02 2.0910899273880013e-02 2.1252101340659912e-02
1.0610610610610610e-01 1.6348582795012501e-02 2.1141769717161862e-02 2.1502150408792442e-02
1.0710710710710711e-01 1.6555715566714202e-02 2.1373334232820840e-02 2.1753311699505673e-02
1.0810810810810811e-01 1.6764180080271140e-02 2.1605595930537014e-02 2.2005592618218106e-02
1.0910910910910911e-01 1.6973989202284434e-02 2.1838557938442582e-02 2.2259000635949766e-02
1.1011011011011011e-01 1.7185155965399490e-02 2.2072223403257540e-02 2.2513543290046290e-02
1.1111111111111110e-01 1.7397693570989414e-02 2.2306595490427350e-02 2.2769228184913670e-02
1.1211211211211211e-01 1.7611615391889934e-02 2.2541677384261272e-02 2.3026062992762775e-02
1.1311311311311312e-01 1.7826934975188058e-02 2.2777472288071365e-02 2.3284055454362074e-02
1.1411411411411411e-01 1.8043666045066020e-02 2.3013983424313489e-02 2.3543213379803252e-02
1.1511511511511512e-01 1.8261822505699410e-02 2.3251214034729850e-02 2.3803544649274366e-02
1.1611611611611611e-01 1.8481418444213915e-02 2.3489167380490672e-02 2.4065057213844554e-02
1.1711711711711711e-01 1.8702468133699135e-02 2.3727846742340963e-02 2.4327759096259394e-02
1.1811811811811812e-01 1.8924986036283675e-02 2.3967255420744182e-02 2.4591658391746707e-02
1.1911911911911911e-01 1.9148986806268864e-02 2.4207396736030784e-02 2.4856763268832127e-02
1.2012012012012012e-01 1.9374485293327748e-02 2.4448274028545880e-02 2.5123081970168437e-02
1.2112112112112113e-01 1.9601496545766484e-02 2.4689890658799118e-02 2.5390622813372898e-02
1.2212212212212212e-01 1.9830035813850788e-02 2.4932250007615897e-02 2.5659394191877904e-02
1.2312312312312312e-01 2.0060118553201001e-02 2.5175355476289241e-02 2.5929404575792958e-02
1.2412412412412413e-01 2.0291760428254424e-02 2.5419210486734345e-02 2.6200662512777084e-02
1.2512512512512514e-01 2.0524977315797610e-02 2.5663818481642897e-02 2.6473176628925899e-02
1.2612612612612611e-01 2.0759785308572365e-02 2.5909182924640284e-02 2.6746955629666891e-02
1.2712712712712712e-01 2.0996200718953029e-02 2.6155307300443020e-02 2.7022008300670919e-02
1.2812812812812813e-01 2.1234240082699918e-02 2.6402195115018401e-02 2.7298343508773248e-02
1.2912912912912913e-01 2.1473920162791593e-02 2.6649849895744815e-02 2.7575970202909028e-02
1.3013013013013014e-01 2.1715257953332401e-02 2.6898275191574728e-02 2.7854897415060531e-02
1.3113113113113112e-01 2.1958270683545278e-02 2.7147474573197439e-02 2.8135134261218386e-02
1.3213213213213212e-01 2.2202975821842941e-02 2.7397451633205172e-02 2.8416689942355688e-02
1.3313313313313313e-01 2.2449391079988112e-02 2.7648209986258943e-02 2.8699573745415874e-02
1.3413413413413414e-01 2.2697534417337462e-02 2.7899753269257088e-02 2.8983795044313032e-02
1.3513513513513514e-01 2.2947424045175913e-02 2.8152085141505134e-02 2.9269363300948648e-02
1.3613613613613612e-01 2.3199078431142439e-02 2.8405209284886768e-02 2.9556288066240333e-02
1.3713713713713713e-01 2.3452516303748450e-02 2.8659129404036587e-02 2.9844578981165881e-02
1.3813813813813813e-01 2.3707756656992540e-02 2.8913849226514188e-02 3.0134245777822422e-02
1.3913913913913914e-01 2.3964818755073614e-02 2.9169372502981128e-02 3.0425298280498669e-02
1.4014014014014015e-01 2.4223722137202808e-02 2.9425703007377457e-02 3.0717746406764945e-02
1.4114114114114115e-01 2.4484486622521562e-02 2.9682844537101349e-02 3.1011600168576070e-02
1.4214214214214213e-01 2.4747132315122489e-02 2.9940800913189403e-02 3.1306869673392024e-02
1.4314314314314314e-01 2.5011679609179494e-02 3.0199575980500493e-02 3.1603565125312372e-02
1.4414414414414414e-01 2.5278149194190247e-02 3.0459173607898071e-02 3.1901696826228454e-02
1.4514514514514515e-01 2.5546562060330125e-02 3.0719597688437572e-02 3.2201275176992006e-02
1.4614614614614616e-01 2.5816939503924718e-02 3.0980852139552928e-02 3.2502310678598878e-02
1.4714714714714713e-01 2.6089303133041364e-02 3.1242940903246419e-02 3.2804813933391630e-02
1.4814814814814814e-01 2.6363674873203458e-02 3.1505867946279631e-02 3.3108795646277889e-02
1.4914914914914915e-01 2.6640076973230675e-02 3.1769637260366190e-02 3.3414266625967581e-02
1.5015015015015015e-01 2.6918532011208418e-02 3.2034252862366275e-02 3.3721237786226821e-02
1.5115115115115116e-01 2.7199062900590043e-02 3.2299718794483345e-02 3.4029720147150222e-02
1.5215215215215216e-01 2.7481692896434540e-02 3.2566039124461321e-02 3.4339724836452756e-02
1.5315315315315314e-01 2.7766445601783429e-02 3.2833217945786863e-02 3.4651263090778484e-02
1.5415415415415415e-01 2.8053344974182215e-02 3.3101259377888770e-02 3.4964346257029488e-02
1.5515515515515516e-01 2.8342415332346826e-02 3.3370167566343145e-02 3.5278985793714135e-02
1.5615615615615616e-01 2.8633681362982166e-02 3.3639946683079458e-02 3.5595193272315528e-02
1.5715715715715717e-01 2.8927168127754754e-02 3.3910600926586820e-02 3.5912980378678183e-02
1.5815815815815815e-01 2.9222901070424356e-02 3.4182134522124930e-02 3.6232358914417118e-02
1.5915915915915915e-01 2.9520906024138815e-02 3.4454551721935012e-02 3.6553340798347156e-02
1.6016016016016016e-01 2.9821209218895861e-02 3.4727856805453428e-02 3.6875938067932212e-02
1.6116116116116116e-01 3.0123837289177224e-02 3.5002054079527056e-02 3.7200162880757226e-02
1.6216216216216217e-01 3.0428817281759279e-02 3.5277147878631121e-02 3.7526027516021632e-02
1.6316316316316315e-01 3.0736176663704651e-02 3.5553142565089235e-02 3.7853544376055259e-02
1.6416416416416416e-01 3.1045943330540116e-02 3.5830042529293893e-02 3.8182725987856214e-02
1.6516516516516516e-01 3.1358145614626798e-02 3.6107852189931844e-02 3.8513585004651629e-02
1.6616616616616617e-01 3.1672812293724428e-02 3.6386575994208803e-02 3.8846134207482841e-02
1.6716716716716717e-01 3.1989972599760108e-02 3.6666218418077934e-02 3.9180386506813658e-02
1.6816816816816815e-01 3.2309656227804018e-02 3.6946783966470109e-02 3.9516354944162391e-02
1.6916916916916916e-01 3.2631893345256069e-02 3.7228277173527058e-02 3.9854052693759856e-02
1.7017017017017017e-01 3.2956714601255266e-02 3.7510702602834511e-02 4.0193493064230923e-02
1.7117117117117117e-01 3.3284151136311113e-02 3.7794064847660458e-02 4.0534689500301591e-02
1.7217217217217218e-01 3.3614234592168835e-02 3.8078368531193396e-02 4.0877655584534267e-02
1.7317317317317318e-01 3.3946997121910849e-02 3.8363618306784808e-02 4.1222405039086363e-02
1.7417417417417416e-01 3.4282471400304493e-02 3.8649818858191631e-02 4.1568951727498193e-02
1.7517517517517517e-01 3.4620690634400431e-02 3.8936974899823396e-02 4.1917309656505974e-02
1.7617617617617617e-01 3.4961688574390415e-02 3.9225091176990690e-02 4.2267492977885013e-02
1.7717717717717718e-01 3.5305499524730832e-02 3.9514172466155406e-02 4.2619515990319989e-02
1.7817817817817819e-01 3.5652158355540475e-02 3.9804223575183872e-02 4.2973393141303440e-02
1.7917917917917917e-01 3.6001700514279644e-02 4.0095249343603756e-02 4.3329139029064656e-02
1.8018018018018017e-01 3.6354162037719684e-02 4.0387254642861636e-02 4.3686768404528564e-02
1.8118118118118118e-01 3.6709579564210282e-02 4.0680244376583241e-02 4.4046296173303912e-02
1.8218218218218218e-01 3.7067990346254076e-02 4.0974223480837457e-02 4.4407737397703650e-02
1.8318318318318319e-01 3.7429432263396567e-02 4.1269196924401452e-02 4.4771107298795743e-02
1.8418418418418420e-01 3.7793943835442212e-02 4.1565169709030014e-02 4.5136421258486603e-02
1.8518518518518517e-01 3.8161564236004031e-02 4.1862146869725336e-02 4.5503694821637630e-02
1.8618618618618618e-01 3.8532333306399158e-02 4.2160133475011907e-02 4.5872943698214153e-02
1.8718718718718719e-01 3.8906291569898999e-02 4.2459134627211848e-02 4.6244183765468794e-02
1.8818818818818819e-01 3.9283480246344205e-02 4.2759155462724685e-02 4.6617431070159032e-02
1.8918918918918920e-01 3.9663941267136904e-02 4.3060201152308464e-02 4.6992701830800288e-02
1.9019019019019018e-01 4.0047717290620621e-02 4.3362276901365071e-02 4.7370012439954534e-02
1.9119119119119118e-01 4.0434851717858988e-02 4.3665387950226675e-02 4.7749379466554887e-02
1.9219219219219219e-01 4.0825388708828347e-02 4.3969539574446825e-02 4.8130819658268154e-02
1.9319319319319320e-01 4.1219373199031129e-02 4.4274737085092442e-02 4.8514349943894919e-02
1.9419419419419420e-01 4.1616850916549764e-02 4.4580985829040687e-02 4.8899987435807590e-02
1.9519519519519518e-01 4.2017868399548908e-02 4.4888291189277396e-02 4.9287749432428418e-02
1.9619619619619619e-01 4.2422473014243955e-02 4.5196658585199279e-02 4.9677653420746815e-02
1.9719719719719719e-01 4.2830712973347396e-02 4.5506093472917675e-02 5.0069717078877751e-02
1.9819819819819820e-01 4.3242637355008773e-02 4.5816601345567864e-02 5.0463958278661458e-02
1.9919919919919921e-01 4.3658296122266238e-02 4.6128187733618820e-02 5.0860395088305754e-02
2.0020020020020018e-01 4.4077740143020128e-02 4.6440858205187618e-02 5.1259045775070566e-02
2.0120120120120119e-01 4.4501021210551439e-02 4.6754618366356526e-02 5.1659928807996858e-02
2.0220220220220220e-01 4.4928192064597416e-02 4.7069473861493849e-02 5.2063062860680853e-02
2.0320320320320320e-01 4.5359306413005562e-02 4.7385430373576787e-02 5.2468466814092007e-02
2.0420420420420421e-01 4.5794418953981397e-02 4.7702493624517839e-02 5.2876159759439378e-02
2.0520520520520522e-01 4.6233585398952837e-02 4.8020669375495872e-02 5.3286161001084187e-02
2.0620620620620619e-01 4.6676862496066285e-02 4.8339963427289190e-02 5.3698490059499893e-02
2.0720720720720720e-01 4.7124308054340203e-02 4.8660381620611926e-02 5.4113166674284008e-02
2.0820820820820821e-01 4.7575980968492360e-02 4.8981929836453997e-02 5.4530210807216095e-02
2.0920920920920921e-01 4.8031941244468079e-02 4.9304613996425495e-02 5.4949642645370611e-02
2.1021021021021022e-01 4.8492250025687245e-02 4.9628440063102630e-02 5.5371482604279043e-02
2.1121121121121120e-01 4.8956969620038482e-02 4.9953414040379451e-02 5.5795751331146004e-02
2.1221221221221220e-01 4.9426163527641176e-02 5.0279541973821118e-02 5.6222469708120393e-02
2.1321321321321321e-01 4.9899896469404847e-02 5.0606829951021837e-02 5.6651658855619402e-02
2.1421421421421422e-01 5.0378234416408763e-02 5.0935284101966349e-02 5.7083340135710703e-02
2.1521521521521522e-01 5.0861244620132862e-02 5.1264910599394753e-02 5.7517535155551691e-02
2.1621621621621623e-01 5.1348995643565543e-02 5.1595715659171537e-02 5.7954265770884694e-02
2.1721721721721721e-01 5.1841557393221382e-02 5.1927705540657954e-02 5.8393554089596345e-02
2.1821821821821821e-01 5.2339001152096110e-02 5.2260886547088159e-02 5.8835422475332688e-02
2.1921921921921922e-01 5.2841399613594797e-02 5.2595265025950244e-02 5.9279893551179796e-02
2.2022022022022023e-01 5.3348826916463699e-02 5.2930847369369483e-02 5.9726990203405883e-02
2.2122122122122123e-01 5.3861358680761917e-02 5.3267640014496243e-02 6.0176735585268037e-02
2.2222222222222221e-01 5.4379072044908661e-02 5.3605649443899450e-02 6.0629153120885793e-02
2.2322322322322322e-01 5.4902045703844715e-02 5.3944882185961385e-02 6.1084266509179530e-02
2.2422422422422422e-01 5.5430359948344776e-02 5.4285344815278469e-02 6.1542099727879274e-02
2.2522522522522523e-01 5.5964096705523936e-02 5.4627043953065169e-02 6.2002677037601872e-02
2.2622622622622623e-01 5.6503339580578960e-02 5.4969986267563220e-02 6.2466022986001013e-02
2.2722722722722721e-01 5.7048173899808985e-02 5.5314178474454412e-02 6.2932162411987624e-02
2.2822822822822822e-01 5.7598686754961603e-02 5.5659627337276918e-02 6.3401120450025328e-02
2.2922922922922923e-01 5.8154967048950956e-02 5.6006339667847627e-02 6.3872922534502496e-02
2.3023023023023023e-01 5.8717105542998693e-02 5.6354322326687134e-02 6.4347594404180031e-02
2.3123123123123124e-01 5.9285194905249528e-02 5.6703582223451177e-02 6.4825162106717960e-02
2.3223223223223222e-01 5.9859329760913349e-02 5.7054126317364506e-02 6.5305652003282644e-02
2.3323323323323322e-01 6.0439606743992291e-02 5.7405961617660317e-02 6.5789090773236136e-02
2.3423423423423423e-01 6.1026124550650263e-02 5.7759095184024778e-02 6.6275505418909253e-02
2.3523523523523523e-01 6.1618983994285115e-02 5.8113534127045119e-02 6.6764923270458798e-02
2.3623623623623624e-01 6.2218288062367844e-02 5.8469285608663712e-02 6.7257371990813386e-02
2.3723723723723725e-01 6.2824141975115433e-02 5.8826356842635485e-02 6.7752879580707859e-02
2.3823823823823823e-01 6.3436653246063957e-02 5.9184755094990882e-02 6.8251474383807187e-02
2.3923923923923923e-01 6.4055931744618322e-02 5.9544487684504599e-02 6.8753185091925406e-02
2.4024024024024024e-01 6.4682089760647932e-02 5.9905561983167877e-02 6.9258040750336924e-02
2.4124124124124124e-01 6.5315242071212420e-02 6.0267985416666559e-02 6.9766070763185750e-02
2.4224224224224225e-01 6.5955506009495402e-02 6.0631765464863818e-02 7.0277304898992865e-02
2.4324324324324323e-01 6.6603001536032380e-02 6.0996909662288434e-02 7.0791773296265070e-02
2.4424424424424424e-01 6.7257851312324313e-02 6.1363425598628174e-02 7.1309506469205308e-02
2.4524524524524524e-01 6.7920180776926298e-02 6.1731320919228505e-02 7.1830535313528898e-02
2.4624624624624625e-01 6.8590118224111318e-02 6.2100603325595971e-02 7.2354891112387687e-02
2.4724724724724725e-01 6.9267794885210066e-02 6.2471280575908228e-02 7.2882605542402334e-02
2.4824824824824826e-01 6.9953345012732093e-02 6.2843360485528521e-02 7.3413710679807398e-02
2.4924924924924924e-01 7.0646905967381546e-02 6.3216850927525936e-02 7.3948239006711214e-02
2.5025025025025027e-01 7.1348618308081591e-02 6.3591759833201200e-02 7.4486223417471020e-02
2.5125125125125125e-01 7.2058625885129457e-02 6.3968095192618923e-02 7.5027697225189094e-02
2.5225225225225223e-01 7.2777075936609537e-02 6.4345865055144280e-02 7.5572694168329235e-02
2.5325325325325326e-01 7.3504119188198658e-02 6.4725077529986574e-02 7.6121248417459819e-02
2.5425425425425424e-01 7.4239909956499428e-02 6.5105740786748356e-02 7.6673394582120968e-02
2.5525525525525528e-01 7.4984606256051523e-02 6.5487863055979645e-02 7.7229167717825398e-02
2.5625625625625625e-01 7.5738369910169689e-02 6.5871452629740146e-02 7.7788603333189599e-02
2.5725725725725723e-01 7.6501366665771231e-02 6.6256517862165909e-02 7.8351737397201138e-02
2.5825825825825827e-01 7.7273766312359493e-02 6.6643067170042203e-02 7.8918606346626285e-02
2.5925925925925924e-01 7.8055742805336337e-02 6.7031109033383940e-02 7.9489247093557092e-02
2.6026026026026028e-01 7.8847474393833217e-02 6.7420651996021208e-02 8.0063697033105896e-02
2.6126126126126126e-01 7.9649143753246499e-02 6.7811704666191464e-02 8.0641994051245947e-02
2.6226226226226224e-01 8.0460938122687287e-02 6.8204275717139051e-02 8.1224176532804782e-02
2.6326326326326327e-01 8.1283049447550049e-02 6.8598373887719610e-02 8.1810283369612602e-02
2.6426426426426425e-01 8.2115674527428295e-02 6.8994007983013805e-02 8.2400353968808293e-02
2.6526526526526528e-01 8.2959015169610018e-02 6.9391186874944388e-02 8.2994428261307096e-02
2.6626626626626626e-01 8.3813278348396025e-02 6.9789919502903253e-02 8.3592546710435700e-02
2.6726726726726724e-01 8.4678676370500749e-02 7.0190214874383594e-02 8.4194750320733425e-02
2.6826826826826827e-01 8.5555427046807520e-02 7.0592082065619843e-02 8.4801080646931037e-02
2.6926926926926925e-01 8.6443753870759643e-02 7.0995530222233594e-02 8.5411579803100990e-02
2.7027027027027029e-01 8.7343886203689047e-02 7.1400568559889077e-02 8.6026290471995059e-02
2.7127127127127126e-01 8.8256059467396231e-02 7.1807206364952414e-02 8.6645255914561403e-02
2.7227227227227224e-01 8.9180515344311484e-02 7.2215452995162188e-02 8.7268519979655235e-02
2.7327327327327328e-01 9.0117501985587323e-02 7.2625317880304463e-02 8.7896127113941347e-02
2.7427427427427425e-01 9.1067274227485395e-02 7.3036810522896234e-02 8.8528122371995144e-02
2.7527527527527529e-01 9.2030093816447112e-02 7.3449940498877764e-02 8.9164551426607952e-02
2.7627627627627627e-01 9.3006229643249894e-02 7.3864717458310469e-02 8.9805460579297725e-02
2.7727727727727730e-01 9.3995957986681145e-02 7.4281151126084799e-02 9.0450896771034017e-02
2.7827827827827828e-01 9.4999562767176249e-02 7.4699251302634551e-02 9.1100907593179237e-02
2.7927927927927926e-01 9.6017335810899107e-02 7.5119027864660071e-02 9.1755541298653487e-02
2.8028028028028029e-01 9.7049577124763031e-02 7.5540490765859891e-02 9.2414846813325902e-02
2.8128128128128127e-01 9.8096595182922908e-02 7.5963650037669028e-02 9.3078873747639568e-02
2.8228228228228230e-01 9.9158707225293519e-02 7.6388515790007494e-02 9.3747672408475147e-02
2.8328328328328328e-01 1.0023623956868444e-01 7.6815098212036803e-02 9.4421293811258744e-02
2.8428428428428426e-01 1.0132952793116967e-01 7.7243407572924250e-02 9.5099789692319359e-02
2.8528528528528529e-01 1.0243891777035130e-01 7.7673454222616956e-02 9.5783212521502792e-02
2.8628628628628627e-01 1.0356476463620612e-01 7.8105248592624354e-02 9.6471615515046905e-02
2.8728728728728731e-01 1.0470743453925113e-01 7.8538801196809116e-02 9.7165052648726435e-02
2.8828828828828829e-01 1.0586730433479952e-01 7.8974122632188060e-02 9.7863578671270490e-02
2.8928928928928926e-01 1.0704476212412573e-01 7.9411223579741286e-02 9.8567249118064471e-02
2.9029029029029030e-01 1.0824020767340814e-01 7.9850114805232186e-02 9.9276120325137329e-02
2.9129129129129128e-01 1.0945405285136411e-01 8.0290807160033895e-02 9.9990249443445922e-02
2.9229229229229231e-01 1.1068672208654684e-01 8.0733311581969280e-02 1.0070969445346023e-01
2.9329329329329329e-01 1.1193865284533566e-01 8.1177639096156939e-02 1.0143451418006011e-01
2.9429429429429427e-01 1.1321029613170452e-01 8.1623800815869618e-02 1.0216476830774757e-01
2.9529529529529530e-01 1.1450211700992674e-01 8.2071807943400632e-02 1.0290051739618522e-01
2.9629629629629628e-01 1.1581459515143644e-01 8.2521671770941829e-02 1.0364182289606760e-01
2.9729729729729731e-01 1.1714822540714898e-01 8.2973403681470659e-02 1.0438874716533419e-01
2.9829829829829829e-01 1.1850351840661411e-01 8.3427015149649009e-02 1.0514135348573062e-01
2.9929929929929927e-01 1.1988100118546741e-01 8.3882517742730034e-02 1.0589970607973043e-01
3.0030030030030030e-01 1.2128121784273072e-01 8.4339923121478311e-02 1.0666387012782375e-01
3.0130130130130128e-01 1.2270473022961403e-01 8.4799243041099537e-02 1.0743391178618000e-01
3.0230230230230232e-01 1.2415211867157083e-01 8.5260489352180224e-02 1.0820989820470106e-01
3.0330330330330330e-01 1.2562398272547193e-01 8.5723674001640049e-02 1.0899189754546579e-01
3.0430430430430433e-01 1.2712094197388191e-01 8.6188809033694636e-02 1.0977997900158321e-01
3.0530530530530531e-01 1.2864363685854907e-01 8.6655906590829224e-02 1.1057421281645974e-01
3.0630630630630629e-01 1.3019272955535421e-01 8.7124978914784990e-02 1.1137467030349457e-01
3.0730730730730732e-01 1.3176890489311499e-01 8.7596038347556027e-02 1.1218142386620999e-01
3.0830830830830830e-01 1.3337287131879094e-01 8.8069097332397872e-02 1.1299454701883249e-01
3.0930930930930933e-01 1.3500536191181522e-01 8.8544168414849578e-02 1.1381411440733302e-01
3.1031031031031031e-01 1.3666713545044140e-01 8.9021264243766218e-02 1.1464020183093782e-01
3.1131131131131129e-01 1.3835897753321014e-01 8.9500397572364276e-02 1.1547288626412544e-01
3.1231231231231232e-01 1.4008170175882717e-01 8.9981581259279908e-02 1.1631224587911748e-01
3.1331331331331330e-01 1.4183615096798419e-01 9.0464828269639419e-02 1.1715836006888081e-01
3.1431431431431434e-01 1.4362319855088579e-01 9.0950151676142399e-02 1.1801130947065119e-01
3.1531531531531531e-01 1.4544374982451069e-01 9.1437564660157733e-02 1.1887117598999208e-01
3.1631631631631629e-01 1.4729874348390970e-01 9.1927080512833825e-02 1.1973804282540668e-01
3.1731731731731733e-01 1.4918915313214698e-01 9.2418712636220812e-02 1.2061199449350979e-01
3.1831831831831831e-01 1.5111598889381295e-01 9.2912474544406320e-02 1.2149311685478303e-01
3.1931931931931934e-01 1.5308029911738874e-01 9.3408379864666768e-02 1.2238149713992352e-01
3.2032032032032032e-01 1.5508317217211509e-01 9.3906442338629992e-02 1.2327722397680096e-01
3.2132132132132130e-01 1.5712573834542809e-01 9.4406675823453634e-02 1.2418038741804516e-01
3.2232232232232233e-01 1.5920917184745953e-01 9.4909094293017082e-02 1.2509107896927207e-01
3.2332332332332331e-01 1.6133469292957692e-01 9.5413711839128279e-02 1.2600939161797475e-01
3.2432432432432434e-01 1.6350357012444761e-01 9.5920542672745190e-02 1.2693541986308920e-01
3.2532532532532532e-01 1.6571712261566174e-01 9.6429601125211484e-02 1.2786925974525820e-01
3.2632632632632630e-01 1.6797672274555642e-01 9.6940901649508193e-02 1.2881100887780916e-01
3.2732732732732733e-01 1.7028379867051657e-01 9.7454458821519596e-02 1.2976076647846768e-01
3.2832832832832831e-01 1.7263983717374187e-01 9.7970287341315965e-02 1.3071863340182355e-01
3.2932932932932935e-01 1.7504638664621996e-01 9.8488402034450750e-02 1.3168471217257416e-01
3.3033033033033032e-01 1.7750506024746837e-01 9.9008817853274422e-02 1.3265910701956019e-01
3.3133133133133130e-01 1.8001753925850328e-01 9.9531549878263847e-02 1.3364192391062302e-01
3.3233233233233234e-01 1.8258557664045161e-01 1.0005661331936921e-01 1.3463327058830021e-01
3.3333333333333331e-01 1.8521100081327546e-01 1.0058402351737583e-01 1.3563325660638270e-01
3.3433433433433435e-01 1.8789571967021579e-01 1.0111379594528458e-01 1.3664199336736327e-01
3.3533533533533533e-01 1.9064172484478670e-01 1.0164594620970768e-01 1.3765959416079232e-01
3.3633633633633631e-01 1.9345109624850632e-01 1.0218049005228336e-01 1.3868617420257379e-01
3.3733733733733734e-01 1.9632600689899027e-01 1.0271744335110689e-01 1.3972185067522247e-01
3.3833833833833832e-01 1.9926872805962281e-01 1.0325682212218057e-01 1.4076674276911127e-01
3.3933933933933935e-01 2.0228163471374128e-01 1.0379864252088034e-01 1.4182097172473784e-01
3.4034034034034033e-01 2.0536721139812908e-01 1.0434292084344166e-01 1.4288466087603524e-01
3.4134134134134136e-01 2.0852805842265143e-01 1.0488967352846390e-01 1.4395793569475979e-01
3.4234234234234234e-01 2.1176689850507247e-01 1.0543891715843334e-01 1.4504092383598577e-01
3.4334334334334332e-01 2.1508658385249735e-01 1.0599066846126615e-01 1.4613375518473548e-01
3.4434434434434436e-01 2.1849010372349276e-01 1.0654494431186823e-01 1.4723656190378165e-01
3.4534534534534533e-01 2.2198059250778468e-01 1.0710176173371755e-01 1.4834947848265156e-01
3.4634634634634637e-01 2.2556133836352354e-01 1.0766113790046572e-01 1.4947264178787001e-01
3.4734734734734735e-01 2.2923579245546311e-01 1.0822309013755804e-01 1.5060619111447404e-01
3.4834834834834832e-01 2.3300757884106438e-01 1.0878763592387619e-01 1.5175026823883986e-01
3.4934934934934936e-01 2.3688050505549718e-01 1.0935479289340111e-01 1.5290501747285501e-01
3.5035035035035034e-01 2.4085857345083417e-01 1.0992457883689610e-01 1.5407058571947818e-01
3.5135135135135137e-01 2.4494599334941891e-01 1.1049701170361192e-01 1.5524712252972717e-01
3.5235235235235235e-01 2.4914719407646335e-01 1.1107210960301450e-01 1.5643478016113299e-01
3.5335335335335333e-01 2.5346683894245192e-01 1.1164989080653265e-01 1.5763371363770728e-01
3.5435435435435436e-01 2.5790984025188557e-01 1.1223037374932998e-01 1.5884408081146417e-01
3.5535535535535534e-01 2.6248137542134886e-01 1.1281357703209882e-01 1.6006604242554290e-01
3.5635635635635637e-01 2.6718690429685021e-01 1.1339951942287696e-01 1.6129976217898156e-01
3.5735735735735735e-01 2.7203218776787041e-01 1.1398821985888707e-01 1.6254540679318330e-01
3.5835835835835833e-01 2.7702330778361839e-01 1.1457969744840169e-01 1.6380314608013458e-01
3.5935935935935936e-01 2.8216668888561403e-01 1.1517397147263053e-01 1.6507315301241809e-01
3.6036036036036034e-01 2.8746912137992098e-01 1.1577106138763216e-01 1.6635560379508174e-01
3.6136136136136138e-01 2.9293778628214429e-01 1.1637098682625213e-01 1.6765067793941446e-01
3.6236236236236236e-01 2.9858028217861876e-01 1.1697376760008349e-01 1.6895855833868501e-01
3.6336336336336333e-01 3.0440465415808404e-01 1.1757942370145513e-01 1.7027943134590795e-01
3.6436436436436437e-01 3.1041942497939479e-01 1.1818797530544511e-01 1.7161348685369271e-01
3.6536536536536535e-01 3.1663362865244205e-01 1.1879944277191878e-01 1.7296091837623884e-01
3.6636636636636638e-01 3.2305684662122913e-01 1.1941384664759647e-01 1.7432192313354800e-01
3.6736736736736736e-01 3.2969924674975815e-01 1.2003120766814535e-01 1.7569670213791033e-01
3.6836836836836839e-01 3.3657162532275553e-01 1.2065154676029932e-01 1.7708546028274497e-01
3.6936936936936937e-01 3.4368545228381731e-01 1.2127488504400818e-01 1.7848840643385633e-01
3.7037037037037035e-01 3.5105291994284160e-01 1.2190124383461320e-01 1.7990575352318805e-01
3.7137137137137138e-01 3.5868699539179483e-01 1.2253064464505181e-01 1.8133771864514592e-01
3.7237237237237236e-01 3.6660147687210798e-01 1.2316310918809159e-01 1.8278452315557048e-01
3.7337337337337340e-01 3.7481105433702622e-01 1.2379865937859402e-01 1.8424639277344235e-01
3.7437437437437437e-01 3.8333137444650878e-01 1.2443731733580576e-01 1.8572355768539905e-01
3.7537537537537535e-01 3.9217911021883456e-01 1.2507910538568479e-01 1.8721625265315844e-01
3.7637637637637639e-01 4.0137203553930867e-01 1.2572404606325249e-01 1.8872471712393057e-01
3.7737737737737737e-01 4.1092910468927468e-01 1.2637216211497959e-01 1.9024919534391516e-01
3.7837837837837840e-01 4.2087053700390786e-01 1.2702347650120416e-01 1.9178993647498133e-01
3.7937937937937938e-01 4.3121790668995708e-01 1.2767801239857968e-01 1.9334719471462458e-01
3.8038038038038036e-01 4.4199423772844515e-01 1.2833579320255750e-01 1.9492122941930790e-01
3.8138138138138139e-01 4.5322410364440846e-01 1.2899684252990284e-01 1.9651230523128937e-01
3.8238238238238237e-01 4.6493373173645947e-01 1.2966118422124140e-01 1.9812069220904616e-01
3.8338338338338340e-01 4.7715111111138309e-01 1.3032884234364439e-01 1.9974666596141111e-01
3.8438438438438438e-01 4.8990610354865582e-01 1.3099984119324470e-01 2.0139050778553269e-01
3.8538538538538536e-01 5.0323055580936837e-01 1.3167420529789053e-01 2.0305250480878434e-01
3.8638638638638639e-01 5.1715841148261554e-01 1.3235195941983258e-01 2.0473295013474346e-01
3.8738738738738737e-01 5.3172581980564115e-01 1.3303312855844984e-01 2.0643214299337154e-01
3.8838838838838841e-01 5.4697123807350922e-01 1.3371773795301078e-01 2.0815038889552739e-01
3.8938938938938938e-01 5.6293552323781026e-01 1.3440581308547128e-01 2.0988799979194828e-01
3.9039039039039036e-01 5.7966200704696380e-01 1.3509737968331259e-01 2.1164529423684653e-01
3.9139139139139140e-01 5.9719654756628004e-01 1.3579246372241593e-01 2.1342259755626025e-01
3.9239239239239238e-01 6.1558754809869676e-01 1.3649109142997662e-01 2.1522024202131584e-01
3.9339339339339341e-01 6.3488593237690227e-01 1.3719328928745766e-01 2.1703856702655577e-01
3.9439439439439439e-01 6.5514506239683845e-01 1.3789908403358542e-01 2.1887791927349154e-01
3.9539539539539537e-01 6.7642058241676761e-01 1.3860850266738312e-01 2.2073865295955097e-01
3.9639639639639640e-01 6.9877016949798154e-01 1.3932157245124799e-01 2.2262112997258976e-01
3.9739739739739738e-01 7.2225316761397229e-01 1.4003832091407031e-01 2.2452572009114546e-01
3.9839839839839841e-01 7.4693007898995667e-01 1.4075877585439445e-01 2.2645280119061773e-01
3.9939939939939939e-01 7.7286188325719440e-01 1.4148296534362470e-01 2.2840275945555910e-01
4.0040040040040037e-01 8.0010915267549743e-01 1.4221091772927275e-01 2.3037598959828065e-01
4.0140140140140140e-01 8.2873093074560100e-01 1.4294266163825342e-01 2.3237289508396297e-01
4.0240240240240238e-01 8.5878334288003755e-01 1.4367822598022295e-01 2.3439388836248698e-01
4.0340340340340342e-01 8.9031791254170023e-01 1.4441763995096424e-01 2.3643939110719647e-01
4.0440440440440439e-01 9.2337956571123425e-01 1.4516093303581989e-01 2.3850983446081186e-01
4.0540540540540543e-01 9.5800432212324449e-01 1.4590813501317235e-01 2.4060565928872357e-01
4.0640640640640641e-01 9.9421669471823482e-01 1.4665927595797101e-01 2.4272731643989975e-01
4.0740740740740738e-01 1.0320268500334606e+00 1.4741438624531167e-01 2.4487526701564888e-01
4.0840840840840842e-01 1.0714276216892022e+00 1.4817349655406153e-01 2.4704998264648381e-01
4.0940940940940940e-01 1.1123915150510710e+00 1.4893663787053879e-01 2.4925194577734855e-01
4.1041041041041043e-01 1.1548678897389717e+00 1.4970384149224092e-01 2.5148164996146560e-01
4.1141141141141141e-01 1.1987805515261218e+00 1.5047513903162679e-01 2.5373960016307673e-01
4.1241241241241239e-01 1.2440260174778390e+00 1.5125056241995050e-01 2.5602631306935697e-01
4.1341341341341342e-01 1.2904727275009822e+00 1.5203014391115066e-01 2.5834231741178670e-01
4.1441441441441440e-01 1.3379614517265197e+00 1.5281391608579176e-01 2.6068815429727654e-01
4.1541541541541543e-01 1.3863070793837471e+00 1.5360191185506444e-01 2.6306437754934620e-01
4.1641641641641641e-01 1.4353018703857601e+00 1.5439416446483922e-01 2.6547155405966905e-01
4.1741741741741739e-01 1.4847201138164365e+00 1.5519070749977870e-01 2.6791026415029928e-01
4.1841841841841843e-01 1.5343239852489796e+00 1.5599157488750848e-01 2.7038110194690712e-01
4.1941941941941940e-01 1.5838702516708283e+00 1.5679680090284620e-01 2.7288467576335562e-01
4.2042042042042044e-01 1.6331173649383579e+00 1.5760642017209014e-01 2.7542160849796349e-01
4.2142142142142142e-01 1.6818324335359089e+00 1.5842046767737061e-01 2.7799253804179624e-01
4.2242242242242239e-01 1.7297975785469575e+00 1.5923897876106130e-01 2.8059811769935261e-01
4.2342342342342343e-01 1.7768152597950904e+00 1.6006198913025482e-01 2.8323901662199935e-01
4.2442442442442441e-01 1.8227122857737119e+00 1.6088953486130042e-01 2.8591592025453183e-01
4.2542542542542544e-01 1.8673423717407689e+00 1.6172165240440983e-01 2.8862953079523757e-01
4.2642642642642642e-01 1.9105872581109755e+00 1.6255837858832334e-01 2.9138056766984333e-01
4.2742742742742740e-01 1.9523565245154972e+00 1.6339975062504997e-01 2.9416976801974015e-01
4.2842842842842843e-01 1.9925863205416432e+00 1.6424580611466899e-01 2.9699788720487552e-01
4.2942942942942941e-01 2.0312372784746380e+00 1.6509658305020425e-01 2.9986569932171725e-01
4.3043043043043044e-01 2.0682918803477701e+00 1.6595211982256775e-01 3.0277399773669034e-01
4.3143143143143142e-01 2.1037515300864058e+00 1.6681245522557386e-01 3.0572359563549112e-01
4.3243243243243246e-01 2.1376335420498673e+00 1.6767762846102663e-01 3.0871532658869238e-01
4.3343343343343343e-01 2.1699682096827440e+00 1.6854767914387980e-01 3.1175004513403937e-01
4.3443443443443441e-01 2.2007960700237432e+00 1.6942264730747225e-01 3.1482862737585648e-01
4.3543543543543545e-01 2.2301654366326096e+00 1.7030257340883792e-01 3.1795197160196054e-01
4.3643643643643643e-01 2.2581302378207013e+00 1.7118749833409508e-01 3.2112099891848866e-01
4.3743743743743746e-01 2.2847481697611460e+00 1.7207746340391084e-01 3.2433665390303923e-01
4.3843843843843844e-01 2.3100791547017923e+00 1.7297251037904759e-01 3.2759990527650973e-01
4.3943943943943942e-01 2.3341840819973574e+00 1.7387268146598878e-01 3.3091174659401523e-01
4.4044044044044045e-01 2.3571238026263019e+00 1.7477801932264736e-01 3.3427319695525504e-01
4.4144144144144143e-01 2.3789583448750102e+00 1.7568856706415636e-01 3.3768530173467037e-01
4.4244244244244246e-01 2.3997463187267756e+00 1.7660436826874659e-01 3.4114913333173669e-01
4.4344344344344344e-01 2.4195444781814182e+00 1.7752546698370697e-01 3.4466579194168734e-01
4.4444444444444442e-01 2.4384074134839833e+00 1.7845190773143460e-01 3.4823640634696096e-01
4.4544544544544545e-01 2.4563873485009569e+00 1.7938373551557230e-01 3.5186213472961447e-01
4.4644644644644643e-01 2.4735340218697597e+00 1.8032099582723760e-01 3.5554416550492096e-01
4.4744744744744747e-01 2.4898946338187020e+00 1.8126373465134127e-01 3.5928371817632443e-01
4.4844844844844844e-01 2.5055138435682207e+00 1.8221199847300018e-01 3.6308204421186896e-01
4.4944944944944942e-01 2.5204338049096209e+00 1.8316583428404454e-01 3.6694042794217951e-01
4.5045045045045046e-01 2.5346942298914588e+00 1.8412528958962082e-01 3.7086018747999105e-01
4.5145145145145144e-01 2.5483324725334118e+00 1.8509041241489155e-01 3.7484267566116602e-01
4.5245245245245247e-01 2.5613836261573502e+00 1.8606125131183582e-01 3.7888928100705255e-01
4.5345345345345345e-01 2.5738806293086798e+00 1.8703785536614803e-01 3.8300142870794573e-01
4.5445445445445443e-01 2.5858543763744715e+00 1.8802027420424072e-01 3.8718058162731639e-01
4.5545545545545546e-01 2.5973338299243425e+00 1.8900855800035110e-01 3.9142824132635434e-01
4.5645645645645644e-01 2.6083461325394701e+00 1.9000275748375084e-01 3.9574594910824556e-01
4.5745745745745747e-01 2.6189167164845593e+00 1.9100292394606577e-01 4.0013528708147006e-01
4.5845845845845845e-01 2.6290694100437353e+00 1.9200910924870351e-01 4.0459787924123058e-01
4.5945945945945943e-01 2.6388265397067663e+00 1.9302136583038965e-01 4.0913539256797105e-01
4.6046046046046046e-01 2.6482090276759802e+00 1.9403974671481938e-01 4.1374953814172821e-01
4.6146146146146144e-01 2.6572364843826111e+00 1.9506430551842135e-01 4.1844207227085572e-01
4.6246246246246248e-01 2.6659272958673945e+00 1.9609509645823664e-01 4.2321479763342040e-01
4.6346346346346345e-01 2.6742987060046275e+00 1.9713217435991814e-01 4.2806956442930355e-01
4.6446446446446443e-01 2.6823668936406211e+00 1.9817559466584589e-01 4.3300827154075461e-01
4.6546546546546547e-01 2.6901470447833473e+00 1.9922541344336753e-01 4.3803286769882122e-01
4.6646646646646645e-01 2.6976534200259885e+00 2.0028168739315877e-01 4.4314535265273025e-01
4.6746746746746748e-01 2.7048994174174865e+00 2.0134447385771170e-01 4.4834777833891049e-01
4.6846846846846846e-01 2.7118976310117047e+00 2.0241383082994813e-01 4.5364225004591896e-01
4.6946946946946949e-01 2.7186599053363425e+00 2.0348981696196544e-01 4.5903092757107511e-01
4.7047047047047047e-01 2.7251973860255299e+00 2.0457249157390911e-01 4.6451602636409728e-01
4.7147147147147145e-01 2.7315205668578191e+00 2.0566191466298278e-01 4.7009981865248140e-01
4.7247247247247248e-01 2.7376393334355500e+00 2.0675814691259209e-01 4.7578463454275988e-01
4.7347347347347346e-01 2.7435630037332563e+00 2.0786124970162478e-01 4.8157286309111624e-01
4.7447447447447449e-01 2.7493003657328487e+00 2.0897128511387364e-01 4.8746695333612300e-01
4.7547547547547547e-01 2.7548597123522844e+00 2.1008831594759747e-01 4.9346941528557897e-01
4.7647647647647645e-01 2.7602488738628734e+00 2.1121240572522981e-01 4.9958282084859718e-01
4.7747747747747749e-01 2.7654752479785891e+00 2.1234361870323215e-01 5.0580980470316095e-01
4.7847847847847846e-01 2.7705458277890314e+00 2.1348201988209436e-01 5.1215306508839442e-01
4.7947947947947950e-01 2.7754672276962307e+00 2.1462767501648994e-01 5.1861536450972512e-01
4.8048048048048048e-01 2.7802457075043749e+00 2.1578065062558038e-01 5.2519953034395972e-01
4.8148148148148145e-01 2.7848871948009606e+00 2.1694101400347798e-01 5.3190845533008080e-01
4.8248248248248249e-01 2.7893973057577743e+00 2.1810883322986530e-01 5.3874509793023351e-01
4.8348348348348347e-01 2.7937813644706009e+00 2.1928417718077520e-01 5.4571248254396787e-01
4.8448448448448450e-01 2.7980444209476460e+00 2.2046711553953502e-01 5.5281369955729975e-01
4.8548548548548548e-01 2.8021912678482712e+00 2.2165771880787299e-01 5.6005190520653680e-01
4.8648648648648646e-01 2.8062264560658847e+00 2.2285605831719768e-01 5.6743032123513470e-01
4.8748748748748749e-01 2.8101543092415691e+00 2.2406220624004236e-01 5.7495223432003650e-01
4.8848848848848847e-01 2.8139789372883222e+00 2.2527623560168641e-01 5.8262099524206845e-01
4.8948948948948950e-01 2.8177042489995752e+00 2.2649822029195033e-01 5.9044001777298627e-01
4.9049049049049048e-01 2.8213339638098849e+00 2.2772823507717033e-01 5.9841277724968334e-01
4.9149149149149146e-01 2.8248716227704254e+00 2.2896635561235334e-01 6.0654280880395106e-01
4.9249249249249250e-01 2.8283205987969815e+00 2.3021265845351535e-01 6.1483370521394753e-01
4.9349349349349347e-01 2.8316841062436575e+00 2.3146722107020667e-01 6.2328911434127943e-01
4.9449449449449451e-01 2.8349652098513616e+00 2.3273012185822695e-01 6.3191273611530197e-01
4.9549549549549549e-01 2.8381668331163024e+00 2.3400144015253077e-01 6.4070831902391434e-01
4.9649649649649652e-01 2.8412917661202259e+00 2.3528125624033103e-01 6.4967965606785383e-01
4.9749749749749750e-01 2.8443426728608867e+00 2.3656965137439512e-01 6.5883058013320928e-01
4.9849849849849848e-01 2.8473220981182790e+00 2.3786670778654728e-01 6.6816495873474102e-01
4.9949949949949951e-01 2.8502324738894194e+00 2.3917250870137097e-01 6.7768668808053401e-01
5.0050050050050054e-01 2.8530761254219632e+00 2.4048713835011815e-01 6.8739968640667803e-01
5.0150150150150152e-01 2.8558552768746259e+00 2.4181068198482958e-01 6.9730788652907638e-01
5.0250250250250250e-01 2.8585720566302619e+00 2.4314322589266602e-01 7.0741522755819508e-01
5.0350350350350348e-01 2.8612285022854946e+00 2.4448485741045545e-01 7.1772564572169950e-01
5.0450450450450446e-01 2.8638265653390036e+00 2.4583566493945930e-01 7.2824306423954899e-01
5.0550550550550555e-01 2.8663681155989167e+00 2.4719573796035998e-01 7.3897138219633585e-01
5.0650650650650653e-01 2.8688549453282328e+00 2.4856516704847187e-01 7.4991446235658066e-01
5.0750750750750750e-01 2.8712887731458188e+00 2.4994404388918268e-01 7.6107611787048324e-01
5.0850850850850848e-01 2.8736712476992041e+00 2.5133246129362408e-01 7.7246009782032832e-01
5.0950950950950946e-01 2.8760039511242450e+00 2.5273051321457674e-01 7.8407007156163011e-01
5.1051051051051055e-01 2.8782884023056088e+00 2.5413829476261252e-01 7.9590961181819708e-01
5.1151151151151153e-01 2.8805260599510389e+00 2.5555590222247715e-01 8.0798217649683302e-01
5.1251251251251251e-01 2.8827183254914237e+00 2.5698343306971760e-01 8.2029108919554083e-01
5.1351351351351349e-01 2.8848665458178333e+00 2.5842098598755592e-01 8.3283951838891424e-01
5.1451451451451446e-01 2.8869720158659042e+00 2.5986866088401150e-01 8.4563045528621306e-01
5.1551551551551555e-01 2.8890359810572175e+00 2.6132655890927947e-01 8.5866669037139687e-01
5.1651651651651653e-01 2.8910596396066319e+00 2.6279478247336385e-01 8.7195078865035991e-01
5.1751751751751751e-01 2.8930441447039410e+00 2.6427343526397173e-01 8.8548506364887736e-01
5.1851851851851849e-01 2.8949906065775957e+00 2.6576262226466896e-01 8.9927155022528926e-01
5.1951951951951947e-01 2.8969000944477590e+00 2.6726244977330493e-01 9.1331197628491434e-01
5.2052052052052056e-01 2.8987736383754146e+00 2.6877302542070414e-01 9.2760773350838455e-01
5.2152152152152154e-01 2.9006122310138318e+00 2.7029445818963160e-01 9.4215984723353086e-01
5.2252252252252251e-01 2.9024168292682493e+00 2.7182685843403598e-01 9.5696894565993873e-01
5.2352352352352349e-01 2.9041883558692403e+00 2.7337033789856990e-01 9.7203522857644553e-01
5.2452452452452447e-01 2.9059277008648889e+00 2.7492500973839351e-01 9.8735843584448568e-01
5.2552552552552556e-01 2.9076357230365297e+00 2.7649098853926413e-01 1.0029378159036093e+00
5.2652652652652654e-01 2.9093132512425264e+00 2.7806839033791420e-01 1.0187720945992271e+00
5.2752752752752752e-01 2.9109610856942525e+00 2.7965733264272186e-01 1.0348594446659278e+00
5.2852852852852850e-01 2.9125799991681740e+00 2.8125793445467573e-01 1.0511974562315909e+00
5.2952952952952947e-01 2.9141707381576931e+00 2.8287031628863946e-01 1.0677831087372451e+00
5.3053053053053056e-01 2.9157340239681555e+00 2.8449460019491535e-01 1.0846127446938696e+00
5.3153153153153154e-01 2.9172705537582382e+00 2.8613090978111266e-01 1.1016820457191199e+00
5.3253253253253252e-01 2.9187810015307063e+00 2.8777937023432476e-01 1.1189860113130508e+00
5.3353353353353350e-01 2.9202660190753553e+00 2.8944010834361489e-01 1.1365189408409382e+00
5.3453453453453448e-01 2.9217262368667765e+00 2.9111325252281284e-01 1.1542744191923089e+00
5.3553553553553557e-01 2.9231622649194162e+00 2.9279893283363068e-01 1.1722453065769147e+00
5.3653653653653655e-01 2.9245746936022585e+00 2.9449728100909334e-01 1.1904237328997711e+00
5.3753753753753752e-01 2.9259640944153062e+00 2.9620843047729184e-01 1.2088010971277583e+00
5.3853853853853850e-01 2.9273310207299144e+00 2.9793251638545803e-01 1.2273680720189462e+00
5.3953953953953948e-01 2.9286760084949002e+00 2.9966967562436664e-01 1.2461146145328104e+00
5.4054054054054057e-01 2.9299995769102396e+00 3.0142004685306256e-01 1.2650299821747581e+00
5.4154154154154155e-01 2.9313022290700603e+00 3.0318377052391932e-01 1.2841027554526174e+00
5.4254254254254253e-01 2.9325844525765272e+00 3.0496098890803003e-01 1.3033208665369576e+00
5.4354354354354351e-01 2.9338467201261320e+00 3.0675184612093020e-01 1.3226716341226763e+00
5.4454454454454448e-01 2.9350894900698137e+00 3.0855648814865599e-01 1.3421418043883226e+00
5.4554554554554557e-01 2.9363132069482445e+00 3.1037506287414174e-01 1.3617175978442420e+00
5.4654654654654655e-01 2.9375183020035402e+00 3.1220772010395170e-01 1.3813847617536108e+00
5.4754754754754753e-01 2.9387051936685977e+00 3.1405461159535486e-01 1.4011286277047243e+00
5.4854854854854851e-01 2.9398742880351678e+00 3.1591589108373763e-01 1.4209341738113896e+00
5.4954954954954960e-01 2.9410259793017346e+00 3.1779171431035880e-01 1.4407860909243688e+00
5.5055055055055058e-01 2.9421606502021964e+00 3.1968223905044546e-01 1.4606688521531603e+00
5.5155155155155156e-01 2.9432786724162927e+00 3.2158762514163119e-01 1.4805667849270656e+00
5.5255255255255253e-01 2.9443804069626731e+00 3.2350803451273635e-01 1.5004641447695324e+00
5.5355355355355351e-01 2.9454662045754438e+00 3.2544363121288944e-01 1.5203451899224145e+00
5.5455455455455460e-01 2.9465364060650008e+00 3.2739458144099043e-01 1.5401942559380495e+00
5.5555555555555558e-01 2.9475913426638929e+00 3.2936105357551271e-01 1.5599958293577669e+00
5.5655655655655656e-01 2.9486313363584320e+00 3.3134321820464718e-01 1.5797346196155670e+00
5.5755755755755754e-01 2.9496567002067300e+00 3.3334124815678035e-01 1.5993956283443864e+00
5.5855855855855852e-01 2.9506677386437907e+00 3.3535531853131118e-01 1.6189642153185153e+00
5.5955955955955961e-01 2.9516647477742746e+00 3.3738560672979889e-01 1.6384261603371399e+00
5.6056056056056058e-01 2.9526480156534962e+00 3.3943229248744289e-01 1.6577677204384227e+00
5.6156156156156156e-01 2.9536178225572152e+00 3.4149555790488972e-01 1.6769756819282191e+00
5.6256256256256254e-01 2.9545744412407147e+00 3.4357558748036410e-01 1.6960374068092963e+00
5.6356356356356352e-01 2.9555181371876742e+00 3.4567256814211977e-01 1.7149408733029416e+00
5.6456456456456461e-01 2.9564491688492875e+00 3.4778668928120471e-01 1.7336747102618004e+00
5.6556556556556559e-01 2.9573677878740727e+00 3.4991814278453592e-01 1.7522282253778942e+00
5.6656656656656657e-01 2.9582742393287900e+00 3.5206712306828147e-01 1.7705914271904362e+00
5.6756756756756754e-01 2.9591687619108584e+00 3.5423382711153573e-01 1.7887550409917967e+00
5.6856856856856852e-01 2.9600515881526555e+00 3.5641845449028886e-01 1.8067105188151724e+00
5.6956956956956961e-01 2.9609229446180532e+00 3.5862120741167769e-01 1.8244500437624671e+00
5.7057057057057059e-01 2.9617830520915271e+00 3.6084229074850982e-01 1.8419665289947693e+00
5.7157157157157157e-01 2.9626321257601709e+00 3.6308191207405693e-01 1.8592536117600562e+00
5.7257257257257255e-01 2.9634703753889111e+00 3.6534028169709942e-01 1.8763056428730920e+00
5.7357357357357353e-01 2.9642980054892254e+00 3.6761761269721815e-01 1.8931176720914058e+00
5.7457457457457461e-01 2.9651152154816343e+00 3.6991412096031606e-01 1.9096854298490202e+00
5.7557557557557559e-01 2.9659221998522369e+00 3.7223002521436332e-01 1.9260053058172368e+00
5.7657657657657657e-01 2.9667191483035364e+00 3.7456554706534639e-01 1.9420743247602452e+00
5.7757757757757755e-01 2.9675062458998021e+00 3.7692091103340997e-01 1.9578901201436150e+00
5.7857857857857853e-01 2.9682836732071896e+00 3.7929634458917394e-01 1.9734509059372805e+00
5.7957957957957962e-01 2.9690516064288421e+00 3.8169207819021134e-01 1.9887554470324478e+00
5.8058058058058060e-01 2.9698102175351773e+00 3.8410834531766369e-01 2.0038030286652750e+00
5.8158158158158157e-01 2.9705596743895577e+00 3.8654538251298343e-01 2.0185934252103568e+00
5.8258258258258255e-01 2.9713001408695376e+00 3.8900342941477217e-01 2.0331268686749078e+00
5.8358358358358353e-01 2.9720317769838562e+00 3.9148272879570145e-01 2.0474040171912926e+00
5.8458458458458462e-01 2.9727547389853624e+00 3.9398352659948732e-01 2.0614259237717714e+00
5.8558558558558560e-01 2.9734691794800217e+00 3.9650607197789589e-01 2.0751940055559324e+00
5.8658658658658658e-01 2.9741752475321714e+00 3.9905061732775393e-01 2.0887100137488170e+00
5.8758758758758756e-01 2.9748730887661692e+00 4.0161741832793418e-01 2.1019760044165956e+00
5.8858858858858853e-01 2.9755628454645771e+00 4.0420673397628737e-01 2.1149943102773916e+00
5.8958958958958962e-01 2.9762446566630167e+00 4.0681882662648783e-01 2.1277675135975285e+00
5.9059059059059060e-01 2.9769186582418312e+00 4.0945396202475948e-01 2.1402984202784228e+00
5.9159159159159158e-01 2.9775849830146726e+00 4.1211240934644766e-01 2.1525900351966207e+00
5.9259259259259256e-01 2.9782437608141317e+00 4.1479444123239739e-01 2.1646455388390358e+00
5.9359359359359354e-01 2.9788951185745365e+00 4.1750033382509888e-01 2.1764682652574252e+00
5.9459459459459463e-01 2.9795391804120070e+00 4.2023036680455794e-01 2.1880616813502951e+00
5.9559559559559561e-01 2.9801760677018962e+00 4.2298482342384691e-01 2.1994293674667893e+00
5.9659659659659658e-01 2.9808058991536921e+00 4.2576399054428959e-01 2.2105749993155115e+00
5.9759759759759756e-01 2.9814287908834949e+00 4.2856815867022990e-01 2.2215023311514481e+00
5.9859859859859854e-01 2.9820448564841464e+00 4.3139762198333109e-01 2.2322151802062185e+00
5.9959959959959963e-01 2.9826542070931135e+00 4.3425267837635251e-01 2.2427174123203995e+00
6.0060060060060061e-01 2.9832569514581939e+00 4.3713362948634349e-01 2.2530129287316800e+00
6.0160160160160159e-01 2.9838531960011365e+00 4.4004078072719666e-01 2.2631056539688412e+00
6.0260260260260257e-01 2.9844430448792467e+00 4.4297444132149166e-01 2.2729995247988617e+00
6.0360360360360354e-01 2.9850266000450545e+00 4.4593492433156545e-01 2.2826984801727939e+00
6.0460460460460463e-01 2.9856039613041081e+00 4.4892254668973730e-01 2.2922064521151517e+00
6.0560560560560561e-01 2.9861752263709738e+00 4.5193762922761049e-01 2.3015273575013824e+00
6.0660660660660659e-01 2.9867404909234940e+00 4.5498049670438023e-01 2.3106650906684254e+00
6.0760760760760757e-01 2.9872998486553710e+00 4.5805147783405520e-01 2.3196235168042501e+00
6.0860860860860866e-01 2.9878533913271417e+00 4.6115090531151526e-01 2.3284064660635750e+00
6.0960960960960964e-01 2.9884012088155871e+00 4.6427911583730774e-01 2.3370177283585871e+00
6.1061061061061062e-01 2.9889433891616468e+00 4.6743645014109481e-01 2.3454610487753476e+00
6.1161161161161159e-01 2.9894800186168795e+00 4.7062325300364527e-01 2.3537401235685973e+00
6.1261261261261257e-01 2.9900111816885286e+00 4.7383987327727095e-01 2.3618585966898720e+00
6.1361361361361366e-01 2.9905369611832331e+00 4.7708666390459831e-01 2.3698200568060717e+00
6.1461461461461464e-01 2.9910574382494404e+00 4.8036398193555840e-01 2.3776280347679468e+00
6.1561561561561562e-01 2.9915726924185559e+00 4.8367218854248228e-01 2.3852860014902748e+00
6.1661661661661660e-01 2.9920828016448828e+00 4.8701164903316896e-01 2.3927973662077777e+00
6.1761761761761758e-01 2.9925878423443826e+00 4.9038273286180234e-01 2.4001654750731274e+00
6.1861861861861867e-01 2.9930878894323074e+00 4.9378581363757834e-01 2.4073936100655646e+00
6.1961961961961964e-01 2.9935830163597323e+00 4.9722126913089970e-01 2.4144849881808081e+00
6.2062062062062062e-01 2.9940732951490325e+00 5.0068948127699375e-01 2.4214427608749971e+00
6.2162162162162160e-01 2.9945587964283344e+00 5.0419083617679472e-01 2.4282700137373676e+00
6.2262262262262258e-01 2.9950395894649837e+00 5.0772572409493177e-01 2.4349697663682646e+00
6.2362362362362367e-01 2.9955157421980481e+00 5.1129453945465553e-01 2.4415449724408695e+00
6.2462462462462465e-01 2.9959873212699049e+00 5.1489768082952592e-01 2.4479985199267196e+00
6.2562562562562563e-01 2.9964543920569291e+00 5.1853555093168513e-01 2.4543332314666890e+00
6.2662662662662660e-01 2.9969170186993184e+00 5.2220855659651999e-01 2.4605518648706042e+00
6.2762762762762758e-01 2.9973752641300826e+00 5.2591710876352160e-01 2.4666571137300606e+00
6.2862862862862867e-01 2.9978291901032219e+00 5.2966162245313775e-01 2.4726516081303447e+00
6.2962962962962965e-01 2.9982788572211225e+00 5.3344251673940279e-01 2.4785379154485634e+00
6.3063063063063063e-01 2.9987243249611963e+00 5.3726021471813235e-01 2.4843185412262474e+00
6.3163163163163161e-01 2.9991656517017828e+00 5.4111514347044509e-01 2.4899959301057351e+00
6.3263263263263259e-01 2.9996028947473450e+00 5.4500773402138203e-01 2.4955724668206392e+00
6.3363363363363367e-01 3.0000361103529745e+00 5.4893842129337611e-01 2.5010504772315976e+00
6.3463463463463465e-01 3.0004653537482326e+00 5.5290764405431581e-01 2.5064322293993522e+00
6.3563563563563563e-01 3.0008906791603440e+00 5.5691584485994683e-01 2.5117199346879753e+00
6.3663663663663661e-01 3.0013121398367675e+00 5.6096346999033186e-01 2.5169157488917642e+00
6.3763763763763759e-01 3.0017297880671632e+00 5.6505096938009414e-01 2.5220217733799952e+00
6.3863863863863868e-01 3.0021436752047661e+00 5.6917879654215342e-01 2.5270400562543114e+00
6.3963963963963966e-01 3.0025538516872006e+00 5.7334740848465238e-01 2.5319725935140829e+00
6.4064064064064064e-01 3.0029603670567369e+00 5.7755726562077414e-01 2.5368213302255773e+00
6.4164164164164161e-01 3.0033632699800159e+00 5.8180883167112207e-01 2.5415881616912319e+00
6.4264264264264259e-01 3.0037626082672579e+00 5.8610257355834439e-01 2.5462749346157514e+00
6.4364364364364368e-01 3.0041584288909675e+00 5.9043896129366413e-01 2.5508834482661293e+00
6.4464464464464466e-01 3.0045507780041509e+00 5.9481846785496872e-01 2.5554154556230415e+00
6.4564564564564564e-01 3.0049397009580616e+00 5.9924156905611070e-01 2.5598726645213863e+00
6.4664664664664662e-01 3.0053252423194925e+00 6.0370874340704928e-01 2.5642567387780169e+00
6.4764764764764760e-01 3.0057074458876167e+00 6.0822047196446671e-01 2.5685692993049867e+00
6.4864864864864868e-01 3.0060863547104013e+00 6.1277723817247831e-01 2.5728119252068669e+00
6.4964964964964966e-01 3.0064620111006031e+00 6.1737952769304538e-01 2.5769861548608870e+00
6.5065065065065064e-01 3.0068344566513567e+00 6.2202782822570235e-01 2.5810934869788795e+00
6.5165165165165162e-01 3.0072037322513703e+00 6.2672262931618450e-01 2.5851353816501437e+00
6.5265265265265260e-01 3.0075698780997384e+00 6.3146442215355358e-01 2.5891132613645285e+00
6.5365365365365369e-01 3.0079329337203817e+00 6.3625369935540244e-01 2.5930285120151657e+00
6.5465465465465467e-01 3.0082929379761301e+00 6.4109095474071109e-01 2.5968824838804045e+00
6.5565565565565564e-01 3.0086499290824520e+00 6.4597668308993728e-01 2.6006764925846282e+00
6.5665665665665662e-01 3.0090039446208459e+00 6.5091137989189463e-01 2.6044118200377104e+00
6.5765765765765760e-01 3.0093550215519000e+00 6.5589554107699222e-01 2.6080897153529774e+00
6.5865865865865869e-01 3.0097031962280343e+00 6.6092966273639375e-01 2.6117113957436224e+00
6.5965965965965967e-01 3.0100485044059253e+00 6.6601424082665117e-01 2.6152780473975694e+00
6.6066066066066065e-01 3.0103909812586354e+00 6.7114977085938077e-01 2.6187908263308701e+00
6.6166166166166163e-01 3.0107306613874409e+00 6.7633674757552964e-01 2.6222508592197533e+00
6.6266266266266260e-01 3.0110675788333783e+00 6.8157566460380081e-01 2.6256592442115076e+00
6.6366366366366369e-01 3.0114017670885125e+00 6.8686701410279971e-01 2.6290170517144116e+00
6.6466466466466467e-01 3.0117332591069315e+00 6.9221128638646834e-01 2.6323253251669620e+00
6.6566566566566565e-01 3.0120620873154826e+00 6.9760896953239060e-01 2.6355850817866893e+00
6.6666666666666663e-01 3.0123882836242517e+00 7.0306054897254333e-01 2.6387973132988689e+00
6.6766766766766761e-01 3.0127118794367904e+00 7.0856650706609581e-01 2.6419629866454559e+00
6.6866866866866870e-01 3.0130329056601104e+00 7.1412732265386336e-01 2.6450830446746081e+00
6.6966966966966968e-01 3.0133513927144326e+00 7.1974347059403276e-01 2.6481584068111479e+00
6.7067067067067065e-01 3.0136673705427146e+00 7.2541542127881131e-01 2.6511899697083594e+00
6.7167167167167163e-01 3.0139808686199534e+00 7.3114364013164490e-01 2.6541786078815006e+00
6.7267267267267261e-01 3.0142919159622745e+00 7.3692858708469755e-01 2.6571251743234292e+00
6.7367367367367370e-01 3.0146005411358048e+00 7.4277071603629863e-01 2.6600305011027503e+00
6.7467467467467468e-01 3.0149067722653466e+00 7.4867047428808853e-01 2.6628953999448859e+00
6.7567567567567566e-01 3.0152106370428484e+00 7.5462830196164465e-01 2.6657206627964802e+00
6.7667667667667664e-01 3.0155121627356842e+00 7.6064463139437488e-01 2.6685070623735485e+00
6.7767767767767773e-01 3.0158113761947436e+00 7.6671988651453560e-01 2.6712553526937706e+00
6.7867867867867870e-01 3.0161083038623344e+00 7.7285448219524722e-01 2.6739662695933468e+00
6.7967967967967968e-01 3.0164029717799119e+00 7.7904882358745309e-01 2.6766405312288120e+00
6.8068068068068066e-01 3.0166954055956303e+00 7.8530330543178817e-01 2.6792788385642061e+00
6.8168168168168164e-01 3.0169856305717246e+00 7.9161831134940464e-01 2.6818818758440006e+00
6.8268268268268273e-01 3.0172736715917265e+00 7.9799421311184660e-01 2.6844503110521662e+00
6.8368368368368371e-01 3.0175595531675246e+00 8.0443136989012642e-01 2.6869847963577631e+00
6.8468468468468469e-01 3.0178432994462581e+00 8.1093012748324311e-01 2.6894859685474439e+00
6.8568568568568566e-01 3.0181249342170675e+00 8.1749081752642316e-01 2.6919544494452188e+00
6.8668668668668664e-01 3.0184044809176900e+00 8.2411375667947129e-01 2.6943908463198634e+00
6.8768768768768773e-01 3.0186819626409118e+00 8.3079924579568365e-01 2.6967957522803205e+00
6.8868868868868871e-01 3.0189574021408792e+00 8.3754756907186279e-01 2.6991697466594378e+00
6.8968968968968969e-01 3.0192308218392725e+00 8.4435899318007890e-01 2.7015133953863950e+00
6.9069069069069067e-01 3.0195022438313455e+00 8.5123376638189252e-01 2.7038272513481401e+00
6.9169169169169165e-01 3.0197716898918299e+00 8.5817211762587975e-01 2.7061118547401710e+00
6.9269269269269274e-01 3.0200391814807208e+00 8.6517425562938954e-01 2.7083677334069742e+00
6.9369369369369371e-01 3.0203047397489282e+00 8.7224036794557525e-01 2.7105954031724253e+00
6.9469469469469469e-01 3.0205683855438146e+00 8.7937062001686683e-01 2.7127953681604700e+00
6.9569569569569567e-01 3.0208301394146089e+00 8.8656515421614568e-01 2.7149681211063554e+00
6.9669669669669665e-01 3.0210900216177099e+00 8.9382408887702613e-01 2.7171141436587196e+00
6.9769769769769774e-01 3.0213480521218732e+00 9.0114751731476261e-01 2.7192339066728000e+00
6.9869869869869872e-01 3.0216042506132901e+00 9.0853550683942563e-01 2.7213278704950437e+00
6.9969969969969970e-01 3.0218586365005602e+00 9.1598809776313539e-01 2.7233964852393733e+00
7.0070070070070067e-01 3.0221112289195569e+00 9.2350530240324913e-01 2.7254401910553727e+00
7.0170170170170165e-01 3.0223620467381949e+00 9.3108710408355577e-01 2.7274594183886300e+00
7.0270270270270274e-01 3.0226111085610947e+00 9.3873345613565440e-01 2.7294545882334864e+00
7.0370370370370372e-01 3.0228584327341528e+00 9.4644428090282540e-01 2.7314261123784247e+00
7.0470470470470470e-01 3.0231040373490141e+00 9.5421946874885522e-01 2.7333743936443176e+00
7.0570570570570568e-01 3.0233479402474570e+00 9.6205887707437854e-01 2.7352998261157655e+00
7.0670670670670666e-01 3.0235901590256811e+00 9.6996232934346571e-01 2.7372027953657252e+00
7.0770770770770774e-01 3.0238307110385163e+00 9.7792961412328916e-01 2.7390836786736488e+00
7.0870870870870872e-01 3.0240696134035350e+00 9.8596048413983306e-01 2.7409428452373277e+00
7.0970970970970970e-01 3.0243068830050897e+00 9.9405465535274085e-01 2.7427806563786312e+00
7.1071071071071068e-01 3.0245425364982643e+00 1.0022118060524834e+00 2.7445974657433396e+00
7.1171171171171166e-01 3.0247765903127464e+00 1.0104315759831637e+00 2.7463936194952421e+00
7.1271271271271275e-01 3.0250090606566205e+00 1.0187135654943533e+00 2.7481694565046908e+00
7.1371371371371373e-01 3.0252399635200864e+00 1.0270573347254495e+00 2.7499253085317621e+00
7.1471471471471471e-01 3.0254693146791030e+00 1.0354624028261279e+00 2.7516615004042171e+00
7.1571571571571568e-01 3.0256971296989579e+00 1.0439282472165090e+00 2.7533783501903955e+00
7.1671671671671666e-01 3.0259234239377673e+00 1.0524543028907325e+00 2.7550761693672214e+00
7.1771771771771775e-01 3.0261482125499066e+00 1.0610399617676567e+00 2.7567552629834537e+00
7.1871871871871873e-01 3.0263715104893714e+00 1.0696845720924222e+00 2.7584159298183426e+00
7.1971971971971971e-01 3.0265933325130749e+00 1.0783874378926388e+00 2.7600584625358202e+00
7.2072072072072069e-01 3.0268136931840797e+00 1.0871478184929133e+00 2.7616831478343702e+00
7.2172172172172167e-01 3.0270326068747613e+00 1.0959649280914323e+00 2.7632902665927093e+00
7.2272272272272275e-01 3.0272500877699215e+00 1.1048379354022448e+00 2.7648800940114029e+00
7.2372372372372373e-01 3.0274661498698281e+00 1.1137659633668149e+00 2.7664528997505435e+00
7.2472472472472471e-01 3.0276808069932031e+00 1.1227480889383377e+00 2.7680089480636143e+00
7.2572572572572569e-01 3.0278940727801538e+00 1.1317833429421640e+00 2.7695484979276470e+00
7.2672672672672667e-01 3.0281059606950427e+00 1.1408707100155633e+00 2.7710718031697912e+00
7.2772772772772776e-01 3.0283164840293066e+00 1.1500091286298810e+00 2.7725791125904093e+00
7.2872872872872874e-01 3.0285256559042186e+00 1.1591974911979483e+00 2.7740706700827875e+00
7.2972972972972971e-01 3.0287334892735989e+00 1.1684346442694169e+00 2.7755467147495843e+00
7.3073073073073069e-01 3.0289399969264750e+00 1.1777193888164150e+00 2.7770074810160965e+00
7.3173173173173167e-01 3.0291451914896883e+00 1.1870504806117035e+00 2.7784531987404559e+00
7.3273273273273276e-01 3.0293490854304563e+00 1.1964266307012001e+00 2.7798840933208337e+00
7.3373373373373374e-01 3.0295516910588800e+00 1.2058465059724468e+00 2.7813003857997516e+00
7.3473473473473472e-01 3.0297530205304120e+00 1.2153087298202805e+00 2.7827022929655865e+00
7.3573573573573570e-01 3.0299530858482693e+00 1.2248118829105952e+00 2.7840900274513452e+00
7.3673673673673679e-01 3.0301518988658098e+00 1.2343545040427562e+00 2.7854637978308023e+00
7.3773773773773776e-01 3.0303494712888592e+00 1.2439350911108171e+00 2.7868238087120645e+00
7.3873873873873874e-01 3.0305458146779958e+00 1.2535521021633307e+00 2.7881702608286520e+00
7.3973973973973972e-01 3.0307409404507935e+00 1.2632039565610975e+00 2.7895033511281659e+00
7.4074074074074070e-01 3.0309348598840247e+00 1.2728890362318206e+00 2.7908232728586047e+00
7.4174174174174179e-01 3.0311275841158185e+00 1.2826056870201927e+00 2.7921302156524144e+00
7.4274274274274277e-01 3.0313191241477853e+00 1.2923522201315079e+00 2.7934243656083240e+00
7.4374374374374375e-01 3.0315094908470956e+00 1.3021269136664897e+00 2.7947059053710444e+00
7.4474474474474472e-01 3.0316986949485294e+00 1.3119280142445595e+00 2.7959750142088780e+00
7.4574574574574570e-01 3.0318867470564790e+00 1.3217537387123803e+00 2.7972318680893222e+00
7.4674674674674679e-01 3.0320736576469227e+00 1.3316022759340758e+00 2.7984766397526974e+00
7.4774774774774777e-01 3.0322594370693605e+00 1.3414717886591181e+00 2.7997094987838809e+00
7.4874874874874875e-01 3.0324440955487129e+00 1.3513604154635077e+00 2.8009306116821886e+00
7.4974974974974973e-01 3.0326276431871895e+00 1.3612662727594496e+00 2.8021401419294634e+00
7.5075075075075071e-01 3.0328100899661199e+00 1.3711874568684197e+00 2.8033382500564179e+00
7.5175175175175180e-01 3.0329914457477560e+00 1.3811220461521567e+00 2.8045250937072841e+00
7.5275275275275277e-01 3.0331717202770401e+00 1.3910681031958008e+00 2.8057008277028190e+00
7.5375375375375375e-01 3.0333509231833400e+00 1.4010236770371549e+00 2.8068656041017137e+00
7.5475475475475473e-01 3.0335290639821575e+00 1.4109868054357420e+00 2.8080195722604460e+00
7.5575575575575571e-01 3.0337061520768032e+00 1.4209555171751649e+00 2.8091628788916294e+00
7.5675675675675680e-01 3.0338821967600440e+00 1.4309278343920613e+00 2.8102956681208942e+00
7.5775775775775778e-01 3.0340572072157199e+00 1.4409017749248070e+00 2.8114180815423446e+00
7.5875875875875876e-01 3.0342311925203336e+00 1.4508753546750279e+00 2.8125302582726341e+00
7.5975975975975973e-01 3.0344041616446131e+00 1.4608465899748746e+00 2.8136323350036934e+00
7.6076076076076071e-01 3.0345761234550457e+00 1.4708134999530187e+00 2.8147244460541527e+00
7.6176176176176180e-01 3.0347470867153850e+00 1.4807741088923154e+00 2.8158067234194912e+00
7.6276276276276278e-01 3.0349170600881354e+00 1.4907264485721234e+00 2.8168792968209564e+00
7.6376376376376376e-01 3.0350860521360059e+00 1.5006685605883792e+00 2.8179422937532776e+00
7.6476476476476474e-01 3.0352540713233420e+00 1.5105984986446095e+00 2.8189958395312127e+00
7.6576576576576572e-01 3.0354211260175341e+00 1.5205143308072622e+00 2.8200400573349604e+00
7.6676676676676681e-01 3.0355872244903974e+00 1.5304141417189101e+00 2.8210750682544710e+00
7.6776776776776778e-01 3.0357523749195341e+00 1.5402960347631116e+00 2.8221009913326798e+00
7.6876876876876876e-01 3.0359165853896668e+00 1.5501581341749942e+00 2.8231179436076950e+00
7.6976976976976974e-01 3.0360798638939541e+00 1.5599985870918833e+00 2.8241260401539776e+00
7.7077077077077072e-01 3.0362422183352802e+00 1.5698155655386454e+00 2.8251253941225229e+00
7.7177177177177181e-01 3.0364036565275248e+00 1.5796072683427484e+00 2.8261161167800912e+00
7.7277277277277279e-01 3.0365641861968116e+00 1.5893719229743912e+00 2.8270983175474944e+00
7.7377377377377377e-01 3.0367238149827358e+00 1.5991077873074708e+00 2.8280721040369778e+00
7.7477477477477474e-01 3.0368825504395698e+00 1.6088131512975079e+00 2.8290375820887177e+00
7.7577577577577572e-01 3.0370404000374500e+00 1.6184863385731010e+00 2.8299948558064516e+00
7.7677677677677681e-01 3.0371973711635443e+00 1.6281257079378817e+00 2.8309440275922766e+00
7.7777777777777779e-01 3.0373534711231986e+00 1.6377296547803606e+00 2.8318851981806255e+00
7.7877877877877877e-01 3.0375087071410660e+00 1.6472966123895143e+00 2.8328184666714558e+00
7.7977977977977975e-01 3.0376630863622172e+00 1.6568250531743471e+00 2.8337439305626573e+00
7.8078078078078073e-01 3.0378166158532309e+00 1.6663134897861258e+00 2.8346616857817128e+00
7.8178178178178181e-01 3.0379693026032681e+00 1.6757604761423881e+00 2.8355718267166230e+00
7.8278278278278279e-01 3.0381211535251285e+00 1.6851646083522354e+00 2.8364744462461196e+00
7.8378378378378377e-01 3.0382721754562896e+00 1.6945245255428398e+00 2.8373696357691811e+00
7.8478478478478475e-01 3.0384223751599286e+00 1.7038389105874514e+00 2.8382574852338731e+00
7.8578578578578573e-01 3.0385717593259272e+00 1.7131064907355962e+00 2.8391380831655324e+00
7.8678678678678682e-01 3.0387203345718619e+00 1.7223260381464982e+00 2.8400115166943007e+00
7.8778778778778780e-01 3.0388681074439772e+00 1.7314963703270820e+00 2.8408778715820433e+00
7.8878878878878878e-01 3.0390150844181414e+00 1.7406163504762691e+00 2.8417372322486516e+00
7.8978978978978975e-01 3.0391612719007921e+00 1.7496848877375197e+00 2.8425896817977532e+00
7.9079079079079073e-01 3.0393066762298604e+00 1.7587009373619029e+00 2.8434353020418479e+00
7.9179179179179182e-01 3.0394513036756838e+00 1.7676635007841888e+00 2.8442741735268746e+00
7.9279279279279280e-01 3.0395951604419058e+00 1.7765716256146964e+00 2.8451063755562309e+00
7.9379379379379378e-01 3.0397382526663579e+00 1.7854244055498523e+00 2.8459319862142611e+00
7.9479479479479476e-01 3.0398805864219280e+00 1.7942209802045528e+00 2.8467510823892184e+00
7.9579579579579574e-01 3.0400221677174200e+00 1.8029605348696260e+00 2.8475637397957199e+00
7.9679679679679682e-01 3.0401630024983923e+00 1.8116423001977888e+00 2.8483700329967081e+00
7.9779779779779780e-01 3.0403030966479889e+00 1.8202655518216162e+00 2.8491700354249279e+00
7.9879879879879878e-01 3.0404424559877543e+00 1.8288296099071395e+00 2.8499638194039307e+00
7.9979979979979976e-01 3.0405810862784390e+00 1.8373338386467264e+00 2.8507514561686254e+00
8.0080080080080074e-01 3.0407189932207874e+00 1.8457776456949693e+00 2.8515330158853729e+00
8.0180180180180183e-01 3.0408561824563192e+00 1.8541604815513224e+00 2.8523085676716553e+00
8.0280280280280281e-01 3.0409926595680936e+00 1.8624818388932289e+00 2.8530781796153066e+00
8.0380380380380378e-01 3.0411284300814643e+00 1.8707412518634867e+00 2.8538419187933401e+00
8.0480480480480476e-01 3.0412634994648240e+00 1.8789382953155469e+00 2.8545998512903639e+00
8.0580580580580585e-01 3.0413978731303337e+00 1.8870725840204239e+00 2.8553520422166017e+00
8.0680680680680683e-01 3.0415315564346450e+00 1.8951437718388153e+00 2.8560985557255330e+00
8.0780780780780781e-01 3.0416645546796071e+00 1.9031515508619878e+00 2.8568394550311513e+00
8.0880880880880879e-01 3.0417968731129674e+00 1.9110956505248671e+00 2.8575748024248595e+00
8.0980980980980977e-01 3.0419285169290582e+00 1.9189758366947141e+00 2.8583046592920089e+00
8.1081081081081086e-01 3.0420594912694741e+00 1.9267919107386486e+00 2.8590290861280812e+00
8.1181181181181183e-01 3.0421898012237376e+00 1.9345437085731709e+00 2.8597481425545421e+00
8.1281281281281281e-01 3.0423194518299597e+00 1.9422310996987426e+00 2.8604618873343495e+00
8.1381381381381379e-01 3.0424484480754828e+00 1.9498539862223201e+00 2.8611703783871474e+00
8.1481481481481477e-01 3.0425767948975202e+00 1.9574123018706611e+00 2.8618736728041365e+00
8.1581581581581586e-01 3.0427044971837844e+00 1.9649060109970526e+00 2.8625718268626397e+00
8.1681681681681684e-01 3.0428315597731035e+00 1.9723351075839983e+00 2.8632648960403619e+00
8.1781781781781782e-01 3.0429579874560311e+00 1.9796996142442751e+00 2.8639529350293600e+00
8.1881881881881879e-01 3.0430837849754475e+00 1.9869995812226033e+00 2.8646359977497200e+00
8.1981981981981977e-01 3.0432089570271481e+00 1.9942350854000772e+00 2.8653141373629563e+00
8.2082082082082086e-01 3.0433335082604289e+00 2.0014062293033454e+00 2.8659874062851385e+00
8.2182182182182184e-01 3.0434574432786579e+00 2.0085131401203968e+00 2.8666558561997419e+00
8.2282282282282282e-01 3.0435807666398405e+00 2.0155559687246973e+00 2.8673195380702508e+00
8.2382382382382380e-01 3.0437034828571781e+00 2.0225348887092607e+00 2.8679785021524884e+00
8.2482482482482478e-01 3.0438255963996141e+00 2.0294500954321406e+00 2.8686327980067152e+00
8.2582582582582587e-01 3.0439471116923791e+00 2.0363018050746926e+00 2.8692824745094687e+00
8.2682682682682684e-01 3.0440680331175178e+00 2.0430902537138294e+00 2.8699275798651742e+00
8.2782782782782782e-01 3.0441883650144184e+00 2.0498156964094019e+00 2.8705681616175189e+00
8.2882882882882880e-01 3.0443081116803286e+00 2.0564784063076922e+00 2.8712042666606017e+00
8.2982982982982978e-01 3.0444272773708656e+00 2.0630786737619218e+00 2.8718359412498549e+00
8.3083083083083087e-01 3.0445458663005178e+00 2.0696168054705728e+00 2.8724632310127562e+00
8.3183183183183185e-01 3.0446638826431416e+00 2.0760931236342035e+00 2.8730861809593260e+00
8.3283283283283283e-01 3.0447813305324494e+00 2.0825079651313763e+00 2.8737048354924126e+00
8.3383383383383380e-01 3.0448982140624881e+00 2.0888616807141900e+00 2.8743192384177831e+00
8.3483483483483478e-01 3.0450145372881163e+00 2.0951546342238565e+00 2.8749294329540103e+00
8.3583583583583587e-01 3.0451303042254714e+00 2.1013872018266619e+00 2.8755354617421682e+00
8.3683683683683685e-01 3.0452455188524281e+00 2.1075597712705836e+00 2.8761373668553381e+00
8.3783783783783783e-01 3.0453601851090557e+00 2.1136727411627714e+00 2.8767351898079285e+00
8.3883883883883881e-01 3.0454743068980630e+00 2.1197265202680162e+00 2.8773289715648200e+00
8.3983983983983979e-01 3.0455878880852412e+00 2.1257215268282850e+00 2.8779187525503214e+00
8.4084084084084088e-01 3.0457009324998996e+00 2.1316581879033434e+00 2.8785045726569671e+00
8.4184184184184185e-01 3.0458134439352933e+00 2.1375369387324161e+00 2.8790864712541353e+00
8.4284284284284283e-01 3.0459254261490472e+00 2.1433582221168153e+00 2.8796644871965045e+00
8.4384384384384381e-01 3.0460368828635724e+00 2.1491224878233925e+00 2.8802386588323499e+00
8.4484484484484479e-01 3.0461478177664771e+00 2.1548301920086486e+00 2.8808090240116777e+00
8.4584584584584588e-01 3.0462582345109737e+00 2.1604817966632934e+00 2.8813756200942091e+00
8.4684684684684686e-01 3.0463681367162767e+00 2.1660777690770057e+00 2.8819384839572093e+00
8.4784784784784784e-01 3.0464775279679985e+00 2.1716185813231306e+00 2.8824976520031713e+00
8.4884884884884881e-01 3.0465864118185380e+00 2.1771047097629976e+00 2.8830531601673530e+00
8.4984984984984979e-01 3.0466947917874609e+00 2.1825366345695483e+00 2.8836050439251748e+00
8.5085085085085088e-01 3.0468026713618843e+00 2.1879148392699146e+00 2.8841533382994760e+00
8.5185185185185186e-01 3.0469100539968426e+00 2.1932398103065864e+00 2.8846980778676374e+00
8.5285285285285284e-01 3.0470169431156600e+00 2.1985120366167887e+00 2.8852392967685709e+00
8.5385385385385382e-01 3.0471233421103112e+00 2.2037320092296602e+00 2.8857770287095801e+00
8.5485485485485480e-01 3.0472292543417803e+00 2.2089002208808379e+00 2.8863113069730906e+00
8.5585585585585588e-01 3.0473346831404116e+00 2.2140171656440160e+00 2.8868421644232605e+00
8.5685685685685686e-01 3.0474396318062609e+00 2.2190833385790629e+00 2.8873696335124661e+00
8.5785785785785784e-01 3.0475441036094360e+00 2.2240992353962579e+00 2.8878937462876708e+00
8.5885885885885882e-01 3.0476481017904362e+00 2.2290653521362125e+00 2.8884145343966718e+00
8.5985985985985980e-01 3.0477516295604876e+00 2.2339821848650350e+00 2.8889320290942431e+00
8.6086086086086089e-01 3.0478546901018713e+00 2.2388502293842993e+00 2.8894462612481542e+00
8.6186186186186187e-01 3.0479572865682489e+00 2.2436699809553713e+00 2.8899572613450903e+00
8.6286286286286284e-01 3.0480594220849833e+00 2.2484419340376638e+00 2.8904650594964592e+00
8.6386386386386382e-01 3.0481610997494561e+00 2.2531665820403672e+00 2.8909696854440932e+00
8.6486486486486491e-01 3.0482623226313779e+00 2.2578444170872305e+00 2.8914711685658521e+00
8.6586586586586589e-01 3.0483630937730983e+00 2.2624759297939581e+00 2.8919695378811237e+00
8.6686686686686687e-01 3.0484634161899091e+00 2.2670616090577989e+00 2.8924648220562235e+00
8.6786786786786785e-01 3.0485632928703437e+00 2.2716019418589011e+00 2.8929570494097012e+00
8.6886886886886883e-01 3.0486627267764739e+00 2.2760974130730252e+00 2.8934462479175531e+00
8.6986986986986992e-01 3.0487617208442024e+00 2.2805485052951999e+00 2.8939324452183364e+00
8.7087087087087089e-01 3.0488602779835485e+00 2.2849556986739272e+00 2.8944156686182012e+00
8.7187187187187187e-01 3.0489584010789357e+00 2.2893194707555384e+00 2.8948959450958260e+00
8.7287287287287285e-01 3.0490560929894706e+00 2.2936402963383191e+00 2.8953733013072722e+00
8.7387387387387383e-01 3.0491533565492190e+00 2.2979186473360222e+00 2.8958477635907487e+00
8.7487487487487492e-01 3.0492501945674819e+00 2.3021549926504070e+00 2.8963193579712954e+00
8.7587587587587590e-01 3.0493466098290627e+00 2.3063497980524361e+00 2.8967881101653852e+00
8.7687687687687688e-01 3.0494426050945354e+00 2.3105035260717921e+00 2.8972540455854450e+00
8.7787787787787785e-01 3.0495381831005055e+00 2.3146166358943585e+00 2.8977171893442968e+00
8.7887887887887883e-01 3.0496333465598715e+00 2.3186895832673420e+00 2.8981775662595259e+00
8.7987987987987992e-01 3.0497280981620776e+00 2.3227228204117112e+00 2.8986352008577687e+00
8.8088088088088090e-01 3.0498224405733714e+00 2.3267167959416324e+00 2.8990901173789294e+00
8.8188188188188188e-01 3.0499163764370483e+00 2.3306719547906094e+00 2.8995423397803246e+00
8.8288288288288286e-01 3.0500099083737009e+00 2.3345887381440189e+00 2.8999918917407550e+00
8.8388388388388384e-01 3.0501030389814616e+00 2.3384675833777626e+00 2.9004387966645080e+00
8.8488488488488493e-01 3.0501957708362424e+00 2.3423089240027601e+00 2.9008830776852945e+00
8.8588588588588590e-01 3.0502881064919691e+00 2.3461131896150054e+00 2.9013247576701140e+00
8.8688688688688688e-01 3.0503800484808203e+00 2.3498808058509404e+00 2.9017638592230597e+00
8.8788788788788786e-01 3.0504715993134548e+00 2.3536121943478849e+00 2.9022004046890526e+00
8.8888888888888884e-01 3.0505627614792394e+00 2.3573077727092846e+00 2.9026344161575213e+00
8.8988988988988993e-01 3.0506535374464763e+00 2.3609679544745434e+00 2.9030659154660095e+00
8.9089089089089091e-01 3.0507439296626240e+00 2.3645931490932122e+00 2.9034949242037325e+00
8.9189189189189189e-01 3.0508339405545151e+00 2.3681837619033272e+00 2.9039214637150677e+00
8.9289289289289286e-01 3.0509235725285766e+00 2.3717401941136718e+00 2.9043455551029917e+00
8.9389389389389384e-01 3.0510128279710402e+00 2.3752628427897768e+00 2.9047672192324541e+00
8.9489489489489493e-01 3.0511017092481563e+00 2.3787521008434540e+00 2.9051864767337015e+00
8.9589589589589591e-01 3.0511902187063997e+00 2.3822083570256836e+00 2.9056033480055419e+00
8.9689689689689689e-01 3.0512783586726804e+00 2.3856319959226742e+00 2.9060178532185592e+00
8.9789789789789787e-01 3.0513661314545413e+00 2.3890233979549222e+00 2.9064300123182703e+00
8.9889889889889885e-01 3.0514535393403621e+00 2.3923829393791078e+00 2.9068398450282320e+00
8.9989989989989994e-01 3.0515405845995591e+00 2.3957109922926652e+00 2.9072473708531019e+00
9.0090090090090091e-01 3.0516272694827777e+00 2.3990079246408795e+00 2.9076526090816390e+00
9.0190190190190189e-01 3.0517135962220885e+00 2.4022741002263648e+00 2.9080555787896643e+00
9.0290290290290287e-01 3.0517995670311775e+00 2.4055098787207760e+00 2.9084562988429701e+00
9.0390390390390385e-01 3.0518851841055343e+00 2.4087156156786302e+00 2.9088547879001809e+00
9.0490490490490494e-01 3.0519704496226403e+00 2.4118916625531055e+00 2.9092510644155700e+00
9.0590590590590592e-01 3.0520553657421514e+00 2.4150383667136892e+00 2.9096451466418292e+00
9.0690690690690690e-01 3.0521399346060800e+00 2.4181560714655728e+00 2.9100370526327950e+00
9.0790790790790787e-01 3.0522241583389755e+00 2.4212451160706623e+00 2.9104268002461300e+00
9.0890890890890885e-01 3.0523080390481017e+00 2.4243058357701126e+00 2.9108144071459616e+00
9.0990990990990994e-01 3.0523915788236105e+00 2.4273385618082770e+00 2.9111998908054799e+00
9.1091091091091092e-01 3.0524747797387173e+00 2.4303436214579719e+00 2.9115832685094922e+00
9.1191191191191190e-01 3.0525576438498714e+00 2.4333213380469685e+00 2.9119645573569368e+00
9.1291291291291288e-01 3.0526401731969255e+00 2.4362720309856201e+00 2.9123437742633587e+00
9.1391391391391386e-01 3.0527223698032993e+00 2.4391960157955381e+00 2.9127209359633461e+00
9.1491491491491495e-01 3.0528042356761507e+00 2.4420936041392425e+00 2.9130960590129256e+00
9.1591591591591592e-01 3.0528857728065342e+00 2.4449651038506968e+00 2.9134691597919229e+00
9.1691691691691690e-01 3.0529669831695618e+00 2.4478108189666741e+00 2.9138402545062863e+00
9.1791791791791788e-01 3.0530478687245655e+00 2.4506310497588624e+00 2.9142093591903695e+00
9.1891891891891886e-01 3.0531284314152511e+00 2.4534260927666587e+00 2.9145764897091837e+00
9.1991991991991995e-01 3.0532086731698564e+00 2.4561962408305824e+00 2.9149416617606145e+00
9.2092092092092093e-01 3.0532885959013019e+00 2.4589417831262477e+00 2.9153048908775996e+00
9.2192192192192191e-01 3.0533682015073449e+00 2.4616630051988428e+00 2.9156661924302769e+00
9.2292292292292288e-01 3.0534474918707279e+00 2.4643601889980502e+00 2.9160255816280993e+00
9.2392392392392386e-01 3.0535264688593271e+00 2.4670336129133767e+00 2.9163830735219136e+00
9.2492492492492495e-01 3.0536051343262995e+00 2.4696835518098208e+00 2.9167386830060118e+00
9.2592592592592593e-01 3.0536834901102257e+00 2.4723102770638503e+00 2.9170924248201464e+00
9.2692692692692691e-01 3.0537615380352552e+00 2.4749140565996370e+00 2.9174443135515182e+00
9.2792792792792789e-01 3.0538392799112462e+00 2.4774951549255104e+00 2.9177943636367334e+00
9.2892892892892887e-01 3.0539167175339053e+00 2.4800538331705893e+00 2.9181425893637281e+00
9.2992992992992995e-01 3.0539938526849255e+00 2.4825903491215549e+00 2.9184890048736669e+00
9.3093093093093093e-01 3.0540706871321230e+00 2.4851049572595310e+00 2.9188336241628097e+00
9.3193193193193191e-01 3.0541472226295721e+00 2.4875979087970426e+00 2.9191764610843536e+00
9.3293293293293289e-01 3.0542234609177363e+00 2.4900694517150086e+00 2.9195175293502440e+00
9.3393393393393398e-01 3.0542994037236042e+00 2.4925198307997585e+00 2.9198568425329592e+00
9.3493493493493496e-01 3.0543750527608156e+00 2.4949492876800252e+00 2.9201944140672702e+00
9.3593593593593594e-01 3.0544504097297906e+00 2.4973580608639065e+00 2.9205302572519694e+00
9.3693693693693691e-01 3.0545254763178611e+00 2.4997463857757567e+00 2.9208643852515790e+00
9.3793793793793789e-01 3.0546002541993897e+00 2.5021144947929939e+00 2.9211968110980315e+00
9.3893893893893898e-01 3.0546747450358991e+00 2.5044626172827953e+00 2.9215275476923224e+00
9.3993993993993996e-01 3.0547489504761933e+00 2.5067909796386694e+00 2.9218566078061441e+00
9.4094094094094094e-01 3.0548228721564783e+00 2.5090998053168727e+00 2.9221840040834905e+00
9.4194194194194192e-01 3.0548965117004823e+00 2.5113893148726696e+00 2.9225097490422405e+00
9.4294294294294290e-01 3.0549698707195772e+00 2.5136597259964013e+00 2.9228338550757176e+00
9.4394394394394399e-01 3.0550429508128900e+00 2.5159112535493668e+00 2.9231563344542244e+00
9.4494494494494496e-01 3.0551157535674252e+00 2.5181441095994841e+00 2.9234771993265607e+00
9.4594594594594594e-01 3.0551882805581752e+00 2.5203585034567322e+00 2.9237964617215129e+00
9.4694694694694692e-01 3.0552605333482354e+00 2.5225546417083553e+00 2.9241141335493213e+00
9.4794794794794790e-01 3.0553325134889149e+00 2.5247327282538139e+00 2.9244302266031355e+00
9.4894894894894899e-01 3.0554042225198499e+00 2.5268929643394840e+00 2.9247447525604344e+00
9.4994994994994997e-01 3.0554756619691101e+00 2.5290355485930807e+00 2.9250577229844383e+00
9.5095095095095095e-01 3.0555468333533096e+00 2.5311606770578114e+00 2.9253691493254932e+00
9.5195195195195192e-01 3.0556177381777121e+00 2.5332685432262352e+00 2.9256790429224369e+00
9.5295295295295290e-01 3.0556883779363391e+00 2.5353593380738344e+00 2.9259874150039478e+00
9.5395395395395399e-01 3.0557587541120714e+00 2.5374332500922838e+00 2.9262942766898679e+00
9.5495495495495497e-01 3.0558288681767554e+00 2.5394904653224160e+00 2.9265996389925175e+00
9.5595595595595595e-01 3.0558987215913054e+00 2.5415311673868710e+00 2.9269035128179786e+00
9.5695695695695693e-01 3.0559683158058029e+00 2.5435555375224324e+00 2.9272059089673697e+00
9.5795795795795791e-01 3.0560376522595982e+00 2.5455637546120409e+00 2.9275068381380986e+00
9.5895895895895900e-01 3.0561067323814095e+00 2.5475559952164799e+00 2.9278063109250954e+00
9.5995995995995997e-01 3.0561755575894205e+00 2.5495324336057408e+00 2.9281043378220328e+00
9.6096096096096095e-01 3.0562441292913771e+00 2.5514932417900447e+00 2.9284009292225255e+00
9.6196196196196193e-01 3.0563124488846833e+00 2.5534385895505398e+00 2.9286960954213130e+00
9.6296296296296291e-01 3.0563805177564962e+00 2.5553686444696586e+00 2.9289898466154294e+00
9.6396396396396400e-01 3.0564483372838200e+00 2.5572835719611344e+00 2.9292821929053492e+00
9.6496496496496498e-01 3.0565159088335978e+00 2.5591835352996846e+00 2.9295731442961266e+00
9.6596596596596596e-01 3.0565832337628036e+00 2.5610686956503463e+00 2.9298627106985098e+00
9.6696696696696693e-01 3.0566503134185337e+00 2.5629392120974748e+00 2.9301509019300465e+00
9.6796796796796791e-01 3.0567171491380951e+00 2.5647952416733997e+00 2.9304377277161713e+00
9.6896896896896900e-01 3.0567837422490953e+00 2.5666369393867399e+00 2.9307231976912758e+00
9.6996996996996998e-01 3.0568500940695289e+00 2.5684644582503720e+00 2.9310073213997692e+00
9.7097097097097096e-01 3.0569162059078669e+00 2.5702779493090642e+00 2.9312901082971194e+00
9.7197197197197194e-01 3.0569820790631392e+00 2.5720775616667648e+00 2.9315715677508813e+00
9.7297297297297292e-01 3.0570477148250212e+00 2.5738634425135514e+00 2.9318517090417124e+00
9.7397397397397401e-01 3.0571131144739185e+00 2.5756357371522416e+00 2.9321305413643719e+00
9.7497497497497498e-01 3.0571782792810493e+00 2.5773945890246672e+00 2.9324080738287077e+00
9.7597597597597596e-01 3.0572432105085250e+00 2.5791401397376106e+00 2.9326843154606310e+00
9.7697697697697694e-01 3.0573079094094355e+00 2.5808725290884045e+00 2.9329592752030735e+00
9.7797797797797792e-01 3.0573723772279258e+00 2.5825918950902058e+00 2.9332329619169366e+00
9.7897897897897901e-01 3.0574366151992773e+00 2.5842983739969290e+00 2.9335053843820242e+00
9.7997997997997999e-01 3.0575006245499861e+00 2.5859921003278581e+00 2.9337765512979637e+00
9.8098098098098097e-01 3.0575644064978418e+00 2.5876732068919273e+00 2.9340464712851153e+00
9.8198198198198194e-01 3.0576279622520035e+00 2.5893418248116804e+00 2.9343151528854703e+00
9.8298298298298292e-01 3.0576912930130771e+00 2.5909980835469058e+00 2.9345826045635306e+00
9.8398398398398401e-01 3.0577543999731907e+00 2.5926421109179509e+00 2.9348488347071866e+00
9.8498498498498499e-01 3.0578172843160663e+00 2.5942740331287233e+00 2.9351138516285751e+00
9.8598598598598597e-01 3.0578799472170992e+00 2.5958939747893726e+00 2.9353776635649291e+00
9.8698698698698695e-01 3.0579423898434261e+00 2.5975020589386659e+00 2.9356402786794158e+00
9.8798798798798793e-01 3.0580046133540009e+00 2.5990984070660499e+00 2.9359017050619656e+00
9.8898898898898902e-01 3.0580666188996637e+00 2.6006831391334080e+00 2.9361619507300825e+00
9.8998998998998999e-01 3.0581284076232134e+00 2.6022563735965178e+00 2.9364210236296540e+00
9.9099099099099097e-01 3.0581899806594768e+00 2.6038182274262036e+00 2.9366789316357451e+00
9.9199199199199195e-01 3.0582513391353778e+00 2.6053688161291935e+00 2.9369356825533792e+00
9.9299299299299304e-01 3.0583124841700089e+00 2.6069082537686858e+00 2.9371912841183132e+00
9.9399399399399402e-01 3.0583734168746934e+00 2.6084366529846195e+00 2.9374457439978010e+00
9.9499499499499500e-01 3.0584341383530580e+00 2.6099541250136600e+00 2.9376990697913472e+00
9.9599599599599598e-01 3.0584946497010979e+00 2.6114607797088993e+00 2.9379512690314487e+00
9.9699699699699695e-01 3.0585549520072397e+00 2.6129567255592772e+00 2.9382023491843299e+00
9.9799799799799804e-01 3.0586150463524113e+00 2.6144420697087192e+00 2.9384523176506665e+00
9.9899899899899902e-01 3.0586749338101034e+00 2.6159169179750057e+00 2.9387011817663007e+00
1.0000000000000000e+00 3.0587346154464328e+00 2.6173813748683621e+00 2.9389489488029437e+00


==> data/example_I_2b/params_ritz.csv <==
alpha s ritz_NN ritz_r
2.3767676767676772e+01 3.7575757575757579e-01 -1.8522027923423089e+01 -1.8526475008795959e+01
7.4343434343434343e+00 4.2424242424242420e-01 -5.7648133011131346e+00 -5.7655867795496070e+00
1.2878787878787881e+01 2.0606060606060600e-01 -9.9549289024902219e+00 -9.9349035230601661e+00
3.4747474747474749e+00 7.7575757575757587e-01 -2.3311232893992142e+00 -2.3328875685839159e+00
4.4646464646464645e+00 3.2121212121212128e-01 -3.3186448052858051e+00 -3.3203405259768770e+00
3.5151515151515163e+01 5.0909090909090915e-01 -2.7373517350540563e+01 -2.7402738518568480e+01


==> data/example_I_2b/r_solutions.csv <==
x_0 u_r_0 x_1 u_r_1 x_2 u_r_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
3.2168242897906651e-01 1.5787255480722229e-01 2.9696397714596551e-01 8.2822774741063393e-02 3.1255771063611332e-01 1.1651904519538692e-01
3.6578548180945258e-01 3.1930340463580076e-01 4.3124597054018560e-01 1.6665269225641671e-01 4.0268905097525559e-01 2.3497711939250565e-01
3.8421677762070600e-01 4.8773161535775084e-01 5.0895027056722630e-01 2.5194825664857123e-01 4.4675432010334082e-01 3.5668814131164728e-01
3.9501685523667790e-01 6.6825186724798114e-01 5.6047094280954313e-01 3.3924838351680914e-01 4.7377594173797227e-01 4.8334258080612091e-01
4.0276753531052550e-01 8.7011188852651933e-01 5.9782786487746065e-01 4.2921678905957483e-01 4.9279098806865318e-01 6.1733770272420507e-01
4.0950428121055599e-01 1.1163534099112489e+00 6.2676330922178991e-01 5.2271283952370329e-01 5.0763286575058020e-01 7.6248951252228669e-01
4.2569430949432668e-01 1.8790989235226294e+00 6.5041171920865382e-01 6.2091410709261763e-01 5.2040379156976635e-01 9.2592748555675897e-01
4.3041656506572112e-01 2.0677895346469346e+00 6.7069423419325891e-01 7.2554961481635027e-01 5.3289205320219579e-01 1.1252571278226520e+00
4.3520449381165938e-01 2.2235162896237690e+00 6.8896221812822522e-01 8.3940255465485414e-01 5.7092050960887397e-01 1.8480362889122719e+00
4.4066232859789889e-01 2.3620570379793122e+00 7.0640949653185592e-01 9.6760901897944740e-01 5.8468960289441763e-01 2.0628822687988926e+00
4.4745102524566321e-01 2.4899517546991752e+00 7.2466878459940287e-01 1.1222447194039045e+00 5.9921198263136444e-01 2.2386753794940235e+00
4.5667869581846621e-01 2.6107302686048581e+00 7.9925574562043811e-01 1.8327191629345212e+00 6.1691116944213387e-01 2.3949802199361154e+00
4.7069137998598398e-01 2.7266109131111231e+00 8.3183820871647496e-01 2.0761341836378322e+00 6.4123010171566541e-01 2.5396381771889343e+00
4.9580706714882672e-01 2.8391475931021750e+00 8.6860471635504899e-01 2.2749154405843255e+00 6.7976108409012381e-01 2.6768564200578728e+00
5.5743595163065152e-01 2.9495329050157495e+00 9.1850225992647638e-01 2.4522657187996830e+00 7.5588820170524118e-01 2.8093133628439357e+00
1.0000000000000000e+00 3.0587346154463946e+00 1.0000000000000000e+00 2.6173813748683616e+00 1.0000000000000000e+00 2.9389489488029459e+00


==> data/example_I_2b/trimmed_Errors_N16.csv <==
Epoch Training_Error Testing_Error
0 -9.2746344140094883e-01 4.6923656703334959e-01
1 -9.2276876110921480e-01 4.6229855509064460e-01
2 -9.9523850128754143e-01 4.3758675109232398e-01
3 -9.7115121699448481e-01 3.7709853292795459e-01
4 -1.0381643448225764e+00 4.0723959827082851e-01
5 -9.5027452865859896e-01 4.0522216050807480e-01
6 -1.0316277051289271e+00 3.9624674140401439e-01
7 -1.0303383351934661e+00 3.5668916044168408e-01
8 -9.5975310960955318e-01 3.3998337146601809e-01
9 -9.0415869450310082e-01 3.6986438347546952e-01
10 -9.7108971489219376e-01 3.6720180367396210e-01
11 -9.9987300393517442e-01 3.4492253662490019e-01
12 -9.4723276804918399e-01 3.6625270931439169e-01
13 -1.0121206882743958e+00 3.9400222071629742e-01
14 -9.4830011764527000e-01 3.8971770558902141e-01
15 -1.0271169152312001e+00 3.5696543700444822e-01
16 -1.0023021242693162e+00 3.6752989642324763e-01
17 -9.9265165969851843e-01 4.3981727257965031e-01
18 -8.5841180474986578e-01 4.2124255675839289e-01
19 -9.5903116950304679e-01 4.2039291357322428e-01
20 -9.6373948669777676e-01 5.0672499967783613e-01
21 -7.6536493691232077e-01 6.0484093701363784e-01
22 -6.3287288524796881e-01 6.1578422337189664e-01
23 -8.3085884900709495e-01 6.1768233359798319e-01
24 -6.3198612174430258e-01 6.1290247684675547e-01
25 -6.6584640996675237e-01 5.9450084304306905e-01
26 -8.9816315105469990e-01 5.9253599012709435e-01
27 -7.6279333309086728e-01 5.9776906792882845e-01
29 -8.7087092145549727e-01 5.1304418417082764e-01
30 -1.0562562644653897e+00 4.8187991725398011e-01
32 -1.0293536303220414e+00 5.1250092913194079e-01
33 -1.0089572364791612e+00 4.3970879364656018e-01
35 -9.0278055025244075e-01 4.3510542360968280e-01
37 -1.0165682915669489e+00 4.0935122780011979e-01
38 -1.0676692360731650e+00 4.4454360992286129e-01
40 -1.0052506245424289e+00 3.9581364823110621e-01
42 -9.6611835473658725e-01 3.9016541106196539e-01
44 -9.6191414671904363e-01 3.7080318140016533e-01
47 -9.4756501872507315e-01 3.4940438804108032e-01
49 -9.5891626842672362e-01 3.4985936948232371e-01
51 -1.0452667998408802e+00 3.5573820787068988e-01
54 -1.0626676294895725e+00 3.6231818526651510e-01
56 -1.0745780328555774e+00 3.5038804922635391e-01
59 -1.0730190679300773e+00 3.2241173798664868e-01
62 -1.0024854478058820e+00 4.0014757808627821e-01
65 -1.0456533364390881e+00 3.7924640565718892e-01
68 -9.9487078276871765e-01 3.7470695922688307e-01
71 -9.8459397470328558e-01 3.8500061179026068e-01
75 -1.0374735093097065e+00 4.2519873642972050e-01
78 -9.5643997836223715e-01 3.4531168791482780e-01
82 -1.0089218852557773e+00 3.8498965881691832e-01
86 -1.0216921193294577e+00 3.6941032645646321e-01
90 -9.6991181598081799e-01 3.7262740285979290e-01
94 -1.0048008465564926e+00 3.6179750811580402e-01
99 -1.0080645946713915e+00 3.2489181313481441e-01
101 -1.0430387912077934e+00 3.1614581764945487e-01
104 -1.1372515245934369e+00 3.7591929766452631e-01
106 -1.0516727383864919e+00 3.3486268046372308e-01
109 -1.0194207270378719e+00 3.3535077642840710e-01
111 -9.2969333312240321e-01 3.3359926900500791e-01
114 -9.9563531152099860e-01 3.3296280180886978e-01
117 -1.0967175399042510e+00 3.3785869928615658e-01
119 -1.0014772406950769e+00 3.3266052162439430e-01
122 -1.0678337170005481e+00 3.2972832395457030e-01
125 -1.1010011100639490e+00 3.3448403230104468e-01
128 -1.1158192603392809e+00 3.4486083531675837e-01
131 -1.0329243648609820e+00 3.4363736281648322e-01
134 -1.0284633824972904e+00 3.3975346000476270e-01
137 -1.0533673277719051e+00 3.1984957254164320e-01
141 -1.0735608687112757e+00 3.4282292952335941e-01
144 -1.0549338444062293e+00 3.6093797507859848e-01
147 -1.0120967903352196e+00 4.3390231327566370e-01
151 -1.0025530260653457e+00 4.2595717412405110e-01
155 -1.0498638191213530e+00 4.0137121421356547e-01
158 -1.0994281694255297e+00 4.0916044170517019e-01
162 -1.0908617673872854e+00 3.5751982979615232e-01
166 -1.0787424586166141e+00 3.2918832279941601e-01
170 -1.0731516600370969e+00 3.4028196999359611e-01
174 -1.0603676010901208e+00 3.5675001904729320e-01
178 -1.0383651332725521e+00 3.1248392936427949e-01
182 -9.5293443277233658e-01 3.8777046584429359e-01
186 -1.0362899412781019e+00 4.1796553542620568e-01
191 -1.0306400232393296e+00 4.3055115385305431e-01
195 -1.0104802443259482e+00 4.1859196428852841e-01
200 -1.0801753724806951e+00 3.8013420394936898e-01
205 -1.0536305977150664e+00 3.3567499881958879e-01
209 -1.1050775918919793e+00 3.5326055348870489e-01
214 -1.1098304792147669e+00 3.2609188085500818e-01
220 -1.0728918032852020e+00 3.2024665984537970e-01
225 -1.0509742811525169e+00 3.1004219964020813e-01
230 -1.0259750560699461e+00 3.5283768139233768e-01
235 -1.1000264966960334e+00 3.4790515321742771e-01
241 -1.1099156070598579e+00 3.5761987975161791e-01
247 -1.0256053528443905e+00 3.3451873802483612e-01
253 -1.0068903948784309e+00 3.0994347450963960e-01
259 -1.0786505323900362e+00 3.0669450112315277e-01
265 -1.0547729157948378e+00 3.2280323004612760e-01
271 -1.0484134337182549e+00 3.1749010178270620e-01
277 -1.0219890800114442e+00 3.3531442233536951e-01
284 -1.1252282745431088e+00 3.2266642175083138e-01
291 -1.0400837100188809e+00 3.1312405084001532e-01
297 -1.1006001989622705e+00 3.4516193336342338e-01
304 -1.0617149662314744e+00 3.6040560575565100e-01
312 -1.0259783624540515e+00 3.7233168367408481e-01
319 -1.0180335841054244e+00 3.6820792583020850e-01
326 -1.0681626688563108e+00 3.5583332464185718e-01
334 -1.1502896007006120e+00 3.3022390771095228e-01
342 -1.0984248823535785e+00 2.9452617720582652e-01
350 -1.1019792643415902e+00 2.9989553643871619e-01
358 -1.1025894431351999e+00 3.0209478169331039e-01
367 -1.1144062838282520e+00 3.7054379107479102e-01
375 -1.0334154801526136e+00 3.8312539260389472e-01
384 -1.0718015644014878e+00 3.0805219545281082e-01
393 -1.0457502619419057e+00 3.4568240769982961e-01
403 -1.0627527916395303e+00 3.4946627297958821e-01
412 -1.0792048900209208e+00 3.1971339397944071e-01
422 -1.0578231935054525e+00 3.3238828119665431e-01
432 -1.0323688212235171e+00 3.0047368464974700e-01
442 -1.0419120900789365e+00 3.6388063949833011e-01
452 -1.0250257611347944e+00 3.4549247992842480e-01
463 -1.0326514831083953e+00 3.3967437393278221e-01
474 -1.0158569948734439e+00 3.2313391990349571e-01
485 -1.1222978652378028e+00 3.6740172668081711e-01
497 -1.1563280141906216e+00 3.4951591435382068e-01
508 -1.0626291648243504e+00 3.3564450682940689e-01
520 -1.0798235637691644e+00 3.3223244012990349e-01
533 -1.0343112748150067e+00 3.3385653546032179e-01
545 -1.0734755259504489e+00 3.0693602015766008e-01
558 -1.0933017803262968e+00 3.3921626632592711e-01
571 -1.0422953695909811e+00 3.1126278005879338e-01
585 -1.0893624547830350e+00 3.6064412115255928e-01
598 -1.0614837741343199e+00 3.2488352106053298e-01
613 -1.0492054763547105e+00 3.2475187975075132e-01
627 -1.0135686922296381e+00 3.1872590910951060e-01
642 -1.0916009216426024e+00 3.2973817688856660e-01
657 -1.0868740119726683e+00 3.0847136804687708e-01
672 -1.1094041893743751e+00 3.6363226239238838e-01
688 -1.0856365238407830e+00 3.0801382483285339e-01
704 -1.1149885477058046e+00 2.9980421813323771e-01
721 -1.0597760626172399e+00 3.3852655167512469e-01
738 -1.1130924904619606e+00 3.1483541384657182e-01
755 -1.0324614933844221e+00 3.5892586327008869e-01
773 -1.0985930223208744e+00 3.4365068852967701e-01
791 -1.0270351864251477e+00 2.9941136243751182e-01
810 -1.1107171103674069e+00 3.0372821493964652e-01
829 -1.1121640446549976e+00 2.7390067454293049e-01
849 -1.0891331833313380e+00 3.7266134431998638e-01
869 -1.0911248599992056e+00 2.9244451572182301e-01
889 -1.0952434047346702e+00 2.9627398091980489e-01
910 -1.0688265667656209e+00 3.2865040385198191e-01
932 -1.1152303940608044e+00 3.3306724904220181e-01
954 -1.0312112112884677e+00 3.0931590011192089e-01
976 -1.0322818136696288e+00 3.6051444744655747e-01
999 -1.0481408586003729e+00 3.8483226437087148e-01
1023 -1.1154807027453972e+00 3.2558146121473180e-01
1047 -1.0932340629193928e+00 3.6713089558082279e-01
1071 -9.9702862836980344e-01 3.4477309069516637e-01
1096 -1.1073952437632550e+00 3.7979601945428187e-01
1122 -1.0657586640090346e+00 3.0552664858000900e-01
1149 -1.1241313960467865e+00 3.4042657843821222e-01
1176 -1.0692877066770936e+00 3.4178047373048742e-01
1204 -1.0633684924403422e+00 3.3724349834972761e-01
1232 -1.1795569687934842e+00 3.1089038119639278e-01
1261 -9.9816137081367518e-01 3.0536262896616151e-01
1291 -1.0981140393442257e+00 3.6545720081162708e-01
1321 -1.0750048307228774e+00 3.0494848811893788e-01
1352 -1.1011761479834852e+00 4.0455294772410288e-01
1384 -1.0614137103701071e+00 3.0929926829802518e-01
1416 -1.1108401634071829e+00 3.5195069571052850e-01
1450 -1.0218903240349575e+00 3.2133770740880430e-01
1484 -1.1239950502990637e+00 3.6259855918141248e-01
1519 -1.0640285477075648e+00 3.3196766723531340e-01
1555 -1.0936149819753476e+00 3.1981594417969028e-01
1591 -1.0876122422241452e+00 2.8869911850420221e-01
1629 -1.0597050481155461e+00 3.6120443812036068e-01
1667 -1.0786994546046622e+00 3.0968422928544881e-01
1706 -1.0480081516365489e+00 3.3443238868881031e-01
1747 -1.0319139621490778e+00 3.1875745814228329e-01
1788 -1.0975762631094490e+00 3.1709735840792530e-01
1830 -1.0374902068485590e+00 3.0773617617922627e-01
1873 -1.0957097219092862e+00 3.0244667265181058e-01
1917 -1.0567770584684764e+00 3.0917894814248331e-01
1962 -1.0799293056462911e+00 3.5391214024718542e-01
2008 -1.1190083241867439e+00 3.3231795606203057e-01
2056 -1.1296963086501457e+00 4.2810507153384503e-01
2104 -1.0778125952608464e+00 3.2077599240259319e-01
2153 -1.0945919181758179e+00 2.9775168772269239e-01
2204 -1.1029580180663847e+00 3.5468409141340440e-01
2256 -1.1129107689612272e+00 3.7044007258138478e-01
2309 -1.0644908485318203e+00 3.4163455858355313e-01
2363 -1.0473316426453587e+00 3.3816288719097859e-01
2419 -1.0498335348781027e+00 3.1617144142665310e-01
2476 -1.0824627752803555e+00 3.4906905840673030e-01
2534 -1.0115217194308712e+00 3.6859416166363967e-01
2594 -1.0968231489835141e+00 3.0269733149877381e-01
2655 -1.1441616308269311e+00 3.5802031914864801e-01
2718 -1.0251803682490073e+00 3.5608557449829548e-01
2782 -1.0318303386819787e+00 3.4133143663508708e-01
2847 -1.1258593370184815e+00 3.2870241790685489e-01
2914 -1.0949415693199285e+00 3.8154007759914721e-01
2983 -1.0955434016625205e+00 3.2916528288282010e-01
3053 -1.0378754772386247e+00 3.2160206390869589e-01
3125 -1.0777335922309554e+00 3.4704127167607213e-01
3198 -1.0758587273764249e+00 3.1825979102885438e-01
3274 -1.1626160518939892e+00 3.0925924683565270e-01
3351 -1.0582610506662464e+00 3.3541461478471918e-01
3429 -1.1049246095789849e+00 3.2024250361265322e-01
3510 -1.0714656819135846e+00 3.2973460034817120e-01
3593 -1.0363962249704171e+00 2.9646073848433468e-01
3677 -1.0747164208228510e+00 3.0704814820740561e-01
3764 -1.0321626787301674e+00 3.3115752698800582e-01
3853 -1.0540828158917861e+00 3.1775085443249401e-01
3943 -1.0353502971305579e+00 3.4518317649768010e-01
4036 -1.1169374443931233e+00 3.7589147692485869e-01
4131 -1.1066092787154340e+00 3.0324771132458961e-01
4228 -1.0444678184625578e+00 3.3308221645667579e-01
4328 -1.0686806463378904e+00 3.0790968802628110e-01
4430 -1.0732348553221998e+00 3.0453135484961430e-01
4534 -1.0676324010420160e+00 3.5565930498240550e-01
4641 -1.0623670897798321e+00 3.3686092451078309e-01
4750 -1.0270706150372828e+00 3.5898765657502568e-01
4862 -1.0362424813383238e+00 3.3654031527055051e-01
4976 -1.0077101891499056e+00 3.1549651155227099e-01
5093 -1.1006094670931543e+00 3.7153503236179791e-01
5213 -1.1342514377174289e+00 3.7269159246930278e-01
5336 -1.0958387157400604e+00 3.4619488487117828e-01
5461 -1.0830490739765026e+00 3.2555141330773679e-01
5590 -1.1095939103338439e+00 2.9695860097201893e-01
5721 -1.1208766277840361e+00 3.5409758951653392e-01
5856 -1.0698540129192176e+00 3.2867059926066627e-01
5994 -9.9837473023968715e-01 3.1644928890231189e-01
6135 -1.0692960876732820e+00 3.3351038714897191e-01
6279 -1.0668657657761571e+00 2.8103636887742772e-01
6427 -1.0668008865856056e+00 3.8868576674797489e-01
6578 -1.0630263594560281e+00 3.3657907347124250e-01
6733 -1.0738890560456886e+00 3.1060941053567059e-01
6892 -1.0456436180453053e+00 3.0442000070419822e-01
7054 -1.0853127596718719e+00 2.8045390384189861e-01
7220 -1.1223073509905348e+00 3.6035078806934678e-01
7390 -1.1130124356699338e+00 3.2994340753945989e-01
7564 -1.0388006829579526e+00 2.6593747793445272e-01
7742 -1.1591724678848132e+00 2.7383107482120200e-01
7924 -1.1278822432181224e+00 1.9527078653982480e-01
8110 -1.1817108399322864e+00 1.5011292975175250e-01
8301 -1.0849948118298951e+00 1.2848566431194319e-01
8497 -1.1589128239302759e+00 1.3316888793014769e-01
8696 -1.2911593949568301e+00 1.1166261552477880e-01
8901 -1.2181158586812963e+00 1.0720339164451730e-01
9111 -1.1637784019741859e+00 1.0235549921302640e-01
9325 -1.1930638638725504e+00 1.0001584801635030e-01
9544 -1.2366808812787149e+00 9.7313799056791606e-02
9769 -1.2327804805541822e+00 9.7168146954629400e-02
9999 -1.1619992702462103e+00 9.6299852910848596e-02
10069 -1.1713455693496930e+00 9.7998886578763406e-02
10140 -1.2045294016755903e+00 9.6023158041463497e-02
10211 -1.1468058968810746e+00 9.7367499389472895e-02
10283 -1.1541299354707271e+00 9.4678241399576493e-02
10355 -1.2946445450086581e+00 9.7964691984898697e-02
10428 -1.1723527149054331e+00 9.4068192979151602e-02
10501 -1.2243972822381597e+00 9.3864544826361002e-02
10575 -1.2023668615527421e+00 9.3700823508370806e-02
10649 -1.2063929884153035e+00 9.6020614366519000e-02
10724 -1.1349330212288091e+00 9.6403358367095293e-02
10800 -1.1655033102488863e+00 9.3434680592031694e-02
10875 -1.2408950983660154e+00 9.3511799648298602e-02
10952 -1.1701157668370441e+00 9.4819194305186399e-02
11029 -1.1630116638552517e+00 1.0494003303033550e-01
11106 -1.2445850014889941e+00 9.3584097821937606e-02
11184 -1.1955524936394908e+00 9.7207091262188197e-02
11263 -1.2268349410652339e+00 9.3770870611324705e-02
11342 -1.1633578124415855e+00 9.2325252189803197e-02
11422 -1.2836047992656261e+00 9.3217375787861698e-02
11502 -1.2906703998531419e+00 9.3676890996159695e-02
11583 -1.2193738601623751e+00 9.1555257162480197e-02
11664 -1.1636948649535570e+00 9.1607924463190202e-02
11746 -1.2122984166039961e+00 9.7427306309547795e-02
11829 -1.2311579572692390e+00 9.1775992257941696e-02
11912 -1.2091954986217530e+00 9.1356331085261699e-02
11996 -1.1604049017336096e+00 1.0407194135449430e-01
12080 -1.2336168100743112e+00 9.1979585974953398e-02
12165 -1.2272106312537756e+00 9.1215968076837003e-02
12250 -1.1843063264700475e+00 9.5017001328062206e-02
12336 -1.2532810281776650e+00 9.1200271639160294e-02
12423 -1.1576697371418525e+00 9.0885909739548104e-02
12510 -1.1713721433075357e+00 9.1152031690117000e-02
12598 -1.2203760106528303e+00 9.0744399675882007e-02
12687 -1.1831170312610868e+00 1.0132663541892491e-01
12776 -1.2403661961457919e+00 9.0721061944052703e-02
12866 -1.2139223755217134e+00 9.9992489734814893e-02
12956 -1.1692100785078410e+00 1.0176280205077710e-01
13047 -1.2000237657447956e+00 9.0721464429431298e-02
13139 -1.1934437375030611e+00 9.0928217512409107e-02
13231 -1.1729262193428240e+00 9.0201096776892906e-02
13324 -1.1898263929679858e+00 9.2926850921737303e-02
13418 -1.1944930782650069e+00 9.6050373844062398e-02
13512 -1.1246817469532659e+00 1.0176163744004629e-01
13607 -1.2105497810152284e+00 9.0637098823436499e-02
13703 -1.2044261459384566e+00 9.1594991494600597e-02
13799 -1.2180402967808268e+00 9.5436751707264900e-02
13896 -1.1592381581693250e+00 9.2281136829541296e-02
13993 -1.2059381035842536e+00 9.2297893006945200e-02
14092 -1.1415823319896103e+00 9.0241668331267899e-02
14191 -1.1193102300571591e+00 8.9985727692417194e-02
14290 -1.2559250800783373e+00 8.9760512386736893e-02
14391 -1.2308852122580900e+00 9.1735824266241800e-02
14492 -1.1826319481076288e+00 9.0438371661166195e-02
14594 -1.2537905298947492e+00 9.0979939512268196e-02
14696 -1.1234262952310914e+00 8.9151456382783198e-02
14800 -1.2045376372490118e+00 9.0021187757638302e-02
14904 -1.1775249613860870e+00 8.9755408984713902e-02
15008 -1.1290766863437598e+00 8.8812373723182597e-02
15114 -1.1972463494288224e+00 8.9480092801771605e-02
15220 -1.2857572938154975e+00 8.8577089908879705e-02
15327 -1.1402333375526748e+00 8.8728530467407501e-02
15435 -1.2244454867982140e+00 8.8559407091595294e-02
15543 -1.0906940187091940e+00 8.9878273516865101e-02
15652 -1.1346287613623405e+00 9.1431252802877103e-02
15762 -1.1724425496500483e+00 8.8406055221112098e-02
15873 -1.2468727788228684e+00 8.9296604858521006e-02
15985 -1.2534351773482599e+00 8.9073838338737499e-02
16097 -1.1338361845162179e+00 8.8016110388114396e-02
16210 -1.2093075871328871e+00 8.9105602125010203e-02
16324 -1.1884795314704264e+00 8.8622809441248299e-02
16439 -1.2465272936114700e+00 8.7979186243280397e-02
16554 -1.1884913406795343e+00 8.8478301855107994e-02
16670 -1.1447111778990109e+00 8.8309877744727996e-02
16788 -1.3148747025180390e+00 8.7829895954166098e-02
16905 -1.1489410198974042e+00 8.7888330060193295e-02
17024 -1.1826270049229517e+00 8.8460539209595804e-02
17144 -1.1833786143268481e+00 8.8475312065744105e-02
17264 -1.2343395281996119e+00 8.8202022647801803e-02
17386 -1.2069686873857599e+00 8.7855121202327205e-02
17508 -1.1440277797938272e+00 8.7416145847615395e-02
17631 -1.2086555772068674e+00 8.7684853169459107e-02
17755 -1.1486994878946590e+00 8.7850903619074300e-02
17879 -1.2001933141769801e+00 9.1395275064507606e-02
18005 -1.1782489618887451e+00 8.8434132239422994e-02
18132 -1.1866199770611481e+00 8.7981201560733399e-02
18259 -1.2204543706541446e+00 8.8443542232108402e-02
18387 -1.2202821256203873e+00 8.7414429863791901e-02
18516 -1.1754273172441547e+00 8.7823969901297705e-02
18647 -1.2624601925302246e+00 8.7130507223371595e-02
18778 -1.2055268574926217e+00 8.7367209936823106e-02
18910 -1.2507234422867215e+00 8.6980558843576597e-02
19042 -1.1769123736889429e+00 8.8337008007277604e-02
19176 -1.1462816048904070e+00 8.6851446655894005e-02
19311 -1.2367926524727793e+00 8.7120922317133406e-02
19447 -1.1587401249661031e+00 8.7025824558207704e-02
19583 -1.1929699868208541e+00 8.7645389702820403e-02
19721 -1.2040547836427495e+00 8.7097303961394298e-02
19859 -1.1838316465342140e+00 8.7589684475269103e-02
19999 -1.1914438048339917e+00 8.8605930482341000e-02
20081 -1.1557863275106719e+00 8.7413386927274100e-02
20163 -1.1853788596374770e+00 8.7043932681217406e-02
20246 -1.2716202815561672e+00 8.7448078754796293e-02
20329 -1.2445400010079291e+00 8.7111119605003395e-02
20413 -1.1578953389741435e+00 8.8292701115230202e-02
20497 -1.0800432702963421e+00 8.6821109084821602e-02
20581 -1.2190698978704626e+00 8.6460346522909598e-02
20665 -1.2005175563329895e+00 8.7182920542276901e-02
20750 -1.1826737750823595e+00 8.7230840338745702e-02
20835 -1.1834279758339084e+00 8.7092738156473504e-02
20921 -1.2089319950756900e+00 8.7175369215449203e-02
21007 -1.2436911134845212e+00 8.6427133238022397e-02
21093 -1.1769352591019360e+00 8.6367815887108595e-02
21179 -1.1984710394456102e+00 8.7161455424912701e-02
21266 -1.3069804930905289e+00 8.6629295743108403e-02
21353 -1.1697552121345998e+00 8.6726733522116004e-02
21441 -1.1572731084374084e+00 8.6899409782584203e-02
21529 -1.1682168802341710e+00 8.6518751253135198e-02
21617 -1.1558727836233502e+00 8.6438106407956100e-02
21706 -1.2643633352703940e+00 8.6423226690270596e-02
21795 -1.1846680808714118e+00 8.7305296541565394e-02
21885 -1.1433739425960014e+00 8.6361588998745201e-02
21975 -1.2273733640128728e+00 8.7572245292944204e-02
22065 -1.1995613567611589e+00 8.7184886699094702e-02
22155 -1.1842466641661711e+00 8.6491107537554901e-02
22246 -1.2226379835711261e+00 8.6726545522197301e-02
22338 -1.3216881562711964e+00 8.6390010518659605e-02
22429 -1.2433289287174667e+00 8.6585758934139598e-02
22521 -1.2351234801978717e+00 8.6825637989542806e-02
22614 -1.1671166027604043e+00 8.6458132919992506e-02
22707 -1.1559748433523969e+00 8.6789187736316997e-02
22800 -1.2177689770915958e+00 8.6169594385046996e-02
22893 -1.1403170442991202e+00 8.6601709540808106e-02
22987 -1.2423493996462802e+00 8.8139477856974902e-02
23082 -1.2170171015541884e+00 8.9663988394926203e-02
23176 -1.1306191269938659e+00 8.6781485967011296e-02
23271 -1.1328514669765806e+00 8.8612148928866097e-02
23367 -1.1107916778665032e+00 8.6627064563396805e-02
23463 -1.1973127229036575e+00 8.7504459494538805e-02
23559 -1.1864388704571600e+00 8.6700007295126197e-02
23656 -1.1648324533023078e+00 8.6633554563145601e-02
23753 -1.2179215216900907e+00 8.6470833492940893e-02
23850 -1.1390575835000687e+00 8.6295454118122200e-02
23948 -1.2027062688205077e+00 8.6265417968574898e-02
24047 -1.2813964047727291e+00 8.6097814190117694e-02
24145 -1.2652140703704533e+00 8.7367283012418903e-02
24244 -1.2004822972771594e+00 8.8808622337910106e-02
24344 -1.2159654905595618e+00 8.5970133766986007e-02
24444 -1.2147635838427129e+00 8.6177653217174105e-02
24544 -1.1580201797686960e+00 8.8778471973335493e-02
24645 -1.2256330032673559e+00 8.6573385987151197e-02
24746 -1.1942529376166575e+00 8.6745276229231102e-02
24848 -1.2624797211296790e+00 8.7277016835799900e-02
24950 -1.1799256555075266e+00 8.5963550943041603e-02
25052 -1.1598334180628995e+00 8.6247843781369293e-02
25155 -1.2333108498211989e+00 8.6229308285793504e-02
25258 -1.2493856146792961e+00 8.5936358406999203e-02
25362 -1.2153584453196882e+00 8.6240282922517800e-02
25466 -1.1879416744278719e+00 8.7151098210165104e-02
25570 -1.2132462663141359e+00 8.5855354515635293e-02
25675 -1.1456270556384371e+00 8.6348368661052194e-02
25781 -1.2054871630385271e+00 8.6945302542392397e-02
25886 -1.1346711848732227e+00 8.6056583082796997e-02
25993 -1.2168571525599623e+00 8.6235599357586998e-02
26099 -1.2749400268508528e+00 8.6293752736402801e-02
26206 -1.1967525682348217e+00 8.5745338369491095e-02
26314 -1.1844620469118226e+00 8.5793679688621102e-02
26422 -1.2476990599150282e+00 8.6184581632324300e-02
26530 -1.1220527075020446e+00 8.6011609052090696e-02
26639 -1.1752857256691562e+00 8.6177486002572107e-02
26749 -1.2096468813320265e+00 8.6621365011103596e-02
26858 -1.2094434815299713e+00 8.6300532216104203e-02
26969 -1.1590876808010575e+00 8.6148674327546998e-02
27079 -1.1836440031606543e+00 8.5910601239079995e-02
27190 -1.2179655314975033e+00 8.6813557120768395e-02
27302 -1.1291405484444761e+00 8.6665879835196497e-02
27414 -1.1540179988448165e+00 8.5758203557013093e-02
27527 -1.1870735887028780e+00 8.6226880539531703e-02
27640 -1.1890811685909326e+00 8.6365746815019295e-02
27753 -1.1612308544106871e+00 8.5802875165282594e-02
27867 -1.2199388768580268e+00 8.5953953382861006e-02
27981 -1.2601681250852099e+00 8.5563446897427106e-02
28096 -1.2152852232177012e+00 8.5684317348323005e-02
28211 -1.2134153503906888e+00 8.5840777685739805e-02
28327 -1.2852065897078218e+00 8.6081273387887597e-02
28443 -1.2388781619262561e+00 8.5756732872208405e-02
28560 -1.1636503113652610e+00 8.6384654103270397e-02
28677 -1.1629496514239954e+00 8.6829646942873595e-02
28795 -1.1846525322493908e+00 8.6252466489550997e-02
28913 -1.2524511960315428e+00 8.6018213615765296e-02
29032 -1.2074945733110225e+00 8.5603201792989206e-02
29151 -1.1937509280862124e+00 8.5535985720486402e-02
29271 -1.1316611521055688e+00 8.6066976849984794e-02
29391 -1.1486064496055490e+00 8.5428291598233896e-02
29512 -1.2687019515166671e+00 8.5829296399843200e-02
29633 -1.2028891359518976e+00 8.6935168776951996e-02
29754 -1.0992374134996918e+00 8.5610999527518203e-02
29876 -1.1115130754155078e+00 8.5421093470234702e-02
29999 -1.1394221579799346e+00 8.5692633350021294e-02
30046 -1.1253923499211269e+00 8.5757697722096696e-02
30093 -1.2348196596883527e+00 8.5466187979405195e-02
30139 -1.1936085964621963e+00 8.5761836487696697e-02
30186 -1.1731310566497013e+00 8.5871404783253405e-02
30233 -1.1595217715877169e+00 8.6856859212625495e-02
30281 -1.2074507237357299e+00 8.5411768936961605e-02
30328 -1.2234021201846514e+00 8.5515302655104902e-02
30375 -1.1749269615683602e+00 8.7262555253965396e-02
30422 -1.1191925996966288e+00 8.6177125884914496e-02
30470 -1.1990226328506834e+00 8.5616007170547098e-02
30517 -1.2084647938749908e+00 8.5799430560365902e-02
30565 -1.1636968585373084e+00 8.6071408551767398e-02
30612 -1.2070653312752311e+00 8.5469108167608707e-02
30660 -1.1649009318842971e+00 8.7929665711538305e-02
30708 -1.2448457041323000e+00 8.5444130412166294e-02
30756 -1.2387814605157177e+00 8.5813077332509993e-02
30804 -1.1675018688557677e+00 8.5589641992771498e-02
30852 -1.2367908378118204e+00 8.5605462860232504e-02
30900 -1.1709525093888162e+00 8.5337619975234702e-02
30948 -1.2028312344243195e+00 8.5646458089960797e-02
30996 -1.1682425723232808e+00 8.5395640884307303e-02
31044 -1.2256219026964359e+00 8.5409441687703799e-02
31093 -1.2136502698547886e+00 8.5677502521377305e-02
31141 -1.1108616072500399e+00 8.5628168095268603e-02
31190 -1.1044074754151798e+00 8.5469296342198006e-02
31238 -1.2207280879721154e+00 8.6175696907791394e-02
31287 -1.1542573580670463e+00 8.5394590021786801e-02
31336 -1.2095854626162319e+00 8.5372944955619201e-02
31385 -1.1093984398584711e+00 8.5990777725522494e-02
31434 -1.2741062297984675e+00 8.5488962633731694e-02
31483 -1.1822665097500800e+00 8.5411246649173697e-02
31532 -1.2055228592496203e+00 8.5603406026113105e-02
31581 -1.1722060625193933e+00 8.5609836592351302e-02
31630 -1.1979727135639793e+00 8.6901271819286904e-02
31679 -1.2098023585121420e+00 8.5889998430385403e-02
31729 -1.2312737517960275e+00 8.5537797343808897e-02
31778 -1.1723177467773596e+00 8.5637960231868301e-02
31828 -1.1909210888748452e+00 8.5652445755882198e-02
31877 -1.1253581642173305e+00 8.6946078658550099e-02
31927 -1.1636204614840000e+00 8.6067517044676994e-02
31977 -1.1296559893458444e+00 8.5567190703394400e-02
32026 -1.1769498269103635e+00 9.4230244437643898e-02
32076 -1.1770537426819745e+00 8.5466766019441698e-02
32126 -1.2369522049497517e+00 8.5309616828146098e-02
32176 -1.2276627573114538e+00 8.5690115476881906e-02
32227 -1.1431813253273553e+00 8.5981434479961594e-02
32277 -1.2405597738024057e+00 8.5200918191855199e-02
32327 -1.2522536603014951e+00 8.6529096629903199e-02
32377 -1.1988538594951268e+00 8.5400063532484305e-02
32428 -1.2503222815306581e+00 8.5470636958379004e-02
32478 -1.1950789715600192e+00 8.5807873826382303e-02
32529 -1.1613833009890990e+00 8.5452387474520095e-02
32580 -1.1823895703569205e+00 8.6338899848055706e-02
32631 -1.2054311528309445e+00 8.5719110860421804e-02
32681 -1.2207940905615018e+00 8.7232572434577799e-02
32732 -1.1449647481997669e+00 8.5177360846504194e-02
32783 -1.2253820578428567e+00 8.5492797268406598e-02
32834 -1.1529008513197141e+00 8.5287364100295193e-02
32886 -1.1347759480939441e+00 8.5944011847540705e-02
32937 -1.2692334696119634e+00 8.5401205440476899e-02
32988 -1.1570563617111524e+00 8.5322579987895206e-02
33040 -1.2120095868107117e+00 8.5478487322947896e-02
33091 -1.2114789966248809e+00 8.5332867883387800e-02
33143 -1.1704604242144985e+00 8.6382471518060402e-02
33194 -1.1556108229384037e+00 8.5769373124922901e-02
33246 -1.1663628335264142e+00 8.5550664454080105e-02
33298 -1.1818041143323179e+00 8.5270941629871894e-02
33350 -1.1329148637737798e+00 8.5242753191627899e-02
33402 -1.2038010599395050e+00 8.5416301786787899e-02
33454 -1.1391609591730549e+00 8.5366660865609303e-02
33506 -1.2184903848675770e+00 8.5695472049849203e-02
33558 -1.1833361793346191e+00 8.5964186749469207e-02
33610 -1.2451927862379095e+00 8.7470150052742002e-02
33663 -1.1484449752065369e+00 8.5146224367981804e-02
33715 -1.2090444660851376e+00 8.5178975674148893e-02
33768 -1.1925234363888944e+00 8.5110312732242996e-02
33820 -1.1730007261968145e+00 8.7577961174497898e-02
33873 -1.1791025368885648e+00 8.5399631586803498e-02
33926 -1.2100180267847178e+00 8.5202819486015102e-02
33979 -1.1370615425412141e+00 8.5196045315833094e-02
34032 -1.1237105014328073e+00 8.5483858949415001e-02
34085 -1.1903569034766563e+00 8.5241264209785006e-02
34138 -1.1535790370722352e+00 8.5490937431254202e-02
34191 -1.1522109747476763e+00 8.6017710271459893e-02
34244 -1.2327339968400799e+00 8.5178370420557897e-02
34298 -1.2305357369712853e+00 8.5377216737605802e-02
34351 -1.2516595832557411e+00 8.6021742427155198e-02
34405 -1.2115746655634554e+00 8.5137101501738005e-02
34458 -1.1658374533139555e+00 8.5135193653516905e-02
34512 -1.2465178814441034e+00 8.5249547280558904e-02
34566 -1.2014897152057611e+00 8.5388803144216693e-02
34620 -1.1542018668509268e+00 8.5394333491461000e-02
34674 -1.2476416961042751e+00 8.5085252332611994e-02
34728 -1.1363404425887962e+00 8.8444385899019207e-02
34782 -1.1301953315672808e+00 8.5176652708678899e-02
34836 -1.2032037083533409e+00 8.5587304395213004e-02
34890 -1.1403327237310774e+00 8.5568646232864795e-02
34945 -1.1737676280776204e+00 8.5132393066347303e-02
34999 -1.2148542946575116e+00 8.5142779225634194e-02


==> data/example_I_2b/trimmed_Errors_N256.csv <==
Epoch Training_Error Testing_Error
0 -9.9625810321329744e-01 4.8414664152201199e-02
1 -9.9827472756443858e-01 4.8488298595965602e-02
2 -9.9868577703860995e-01 4.1861150557187699e-02
3 -9.9865371838780559e-01 4.1722435998523301e-02
4 -9.9928147703502901e-01 4.1127172684207403e-02
5 -9.9890398785625323e-01 4.1034058904855501e-02
6 -9.9923766671443359e-01 4.1353822313738797e-02
7 -9.9935235932455024e-01 4.1304439789919399e-02
8 -9.9911888530278925e-01 4.1149746822376397e-02
9 -9.9955789963185004e-01 4.1690466742980201e-02
10 -9.9944266317346020e-01 4.0954204300003301e-02
11 -9.9970717476147120e-01 4.0217390530745897e-02
12 -9.9944507815263839e-01 3.6255978780672500e-02
13 -9.9975267946611823e-01 3.5436423661541497e-02
14 -9.9988606506177635e-01 3.6294930529683501e-02
15 -9.9968006189805236e-01 3.7481904435591101e-02
16 -9.9979169216435015e-01 3.6315145419801499e-02
17 -9.9964861430435759e-01 3.5946031947408599e-02
18 -9.9942160538392921e-01 3.4914456103337398e-02
19 -9.9978420404715962e-01 3.3808604521972201e-02
20 -1.0000142855224523e+00 3.3176949368527102e-02
21 -9.9996970619477321e-01 3.2894372101657000e-02
22 -9.9977303579713783e-01 3.2872074641224297e-02
23 -1.0000194267527147e+00 3.2116903568182899e-02
24 -9.9984100089395245e-01 3.2847507771040903e-02
25 -9.9988485256092763e-01 3.2209889973158601e-02
26 -1.0000294329968584e+00 3.1756581305711802e-02
27 -9.9999728247491315e-01 3.1570679706259000e-02
29 -9.9988718062731319e-01 3.1314974877738398e-02
30 -1.0001104670014993e+00 3.1024109937868499e-02
32 -1.0000549214464800e+00 3.0390689423169200e-02
33 -9.9999286492480977e-01 3.0120615462079101e-02
35 -1.0000252230062132e+00 2.9712594835116100e-02
37 -1.0000758877071922e+00 2.9571635287644900e-02
38 -1.0000790928073988e+00 2.9514233729879200e-02
40 -9.9998949587490360e-01 2.9442065167851299e-02
42 -1.0000294322873924e+00 2.9126122829636000e-02
44 -1.0001742880869684e+00 2.8383810491829600e-02
47 -1.0001063920670801e+00 2.7217433754782298e-02
49 -1.0000535111623683e+00 2.7475957150057798e-02
51 -1.0002156455465190e+00 2.7282889607274902e-02
54 -1.0002807342765043e+00 2.6973869180739400e-02
56 -1.0002415304196626e+00 2.6793123850808800e-02
59 -1.0002183477118798e+00 2.7649982540280400e-02
62 -1.0002114485851270e+00 2.8093109154870101e-02
65 -1.0002133619177316e+00 2.7696754829040101e-02
68 -1.0001427971045431e+00 2.7270438000266999e-02
71 -1.0003860782289811e+00 2.7415653229270101e-02
75 -1.0003326506663848e+00 2.7422059671009701e-02
78 -1.0002095248894820e+00 2.7376128545349800e-02
82 -1.0004104216937031e+00 2.7237178541750600e-02
86 -1.0002147840652296e+00 2.7180369523709700e-02
90 -1.0002898011903305e+00 2.7106150487656900e-02
94 -1.0003070320732099e+00 2.7132775129182399e-02
99 -1.0001132062829317e+00 2.6965207264481299e-02
101 -1.0002728914666736e+00 2.7020781202468900e-02
104 -1.0003858570330040e+00 2.7179798460506301e-02
106 -1.0003538940195855e+00 2.7157550285939198e-02
109 -1.0003564473621900e+00 2.7046006034427101e-02
111 -1.0003191390972692e+00 2.6913004710698300e-02
114 -1.0001463203681229e+00 2.6708275136994000e-02
117 -1.0003719455140221e+00 2.6653578615217499e-02
119 -1.0002413887527959e+00 2.6526188146330301e-02
122 -1.0002293940057150e+00 2.6352153267785800e-02
125 -1.0004686439923915e+00 2.6109504198694899e-02
128 -1.0003981321842901e+00 2.5850616329490400e-02
131 -1.0004344680501978e+00 2.5591339989127802e-02
134 -1.0004490269498347e+00 2.5443899123605600e-02
137 -1.0002513047791362e+00 2.5401463164805502e-02
141 -1.0002951172815169e+00 2.5784161681618501e-02
144 -1.0002598603765545e+00 2.6008950462634201e-02
147 -1.0003323931429839e+00 2.6249355767155400e-02
151 -1.0004027529424364e+00 2.9645599308530401e-02
155 -1.0003468974355041e+00 2.5984313512440599e-02
158 -1.0002380834079898e+00 2.7030435171670201e-02
162 -1.0002613098604145e+00 2.6505188463086700e-02
166 -1.0003513712133776e+00 2.5512617418884002e-02
170 -1.0004292743938197e+00 2.4929384967262502e-02
174 -1.0004784212151061e+00 2.5056193123476098e-02
178 -1.0003356578699414e+00 2.5314505765185000e-02
182 -1.0002350551037895e+00 2.5814111089767600e-02
186 -1.0004372657510971e+00 2.5950521743442999e-02
191 -1.0002096288216360e+00 2.6162095422351501e-02
195 -1.0005128385920623e+00 2.7288370679976800e-02
200 -1.0002872412470658e+00 2.6866258925633501e-02
205 -1.0004650171445479e+00 2.5430875212691498e-02
209 -1.0003600484822610e+00 2.5454567709366101e-02
214 -1.0003568294031120e+00 2.6158822086529400e-02
220 -1.0004632236271396e+00 2.6058947011086100e-02
225 -1.0004733151292200e+00 2.6089367450649600e-02
230 -1.0004221705446894e+00 2.6031535284923201e-02
235 -1.0004956204635842e+00 2.5604129472315201e-02
241 -1.0005447980246909e+00 2.5601612737693701e-02
247 -1.0003510530048949e+00 2.6255003621268300e-02
253 -1.0002346445371568e+00 2.5827917319259201e-02
259 -1.0003254813957647e+00 2.5839307211656799e-02
265 -1.0003201040527423e+00 2.6046994836706600e-02
271 -1.0003794541141671e+00 2.8224834239493200e-02
277 -1.0003112065846440e+00 2.4947794583958498e-02
284 -1.0003344346532927e+00 2.5447205141373899e-02
291 -1.0002265046376166e+00 2.4307259621895300e-02
297 -1.0003753013900032e+00 2.4843022107005001e-02
304 -1.0004060196527422e+00 2.5525844230890399e-02
312 -1.0004590344822453e+00 2.6755278496495699e-02
319 -1.0002396362708976e+00 2.6767590664437398e-02
326 -1.0005696354433880e+00 2.5444335014319301e-02
334 -1.0003456347117696e+00 2.5090019819228301e-02
342 -1.0005023534514468e+00 2.4613410948837500e-02
350 -1.0005121401337209e+00 2.4846183387104301e-02
358 -1.0004320390255976e+00 2.5169395812880101e-02
367 -1.0004464488136782e+00 2.4771611454141602e-02
375 -1.0004160881426649e+00 2.5543744443896399e-02
384 -1.0004052404853041e+00 2.4988134930639099e-02
393 -1.0004049833284661e+00 2.5117565069862499e-02
403 -1.0005607604317177e+00 2.6416450872195001e-02
412 -1.0003488797765598e+00 2.4898870421567600e-02
422 -1.0002892566272028e+00 2.6010103278161500e-02
432 -1.0004881241722774e+00 2.5473993188898800e-02
442 -1.0005848242330242e+00 2.5581659795744002e-02
452 -1.0003566200734209e+00 2.4740604038798200e-02
463 -1.0003044993890005e+00 2.6990707539473500e-02
474 -1.0004438506146447e+00 2.5265757242200700e-02
485 -1.0004500302595900e+00 2.5771584999543101e-02
497 -1.0005263789449017e+00 2.5920117011347402e-02
508 -1.0003724574128694e+00 2.5074365893801898e-02
520 -1.0003423210236650e+00 2.4696779489951699e-02
533 -1.0005152113226454e+00 2.6118950354304400e-02
545 -1.0003460125581334e+00 2.5038024838067000e-02
558 -1.0005091523605008e+00 2.4999990974253702e-02
571 -1.0005376913916570e+00 2.5239799549313501e-02
585 -1.0004054416721979e+00 2.4755836261357300e-02
598 -1.0005588738683191e+00 2.4928168610525301e-02
613 -1.0004507174374893e+00 2.4506725735992201e-02
627 -1.0003434415675228e+00 2.4503949633441598e-02
642 -1.0005545967949401e+00 2.5458256312608799e-02
657 -1.0003147231570542e+00 2.4760148990521799e-02
672 -1.0005696737742509e+00 2.6848580596073899e-02
688 -1.0004950167250743e+00 2.5068948140382401e-02
704 -1.0004112527181741e+00 2.4331025717335801e-02
721 -1.0004667432290828e+00 2.4724065025484999e-02
738 -1.0004052394522300e+00 2.5046163600357000e-02
755 -1.0005714778702428e+00 2.8972258199248799e-02
773 -1.0004639027572051e+00 2.5058909141588700e-02
791 -1.0003866179721408e+00 2.4716863387390601e-02
810 -1.0004484326817775e+00 2.6856616121696701e-02
829 -1.0004635660694789e+00 2.5751680642653201e-02
849 -1.0005629890034109e+00 2.4066195343119198e-02
869 -1.0005982946907035e+00 2.5000630349872599e-02
889 -1.0004661278123330e+00 2.3993393233845500e-02
910 -1.0005168425443265e+00 2.4218420071104300e-02
932 -1.0005966285812871e+00 2.5237813145057100e-02
954 -1.0003024290809066e+00 2.5559804960976699e-02
976 -1.0003622457067425e+00 2.4268195326851798e-02
999 -1.0004606061211914e+00 2.4683421632529699e-02
1023 -1.0006703234870542e+00 2.3892936254152501e-02
1047 -1.0005215449404488e+00 2.3515869790343199e-02
1071 -1.0003785431350010e+00 2.3092510528287001e-02
1096 -1.0005159656334046e+00 2.3099718793307002e-02
1122 -1.0003486887039272e+00 2.3829937748823200e-02
1149 -1.0005666977046956e+00 2.2367768598925100e-02
1176 -1.0004012209960906e+00 2.1348002430214199e-02
1204 -1.0005754883672435e+00 2.4199624798825200e-02
1232 -1.0008638441034292e+00 1.9182006107095199e-02
1261 -1.0005274944214364e+00 1.4883130599809899e-02
1291 -1.0010042820270837e+00 1.0753287853923699e-02
1321 -1.0010776285988987e+00 9.2473494061053006e-03
1352 -1.0011017211470390e+00 1.0024738475265900e-02
1384 -1.0011633700374218e+00 9.1152432043819995e-03
1416 -1.0011065485033428e+00 8.4391077127460995e-03
1450 -1.0010427380199791e+00 8.0520579879312000e-03
1484 -1.0009589192445869e+00 8.3300691540138007e-03
1519 -1.0010647289239714e+00 9.0892738418024005e-03
1555 -1.0010218074190009e+00 8.8857462074369998e-03
1591 -1.0010662127112659e+00 7.8012670880500002e-03
1629 -1.0008616418211229e+00 7.7599956410297002e-03
1667 -1.0011604681955004e+00 7.7854865461961997e-03
1706 -1.0009666062196141e+00 8.1857856993698998e-03
1747 -1.0007030980687781e+00 7.5039240235640998e-03
1788 -1.0010726253635454e+00 7.2986002663331002e-03
1830 -1.0010742777999784e+00 7.2218916330786002e-03
1873 -1.0012902641084238e+00 7.2026337098125004e-03
1917 -1.0010660914952809e+00 7.0744440797781997e-03
1962 -1.0012616577996114e+00 7.1872179864503997e-03
2008 -1.0012584362492856e+00 7.8246568584007994e-03
2056 -1.0010226061441347e+00 7.0074944897703002e-03
2104 -1.0006851110892609e+00 7.7885032301832002e-03
2153 -1.0007282836936555e+00 7.6064328962931003e-03
2204 -1.0010085232875614e+00 7.6784621661502000e-03
2256 -1.0009954732904429e+00 6.7990353359550001e-03
2309 -1.0010791350796322e+00 7.9899184390075009e-03
2363 -1.0011662826080889e+00 6.6830654774725998e-03
2419 -1.0011355724475994e+00 6.7086388653419997e-03
2476 -1.0012617855469583e+00 7.0199851404226001e-03
2534 -1.0009468035110274e+00 7.2095454373678003e-03
2594 -1.0009686263733188e+00 6.6565709179461996e-03
2655 -1.0012223597695091e+00 7.3643895308326997e-03
2718 -1.0009626742346971e+00 7.0378015458091997e-03
2782 -1.0010547894753037e+00 6.6956918591848996e-03
2847 -1.0012098022463962e+00 6.6017621876388998e-03
2914 -1.0011819038316589e+00 7.1039814431451001e-03
2983 -1.0009871498126646e+00 6.6376009708413002e-03
3053 -1.0009382084257257e+00 6.5900752681871998e-03
3125 -1.0009905851135890e+00 6.5049859888191997e-03
3198 -1.0012323263857774e+00 6.4069457799453998e-03
3274 -1.0002788934124425e+00 2.7930100115658298e-02
3351 -1.0006909862115074e+00 1.9535258606519799e-02
3429 -1.0007099351923696e+00 1.1117043155825001e-02
3510 -1.0010600855089491e+00 9.1714065136791999e-03
3593 -1.0009723233001420e+00 8.6646778401833005e-03
3677 -1.0006451314550029e+00 8.2814109768190002e-03
3764 -1.0007215429446219e+00 8.1775871868036004e-03
3853 -1.0007701456368685e+00 8.2270004116229006e-03
3943 -1.0010961877464266e+00 7.8740088296284007e-03
4036 -1.0011289675710096e+00 7.7346355918293998e-03
4131 -1.0011334677763459e+00 8.1553343725267995e-03
4228 -1.0008585586966028e+00 7.6269846035889001e-03
4328 -1.0007105767249425e+00 7.5225105805329998e-03
4430 -1.0009631084765125e+00 8.2377514903165007e-03
4534 -1.0007034368815999e+00 7.4158328414814997e-03
4641 -1.0009701138897225e+00 7.7760272081966999e-03
4750 -1.0009990187691382e+00 7.9416796148403992e-03
4862 -1.0008530375223901e+00 7.6326727395673996e-03
4976 -1.0006224666910577e+00 7.1416559679256999e-03
5093 -1.0009539033532684e+00 7.9612633109645992e-03
5213 -1.0008940884926365e+00 7.0957420912819997e-03
5336 -1.0010936145002804e+00 7.1632357761095998e-03
5461 -1.0012667090970340e+00 7.0078578391385002e-03
5590 -1.0012864737605327e+00 6.9882161923183004e-03
5721 -1.0009131185383910e+00 6.8583894533939998e-03
5856 -1.0009845486457385e+00 7.7365209731106999e-03
5994 -1.0008581770958915e+00 6.7971668555021000e-03
6135 -1.0008680864160302e+00 6.8093626450520996e-03
6279 -1.0010397550958523e+00 6.8052858643502002e-03
6427 -1.0007428314591544e+00 6.7692396318158000e-03
6578 -1.0011518770882384e+00 6.6434273311427004e-03
6733 -1.0006326629335316e+00 7.9130673833090002e-03
6892 -1.0007626708992556e+00 6.6926851744266002e-03
7054 -1.0011444412740809e+00 6.6413888275519998e-03
7220 -1.0008457912940130e+00 6.6352637826055001e-03
7390 -1.0010551769706382e+00 7.1346332688627997e-03
7564 -1.0006954195439259e+00 6.5394570058382997e-03
7742 -1.0010995784045240e+00 6.5053971373758004e-03
7924 -1.0012956594628319e+00 6.4262103619617001e-03
8110 -1.0011742326192774e+00 6.4598883301653000e-03
8301 -1.0006727409427467e+00 6.3563421990950001e-03
8497 -1.0009125978931099e+00 6.3615514013555001e-03
8696 -1.0011875805361892e+00 6.3620310658917996e-03
8901 -1.0011242678243728e+00 6.3360834602592996e-03
9111 -1.0009526959095572e+00 7.5473916159040002e-03
9325 -1.0011398723191434e+00 6.2748521132105998e-03
9544 -1.0011015247514965e+00 6.1735478856410004e-03
9769 -1.0010844807390524e+00 6.0568611361873003e-03
9999 -1.0009504314357904e+00 6.3587620634030003e-03
10069 -1.0007780386217395e+00 6.1431430120718004e-03
10140 -1.0008095121675638e+00 6.0558491539568996e-03
10211 -1.0009859953502105e+00 6.0628552875801002e-03
10283 -1.0008115200103191e+00 6.4862545976052000e-03
10355 -1.0012415096987941e+00 6.1214796524132996e-03
10428 -1.0009454999187242e+00 6.4017156883620996e-03
10501 -1.0012395653299542e+00 6.0180890419913001e-03
10575 -1.0010161160385014e+00 6.5336616199705997e-03
10649 -1.0010113755195960e+00 6.0271146901947998e-03
10724 -1.0008229424644763e+00 5.9795842915684001e-03
10800 -1.0009839652233572e+00 6.1243531500549996e-03
10875 -1.0010949573699359e+00 6.0362065722122001e-03
10952 -1.0010066617525115e+00 5.9405827017893001e-03
11029 -1.0008043425775448e+00 6.1226144969512997e-03
11106 -1.0012587049140342e+00 5.9996775305913002e-03
11184 -1.0010779064621869e+00 5.9980687446647999e-03
11263 -1.0012236953088771e+00 5.9761552588041000e-03
11342 -1.0008621894757472e+00 6.0737975373932997e-03
11422 -1.0013251721995235e+00 5.9178353483850003e-03
11502 -1.0013573505243809e+00 5.9895589967287003e-03
11583 -1.0009828125463001e+00 5.9383990752373004e-03
11664 -1.0009005305838292e+00 5.9901919083120998e-03
11746 -1.0011665236894629e+00 5.9771694211923996e-03
11829 -1.0010396326449544e+00 6.0255622145986001e-03
11912 -1.0009249468596793e+00 5.8918593926526996e-03
11996 -1.0009734618185069e+00 5.9839804541207001e-03
12080 -1.0011841412722799e+00 6.2190817454684001e-03
12165 -1.0011815526243699e+00 6.0704792995125998e-03
12250 -1.0008244022782151e+00 5.9577284496932998e-03
12336 -1.0011201692256779e+00 5.8944048156847001e-03
12423 -1.0010244662077856e+00 5.9633117305523996e-03
12510 -1.0011445009665243e+00 6.0806291023905003e-03
12598 -1.0010553888537148e+00 5.9544331400964001e-03
12687 -1.0011993472668803e+00 6.5032287889280000e-03
12776 -1.0011733714467863e+00 5.9703850465842000e-03
12866 -1.0009555809494306e+00 5.9061891584228001e-03
12956 -1.0010419439418881e+00 6.1783821484391998e-03
13047 -1.0010772598402828e+00 5.8204687689754004e-03
13139 -1.0008905495749034e+00 6.0095980087507004e-03
13231 -1.0009450056434670e+00 5.8357362750398999e-03
13324 -1.0011788875657868e+00 5.8953297141714003e-03
13418 -1.0010710505711109e+00 7.9481172417671993e-03
13512 -1.0007900803312255e+00 6.6365294622872002e-03
13607 -1.0011250309923110e+00 6.0539769138804001e-03
13703 -1.0009891303242144e+00 5.9011802146841002e-03
13799 -1.0011009414712906e+00 6.1766830554774001e-03
13896 -1.0009688686481837e+00 5.8051628784473001e-03
13993 -1.0012014380578049e+00 5.8040833306723001e-03
14092 -1.0010848386244036e+00 5.7993280600886999e-03
14191 -1.0008799396432322e+00 5.7935530112767000e-03
14290 -1.0011294230200170e+00 5.7853490962157996e-03
14391 -1.0011881262203015e+00 5.7826072368496999e-03
14492 -1.0009532877405818e+00 5.7856714094914000e-03
14594 -1.0010486388653044e+00 5.7669631583430001e-03
14696 -1.0008627964697940e+00 5.7833546321763999e-03
14800 -1.0012374742652896e+00 5.7762607867973999e-03
14904 -1.0010192486855478e+00 5.7745321292744000e-03
15008 -1.0010180749512605e+00 5.7830168429896999e-03
15114 -1.0010956422855248e+00 5.8024514163793998e-03
15220 -1.0012290289372243e+00 5.7654580022462000e-03
15327 -1.0009536882310108e+00 5.7543520421687996e-03
15435 -1.0010479326215822e+00 5.7517464054288999e-03
15543 -1.0007336316298443e+00 5.7902123315766996e-03
15652 -1.0008224701269264e+00 5.7797712675136999e-03
15762 -1.0006843344011394e+00 5.7512362979837001e-03
15873 -1.0013089575534846e+00 5.7570813697203002e-03
15985 -1.0010527497912634e+00 5.7535503232811003e-03
16097 -1.0008284383346646e+00 5.7998693040059003e-03
16210 -1.0009251900936753e+00 5.7650420740538999e-03
16324 -1.0010964085171701e+00 5.7559072272265997e-03
16439 -1.0011308810771375e+00 5.7486676256411004e-03
16554 -1.0009329850671944e+00 5.7647130176817999e-03
16670 -1.0008940266720443e+00 5.7368777567965998e-03
16788 -1.0012175338829887e+00 5.7379354602866998e-03
16905 -1.0008696258360501e+00 5.7465385646915000e-03
17024 -1.0011035973757405e+00 5.7485018702015996e-03
17144 -1.0009919141119969e+00 5.7543190925980004e-03
17264 -1.0010065823114844e+00 5.7311380123659999e-03
17386 -1.0011340989108497e+00 5.7487657185250002e-03
17508 -1.0008137571227449e+00 5.7507205700251000e-03
17631 -1.0009843007517256e+00 5.7265109946188003e-03
17755 -1.0010258636448222e+00 5.7649072661788998e-03
17879 -1.0010176313930133e+00 5.7756154404320003e-03
18005 -1.0009684767791205e+00 5.7963093868004002e-03
18132 -1.0009411069495031e+00 5.7310205628129003e-03
18259 -1.0011274432129007e+00 5.7351473911071999e-03
18387 -1.0012337289560509e+00 5.7330248263066999e-03
18516 -1.0011097788738643e+00 5.7385630887164000e-03
18647 -1.0011592857654974e+00 5.7219235297142996e-03
18778 -1.0009333356948458e+00 5.7321156699323000e-03
18910 -1.0011298759878575e+00 5.7328585606612002e-03
19042 -1.0008251366922312e+00 5.7513269566650000e-03
19176 -1.0008880209857267e+00 5.7118212401721996e-03
19311 -1.0011364387393271e+00 5.7161188154493999e-03
19447 -1.0008067416569593e+00 5.7079586962011002e-03
19583 -1.0009395006796751e+00 5.7252390549005997e-03
19721 -1.0009240307398171e+00 5.7056216623132998e-03
19859 -1.0007471058399806e+00 5.7324223614514998e-03
19999 -1.0010125370978624e+00 5.7535705338092004e-03
20081 -1.0009858672637939e+00 5.7137487613612000e-03
20163 -1.0008230243084506e+00 5.7268330363007998e-03
20246 -1.0011710116561072e+00 5.7124270186024997e-03
20329 -1.0009741752572443e+00 5.6969674853549999e-03
20413 -1.0008546677629064e+00 5.7262534457363998e-03
20497 -1.0006439966700480e+00 5.7076345511974996e-03
20581 -1.0012821594237640e+00 5.6988226456228001e-03
20665 -1.0010070312425341e+00 5.7220096683579004e-03
20750 -1.0009400558482502e+00 5.7190684985239998e-03
20835 -1.0011277153553888e+00 5.6988931713321004e-03
20921 -1.0009252505522035e+00 5.7119002002201996e-03
21007 -1.0010139682728725e+00 5.6958437463189996e-03
21093 -1.0008109172047690e+00 5.7001208530618004e-03
21179 -1.0009099480950383e+00 5.7000668804234001e-03
21266 -1.0011773969865123e+00 5.7172748268194996e-03
21353 -1.0011281136866947e+00 5.7056951178013002e-03
21441 -1.0008748500222908e+00 5.7345111115983003e-03
21529 -1.0009173560003854e+00 5.7234756060543998e-03
21617 -1.0007846368971394e+00 5.8124519538427996e-03
21706 -1.0011932071636089e+00 5.7225008805590998e-03
21795 -1.0008712165356084e+00 5.7171650163990000e-03
21885 -1.0009169889897660e+00 5.6866087852956004e-03
21975 -1.0012986759672626e+00 5.7006696806484996e-03
22065 -1.0009669534092087e+00 5.7154218864583000e-03
22155 -1.0009414747210386e+00 5.6927485253005002e-03
22246 -1.0008653470237650e+00 5.7145315771800998e-03
22338 -1.0012692181826190e+00 5.7124140515188004e-03
22429 -1.0011717228794932e+00 5.7148921146838996e-03
22521 -1.0010616124874565e+00 5.7318960912510998e-03
22614 -1.0007912694712986e+00 5.6971872103666003e-03
22707 -1.0007153179978638e+00 5.6876143290502000e-03
22800 -1.0010033837994772e+00 5.6908379273443999e-03
22893 -1.0008374653421055e+00 5.6938293615937004e-03
22987 -1.0011256853897801e+00 5.6983290698110999e-03
23082 -1.0011465488215334e+00 5.7638334285094002e-03
23176 -1.0007329653903689e+00 5.6978508440629003e-03
23271 -1.0008388979262797e+00 5.7022645160085001e-03
23367 -1.0006541203263299e+00 5.7108899083939003e-03
23463 -1.0011521237647416e+00 5.7009575244593002e-03
23559 -1.0008755657058690e+00 5.6910509073791003e-03
23656 -1.0010583527407324e+00 5.7146522657170002e-03
23753 -1.0011670704335018e+00 5.6860076356960998e-03
23850 -1.0007967085564216e+00 5.7080600805126998e-03
23948 -1.0007698148508808e+00 5.6889365346497996e-03
24047 -1.0012422565446926e+00 5.6689387677640998e-03
24145 -1.0012179711630980e+00 5.7072060685381997e-03
24244 -1.0011494596727908e+00 5.7799913589541996e-03
24344 -1.0009990335749179e+00 5.6893936457029001e-03
24444 -1.0010583451214818e+00 5.6942772645070996e-03
24544 -1.0007741499621203e+00 5.7369779556921000e-03
24645 -1.0012073362253504e+00 5.6944243900323996e-03
24746 -1.0009384780491228e+00 5.6695965240929000e-03
24848 -1.0012495196546831e+00 5.7319447850822996e-03
24950 -1.0008976862922370e+00 5.6737350721911004e-03
25052 -1.0007878352681598e+00 5.7076964992669003e-03
25155 -1.0010619079365377e+00 5.6966411837706997e-03
25258 -1.0010524431350076e+00 5.6747928257877001e-03
25362 -1.0009684455440488e+00 5.6838149619028002e-03
25466 -1.0007694537531939e+00 5.6709208373485996e-03
25570 -1.0012578647452339e+00 5.6635827881591997e-03
25675 -1.0008948936379036e+00 5.6752728269801002e-03
25781 -1.0009791441244231e+00 5.6855073338630000e-03
25886 -1.0008204081201777e+00 5.6669937483772000e-03
25993 -1.0010799964657286e+00 5.6730953874516996e-03
26099 -1.0012599260939792e+00 5.6706674721757003e-03
26206 -1.0009260509798736e+00 5.6848596632118999e-03
26314 -1.0008669072825105e+00 5.6624392743140003e-03
26422 -1.0011175124846523e+00 5.6759383358310003e-03
26530 -1.0008056934592080e+00 5.6605489349147000e-03
26639 -1.0010568816354251e+00 5.6743990569765998e-03
26749 -1.0011231074137308e+00 5.6792445984006996e-03
26858 -1.0010368854023060e+00 5.6836278454239003e-03
26969 -1.0008036700923613e+00 5.6609303781971999e-03
27079 -1.0009392344314698e+00 5.6725228412009996e-03
27190 -1.0010921084334452e+00 5.6793009924991002e-03
27302 -1.0007655050312829e+00 5.6468968788352001e-03
27414 -1.0009227834391106e+00 5.6551651277383002e-03
27527 -1.0011107858609862e+00 5.6762967662527001e-03
27640 -1.0009773231722066e+00 5.6798577549297003e-03
27753 -1.0009796258523995e+00 5.6604781131738002e-03
27867 -1.0010554641336875e+00 5.7000951905044001e-03
27981 -1.0011600669671576e+00 5.6471818353689002e-03
28096 -1.0010869020961892e+00 5.6676280302182004e-03
28211 -1.0013065809334398e+00 5.6520315331625003e-03
28327 -1.0012498857551086e+00 5.6670459361897003e-03
28443 -1.0011477881885895e+00 5.6667511285229998e-03
28560 -1.0007747563783320e+00 5.6561906000065004e-03
28677 -1.0009580955166359e+00 5.6669119043187000e-03
28795 -1.0008714793979043e+00 5.6828710871396002e-03
28913 -1.0012440357577987e+00 5.6689138320268999e-03
29032 -1.0010909836539237e+00 5.6806923050775997e-03
29151 -1.0010420195434830e+00 5.6440229118633004e-03
29271 -1.0010262668643932e+00 5.6826799383533997e-03
29391 -1.0008859963294745e+00 5.6515139234493998e-03
29512 -1.0012025846114712e+00 5.6543592040179001e-03
29633 -1.0012286930112324e+00 5.7598599489496003e-03
29754 -1.0006429854081895e+00 5.6557616613399997e-03
29876 -1.0009615769863649e+00 5.6389642624701999e-03
29999 -1.0011031320346022e+00 5.6687671440345004e-03
30046 -1.0010506323704456e+00 5.6487300908696003e-03
30093 -1.0012032329326670e+00 5.6647542726057003e-03
30139 -1.0008643441024396e+00 5.6691972455902000e-03
30186 -1.0007794369269278e+00 5.6404714872849999e-03
30233 -1.0007694307350263e+00 5.6436791101694000e-03
30281 -1.0011557295397271e+00 5.6729720916398997e-03
30328 -1.0010857401843460e+00 5.6474808419462999e-03
30375 -1.0010723274260245e+00 5.7036104916088999e-03
30422 -1.0006469716198916e+00 5.6633711016156000e-03
30470 -1.0011224079679943e+00 5.6415921532132996e-03
30517 -1.0009472443449057e+00 5.7362995914283996e-03
30565 -1.0009916091142970e+00 5.6529119295416997e-03
30612 -1.0012808204978672e+00 5.6438788924907998e-03
30660 -1.0009881841116024e+00 5.7426948785552004e-03
30708 -1.0011119778716520e+00 5.6506135598107998e-03
30756 -1.0009581433794192e+00 5.6667428420775004e-03
30804 -1.0010141099101213e+00 5.6343071818922997e-03
30852 -1.0010282292849986e+00 5.6373746898785004e-03
30900 -1.0007947654042308e+00 5.6985907402660003e-03
30948 -1.0007701152085822e+00 5.6501479427085999e-03
30996 -1.0008022817481597e+00 5.6455715471606998e-03
31044 -1.0009338419371527e+00 5.6328886245171003e-03
31093 -1.0010472951291540e+00 5.6867405029234997e-03
31141 -1.0008335066186389e+00 5.6828184142450004e-03
31190 -1.0007805136947769e+00 5.6451369088687002e-03
31238 -1.0009832120967548e+00 5.6615797381609004e-03
31287 -1.0008002566698024e+00 5.6981772349646003e-03
31336 -1.0010191048754578e+00 5.6408073950760997e-03
31385 -1.0007024563089353e+00 5.6355373654573002e-03
31434 -1.0013212342212241e+00 5.6344580794115999e-03
31483 -1.0010432702214225e+00 5.6334022508382001e-03
31532 -1.0009446412426772e+00 5.6728420529912997e-03
31581 -1.0012693040227605e+00 5.6838309101046999e-03
31630 -1.0011172254347052e+00 5.6374078011713000e-03
31679 -1.0010789139804479e+00 5.6483762938192997e-03
31729 -1.0010624825470813e+00 5.6372467630408001e-03
31778 -1.0011689078644204e+00 5.6350513479241004e-03
31828 -1.0012322111631022e+00 5.6616131445341999e-03
31877 -1.0009332577549237e+00 5.6548080301707000e-03
31927 -1.0007859623244746e+00 5.6293774106635002e-03
31977 -1.0009497030384509e+00 5.6338016130224999e-03
32026 -1.0008786344072569e+00 5.8473065963259001e-03
32076 -1.0007899428178146e+00 5.6355455701879000e-03
32126 -1.0008801674055678e+00 5.6361874034263999e-03
32176 -1.0010236653417206e+00 5.6286650355808002e-03
32227 -1.0008573524750519e+00 5.6346079752892997e-03
32277 -1.0011451196793442e+00 5.6489479557262998e-03
32327 -1.0011018500318771e+00 5.6319758719415997e-03
32377 -1.0011447143072789e+00 5.6457892258093998e-03
32428 -1.0012250308905883e+00 5.6193039301331996e-03
32478 -1.0011894132322006e+00 5.6252975955799001e-03
32529 -1.0010459167721213e+00 5.7008112135307001e-03
32580 -1.0008841616868938e+00 5.6691003988231002e-03
32631 -1.0010929679197904e+00 5.6737122339216000e-03
32681 -1.0010590236396018e+00 5.6401627752463001e-03
32732 -1.0010374260349544e+00 5.6316225638580004e-03
32783 -1.0008695342625196e+00 5.6314571352308997e-03
32834 -1.0007080271750937e+00 5.7664076279437997e-03
32886 -1.0008210130813404e+00 5.6195938893106997e-03
32937 -1.0011727031787732e+00 5.6490170857862003e-03
32988 -1.0009293491845153e+00 5.6707240711579001e-03
33040 -1.0010109406176164e+00 5.6571156811990996e-03
33091 -1.0011194166043784e+00 5.6386629659464001e-03
33143 -1.0009412169907346e+00 5.6490613083933000e-03
33194 -1.0008297068449996e+00 5.6744780538165000e-03
33246 -1.0010095294288344e+00 5.6391756456117999e-03
33298 -1.0011260695623869e+00 5.6623255270227997e-03
33350 -1.0008842741305397e+00 5.6213960036542001e-03
33402 -1.0012355515877662e+00 5.6358459378309002e-03
33454 -1.0010641909825235e+00 5.6512044528872997e-03
33506 -1.0011250575004949e+00 5.6240661515597999e-03
33558 -1.0008904465973538e+00 5.6376175483993998e-03
33610 -1.0011374242397617e+00 5.8091370307043998e-03
33663 -1.0007613615568258e+00 5.6631494029123000e-03
33715 -1.0009385895032661e+00 5.6459481252346001e-03
33768 -1.0011434071300760e+00 5.6188655932390003e-03
33820 -1.0008861068805197e+00 5.6573513010157997e-03
33873 -1.0008360582207954e+00 5.6448319081537999e-03
33926 -1.0010362809987570e+00 5.6576235153014002e-03
33979 -1.0009672747177800e+00 5.6312165934666002e-03
34032 -1.0008174158843006e+00 5.6336276409056996e-03
34085 -1.0010409345633473e+00 5.6209610796995003e-03
34138 -1.0009587917189973e+00 5.6593886531564998e-03
34191 -1.0008078008383654e+00 5.6429498425434000e-03
34244 -1.0011115674617643e+00 5.6307495686339004e-03
34298 -1.0010584835845504e+00 5.6167920876409004e-03
34351 -1.0011773896734100e+00 5.6667228249484003e-03
34405 -1.0011101940406173e+00 5.6164749794681001e-03
34458 -1.0009114184902741e+00 5.6529047578674002e-03
34512 -1.0013515697779447e+00 5.6254949667470999e-03
34566 -1.0009668042622355e+00 5.6260023424932002e-03
34620 -1.0008920711638447e+00 5.6117081082258996e-03
34674 -1.0012382839406833e+00 5.6185763363083997e-03
34728 -1.0007715425921917e+00 5.6242343793358003e-03
34782 -1.0009679747976157e+00 5.6189650704729002e-03
34836 -1.0009759225757831e+00 5.6196823279016997e-03
34890 -1.0010361045609319e+00 5.6294472253414999e-03
34945 -1.0009701357979237e+00 5.6168773598041996e-03
34999 -1.0012149880221528e+00 5.6108733701498003e-03


==> data/example_I_3a/error_history.csv <==
N_elements error_H1_uniform error_H1_adaptive error_H1_uniform_relative error_H1_adaptive_relative
3 1.8524483369849463e+00 1.4340728158633693e+00 5.6221171315992691e-01 4.3523617825417243e-01
5 1.1642802557175909e+00 9.1665508015533226e-01 3.5335506210696760e-01 2.7820167110823318e-01
9 6.5866894730870995e-01 4.6646546263722843e-01 1.9990376512977201e-01 1.4157066712373595e-01
17 3.5075020316551497e-01 2.5195695167835824e-01 1.0645148297837743e-01 7.6468070184455492e-02
33 1.8099189677015740e-01 1.3130382257324569e-01 5.4930419553202221e-02 3.9850259550828944e-02
65 9.1929409517808910e-02 6.7079164191827703e-02 2.7900260311123509e-02 2.0358296134187923e-02
129 4.6326402766269252e-02 3.3740108262789566e-02 1.4059904259544630e-02 1.0240007070587727e-02
257 2.3254018352681427e-02 1.7005368987692563e-02 7.0575147683698391e-03 5.1610711298152772e-03


==> data/example_I_3a/error_history_2.csv <==
N_elements error_H1_uniform error_H1_adaptive error_H1_uniform_relative error_H1_adaptive_relative
2 3.2949301724313207e+00 3.2949301724313207e+00 1.0000000000000000e+00 1.0000000000000000e+00
4 1.8524483369849463e+00 1.4340728158633693e+00 5.6221171315992691e-01 4.3523617825417243e-01
8 8.4238649163621082e-01 6.7372724172607135e-01 2.5566140936292314e-01 2.0447390580933911e-01
16 3.9725964364651217e-01 2.9866577035483394e-01 1.2056693855620475e-01 9.0644036360397043e-02
32 1.9265329014646715e-01 1.4247659977729538e-01 5.8469612424080226e-02 4.3241159090228076e-02
64 9.4846850771694510e-02 6.9008693786988706e-02 2.8785693719787470e-02 2.0943901744681699e-02
128 4.7055893354812313e-02 3.4396099755216854e-02 1.4281302149747800e-02 1.0439098237349309e-02
256 2.3436399133127624e-02 1.7127510141331456e-02 7.1128667093524360e-03 5.1981405507883979e-03


==> data/example_I_3a/exact.csv <==
x u_exact
0.0000000000000000e+00 0.0000000000000000e+00
1.0010010010010010e-03 6.2894333160677506e-03
2.0020020020020020e-03 1.2578617838741058e-02
3.0030030030030030e-03 1.8867304784467090e-02
4.0040040040040040e-03 2.5155245389375847e-02
5.0050050050050050e-03 3.1442190919120601e-02
6.0060060060060060e-03 3.7727892678717179e-02
7.0070070070070069e-03 4.4012102022381663e-02
8.0080080080080079e-03 5.0294570363366181e-02
9.0090090090090089e-03 5.6575049183792345e-02
1.0010010010010010e-02 6.2853290044481938e-02
1.1011011011011011e-02 6.9129044594784542e-02
1.2012012012012012e-02 7.5402064582401590e-02
1.3013013013013013e-02 8.1672101863206642e-02
1.4014014014014014e-02 8.7938908411061251e-02
1.5015015015015015e-02 9.4202236327626254e-02
1.6016016016016016e-02 1.0046183785216795e-01
1.7017017017017015e-02 1.0671746537135889e-01
1.8018018018018018e-02 1.1296887142907283e-01
1.9019019019019021e-02 1.1921580873617336e-01
2.0020020020020020e-02 1.2545803018029603e-01
2.1021021021021019e-02 1.3169528883562359e-01
2.2022022022022022e-02 1.3792733797265358e-01
2.3023023023023025e-02 1.4415393106795829e-01
2.4024024024024024e-02 1.5037482181393669e-01
2.5025025025025023e-02 1.5658976412855766e-01
2.6026026026026026e-02 1.6279851216509433e-01
2.7027027027027029e-02 1.6900082032184910e-01
2.8028028028028028e-02 1.7519644325186898e-01
2.9029029029029027e-02 1.8138513587265107e-01
3.0030030030030030e-02 1.8756665337583714e-01
3.1031031031031032e-02 1.9374075123689766e-01
3.2032032032032032e-02 1.9990718522480458e-01
3.3033033033033031e-02 2.0606571141169255e-01
3.4034034034034030e-02 2.1221608618250787e-01
3.5035035035035036e-02 2.1835806624464546e-01
3.6036036036036036e-02 2.2449140863757258e-01
3.7037037037037035e-02 2.3061587074244014e-01
3.8038038038038041e-02 2.3673121029167976e-01
3.9039039039039040e-02 2.4283718537858717e-01
4.0040040040040040e-02 2.4893355446689161e-01
4.1041041041041039e-02 2.5502007640031044e-01
4.2042042042042038e-02 2.6109651041208820e-01
4.3043043043043044e-02 2.6716261613452130e-01
4.4044044044044044e-02 2.7321815360846585e-01
4.5045045045045043e-02 2.7926288329283006e-01
4.6046046046046049e-02 2.8529656607404974e-01
4.7047047047047048e-02 2.9131896327554718e-01
4.8048048048048048e-02 2.9732983666717228e-01
4.9049049049049047e-02 3.0332894847462666e-01
5.0050050050050046e-02 3.0931606138886886e-01
5.1051051051051052e-02 3.1529093857550244e-01
5.2052052052052052e-02 3.2125334368414371e-01
5.3053053053053051e-02 3.2720304085777158e-01
5.4054054054054057e-02 3.3313979474205757e-01
5.5055055055055056e-02 3.3906337049467522e-01
5.6056056056056056e-02 3.4497353379459045e-01
5.7057057057057055e-02 3.5087005085133049e-01
5.8058058058058054e-02 3.5675268841423169e-01
5.9059059059059060e-02 3.6262121378166690e-01
6.0060060060060060e-02 3.6847539481024988e-01
6.1061061061061059e-02 3.7431499992401884e-01
6.2062062062062065e-02 3.8013979812359672e-01
6.3063063063063057e-02 3.8594955899532868e-01
6.4064064064064064e-02 3.9174405272039731e-01
6.5065065065065070e-02 3.9752305008391298e-01
6.6066066066066062e-02 4.0328632248398122e-01
6.7067067067067068e-02 4.0903364194074593e-01
6.8068068068068061e-02 4.1476478110540693e-01
6.9069069069069067e-02 4.2047951326921429e-01
7.0070070070070073e-02 4.2617761237243534e-01
7.1071071071071065e-02 4.3185885301329729e-01
7.2072072072072071e-02 4.3752301045690428e-01
7.3073073073073078e-02 4.4316986064412611e-01
7.4074074074074070e-02 4.4879918020046211e-01
7.5075075075075076e-02 4.5441074644487744e-01
7.6076076076076082e-02 4.6000433739861102e-01
7.7077077077077075e-02 4.6557973179395706e-01
7.8078078078078081e-02 4.7113670908301786e-01
7.9079079079079073e-02 4.7667504944642736e-01
8.0080080080080079e-02 4.8219453380204769e-01
8.1081081081081086e-02 4.8769494381363454e-01
8.2082082082082078e-02 4.9317606189947438e-01
8.3083083083083084e-02 4.9863767124099145e-01
8.4084084084084076e-02 5.0407955579132457e-01
8.5085085085085083e-02 5.0950150028387320e-01
8.6086086086086089e-02 5.1490329024081261e-01
8.7087087087087081e-02 5.2028471198157888e-01
8.8088088088088087e-02 5.2564555263132073e-01
8.9089089089089094e-02 5.3098560012932028e-01
9.0090090090090086e-02 5.3630464323738236e-01
9.1091091091091092e-02 5.4160247154819008e-01
9.2092092092092098e-02 5.4687887549362735e-01
9.3093093093093091e-02 5.5213364635307016e-01
9.4094094094094097e-02 5.5736657626164221e-01
9.5095095095095089e-02 5.6257745821843708e-01
9.6096096096096095e-02 5.6776608609470780e-01
9.7097097097097101e-02 5.7293225464201991e-01
9.8098098098098094e-02 5.7807575950037071e-01
9.9099099099099100e-02 5.8319639720627325e-01
1.0010010010010009e-01 5.8829396520080501e-01
1.0110110110110110e-01 5.9336826183762037e-01
1.0210210210210210e-01 5.9841908639092678e-01
1.0310310310310310e-01 6.0344623906342609e-01
1.0410410410410410e-01 6.0844952099421712e-01
1.0510510510510511e-01 6.1342873426666178e-01
1.0610610610610610e-01 6.1838368191621529e-01
1.0710710710710711e-01 6.2331416793821670e-01
1.0810810810810811e-01 6.2821999729564237e-01
1.0910910910910911e-01 6.3310097592682124e-01
1.1011011011011011e-01 6.3795691075311189e-01
1.1111111111111110e-01 6.4278760968653925e-01
1.1211211211211211e-01 6.4759288163739404e-01
1.1311311311311312e-01 6.5237253652179095e-01
1.1411411411411411e-01 6.5712638526918854e-01
1.1511511511511512e-01 6.6185423982986802e-01
1.1611611611611611e-01 6.6655591318237195e-01
1.1711711711711711e-01 6.7123121934090269e-01
1.1811811811811812e-01 6.7587997336267902e-01
1.1911911911911911e-01 6.8050199135525236e-01
1.2012012012012012e-01 6.8509709048378087e-01
1.2112112112112113e-01 6.8966508897826195e-01
1.2212212212212212e-01 6.9420580614072247e-01
1.2312312312312312e-01 6.9871906235236747e-01
1.2412412412412413e-01 7.0320467908068396e-01
1.2512512512512514e-01 7.0766247888650446e-01
1.2612612612612611e-01 7.1209228543102532e-01
1.2712712712712712e-01 7.1649392348278318e-01
1.2812812812812813e-01 7.2086721892458505e-01
1.2912912912912913e-01 7.2521199876039733e-01
1.3013013013013014e-01 7.2952809112218853e-01
1.3113113113113112e-01 7.3381532527672766e-01
1.3213213213213212e-01 7.3807353163233891e-01
1.3313313313313313e-01 7.4230254174560928e-01
1.3413413413413414e-01 7.4650218832805204e-01
1.3513513513513514e-01 7.5067230525272433e-01
1.3613613613613612e-01 7.5481272756079876e-01
1.3713713713713713e-01 7.5892329146808879e-01
1.3813813813813813e-01 7.6300383437152730e-01
1.3913913913913914e-01 7.6705419485559867e-01
1.4014014014014015e-01 7.7107421269872478e-01
1.4114114114114115e-01 7.7506372887960162e-01
1.4214214214214213e-01 7.7902258558349113e-01
1.4314314314314314e-01 7.8295062620846312e-01
1.4414414414414414e-01 7.8684769537158994e-01
1.4514514514514515e-01 7.9071363891509372e-01
1.4614614614614616e-01 7.9454830391244369e-01
1.4714714714714713e-01 7.9835153867440589e-01
1.4814814814814814e-01 8.0212319275504373e-01
1.4914914914914915e-01 8.0586311695766910e-01
1.5015015015015015e-01 8.0957116334074397e-01
1.5115115115115116e-01 8.1324718522373296e-01
1.5215215215215216e-01 8.1689103719290546e-01
1.5315315315315314e-01 8.2050257510708746e-01
1.5415415415415415e-01 8.2408165610336437e-01
1.5515515515515516e-01 8.2762813860273121e-01
1.5615615615615616e-01 8.3114188231569364e-01
1.5715715715715717e-01 8.3462274824781735e-01
1.5815815815815815e-01 8.3807059870522638e-01
1.5915915915915915e-01 8.4148529730005017e-01
1.6016016016016016e-01 8.4486670895581772e-01
1.6116116116116116e-01 8.4821469991280241e-01
1.6216216216216217e-01 8.5152913773331129e-01
1.6316316316316315e-01 8.5480989130692586e-01
1.6416416416416416e-01 8.5805683085568751e-01
1.6516516516516516e-01 8.6126982793923079e-01
1.6616616616616617e-01 8.6444875545986488e-01
1.6716716716716717e-01 8.6759348766760136e-01
1.6816816816816815e-01 8.7070390016512744e-01
1.6916916916916916e-01 8.7377986991272838e-01
1.7017017017017017e-01 8.7682127523315356e-01
1.7117117117117117e-01 8.7982799581642934e-01
1.7217217217217218e-01 8.8279991272461955e-01
1.7317317317317318e-01 8.8573690839652941e-01
1.7417417417417416e-01 8.8863886665235581e-01
1.7517517517517517e-01 8.9150567269828385e-01
1.7617617617617617e-01 8.9433721313102721e-01
1.7717717717717718e-01 8.9713337594231402e-01
1.7817817817817819e-01 8.9989405052331817e-01
1.7917917917917917e-01 9.0261912766903396e-01
1.8018018018018017e-01 9.0530849958259663e-01
1.8118118118118118e-01 9.0796205987954626e-01
1.8218218218218218e-01 9.1057970359203555e-01
1.8318318318318319e-01 9.1316132717298326e-01
1.8418418418418420e-01 9.1570682850016916e-01
1.8518518518518517e-01 9.1821610688027400e-01
1.8618618618618618e-01 9.2068906305286302e-01
1.8718718718718719e-01 9.2312559919431236e-01
1.8818818818818819e-01 9.2552561892167795e-01
1.8918918918918920e-01 9.2788902729650935e-01
1.9019019019019018e-01 9.3021573082860420e-01
1.9119119119119118e-01 9.3250563747970738e-01
1.9219219219219219e-01 9.3475865666715097e-01
1.9319319319319320e-01 9.3697469926743804e-01
1.9419419419419420e-01 9.3915367761976776e-01
1.9519519519519518e-01 9.4129550552950314e-01
1.9619619619619619e-01 9.4340009827158122e-01
1.9719719719719719e-01 9.4546737259386338e-01
1.9819819819819820e-01 9.4749724672042979e-01
1.9919919919919921e-01 9.4948964035481342e-01
2.0020020020020018e-01 9.5144447468317661e-01
2.0120120120120119e-01 9.5336167237742930e-01
2.0220220220220220e-01 9.5524115759828687e-01
2.0320320320320320e-01 9.5708285599827081e-01
2.0420420420420421e-01 9.5888669472464971e-01
2.0520520520520522e-01 9.6065260242232109e-01
2.0620620620620619e-01 9.6238050923663343e-01
2.0720720720720720e-01 9.6407034681615067e-01
2.0820820820820821e-01 9.6572204831535458e-01
2.0920920920920921e-01 9.6733554839729019e-01
2.1021021021021022e-01 9.6891078323614954e-01
2.1121121121121120e-01 9.7044769051979696e-01
2.1221221221221220e-01 9.7194620945223353e-01
2.1321321321321321e-01 9.7340628075600266e-01
2.1421421421421422e-01 9.7482784667453415e-01
2.1521521521521522e-01 9.7621085097442961e-01
2.1621621621621623e-01 9.7755523894768626e-01
2.1721721721721721e-01 9.7886095741386148e-01
2.1821821821821821e-01 9.8012795472217651e-01
2.1921921921921922e-01 9.8135618075355946e-01
2.2022022022022023e-01 9.8254558692262772e-01
2.2122122122122123e-01 9.8369612617961011e-01
2.2222222222222221e-01 9.8480775301220802e-01
2.2322322322322322e-01 9.8588042344739579e-01
2.2422422422422422e-01 9.8691409505315997e-01
2.2522522522522523e-01 9.8790872694017806e-01
2.2622622622622623e-01 9.8886427976343572e-01
2.2722722722722721e-01 9.8978071572378346e-01
2.2822822822822822e-01 9.9065799856943171e-01
2.2922922922922923e-01 9.9149609359738478e-01
2.3023023023023023e-01 9.9229496765481362e-01
2.3123123123123124e-01 9.9305458914036771e-01
2.3223223223223222e-01 9.9377492800542422e-01
2.3323323323323322e-01 9.9445595575527757e-01
2.3423423423423423e-01 9.9509764545026602e-01
2.3523523523523523e-01 9.9569997170683766e-01
2.3623623623623624e-01 9.9626291069855433e-01
2.3723723723723725e-01 9.9678644015703433e-01
2.3823823823823823e-01 9.9727053937283272e-01
2.3923923923923923e-01 9.9771518919626145e-01
2.4024024024024024e-01 9.9812037203814630e-01
2.4124124124124124e-01 9.9848607187052241e-01
2.4224224224224225e-01 9.9881227422726915e-01
2.4324324324324323e-01 9.9909896620468142e-01
2.4424424424424424e-01 9.9934613646198089e-01
2.4524524524524524e-01 9.9955377522176381e-01
2.4624624624624625e-01 9.9972187427038872e-01
2.4724724724724725e-01 9.9985042695830040e-01
2.4824824824824826e-01 9.9993942820029369e-01
2.4924924924924924e-01 9.9998887447571405e-01
2.5025025025025027e-01 9.9999876382859743e-01
2.5125125125125125e-01 9.9996909586774685e-01
2.5225225225225223e-01 9.9989987176674888e-01
2.5325325325325326e-01 9.9979109426392621e-01
2.5425425425425424e-01 9.9964276766222993e-01
2.5525525525525528e-01 9.9945489782906927e-01
2.5625625625625625e-01 9.9922749219607943e-01
2.5725725725725723e-01 9.9896055975882747e-01
2.5825825825825827e-01 9.9865411107645641e-01
2.5925925925925924e-01 9.9830815827126818e-01
2.6026026026026028e-01 9.9792271502824326e-01
2.6126126126126126e-01 9.9749779659449966e-01
2.6226226226226224e-01 9.9703341977869020e-01
2.6326326326326327e-01 9.9652960295033666e-01
2.6426426426426425e-01 9.9598636603910440e-01
2.6526526526526528e-01 9.9540373053401254e-01
2.6626626626626626e-01 9.9478171948258531e-01
2.6726726726726724e-01 9.9412035748993932e-01
2.6826826826826827e-01 9.9341967071781068e-01
2.6926926926926925e-01 9.9267968688352026e-01
2.7027027027027029e-01 9.9190043525887683e-01
2.7127127127127126e-01 9.9108194666901961e-01
2.7227227227227224e-01 9.9022425349119858e-01
2.7327327327327328e-01 9.8932738965349354e-01
2.7427427427427425e-01 9.8839139063347281e-01
2.7527527527527529e-01 9.8741629345678894e-01
2.7627627627627627e-01 9.8640213669571464e-01
2.7727727727727730e-01 9.8534896046761644e-01
2.7827827827827828e-01 9.8425680643336866e-01
2.7927927927927926e-01 9.8312571779570423e-01
2.8028028028028029e-01 9.8195573929750668e-01
2.8128128128128127e-01 9.8074691722003970e-01
2.8228228228228230e-01 9.7949929938111646e-01
2.8328328328328328e-01 9.7821293513320839e-01
2.8428428428428426e-01 9.7688787536149257e-01
2.8528528528528529e-01 9.7552417248183876e-01
2.8628628628628627e-01 9.7412188043873627e-01
2.8728728728728731e-01 9.7268105470316002e-01
2.8828828828828829e-01 9.7120175227037631e-01
2.8928928928928926e-01 9.6968403165768768e-01
2.9029029029029030e-01 9.6812795290211884e-01
2.9129129129129128e-01 9.6653357755804137e-01
2.9229229229229231e-01 9.6490096869473896e-01
2.9329329329329329e-01 9.6323019089391260e-01
2.9429429429429427e-01 9.6152131024712550e-01
2.9529529529529530e-01 9.5977439435318901e-01
2.9629629629629628e-01 9.5798951231548890e-01
2.9729729729729731e-01 9.5616673473925096e-01
2.9829829829829829e-01 9.5430613372874884e-01
2.9929929929929927e-01 9.5240778288445160e-01
3.0030030030030030e-01 9.5047175730011146e-01
3.0130130130130128e-01 9.4849813355979529e-01
3.0230230230230232e-01 9.4648698973485246e-01
3.0330330330330330e-01 9.4443840538082890e-01
3.0430430430430433e-01 9.4235246153431862e-01
3.0530530530530531e-01 9.4022924070975900e-01
3.0630630630630629e-01 9.3806882689616589e-01
3.0730730730730732e-01 9.3587130555381204e-01
3.0830830830830830e-01 9.3363676361084624e-01
3.0930930930930933e-01 9.3136528945985408e-01
3.1031031031031031e-01 9.2905697295436274e-01
3.1131131131131129e-01 9.2671190540528503e-01
3.1231231231231232e-01 9.2433017957730834e-01
3.1331331331331330e-01 9.2191188968522519e-01
3.1431431431431434e-01 9.1945713139020546e-01
3.1531531531531531e-01 9.1696600179601340e-01
3.1631631631631629e-01 9.1443859944516581e-01
3.1731731731731733e-01 9.1187502431503376e-01
3.1831831831831831e-01 9.0927537781388856e-01
3.1931931931931934e-01 9.0663976277688918e-01
3.2032032032032032e-01 9.0396828346201619e-01
3.2132132132132130e-01 9.0126104554594477e-01
3.2232232232232233e-01 8.9851815611986718e-01
3.2332332332332331e-01 8.9573972368525556e-01
3.2432432432432434e-01 8.9292585814956849e-01
3.2532532532532532e-01 8.9007667082190589e-01
3.2632632632632630e-01 8.8719227440860426e-01
3.2732732732732733e-01 8.8427278300877776e-01
3.2832832832832831e-01 8.8131831210980704e-01
3.2932932932932935e-01 8.7832897858276870e-01
3.3033033033033032e-01 8.7530490067781308e-01
3.3133133133133130e-01 8.7224619801948633e-01
3.3233233233233234e-01 8.6915299160199899e-01
3.3333333333333331e-01 8.6602540378443871e-01
3.3433433433433435e-01 8.6286355828593098e-01
3.3533533533533533e-01 8.5966758018074541e-01
3.3633633633633631e-01 8.5643759589334600e-01
3.3733733733733734e-01 8.5317373319339274e-01
3.3833833833833832e-01 8.4987612119068667e-01
3.3933933933933935e-01 8.4654489033006053e-01
3.4034034034034033e-01 8.4318017238622245e-01
3.4134134134134136e-01 8.3978210045853974e-01
3.4234234234234234e-01 8.3635080896577618e-01
3.4334334334334332e-01 8.3288643364077353e-01
3.4434434434434436e-01 8.2938911152508288e-01
3.4534534534534533e-01 8.2585898096354327e-01
3.4634634634634637e-01 8.2229618159880935e-01
3.4734734734734735e-01 8.1870085436582829e-01
3.4834834834834832e-01 8.1507314148626242e-01
3.4934934934934936e-01 8.1141318646286575e-01
3.5035035035035034e-01 8.0772113407380708e-01
3.5135135135135137e-01 8.0399713036694054e-01
3.5235235235235235e-01 8.0024132265403203e-01
3.5335335335335333e-01 7.9645385950492908e-01
3.5435435435435436e-01 7.9263489074168481e-01
3.5535535535535534e-01 7.8878456743263148e-01
3.5635635635635637e-01 7.8490304188640458e-01
3.5735735735735735e-01 7.8099046764591762e-01
3.5835835835835833e-01 7.7704699948228861e-01
3.5935935935935936e-01 7.7307279338871782e-01
3.6036036036036034e-01 7.6906800657431695e-01
3.6136136136136138e-01 7.6503279745788988e-01
3.6236236236236236e-01 7.6096732566166747e-01
3.6336336336336333e-01 7.5687175200499202e-01
3.6436436436436437e-01 7.5274623849795474e-01
3.6536536536536535e-01 7.4859094833499062e-01
3.6636636636636638e-01 7.4440604588841897e-01
3.6736736736736736e-01 7.4019169670194362e-01
3.6836836836836839e-01 7.3594806748410346e-01
3.6936936936936937e-01 7.3167532610167851e-01
3.7037037037037035e-01 7.2737364157304885e-01
3.7137137137137138e-01 7.2304318406150914e-01
3.7237237237237236e-01 7.1868412486853850e-01
3.7337337337337340e-01 7.1429663642702090e-01
3.7437437437437437e-01 7.0988089229442852e-01
3.7537537537537535e-01 7.0543706714595333e-01
3.7637637637637639e-01 7.0096533676759742e-01
3.7737737737737737e-01 6.9646587804922178e-01
3.7837837837837840e-01 6.9193886897754620e-01
3.7937937937937938e-01 6.8738448862911028e-01
3.8038038038038036e-01 6.8280291716318908e-01
3.8138138138138139e-01 6.7819433581466648e-01
3.8238238238238237e-01 6.7355892688686603e-01
3.8338338338338340e-01 6.6889687374433937e-01
3.8438438438438438e-01 6.6420836080561418e-01
3.8538538538538536e-01 6.5949357353589610e-01
3.8638638638638639e-01 6.5475269843973494e-01
3.8738738738738737e-01 6.4998592305364700e-01
3.8838838838838841e-01 6.4519343593869338e-01
3.8938938938938938e-01 6.4037542667302594e-01
3.9039039039039036e-01 6.3553208584438448e-01
3.9139139139139140e-01 6.3066360504255725e-01
3.9239239239239238e-01 6.2577017685180591e-01
3.9339339339339341e-01 6.2085199484324372e-01
3.9439439439439439e-01 6.1590925356717974e-01
3.9539539539539537e-01 6.1094214854542306e-01
3.9639639639639640e-01 6.0595087626354838e-01
3.9739739739739738e-01 6.0093563416312312e-01
3.9839839839839841e-01 5.9589662063389759e-01
3.9939939939939939e-01 5.9083403500595832e-01
4.0040040040040037e-01 5.8574807754183966e-01
4.0140140140140140e-01 5.8063894942860550e-01
4.0240240240240238e-01 5.7550685276989033e-01
4.0340340340340342e-01 5.7035199057790142e-01
4.0440440440440439e-01 5.6517456676539279e-01
4.0540540540540543e-01 5.5997478613759544e-01
4.0640640640640641e-01 5.5475285438411726e-01
4.0740740740740738e-01 5.4950897807080623e-01
4.0840840840840842e-01 5.4424336463157919e-01
4.0940940940940940e-01 5.3895622236021667e-01
4.1041041041041043e-01 5.3364776040212214e-01
4.1141141141141141e-01 5.2831818874605174e-01
4.1241241241241239e-01 5.2296771821580279e-01
4.1341341341341342e-01 5.1759656046187841e-01
4.1441441441441440e-01 5.1220492795311434e-01
4.1541541541541543e-01 5.0679303396827258e-01
4.1641641641641641e-01 5.0136109258760597e-01
4.1741741741741739e-01 4.9590931868438953e-01
4.1841841841841843e-01 4.9043792791642060e-01
4.1941941941941940e-01 4.8494713671748790e-01
4.2042042042042044e-01 4.7943716228880995e-01
4.2142142142142142e-01 4.7390822259044335e-01
4.2242242242242239e-01 4.6836053633266078e-01
4.2342342342342343e-01 4.6279432296729889e-01
4.2442442442442441e-01 4.5720980267907940e-01
4.2542542542542544e-01 4.5160719637689500e-01
4.2642642642642642e-01 4.4598672568507597e-01
4.2742742742742740e-01 4.4034861293461974e-01
4.2842842842842843e-01 4.3469308115439564e-01
4.2942942942942941e-01 4.2902035406232653e-01
4.3043043043043044e-01 4.2333065605653453e-01
4.3143143143143142e-01 4.1762421220646706e-01
4.3243243243243246e-01 4.1190124824399243e-01
4.3343343343343343e-01 4.0616199055447261e-01
4.3443443443443441e-01 4.0040666616780407e-01
4.3543543543543545e-01 3.9463550274944070e-01
4.3643643643643643e-01 3.8884872859138780e-01
4.3743743743743746e-01 3.8304657260316760e-01
4.3843843843843844e-01 3.7722926430276987e-01
4.3943943943943942e-01 3.7139703380756850e-01
4.4044044044044045e-01 3.6555011182521902e-01
4.4144144144144143e-01 3.5968872964453574e-01
4.4244244244244246e-01 3.5381311912633878e-01
4.4344344344344344e-01 3.4792351269428401e-01
4.4444444444444442e-01 3.4202014332566888e-01
4.4544544544544545e-01 3.3610324454221624e-01
4.4644644644644643e-01 3.3017305040083700e-01
4.4744744744744747e-01 3.2422979548437075e-01
4.4844844844844844e-01 3.1827371489230882e-01
4.4944944944944942e-01 3.1230504423148980e-01
4.5045045045045046e-01 3.0632401960678335e-01
4.5145145145145144e-01 3.0033087761175087e-01
4.5245245245245247e-01 2.9432585531928179e-01
4.5345345345345345e-01 2.8830919027222185e-01
4.5445445445445443e-01 2.8228112047397175e-01
4.5545545545545546e-01 2.7624188437907449e-01
4.5645645645645644e-01 2.7019172088378224e-01
4.5745745745745747e-01 2.6413086931660645e-01
4.5845845845845845e-01 2.5805956942885044e-01
4.5945945945945943e-01 2.5197806138512541e-01
4.6046046046046046e-01 2.4588658575385056e-01
4.6146146146146144e-01 2.3978538349773629e-01
4.6246246246246248e-01 2.3367469596425236e-01
4.6346346346346345e-01 2.2755476487608275e-01
4.6446446446446443e-01 2.2142583232155955e-01
4.6546546546546547e-01 2.1528814074509034e-01
4.6646646646646645e-01 2.0914193293756742e-01
4.6746746746746748e-01 2.0298745202676141e-01
4.6846846846846846e-01 1.9682494146770554e-01
4.6946946946946949e-01 1.9065464503306470e-01
4.7047047047047047e-01 1.8447680680349254e-01
4.7147147147147145e-01 1.7829167115797617e-01
4.7247247247247248e-01 1.7209948276416928e-01
4.7347347347347346e-01 1.6590048656871365e-01
4.7447447447447449e-01 1.5969492778754932e-01
4.7547547547547547e-01 1.5348305189621619e-01
4.7647647647647645e-01 1.4726510462014156e-01
4.7747747747747749e-01 1.4104133192491933e-01
4.7847847847847846e-01 1.3481198000658426e-01
4.7947947947947950e-01 1.2857729528186873e-01
4.8048048048048048e-01 1.2233752437845731e-01
4.8148148148148145e-01 1.1609291412523036e-01
4.8248248248248249e-01 1.0984371154250018e-01
4.8348348348348347e-01 1.0359016383223951e-01
4.8448448448448450e-01 9.7332518368302423e-02
4.8548548548548548e-01 9.1071022686641093e-02
4.8648648648648646e-01 8.4805924475509498e-02
4.8748748748748749e-01 7.8537471565669523e-02
4.8848848848848847e-01 7.2265911920587386e-02
4.8948948948948950e-01 6.5991493626620476e-02
4.9049049049049048e-01 5.9714464883209896e-02
4.9149149149149146e-01 5.3435073993057913e-02
4.9249249249249250e-01 4.7153569352305746e-02
4.9349349349349347e-01 4.0870199440711692e-02
4.9449449449449451e-01 3.4585212811817465e-02
4.9549549549549549e-01 2.8298858083118276e-02
4.9649649649649652e-01 2.2011383926227340e-02
4.9749749749749750e-01 1.5723039057041255e-02
4.9849849849849848e-01 9.4340722258970458e-03
4.9949949949949951e-01 3.1447322077362435e-03
5.0050050050050054e-01 -3.1447322077364428e-04
5.0150150150150152e-01 -9.4340722258968014e-04
5.0250250250250250e-01 -1.5723039057041008e-03
5.0350350350350348e-01 -2.2011383926227096e-03
5.0450450450450446e-01 -2.8298858083117590e-03
5.0550550550550555e-01 -3.4585212811817658e-03
5.0650650650650653e-01 -4.0870199440711449e-03
5.0750750750750750e-01 -4.7153569352305505e-03
5.0850850850850848e-01 -5.3435073993057230e-03
5.0950950950950946e-01 -5.9714464883209653e-03
5.1051051051051055e-01 -6.5991493626620674e-03
5.1151151151151153e-01 -7.2265911920587136e-03
5.1251251251251251e-01 -7.8537471565669273e-03
5.1351351351351349e-01 -8.4805924475508821e-03
5.1451451451451446e-01 -9.1071022686640413e-03
5.1551551551551555e-01 -9.7332518368302614e-03
5.1651651651651653e-01 -1.0359016383223927e-02
5.1751751751751751e-01 -1.0984371154249994e-02
5.1851851851851849e-01 -1.1609291412523013e-02
5.1951951951951947e-01 -1.2233752437845663e-02
5.2052052052052056e-01 -1.2857729528186892e-02
5.2152152152152154e-01 -1.3481198000658400e-02
5.2252252252252251e-01 -1.4104133192491907e-02
5.2352352352352349e-01 -1.4726510462014087e-02
5.2452452452452447e-01 -1.5348305189621594e-02
5.2552552552552556e-01 -1.5969492778754951e-02
5.2652652652652654e-01 -1.6590048656871342e-02
5.2752752752752752e-01 -1.7209948276416902e-02
5.2852852852852850e-01 -1.7829167115797552e-02
5.2952952952952947e-01 -1.8447680680349184e-02
5.3053053053053056e-01 -1.9065464503306446e-02
5.3153153153153154e-01 -1.9682494146770528e-02
5.3253253253253252e-01 -2.0298745202676115e-02
5.3353353353353350e-01 -2.0914193293756718e-02
5.3453453453453448e-01 -2.1528814074508969e-02
5.3553553553553557e-01 -2.2142583232155930e-02
5.3653653653653655e-01 -2.2755476487608253e-02
5.3753753753753752e-01 -2.3367469596425210e-02
5.3853853853853850e-01 -2.3978538349773561e-02
5.3953953953953948e-01 -2.4588658575384989e-02
5.4054054054054057e-01 -2.5197806138512517e-02
5.4154154154154155e-01 -2.5805956942885018e-02
5.4254254254254253e-01 -2.6413086931660622e-02
5.4354354354354351e-01 -2.7019172088378157e-02
5.4454454454454448e-01 -2.7624188437907381e-02
5.4554554554554557e-01 -2.8228112047397152e-02
5.4654654654654655e-01 -2.8830919027222162e-02
5.4754754754754753e-01 -2.9432585531928158e-02
5.4854854854854851e-01 -3.0033087761175019e-02
5.4954954954954960e-01 -3.0632401960678356e-02
5.5055055055055058e-01 -3.1230504423148953e-02
5.5155155155155156e-01 -3.1827371489230857e-02
5.5255255255255253e-01 -3.2422979548437050e-02
5.5355355355355351e-01 -3.3017305040083635e-02
5.5455455455455460e-01 -3.3610324454221602e-02
5.5555555555555558e-01 -3.4202014332566866e-02
5.5655655655655656e-01 -3.4792351269428382e-02
5.5755755755755754e-01 -3.5381311912633856e-02
5.5855855855855852e-01 -3.5968872964453551e-02
5.5955955955955961e-01 -3.6555011182521926e-02
5.6056056056056058e-01 -3.7139703380756825e-02
5.6156156156156156e-01 -3.7722926430276964e-02
5.6256256256256254e-01 -3.8304657260316739e-02
5.6356356356356352e-01 -3.8884872859138712e-02
5.6456456456456461e-01 -3.9463550274944088e-02
5.6556556556556559e-01 -4.0040666616780386e-02
5.6656656656656657e-01 -4.0616199055447236e-02
5.6756756756756754e-01 -4.1190124824399224e-02
5.6856856856856852e-01 -4.1762421220646648e-02
5.6956956956956961e-01 -4.2333065605653475e-02
5.7057057057057059e-01 -4.2902035406232629e-02
5.7157157157157157e-01 -4.3469308115439545e-02
5.7257257257257255e-01 -4.4034861293461916e-02
5.7357357357357353e-01 -4.4598672568507573e-02
5.7457457457457461e-01 -4.5160719637689514e-02
5.7557557557557559e-01 -4.5720980267907919e-02
5.7657657657657657e-01 -4.6279432296729865e-02
5.7757757757757755e-01 -4.6836053633266019e-02
5.7857857857857853e-01 -4.7390822259044271e-02
5.7957957957957962e-01 -4.7943716228880974e-02
5.8058058058058060e-01 -4.8494713671748770e-02
5.8158158158158157e-01 -4.9043792791642039e-02
5.8258258258258255e-01 -4.9590931868438937e-02
5.8358358358358353e-01 -5.0136109258760532e-02
5.8458458458458462e-01 -5.0679303396827267e-02
5.8558558558558560e-01 -5.1220492795311413e-02
5.8658658658658658e-01 -5.1759656046187819e-02
5.8758758758758756e-01 -5.2296771821580212e-02
5.8858858858858853e-01 -5.2831818874605106e-02
5.8958958958958962e-01 -5.3364776040212239e-02
5.9059059059059060e-01 -5.3895622236021644e-02
5.9159159159159158e-01 -5.4424336463157898e-02
5.9259259259259256e-01 -5.4950897807080554e-02
5.9359359359359354e-01 -5.5475285438411667e-02
5.9459459459459463e-01 -5.5997478613759533e-02
5.9559559559559561e-01 -5.6517456676539270e-02
5.9659659659659658e-01 -5.7035199057790122e-02
5.9759759759759756e-01 -5.7550685276988978e-02
5.9859859859859854e-01 -5.8063894942860496e-02
5.9959959959959963e-01 -5.8574807754183944e-02
6.0060060060060061e-01 -5.9083403500595807e-02
6.0160160160160159e-01 -5.9589662063389739e-02
6.0260260260260257e-01 -6.0093563416312258e-02
6.0360360360360354e-01 -6.0595087626354779e-02
6.0460460460460463e-01 -6.1094214854542292e-02
6.0560560560560561e-01 -6.1590925356717952e-02
6.0660660660660659e-01 -6.2085199484324352e-02
6.0760760760760757e-01 -6.2577017685180550e-02
6.0860860860860866e-01 -6.3066360504255736e-02
6.0960960960960964e-01 -6.3553208584438428e-02
6.1061061061061062e-01 -6.4037542667302577e-02
6.1161161161161159e-01 -6.4519343593869322e-02
6.1261261261261257e-01 -6.4998592305364644e-02
6.1361361361361366e-01 -6.5475269843973505e-02
6.1461461461461464e-01 -6.5949357353589602e-02
6.1561561561561562e-01 -6.6420836080561402e-02
6.1661661661661660e-01 -6.6889687374433918e-02
6.1761761761761758e-01 -6.7355892688686553e-02
6.1861861861861867e-01 -6.7819433581466665e-02
6.1961961961961964e-01 -6.8280291716318900e-02
6.2062062062062062e-01 -6.8738448862911014e-02
6.2162162162162160e-01 -6.9193886897754603e-02
6.2262262262262258e-01 -6.9646587804922153e-02
6.2362362362362367e-01 -7.0096533676759748e-02
6.2462462462462465e-01 -7.0543706714595325e-02
6.2562562562562563e-01 -7.0988089229442830e-02
6.2662662662662660e-01 -7.1429663642702063e-02
6.2762762762762758e-01 -7.1868412486853800e-02
6.2862862862862867e-01 -7.2304318406150925e-02
6.2962962962962965e-01 -7.2737364157304862e-02
6.3063063063063063e-01 -7.3167532610167826e-02
6.3163163163163161e-01 -7.3594806748410332e-02
6.3263263263263259e-01 -7.4019169670194312e-02
6.3363363363363367e-01 -7.4440604588841913e-02
6.3463463463463465e-01 -7.4859094833499049e-02
6.3563563563563563e-01 -7.5274623849795469e-02
6.3663663663663661e-01 -7.5687175200499154e-02
6.3763763763763759e-01 -7.6096732566166697e-02
6.3863863863863868e-01 -7.6503279745789035e-02
6.3963963963963966e-01 -7.6906800657431690e-02
6.4064064064064064e-01 -7.7307279338871743e-02
6.4164164164164161e-01 -7.7704699948228845e-02
6.4264264264264259e-01 -7.8099046764591715e-02
6.4364364364364368e-01 -7.8490304188640433e-02
6.4464464464464466e-01 -7.8878456743263159e-02
6.4564564564564564e-01 -7.9263489074168469e-02
6.4664664664664662e-01 -7.9645385950492864e-02
6.4764764764764760e-01 -8.0024132265403197e-02
6.4864864864864868e-01 -8.0399713036694062e-02
6.4964964964964966e-01 -8.0772113407380663e-02
6.5065065065065064e-01 -8.1141318646286584e-02
6.5165165165165162e-01 -8.1507314148626192e-02
6.5265265265265260e-01 -8.1870085436582765e-02
6.5365365365365369e-01 -8.2229618159880974e-02
6.5465465465465467e-01 -8.2585898096354318e-02
6.5565565565565564e-01 -8.2938911152508246e-02
6.5665665665665662e-01 -8.3288643364077347e-02
6.5765765765765760e-01 -8.3635080896577590e-02
6.5865865865865869e-01 -8.3978210045853957e-02
6.5965965965965967e-01 -8.4318017238622242e-02
6.6066066066066065e-01 -8.4654489033006042e-02
6.6166166166166163e-01 -8.4987612119068606e-02
6.6266266266266260e-01 -8.5317373319339265e-02
6.6366366366366369e-01 -8.5643759589334595e-02
6.6466466466466467e-01 -8.5966758018074504e-02
6.6566566566566565e-01 -8.6286355828593106e-02
6.6666666666666663e-01 -8.6602540378443851e-02
6.6766766766766761e-01 -8.6915299160199841e-02
6.6866866866866870e-01 -8.7224619801948650e-02
6.6966966966966968e-01 -8.7530490067781283e-02
6.7067067067067065e-01 -8.7832897858276832e-02
6.7167167167167163e-01 -8.8131831210980699e-02
6.7267267267267261e-01 -8.8427278300877737e-02
6.7367367367367370e-01 -8.8719227440860388e-02
6.7467467467467468e-01 -8.9007667082190600e-02
6.7567567567567566e-01 -8.9292585814956832e-02
6.7667667667667664e-01 -8.9573972368525503e-02
6.7767767767767773e-01 -8.9851815611986754e-02
6.7867867867867870e-01 -9.0126104554594480e-02
6.7967967967967968e-01 -9.0396828346201580e-02
6.8068068068068066e-01 -9.0663976277688935e-02
6.8168168168168164e-01 -9.0927537781388817e-02
6.8268268268268273e-01 -9.1187502431503364e-02
6.8368368368368371e-01 -9.1443859944516578e-02
6.8468468468468469e-01 -9.1696600179601323e-02
6.8568568568568566e-01 -9.1945713139020516e-02
6.8668668668668664e-01 -9.2191188968522492e-02
6.8768768768768773e-01 -9.2433017957730845e-02
6.8868868868868871e-01 -9.2671190540528497e-02
6.8968968968968969e-01 -9.2905697295436268e-02
6.9069069069069067e-01 -9.3136528945985397e-02
6.9169169169169165e-01 -9.3363676361084585e-02
6.9269269269269274e-01 -9.3587130555381218e-02
6.9369369369369371e-01 -9.3806882689616580e-02
6.9469469469469469e-01 -9.4022924070975872e-02
6.9569569569569567e-01 -9.4235246153431859e-02
6.9669669669669665e-01 -9.4443840538082871e-02
6.9769769769769774e-01 -9.4648698973485240e-02
6.9869869869869872e-01 -9.4849813355979529e-02
6.9969969969969970e-01 -9.5047175730011146e-02
7.0070070070070067e-01 -9.5240778288445113e-02
7.0170170170170165e-01 -9.5430613372874867e-02
7.0270270270270274e-01 -9.5616673473925093e-02
7.0370370370370372e-01 -9.5798951231548884e-02
7.0470470470470470e-01 -9.5977439435318904e-02
7.0570570570570568e-01 -9.6152131024712525e-02
7.0670670670670666e-01 -9.6323019089391254e-02
7.0770770770770774e-01 -9.6490096869473907e-02
7.0870870870870872e-01 -9.6653357755804123e-02
7.0970970970970970e-01 -9.6812795290211862e-02
7.1071071071071068e-01 -9.6968403165768755e-02
7.1171171171171166e-01 -9.7120175227037614e-02
7.1271271271271275e-01 -9.7268105470316002e-02
7.1371371371371373e-01 -9.7412188043873624e-02
7.1471471471471471e-01 -9.7552417248183865e-02
7.1571571571571568e-01 -9.7688787536149263e-02
7.1671671671671666e-01 -9.7821293513320834e-02
7.1771771771771775e-01 -9.7949929938111649e-02
7.1871871871871873e-01 -9.8074691722003948e-02
7.1971971971971971e-01 -9.8195573929750674e-02
7.2072072072072069e-01 -9.8312571779570410e-02
7.2172172172172167e-01 -9.8425680643336871e-02
7.2272272272272275e-01 -9.8534896046761661e-02
7.2372372372372373e-01 -9.8640213669571458e-02
7.2472472472472471e-01 -9.8741629345678900e-02
7.2572572572572569e-01 -9.8839139063347264e-02
7.2672672672672667e-01 -9.8932738965349348e-02
7.2772772772772776e-01 -9.9022425349119841e-02
7.2872872872872874e-01 -9.9108194666901961e-02
7.2972972972972971e-01 -9.9190043525887686e-02
7.3073073073073069e-01 -9.9267968688352026e-02
7.3173173173173167e-01 -9.9341967071781070e-02
7.3273273273273276e-01 -9.9412035748993918e-02
7.3373373373373374e-01 -9.9478171948258531e-02
7.3473473473473472e-01 -9.9540373053401257e-02
7.3573573573573570e-01 -9.9598636603910426e-02
7.3673673673673679e-01 -9.9652960295033663e-02
7.3773773773773776e-01 -9.9703341977869023e-02
7.3873873873873874e-01 -9.9749779659449964e-02
7.3973973973973972e-01 -9.9792271502824326e-02
7.4074074074074070e-01 -9.9830815827126815e-02
7.4174174174174179e-01 -9.9865411107645644e-02
7.4274274274274277e-01 -9.9896055975882747e-02
7.4374374374374375e-01 -9.9922749219607948e-02
7.4474474474474472e-01 -9.9945489782906932e-02
7.4574574574574570e-01 -9.9964276766222993e-02
7.4674674674674679e-01 -9.9979109426392626e-02
7.4774774774774777e-01 -9.9989987176674885e-02
7.4874874874874875e-01 -9.9996909586774679e-02
7.4974974974974973e-01 -9.9999876382859745e-02
7.5075075075075071e-01 -9.9998887447571405e-02
7.5175175175175180e-01 -9.9993942820029366e-02
7.5275275275275277e-01 -9.9985042695830043e-02
7.5375375375375375e-01 -9.9972187427038867e-02
7.5475475475475473e-01 -9.9955377522176397e-02
7.5575575575575571e-01 -9.9934613646198087e-02
7.5675675675675680e-01 -9.9909896620468147e-02
7.5775775775775778e-01 -9.9881227422726912e-02
7.5875875875875876e-01 -9.9848607187052241e-02
7.5975975975975973e-01 -9.9812037203814624e-02
7.6076076076076071e-01 -9.9771518919626143e-02
7.6176176176176180e-01 -9.9727053937283275e-02
7.6276276276276278e-01 -9.9678644015703435e-02
7.6376376376376376e-01 -9.9626291069855433e-02
7.6476476476476474e-01 -9.9569997170683780e-02
7.6576576576576572e-01 -9.9509764545026608e-02
7.6676676676676681e-01 -9.9445595575527748e-02
7.6776776776776778e-01 -9.9377492800542422e-02
7.6876876876876876e-01 -9.9305458914036776e-02
7.6976976976976974e-01 -9.9229496765481373e-02
7.7077077077077072e-01 -9.9149609359738489e-02
7.7177177177177181e-01 -9.9065799856943165e-02
7.7277277277277279e-01 -9.8978071572378340e-02
7.7377377377377377e-01 -9.8886427976343574e-02
7.7477477477477474e-01 -9.8790872694017817e-02
7.7577577577577572e-01 -9.8691409505316005e-02
7.7677677677677681e-01 -9.8588042344739585e-02
7.7777777777777779e-01 -9.8480775301220819e-02
7.7877877877877877e-01 -9.8369612617961011e-02
7.7977977977977975e-01 -9.8254558692262781e-02
7.8078078078078073e-01 -9.8135618075355965e-02
7.8178178178178181e-01 -9.8012795472217654e-02
7.8278278278278279e-01 -9.7886095741386153e-02
7.8378378378378377e-01 -9.7755523894768631e-02
7.8478478478478475e-01 -9.7621085097442967e-02
7.8578578578578573e-01 -9.7482784667453443e-02
7.8678678678678682e-01 -9.7340628075600275e-02
7.8778778778778780e-01 -9.7194620945223353e-02
7.8878878878878878e-01 -9.7044769051979701e-02
7.8978978978978975e-01 -9.6891078323614974e-02
7.9079079079079073e-01 -9.6733554839729036e-02
7.9179179179179182e-01 -9.6572204831535460e-02
7.9279279279279280e-01 -9.6407034681615073e-02
7.9379379379379378e-01 -9.6238050923663360e-02
7.9479479479479476e-01 -9.6065260242232123e-02
7.9579579579579574e-01 -9.5888669472464980e-02
7.9679679679679682e-01 -9.5708285599827067e-02
7.9779779779779780e-01 -9.5524115759828693e-02
7.9879879879879878e-01 -9.5336167237742950e-02
7.9979979979979976e-01 -9.5144447468317669e-02
8.0080080080080074e-01 -9.4948964035481365e-02
8.0180180180180183e-01 -9.4749724672042984e-02
8.0280280280280281e-01 -9.4546737259386338e-02
8.0380380380380378e-01 -9.4340009827158136e-02
8.0480480480480476e-01 -9.4129550552950358e-02
8.0580580580580585e-01 -9.3915367761976759e-02
8.0680680680680683e-01 -9.3697469926743812e-02
8.0780780780780781e-01 -9.3475865666715119e-02
8.0880880880880879e-01 -9.3250563747970749e-02
8.0980980980980977e-01 -9.3021573082860451e-02
8.1081081081081086e-01 -9.2788902729650943e-02
8.1181181181181183e-01 -9.2552561892167790e-02
8.1281281281281281e-01 -9.2312559919431242e-02
8.1381381381381379e-01 -9.2068906305286344e-02
8.1481481481481477e-01 -9.1821610688027425e-02
8.1581581581581586e-01 -9.1570682850016918e-02
8.1681681681681684e-01 -9.1316132717298354e-02
8.1781781781781782e-01 -9.1057970359203572e-02
8.1881881881881879e-01 -9.0796205987954640e-02
8.1981981981981977e-01 -9.0530849958259677e-02
8.2082082082082086e-01 -9.0261912766903388e-02
8.2182182182182184e-01 -8.9989405052331828e-02
8.2282282282282282e-01 -8.9713337594231432e-02
8.2382382382382380e-01 -8.9433721313102732e-02
8.2482482482482478e-01 -8.9150567269828424e-02
8.2582582582582587e-01 -8.8863886665235606e-02
8.2682682682682684e-01 -8.8573690839652927e-02
8.2782782782782782e-01 -8.8279991272461972e-02
8.2882882882882880e-01 -8.7982799581642929e-02
8.2982982982982978e-01 -8.7682127523315376e-02
8.3083083083083087e-01 -8.7377986991272860e-02
8.3183183183183185e-01 -8.7070390016512775e-02
8.3283283283283283e-01 -8.6759348766760142e-02
8.3383383383383380e-01 -8.6444875545986524e-02
8.3483483483483478e-01 -8.6126982793923085e-02
8.3583583583583587e-01 -8.5805683085568740e-02
8.3683683683683685e-01 -8.5480989130692603e-02
8.3783783783783783e-01 -8.5152913773331118e-02
8.3883883883883881e-01 -8.4821469991280249e-02
8.3983983983983979e-01 -8.4486670895581831e-02
8.4084084084084088e-01 -8.4148529730005042e-02
8.4184184184184185e-01 -8.3807059870522643e-02
8.4284284284284283e-01 -8.3462274824781760e-02
8.4384384384384381e-01 -8.3114188231569366e-02
8.4484484484484479e-01 -8.2762813860273149e-02
8.4584584584584588e-01 -8.2408165610336453e-02
8.4684684684684686e-01 -8.2050257510708741e-02
8.4784784784784784e-01 -8.1689103719290543e-02
8.4884884884884881e-01 -8.1324718522373329e-02
8.4984984984984979e-01 -8.0957116334074417e-02
8.5085085085085088e-01 -8.0586311695766896e-02
8.5185185185185186e-01 -8.0212319275504401e-02
8.5285285285285284e-01 -7.9835153867440584e-02
8.5385385385385382e-01 -7.9454830391244388e-02
8.5485485485485480e-01 -7.9071363891509427e-02
8.5585585585585588e-01 -7.8684769537158972e-02
8.5685685685685686e-01 -7.8295062620846317e-02
8.5785785785785784e-01 -7.7902258558349161e-02
8.5885885885885882e-01 -7.7506372887960168e-02
8.5985985985985980e-01 -7.7107421269872509e-02
8.6086086086086089e-01 -7.6705419485559895e-02
8.6186186186186187e-01 -7.6300383437152716e-02
8.6286286286286284e-01 -7.5892329146808907e-02
8.6386386386386382e-01 -7.5481272756079937e-02
8.6486486486486491e-01 -7.5067230525272394e-02
8.6586586586586589e-01 -7.4650218832805190e-02
8.6686686686686687e-01 -7.4230254174560958e-02
8.6786786786786785e-01 -7.3807353163233905e-02
8.6886886886886883e-01 -7.3381532527672794e-02
8.6986986986986992e-01 -7.2952809112218853e-02
8.7087087087087089e-01 -7.2521199876039708e-02
8.7187187187187187e-01 -7.2086721892458516e-02
8.7287287287287285e-01 -7.1649392348278357e-02
8.7387387387387383e-01 -7.1209228543102562e-02
8.7487487487487492e-01 -7.0766247888650421e-02
8.7587587587587590e-01 -7.0320467908068410e-02
8.7687687687687688e-01 -6.9871906235236730e-02
8.7787787787787785e-01 -6.9420580614072275e-02
8.7887887887887883e-01 -6.8966508897826254e-02
8.7987987987987992e-01 -6.8509709048378054e-02
8.8088088088088090e-01 -6.8050199135525249e-02
8.8188188188188188e-01 -6.7587997336267941e-02
8.8288288288288286e-01 -6.7123121934090285e-02
8.8388388388388384e-01 -6.6655591318237242e-02
8.8488488488488493e-01 -6.6185423982986810e-02
8.8588588588588590e-01 -6.5712638526918846e-02
8.8688688688688688e-01 -6.5237253652179111e-02
8.8788788788788786e-01 -6.4759288163739465e-02
8.8888888888888884e-01 -6.4278760968653953e-02
8.8988988988988993e-01 -6.3795691075311189e-02
8.9089089089089091e-01 -6.3310097592682163e-02
8.9189189189189189e-01 -6.2821999729564232e-02
8.9289289289289286e-01 -6.2331416793821703e-02
8.9389389389389384e-01 -6.1838368191621605e-02
8.9489489489489493e-01 -6.1342873426666153e-02
8.9589589589589591e-01 -6.0844952099421715e-02
8.9689689689689689e-01 -6.0344623906342668e-02
8.9789789789789787e-01 -5.9841908639092702e-02
8.9889889889889885e-01 -5.9336826183762091e-02
8.9989989989989994e-01 -5.8829396520080533e-02
9.0090090090090091e-01 -5.8319639720627328e-02
9.0190190190190189e-01 -5.7807575950037104e-02
9.0290290290290287e-01 -5.7293225464202055e-02
9.0390390390390385e-01 -5.6776608609470813e-02
9.0490490490490494e-01 -5.6257745821843709e-02
9.0590590590590592e-01 -5.5736657626164254e-02
9.0690690690690690e-01 -5.5213364635307030e-02
9.0790790790790787e-01 -5.4687887549362789e-02
9.0890890890890885e-01 -5.4160247154819020e-02
9.0990990990990994e-01 -5.3630464323738226e-02
9.1091091091091092e-01 -5.3098560012932047e-02
9.1191191191191190e-01 -5.2564555263132126e-02
9.1291291291291288e-01 -5.2028471198157920e-02
9.1391391391391386e-01 -5.1490329024081329e-02
9.1491491491491495e-01 -5.0950150028387341e-02
9.1591591591591592e-01 -5.0407955579132455e-02
9.1691691691691690e-01 -4.9863767124099186e-02
9.1791791791791788e-01 -4.9317606189947516e-02
9.1891891891891886e-01 -4.8769494381363500e-02
9.1991991991991995e-01 -4.8219453380204780e-02
9.2092092092092093e-01 -4.7667504944642794e-02
9.2192192192192191e-01 -4.7113670908301798e-02
9.2292292292292288e-01 -4.6557973179395765e-02
9.2392392392392386e-01 -4.6000433739861117e-02
9.2492492492492495e-01 -4.5441074644487725e-02
9.2592592592592593e-01 -4.4879918020046247e-02
9.2692692692692691e-01 -4.4316986064412679e-02
9.2792792792792789e-01 -4.3752301045690459e-02
9.2892892892892887e-01 -4.3185885301329816e-02
9.2992992992992995e-01 -4.2617761237243569e-02
9.3093093093093093e-01 -4.2047951326921434e-02
9.3193193193193191e-01 -4.1476478110540747e-02
9.3293293293293289e-01 -4.0903364194074601e-02
9.3393393393393398e-01 -4.0328632248398097e-02
9.3493493493493496e-01 -3.9752305008391317e-02
9.3593593593593594e-01 -3.9174405272039789e-02
9.3693693693693691e-01 -3.8594955899532893e-02
9.3793793793793789e-01 -3.8013979812359738e-02
9.3893893893893898e-01 -3.7431499992401918e-02
9.3993993993993996e-01 -3.6847539481024982e-02
9.4094094094094094e-01 -3.6262121378166728e-02
9.4194194194194192e-01 -3.5675268841423177e-02
9.4294294294294290e-01 -3.5087005085133093e-02
9.4394394394394399e-01 -3.4497353379459056e-02
9.4494494494494496e-01 -3.3906337049467571e-02
9.4594594594594594e-01 -3.3313979474205765e-02
9.4694694694694692e-01 -3.2720304085777217e-02
9.4794794794794790e-01 -3.2125334368414388e-02
9.4894894894894899e-01 -3.1529093857550219e-02
9.4994994994994997e-01 -3.0931606138886913e-02
9.5095095095095095e-01 -3.0332894847462648e-02
9.5195195195195192e-01 -2.9732983666717262e-02
9.5295295295295290e-01 -2.9131896327554797e-02
9.5395395395395399e-01 -2.8529656607405019e-02
9.5495495495495497e-01 -2.7926288329283004e-02
9.5595595595595595e-01 -2.7321815360846630e-02
9.5695695695695693e-01 -2.6716261613452134e-02
9.5795795795795791e-01 -2.6109651041208874e-02
9.5895895895895900e-01 -2.5502007640031056e-02
9.5995995995995997e-01 -2.4893355446689136e-02
9.6096096096096095e-01 -2.4283718537858733e-02
9.6196196196196193e-01 -2.3673121029168041e-02
9.6296296296296291e-01 -2.3061587074244043e-02
9.6396396396396400e-01 -2.2449140863757246e-02
9.6496496496496498e-01 -2.1835806624464577e-02
9.6596596596596596e-01 -2.1221608618250783e-02
9.6696696696696693e-01 -2.0606571141169296e-02
9.6796796796796791e-01 -1.9990718522480546e-02
9.6896896896896900e-01 -1.9374075123689723e-02
9.6996996996996998e-01 -1.8756665337583720e-02
9.7097097097097096e-01 -1.8138513587265162e-02
9.7197197197197194e-01 -1.7519644325186913e-02
9.7297297297297292e-01 -1.6900082032184967e-02
9.7397397397397401e-01 -1.6279851216509454e-02
9.7497497497497498e-01 -1.5658976412855748e-02
9.7597597597597596e-01 -1.5037482181393700e-02
9.7697697697697694e-01 -1.4415393106795907e-02
9.7797797797797792e-01 -1.3792733797265394e-02
9.7897897897897901e-01 -1.3169528883562357e-02
9.7997997997997999e-01 -1.2545803018029647e-02
9.8098098098098097e-01 -1.1921580873617336e-02
9.8198198198198194e-01 -1.1296887142907334e-02
9.8298298298298292e-01 -1.0671746537135988e-02
9.8398398398398401e-01 -1.0046183785216763e-02
9.8498498498498499e-01 -9.4202236327626410e-03
9.8598598598598597e-01 -8.7938908411061886e-03
9.8698698698698695e-01 -8.1672101863206874e-03
9.8798798798798793e-01 -7.5402064582402294e-03
9.8898898898898902e-01 -6.9129044594784849e-03
9.8998998998998999e-01 -6.2853290044481841e-03
9.9099099099099097e-01 -5.6575049183792726e-03
9.9199199199199195e-01 -5.0294570363367038e-03
9.9299299299299304e-01 -4.4012102022381221e-03
9.9399399399399402e-01 -3.7727892678717212e-03
9.9499499499499500e-01 -3.1442190919121113e-03
9.9599599599599598e-01 -2.5155245389375950e-03
9.9699699699699695e-01 -1.8867304784467675e-03
9.9799799799799804e-01 -1.2578617838741233e-03
9.9899899899899902e-01 -6.2894333160675169e-04
1.0000000000000000e+00 -2.4492935982947065e-17


==> data/example_I_3a/fem_adaptive_31_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 5.6977353926680102e-02 3.5040105545136058e-01 3.5040105545136191e-01 1.3322676295501878e-15 3.8021221934792828e-15
2 8.9496198340102903e-02 5.3315141240792063e-01 5.3315141240792319e-01 2.5535129566378600e-15 4.7894704903906810e-15
3 1.1610675388061199e-01 6.6651206088952786e-01 6.6651206088953119e-01 3.3306690738754696e-15 4.9971624960999771e-15
4 1.3973573792975191e-01 7.6945379751824172e-01 7.6945379751824627e-01 4.5519144009631418e-15 5.9157735209633574e-15
5 1.6155876351251861e-01 8.4953523456166491e-01 8.4953523456167046e-01 5.5511151231257827e-15 6.5342965156588917e-15
6 1.8220390016738980e-01 9.1063609783212085e-01 9.1063609783212740e-01 6.5503158452884236e-15 7.1931212268898561e-15
7 2.0206650829232431e-01 9.5498859027250904e-01 9.5498859027251659e-01 7.5495165674510645e-15 7.9053473982309315e-15
8 2.2142707346738261e-01 9.8392790798330843e-01 9.8392790798331664e-01 8.2156503822261584e-15 8.3498499387675285e-15
9 2.4050598781576529e-01 9.9822130893859495e-01 9.9822130893860406e-01 9.1038288019262836e-15 9.1200505543267430e-15
10 2.5949401218494078e-01 9.9822130893832961e-01 9.9822130893833960e-01 9.9920072216264089e-15 1.0009811584019810e-14
11 2.7857292653329779e-01 9.8392790798254282e-01 9.8392790798255336e-01 1.0547118733938987e-14 1.0719401948426088e-14
12 2.9793349170832523e-01 9.5498859027129479e-01 9.5498859027130589e-01 1.1102230246251565e-14 1.1625510879766110e-14
13 3.1779609983332419e-01 9.1063609783026156e-01 9.1063609783027366e-01 1.2101430968414206e-14 1.3288986673433735e-14
14 3.3844123648824559e-01 8.4953523455912494e-01 8.4953523455913760e-01 1.2656542480726785e-14 1.4898196055746690e-14
15 3.6026426207104889e-01 7.6945379751501963e-01 7.6945379751503273e-01 1.3100631690576847e-14 1.7025884767721743e-14
16 3.8389324612014092e-01 6.6651206088599058e-01 6.6651206088600445e-01 1.3877787807814457e-14 2.0821510400526744e-14
17 4.1050380166049910e-01 5.3315141240470831e-01 5.3315141240472297e-01 1.4654943925052066e-14 2.7487395858059336e-14
18 4.4302264607385949e-01 3.5040105544817041e-01 3.5040105544818662e-01 1.6209256159527285e-14 4.6259153354417134e-14
19 5.0000000000000000e-01 -1.7513768213461844e-14 1.2246467991473533e-17 1.7526014681453319e-14 
20 5.7192877153229449e-01 -4.3671320156795201e-02 -4.3671320156777459e-02 1.7742751712290783e-14 4.0627926173505523e-13
21 6.1338987206355344e-01 -6.5368948019054199e-02 -6.5368948019036352e-02 1.7846835120849391e-14 2.7301701590259864e-13
22 6.4774175030387715e-01 -8.0059575108303402e-02 -8.0059575108285444e-02 1.7957857423311907e-14 2.2430617947975384e-13
23 6.7871192268331781e-01 -9.0135152791836898e-02 -9.0135152791818801e-02 1.8096635301390052e-14 2.0077222638305228e-13
24 7.0784944749070711e-01 -9.6513446410480805e-02 -9.6513446410462611e-02 1.8193779816044753e-14 1.8851031118159762e-13
25 7.3604699378684413e-01 -9.9615950560089497e-02 -9.9615950560071248e-02 1.8249290967276011e-14 1.8319647470784480e-13
26 7.6395300621367013e-01 -9.9615950560061201e-02 -9.9615950560042965e-02 1.8235413179468196e-14 1.8305716179937371e-13
27 7.9215055250980915e-01 -9.6513446410395998e-02 -9.6513446410377707e-02 1.8290924330699454e-14 1.8951684983795899e-13
28 8.2128807731726505e-01 -9.0135152791678497e-02 -9.0135152791660178e-02 1.8318679906315083e-14 2.0323568928381551e-13
29 8.5225824969672348e-01 -8.0059575108077596e-02 -8.0059575108059333e-02 1.8263168755083825e-14 2.2811973121807553e-13
30 8.8661012793704375e-01 -6.5368948018770703e-02 -6.5368948018752440e-02 1.8263168755083825e-14 2.7938599761227081e-13
31 9.2807122846829415e-01 -4.3671320156463002e-02 -4.3671320156444787e-02 1.8214596497756474e-14 4.1708371609802271e-13
32 1.0000000000000002e+00 -1.8074430840898733e-14 1.5314274795707797e-16 1.8227573588855812e-14 1.1902341986160872e+02


==> data/example_I_3a/fem_adaptive_33_iter10000.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 5.3599220982194197e-02 3.3044388241958289e-01 3.3044388241958406e-01 1.1657341758564144e-15 3.5277825914665080e-15
2 8.4132107088450106e-02 5.0434013055630567e-01 5.0434013055630744e-01 1.7763568394002505e-15 3.5221405789003097e-15
3 1.0905998188475460e-01 6.3286200960202343e-01 6.3286200960202599e-01 2.5535129566378600e-15 4.0348652911613887e-15
4 1.3113460550429940e-01 7.3383015537923146e-01 7.3383015537923468e-01 3.2196467714129540e-15 4.3874549823440803e-15
5 1.5145745672744179e-01 8.1436562381793831e-01 8.1436562381794186e-01 3.5527136788005009e-15 4.3625535937341323e-15
6 1.7061261683448140e-01 8.7815454275493665e-01 8.7815454275494098e-01 4.3298697960381105e-15 4.9306466973961890e-15
7 1.8896273290351340e-01 9.2735756309087081e-01 9.2735756309087569e-01 4.8849813083506888e-15 5.2676351633657719e-15
8 2.0675922383412990e-01 9.6331879526861042e-01 9.6331879526861564e-01 5.2180482157382357e-15 5.4167407937714063e-15
9 2.2419271055520060e-01 9.8688214781332684e-01 9.8688214781333217e-01 5.3290705182007514e-15 5.3999056827692660e-15
10 2.4141989642814629e-01 9.9854718734034520e-01 9.9854718734035119e-01 5.9952043329758453e-15 6.0039269140041170e-15
11 2.5858010356975031e-01 9.9854718734105719e-01 9.9854718734106329e-01 6.1062266354383610e-15 6.1151107457405731e-15
12 2.7580728944267008e-01 9.8688214781548556e-01 9.8688214781549211e-01 6.5503158452884236e-15 6.6373840683893628e-15
13 2.9324077616376160e-01 9.6331879527216424e-01 9.6331879527217090e-01 6.6613381477509392e-15 6.9149882473422317e-15
14 3.1103726709444057e-01 9.2735756309567885e-01 9.2735756309568596e-01 7.1054273576010019e-15 7.6620147830377432e-15
15 3.2938738316345029e-01 8.7815454276115013e-01 8.7815454276115779e-01 7.6605388699135801e-15 8.7234518491776550e-15
16 3.4854254327043299e-01 8.1436562382568345e-01 8.1436562382569144e-01 7.9936057773011271e-15 9.8157455858083909e-15
17 3.6886539449362582e-01 7.3383015538808249e-01 7.3383015538809082e-01 8.3266726846886741e-15 1.1346866333511546e-14
18 3.9094001811325141e-01 6.3286200961171790e-01 6.3286200961172645e-01 8.5487172896137054e-15 1.3508027278898469e-14
19 4.1586789290968268e-01 5.0434013056642923e-01 5.0434013056643834e-01 9.1038288019262836e-15 1.8050970466501490e-14
20 4.4640077901605940e-01 3.3044388242993150e-01 3.3044388242994072e-01 9.2148511043887993e-15 2.7886281436432682e-14
21 5.0000000000000000e-01 -8.5487172896137054e-15 1.2246467991473533e-17 8.5609637576051795e-15 
22 5.7192877153051769e-01 -4.3671320155781700e-02 -4.3671320155773151e-02 8.5487172896137054e-15 1.9575129075834919e-13
23 6.1338987206187179e-01 -6.5368948018245304e-02 -6.5368948018236769e-02 8.5348395018058909e-15 1.3056412502500152e-13
24 6.4774175030229331e-01 -8.0059575107697595e-02 -8.0059575107689102e-02 8.4932061383824475e-15 1.0608607561254395e-13
25 6.7871192268184555e-01 -9.0135152791426698e-02 -9.0135152791418136e-02 8.5625950774215198e-15 9.4997288097311276e-14
26 7.0784944748939937e-01 -9.6513446410256096e-02 -9.6513446410247533e-02 8.5625950774215198e-15 8.8719192981925959e-14
27 7.3604699378569582e-01 -9.9615950560016694e-02 -9.9615950560008076e-02 8.6181062286527776e-15 8.6513316192884997e-14
28 7.6395300621266982e-01 -9.9615950560106595e-02 -9.9615950560098004e-02 8.5903506530371487e-15 8.6234690375760819e-14
29 7.9215055250895894e-01 -9.6513446410526199e-02 -9.6513446410517553e-02 8.6458618042684066e-15 8.9581940401272666e-14
30 8.2128807731648434e-01 -9.0135152791881307e-02 -9.0135152791872633e-02 8.6736173798840355e-15 9.6229019547034311e-14
31 8.5225824969601294e-01 -8.0059575108335598e-02 -8.0059575108326869e-02 8.7291285311152933e-15 1.0903291104535716e-13
32 8.8661012793645677e-01 -6.5368948019040293e-02 -6.5368948019031509e-02 8.7846396823465511e-15 1.3438551404848969e-13
33 9.2807122846785761e-01 -4.3671320156700201e-02 -4.3671320156691520e-02 8.6805562737879427e-15 1.9877018241359182e-13
34 1.0000000000000000e+00 -8.7929663550314058e-15 -2.4492935982947065e-17 8.7684734190484591e-15 


==> data/example_I_3a/fem_uniform_31.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 3.2258064516128997e-02 2.0129852008866131e-01 2.0129852008865987e-01 1.4432899320127035e-15 7.1698983746975455e-15
2 6.4516129032257993e-02 3.9435585511332111e-01 3.9435585511331817e-01 2.9420910152566648e-15 7.4604978653385397e-15
3 9.6774193548387094e-02 5.7126821509479619e-01 5.7126821509479231e-01 3.8857805861880479e-15 6.8020248344173465e-15
4 1.2903225806451610e-01 7.2479278722912510e-01 7.2479278722911977e-01 5.3290705182007514e-15 7.3525435298187351e-15
5 1.6129032258064510e-01 8.4864425749475714e-01 8.4864425749475070e-01 6.4392935428259079e-15 7.5877418434846812e-15
6 1.9354838709677419e-01 9.3775213214708764e-01 9.3775213214708042e-01 7.2164496600635175e-15 7.6954766752070294e-15
7 2.2580645161290319e-01 9.8846832432811982e-01 9.8846832432811138e-01 8.4376949871511897e-15 8.5361308799515844e-15
8 2.5806451612903220e-01 9.9871650717106220e-01 9.9871650717105287e-01 9.3258734068513149e-15 9.3378584812497215e-15
9 2.9032258064516120e-01 9.6807711886621495e-01 9.6807711886620440e-01 1.0547118733938987e-14 1.0894915837171727e-14
10 3.2258064516129031e-01 8.9780453957075301e-01 8.9780453957074158e-01 1.1435297153639112e-14 1.2736956263449679e-14
11 3.5483870967741937e-01 7.9077573693771086e-01 7.9077573693769854e-01 1.2323475573339238e-14 1.5584033497363293e-14
12 3.8709677419354838e-01 6.5137248272223536e-01 6.5137248272222226e-01 1.3100631690576847e-14 2.0112350518441550e-14
13 4.1935483870967738e-01 4.8530196253109509e-01 4.8530196253108143e-01 1.3655743202889425e-14 2.8138652338573298e-14
14 4.5161290322580638e-01 2.9936312297337270e-01 2.9936312297335843e-01 1.4266365866433262e-14 4.7655722337259572e-14
15 4.8387096774193550e-01 1.0116832198744780e-01 1.0116832198743228e-01 1.5515366769136563e-14 1.5336190681371559e-13
16 5.0000000000000000e-01 1.5997619895458115e-14 1.2246467991473533e-17 1.5985373427466641e-14 
17 5.1612903225806450e-01 -1.0116832198727100e-02 -1.0116832198743205e-02 1.6105172750968677e-14 1.5919185407631246e-12
18 5.4838709677419351e-01 -2.9936312297319599e-02 -2.9936312297335739e-02 1.6139867220488213e-14 5.3914012722016613e-13
19 5.8064516129032251e-01 -4.8530196253091802e-02 -4.8530196253108046e-02 1.6243950629046822e-14 3.3471842034857834e-13
20 6.1290322580645162e-01 -6.5137248272205794e-02 -6.5137248272222198e-02 1.6403545188836688e-14 2.5183049060167292e-13
21 6.4516129032258063e-01 -7.9077573693753400e-02 -7.9077573693769859e-02 1.6459056340067946e-14 2.0813810504361335e-13
22 6.7741935483870963e-01 -8.9780453957057596e-02 -8.9780453957074138e-02 1.6542323066914832e-14 1.8425305662660219e-13
23 7.0967741935483875e-01 -9.6807711886603906e-02 -9.6807711886620434e-02 1.6528445279107018e-14 1.7073479950094116e-13
24 7.4193548387096775e-01 -9.9871650717088700e-02 -9.9871650717105270e-02 1.6570078642530461e-14 1.6591373551506206e-13
25 7.7419354838709675e-01 -9.8846832432794504e-02 -9.8846832432811144e-02 1.6639467581569534e-14 1.6833587047799260e-13
26 8.0645161290322576e-01 -9.3775213214691400e-02 -9.3775213214708081e-02 1.6681100944992977e-14 1.7788390314613165e-13
27 8.3870967741935476e-01 -8.4864425749458502e-02 -8.4864425749475142e-02 1.6639467581569534e-14 1.9607117392970095e-13
28 8.7096774193548387e-01 -7.2479278722895293e-02 -7.2479278722912002e-02 1.6708856520608606e-14 2.3053287525785818e-13
29 9.0322580645161277e-01 -5.7126821509462598e-02 -5.7126821509479307e-02 1.6708856520608606e-14 2.9248706787994551e-13
30 9.3548387096774199e-01 -3.9435585511315201e-02 -3.9435585511331875e-02 1.6674162051089070e-14 4.2282019741529447e-13
31 9.6774193548387100e-01 -2.0129852008849300e-02 -2.0129852008866030e-02 1.6729673202320328e-14 8.3108773949018005e-13
32 1.0000000000000000e+00 1.6608936448388081e-14 -2.4492935982947065e-17 1.6633429384371030e-14 


==> data/example_I_3a/fem_uniform_33.csv <==
node_index x u_pred u_exact error error_relative
0 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 
1 3.0303030303030300e-02 1.8925124436040980e-01 1.8925124436041019e-01 3.8857805861880479e-16 2.0532391210004227e-15
2 6.0606060606060601e-02 3.7166245566032691e-01 3.7166245566032752e-01 6.1062266354383610e-16 1.6429495480218773e-15
3 9.0909090909090898e-02 5.4064081745559656e-01 5.4064081745559744e-01 8.8817841970012523e-16 1.6428253121548132e-15
4 1.2121212121212120e-01 6.9007901148211048e-01 6.9007901148211193e-01 1.4432899320127035e-15 2.0914850444630805e-15
5 1.5151515151515149e-01 8.1457595205033384e-01 8.1457595205033562e-01 1.7763568394002505e-15 2.1807135785546526e-15
6 1.8181818181818180e-01 9.0963199535451600e-01 9.0963199535451822e-01 2.2204460492503131e-15 2.4410377609737888e-15
7 2.1212121212121210e-01 9.7181156832353921e-01 9.7181156832354165e-01 2.4424906541753444e-15 2.5133377022758128e-15
8 2.4242424242424240e-01 9.9886733918300519e-01 9.9886733918300796e-01 2.7755575615628914e-15 2.7787048917157219e-15
9 2.7272727272727271e-01 9.8982144188092958e-01 9.8982144188093280e-01 3.2196467714129540e-15 3.2527551285358502e-15
10 3.0303030303030298e-01 9.4500081871466457e-01 9.4500081871466857e-01 3.9968028886505635e-15 4.2294173819730300e-15
11 3.3333333333333331e-01 8.6602540378443416e-01 8.6602540378443871e-01 4.5519144009631418e-15 5.2560980094484079e-15
12 3.6363636363636359e-01 7.5574957435425316e-01 7.5574957435425860e-01 5.4400928206632670e-15 7.1982744089687254e-15
13 3.9393939393939392e-01 6.1815898622059984e-01 6.1815898622060550e-01 5.6621374255882984e-15 9.1596782572171860e-15
14 4.2424242424242420e-01 4.5822652172740419e-01 4.5822652172741091e-01 6.7168492989821971e-15 1.4658359960617700e-14
15 4.5454545454545459e-01 2.8173255684142279e-01 2.8173255684142967e-01 6.8833827526759706e-15 2.4432329830273089e-14
16 4.8484848484848481e-01 9.5056043304175400e-02 9.5056043304182880e-02 7.4801276284119922e-15 7.8691762968455404e-14
17 5.0000000000000000e-01 -7.4905359692678530e-15 1.2246467991473533e-17 7.5027824372593272e-15 
18 5.1515151515151514e-01 -9.5056043304256998e-03 -9.5056043304182630e-03 7.4367595415125720e-15 7.8235525938258175e-13
19 5.4545454545454541e-01 -2.8173255684150501e-02 -2.8173255684142938e-02 7.5633943552588789e-15 2.6846007575602515e-13
20 5.7575757575757580e-01 -4.5822652172748703e-02 -4.5822652172741070e-02 7.6327832942979512e-15 1.6657227227974667e-13
21 6.0606060606060608e-01 -6.1815898622068197e-02 -6.1815898622060529e-02 7.6674777638174874e-15 1.2403730973314945e-13
22 6.3636363636363635e-01 -7.5574957435433507e-02 -7.5574957435425819e-02 7.6882944455292090e-15 1.0173071486144582e-13
23 6.6666666666666674e-01 -8.6602540378451595e-02 -8.6602540378443879e-02 7.7160500211448380e-15 8.9097271135771784e-14
24 6.9696969696969702e-01 -9.4500081871474600e-02 -9.4500081871466829e-02 7.7715611723760958e-15 8.2238671316142272e-14
25 7.2727272727272729e-01 -9.8982144188101098e-02 -9.8982144188093271e-02 7.8270723236073536e-15 7.9075598814406013e-14
26 7.5757575757575757e-01 -9.9886733918308601e-02 -9.9886733918300802e-02 7.7993167479917247e-15 7.8081607457211779e-14
27 7.8787878787878785e-01 -9.7181156832362003e-02 -9.7181156832354190e-02 7.8131945357995392e-15 8.0398245817118317e-14
28 8.1818181818181823e-01 -9.0963199535459699e-02 -9.0963199535451816e-02 7.8825834748386114e-15 8.6656840514569508e-14
29 8.4848484848484851e-01 -8.1457595205041394e-02 -8.1457595205033581e-02 7.8131945357995392e-15 9.5917323806739768e-14
30 8.7878787878787878e-01 -6.9007901148219003e-02 -6.9007901148211204e-02 7.7993167479917247e-15 1.1302063413348567e-13
31 9.0909090909090917e-01 -5.4064081745567497e-02 -5.4064081745559746e-02 7.7507444906643741e-15 1.4336217763100988e-13
32 9.3939393939393945e-01 -3.7166245566040500e-02 -3.7166245566032721e-02 7.7785000662800030e-15 2.0928936856051432e-13
33 9.6969696969696961e-01 -1.8925124436048799e-02 -1.8925124436041062e-02 7.7368667028565596e-15 4.0881457498490463e-13
34 1.0000000000000000e+00 -7.8159700933614103e-15 -2.4492935982947065e-17 7.7914771573784636e-15 


==> data/example_I_3a/trimmed_log_history_error_128N.csv <==
Epoch Relative_Error Absolute_Error
1 1.4281302149381100e-02 -5.4271752920494940e+00
2 1.4154191350155000e-02 -5.4271949123499716e+00
3 1.4025565342165100e-02 -5.4272145879717284e+00
4 1.3898424966634400e-02 -5.4272338598215777e+00
5 1.3773958291716300e-02 -5.4272525563978924e+00
6 1.3652800271986700e-02 -5.4272705944270543e+00
7 1.3535256698888099e-02 -5.4272879420308415e+00
8 1.3421623460059200e-02 -5.4273045699325309e+00
9 1.3312023461503600e-02 -5.4273204748416255e+00
10 1.3206527287088500e-02 -5.4273356610352224e+00
11 1.3105251468740800e-02 -5.4273501260341144e+00
12 1.3008152929383300e-02 -5.4273638898427619e+00
13 1.2915196199502601e-02 -5.4273769706450361e+00
14 1.2826411706604099e-02 -5.4273893767435162e+00
15 1.2741658690557701e-02 -5.4274011396745392e+00
16 1.2660834381761601e-02 -5.4274122846925774e+00
17 1.2583912153306001e-02 -5.4274228257773709e+00
18 1.2510697507727399e-02 -5.4274327991224052e+00
19 1.2441039196369200e-02 -5.4274422339975219e+00
20 1.2374863347128600e-02 -5.4274511483957903e+00
21 1.2311989151394099e-02 -5.4274595739911806e+00
22 1.2252215261182500e-02 -5.4274675443277154e+00
23 1.2195401860960700e-02 -5.4274750839528298e+00
24 1.2141466767671100e-02 -5.4274822091775654e+00
25 1.2090153931669600e-02 -5.4274889586669008e+00
26 1.2041306464162699e-02 -5.4274953573130365e+00
27 1.1994809028984000e-02 -5.4275014240576702e+00
28 1.1950573355476900e-02 -5.4275071739121774e+00
30 1.1868039413926199e-02 -5.4275178450685724e+00
31 1.1829498127348599e-02 -5.4275228029012190e+00
33 1.1757438528298100e-02 -5.4275320291639364e+00
34 1.1723611746685300e-02 -5.4275363407854753e+00
36 1.1659839796385900e-02 -5.4275444354853279e+00
38 1.1600852697953501e-02 -5.4275518835271850e+00
39 1.1572899474308200e-02 -5.4275553998658186e+00
41 1.1519705887576700e-02 -5.4275620678512695e+00
43 1.1469812779958300e-02 -5.4275682941917864e+00
45 1.1422970094612800e-02 -5.4275741152616011e+00
48 1.1357403729538701e-02 -5.4275822230870245e+00
50 1.1316498311999500e-02 -5.4275872577398809e+00
52 1.1277790416597299e-02 -5.4275920051928157e+00
55 1.1223260215934800e-02 -5.4275986656237256e+00
57 1.1189030709626700e-02 -5.4276028299938437e+00
60 1.1140612074549101e-02 -5.4276086988944288e+00
63 1.1095731596015500e-02 -5.4276141161994769e+00
66 1.1053983255128999e-02 -5.4276191358073920e+00
69 1.1015034862772900e-02 -5.4276238017026186e+00
72 1.0978618593510899e-02 -5.4276281493595215e+00
76 1.0933808144493899e-02 -5.4276334794208694e+00
79 1.0903122528409800e-02 -5.4276371168025683e+00
83 1.0865167410283099e-02 -5.4276416017473004e+00
87 1.0830356471904900e-02 -5.4276457014117021e+00
91 1.0798234361343501e-02 -5.4276494727434077e+00
95 1.0768577067714800e-02 -5.4276529447448185e+00
100 1.0735214978778100e-02 -5.4276568390566329e+00
102 1.0723138903580100e-02 -5.4276582457020863e+00
105 1.0705593810831700e-02 -5.4276602865685586e+00
107 1.0694501763758401e-02 -5.4276615750846657e+00
110 1.0678685471416399e-02 -5.4276634100861036e+00
112 1.0668640136679199e-02 -5.4276645741325851e+00
115 1.0654244393122700e-02 -5.4276662403915212e+00
118 1.0640577944056101e-02 -5.4276678201552677e+00
120 1.0631834519730500e-02 -5.4276688297817550e+00
123 1.0619216439702400e-02 -5.4276702853619074e+00
126 1.0607126777255499e-02 -5.4276716783640753e+00
129 1.0595497061696400e-02 -5.4276730168725837e+00
132 1.0584304400901801e-02 -5.4276743036921680e+00
135 1.0573614190138600e-02 -5.4276755314752485e+00
138 1.0563581034342399e-02 -5.4276766826661529e+00
142 1.0551528717063200e-02 -5.4276780640880444e+00
145 1.0543618814777000e-02 -5.4276789698542656e+00
148 1.0536682252913199e-02 -5.4276797636038445e+00
152 1.0528814093147100e-02 -5.4276806633236925e+00
156 1.0522249076297200e-02 -5.4276814135154954e+00
159 1.0517988300597299e-02 -5.4276819001487038e+00
163 1.0512976709328400e-02 -5.4276824722820747e+00
167 1.0508543877365099e-02 -5.4276829781158575e+00
171 1.0504554835358299e-02 -5.4276834331260710e+00
175 1.0500925470740500e-02 -5.4276838469595790e+00
179 1.0497599961952200e-02 -5.4276842260207792e+00
183 1.0494540332059699e-02 -5.4276845746694793e+00
187 1.0491714683886299e-02 -5.4276848965653954e+00
192 1.0488464363074899e-02 -5.4276852667325270e+00
196 1.0486047698039101e-02 -5.4276855418833145e+00
201 1.0483193324914999e-02 -5.4276858667879369e+00
206 1.0480449805298400e-02 -5.4276861789910740e+00
210 1.0478283281630099e-02 -5.4276864254763044e+00
215 1.0475551547934499e-02 -5.4276867361927996e+00
221 1.0472157271796101e-02 -5.4276871221562093e+00
226 1.0469170065982900e-02 -5.4276874617281416e+00
231 1.0465995326354199e-02 -5.4276878225118717e+00
236 1.0462612060870100e-02 -5.4276882068724550e+00
242 1.0458297203781200e-02 -5.4276886968874916e+00
248 1.0453825685235400e-02 -5.4276892044804557e+00
254 1.0449470076990699e-02 -5.4276896987069367e+00
260 1.0445636415851700e-02 -5.4276901335381851e+00
266 1.0442726298339800e-02 -5.4276904635103920e+00
272 1.0440898027736900e-02 -5.4276906707671895e+00
278 1.0439944450255100e-02 -5.4276907788524413e+00
285 1.0439438425809600e-02 -5.4276908362048406e+00
292 1.0439220739319899e-02 -5.4276908608763952e+00
298 1.0439148484636000e-02 -5.4276908690652848e+00
305 1.0439121520889501e-02 -5.4276908721211710e+00
313 1.0439108682838700e-02 -5.4276908735761449e+00
320 1.0439102699410001e-02 -5.4276908742542638e+00
327 1.0439100628405600e-02 -5.4276908744889765e+00
335 1.0439099586527899e-02 -5.4276908746070553e+00
343 1.0439098819412100e-02 -5.4276908746939947e+00
351 1.0439098503733601e-02 -5.4276908747297714e+00
359 1.0439098375459100e-02 -5.4276908747443091e+00
368 1.0439098290750000e-02 -5.4276908747539094e+00
376 1.0439098260139000e-02 -5.4276908747573787e+00
385 1.0439098245100000e-02 -5.4276908747590831e+00
394 1.0439098240687800e-02 -5.4276908747595831e+00
404 1.0439098237247400e-02 -5.4276908747599730e+00
413 1.0439098236361801e-02 -5.4276908747600734e+00
423 1.0439098237748900e-02 -5.4276908747599162e+00
433 1.0439098236291300e-02 -5.4276908747600814e+00
443 1.0439098237647101e-02 -5.4276908747599277e+00
453 1.0439098235797599e-02 -5.4276908747601373e+00
464 1.0439098238211300e-02 -5.4276908747598638e+00
475 1.0439098236628299e-02 -5.4276908747600432e+00
486 1.0439098238987201e-02 -5.4276908747597759e+00
498 1.0439098238650199e-02 -5.4276908747598140e+00
509 1.0439098237921400e-02 -5.4276908747598966e+00
521 1.0439098237215999e-02 -5.4276908747599766e+00
534 1.0439098237074999e-02 -5.4276908747599926e+00
546 1.0439098236949600e-02 -5.4276908747600068e+00
559 1.0439098236134500e-02 -5.4276908747600991e+00
572 1.0439098236879000e-02 -5.4276908747600148e+00
586 1.0439098236847700e-02 -5.4276908747600183e+00
599 1.0439098237482500e-02 -5.4276908747599464e+00
614 1.0439098237701901e-02 -5.4276908747599215e+00
628 1.0439098238289700e-02 -5.4276908747598549e+00
643 1.0439098237796001e-02 -5.4276908747599109e+00
658 1.0439098238320999e-02 -5.4276908747598513e+00
673 1.0439098236252100e-02 -5.4276908747600858e+00
689 1.0439098236581200e-02 -5.4276908747600485e+00
705 1.0439098235836700e-02 -5.4276908747601329e+00
722 1.0439098237796001e-02 -5.4276908747599109e+00
739 1.0439098238211300e-02 -5.4276908747598638e+00
756 1.0439098236886900e-02 -5.4276908747600139e+00
774 1.0439098236369600e-02 -5.4276908747600725e+00
792 1.0439098235460600e-02 -5.4276908747601764e+00
811 1.0439098236534199e-02 -5.4276908747600539e+00
830 1.0439098237733299e-02 -5.4276908747599180e+00
850 1.0439098236040500e-02 -5.4276908747601098e+00
870 1.0439098237012299e-02 -5.4276908747599997e+00
890 1.0439098237921400e-02 -5.4276908747598966e+00
911 1.0439098237929200e-02 -5.4276908747598958e+00
933 1.0439098238611000e-02 -5.4276908747598185e+00
955 1.0439098236612600e-02 -5.4276908747600450e+00
977 1.0439098236471499e-02 -5.4276908747600610e+00
1000 1.0439098236910400e-02 -5.4276908747600112e+00
1024 1.0439098238571800e-02 -5.4276908747598229e+00
1048 1.0439098236299099e-02 -5.4276908747600805e+00
1072 1.0439098237341401e-02 -5.4276908747599624e+00
1097 1.0439098237521699e-02 -5.4276908747599419e+00
1123 1.0439098238752101e-02 -5.4276908747598025e+00
1150 1.0439098236777199e-02 -5.4276908747600263e+00
1177 1.0439098236447999e-02 -5.4276908747600636e+00
1205 1.0439098238305401e-02 -5.4276908747598531e+00
1233 1.0439098236659601e-02 -5.4276908747600396e+00
1262 1.0439098237686200e-02 -5.4276908747599233e+00
1292 1.0439098236918199e-02 -5.4276908747600103e+00
1322 1.0439098238187800e-02 -5.4276908747598656e+00
1353 1.0439098238360200e-02 -5.4276908747598469e+00
1385 1.0439098236926099e-02 -5.4276908747600094e+00
1417 1.0439098237991900e-02 -5.4276908747598887e+00
1451 1.0439098238117299e-02 -5.4276908747598744e+00
1485 1.0439098236863400e-02 -5.4276908747600165e+00
1520 1.0439098236150199e-02 -5.4276908747600974e+00
1556 1.0439098236275601e-02 -5.4276908747600832e+00
1592 1.0439098237169001e-02 -5.4276908747599819e+00
1630 1.0439098237364899e-02 -5.4276908747599597e+00
1668 1.0439098236722301e-02 -5.4276908747600325e+00
1707 1.0439098237286599e-02 -5.4276908747599686e+00
1748 1.0439098238908800e-02 -5.4276908747597847e+00
1789 1.0439098238438600e-02 -5.4276908747598380e+00
1831 1.0439098238062400e-02 -5.4276908747598807e+00
1874 1.0439098237451100e-02 -5.4276908747599499e+00
1918 1.0439098237827300e-02 -5.4276908747599073e+00
1963 1.0439098237584399e-02 -5.4276908747599348e+00
2009 1.0439098237537300e-02 -5.4276908747599402e+00
2057 1.0439098238164300e-02 -5.4276908747598691e+00
2105 1.0439098235021701e-02 -5.4276908747602253e+00
2154 1.0439098236589100e-02 -5.4276908747600476e+00
2205 1.0439098238767699e-02 -5.4276908747598007e+00
2257 1.0439098236118900e-02 -5.4276908747601009e+00
2310 1.0439098236722301e-02 -5.4276908747600325e+00
2364 1.0439098238415099e-02 -5.4276908747598407e+00
2420 1.0439098238704999e-02 -5.4276908747598078e+00
2477 1.0439098237067099e-02 -5.4276908747599935e+00
2535 1.0439098237733299e-02 -5.4276908747599180e+00
2595 1.0439098238446401e-02 -5.4276908747598371e+00
2656 1.0439098236863400e-02 -5.4276908747600165e+00
2719 1.0439098238187800e-02 -5.4276908747598656e+00
2783 1.0439098237976200e-02 -5.4276908747598904e+00
2848 1.0439098237349301e-02 -5.4276908747599615e+00
2915 1.0439098239034200e-02 -5.4276908747597705e+00
2984 1.0439098236118900e-02 -5.4276908747601009e+00
3054 1.0439098238963700e-02 -5.4276908747597785e+00
3126 1.0439098236173699e-02 -5.4276908747600947e+00
3199 1.0439098237114201e-02 -5.4276908747599881e+00
3275 1.0439098236738000e-02 -5.4276908747600308e+00
3352 1.0439098237741100e-02 -5.4276908747599171e+00
3430 1.0439098235734899e-02 -5.4276908747601436e+00
3511 1.0439098238172099e-02 -5.4276908747598682e+00
3594 1.0439098236949600e-02 -5.4276908747600068e+00
3678 1.0439098239159599e-02 -5.4276908747597563e+00
3765 1.0439098237294400e-02 -5.4276908747599677e+00
3854 1.0439098237921400e-02 -5.4276908747598966e+00
3944 1.0439098236087499e-02 -5.4276908747601045e+00
4037 1.0439098237043601e-02 -5.4276908747599961e+00
4132 1.0439098237208200e-02 -5.4276908747599775e+00
4229 1.0439098236087499e-02 -5.4276908747601045e+00
4329 1.0439098238117299e-02 -5.4276908747598744e+00
4431 1.0439098236918199e-02 -5.4276908747600103e+00
4535 1.0439098237647101e-02 -5.4276908747599277e+00
4642 1.0439098237349301e-02 -5.4276908747599615e+00
4751 1.0439098236933900e-02 -5.4276908747600086e+00
4863 1.0439098236738000e-02 -5.4276908747600308e+00
4977 1.0439098238806900e-02 -5.4276908747597963e+00
5094 1.0439098238219200e-02 -5.4276908747598629e+00
5214 1.0439098236393199e-02 -5.4276908747600698e+00
5337 1.0439098238007601e-02 -5.4276908747598869e+00
5462 1.0439098236761500e-02 -5.4276908747600281e+00
5591 1.0439098238046699e-02 -5.4276908747598824e+00
5722 1.0439098236510701e-02 -5.4276908747600565e+00
5857 1.0439098236847700e-02 -5.4276908747600183e+00
5995 1.0439098236745799e-02 -5.4276908747600299e+00
6136 1.0439098236926099e-02 -5.4276908747600094e+00
6280 1.0439098237521699e-02 -5.4276908747599419e+00
6428 1.0439098238227000e-02 -5.4276908747598620e+00
6579 1.0439098237161199e-02 -5.4276908747599828e+00
6734 1.0439098236879000e-02 -5.4276908747600148e+00
6893 1.0439098236643900e-02 -5.4276908747600414e+00
7055 1.0439098237427599e-02 -5.4276908747599526e+00
7221 1.0439098236150199e-02 -5.4276908747600974e+00
7391 1.0439098239739500e-02 -5.4276908747596906e+00
7565 1.0439098238932300e-02 -5.4276908747597821e+00
7743 1.0439098237709801e-02 -5.4276908747599206e+00
7925 1.0439098236134500e-02 -5.4276908747600991e+00
8111 1.0439098237866500e-02 -5.4276908747599029e+00
8302 1.0439098237741100e-02 -5.4276908747599171e+00
8498 1.0439098236949600e-02 -5.4276908747600068e+00
8697 1.0439098236996600e-02 -5.4276908747600014e+00
8902 1.0439098237843000e-02 -5.4276908747599055e+00
9112 1.0439098238031101e-02 -5.4276908747598842e+00
9326 1.0439098237937001e-02 -5.4276908747598949e+00
9545 1.0439098238532601e-02 -5.4276908747598274e+00
9770 1.0439098746317300e-02 -5.4276908747022787e+00
10000 1.0439098239206600e-02 -5.4276908747597510e+00


==> data/example_I_3a/trimmed_log_history_error_256N.csv <==
Epoch Relative_Error Absolute_Error
1 7.1128667050966996e-03 -5.4280077881973119e+00
2 7.0787411460484003e-03 -5.4280104170957699e+00
3 7.0394442651680001e-03 -5.4280134287103872e+00
4 6.9976924418366998e-03 -5.4280166100967167e+00
5 6.9546780078380997e-03 -5.4280198678984215e+00
6 6.9110759569405000e-03 -5.4280231497039493e+00
7 6.8673339906599002e-03 -5.4280264213012295e+00
8 6.8237623622293001e-03 -5.4280296595070805e+00
9 6.7805987016187003e-03 -5.4280328470706429e+00
10 6.7380178099387998e-03 -5.4280359717786117e+00
11 6.6961643033130996e-03 -5.4280390239261038e+00
12 6.6551430750461998e-03 -5.4280419969259679e+00
13 6.6150460528591002e-03 -5.4280448852882710e+00
14 6.5759343938732000e-03 -5.4280476858538655e+00
15 6.5378653301187998e-03 -5.4280503958157205e+00
16 6.5008694830391003e-03 -5.4280530143053793e+00
17 6.4649791441559997e-03 -5.4280555403495532e+00
18 6.4302023502654003e-03 -5.4280579746794642e+00
19 6.3965527109517001e-03 -5.4280603176112798e+00
20 6.3640213309606999e-03 -5.4280625709949009e+00
21 6.3326075659260999e-03 -5.4280647360594649e+00
22 6.3022901796345003e-03 -5.4280668154014551e+00
23 6.2730573424086000e-03 -5.4280688109091138e+00
24 6.2448798647168000e-03 -5.4280707255940399e+00
25 6.2177365540732003e-03 -5.4280725618553349e+00
26 6.1915945365717002e-03 -5.4280743228170252e+00
27 6.1664240406910003e-03 -5.4280760113247437e+00
28 6.1421938190634002e-03 -5.4280776302586169e+00
30 6.0964091733585997e-03 -5.4280806719429417e+00
31 6.0747835106058998e-03 -5.4280821007217455e+00
33 6.0338979564078998e-03 -5.4280847881023506e+00
34 6.0145625106130000e-03 -5.4280860526878030e+00
36 5.9779517586305998e-03 -5.4280884360021542e+00
38 5.9438638576819998e-03 -5.4280906420000550e+00
39 5.9276878210776001e-03 -5.4280916844183942e+00
41 5.8969410746950003e-03 -5.4280936579728767e+00
43 5.8681494405261004e-03 -5.4280954967285391e+00
45 5.8411360088568001e-03 -5.4280972137375993e+00
48 5.8035710465695004e-03 -5.4280995882473624e+00
50 5.7802834967012997e-03 -5.4281010525786044e+00
52 5.7582667871336002e-03 -5.4281024315844126e+00
55 5.7273620799604998e-03 -5.4281043584075244e+00
57 5.7080407982061003e-03 -5.4281055577682906e+00
60 5.6807789151141000e-03 -5.4281072431450621e+00
63 5.6553685077551999e-03 -5.4281088067950556e+00
66 5.6316269688072001e-03 -5.4281102614153847e+00
69 5.6093643721719004e-03 -5.4281116198629062e+00
72 5.5884699874606996e-03 -5.4281128899282356e+00
76 5.5624920233385998e-03 -5.4281144623892388e+00
79 5.5443202446315001e-03 -5.4281155579823821e+00
83 5.5216352283541000e-03 -5.4281169206516093e+00
87 5.5006110346800998e-03 -5.4281181785683401e+00
91 5.4810476869177000e-03 -5.4281193447697254e+00
95 5.4628718902975000e-03 -5.4281204245335726e+00
100 5.4418598270100996e-03 -5.4281216683208804e+00
102 5.4339605031568997e-03 -5.4281221346734538e+00
105 5.4226369168843000e-03 -5.4281228020027052e+00
107 5.4154000633193002e-03 -5.4281232277607359e+00
110 5.4049859416233003e-03 -5.4281238394457452e+00
112 5.3983264275975001e-03 -5.4281242299824939e+00
115 5.3887738171657998e-03 -5.4281247893396731e+00
118 5.3797099725235000e-03 -5.4281253191610128e+00
120 5.3739095765110000e-03 -5.4281256577514965e+00
123 5.3655526487207004e-03 -5.4281261449339286e+00
126 5.3575850953205004e-03 -5.4281266087110307e+00
129 5.3500058822797004e-03 -5.4281270492439049e+00
132 5.3428431149787998e-03 -5.4281274649981679e+00
135 5.3360059072721996e-03 -5.4281278613361144e+00
138 5.3294929234983003e-03 -5.4281282384075231e+00
142 5.3212647360401004e-03 -5.4281287141228187e+00
145 5.3154107763573998e-03 -5.4281290521238867e+00
148 5.3098245766776001e-03 -5.4281293743178871e+00
152 5.3028265447594997e-03 -5.4281297774637816e+00
156 5.2963265260483000e-03 -5.4281301514436340e+00
159 5.2916942661466997e-03 -5.4281304176816931e+00
163 5.2858495764840996e-03 -5.4281307532714722e+00
167 5.2803435021881000e-03 -5.4281310690794120e+00
171 5.2751373672060000e-03 -5.4281313673812175e+00
175 5.2702072998218998e-03 -5.4281316495936025e+00
179 5.2655553309746998e-03 -5.4281319156447951e+00
183 5.2612131796425004e-03 -5.4281321637651896e+00
187 5.2572276907292999e-03 -5.4281323913249198e+00
192 5.2527605275502001e-03 -5.4281326461818695e+00
196 5.2494022417442004e-03 -5.4281328376333962e+00
201 5.2455379512997002e-03 -5.4281330577800881e+00
206 5.2420798032372000e-03 -5.4281332546515966e+00
210 5.2396029280017001e-03 -5.4281333955796898e+00
215 5.2367954215471997e-03 -5.4281335552393504e+00
221 5.2336615797063998e-03 -5.4281337333562583e+00
226 5.2310344082334998e-03 -5.4281338825935883e+00
231 5.2282131251792999e-03 -5.4281340427740483e+00
236 5.2251650825836998e-03 -5.4281342157318404e+00
242 5.2214867363507998e-03 -5.4281344243212040e+00
248 5.2182606181803998e-03 -5.4281346071449885e+00
254 5.2157334839116002e-03 -5.4281347502785042e+00
260 5.2138607609711002e-03 -5.4281348563023073e+00
266 5.2124147743114998e-03 -5.4281349381404791e+00
272 5.2112221219729003e-03 -5.4281350056236644e+00
278 5.2101799932076998e-03 -5.4281350645772157e+00
285 5.2090753664658998e-03 -5.4281351270534248e+00
292 5.2080276979443998e-03 -5.4281351862959131e+00
298 5.2071403837193999e-03 -5.4281352364615305e+00
305 5.2060894544489998e-03 -5.4281352958663085e+00
313 5.2048392934882001e-03 -5.4281353665172318e+00
320 5.2036921299886000e-03 -5.4281354313324837e+00
327 5.2025118499729002e-03 -5.4281354980039218e+00
335 5.2011894551904003e-03 -5.4281355726851483e+00
343 5.2000215919976002e-03 -5.4281356386235338e+00
351 5.1991467336781000e-03 -5.4281356880089557e+00
359 5.1986147221134002e-03 -5.4281357180367449e+00
368 5.1983262539176999e-03 -5.4281357343171779e+00
376 5.1982166160275999e-03 -5.4281357405046329e+00
385 5.1981674249153001e-03 -5.4281357432807091e+00
394 5.1981506817879997e-03 -5.4281357442255933e+00
404 5.1981440644414002e-03 -5.4281357445990368e+00
413 5.1981418882192003e-03 -5.4281357447218497e+00
423 5.1981410525591002e-03 -5.4281357447690093e+00
433 5.1981407308824999e-03 -5.4281357447871628e+00
443 5.1981406031814002e-03 -5.4281357447943694e+00
453 5.1981405605304003e-03 -5.4281357447967764e+00
464 5.1981405587834002e-03 -5.4281357447968750e+00
475 5.1981405584056997e-03 -5.4281357447968963e+00
486 5.1981405396928004e-03 -5.4281357447979524e+00
498 5.1981405489155003e-03 -5.4281357447974319e+00
509 5.1981405519687003e-03 -5.4281357447972596e+00
521 5.1981405548961000e-03 -5.4281357447970944e+00
534 5.1981405518586000e-03 -5.4281357447972658e+00
546 5.1981405428090004e-03 -5.4281357447977765e+00
559 5.1981405457521002e-03 -5.4281357447976104e+00
572 5.1981405513235003e-03 -5.4281357447972960e+00
586 5.1981405527242001e-03 -5.4281357447972169e+00
599 5.1981405536841996e-03 -5.4281357447971628e+00
614 5.1981405446503998e-03 -5.4281357447976726e+00
628 5.1981405470741000e-03 -5.4281357447975358e+00
643 5.1981405522834997e-03 -5.4281357447972418e+00
658 5.1981405607664996e-03 -5.4281357447967631e+00
673 5.1981405529444996e-03 -5.4281357447972045e+00
689 5.1981405482230004e-03 -5.4281357447974710e+00
705 5.1981405522047996e-03 -5.4281357447972463e+00
722 5.1981405523463999e-03 -5.4281357447972383e+00
739 5.1981405539517998e-03 -5.4281357447971477e+00
756 5.1981405548646000e-03 -5.4281357447970962e+00
774 5.1981405445086998e-03 -5.4281357447976806e+00
792 5.1981405466964004e-03 -5.4281357447975571e+00
811 5.1981405555570999e-03 -5.4281357447970571e+00
830 5.1981405511189000e-03 -5.4281357447973084e+00
850 5.1981405551321004e-03 -5.4281357447970811e+00
870 5.1981405543610002e-03 -5.4281357447971246e+00
890 5.1981405500800999e-03 -5.4281357447973662e+00
911 5.1981405478295000e-03 -5.4281357447974932e+00
933 5.1981405576187996e-03 -5.4281357447969407e+00
955 5.1981405487896001e-03 -5.4281357447974390e+00
977 5.1981405506466996e-03 -5.4281357447973342e+00
1000 5.1981405499384997e-03 -5.4281357447973742e+00
1024 5.1981405479397001e-03 -5.4281357447974870e+00
1048 5.1981405484904999e-03 -5.4281357447974559e+00
1072 5.1981405530231997e-03 -5.4281357447972001e+00
1097 5.1981405462084998e-03 -5.4281357447975846e+00
1123 5.1981405407314999e-03 -5.4281357447978937e+00
1150 5.1981405458621996e-03 -5.4281357447976042e+00
1177 5.1981405455002998e-03 -5.4281357447976246e+00
1205 5.1981405467907997e-03 -5.4281357447975518e+00
1233 5.1981405429663997e-03 -5.4281357447977676e+00
1262 5.1981405451068004e-03 -5.4281357447976468e+00
1292 5.1981405449022001e-03 -5.4281357447976584e+00
1322 5.1981405480813004e-03 -5.4281357447974790e+00
1353 5.1981405509772000e-03 -5.4281357447973164e+00
1385 5.1981405513077004e-03 -5.4281357447972969e+00
1417 5.1981405425572001e-03 -5.4281357447977907e+00
1451 5.1981405451696997e-03 -5.4281357447976433e+00
1485 5.1981405478610000e-03 -5.4281357447974914e+00
1520 5.1981405445873999e-03 -5.4281357447976761e+00
1556 5.1981405533694002e-03 -5.4281357447971805e+00
1592 5.1981405469796998e-03 -5.4281357447975411e+00
1630 5.1981405494348001e-03 -5.4281357447974026e+00
1668 5.1981405498597996e-03 -5.4281357447973786e+00
1707 5.1981405494663001e-03 -5.4281357447974008e+00
1748 5.1981405503792001e-03 -5.4281357447973493e+00
1789 5.1981405481286002e-03 -5.4281357447974763e+00
1831 5.1981405512605003e-03 -5.4281357447973004e+00
1874 5.1981405559976997e-03 -5.4281357447970322e+00
1918 5.1981405499541998e-03 -5.4281357447973733e+00
1963 5.1981405542508002e-03 -5.4281357447971308e+00
2009 5.1981405445401998e-03 -5.4281357447976788e+00
2057 5.1981405621042004e-03 -5.4281357447966876e+00
2105 5.1981405436117003e-03 -5.4281357447977312e+00
2154 5.1981405378357000e-03 -5.4281357447980572e+00
2205 5.1981405435643996e-03 -5.4281357447977339e+00
2257 5.1981405547386998e-03 -5.4281357447971033e+00
2310 5.1981405579650001e-03 -5.4281357447969212e+00
2364 5.1981405463501001e-03 -5.4281357447975767e+00
2420 5.1981405528816003e-03 -5.4281357447972081e+00
2477 5.1981405479554002e-03 -5.4281357447974861e+00
2535 5.1981405580437002e-03 -5.4281357447969167e+00
2595 5.1981405544710996e-03 -5.4281357447971184e+00
2656 5.1981405529601997e-03 -5.4281357447972036e+00
2719 5.1981405576659997e-03 -5.4281357447969381e+00
2783 5.1981405561236996e-03 -5.4281357447970251e+00
2848 5.1981405563439999e-03 -5.4281357447970127e+00
2915 5.1981405483332004e-03 -5.4281357447974647e+00
2984 5.1981405525983000e-03 -5.4281357447972240e+00
3054 5.1981405457363003e-03 -5.4281357447976113e+00
3126 5.1981405544395997e-03 -5.4281357447971201e+00
3199 5.1981405493718999e-03 -5.4281357447974061e+00
3275 5.1981405515752997e-03 -5.4281357447972818e+00
3352 5.1981405553681997e-03 -5.4281357447970677e+00
3430 5.1981405523149997e-03 -5.4281357447972400e+00
3511 5.1981405389846004e-03 -5.4281357447979923e+00
3594 5.1981405424942001e-03 -5.4281357447977943e+00
3678 5.1981405481128003e-03 -5.4281357447974772e+00
3765 5.1981405581696003e-03 -5.4281357447969096e+00
3854 5.1981405559191002e-03 -5.4281357447970366e+00
3944 5.1981405574929003e-03 -5.4281357447969478e+00
4037 5.1981405562495997e-03 -5.4281357447970180e+00
4132 5.1981405504421003e-03 -5.4281357447973457e+00
4229 5.1981405486479001e-03 -5.4281357447974470e+00
4329 5.1981405486636999e-03 -5.4281357447974461e+00
4431 5.1981405468379998e-03 -5.4281357447975491e+00
4535 5.1981405494191000e-03 -5.4281357447974043e+00
4642 5.1981405482230004e-03 -5.4281357447974710e+00
4751 5.1981405425257001e-03 -5.4281357447977925e+00
4863 5.1981405447448000e-03 -5.4281357447976673e+00
4977 5.1981405607506997e-03 -5.4281357447967640e+00
5094 5.1981405438949000e-03 -5.4281357447977152e+00
5214 5.1981405571781001e-03 -5.4281357447969656e+00
5337 5.1981405431079999e-03 -5.4281357447977596e+00
5462 5.1981405505208004e-03 -5.4281357447973413e+00
5591 5.1981405531018997e-03 -5.4281357447971956e+00
5722 5.1981405504578004e-03 -5.4281357447973448e+00
5857 5.1981405559663003e-03 -5.4281357447970340e+00
5995 5.1981405500800999e-03 -5.4281357447973662e+00
6136 5.1981405534324001e-03 -5.4281357447971770e+00
6280 5.1981405438476999e-03 -5.4281357447977179e+00
6428 5.1981405500171997e-03 -5.4281357447973697e+00
6579 5.1981405423840998e-03 -5.4281357447978005e+00
6734 5.1981405549590002e-03 -5.4281357447970908e+00
6893 5.1981405537472004e-03 -5.4281357447971592e+00
7055 5.1981405513863996e-03 -5.4281357447972924e+00
7221 5.1981405506310004e-03 -5.4281357447973351e+00
7391 5.1981405564699001e-03 -5.4281357447970056e+00
7565 5.1981405531962999e-03 -5.4281357447971903e+00
7743 5.1981405441153001e-03 -5.4281357447977028e+00
7925 5.1981405505679996e-03 -5.4281357447973386e+00
8111 5.1981405555413000e-03 -5.4281357447970580e+00
8302 5.1981405521576004e-03 -5.4281357447972489e+00
8498 5.1981405498597996e-03 -5.4281357447973786e+00
8697 5.1981405528816003e-03 -5.4281357447972081e+00
8902 5.1981405559976997e-03 -5.4281357447970322e+00
9112 5.1981405471370002e-03 -5.4281357447975322e+00
9326 5.1981405533537001e-03 -5.4281357447971814e+00
9545 5.1981405596491000e-03 -5.4281357447968261e+00
9770 5.1981405500013999e-03 -5.4281357447973706e+00
10000 5.1981405480341003e-03 -5.4281357447974816e+00


==> data/example_I_3a/trimmed_log_history_error_32N.csv <==
Epoch Relative_Error Absolute_Error
1 5.8469612424060603e-02 -5.4097247754970299e+00
2 5.7864629712664400e-02 -5.4101068191278712e+00
3 5.7277229905189200e-02 -5.4104739572430933e+00
4 5.6709686970368198e-02 -5.4108251262371283e+00
5 5.6164145115631899e-02 -5.4111593857534661e+00
6 5.5642743187989702e-02 -5.4114758346809682e+00
7 5.5141264966655203e-02 -5.4117774070763005e+00
8 5.4659089438483403e-02 -5.4120647968706805e+00
9 5.4196123519586199e-02 -5.4123383619686711e+00
10 5.3751391164466901e-02 -5.4125989616072649e+00
11 5.3324484059559002e-02 -5.4128470962780204e+00
12 5.2915480530162901e-02 -5.4130829688310724e+00
13 5.2524759884655797e-02 -5.4133066014666573e+00
14 5.2152873467015200e-02 -5.4135179146765031e+00
15 5.1800493982938400e-02 -5.4137167582743597e+00
16 5.1468425743212899e-02 -5.4139029067177296e+00
17 5.1157643721137097e-02 -5.4140760381886794e+00
18 5.0862677993581303e-02 -5.4142393887688440e+00
19 5.0581205621057598e-02 -5.4143943860484347e+00
20 5.0314374591935898e-02 -5.4145405266558964e+00
21 5.0061087550563203e-02 -5.4146785342433041e+00
22 4.9820394584592698e-02 -5.4148090343334534e+00
23 4.9591473480539897e-02 -5.4149325683327261e+00
24 4.9373607056571199e-02 -5.4150496084430033e+00
25 4.9166170634978100e-02 -5.4151605665464695e+00
26 4.8968632853009300e-02 -5.4152657956002068e+00
27 4.8780566163909800e-02 -5.4153655857147536e+00
28 4.8601660179919300e-02 -5.4154601586788713e+00
30 4.8270719505402598e-02 -5.4156341840429407e+00
31 4.8118679271301999e-02 -5.4157137358841787e+00
33 4.7842089137571098e-02 -5.4158578122801222e+00
34 4.7712661326627603e-02 -5.4159249462490839e+00
36 4.7463839787037797e-02 -5.4160534986354527e+00
38 4.7232847650024203e-02 -5.4161722379175758e+00
39 4.7122864880911698e-02 -5.4162285699322146e+00
41 4.6912027799237997e-02 -5.4163361912893633e+00
43 4.6711457205687500e-02 -5.4164381242169650e+00
45 4.6519545014260102e-02 -5.4165352479468307e+00
48 4.6245808073938299e-02 -5.4166730899721127e+00
50 4.6071882559955299e-02 -5.4167602486557049e+00
52 4.5904346785181703e-02 -5.4168438947360169e+00
55 4.5664560242820798e-02 -5.4169630834875502e+00
57 4.5512498161447500e-02 -5.4170383443069250e+00
60 4.5297499473791400e-02 -5.4171443262574774e+00
63 4.5101336973920603e-02 -5.4172405852391439e+00
66 4.4927709224325200e-02 -5.4173254376566762e+00
69 4.4778372448200897e-02 -5.4173981571917702e+00
72 4.4652117300534297e-02 -5.4174594482525906e+00
76 4.4514322043617098e-02 -5.4175261439976152e+00
79 4.4429830442891199e-02 -5.4175669377235840e+00
83 4.4337613524379899e-02 -5.4176113728843163e+00
87 4.4263771783930997e-02 -5.4176468873161872e+00
91 4.4202250092432699e-02 -5.4176764311737564e+00
95 4.4147953670138303e-02 -5.4177024711872113e+00
100 4.4086885857992600e-02 -5.4177317204480886e+00
102 4.4064381938628001e-02 -5.4177424887980337e+00
105 4.4032604982914898e-02 -5.4177576850252507e+00
107 4.4012677641943297e-02 -5.4177672089921804e+00
110 4.3984567068366898e-02 -5.4177806366793941e+00
112 4.3966971950028702e-02 -5.4177890370427217e+00
115 4.3942254819384102e-02 -5.4178008319613227e+00
118 4.3919479778187803e-02 -5.4178116942509664e+00
120 4.3905303083016697e-02 -5.4178184528163689e+00
123 4.3885382352101598e-02 -5.4178279460931664e+00
126 4.3866843147399297e-02 -5.4178367771295521e+00
129 4.3849425176799003e-02 -5.4178450706732164e+00
132 4.3832883492601699e-02 -5.4178529439249301e+00
135 4.3816985558958903e-02 -5.4178605079748507e+00
138 4.3801506469370401e-02 -5.4178678701072442e+00
142 4.3781155444838397e-02 -5.4178775454610095e+00
145 4.3765864720869498e-02 -5.4178848120710050e+00
148 4.3750365607466597e-02 -5.4178921751234421e+00
152 4.3729113156796402e-02 -5.4179022671326562e+00
156 4.3706877968314899e-02 -5.4179128205590974e+00
159 4.3689364286726602e-02 -5.4179211292507956e+00
163 4.3664663065297100e-02 -5.4179328421335526e+00
167 4.3638188713024599e-02 -5.4179453884491711e+00
171 4.3609747765452102e-02 -5.4179588582650959e+00
175 4.3579239410142599e-02 -5.4179732974561645e+00
179 4.3546694799276003e-02 -5.4179886892403681e+00
183 4.3512322526045498e-02 -5.4180049329213311e+00
187 4.3476558608845702e-02 -5.4180218206506954e+00
192 4.3431003618719398e-02 -5.4180433116178186e+00
196 4.3395141196014501e-02 -5.4180602141814029e+00
201 4.3353181768886501e-02 -5.4180799726405207e+00
206 4.3316945954267702e-02 -5.4180970205017136e+00
210 4.3293583782782703e-02 -5.4181080041429084e+00
215 4.3272225255788402e-02 -5.4181180405929021e+00
221 4.3256990533138300e-02 -5.4181251964186243e+00
226 4.3250378680743197e-02 -5.4181283012547956e+00
231 4.3246728516185003e-02 -5.4181300151192122e+00
236 4.3244478309346898e-02 -5.4181310715883919e+00
242 4.3242764653676102e-02 -5.4181318761106247e+00
248 4.3241843399641697e-02 -5.4181323086051947e+00
254 4.3241458682226203e-02 -5.4181324892130123e+00
260 4.3241320539720400e-02 -5.4181325540644192e+00
266 4.3241252269399698e-02 -5.4181325861140461e+00
272 4.3241204624897202e-02 -5.4181326084808150e+00
278 4.3241177123278803e-02 -5.4181326213914716e+00
285 4.3241165833959601e-02 -5.4181326266912491e+00
292 4.3241163080371001e-02 -5.4181326279839226e+00
298 4.3241161477457102e-02 -5.4181326287364113e+00
305 4.3241160019374003e-02 -5.4181326294209091e+00
313 4.3241159417144397e-02 -5.4181326297036261e+00
320 4.3241159311526001e-02 -5.4181326297532086e+00
327 4.3241159224717503e-02 -5.4181326297939609e+00
335 4.3241159148161498e-02 -5.4181326298299002e+00
343 4.3241159120968500e-02 -5.4181326298426660e+00
351 4.3241159107545099e-02 -5.4181326298489676e+00
359 4.3241159096976602e-02 -5.4181326298539290e+00
368 4.3241159092242999e-02 -5.4181326298561512e+00
376 4.3241159091034001e-02 -5.4181326298567187e+00
385 4.3241159090419097e-02 -5.4181326298570074e+00
394 4.3241159090224197e-02 -5.4181326298570989e+00
404 4.3241159090275302e-02 -5.4181326298570749e+00
413 4.3241159090216703e-02 -5.4181326298571024e+00
423 4.3241159090205303e-02 -5.4181326298571078e+00
433 4.3241159090207197e-02 -5.4181326298571069e+00
443 4.3241159090209098e-02 -5.4181326298571060e+00
453 4.3241159090224197e-02 -5.4181326298570989e+00
464 4.3241159090246999e-02 -5.4181326298570882e+00
475 4.3241159090197802e-02 -5.4181326298571113e+00
486 4.3241159090199599e-02 -5.4181326298571104e+00
498 4.3241159090218598e-02 -5.4181326298571015e+00
509 4.3241159090235598e-02 -5.4181326298570935e+00
521 4.3241159090239401e-02 -5.4181326298570918e+00
534 4.3241159090245097e-02 -5.4181326298570891e+00
546 4.3241159090209098e-02 -5.4181326298571060e+00
559 4.3241159090216703e-02 -5.4181326298571024e+00
572 4.3241159090231802e-02 -5.4181326298570953e+00
586 4.3241159090241302e-02 -5.4181326298570909e+00
599 4.3241159090205303e-02 -5.4181326298571078e+00
614 4.3241159090248803e-02 -5.4181326298570873e+00
628 4.3241159090256401e-02 -5.4181326298570838e+00
643 4.3241159090243203e-02 -5.4181326298570900e+00
658 4.3241159090222400e-02 -5.4181326298570998e+00
673 4.3241159090256401e-02 -5.4181326298570838e+00
689 4.3241159090163697e-02 -5.4181326298571273e+00
705 4.3241159090239401e-02 -5.4181326298570918e+00
722 4.3241159090209098e-02 -5.4181326298571060e+00
739 4.3241159090263999e-02 -5.4181326298570802e+00
756 4.3241159090243203e-02 -5.4181326298570900e+00
774 4.3241159090235598e-02 -5.4181326298570935e+00
792 4.3241159090165598e-02 -5.4181326298571264e+00
811 4.3241159090211000e-02 -5.4181326298571051e+00
830 4.3241159090211000e-02 -5.4181326298571051e+00
850 4.3241159090239401e-02 -5.4181326298570918e+00
870 4.3241159090209098e-02 -5.4181326298571060e+00
890 4.3241159090176902e-02 -5.4181326298571211e+00
911 4.3241159090235598e-02 -5.4181326298570935e+00
933 4.3241159090212901e-02 -5.4181326298571042e+00
955 4.3241159090197802e-02 -5.4181326298571113e+00
977 4.3241159090235598e-02 -5.4181326298570935e+00
1000 4.3241159090260203e-02 -5.4181326298570820e+00
1024 4.3241159090256401e-02 -5.4181326298570838e+00
1048 4.3241159090245097e-02 -5.4181326298570891e+00
1072 4.3241159090197802e-02 -5.4181326298571113e+00
1097 4.3241159090243203e-02 -5.4181326298570900e+00
1123 4.3241159090203402e-02 -5.4181326298571086e+00
1150 4.3241159090226099e-02 -5.4181326298570980e+00
1177 4.3241159090199599e-02 -5.4181326298571104e+00
1205 4.3241159090222400e-02 -5.4181326298570998e+00
1233 4.3241159090228000e-02 -5.4181326298570971e+00
1262 4.3241159090203402e-02 -5.4181326298571086e+00
1292 4.3241159090214802e-02 -5.4181326298571033e+00
1322 4.3241159090263999e-02 -5.4181326298570802e+00
1353 4.3241159090256401e-02 -5.4181326298570838e+00
1385 4.3241159090245097e-02 -5.4181326298570891e+00
1417 4.3241159090203402e-02 -5.4181326298571086e+00
1451 4.3241159090209098e-02 -5.4181326298571060e+00
1485 4.3241159090212901e-02 -5.4181326298571042e+00
1520 4.3241159090220499e-02 -5.4181326298571006e+00
1556 4.3241159090233697e-02 -5.4181326298570944e+00
1592 4.3241159090226099e-02 -5.4181326298570980e+00
1630 4.3241159090269703e-02 -5.4181326298570776e+00
1668 4.3241159090235598e-02 -5.4181326298570935e+00
1707 4.3241159090229901e-02 -5.4181326298570962e+00
1748 4.3241159090229901e-02 -5.4181326298570962e+00
1789 4.3241159090199599e-02 -5.4181326298571104e+00
1831 4.3241159090248803e-02 -5.4181326298570873e+00
1874 4.3241159090226099e-02 -5.4181326298570980e+00
1918 4.3241159090214802e-02 -5.4181326298571033e+00
1963 4.3241159090241302e-02 -5.4181326298570909e+00
2009 4.3241159090222400e-02 -5.4181326298570998e+00
2057 4.3241159090224197e-02 -5.4181326298570989e+00
2105 4.3241159090260203e-02 -5.4181326298570820e+00
2154 4.3241159090222400e-02 -5.4181326298570998e+00
2205 4.3241159090233697e-02 -5.4181326298570944e+00
2257 4.3241159090173197e-02 -5.4181326298571229e+00
2310 4.3241159090218598e-02 -5.4181326298571015e+00
2364 4.3241159090246999e-02 -5.4181326298570882e+00
2420 4.3241159090263999e-02 -5.4181326298570802e+00
2477 4.3241159090235598e-02 -5.4181326298570935e+00
2535 4.3241159090271500e-02 -5.4181326298570767e+00
2595 4.3241159090254500e-02 -5.4181326298570847e+00
2656 4.3241159090220499e-02 -5.4181326298571006e+00
2719 4.3241159090195901e-02 -5.4181326298571122e+00
2783 4.3241159090199599e-02 -5.4181326298571104e+00
2848 4.3241159090228000e-02 -5.4181326298570971e+00
2915 4.3241159090197802e-02 -5.4181326298571113e+00
2984 4.3241159090224197e-02 -5.4181326298570989e+00
3054 4.3241159090220499e-02 -5.4181326298571006e+00
3126 4.3241159090203402e-02 -5.4181326298571086e+00
3199 4.3241159090218598e-02 -5.4181326298571015e+00
3275 4.3241159090290499e-02 -5.4181326298570678e+00
3352 4.3241159090224197e-02 -5.4181326298570989e+00
3430 4.3241159090195901e-02 -5.4181326298571122e+00
3511 4.3241159090248803e-02 -5.4181326298570873e+00
3594 4.3241159090211000e-02 -5.4181326298571051e+00
3678 4.3241159090231802e-02 -5.4181326298570953e+00
3765 4.3241159090246999e-02 -5.4181326298570882e+00
3854 4.3241159090258302e-02 -5.4181326298570829e+00
3944 4.3241159090209098e-02 -5.4181326298571060e+00
4037 4.3241159090203402e-02 -5.4181326298571086e+00
4132 4.3241159090258302e-02 -5.4181326298570829e+00
4229 4.3241159090197802e-02 -5.4181326298571113e+00
4329 4.3241159090237499e-02 -5.4181326298570927e+00
4431 4.3241159090193999e-02 -5.4181326298571131e+00
4535 4.3241159090216703e-02 -5.4181326298571024e+00
4642 4.3241159090245097e-02 -5.4181326298570891e+00
4751 4.3241159090229901e-02 -5.4181326298570962e+00
4863 4.3241159090250697e-02 -5.4181326298570864e+00
4977 4.3241159092477603e-02 -5.4181326298560410e+00
5094 4.3241159090199599e-02 -5.4181326298571104e+00
5214 4.3241159090254500e-02 -5.4181326298570847e+00
5337 4.3241201733090803e-02 -5.4181326098383762e+00
5462 4.3241159090345302e-02 -5.4181326298570420e+00
5591 4.3241159090231802e-02 -5.4181326298570953e+00
5722 4.3241159092365901e-02 -5.4181326298560935e+00
5857 4.3241218414126301e-02 -5.4181326020074474e+00
5995 4.3241159090477800e-02 -5.4181326298569799e+00
6136 4.3241159127688701e-02 -5.4181326298395112e+00
6280 4.3241195802611002e-02 -5.4181326126224452e+00
6428 4.3241159090265900e-02 -5.4181326298570793e+00
6579 4.3241159105221798e-02 -5.4181326298500583e+00
6734 4.3241171254600003e-02 -5.4181326241465264e+00
6893 4.3241159090322598e-02 -5.4181326298570527e+00
7055 4.3241261790435498e-02 -5.4181325816443815e+00
7221 4.3241159090254500e-02 -5.4181326298570847e+00
7391 4.3241167876900001e-02 -5.4181326257321896e+00
7565 4.3241159090216703e-02 -5.4181326298571024e+00
7743 4.3241175265753898e-02 -5.4181326222634878e+00
7925 4.3241159090245097e-02 -5.4181326298570891e+00
8111 4.3241166031914600e-02 -5.4181326265983190e+00
8302 4.3241159090220499e-02 -5.4181326298571006e+00
8498 4.3241159095077100e-02 -5.4181326298548207e+00
8697 4.3241159090250697e-02 -5.4181326298570864e+00
8902 4.3241159121715798e-02 -5.4181326298423151e+00
9112 4.3241159090258302e-02 -5.4181326298570829e+00
9326 4.3241159090875100e-02 -5.4181326298567933e+00
9545 4.3241159090222400e-02 -5.4181326298570998e+00
9770 4.3241159090256401e-02 -5.4181326298570838e+00
10000 4.3242621915296403e-02 -5.4181319431215984e+00


==> data/example_I_3a/trimmed_log_history_error_64N.csv <==
Epoch Relative_Error Absolute_Error
1 2.8785693719761800e-02 -5.4237844580485008e+00
2 2.8494290489503200e-02 -5.4238750646176825e+00
3 2.8210309435429001e-02 -5.4239624764235188e+00
4 2.7935253062708200e-02 -5.4240463064461801e+00
5 2.7668905778186099e-02 -5.4241266993995652e+00
6 2.7411624831417500e-02 -5.4242036245183298e+00
7 2.7163756968694001e-02 -5.4242770555178188e+00
8 2.6925764567694101e-02 -5.4243469332279890e+00
9 2.6698030643668401e-02 -5.4244132231811468e+00
10 2.6479805488364001e-02 -5.4244762169956910e+00
11 2.6271123586211701e-02 -5.4245359724200073e+00
12 2.6071788790268800e-02 -5.4245926098363935e+00
13 2.5881763211659900e-02 -5.4246462005751095e+00
14 2.5701255771976302e-02 -5.4246967439569991e+00
15 2.5529809126967600e-02 -5.4247444227013126e+00
16 2.5366749838722700e-02 -5.4247894728676194e+00
17 2.5211836338761999e-02 -5.4248320051203960e+00
18 2.5064710472016902e-02 -5.4248721580197534e+00
19 2.4925172053329201e-02 -5.4249100230534903e+00
20 2.4793237291860299e-02 -5.4249456303414529e+00
21 2.4668651547149902e-02 -5.4249790807544747e+00
22 2.4550308648545800e-02 -5.4250106989493432e+00
23 2.4438081575748598e-02 -5.4250405426887376e+00
24 2.4331520855701099e-02 -5.4250687530596649e+00
25 2.4230277277698699e-02 -5.4250954415912362e+00
26 2.4134126935277798e-02 -5.4251206844834172e+00
27 2.4042986936560502e-02 -5.4251445193229468e+00
28 2.3956919736489699e-02 -5.4251669447386632e+00
30 2.3796103183979900e-02 -5.4252086311060452e+00
31 2.3721019151620899e-02 -5.4252279980080349e+00
33 2.3579970356528000e-02 -5.4252642141381209e+00
34 2.3513554488749401e-02 -5.4252811924881934e+00
36 2.3388300227628001e-02 -5.4253130817863697e+00
38 2.3273042182660401e-02 -5.4253422756054670e+00
39 2.3218379250866599e-02 -5.4253560708111603e+00
41 2.3113909203602099e-02 -5.4253823455239578e+00
43 2.3015543678591700e-02 -5.4254069766151911e+00
45 2.2922427500824301e-02 -5.4254301964639460e+00
48 2.2791451246828801e-02 -5.4254626979390403e+00
50 2.2709634916366100e-02 -5.4254829059791803e+00
52 2.2632339524415099e-02 -5.4255019306200118e+00
55 2.2525390586327201e-02 -5.4255281468968999e+00
57 2.2457852537330000e-02 -5.4255446384557517e+00
60 2.2362758456280399e-02 -5.4255677747443709e+00
63 2.2274316545744199e-02 -5.4255892044536242e+00
66 2.2191694035885098e-02 -5.4256091473845700e+00
69 2.2114187606131399e-02 -5.4256277880559365e+00
72 2.2041331683930500e-02 -5.4256452507920532e+00
76 2.1951191151582301e-02 -5.4256667766971685e+00
79 2.1889134434488700e-02 -5.4256815448100291e+00
83 2.1814664317204899e-02 -5.4256992118446608e+00
87 2.1749952147804699e-02 -5.4257145150458923e+00
91 2.1688546468228299e-02 -5.4257289942864348e+00
95 2.1633543569298599e-02 -5.4257419290178479e+00
100 2.1573839539947199e-02 -5.4257559321130264e+00
102 2.1552694583302799e-02 -5.4257608822109606e+00
105 2.1523245503973502e-02 -5.4257677682411289e+00
107 2.1504746868068199e-02 -5.4257720889322698e+00
110 2.1477849041117499e-02 -5.4257783647781670e+00
112 2.1459958826237101e-02 -5.4257825346034680e+00
115 2.1432383837195802e-02 -5.4257889549364133e+00
118 2.1403035197681299e-02 -5.4257957791628444e+00
120 2.1382142613477699e-02 -5.4258006314661227e+00
123 2.1348764199705300e-02 -5.4258083737704510e+00
126 2.1313651774785301e-02 -5.4258165052337164e+00
129 2.1278638590494600e-02 -5.4258246003863002e+00
132 2.1246189174056899e-02 -5.4258320909049411e+00
135 2.1218159364516001e-02 -5.4258385520136398e+00
138 2.1194833226332400e-02 -5.4258439223834847e+00
142 2.1169712500139101e-02 -5.4258496993144618e+00
145 2.1154518886621201e-02 -5.4258531900149753e+00
148 2.1141844916384302e-02 -5.4258560999155527e+00
152 2.1127574700360901e-02 -5.4258593742215773e+00
156 2.1115173866093798e-02 -5.4258622178019404e+00
159 2.1106719026773701e-02 -5.4258641555865088e+00
163 2.1095966528370199e-02 -5.4258666188558964e+00
167 2.1085257621894501e-02 -5.4258690708913200e+00
171 2.1074395702416000e-02 -5.4258715566905256e+00
175 2.1063239596147799e-02 -5.4258741084823248e+00
179 2.1051651990176799e-02 -5.4258767575426043e+00
183 2.1039608786506500e-02 -5.4258795092129306e+00
187 2.1027153605322799e-02 -5.4258823533568767e+00
192 2.1011238622967599e-02 -5.4258859850964161e+00
196 2.0998572209892399e-02 -5.4258888735594102e+00
201 2.0983486552545300e-02 -5.4258923114369768e+00
206 2.0970177789981000e-02 -5.4258953423258349e+00
210 2.0961479265082600e-02 -5.4258973222569056e+00
215 2.0953551525323501e-02 -5.4258991260287752e+00
221 2.0948144090810202e-02 -5.4259003559726704e+00
226 2.0946048467613901e-02 -5.4259008325456950e+00
231 2.0945044067591002e-02 -5.4259010609429268e+00
236 2.0944491913154398e-02 -5.4259011864963478e+00
242 2.0944128123145299e-02 -5.4259012692161059e+00
248 2.0943989392473199e-02 -5.4259013007607599e+00
254 2.0943957785590800e-02 -5.4259013079475205e+00
260 2.0943943038783400e-02 -5.4259013113006400e+00
266 2.0943925276115698e-02 -5.4259013153395008e+00
272 2.0943913309611699e-02 -5.4259013180604327e+00
278 2.0943908769704901e-02 -5.4259013190927119e+00
285 2.0943906417387800e-02 -5.4259013196275792e+00
292 2.0943904142642800e-02 -5.4259013201448081e+00
298 2.0943902861043001e-02 -5.4259013204362168e+00
305 2.0943902267876801e-02 -5.4259013205710902e+00
313 2.0943901996121301e-02 -5.4259013206328817e+00
320 2.0943901843460701e-02 -5.4259013206675935e+00
327 2.0943901778454298e-02 -5.4259013206823754e+00
335 2.0943901759411802e-02 -5.4259013206867044e+00
343 2.0943901750587801e-02 -5.4259013206887108e+00
351 2.0943901747294900e-02 -5.4259013206894604e+00
359 2.0943901746415999e-02 -5.4259013206896594e+00
368 2.0943901745205100e-02 -5.4259013206899347e+00
376 2.0943901745013701e-02 -5.4259013206899782e+00
385 2.0943901744877001e-02 -5.4259013206900093e+00
394 2.0943901744666000e-02 -5.4259013206900573e+00
404 2.0943901744869101e-02 -5.4259013206900111e+00
413 2.0943901744908199e-02 -5.4259013206900022e+00
423 2.0943901744724599e-02 -5.4259013206900439e+00
433 2.0943901744701201e-02 -5.4259013206900493e+00
443 2.0943901745017601e-02 -5.4259013206899773e+00
453 2.0943901744752001e-02 -5.4259013206900377e+00
464 2.0943901744462898e-02 -5.4259013206901043e+00
475 2.0943901744837901e-02 -5.4259013206900182e+00
486 2.0943901744619201e-02 -5.4259013206900679e+00
498 2.0943901744310600e-02 -5.4259013206901381e+00
509 2.0943901744627000e-02 -5.4259013206900661e+00
521 2.0943901744927700e-02 -5.4259013206899978e+00
534 2.0943901744744101e-02 -5.4259013206900404e+00
546 2.0943901744572301e-02 -5.4259013206900786e+00
559 2.0943901744806599e-02 -5.4259013206900253e+00
572 2.0943901744580100e-02 -5.4259013206900768e+00
586 2.0943901744388701e-02 -5.4259013206901203e+00
599 2.0943901744603501e-02 -5.4259013206900724e+00
614 2.0943901744525401e-02 -5.4259013206900892e+00
628 2.0943901744595698e-02 -5.4259013206900732e+00
643 2.0943901744611301e-02 -5.4259013206900697e+00
658 2.0943901744845700e-02 -5.4259013206900164e+00
673 2.0943901744873102e-02 -5.4259013206900102e+00
689 2.0943901744412099e-02 -5.4259013206901150e+00
705 2.0943901744865202e-02 -5.4259013206900120e+00
722 2.0943901744798800e-02 -5.4259013206900271e+00
739 2.0943901744982400e-02 -5.4259013206899853e+00
756 2.0943901744486300e-02 -5.4259013206900981e+00
774 2.0943901744755900e-02 -5.4259013206900368e+00
792 2.0943901744826202e-02 -5.4259013206900208e+00
811 2.0943901744509798e-02 -5.4259013206900928e+00
830 2.0943901744677699e-02 -5.4259013206900546e+00
850 2.0943901744779302e-02 -5.4259013206900324e+00
870 2.0943901744720699e-02 -5.4259013206900448e+00
890 2.0943901744376998e-02 -5.4259013206901230e+00
911 2.0943901744505899e-02 -5.4259013206900937e+00
933 2.0943901744791001e-02 -5.4259013206900288e+00
955 2.0943901744412099e-02 -5.4259013206901150e+00
977 2.0943901744505899e-02 -5.4259013206900937e+00
1000 2.0943901744752001e-02 -5.4259013206900377e+00
1024 2.0943901744834001e-02 -5.4259013206900191e+00
1048 2.0943901744556698e-02 -5.4259013206900821e+00
1072 2.0943901744306700e-02 -5.4259013206901390e+00
1097 2.0943901744880901e-02 -5.4259013206900084e+00
1123 2.0943901744615200e-02 -5.4259013206900688e+00
1150 2.0943901744826202e-02 -5.4259013206900208e+00
1177 2.0943901744599602e-02 -5.4259013206900724e+00
1205 2.0943901744744101e-02 -5.4259013206900404e+00
1233 2.0943901744701201e-02 -5.4259013206900493e+00
1262 2.0943901744599602e-02 -5.4259013206900724e+00
1292 2.0943901744650401e-02 -5.4259013206900608e+00
1322 2.0943901745044902e-02 -5.4259013206899711e+00
1353 2.0943901744697301e-02 -5.4259013206900502e+00
1385 2.0943901744826202e-02 -5.4259013206900208e+00
1417 2.0943901744806599e-02 -5.4259013206900253e+00
1451 2.0943901744603501e-02 -5.4259013206900724e+00
1485 2.0943901744634799e-02 -5.4259013206900644e+00
1520 2.0943901744986299e-02 -5.4259013206899844e+00
1556 2.0943901744865202e-02 -5.4259013206900120e+00
1592 2.0943901744877001e-02 -5.4259013206900093e+00
1630 2.0943901744783201e-02 -5.4259013206900306e+00
1668 2.0943901744877001e-02 -5.4259013206900093e+00
1707 2.0943901744697301e-02 -5.4259013206900502e+00
1748 2.0943901744533200e-02 -5.4259013206900883e+00
1789 2.0943901744861299e-02 -5.4259013206900129e+00
1831 2.0943901744736301e-02 -5.4259013206900413e+00
1874 2.0943901744591799e-02 -5.4259013206900741e+00
1918 2.0943901744966801e-02 -5.4259013206899889e+00
1963 2.0943901744841800e-02 -5.4259013206900173e+00
2009 2.0943901744673799e-02 -5.4259013206900564e+00
2057 2.0943901744728498e-02 -5.4259013206900431e+00
2105 2.0943901744763700e-02 -5.4259013206900351e+00
2154 2.0943901744650401e-02 -5.4259013206900608e+00
2205 2.0943901744970701e-02 -5.4259013206899880e+00
2257 2.0943901744400400e-02 -5.4259013206901177e+00
2310 2.0943901744537100e-02 -5.4259013206900866e+00
2364 2.0943901744974600e-02 -5.4259013206899871e+00
2420 2.0943901744779302e-02 -5.4259013206900324e+00
2477 2.0943901744654301e-02 -5.4259013206900599e+00
2535 2.0943901744923801e-02 -5.4259013206899986e+00
2595 2.0943901744787101e-02 -5.4259013206900297e+00
2656 2.0943901744630899e-02 -5.4259013206900653e+00
2719 2.0943901744423801e-02 -5.4259013206901123e+00
2783 2.0943901744759800e-02 -5.4259013206900359e+00
2848 2.0943901744794900e-02 -5.4259013206900280e+00
2915 2.0943901744791001e-02 -5.4259013206900288e+00
2984 2.0943901744619201e-02 -5.4259013206900679e+00
3054 2.0943901744787101e-02 -5.4259013206900297e+00
3126 2.0943901744857399e-02 -5.4259013206900137e+00
3199 2.0943901744818399e-02 -5.4259013206900226e+00
3275 2.0943901744544899e-02 -5.4259013206900848e+00
3352 2.0943901744619201e-02 -5.4259013206900679e+00
3430 2.0943901744841800e-02 -5.4259013206900173e+00
3511 2.0943901744923801e-02 -5.4259013206899986e+00
3594 2.0943901744685599e-02 -5.4259013206900528e+00
3678 2.0943901744595698e-02 -5.4259013206900732e+00
3765 2.0943901744810599e-02 -5.4259013206900244e+00
3854 2.0943901744572301e-02 -5.4259013206900786e+00
3944 2.0943901744501999e-02 -5.4259013206900946e+00
4037 2.0943901744623100e-02 -5.4259013206900670e+00
4132 2.0943901744720699e-02 -5.4259013206900448e+00
4229 2.0943901744705101e-02 -5.4259013206900484e+00
4329 2.0943901744845700e-02 -5.4259013206900164e+00
4431 2.0943901744830101e-02 -5.4259013206900200e+00
4535 2.0943901744595698e-02 -5.4259013206900732e+00
4642 2.0943901744591799e-02 -5.4259013206900741e+00
4751 2.0943901744767599e-02 -5.4259013206900342e+00
4863 2.0943901744658201e-02 -5.4259013206900590e+00
4977 2.0943901744845700e-02 -5.4259013206900164e+00
5094 2.0943901744595698e-02 -5.4259013206900732e+00
5214 2.0943901744501999e-02 -5.4259013206900946e+00
5337 2.0943901744638699e-02 -5.4259013206900644e+00
5462 2.0943901778372302e-02 -5.4259013206823932e+00
5591 2.0943949003678599e-02 -5.4259013099443463e+00
5722 2.0943901745310502e-02 -5.4259013206899107e+00
5857 2.0943901755579801e-02 -5.4259013206875757e+00
5995 2.0943904941210501e-02 -5.4259013199632307e+00
6136 2.0943901746623000e-02 -5.4259013206896123e+00
6280 2.0943901748091701e-02 -5.4259013206892783e+00
6428 2.0943958906101401e-02 -5.4259013076927394e+00
6579 2.0943901744740201e-02 -5.4259013206900404e+00
6734 2.0943903868422500e-02 -5.4259013202071600e+00
6893 2.0943901744146499e-02 -5.4259013206901754e+00
7055 2.0943901745959000e-02 -5.4259013206897633e+00
7221 2.0943901744712900e-02 -5.4259013206900466e+00
7391 2.0943901790766498e-02 -5.4259013206795750e+00
7565 2.0943901744662100e-02 -5.4259013206900581e+00
7743 2.0943901755595500e-02 -5.4259013206875721e+00
7925 2.0943901744935600e-02 -5.4259013206899960e+00
8111 2.0943901744685599e-02 -5.4259013206900528e+00
8302 2.0943901744880901e-02 -5.4259013206900084e+00
8498 2.0943901744837901e-02 -5.4259013206900182e+00
8697 2.0943901744373099e-02 -5.4259013206901239e+00
8902 2.0943901744654301e-02 -5.4259013206900599e+00
9112 2.0943901768833401e-02 -5.4259013206845621e+00
9326 2.0943901744658201e-02 -5.4259013206900590e+00
9545 2.0944250253791600e-02 -5.4259012414458017e+00
9770 2.0943901744584000e-02 -5.4259013206900759e+00
10000 2.0943902736260699e-02 -5.4259013204645896e+00


==> data/example_I_3b/Error_result.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.11045096930657869,0.10919358768137424,0.014957999015797504,0.014787716099944722,0.15385244767162934,0.15210098055541013,0.15046110463280712,0.15046110463281195
Test,0.1100400428098467,0.10878733920086556,0.01466530167793734,0.014498350849224075,0.15382100293477471,0.15206989378765753,0.15046110463280712,0.15046110463281112


==> data/example_I_3b/Error_result_13_lin.csv <==
Set,Mean Absolute Error,Mean Relative Error (per),Std Absolute Error,Std Relative Error (per),Max Absolute Error,Max Relative Error (per)
Train,0.020034028030048136,1.9580486804846298,0.003255110906362232,0.3181419934859049,0.02673589775218088,2.6130635954342822
Validation,0.01995159443216365,1.9499919383595288,0.003281681845356614,0.3207389346481538,0.026735896397200865,2.6130634630037566


==> data/example_I_3b/Error_result_13_log.csv <==
Set,Mean Absolute Error,Mean Relative Error (per),Std Absolute Error,Std Relative Error (per),Max Absolute Error,Max Relative Error (per)
Train,0.016137352892126165,1.5772026718519392,0.0035553013632424243,0.34748145168700806,0.026710602817350826,2.61059136600081
Validation,0.01607926123597105,1.5715250172878579,0.003602845344080923,0.3521282171206273,0.026737948599262262,2.6132640373232365


==> data/example_I_3b/Error_result_N256.csv <==
Set,Mean Absolute Error,Mean Relative Error,Std Absolute Error,Std Relative Error,Max Absolute Error,Max Relative Error,Uniform grid Mean Relative error,Uniform grid Max Relative error
Train,0.005011707093148866,0.004996888785855829,0.000547577857379136,0.0005528361119354426,0.006292976816503752,0.006292817100204339,0.007085082632624101,0.0070850826332916885
Test,0.005000279731562786,0.004985248250236037,0.0005256252702831724,0.0005306960748980631,0.006289709999067278,0.0062895252251485186,0.007085082632652326,0.007085082633389985


==> data/example_I_3b/Errors_N12.csv <==
Epoch Training_Error Testing_Error
0 -0.9976270716373237 0.1472625778225246
1 -1.0004698783094892 0.14003966375283217
2 -1.0007276499462006 0.13546142945395823
3 -1.006957292012683 0.1323232475623785
4 -1.0050116754015623 0.13180734855465254
5 -1.0018326045161203 0.13114615380737624
6 -1.0079435029060748 0.1277779518007669
7 -1.006190503610226 0.12575960434620215
8 -1.0035126925129068 0.12785382287716637
9 -1.0004136076983579 0.13159367441482095
10 -1.0053203216512576 0.12853812870921785
11 -1.0042082424942218 0.12468179743563246
12 -1.0065235940501442 0.12335650632614242
13 -1.0056840155835063 0.12335728439932499
14 -1.0052595942814102 0.12295617545001357
15 -1.0078206435282462 0.12227261518735627
16 -1.0063431326721266 0.12274387425875091
17 -1.0048424864461987 0.12343396391084138
18 -1.00770990920801 0.12271653450199094
19 -1.0090595834835108 0.12098929843863444
20 -1.0092702222016265 0.11944291453327455
21 -1.0071142371879471 0.11865342072878418
22 -1.0082571928777504 0.11836815075918095
23 -1.0106760550496163 0.11829050096310274
24 -1.0082165693688474 0.11827303465038819
25 -1.0090064421913176 0.11812548575151381
26 -1.0073747563927764 0.1177629695681398
27 -1.008203047234874 0.11730100901406369
28 -1.010054420574972 0.11650966118970225
29 -1.0105717647743877 0.1157091382687308
30 -1.0079812784787017 0.11516784678264053
31 -1.0097953412745324 0.11495595094052283
32 -1.0072545565779556 0.11513069088066502
33 -1.0078559405797296 0.11523704577829041
34 -1.009791567524603 0.11492638041885671
35 -1.0096596260911688 0.11443449359178513
36 -1.0103636285832653 0.11431336271272574
37 -1.010512476925569 0.11465101423123025
38 -1.0106664079226382 0.11494498111862446
39 -1.0081156993037135 0.11481872814190518
40 -1.0112870096885618 0.11443092439464891
41 -1.0104497139216224 0.11432253601120053
42 -1.0121563513685714 0.11411986077468506
43 -1.0099029256736143 0.11377652100479972
44 -1.0108096291417024 0.113440385841059
45 -1.0073142380087556 0.11364776161229072
46 -1.0071502142613333 0.11399444465326225
47 -1.0074405216583544 0.11350771166167262
48 -1.0122824471356553 0.11318786088892169
49 -1.010610226947542 0.11330453843270638
50 -1.0104946169451439 0.11357373567787517
51 -1.008755186213311 0.11341199208454632
52 -1.0090297252814053 0.11302486384612194
53 -1.0115414475056101 0.11302696517216347
54 -1.010562749454136 0.11361178696020491
55 -1.0067932484006492 0.11379628476108672
56 -1.0112442131366703 0.1130172499522615
57 -1.0102704199350916 0.11301459824130139
58 -1.0114874623807104 0.11354470264845068
59 -1.0117803701047532 0.11306403229068925
60 -1.0080129493394896 0.11288950635691973
61 -1.0109375005427612 0.11340110388951118
62 -1.0117004608072422 0.11323119852820725
63 -1.0088399847754261 0.11272820242021497
64 -1.0118130331115542 0.11262083570748418
65 -1.0120024118680016 0.11310098940723493
66 -1.0119386283664333 0.11301028182448368
67 -1.0102169692773717 0.11246933132402225
68 -1.0104017941689045 0.11266226812660976
69 -1.0112893367280917 0.11290083417161681
70 -1.0100462495505107 0.11268044765649594
71 -1.0112446152168983 0.11246865859592797
72 -1.0063711870413414 0.11246056366996614
73 -1.0116270386050954 0.11258940866335453
74 -1.0089808009596057 0.112765321280752
75 -1.0123829594123543 0.11264040877624033
76 -1.011327829873916 0.11258099373256636
77 -1.009274876418737 0.11270027317611397
78 -1.0097422583357216 0.11272026290562678
79 -1.0100930766340515 0.11255736434365729
80 -1.0074978650484407 0.11240916054686745
81 -1.0110192670420337 0.11254133416550652
82 -1.011123547516 0.1126271664399507
83 -1.0060799708431394 0.11266595953112093
84 -1.0093949415800414 0.11256430333736707
85 -1.0092203642977724 0.11261006299741379
86 -1.0113144598056578 0.11255673601804024
87 -1.0119513010222538 0.11244383920489623
88 -1.0115713111798332 0.11236636060835592
89 -1.0103505648880977 0.11231180940564572
90 -1.010616067062949 0.1123068389269235
91 -1.0103233597859675 0.11231250347522384
92 -1.0122567433553153 0.1122286171773181
93 -1.0090598548086935 0.11222924604124951
94 -1.0092554472244388 0.11231005038041908
95 -1.0087408375513787 0.11225126306834154
96 -1.0089825633611549 0.11219062899898156
97 -1.0108171484760125 0.1121463267621933
98 -1.010850964556364 0.11224399105750282
99 -1.0093815968846882 0.11238339555070316
100 -1.0098067837738445 0.11248368914580352
101 -1.0103618349815982 0.11214221927536774
102 -1.0096418486403735 0.11212630315396771
103 -1.0113031322997557 0.11227532977561293
104 -1.0109494132191024 0.11236386300487351
105 -1.008223324924358 0.11215859442363563
106 -1.008918906613869 0.11216181213565218
107 -1.0112409693133353 0.11240796905917155
108 -1.0123740566351074 0.11222089796406057
109 -1.009741728914826 0.11210071253542842
110 -1.011191857717628 0.11212884833311626
111 -1.0119090568620048 0.1121883774137717
112 -1.0093056470409654 0.11219760234357784
113 -1.0117388176320874 0.11208429972324004
114 -1.0087224373248702 0.11205787990103384
115 -1.0093152580162716 0.11207009126701915
116 -1.008495924082009 0.1121707182852342
117 -1.0106474824698872 0.11217972625138706
118 -1.0108754294372184 0.11206124852633047
119 -1.011883105018956 0.11205028917462141
120 -1.0109683641919887 0.11211698943548015
121 -1.0124626321972998 0.11211327806108047
122 -1.012380132668577 0.11209666816302999
123 -1.0112529693002048 0.1120670271965577
124 -1.0128596893888333 0.11207488504483053
125 -1.0127752528619283 0.11209218701645006
126 -1.0084543214661783 0.11205833315869024
127 -1.0070330717899303 0.11202574722559873
128 -1.0115632700694699 0.11204087007693103
129 -1.0094921955906042 0.11208581003836769
130 -1.0103884747958674 0.11200196171867996
131 -1.010013693864798 0.11192798708955727
132 -1.0108713776010834 0.1119269466347108
133 -1.0082434989479165 0.1119691725720531
134 -1.0112818194673487 0.11190465889360778
135 -1.0094433711278767 0.11186169882467721
136 -1.0122938530250776 0.11195461099028764
137 -1.0090456778482553 0.11204919920677502
138 -1.0120645332322276 0.11191540909954795
139 -1.0097112233578596 0.11183789109525817
140 -1.010230604436045 0.11189979841977545
141 -1.0109033358554866 0.11184935606999057
142 -1.012321556877017 0.11176026271842772
143 -1.0123209745169395 0.11188308489885737
144 -1.0121061564374287 0.11197137696845223
145 -1.0102943555277322 0.11189747450133103
146 -1.0083964939055858 0.11171843357206768
147 -1.010595745821819 0.11187836316668097
148 -1.0100832706813936 0.11209860986269726
149 -1.0124716481094609 0.11200267482714672
150 -1.0106288468109719 0.11176695850725067
151 -1.009346901601616 0.11198800424647835
152 -1.0117211005792301 0.11217497433751222
153 -1.0087472308762429 0.11204739093572642
154 -1.010703407427457 0.11177896950495086
155 -1.0125104656981148 0.11183133710718457
156 -1.0086899041017667 0.11205618323952393
157 -1.0104750435543854 0.11190917625425195
158 -1.0106501916020132 0.11176586832413862
159 -1.009068326136558 0.11202583490688822
160 -1.0103018521045382 0.1122166926910921
161 -1.0091972731288614 0.11209425545570705
162 -1.011310730240708 0.11178920360176824
163 -1.0106618556303326 0.1116356276731661
164 -1.0118662023219844 0.11172491228962514
165 -1.010484302560677 0.11183300362265142
166 -1.0103359037928292 0.11176714314594488
167 -1.0115019210867116 0.11175174529401961
168 -1.009302478951287 0.11179391697924267
169 -1.0077923353871001 0.11184533803475881
170 -1.009455109531212 0.11176414698394177
171 -1.0115121109487024 0.11174904358857395
172 -1.0101311933798023 0.11171238938120683
173 -1.0086832565713384 0.11176896570630346
174 -1.008777445513807 0.11181749937711008
175 -1.0115631953261122 0.111797476581995
176 -1.0116002207938013 0.11181309051643094
177 -1.0108475426278165 0.11194417340045848
178 -1.0112048724704783 0.11194021902153882
179 -1.007919564545547 0.11182792067549215
180 -1.010241871544791 0.11167258744685989
181 -1.0100626389976115 0.11164176523859282
182 -1.0105757739656835 0.11169745143875282
183 -1.0119960000891275 0.11172187666316047
184 -1.0116072333024853 0.11172712139633414
185 -1.011428320382796 0.11166645270604106
186 -1.0123651704373682 0.11166106931304356
187 -1.0105824595029682 0.11170465849797871
188 -1.0105931334403118 0.11170380101408368
189 -1.0100271714574178 0.11165831250678698
190 -1.0092481308322891 0.11163669876142444
191 -1.0111111200224971 0.11172435111891028
192 -1.012194987012208 0.11166978589547732
193 -1.0088262991933685 0.11161420625199932
194 -1.0087550417003912 0.11165090644725945
195 -1.0089491379820412 0.111720186276543
196 -1.0113805411200436 0.11169804845602674
197 -1.0111936380726891 0.11168298549500155
198 -1.0110821102366445 0.11182103524039491
199 -1.0124925500161328 0.11188231641747959
200 -1.01081076010185 0.11182773008358374
201 -1.012565514940501 0.11178389935623889
202 -1.0091850537306812 0.11179463790217224
203 -1.0086124217903683 0.11176064545569267
204 -1.0112757307752815 0.11172901050800453
205 -1.0117698835803168 0.11171855889255107
206 -1.0104918966392653 0.11168981494711681
207 -1.0074049167861172 0.11167565671337457
208 -1.0120542077569423 0.11168042148458152
209 -1.0127755450713216 0.11169703716191495
210 -1.0096506745574683 0.1116864383117964
211 -1.0119467614715427 0.11168149275388323
212 -1.0102294594438268 0.11166043008746605
213 -1.0106856136318734 0.11161505751851829
214 -1.0097105916942928 0.11160106603910598
215 -1.0114330491352992 0.1116151065776768
216 -1.0110843352443395 0.11162353378067302
217 -1.0105609262891837 0.11158533173811268
218 -1.0081295731364879 0.11154334022089946
219 -1.0097016643458712 0.11152174561682533
220 -1.0097341430224684 0.111532995681578
221 -1.0102944899570336 0.11150076608988405
222 -1.0098650998483474 0.11146926682634664
223 -1.010080766452584 0.11148361740571862
224 -1.0093566890395105 0.11147037924538959
225 -1.0108085638382693 0.11143702387407427
226 -1.0069862790920818 0.1114750667394642
227 -1.010940784752142 0.11153215451869039
228 -1.0098055093490934 0.1114903876462718
229 -1.01227811012095 0.11145938031439312
230 -1.011447064840309 0.11153168153710238
231 -1.0089480253724845 0.11159076319779132
232 -1.010492740410588 0.11155229160948404
233 -1.011462203435095 0.11152256461483484
234 -1.008435947895106 0.11155999088710354
235 -1.0093169139775604 0.11167733327758007
236 -1.009622524088689 0.11162515097831723
237 -1.0089294980045906 0.11157271619040188
238 -1.0103499850722668 0.11150491056135992
239 -1.0107048810835078 0.1116105441621595
240 -1.0090746719781085 0.11167410998856396
241 -1.0109856089382843 0.11157669033517391
242 -1.0114975506602057 0.11167060631582447
243 -1.0100477203610538 0.11174699752289984
244 -1.0114419411780908 0.11168887132201455
245 -1.012141489439909 0.11161326078710893
246 -1.0112205811042039 0.11166228164801728
247 -1.012594766071129 0.11172862840258338
248 -1.011805830333378 0.1116514928316877
249 -1.0106352662139049 0.11159494293913684
250 -1.0120353178487915 0.11159976575512914
251 -1.011359456955945 0.11161245699269313
252 -1.0109756949711752 0.11156906373296538
253 -1.0118733556492292 0.11156612908428534
254 -1.0103090174566305 0.11160056061188971
255 -1.0089015233316407 0.11157533838637874
256 -1.0092664917438385 0.11155337491703295
257 -1.0097202997958317 0.11167133142417794
258 -1.0111635937210455 0.11186073651203442
259 -1.0086950683040932 0.11188571443605572
260 -1.0083632812398367 0.11175612670570825
261 -1.0099835177889547 0.11154850998375809
262 -1.007843804384646 0.111587570305483
263 -1.0117640865215116 0.11168041661739513
264 -1.0114503606077765 0.11156682656727956
265 -1.0106054510121443 0.11152558126906226
266 -1.009467406913664 0.11167745843028205
267 -1.0099232913428648 0.11184654552421021
268 -1.0114038952315867 0.11177800823913871
269 -1.0080189528650736 0.11170749573853347
270 -1.011365146250828 0.111616442909031
271 -1.0112878185657646 0.11176712321864357
272 -1.0117391995852223 0.11186336848242294
273 -1.0122168264185 0.11179098138358619
274 -1.0115489267596254 0.11159005075909262
275 -1.00938862207392 0.11152854379028523
276 -1.0109218533099689 0.11153219571039422
277 -1.0112842224187482 0.11150512166111613
278 -1.0091788824151064 0.11146827843788808
279 -1.01086373704246 0.11148113614994999
280 -1.0106050379439624 0.11150603513923003
281 -1.010346106627044 0.11147077396173853
282 -1.0121371671556998 0.1114616340217509
283 -1.0094572608224923 0.11148224114584311
284 -1.0114468976903337 0.11148254165781127
285 -1.009136307613258 0.11146300857724137
286 -1.0110713556477386 0.111455291541799
287 -1.0098301539991348 0.11147678927486632
288 -1.0105888695657368 0.11148929088537263
289 -1.0079655556372218 0.11143657838140651
290 -1.0094427680651477 0.11144211055468432
291 -1.0123065174686119 0.1114483099128138
292 -1.011415625289896 0.11138938218832069
293 -1.0086397294167215 0.11136729963504828
294 -1.011516075585244 0.11137492720268578
295 -1.0093502747261434 0.11142562266904993
296 -1.0105698500772065 0.11143536487343009
297 -1.0113514729675586 0.11143628498484506
298 -1.0096105142140874 0.11144739785030994
299 -1.011829931965721 0.11146321725075459
300 -1.0125942509455184 0.11147482414073984
301 -1.0120973417426906 0.11147715610548495
302 -1.0091415675170243 0.1114673182108545
303 -1.010912581861048 0.11147942498346292
304 -1.009849101680965 0.11144011856419322
305 -1.0088571182855635 0.11149371268203068
306 -1.0099270236572442 0.11149381865986437
307 -1.011215217558737 0.1114963068740662
308 -1.0114294421290502 0.1115243711622001
309 -1.012294322262218 0.11161095510721644
310 -1.0118965985828385 0.11157152288906036
311 -1.0097176031918644 0.11143842171417905
312 -1.0103015682954382 0.11137307070391576
313 -1.012378126164832 0.11140734246782608
314 -1.0124943703323328 0.11145195945866791
315 -1.0110942477042817 0.11150285547536246
316 -1.008584775078826 0.11151621006679868
317 -1.008846116419632 0.11153988604842105
318 -1.0103700220140286 0.11154845697632601
319 -1.0127416885448217 0.11153891874503691
320 -1.01034001754522 0.11151922180225092
321 -1.01244762221575 0.11149152685321116
322 -1.0094282775365522 0.11147633718135892
323 -1.0104929886234937 0.11147325934785637
324 -1.0096769555843896 0.11147389896074872
325 -1.0111744737737218 0.11146284908316735
326 -1.0125869865368389 0.11145141220039911
327 -1.010185049065324 0.11143809792967019
328 -1.0084629603968638 0.11140821465120368
329 -1.0088390519235728 0.11138424835729335
330 -1.00817215564735 0.11139193089188111
331 -1.0107713385671557 0.11141441505268018
332 -1.0073361162331829 0.11140709200028463
333 -1.009058666235345 0.11141785027342894
334 -1.0111173444532537 0.11149994049732337
335 -1.0077720443088904 0.11157589083008315
336 -1.0127458331040071 0.1115171004128261
337 -1.0099813099469361 0.11146227252198178
338 -1.0091841472668068 0.11148070288082049
339 -1.0108263238051725 0.11149332412970768
340 -1.010796087133441 0.11144609321779449
341 -1.0106777464596293 0.11142250452490168
342 -1.0094617739894234 0.1115544827180952
343 -1.00849957552938 0.11156266637035968
344 -1.0127929311955144 0.11141928755057179
345 -1.010090072059957 0.11132384656871164
346 -1.0112415417922118 0.11138866832593038
347 -1.0100368383827232 0.11151019074533902
348 -1.0085707567124327 0.11147566480525505
349 -1.0104699446406524 0.11138914692994258
350 -1.0125400299228846 0.11140559834333735
351 -1.0082274476053397 0.11154409760923592
352 -1.009560359510921 0.11145953540224673
353 -1.011049578213494 0.11136301772840698
354 -1.011719242088684 0.11133690697123602
355 -1.0113792773100425 0.1113692841652731
356 -1.0115023759423465 0.1114040636917054
357 -1.008934002575446 0.11138229341483899
358 -1.0110830740655723 0.11137315842991571
359 -1.0098829435720746 0.11136352013560245
360 -1.0087570824608734 0.11146842121319352
361 -1.0121621421079199 0.11143908948721877
362 -1.0117401273441693 0.11141580511975083
363 -1.0115085504369643 0.11144703775689468
364 -1.0115737590562934 0.11150897172513251
365 -1.0103835844268307 0.11156515690272262
366 -1.0108616893838083 0.11151903492255222
367 -1.0089228689092364 0.11145936805304353
368 -1.0108152289406582 0.1114410169855184
369 -1.0091330134294858 0.11143440403560965
370 -1.0118649215572004 0.11143956964648434
371 -1.0081259086576984 0.11151877595771587
372 -1.0092222514023845 0.11147465919678781
373 -1.008975845413305 0.11142931402893641
374 -1.012457811188742 0.11150832646150405
375 -1.0114188060738278 0.11159868774652604
376 -1.0103895713068167 0.11149421698103007
377 -1.0109735082983686 0.11140699876382426
378 -1.01108439300938 0.11145172581717055
379 -1.0107280916231953 0.11142549643031666
380 -1.0102918042102218 0.11144686830329348
381 -1.011563187437161 0.11146203459638855
382 -1.0120547733950365 0.11155038125689139
383 -1.0104661276191382 0.11165666044414264
384 -1.0121020585773117 0.1117263821156397
385 -1.0097383122385828 0.11169176245629737
386 -1.008457407200474 0.11172358350769276
387 -1.0091294504859747 0.11167629018074424
388 -1.010292709964384 0.11150539733486689
389 -1.0118774006375817 0.11142262403087183
390 -1.012231197008257 0.11145520721580811
391 -1.012224334015487 0.11151778360037264
392 -1.0095426054033143 0.1114670271468852
393 -1.010362534015126 0.11145411173363612
394 -1.0119533243466587 0.1114600550923647
395 -1.0105774288146454 0.1114230155257455
396 -1.0119651700322878 0.1113670401973465
397 -1.009867210515763 0.11134370062822783
398 -1.0102758127673144 0.11136369114419234
399 -1.0110765152514245 0.11139530783091774
400 -1.011841813554791 0.111428976900506
401 -1.006087146284578 0.1113997974405236
402 -1.0109475031861412 0.11136094630585786
403 -1.010391312537898 0.11132620163496643
404 -1.0095951682518514 0.11133675601310751
405 -1.0107320194341562 0.11134436883030255
406 -1.0100829782905334 0.11133771424502409
407 -1.0118954996443281 0.11131197011081446
408 -1.0077951324762668 0.11131405397071832
409 -1.009711964792613 0.11132446914564693
410 -1.0124053599954217 0.11132884702578112
411 -1.009818608557822 0.11133493284271574
412 -1.0086989112730194 0.11133571161560969
413 -1.0103289802719693 0.11133521520518008
414 -1.009201122069479 0.11133585882942604
415 -1.0074365843759023 0.11134702211931442
416 -1.0104850950116233 0.11135209683157937
417 -1.010220273970546 0.11137272300371281
418 -1.0115316268820984 0.11139716847536317
419 -1.010688980310576 0.11138947117920238
420 -1.0109779264005023 0.11137177064089823
421 -1.0110967944046714 0.11138230343722295
422 -1.0124594890348468 0.11134502388937267
423 -1.0114756178311557 0.11130671425992295
424 -1.0105336300184493 0.11129551035333712
425 -1.0105793823785794 0.11129979854347015
426 -1.008772434045787 0.1113032977261629
427 -1.0078489520098115 0.11125537577080938
428 -1.0099053849278807 0.11123027989330879
429 -1.010376667880092 0.11122178767937685
430 -1.0072143123695079 0.11122570312017306
431 -1.010989580250376 0.11124163151684377
432 -1.0117007318145628 0.11125480281555267
433 -1.0082403873967969 0.11124804094970789
434 -1.0123439914248966 0.11123865550796884
435 -1.0123113969917479 0.11122019293705206
436 -1.0098856546547832 0.11119807135350313
437 -1.0100277812006173 0.11119178672075898
438 -1.0111308524574287 0.11120376571582549
439 -1.0117571865502215 0.11119113320099774
440 -1.0074411985165674 0.11119716387600219
441 -1.0111522468920595 0.11124000966095987
442 -1.0113684818669175 0.11125659625224862
443 -1.0113453266351378 0.11126441185146177
444 -1.008817746946237 0.11132350961360543
445 -1.0102491604603365 0.11135892481651317
446 -1.009144582908817 0.11133294685476969
447 -1.0095648987094301 0.11126877448834092
448 -1.0110273447749953 0.11122551343769188
449 -1.0101894328919745 0.11121848327076789
450 -1.0105606531268851 0.11124462684374455
451 -1.012101902886273 0.11124013326516213
452 -1.0102642401373778 0.11123783926927078
453 -1.0070003463662702 0.11124817175886806
454 -1.0097501249902054 0.11126281255583646
455 -1.008097331805405 0.11126877419763043
456 -1.0093844986692921 0.11126863710976886
457 -1.0116716155833172 0.1112598540656985
458 -1.0103032032986679 0.11123531578786892
459 -1.0127091732886369 0.11122631550971285
460 -1.010236865399062 0.11120929241061413
461 -1.0110997033929958 0.11119257802148097
462 -1.0091366305740257 0.1111843643539534
463 -1.0110802885470271 0.11117218359800943
464 -1.0087086450098617 0.11116291597309269
465 -1.0088448596703834 0.11115151990153174
466 -1.0122689834141074 0.11114032548613378
467 -1.011427830684859 0.1111448310619526
468 -1.01207885703436 0.11115467230924608
469 -1.0127060905640624 0.11114192635672615
470 -1.0128747400651361 0.11112891953424518
471 -1.0078672999059544 0.11113378290802096
472 -1.0111881074522167 0.11115820280289863
473 -1.0093460215515562 0.1111396102172178
474 -1.0099765837993602 0.11116948002995292
475 -1.011429679169384 0.11120675584694083
476 -1.011161904356303 0.11124721230131843
477 -1.0073223586837117 0.11133973167531641
478 -1.0108027639235113 0.11146034493675226
479 -1.0095340363374354 0.11141582482797344
480 -1.0119190839138914 0.11139011386199629
481 -1.0099827381372648 0.11134963697912913
482 -1.0115984909066034 0.11131283229769225
483 -1.011612117864458 0.11128819348183205
484 -1.010665352435774 0.11123670587001376
485 -1.0099121835194442 0.11121510095930764
486 -1.0102952511541976 0.1112111976223889
487 -1.010150069419597 0.11122237450893996
488 -1.0125672914641182 0.11121453664605044
489 -1.009867396687989 0.11120542168472843
490 -1.011037852456374 0.11121838183431039
491 -1.012622078738647 0.11123367911345615
492 -1.0126395769547838 0.11124478833333395
493 -1.010805262412239 0.11124883284608332
494 -1.009515507762081 0.11125388218260751
495 -1.0122466668842147 0.11125771691564955
496 -1.01025668337007 0.11124913290176144
497 -1.0106028416006887 0.11125114177607878
498 -1.0103178765018686 0.11127135138990946
499 -1.0073500564509892 0.11132635559018028
500 -1.0121132237342685 0.11136448780381454
501 -1.0099126011518835 0.11137596499884667
502 -1.010341375911797 0.11136891486354578
503 -1.0110610568820375 0.11138499637108337
504 -1.0113706242407112 0.11136068125640353
505 -1.0115048336983345 0.11137467228197512
506 -1.0099368964279702 0.11153372252383179
507 -1.0123417680099431 0.11151099171349568
508 -1.0107008144388963 0.11141876258216832
509 -1.0097962970095051 0.11145238326766607
510 -1.0121398422136874 0.11150240486597617
511 -1.0117204055671007 0.11144313180938073
512 -1.0102371675893023 0.11142348568014633
513 -1.0067279753237004 0.11145428088678805
514 -1.010404004366708 0.11147835381490703
515 -1.010288733241928 0.11148656345637264
516 -1.0127848942501954 0.11150038944308667
517 -1.009669697278454 0.11155300947396128
518 -1.0092726271192005 0.11158465845584704
519 -1.0098958214865357 0.11154827085176469
520 -1.0099954786275647 0.1114839616397862
521 -1.0107602114279501 0.11157304558126675
522 -1.0101264468464153 0.11173818426312637
523 -1.0088412397667437 0.1117255533159661
524 -1.0108398243013086 0.11153909141343897
525 -1.010465630531376 0.11148445198170648
526 -1.0117239495398207 0.11152915869157985
527 -1.0125012624045966 0.1116307678031046
528 -1.0114327891306354 0.11157965835463735
529 -1.0123670011199724 0.11151447495316665
530 -1.0084618955814317 0.11156169093970743
531 -1.0091103564970514 0.11161017020754699
532 -1.0123979402200796 0.11156336149791057
533 -1.0110839586855718 0.11152419170904132
534 -1.0078083817108916 0.11155442211412492
535 -1.0102201640565536 0.11156342827151225
536 -1.0103830246915668 0.11164873118110673
537 -1.0110792343239396 0.11172271176603142
538 -1.0123826195015588 0.11169611323880768
539 -1.0103393587616967 0.11163482605999259
540 -1.011634416037236 0.11167226562167283
541 -1.010874493300906 0.11169301807768775
542 -1.009458935299469 0.111649527576783
543 -1.010881777999387 0.11167281801618384
544 -1.0084679018874794 0.11174364037018868
545 -1.0066643564911175 0.1118339436894002
546 -1.010390203070232 0.11180924553605319
547 -1.0114109068127632 0.11171727589413963
548 -1.010472619840712 0.1117588799980998
549 -1.0101838633747147 0.11182502639973652
550 -1.0102784809985401 0.1117830800767681
551 -1.0110244424013348 0.11169374569706059
552 -1.0084044708831692 0.11179303135537647
553 -1.0113631667454637 0.11193184873464884
554 -1.0088316285589423 0.11194279433916994
555 -1.0116427660259641 0.11175362760135268
556 -1.008718051907526 0.11174520650674642
557 -1.0102432883076573 0.1118550579461891
558 -1.0091932002840178 0.11196581395494608
559 -1.0111364223256751 0.1118249563111739
560 -1.0111993494103746 0.11179755910486106
561 -1.0081345047837378 0.11198113563572121
562 -1.0112394235344548 0.11207651590657318
563 -1.009861601229727 0.1119016680686497
564 -1.0119631028890055 0.111828867859179
565 -1.0100785305703333 0.11189582714769115
566 -1.0091246893760288 0.11191028492666631
567 -1.0104408107412775 0.11190197698356813
568 -1.010501369976051 0.11188092911232238
569 -1.0098217223861867 0.11199614010325126
570 -1.0067934413350765 0.11198700518625689
571 -1.012433743539047 0.11177098788736427
572 -1.0121307309879513 0.11177913243718862
573 -1.0112324806301565 0.1119197218148592
574 -1.0100143805923714 0.11187520798248994
575 -1.009237515329576 0.11176879007707988
576 -1.009874050049074 0.11169916162084875
577 -1.0108509260102838 0.11176226993593348
578 -1.012523579674959 0.1118324870156312
579 -1.0107446888327498 0.1117060620160779
580 -1.0094849539032633 0.1116916514407001
581 -1.0092784512839335 0.11178497650872599
582 -1.0106566512888921 0.11179083944127162
583 -1.0094103003721013 0.1116153835366796
584 -1.0110171389017966 0.11167522579626549
585 -1.0089886813748874 0.11183401986344368
586 -1.0120165656861773 0.11185171740361595
587 -1.0098168896504074 0.11165085002947431
588 -1.0086389261989337 0.11159361152132474
589 -1.010986077262036 0.11169645064512666
590 -1.0105090744614533 0.11173252786507921
591 -1.0118031113846697 0.111572594143939
592 -1.0107786462533457 0.1115803888751513
593 -1.0073786449569206 0.11178315715034165
594 -1.0101107269112646 0.11173777168313732
595 -1.0097486482553126 0.11165757566251953
596 -1.010992613205933 0.1116694010151414
597 -1.0113427271052409 0.11173745335197954
598 -1.0100788032648917 0.11176931559380177
599 -1.0113074181281796 0.11175655710281061
600 -1.0110035459316682 0.11177512865583822
601 -1.0112863850610343 0.11175704447184837
602 -1.0105284204552774 0.11170082832517642
603 -1.0092104564293487 0.11166546260744431
604 -1.010186441423883 0.11168736540504012
605 -1.0084048082793575 0.1117204882786313
606 -1.0112175095317522 0.111752465791162
607 -1.0117388716633056 0.11174594700260113
608 -1.0106599262354372 0.11171906689039715
609 -1.0121849555510216 0.11169517980998092
610 -1.0089490385452666 0.11164826287879909
611 -1.012593799676239 0.11159690443210005
612 -1.01282215260079 0.11157450800572839
613 -1.012559173828284 0.11158087021112562
614 -1.0107900967345225 0.11158677042097631
615 -1.0127647175823393 0.11157971926490083
616 -1.011576005410914 0.11157811374692422
617 -1.0119034074374051 0.11158781756091517
618 -1.011860205190033 0.11159797793672305
619 -1.0105733736257414 0.11155288494899591
620 -1.0112550337265829 0.11152617897344459
621 -1.0084870115031401 0.11153272876799894
622 -1.0083934780484138 0.11152991439944
623 -1.0106066892201682 0.11154121359750278
624 -1.0113065458376407 0.111587557674363
625 -1.0093948775824995 0.11161677015423953
626 -1.0105686822320448 0.11165276773500646
627 -1.0115142345103536 0.11163820836894311
628 -1.0092237856167434 0.11162758747917334
629 -1.0102923297315527 0.11164371063680041
630 -1.00995740531332 0.11166481330513661
631 -1.0105642528005525 0.1116873458536115
632 -1.011286718294604 0.11170508433035442
633 -1.0114360315797977 0.11173801051284636
634 -1.010290940341453 0.11173858756154896
635 -1.0106412745199198 0.1116960626358685
636 -1.0088978816801433 0.11165876223828869
637 -1.0093821948949173 0.11164835712602861
638 -1.01100322076583 0.11163836447885855
639 -1.011921100675808 0.11161977321840776
640 -1.0113220622484609 0.1116117783556639
641 -1.01063691465125 0.11161757645736747
642 -1.0106622042254723 0.1116457330044831
643 -1.009659621509892 0.11168840893577812
644 -1.0098394183474693 0.1117745494601674
645 -1.0123714637273327 0.11177177428702303
646 -1.0114361104333096 0.11172705086766493
647 -1.008468466216854 0.11172050227477806
648 -1.0085185636963618 0.11174042891791461
649 -1.0105626914038321 0.11172421387465006
650 -1.0092068395652873 0.11170810955283486
651 -1.0113736449781656 0.11169611536451557
652 -1.0105127687913134 0.11170802534197154
653 -1.010752240756166 0.11171270581264055
654 -1.0116488525406664 0.11166913359227602
655 -1.0109964405669938 0.11165428163163678
656 -1.010985199435648 0.11166689589217645
657 -1.0097715242697178 0.11165397605012468
658 -1.0108304001838353 0.11162561560158807
659 -1.009113996217072 0.1116206911316592
660 -1.0101202022591473 0.1116090343088106
661 -1.011473480551323 0.11157433562000695
662 -1.0097881756036553 0.11155739029892076
663 -1.010435234131726 0.11156116929890843
664 -1.0099705591271488 0.11158994998607773
665 -1.0124047610005167 0.11160355096821971
666 -1.010945058941395 0.11159050926392133
667 -1.0100859988622177 0.11160988481568662
668 -1.0109662719929804 0.11162364113529394
669 -1.0113102850752358 0.11164265366276474
670 -1.0088673830735917 0.11164761132516765
671 -1.0081015438147316 0.11162344620758886
672 -1.0104342617718116 0.11160911425985601
673 -1.01039864930519 0.11158650429745376
674 -1.0088257518061448 0.11157893107361493
675 -1.0113439773770339 0.11159061256410863
676 -1.0112353571115398 0.1115949643038488
677 -1.0111145579987288 0.11159900284701285
678 -1.011393416642461 0.11158099165824793
679 -1.012399971141854 0.1115778175000771
680 -1.0104898057289002 0.11156708096446727
681 -1.0104392213506224 0.11157768445032375
682 -1.0117124635219172 0.11159589618461033
683 -1.0101161543891877 0.11160695967627994
684 -1.0087310763614796 0.11161978766713568
685 -1.0125420885392713 0.11161109229416764
686 -1.012234440126176 0.11157972526094756
687 -1.0106826728659808 0.11154157988471583
688 -1.0088956981555386 0.11154901577685057
689 -1.0104538608154825 0.11153767924163485
690 -1.0108363713838493 0.1115089667512309
691 -1.011618554689105 0.11150951388085942
692 -1.0104698725771453 0.11152542519583478
693 -1.0099418503135245 0.11152517770414083
694 -1.010431279683251 0.1115247594307197
695 -1.0108376036360542 0.11152390470871149
696 -1.0116488316748031 0.11153455922221883
697 -1.011034533840948 0.11157933210228976
698 -1.0092088630308256 0.1115858056917316
699 -1.01053341041911 0.11156009005032862
700 -1.0111572535212012 0.1115570294227925
701 -1.0115896845887036 0.11156344227613935
702 -1.009300382851732 0.11156861290832235
703 -1.0109823638276503 0.11156075592269173
704 -1.0080961923048866 0.11153435081716662
705 -1.0093650547127397 0.11152351463780837
706 -1.0107419272988243 0.11152991857558776
707 -1.0102026879003234 0.11154792436283133
708 -1.0113606479726531 0.11154084354037026
709 -1.0121003251903031 0.11151681715386533
710 -1.009593647633423 0.11151857172825158
711 -1.0113292623686327 0.11151450361479714
712 -1.012763899540931 0.11148695741197266
713 -1.0089314914178489 0.11148183653597266
714 -1.0096562718241209 0.11150476264068365
715 -1.0115562919645542 0.11152848853652397
716 -1.0111351505555748 0.1114825334032288
717 -1.0116325854834654 0.11147340540207007
718 -1.0118891295019634 0.11148537495817604
719 -1.011599244112053 0.1114743121535578
720 -1.0105807733604155 0.11146396656948476
721 -1.008705366464645 0.11151712166909902
722 -1.0094512954749786 0.11161730212481408
723 -1.0114708298005932 0.11165635456993087
724 -1.0111909569688013 0.1116606484771682
725 -1.0109403394451173 0.11168805181184614
726 -1.0107122953649714 0.11173763110270513
727 -1.0100160852651128 0.11174644790418178
728 -1.0103043816702413 0.1117222580900239
729 -1.0126376725439394 0.111684115211454
730 -1.0088595336594417 0.111690394233649
731 -1.0088257759685393 0.11172192724767685
732 -1.010017432045674 0.11168444015370327
733 -1.0103245710622644 0.11162699740970194
734 -1.008602523465095 0.11164435427346533
735 -1.010629939428503 0.11164093443458074
736 -1.0121288635832575 0.11161582622115185
737 -1.0114048135611116 0.11161019977825282
738 -1.0105811792049033 0.11162430543078568
739 -1.0120532792836088 0.11164394350534115
740 -1.0113966252208273 0.11162769705796825
741 -1.010089024385742 0.1116228178825506
742 -1.0097702575953444 0.1115956903012752
743 -1.012524267494908 0.11158592239465266
744 -1.0106145434729106 0.11157149688926667
745 -1.0122002900056557 0.11156759210295182
746 -1.008571221445601 0.11159319934630135
747 -1.012132192099087 0.11159740579192304
748 -1.0107264915211365 0.11156756128117117
749 -1.0088755912365215 0.11156537827903049
750 -1.010464329177512 0.11156486219522557
751 -1.007484171362354 0.11154567757349476
752 -1.0103564277960497 0.11154847759068871
753 -1.0111177181254554 0.11158461430052645
754 -1.0101972059490572 0.11160461978505574
755 -1.0104352289773488 0.11166372260620037
756 -1.0110800795873336 0.11155413929819376
757 -1.011364771376916 0.11156741776650066
758 -1.012680066711655 0.11158998195732228
759 -1.0115012237929555 0.11157732257040057
760 -1.0099474289267858 0.1115668766416219
761 -1.0114621248311693 0.11159427360726237
762 -1.0115916771516622 0.11166668713474054
763 -1.009784559352411 0.11167788992221016
764 -1.0119059723300088 0.11161202348364137
765 -1.0094952856875257 0.11161281289013875
766 -1.0103037035024893 0.11163170061954215
767 -1.0084635954554573 0.11161161263923458
768 -1.011509460819211 0.11157719500088943
769 -1.0097668513918963 0.11163249557927268
770 -1.0113694468691308 0.11174227886778049
771 -1.010199250131136 0.11170649084905314
772 -1.0097532093495987 0.11163840476377017
773 -1.0102029161627617 0.11159480004599079
774 -1.0111681738211649 0.11155319932397867
775 -1.0095059124875905 0.11156264506687448
776 -1.010697183755628 0.11155848195369181
777 -1.0090602264661521 0.11153898801232885
778 -1.0108779897780673 0.11153091903053754
779 -1.011212704877814 0.11159132965883461
780 -1.0100192495626075 0.11167328370207237
781 -1.011983414994733 0.1116622401669119
782 -1.0087386300114887 0.11162541124616394
783 -1.0122135790273494 0.11166933340301798
784 -1.0079697022952732 0.11175679391252054
785 -1.012013929921805 0.11164284813719903
786 -1.0119734009426058 0.11163393651677019
787 -1.0092579428581 0.11170003840882621
788 -1.0111185517574672 0.11165869524575585
789 -1.0116407357668014 0.11161532128038276
790 -1.0067041378600414 0.11160829233392063
791 -1.0111361272590091 0.11163317029677673
792 -1.0121303674534106 0.11165290764595476
793 -1.0097000729213006 0.11166696116084784
794 -1.0123847250403437 0.11168112254443074
795 -1.0105407684083296 0.1116752114445435
796 -1.008824456774803 0.1116962429880891
797 -1.011330144155923 0.11172068819159292
798 -1.0089335590449626 0.11171245568674935
799 -1.0077141081310714 0.11171586281837281
800 -1.0110174435791366 0.11171049861738275
801 -1.012632752675015 0.11169578352909865
802 -1.0121967052940506 0.11169949736439043
803 -1.0095949846832952 0.11171253770414867
804 -1.0112006713912487 0.11175136755612303
805 -1.0120160443792756 0.1117953443462469
806 -1.011247260836973 0.1117964081704266
807 -1.0104575031464031 0.11177140270612994
808 -1.0128918370368343 0.11175907110891742
809 -1.0113411559705818 0.11175212059560483
810 -1.0119956760799058 0.11175025006532091
811 -1.009126506260197 0.111804467941308
812 -1.0123738438164709 0.11185244928197946
813 -1.010655906005463 0.11181382219570216
814 -1.0091867774314365 0.11179530262910103
815 -1.009897811497426 0.11181184960233255
816 -1.0128621148782357 0.1118251592115574
817 -1.0106126084969425 0.11183143885297811
818 -1.0103167927724646 0.11184857445237897
819 -1.010402366062953 0.11186487966484152
820 -1.010480801880701 0.11186561182075616
821 -1.0102090098210847 0.11187087893733155
822 -1.0104562624803124 0.11188156859559424
823 -1.0107703486055521 0.11188910542102032
824 -1.0073716185412926 0.1118824045526991
825 -1.0086943426061479 0.11185230552966866
826 -1.0116434789520612 0.11182916536204815
827 -1.011245381397292 0.11180533542153487
828 -1.0114714923943644 0.11178927436783562
829 -1.011549804055451 0.1117833579706923
830 -1.0100355957283866 0.11178596413554974
831 -1.0085068909643498 0.11179328955733614
832 -1.0116547393936501 0.11179504671933196
833 -1.0109371349228853 0.1117790819472087
834 -1.0092777590805901 0.11179326534511552
835 -1.0108824735059743 0.11183295543886299
836 -1.012581478864915 0.11184425873027903
837 -1.0115208996623957 0.11179951927002868
838 -1.0127545407316842 0.11178602518079934
839 -1.0093238325554494 0.11177803853390521
840 -1.0113425625886354 0.11177221525103193
841 -1.01151682049306 0.1117632346192447
842 -1.0107843142551098 0.11180470617679548
843 -1.0116429408182488 0.11185537052653514
844 -1.0115372417438937 0.11183144271783177
845 -1.010948007858454 0.11179736633970323
846 -1.0099784588136878 0.11181055737951429
847 -1.0087125354183493 0.11178474498422034
848 -1.0065329134099403 0.11174619989825373
849 -1.0092990258267918 0.11170719252974921
850 -1.0109563100405012 0.11171068820378659
851 -1.0114753137696206 0.11172842405342108
852 -1.011346157091785 0.11173490250355167
853 -1.0098552938617529 0.11171036813850165
854 -1.0093826687068812 0.11166224680775955
855 -1.0088343372674067 0.11168151689405413
856 -1.0101421623017515 0.11168314624525269
857 -1.0113030439510378 0.11167251667630494
858 -1.0117180975213358 0.11169425019777696
859 -1.008651217740173 0.1117105353250524
860 -1.01130392058179 0.11170330097329982
861 -1.0121154082653454 0.11168672591149385
862 -1.0096764856496991 0.11167993258872451
863 -1.0100181951661764 0.11169501714819213
864 -1.0109599941440812 0.11169494492726569
865 -1.0077187510313106 0.1116842044513971
866 -1.0118263923860245 0.11167135408793404
867 -1.010492625070628 0.11165993014680234
868 -1.0095450551792888 0.11164533775485644
869 -1.0125309240448235 0.11163237608627874
870 -1.0109722874335194 0.11162030854309549
871 -1.0100649975912377 0.11162106092806111
872 -1.0103142661201638 0.11161996497069199
873 -1.0109601621360842 0.11162119973689717
874 -1.0114512617239435 0.11162648513388272
875 -1.0097643743379854 0.11161340106900418
876 -1.0099919532784492 0.11160747219679795
877 -1.0082688769625041 0.1115988721473633
878 -1.0125920571281657 0.11159767699603243
879 -1.0109889410823858 0.11160800019449271
880 -1.0125264558788447 0.11161509430195178
881 -1.0120705328535724 0.11162222682722277
882 -1.0071431755360758 0.1116062958888222
883 -1.011470406009315 0.11159661544289162
884 -1.0109056867148358 0.11156850172215345
885 -1.009010710546743 0.11154327128939026
886 -1.0115672418673332 0.11155285324961926
887 -1.0082288504274846 0.1115293175975392
888 -1.0116996379955474 0.11151474761365228
889 -1.0072514576086338 0.11148274888320807
890 -1.0100875062628984 0.11147826048124886
891 -1.007602724323722 0.11148016028376623
892 -1.0118471716956956 0.11148086101537147
893 -1.011369894103994 0.11148977344402392
894 -1.0101825466845498 0.1114975288488258
895 -1.0111853895497382 0.11151628258001185
896 -1.0100917544737116 0.11149385817465066
897 -1.011552429789323 0.11148290069287672
898 -1.007697012324788 0.11147615070817465
899 -1.011383587004325 0.11147645463658258
900 -1.0120879683310087 0.11147409581668857
901 -1.0101287450233993 0.11146744357940482
902 -1.0100101797442764 0.11146709425664554
903 -1.0094411798971727 0.11143199203616701
904 -1.0109831897116826 0.11138375790832873
905 -1.0089640893643523 0.11137191984497373
906 -1.0107777111411913 0.11136572167406711
907 -1.0115328338971805 0.1113337277689409
908 -1.0114186514565255 0.11134635980218782
909 -1.0125648668999963 0.1113913347289596
910 -1.0101129869965797 0.11137191905993654
911 -1.0085241596785846 0.11134160843601044
912 -1.0084826973280137 0.11132479420103114
913 -1.0113680203568354 0.11134089180403284
914 -1.0114744650261773 0.1113756795308672
915 -1.0099263927301396 0.11138647871062785
916 -1.0100522659569928 0.11137816039850744
917 -1.0107177506689788 0.1113854075902677
918 -1.0108876968699627 0.11142393617083193
919 -1.0103613464228147 0.11140267106469948
920 -1.0094559773882517 0.11137638998544915
921 -1.01051905004136 0.11135361446165577
922 -1.0107596979294848 0.11135749751423002
923 -1.0114198480993626 0.11135181603681828
924 -1.0102517898042787 0.11135185402717816
925 -1.0083054340110313 0.11138921809301375
926 -1.0086005569218377 0.11149565297376691
927 -1.0083655378572862 0.11157525267730184
928 -1.0100586236624043 0.11151398717866715
929 -1.0080933736086128 0.11147886777363335
930 -1.0113859044543942 0.11150228310910829
931 -1.009218826521498 0.11143079060403452
932 -1.0106245050725453 0.11137584474345913
933 -1.0107481667534508 0.11139543334688873
934 -1.0111981631147944 0.1114429728670678
935 -1.011589994980823 0.11143172309745403
936 -1.0097957571897396 0.11138159827931
937 -1.01089345200672 0.11133867107296345
938 -1.0114267207716279 0.11136713332930484
939 -1.0101788904258726 0.11140708516308272
940 -1.0096491955054667 0.11141762968048048
941 -1.010613120644713 0.11145228455578451
942 -1.0108508002535064 0.1115362160226558
943 -1.0115507314369165 0.1115773090468008
944 -1.0095397064032778 0.11157596986303482
945 -1.009504412339489 0.11155819869359057
946 -1.0086046524536625 0.11152251558027014
947 -1.0113800081751732 0.11148371604883317
948 -1.010431757137806 0.11149244037504075
949 -1.0106824103024274 0.11151131700100317
950 -1.0058985251988535 0.11152263730590861
951 -1.0129357891542832 0.11150575288263442
952 -1.0094827347052402 0.11150469816816524
953 -1.0071768861156258 0.1115147702916926
954 -1.0087895160620726 0.11151149988189704
955 -1.0111049647551444 0.11149628685954403
956 -1.0122567642171958 0.11148252546851636
957 -1.009463959408226 0.11151374617311019
958 -1.0095282199948346 0.11152209316086262
959 -1.0081086685978085 0.11147067550818997
960 -1.0100466513557762 0.11144177424177429
961 -1.008157744203259 0.11142238714131886
962 -1.0096720814929463 0.11141399980540292
963 -1.0111067372110687 0.11146043008387144
964 -1.0114071946381502 0.11151629457031753
965 -1.0099581031173632 0.1114968657784795
966 -1.0102040223919608 0.1114627186871034
967 -1.0091014910870546 0.11143921438955705
968 -1.010672083036877 0.11141028581730406
969 -1.0079174959406798 0.11141821193302535
970 -1.0074025700707445 0.11143077377993156
971 -1.0117064030024359 0.11143408252802126
972 -1.010704679314088 0.11141286074801884
973 -1.007738361321694 0.11138751822067422
974 -1.0115217109352685 0.11136500993707443
975 -1.0109009103689341 0.1113519783911801
976 -1.0112729975991932 0.11135337548323912
977 -1.008456705589972 0.11137322289138812
978 -1.008694612368697 0.11140377803743971
979 -1.0080652189428256 0.11141681339929166
980 -1.0117287179830263 0.11142898610735248
981 -1.0096193143733454 0.1114537818568425
982 -1.0113472566796993 0.11146753298687405
983 -1.0103675134257848 0.11144405108478267
984 -1.0111685819085914 0.11142243186946886
985 -1.0092097057418994 0.1114329958378789
986 -1.0104146964113367 0.11141583879120123
987 -1.00906558660216 0.11139695283525648
988 -1.009549349202943 0.11138244380160307
989 -1.011508034250128 0.11137688746328865
990 -1.0114387666358118 0.11136822823236835
991 -1.0093667568145264 0.11136381954821102
992 -1.0123427820218807 0.11135954706015082
993 -1.0101261658576839 0.11136061605507408
994 -1.010123274887737 0.11138267539876606
995 -1.0113403898903603 0.11140905269997202
996 -1.0077709412335796 0.11138459349082237
997 -1.01031378384695 0.11139381522678947
998 -1.009637745349376 0.11143444751659709
999 -1.012864877294257 0.11148167525181758
1000 -1.0116208305435215 0.11150149536234369
1001 -1.0069819873214159 0.11145081579013333
1002 -1.0113207338556307 0.11139318989101864
1003 -1.0078109045707648 0.11135798810351011
1004 -1.00825059303862 0.11135040313757212
1005 -1.0119670322842607 0.11135021652952809
1006 -1.010573223401451 0.11134456068404115
1007 -1.0125346908259232 0.11134295119229387
1008 -1.0097949340579937 0.11133949631200067
1009 -1.010948471509623 0.11133564016932918
1010 -1.0115021704086165 0.11132828647661695
1011 -1.00985660229359 0.11132218306600349
1012 -1.0127672448738085 0.11130543934951437
1013 -1.009780636069952 0.11129058154922973
1014 -1.0096032466216318 0.1112914562534741
1015 -1.0106285606616028 0.11130880544994502
1016 -1.0119443724099348 0.11133297002488818
1017 -1.012375085520443 0.11133862925399954
1018 -1.0105747109441812 0.1113407228827485
1019 -1.0098498745191964 0.11131828866844905
1020 -1.0079224219849503 0.11128982764017961
1021 -1.0083665719431252 0.11127759655114322
1022 -1.0109931653446518 0.11126820208914126
1023 -1.0120559442545876 0.11126412748823014
1024 -1.009877006957282 0.11126004013293089
1025 -1.0094925352868949 0.11125368357635411
1026 -1.011262120180188 0.11125944752806399
1027 -1.0102400009946935 0.11129472755808356
1028 -1.0108176710761094 0.11131382620742208
1029 -1.0114962274532775 0.11131402952292478
1030 -1.010088397991708 0.11132621658869955
1031 -1.0093706685851436 0.11135483158328513
1032 -1.0117596303237377 0.11136472334127707
1033 -1.0080284535025623 0.11134254134313178
1034 -1.0113166833731362 0.11130623822135124
1035 -1.0112796596642244 0.11128457487030104
1036 -1.0107197413916496 0.11128042150280817
1037 -1.011196609896207 0.11129564836789108
1038 -1.010169344915907 0.11131835872083228
1039 -1.0076098643997686 0.1112986348883799
1040 -1.0113927728886118 0.1113010187567435
1041 -1.0110910507430766 0.11127924970049306
1042 -1.0091111334654064 0.11127769454221981
1043 -1.0112020463288676 0.11127352984236175
1044 -1.0106945439078325 0.11128463959360685
1045 -1.0079762964833716 0.11131578044518327
1046 -1.010029072067804 0.11131698900984177
1047 -1.0109564414722667 0.11129180253227414
1048 -1.0105591632884463 0.11130579541859274
1049 -1.009185908687011 0.11135359675540141
1050 -1.011472074549715 0.1114086436796395
1051 -1.0101263954913389 0.11144418651777599
1052 -1.0100696028100657 0.11147540718757416
1053 -1.0092020645174966 0.111480392279148
1054 -1.0109202984309378 0.1114661203120214
1055 -1.012918149796576 0.1114769928462862
1056 -1.0100842885026962 0.11150305339573133
1057 -1.0107954742438734 0.11151089618362649
1058 -1.00952144464995 0.11147572256916538
1059 -1.0118239554009427 0.11146041041639215
1060 -1.009305996487482 0.11149125356433941
1061 -1.0130043051142694 0.11151572066201665
1062 -1.011292079040625 0.11149898619770476
1063 -1.011061050447934 0.11149163124888394
1064 -1.0121574591484819 0.11150964777835895
1065 -1.0108238047223057 0.11149941323477051
1066 -1.0095924691768747 0.1114759480844715
1067 -1.0087056708303066 0.11146031684093725
1068 -1.0120207412911786 0.11143716818828522
1069 -1.011945114453301 0.11142555050272025
1070 -1.0087136982250158 0.1114358945697088
1071 -1.0110464576220053 0.11142988503777401
1072 -1.0080702335017573 0.11136148587486501
1073 -1.010219189824533 0.11134138623091568
1074 -1.0111320027555573 0.11132678509671688
1075 -1.0130285015899458 0.11131105653630702
1076 -1.0122706366396514 0.11131881125099999
1077 -1.0118506492342707 0.1113451637596028
1078 -1.012369217957497 0.1113601069747688
1079 -1.0095259029405725 0.11136968625620747
1080 -1.01055876413485 0.11135555295581434
1081 -1.007700650351556 0.11135944950606654
1082 -1.0110689306977128 0.11136771139341534
1083 -1.0107848129379824 0.11139685034064142
1084 -1.0107514803692927 0.11135615713303293
1085 -1.008148322763044 0.11133400162787038
1086 -1.0109113786621529 0.1113461739841619
1087 -1.0102098331160003 0.11132428610648144
1088 -1.0100324467762347 0.11130087302440908
1089 -1.0108200327555477 0.11131281254616043
1090 -1.0113287760116987 0.11129642725775908
1091 -1.0112216229465696 0.11125924153052819
1092 -1.0077005255737277 0.11121590668401066
1093 -1.0127446443198262 0.11119795777401678
1094 -1.0106254218922626 0.11119384452910662
1095 -1.0128691216170551 0.11118167936758812
1096 -1.011724759968011 0.11119183041570918
1097 -1.0083726517454537 0.11124760533658092
1098 -1.008418092924016 0.11131008070081388
1099 -1.0115242094565131 0.11132153895514992
1100 -1.0100393926861913 0.11133013367881822
1101 -1.0108595432279681 0.11134580665503815
1102 -1.0099588079417818 0.11134100508250873
1103 -1.011450485634143 0.11135038065844344
1104 -1.010304794072378 0.111354922622415
1105 -1.0102868232831907 0.11135130239439398
1106 -1.01034200769998 0.11132683220521891
1107 -1.0115940054997121 0.11130608794361384
1108 -1.0119012123270716 0.11129196921561997
1109 -1.0112715040222824 0.1112821333477015
1110 -1.010799371508616 0.11127738531533544
1111 -1.0113885282571358 0.11126983495049424
1112 -1.0102932932287894 0.11126967777645874
1113 -1.0095963214521835 0.1112902245948084
1114 -1.0094539411980148 0.111297017057018
1115 -1.0125720386500803 0.1112992296375789
1116 -1.008811070000619 0.1113181874175697
1117 -1.0097002960694315 0.11136045969320928
1118 -1.0110472606507457 0.11138653330888348
1119 -1.0055269857269484 0.11140916055900563
1120 -1.0101000350977893 0.11142104346765991
1121 -1.0073886260018405 0.11146305769510434
1122 -1.0111519474046398 0.11142741169785497
1123 -1.0087253126667834 0.11134615097318684
1124 -1.0078925414095663 0.11135781220518465
1125 -1.0103929792223638 0.11143788947412499
1126 -1.010981227393631 0.11138766512787748
1127 -1.0088326268049392 0.11132034023250542
1128 -1.01096499069017 0.11132928655756763
1129 -1.0115193208241704 0.11134022986202466
1130 -1.0098846306211813 0.1113217632742014
1131 -1.0086521185168487 0.11130759189585393
1132 -1.0097912376138276 0.11130115252402506
1133 -1.0115071209416624 0.11131619749647732
1134 -1.0086023906532129 0.11129605821286744
1135 -1.0110621788701775 0.1112467994559909
1136 -1.01022415720186 0.11125334463493104
1137 -1.0123102212420052 0.11127098340583769
1138 -1.0086073783519112 0.11127860476373658
1139 -1.0107497331859356 0.11126559964607768
1140 -1.0080124410899207 0.11128503396014976
1141 -1.011767801777023 0.11127631050356304
1142 -1.0094720991793595 0.11125880194282767
1143 -1.0112196924386747 0.11124438835021587
1144 -1.0078984715306458 0.11125553094678771
1145 -1.0114600466218115 0.11125920960844637
1146 -1.0112188040674042 0.1112750436595182
1147 -1.0112695943278094 0.1113070164583969
1148 -1.0123423670450737 0.11132552711125515
1149 -1.010295919738929 0.11132653195057925
1150 -1.0107736016478412 0.11134253717649355
1151 -1.0115284159801192 0.11135077655231676
1152 -1.0113378418666137 0.11136468248160927
1153 -1.0117281004334426 0.11138055787139561
1154 -1.0098003213753541 0.11139885262879988
1155 -1.0093469355217553 0.11139469407497438
1156 -1.0111371028010399 0.11138845045855446
1157 -1.008610074291996 0.1113870534673061
1158 -1.0127870169098323 0.11138409336579631
1159 -1.0085060029683686 0.11139225107924614
1160 -1.0128277658690026 0.11139977489386613
1161 -1.009763330362078 0.11140910984780979
1162 -1.0112213059903055 0.11142500619165162
1163 -1.009875218626713 0.11144082356862883
1164 -1.011259112795581 0.11146818379964603
1165 -1.0110690380188232 0.11148746660681041
1166 -1.012115494647669 0.11150151335999428
1167 -1.011513087962767 0.11150796298290984
1168 -1.007841802860493 0.1114800230373118
1169 -1.0110637167765657 0.11146612208810024
1170 -1.0122791932926842 0.11145585981374365
1171 -1.0085640212751656 0.11147168724620636
1172 -1.0097537364541882 0.11151370244779907
1173 -1.0109075868684185 0.11150355855270155
1174 -1.0112780214340202 0.11149665080977514
1175 -1.0111228288707674 0.11150017620756746
1176 -1.009897051705219 0.1114967683207411
1177 -1.0101270902827917 0.11151583043089204
1178 -1.0103281852408457 0.11153343610910392
1179 -1.0120763771105943 0.11153202418724145
1180 -1.0115742966108636 0.1115167867914684
1181 -1.0112636783917912 0.11152013920093214
1182 -1.0125676548414126 0.11152128145252181
1183 -1.0103289268440645 0.1115045609684916
1184 -1.0117656330563798 0.11149212594032587
1185 -1.010692321624162 0.11148284401620666
1186 -1.0115408329778626 0.11146472163911046
1187 -1.0106027615057305 0.11144532122939457
1188 -1.010103334160964 0.11143116150513328
1189 -1.009377509887523 0.11141265186664505
1190 -1.0093888365285921 0.11139311718964894
1191 -1.0101286932023437 0.11138785076590225
1192 -1.011240727670735 0.1113807884727738
1193 -1.0098159905335267 0.11138163006788714
1194 -1.01011674248891 0.11137981295883473
1195 -1.0120495772059368 0.11138258217341411
1196 -1.0097042370086797 0.11138295321761049
1197 -1.0113285068466449 0.11140848640707333
1198 -1.011931334656501 0.11145241300376921
1199 -1.01217864220895 0.11147740328049377
1200 -1.0094032046366015 0.11151977629215884
1201 -1.0126457390172872 0.11154725844327784
1202 -1.009815411731014 0.1115692276288935
1203 -1.0088283562810751 0.11152822611553698
1204 -1.0111775885082601 0.11145295185562612
1205 -1.0115373803101209 0.11140026637135175
1206 -1.0066520135938364 0.11134452359137326
1207 -1.0109154853648128 0.1113185882156851
1208 -1.0110286337674572 0.11132940004401806
1209 -1.0100498128798447 0.11135139018460175
1210 -1.0096159517490695 0.1113381933432799
1211 -1.0095862401154467 0.11128292266081563
1212 -1.011982031504877 0.1112674025853575
1213 -1.0116142440600642 0.11129180459239069
1214 -1.009113748085965 0.11132089864702173
1215 -1.0097805632592631 0.11134873855303891
1216 -1.0118259197479496 0.11140990221052299
1217 -1.0111065437900126 0.11138994989733227
1218 -1.0107553129659175 0.11136353834900187
1219 -1.0094183695649197 0.11133262289744406
1220 -1.007751823333123 0.11130549069510481
1221 -1.010962160232021 0.11126471535492076
1222 -1.009614518043523 0.11124369806914443
1223 -1.0080774312962664 0.1112381420462621
1224 -1.0113210173732556 0.11125296548191027
1225 -1.0109274389958394 0.11124367356617222
1226 -1.010909300555652 0.11123410729874382
1227 -1.0114493092469485 0.11121519988722511
1228 -1.0084501178338037 0.11122843282054258
1229 -1.0084813277580202 0.11129027805017917
1230 -1.0128902590475948 0.11136399661041883
1231 -1.0089437389893987 0.11140269392870833
1232 -1.0101433438821041 0.11142748104217688
1233 -1.009611393927211 0.11150139849255519
1234 -1.0103233700330634 0.11154055704200361
1235 -1.008759548228949 0.11147988706262818
1236 -1.0098625296359673 0.11134323082727104
1237 -1.0096149665450518 0.11133232340190524
1238 -1.0107645616637708 0.11134616853699586
1239 -1.0108348294018221 0.11126980230907453
1240 -1.011415913704397 0.11123603228379349
1241 -1.0127148245374347 0.11125715728543062
1242 -1.0124943635927135 0.11126509889651377
1243 -1.0103172173505883 0.11121206844220077
1244 -1.0100146748139798 0.11116109881732578
1245 -1.0114027537625876 0.1111747938307302
1246 -1.01013033279914 0.11121600961091396
1247 -1.0118573535365925 0.11124945814243935
1248 -1.0108956142779952 0.1112663365391145
1249 -1.011857648923117 0.1112779544343418
1250 -1.0125481796683808 0.11125538634682475
1251 -1.0110183153394245 0.11120744632638822
1252 -1.011131484950767 0.11118512167609432
1253 -1.0123529307596941 0.11116742356060426
1254 -1.009505398311308 0.11114779002925035
1255 -1.0107946308085087 0.11112747236397652
1256 -1.0099547961360966 0.11113613594329075
1257 -1.0093979305970895 0.11116251425369593
1258 -1.0117199588467123 0.11117180452797447
1259 -1.0098294101140919 0.11114785547397005
1260 -1.0110594745232973 0.11114259323356475
1261 -1.0120633191710495 0.11114830458183489
1262 -1.0120272184094528 0.1111631488301222
1263 -1.0090113771093578 0.11120011171847935
1264 -1.0111346855029577 0.11118479668352599
1265 -1.0103141652666694 0.11111718661599218
1266 -1.0072861260184105 0.1110973550014076
1267 -1.009044476429002 0.1110996472834406
1268 -1.010580054224192 0.11109618498014065
1269 -1.0119267361676891 0.11107340817293475
1270 -1.0090668496171638 0.11106650688972214
1271 -1.0113255218196795 0.11108975390280294
1272 -1.0115109083615088 0.11110450614908261
1273 -1.0126005314994417 0.11109212796348222
1274 -1.0096684356015904 0.1111004289499738
1275 -1.0118638447208177 0.11112666241686092
1276 -1.01071045933305 0.11111053059807173
1277 -1.0102183162985188 0.11110432962427413
1278 -1.0117867550463477 0.1111287601483923
1279 -1.0117916392562554 0.11115689956613778
1280 -1.010879310484406 0.11113058615918132
1281 -1.0110492446227448 0.11113661741374004
1282 -1.0108689508165618 0.11115988019304933
1283 -1.009938600590862 0.1111870637769603
1284 -1.010896211175245 0.11116601994489642
1285 -1.012959594409948 0.11113299160053683
1286 -1.0114806172713349 0.11120329600902612
1287 -1.0118281061288195 0.1111663376558272
1288 -1.0107365794716134 0.11108636876346525
1289 -1.011086321693319 0.11110686773051813
1290 -1.0126821015332172 0.1111309286309241
1291 -1.009766875873987 0.11111466128085663
1292 -1.0126811373268794 0.11114173331976068
1293 -1.0095496325503486 0.11118553124061073
1294 -1.008534352372198 0.11114085425120371
1295 -1.0104127570604677 0.11106123206923164
1296 -1.0070277467512296 0.11104370884053948
1297 -1.0106276269764092 0.11106940297545081
1298 -1.0100913513263279 0.1110901309674479
1299 -1.0112576760899439 0.11106085911563235
1300 -1.008797194440722 0.11110594696195578
1301 -1.0091031903015384 0.11121726624869305
1302 -1.0109764463836217 0.11111157921558422
1303 -1.011788443732511 0.11103916580710758
1304 -1.0113741029037806 0.11106986247347311
1305 -1.009835322945119 0.11109322309995931
1306 -1.0102915607735135 0.11103100218330944
1307 -1.0120649935809174 0.11100880383699854
1308 -1.0107860892709624 0.11107955963059626
1309 -1.0097853367334497 0.11105456728467539
1310 -1.0096663590839012 0.11100594780598479
1311 -1.0124502737316632 0.11098026828365831
1312 -1.0121602986119336 0.1109895294140098
1313 -1.0103675650633592 0.11098886800244082
1314 -1.0110109187227365 0.11097287970583786
1315 -1.0104008364188486 0.11094863941839704
1316 -1.0080749604511638 0.11096861686943571
1317 -1.0124333529457197 0.11097756782827517
1318 -1.0105226084080645 0.11097293731265362
1319 -1.0106492964064007 0.11098753421744056
1320 -1.011415470710493 0.1110179118612944
1321 -1.011728604398538 0.11099335630715479
1322 -1.011565089831789 0.11096008528891899
1323 -1.012235644727708 0.1109448831680343
1324 -1.0091425706108585 0.11094463809132352
1325 -1.012904842292095 0.11093994152571796
1326 -1.0111561488857828 0.1109405611851727
1327 -1.0113822353326618 0.11095060929553316
1328 -1.0107381746003463 0.1109564658663371
1329 -1.0117064598583958 0.11096200406571531
1330 -1.012312861558568 0.1109714142574117
1331 -1.0120591897548503 0.11098377568820106
1332 -1.0110469380254352 0.11100132188022671
1333 -1.0085032627139972 0.11103164025391038
1334 -1.012920398332804 0.11104539673744718
1335 -1.0120160101322364 0.11106050450874178
1336 -1.0112879266822201 0.11107579915054576
1337 -1.0108751647322303 0.11107281227752226
1338 -1.0088485095630415 0.1110688131526048
1339 -1.0101778639293453 0.11106419488009572
1340 -1.0109090497645037 0.11104506182584824
1341 -1.0070552478044392 0.11102569295409044
1342 -1.010839051567249 0.11101942764586031
1343 -1.0110082484583338 0.11102515700904528
1344 -1.0090131420327493 0.11102487087037326
1345 -1.0079504895889533 0.11103116796871491
1346 -1.0109237530639534 0.11102620777841032
1347 -1.011948926609522 0.11101816560048433
1348 -1.0107174237525718 0.11100366917614149
1349 -1.0102419921845562 0.11099638258362168
1350 -1.0090006484422875 0.11099955449953423
1351 -1.0116022123965551 0.11101120648284146
1352 -1.0093331932570706 0.11104014421565585
1353 -1.009358916283966 0.11106039556274586
1354 -1.0119690418264866 0.111087469923425
1355 -1.011350369881426 0.1111008862824867
1356 -1.0108847557664937 0.11108567382364454
1357 -1.0092451112431395 0.1110417784226287
1358 -1.010373038756838 0.11100480017553266
1359 -1.0093955840811166 0.11097506299472376
1360 -1.011872554931087 0.11096535236801497
1361 -1.0068824897592994 0.11096736982033926
1362 -1.0102240838543874 0.1109632234833674
1363 -1.011872599782101 0.11097251374705915
1364 -1.0114107440867508 0.11097757355085931
1365 -1.0098761353317618 0.1109660872606405
1366 -1.0098672444794599 0.11095243546062981
1367 -1.0123796348808387 0.11096523268836851
1368 -1.0122145039816195 0.11098416170390508
1369 -1.011929109300943 0.11099357717674772
1370 -1.009634985456661 0.11103418429010598
1371 -1.0113634691560722 0.11108700475423766
1372 -1.0089911962650826 0.11115549031982119
1373 -1.0125881776455632 0.11112322472172093
1374 -1.007354544866097 0.11115082469169218
1375 -1.0120071501946128 0.11116738159324183
1376 -1.0107209120620988 0.11114376319479116
1377 -1.011276886691018 0.11113996401529996
1378 -1.0094152247005777 0.1111654470730972
1379 -1.0090744922115615 0.11116142873560841
1380 -1.0090548447940786 0.11109475559620939
1381 -1.0127874290364287 0.11105615434259342
1382 -1.0102836090333718 0.11109942916909277
1383 -1.0121719520296424 0.1110646188409664
1384 -1.0095880552424092 0.11104676164907251
1385 -1.0105380681788851 0.11105798239592012
1386 -1.011293736559016 0.11108976948705858
1387 -1.0123273540422513 0.11105191593141445
1388 -1.0111677414138094 0.11103599236623259
1389 -1.0068613254825933 0.11106577912971305
1390 -1.0115129074853775 0.11106533734559286
1391 -1.0107274445066445 0.11105051080714255
1392 -1.0087431446455042 0.11106571267981469
1393 -1.0117649840899425 0.1110832815096675
1394 -1.0103082520442592 0.11106608211053617
1395 -1.0108235288602097 0.11105750465968761
1396 -1.0098383543612657 0.11106707394365356
1397 -1.0112297187783177 0.1110501484160193
1398 -1.0101383514870577 0.11102052860632108
1399 -1.012829009091215 0.11100751762617622
1400 -1.0088415668377775 0.11100078651816525
1401 -1.0100861673474266 0.11099009224359635
1402 -1.012648350830146 0.11099150614402127
1403 -1.010726160336688 0.11100773429651248
1404 -1.010666914598608 0.11104037579297016
1405 -1.0083805693449512 0.11106072544238121
1406 -1.009762928383083 0.11106035223006899
1407 -1.0094047193179738 0.11105678252375109
1408 -1.0101851883990212 0.11106158069338035
1409 -1.0089216090775464 0.1110492467385035
1410 -1.0107999033124424 0.11102990261588662
1411 -1.0113286856591923 0.11101353596857799
1412 -1.0098602630891553 0.11099931383850466
1413 -1.0119774441440221 0.11098554111694221
1414 -1.0113257791950194 0.1109803865813416
1415 -1.0111329275951766 0.11098080144319221
1416 -1.011052311306775 0.11098679269564303
1417 -1.0100332796091955 0.11098691340630354
1418 -1.009367235734986 0.11099515676951964
1419 -1.0096955192420747 0.11099914918395287
1420 -1.0126412239779066 0.11100823701948587
1421 -1.0124428209202212 0.1110154193771617
1422 -1.0100218718786098 0.11102267107331798
1423 -1.0111478463210701 0.11104183372907409
1424 -1.010827899724412 0.11105894140968764
1425 -1.0112875780623902 0.11107768154300986
1426 -1.008578711084065 0.11108119430351215
1427 -1.01083395948896 0.11107610182353021
1428 -1.010248797373577 0.11107244715765222
1429 -1.0119091352466347 0.111065654133506
1430 -1.00866666905641 0.11101107550264572
1431 -1.0082124398665948 0.11097681561061729
1432 -1.009849644112699 0.11098847235005825
1433 -1.0088526054680547 0.11104083678808895
1434 -1.0088596979568003 0.11101528230290003
1435 -1.009825599059992 0.11097905933019514
1436 -1.011947454254683 0.11096063653835751
1437 -1.0094940221363025 0.1109427968113199
1438 -1.0082091543174159 0.11094359536394921
1439 -1.011078736597549 0.11100482042890623
1440 -1.0100923964678372 0.11109400158514311
1441 -1.0096754516189215 0.11118796923702148
1442 -1.011795554828445 0.11125784348623653
1443 -1.0095174963576106 0.11126362070801488
1444 -1.0099246992740223 0.11126667044164101
1445 -1.011593765110608 0.11119480546577042
1446 -1.012029938733788 0.1111188690759656
1447 -1.0104843729750752 0.11106106686236039
1448 -1.0098393399868753 0.11103429798418062
1449 -1.0115065566876411 0.11103144327025471
1450 -1.0079215722477 0.11106010065574277
1451 -1.010633060587583 0.11110291105148318
1452 -1.0086715877541539 0.11112132946582283
1453 -1.0095072241603924 0.11111983275551217
1454 -1.0108842811092646 0.11119726754260983
1455 -1.0107339516814005 0.11126248269752206
1456 -1.0129682888539357 0.11123386642124489
1457 -1.0103088846546966 0.11120276760799133
1458 -1.0112079305946153 0.11123814691166252
1459 -1.0111015393835512 0.11124964435231499
1460 -1.0100117683333563 0.11120553059864534
1461 -1.0102003125613253 0.11119635134808391
1462 -1.010545049494727 0.11121915514819554
1463 -1.01201127884224 0.11123160306928913
1464 -1.012264506394074 0.11122012298460843
1465 -1.0089343388526175 0.11122535486429426
1466 -1.0122390049356482 0.11123257576657007
1467 -1.0105552796926136 0.1112468608466585
1468 -1.0105219472568048 0.11120413707287902
1469 -1.0102936922586412 0.1111708429403566
1470 -1.0106319237942452 0.11115968254278086
1471 -1.0108813715919174 0.11116187589961127
1472 -1.0094115709883578 0.11120259747064698
1473 -1.0112925297679016 0.11123323271386097
1474 -1.0097762184949362 0.11121867739872711
1475 -1.011227297442067 0.11117933383704204
1476 -1.0087361771830765 0.11120166638723705
1477 -1.0117754681783868 0.11123344716544487
1478 -1.009880291650175 0.11125225060713283
1479 -1.0111007668332612 0.1112592461667818
1480 -1.0116132054996372 0.11126682852196004
1481 -1.010400360044134 0.11126892963564523
1482 -1.0119522034555786 0.11126313471693104
1483 -1.0121436066935743 0.11125718807319154
1484 -1.0099145117748862 0.11126513975022866
1485 -1.01115107378933 0.11125622925927883
1486 -1.0087934873842632 0.11123311479008302
1487 -1.0097292522976862 0.11119920180518364
1488 -1.0115777386982074 0.11117635990866535
1489 -1.0108015828731414 0.11118001907706838
1490 -1.0113369387261486 0.11117618711742068
1491 -1.0123894542103091 0.11116611245720175
1492 -1.0127859183647692 0.11115791869820622
1493 -1.0099996035063812 0.1111604618904229
1494 -1.0094479823397973 0.11115677319978153
1495 -1.0104062950003552 0.11115232881136575
1496 -1.0110587547897507 0.11114354379300793
1497 -1.010716677298715 0.11114580694347774
1498 -1.009044643887314 0.11112600008735361
1499 -1.0102049861163607 0.11109836095273451
1500 -1.010018485747473 0.11108122528024938
1501 -1.0111656430904756 0.11106847820002114
1502 -1.0107851604304938 0.11105521198006728
1503 -1.0067895608532553 0.11105051330557147
1504 -1.0114452849735585 0.11104432192362146
1505 -1.0108618880752651 0.11104891814226497
1506 -1.008315280126165 0.11107645597255811
1507 -1.009931257075236 0.1111005612499489
1508 -1.0085655624833347 0.1111242005920906
1509 -1.0093684247309045 0.11113459494823258
1510 -1.010543267725078 0.1111353029960964
1511 -1.0108653117095796 0.11111168006341443
1512 -1.007591873496812 0.111090846533664
1513 -1.0088636142365957 0.11111013529974452
1514 -1.010356156115542 0.11112135265269887
1515 -1.0100980350132431 0.11107163142568087
1516 -1.0107049755687354 0.11109699658341299
1517 -1.0108626710030664 0.11110802004281438
1518 -1.0101601882115678 0.1111014422969765
1519 -1.0119372472789108 0.11110962960064896
1520 -1.0105868776114615 0.11114210073893958
1521 -1.010322026139209 0.11111069435953752
1522 -1.00792042582363 0.1110993820998306
1523 -1.0116878271288858 0.11111055674750717
1524 -1.010377869534782 0.11111705957465037
1525 -1.0108932951900678 0.11112150824591589
1526 -1.012457637249213 0.1111580214596178
1527 -1.012718949589491 0.11119450767183273
1528 -1.0097329322561845 0.11121980617187699
1529 -1.012604204071969 0.11122699021876055
1530 -1.0125133784436358 0.11122984587683038
1531 -1.0112902165789177 0.1112143329908121
1532 -1.011446642525932 0.11118763606123912
1533 -1.0091911317127324 0.1111473038520746
1534 -1.01170315748088 0.11114493325079003
1535 -1.0076925490118833 0.11118047954355866
1536 -1.0090661316861502 0.11114858910797408
1537 -1.0099456297209943 0.11120291808175944
1538 -1.0114137639225944 0.11124673344183296
1539 -1.0104927660646983 0.11121667028890309
1540 -1.0098332088341866 0.11120954858128718
1541 -1.0091926918703733 0.11130645708765684
1542 -1.0078403484096852 0.11142734258587034
1543 -1.0097314657257686 0.11137938817048106
1544 -1.012116037666101 0.1115044756143331
1545 -1.0097522515896986 0.11177722630480856
1546 -1.011776983003185 0.11164362998423936
1547 -1.0107211450793052 0.11168248598220498
1548 -1.0100320950178803 0.11191997613073511
1549 -1.0108284854107012 0.11167286585276925
1550 -1.0109370248857168 0.1114353527410569
1551 -1.0109389865475096 0.1116178696767429
1552 -1.011008197545004 0.11157965936845358
1553 -1.0104232778432622 0.1114233500182058
1554 -1.0108312569133124 0.11138470041106692
1555 -1.0126387759964595 0.11152265365246226
1556 -1.010725465466604 0.11166024583774942
1557 -1.0113463593387384 0.11151190324012261
1558 -1.009406204457007 0.11137715339378405
1559 -1.008787549257209 0.11139773310580466
1560 -1.011467646937183 0.11145729930888906
1561 -1.010697763649441 0.11138608222321854
1562 -1.0088361324703337 0.11126704068612543
1563 -1.00911554855392 0.11130172117735067
1564 -1.0113570595871957 0.11144338944879317
1565 -1.0128382479390396 0.1113630618811508
1566 -1.0066496905407292 0.11126296277642865
1567 -1.0120384135169505 0.11124966898340155
1568 -1.0114367806039155 0.1113063473844027
1569 -1.0110704914870483 0.1112727642041119
1570 -1.0102961182584316 0.11122894566668727
1571 -1.0108786694600536 0.11124823962751887
1572 -1.009698212560234 0.11129063574122806
1573 -1.0107079343202883 0.11124764001777927
1574 -1.0100418765515664 0.11121636174688705
1575 -1.0124999044197682 0.1112388970542993
1576 -1.010586025683183 0.11124319082070888
1577 -1.010073029234571 0.11121646604293167
1578 -1.0102174784256392 0.11121438272641236
1579 -1.0100203711908435 0.11128002303528424
1580 -1.0109878746016663 0.11134285637216479
1581 -1.0109370229592423 0.1112902402274256
1582 -1.010003055792019 0.11130613655967254
1583 -1.0108596223065225 0.11133492537930306
1584 -1.0113101808518896 0.11127796785264477
1585 -1.012710552707332 0.11127426001845027
1586 -1.0103483794214925 0.11131005841666666
1587 -1.0098758417951093 0.11136029213532579
1588 -1.011852385302921 0.11130258284006994
1589 -1.0089510743945547 0.11125095757133124
1590 -1.0098174929254307 0.11125824205944329
1591 -1.0105312392312105 0.11126913770575
1592 -1.0098801756193951 0.11125844646773896
1593 -1.006382516200985 0.1112583697745301
1594 -1.0105002358256083 0.11133382446945145
1595 -1.011453794175485 0.11133384522877457
1596 -1.0102975493630735 0.11128587582303764
1597 -1.009064053325291 0.1112858755956193
1598 -1.010184816215687 0.11129597563578941
1599 -1.0107814383449552 0.11129108937564487
1600 -1.0099558936920976 0.11126547651846071
1601 -1.0114738077302865 0.11124136100972044
1602 -1.0110953925340558 0.11123509761958338
1603 -1.0112796547953031 0.11122652043622559
1604 -1.01280471834909 0.11120824981556221
1605 -1.0102916211603583 0.11119565426235496
1606 -1.0098334145242922 0.11118896340920195
1607 -1.0116273142203733 0.1111775062887634
1608 -1.011111251559471 0.11117276685055162
1609 -1.010587485605538 0.1111800168616389
1610 -1.0092490742494202 0.11117036645800163
1611 -1.0093675285516828 0.1111643242201109
1612 -1.011362305892503 0.11117151813363524
1613 -1.0099579728423744 0.11119299474534837
1614 -1.0078282536623295 0.11117843411256233
1615 -1.0105193830415036 0.11115257692918348
1616 -1.0104901861011688 0.11115482300253698
1617 -1.0120038847012296 0.11117695369697192
1618 -1.0109909338513627 0.11117219430500268
1619 -1.0095228009720352 0.11115493876481591
1620 -1.0105431008190917 0.11116635533738539
1621 -1.0106050769187704 0.11117907248728563
1622 -1.0114182879695737 0.11117111589388276
1623 -1.0124388983758508 0.11116243164226805
1624 -1.0113093358684602 0.11116902673936752
1625 -1.0088929214274287 0.11117125221386702
1626 -1.009583371757751 0.11114350861415374
1627 -1.0094967847125007 0.11111403653757168
1628 -1.0112336659348966 0.11110399435312546
1629 -1.0088688517561388 0.11109013054013733
1630 -1.0118863736415986 0.11107902837682211
1631 -1.0100294474943383 0.11108268672679662
1632 -1.0094410004366385 0.11108911055589339
1633 -1.0089105111643815 0.11109507742173313
1634 -1.0100586721056541 0.11108681473026366
1635 -1.0082724306547899 0.11112645714738766
1636 -1.0100821503745163 0.11118739762784807
1637 -1.0092138291626402 0.11124638422075464
1638 -1.0112966458091404 0.11128936027320542
1639 -1.0098557069439287 0.11131108020088668
1640 -1.0108681916162248 0.11128881648996776
1641 -1.0093115011438898 0.11126158650887906
1642 -1.0121988122375594 0.11123304786718982
1643 -1.0103751407782158 0.11121626883231744
1644 -1.011439484659039 0.11120392354777482
1645 -1.0106256074204516 0.1112080307000575
1646 -1.0106482216007056 0.11121402295605515
1647 -1.0090575867833174 0.11121939664119612
1648 -1.0118220946043974 0.11122812345137528
1649 -1.0096506060422368 0.11123477983861343
1650 -1.0113381673467712 0.11125265259515225
1651 -1.0121220195781542 0.11126529711658495
1652 -1.0111952614172752 0.11125868666915256
1653 -1.011588448554417 0.11125960993331133
1654 -1.0114448856809763 0.11126721894054484
1655 -1.0095717936049464 0.11125064780614494
1656 -1.0096595259860652 0.11125396030310045
1657 -1.0066958427307355 0.11123451199468543
1658 -1.011781474542501 0.11122114508346424
1659 -1.0109590774251989 0.11121302119069783
1660 -1.0112700136420092 0.11122336642162177
1661 -1.0115420191901765 0.11124112945647076
1662 -1.0094474598234242 0.11123953177305475
1663 -1.0093837090114939 0.11121445037973339
1664 -1.0102303916941167 0.11119054270256155
1665 -1.0105996941832478 0.11119457705742693
1666 -1.0099067523928935 0.11118208508845016
1667 -1.0116059656845755 0.11117774852775993
1668 -1.0105141303276663 0.11119016901108945
1669 -1.0115807452485563 0.1112196555973946
1670 -1.0111086033488594 0.11124380759238801
1671 -1.011515577863887 0.11128484911320871
1672 -1.0117708691604823 0.11129137033463643
1673 -1.0091109578300195 0.11131893621660281
1674 -1.0103668203151714 0.11134285456966242
1675 -1.0123112509917076 0.1113343970566999
1676 -1.009888373314103 0.11130362362971624
1677 -1.0101091267417488 0.11128002346049111
1678 -1.0099262379112037 0.11126764309260505
1679 -1.0089729754321828 0.11126355851925061
1680 -1.0117508832744098 0.11127235331323876
1681 -1.0088645258717885 0.11128991417572641
1682 -1.011156014120551 0.11127726908437022
1683 -1.0117971085254223 0.11130834405817898
1684 -1.0108594854607393 0.1113768221927584
1685 -1.0105790952051763 0.11138318457498936
1686 -1.0124921402770586 0.11135451582354694
1687 -1.0118333800950523 0.11142179675475711
1688 -1.0070981920662037 0.11137265640719302
1689 -1.0106088560990845 0.11129972203787118
1690 -1.0113649062134176 0.11132047126435392
1691 -1.0106382180883215 0.11128258600844237
1692 -1.0083106623500837 0.11125290579551693
1693 -1.0079753500551565 0.11128100463099161
1694 -1.0116732118883822 0.11130194301549633
1695 -1.0126867078935882 0.1112956102062686
1696 -1.0101255091809525 0.11128231690667847
1697 -1.009410542784779 0.11130184080685886
1698 -1.0114176632019944 0.1113322179354067
1699 -1.0098417838388878 0.11132203711561615
1700 -1.0101759785615039 0.11129119821303274
1701 -1.0103476955062871 0.111264902434868
1702 -1.0092122730214341 0.11126314019396387
1703 -1.0104380897759355 0.11126636317813215
1704 -1.008826481321547 0.11129834631519586
1705 -1.0101126399892117 0.11134491649239192
1706 -1.0119841398494192 0.11138949700263284
1707 -1.0098456285067734 0.11140217501002968
1708 -1.0099509320934625 0.11140492505301985
1709 -1.010146324065566 0.11138175498943906
1710 -1.0105622433680352 0.11133544465532141
1711 -1.011301654148548 0.11131450572993243
1712 -1.01164146212903 0.11130341386924068
1713 -1.0086697334300543 0.11130188286486514
1714 -1.0100252890956074 0.11129972420769259
1715 -1.0101895575469102 0.11130067090735517
1716 -1.010965643108763 0.1112936905827135
1717 -1.0113696395871898 0.11128889720614621
1718 -1.0112831549698649 0.11129217096640837
1719 -1.0107805956701457 0.1113005011143212
1720 -1.010816626901231 0.11128576873659796
1721 -1.0105305465271712 0.11127299508474305
1722 -1.0075757716799134 0.11128878366931585
1723 -1.0108455084866186 0.11131535656848396
1724 -1.0079632225815538 0.11131012647838756
1725 -1.0107446159729876 0.11129363608438142
1726 -1.0124737873961054 0.11131073337865008
1727 -1.0110632202500296 0.1112942981792142
1728 -1.0115553587377824 0.11125308522260419
1729 -1.0113853761353864 0.11121807846879601
1730 -1.0110347114362879 0.11120173560761722
1731 -1.0107716390480246 0.11118129397468342
1732 -1.0102479097540233 0.11115285469206829
1733 -1.0119842896464697 0.11114537514296484
1734 -1.0104425699866553 0.11114930878562497
1735 -1.0091542113800944 0.11114153833759018
1736 -1.0085861190654464 0.11110651229296252
1737 -1.01214839589886 0.11108485566570075
1738 -1.0111835427090445 0.11108350761955893
1739 -1.0094800606558079 0.11108535822601864
1740 -1.0070166552330682 0.11107443314919285
1741 -1.0091362073716936 0.11105155501687136
1742 -1.012640937444341 0.11105348651435261
1743 -1.008118267724559 0.11104544934352832
1744 -1.0117233009607767 0.11101272945445909
1745 -1.0087629791606245 0.11100892832735343
1746 -1.0100290416489521 0.11102017314348518
1747 -1.0088584519466612 0.11099995415326923
1748 -1.0103225754966498 0.11098031180590913
1749 -1.0123037328003957 0.11097832643224229
1750 -1.012335614038993 0.11100085971786977
1751 -1.0116165611809573 0.11100999332752606
1752 -1.0104479161550015 0.11101375032273667
1753 -1.0117262172585997 0.11100928010979993
1754 -1.0116526809492592 0.11099318010166531
1755 -1.0117408670965926 0.11096326877026451
1756 -1.0095649588188849 0.11095402279845855
1757 -1.0091385797294097 0.11097141658905792
1758 -1.0079694336204692 0.11099909834460538
1759 -1.010658521062216 0.11104540477738825
1760 -1.0128483961684391 0.11104880978887915
1761 -1.0121727754537229 0.11105519511282741
1762 -1.00946731558857 0.11101041649038718
1763 -1.0106419290510391 0.11097499044750077
1764 -1.0120746131320935 0.11094816110024977
1765 -1.0115910784437212 0.11094009747863234
1766 -1.011238213109429 0.11095396052940205
1767 -1.0091042147695972 0.11097672851567784
1768 -1.0079382159285541 0.11101276608417963
1769 -1.0104935602090372 0.11099750689152608
1770 -1.0105250826031462 0.11096290658339668
1771 -1.0105468245001354 0.11092844945492063
1772 -1.0093564266986255 0.1109202077702431
1773 -1.0087598622037717 0.11091871268349106
1774 -1.012293657153682 0.11092846374155414
1775 -1.0094778241834779 0.11095335457943663
1776 -1.0105371218622217 0.11099694015319028
1777 -1.0099665500967487 0.11101663095741783
1778 -1.0096571403386547 0.11100314621854818
1779 -1.0115734135711538 0.11097596660155103
1780 -1.012092069433735 0.11094636329829236
1781 -1.0088976715070928 0.11091599419301607
1782 -1.0108509792339864 0.1109064010936536
1783 -1.0104063777645564 0.11091595110737643
1784 -1.0095077332819256 0.11092137790961339
1785 -1.0113215994826203 0.11092024282937588
1786 -1.0119039020218863 0.1109140798293473
1787 -1.0115125671898058 0.11091164574884527
1788 -1.0116046091435524 0.11090477483062165
1789 -1.0098655600120718 0.11089120608242996
1790 -1.0094713535680502 0.11088780133660853
1791 -1.0120604832735196 0.11088150213314374
1792 -1.010839046256745 0.1108779017763971
1793 -1.0096987341879466 0.11088251802015098
1794 -1.010455707827374 0.110897042463577
1795 -1.0092488526164336 0.11088605812598314
1796 -1.0129861611650999 0.11087259194930299
1797 -1.0100711763854495 0.11087694147418747
1798 -1.010319434175661 0.11088744922189245
1799 -1.012244853298504 0.11088131725512258
1800 -1.0081560271304093 0.11086662939998311
1801 -1.0085003051685633 0.11086607685018704
1802 -1.008414823866551 0.11086009764058412
1803 -1.0121496671500605 0.11084624604716704
1804 -1.0120828815767011 0.11084208410268613
1805 -1.0090272160612916 0.11082900426583227
1806 -1.0098707791514063 0.11082900419413727
1807 -1.0101765285757733 0.11082353938139067
1808 -1.0113093992104547 0.11082737996088349
1809 -1.0112397601195564 0.11082462000013676
1810 -1.0115150516263032 0.11081597323270792
1811 -1.0100604130581379 0.11080288424656953
1812 -1.0107325331692312 0.11077783196989338
1813 -1.0114297595314554 0.11074852845894352
1814 -1.0092574064261937 0.11073647866120738
1815 -1.0108721632841149 0.11072367514154197
1816 -1.0098431382281683 0.11072293114802656
1817 -1.0099501193491747 0.11075397531724081
1818 -1.012709731495536 0.11079284685904832
1819 -1.0107692577981886 0.11080237503504926
1820 -1.010039617326214 0.11079863616785733
1821 -1.0100500475637813 0.11082013002595104
1822 -1.0106557528142674 0.11082722260045252
1823 -1.0109140217598291 0.11081030699384882
1824 -1.0111150164223215 0.11077908404020818
1825 -1.0103680677368727 0.11074651349938952
1826 -1.0116071387710137 0.11072307996020864
1827 -1.009927202578945 0.11073122201638555
1828 -1.0125763511841286 0.11073801754316973
1829 -1.0103959858478146 0.11074646025185553
1830 -1.0118525095135327 0.11075869955182807
1831 -1.0112571522117324 0.11077117828927374
1832 -1.0079952200116693 0.11080019152492038
1833 -1.0092444277074033 0.11087093741857319
1834 -1.0091799016411034 0.11091024938347123
1835 -1.011937534546962 0.11092781235377469
1836 -1.0084340185154417 0.11097634548628427
1837 -1.0097920920472991 0.11099330820337838
1838 -1.008185238771753 0.11097351055775331
1839 -1.0113231426580953 0.11093939654428311
1840 -1.0085169792853865 0.11088401916246338
1841 -1.0111781660560835 0.11083425568188383
1842 -1.0126932797385575 0.11081220347806982
1843 -1.0105482447884935 0.11080125045913192
1844 -1.0112481822567827 0.11078846759743151
1845 -1.0099457429180754 0.1107901127834253
1846 -1.009979146811504 0.11077141547766381
1847 -1.0108517225436473 0.11074654263554398
1848 -1.0098977146600157 0.11073843053218946
1849 -1.0114651730121413 0.11074908953648128
1850 -1.009159202558999 0.11076486173277017
1851 -1.0068810041050456 0.11078593694595205
1852 -1.0108577530766738 0.11079202420960244
1853 -1.0128656531692402 0.11081295492370405
1854 -1.0101225109056384 0.11083126792952072
1855 -1.0099726051698061 0.1108520943294989
1856 -1.0103367299676937 0.11092893539898237
1857 -1.0105240229765007 0.11090927577735493
1858 -1.0107489468420414 0.11087656352955007
1859 -1.0094604642982186 0.11087532254207644
1860 -1.0106455088111248 0.11087996979177173
1861 -1.0108470349536833 0.11086690710442429
1862 -1.010600355110166 0.11085176841328913
1863 -1.0091793977994858 0.11084821501202267
1864 -1.0094094609618125 0.11085814209775707
1865 -1.0114992399299279 0.11083175984668173
1866 -1.0110112990082125 0.1107836764217989
1867 -1.010894928247249 0.11075975218328266
1868 -1.0118300553016568 0.11076282519491368
1869 -1.009606845010874 0.11077476619393296
1870 -1.0102840430787887 0.11079933140474602
1871 -1.0108005229119177 0.11083987735891698
1872 -1.0117294550736613 0.11085937918033242
1873 -1.010167780881046 0.11090818410554784
1874 -1.01197223112799 0.110904256182999
1875 -1.01191345034308 0.11087115233854275
1876 -1.010758128676788 0.11088525100659073
1877 -1.0100560198220307 0.11087653961235491
1878 -1.0111396293353005 0.11084272725485933
1879 -1.0099847803630837 0.11082817809841568
1880 -1.0119882528756134 0.1108359473834336
1881 -1.0100982610304239 0.11084734296395858
1882 -1.0113517300981634 0.11083772023746229
1883 -1.0104292800002659 0.11082583407137403
1884 -1.0129030554685237 0.1108241036693311
1885 -1.011194019164142 0.11081778978294583
1886 -1.0097859025668947 0.11080733556261993
1887 -1.0127798323672879 0.11080067167467784
1888 -1.0121334306100693 0.11080709276226314
1889 -1.0103577746870689 0.11080956814319176
1890 -1.011957367408172 0.11081631068429498
1891 -1.0102988318726034 0.1108383181152251
1892 -1.010285729175515 0.11084795142011794
1893 -1.0117962679757013 0.1108529033968496
1894 -1.011572090786213 0.11086098294223501
1895 -1.0102157729871004 0.1108563564983771
1896 -1.0064425702578845 0.11088301367471334
1897 -1.0124381802317055 0.11090969502615772
1898 -1.0068196067871689 0.11093746324620689
1899 -1.0122041942290827 0.11096976412081415
1900 -1.0083078038388968 0.11095980509528457
1901 -1.01006270046421 0.11095110460185205
1902 -1.0118639886159675 0.11096985029339645
1903 -1.0099516499737586 0.11094577876079806
1904 -1.0101268277801296 0.11095527314311521
1905 -1.0091813445172997 0.11101343573976426
1906 -1.0108663239497442 0.11107339214436447
1907 -1.0092110361925208 0.11102137823448194
1908 -1.0117007737835686 0.11101082223750765
1909 -1.0094384162574461 0.11101211259264476
1910 -1.0115766172242489 0.110984175052596
1911 -1.0086538437452344 0.11091738173723553
1912 -1.010292623838846 0.11086985782962905
1913 -1.0124614497910724 0.11084594938245698
1914 -1.012316053045796 0.11083568267509332
1915 -1.011490934919468 0.11083944251278255
1916 -1.0095791275379054 0.11085181779876084
1917 -1.0111525562658117 0.11084376481922867
1918 -1.01156856175014 0.11084354398147059
1919 -1.0126408544913506 0.11084266553559385
1920 -1.0084028365872393 0.11082813748437233
1921 -1.0073443978963108 0.11081944544751676
1922 -1.0097565115172475 0.11084348899238985
1923 -1.0087689938747975 0.110851249999181
1924 -1.0113988525159674 0.11085529267245525
1925 -1.011371379963126 0.1108747352158836
1926 -1.0119659314050489 0.11087761869257613
1927 -1.0115731465460545 0.1108698679131795
1928 -1.010996099598003 0.11087896423158389
1929 -1.0086946285719165 0.11091330118979284
1930 -1.0115866291558142 0.11088348531302693
1931 -1.0108691534993015 0.110834634279562
1932 -1.0110712968617102 0.11084399177395787
1933 -1.012391245692513 0.11085444580834564
1934 -1.0100651642034415 0.11081920662553973
1935 -1.0119021884768948 0.11079721273801756
1936 -1.0099844471098245 0.1108106058997457
1937 -1.010913639700801 0.11079668753289851
1938 -1.0097429350596583 0.11077197122327093
1939 -1.0105738429481235 0.11077813701633761
1940 -1.0114396480973766 0.11081592351809473
1941 -1.0099216116932253 0.11084346085288965
1942 -1.005268409287226 0.1109168216209715
1943 -1.0110227378821246 0.11084359951830303
1944 -1.0107846305725636 0.11082397660759176
1945 -1.0107439817460673 0.11084194158634944
1946 -1.0104459643587267 0.11085596420059088
1947 -1.010377270396266 0.1108066306877995
1948 -1.0091467839582928 0.11076265044076301
1949 -1.0112807349170598 0.11073580368842402
1950 -1.0123318027820305 0.1107297424725028
1951 -1.0091152094765536 0.11071502242208785
1952 -1.0122027707133008 0.11070120771542458
1953 -1.012588052035701 0.11069936647574843
1954 -1.0118396638487288 0.11070129629171543
1955 -1.0095846610657446 0.11068930579160229
1956 -1.0095978636953045 0.11067232854332687
1957 -1.0089040827185898 0.11069089900939821
1958 -1.0116674220718302 0.11071232476404616
1959 -1.0097481709812144 0.11068452735737165
1960 -1.00852232822256 0.11066913407609534
1961 -1.010886712385412 0.11066667675923472
1962 -1.0113788432609583 0.11065611486314948
1963 -1.0093344585417643 0.11066560126577014
1964 -1.009546393735599 0.1106463209858326
1965 -1.0096783637548237 0.11062190355764184
1966 -1.009545808614832 0.11061753226639026
1967 -1.0115794507592963 0.1106359410635361
1968 -1.0102712311380875 0.11063396568445022
1969 -1.009304109355984 0.11062050312524017
1970 -1.0086857446353754 0.11065424810321947
1971 -1.0087977838900615 0.11066280886258864
1972 -1.01000862036667 0.11060424948570283
1973 -1.0106327431619624 0.11061815316492979
1974 -1.009167998390296 0.11061681375451418
1975 -1.0084184744490252 0.11061772556066658
1976 -1.0091570723624586 0.11063765805588997
1977 -1.0111364511584355 0.11066511694347772
1978 -1.008688085005139 0.11067083385845962
1979 -1.0104800284387518 0.11069461473795848
1980 -1.0100010777561188 0.11071845542725874
1981 -1.0092385823078116 0.11075579363839926
1982 -1.0109910742977641 0.11083068848521989
1983 -1.0106172090446666 0.11085590946188849
1984 -1.0092718754480203 0.11082627899776748
1985 -1.0110654401837933 0.11081348392037219
1986 -1.011302296323332 0.11079835223575618
1987 -1.0093514403853303 0.11078286773244113
1988 -1.0103125956692083 0.11075676766641673
1989 -1.0114518638700716 0.11078779367416725
1990 -1.0114469373707582 0.1108120403749962
1991 -1.011166234566516 0.11081697140411523
1992 -1.0106686213837965 0.11080978513040395
1993 -1.0112468998215527 0.11083280883400587
1994 -1.0094188723211142 0.11085184623933053
1995 -1.0101726937348328 0.11086962169190989
1996 -1.0116011309229613 0.11090325220547528
1997 -1.010890424240016 0.11092459257500238
1998 -1.0106402237535972 0.11095333234001861
1999 -1.0101075147807574 0.11094748922969666
2000 -1.0117409836693578 0.11093779161881115
2001 -1.0110795822755936 0.11093205893456926
2002 -1.0120813576480825 0.11092497891833274
2003 -1.0111360482167482 0.11092083784666873
2004 -1.0122386109893522 0.11092168439086028
2005 -1.0100154363481957 0.11094093035405486
2006 -1.0112324479654704 0.11095033354540407
2007 -1.0116122300601047 0.11094055958350256
2008 -1.0117333980296168 0.11094140780988569
2009 -1.0119518999973631 0.1109546876498137
2010 -1.0103383480499155 0.1109411756968949
2011 -1.0107933732020082 0.1109342756771083
2012 -1.0116282704307646 0.11093927510838808
2013 -1.0117631766760362 0.11094274748338356
2014 -1.0081327151079253 0.11094966310972605
2015 -1.0099039052766976 0.11093569272195479
2016 -1.0116792795656537 0.11092865079953798
2017 -1.0102398627250715 0.11092247707315149
2018 -1.0086519178840723 0.11091224896082319
2019 -1.0104482529076186 0.11091764492567885
2020 -1.0106156761414937 0.11092241845919784
2021 -1.0063298442118664 0.11088699213309794
2022 -1.0094659212363166 0.11085754709835685
2023 -1.0118827527401397 0.11083827991026406
2024 -1.009140841427776 0.11083558643383223
2025 -1.0116587732947688 0.11082932478854515
2026 -1.0121989979263948 0.11081720777073911
2027 -1.0102888712786677 0.11081557118098118
2028 -1.0115225371051761 0.11081337540558163
2029 -1.011127190319351 0.11082182814437416
2030 -1.010872687257962 0.1108299574291904
2031 -1.0104751446449936 0.11086374603049923
2032 -1.009515301320069 0.11087013938575924
2033 -1.0092721940651512 0.11089126577913354
2034 -1.0114217954257947 0.11093300625570546
2035 -1.0121491216968412 0.11092941234004101
2036 -1.0093945322359072 0.11090336540418132
2037 -1.008003311675159 0.11087992471391975
2038 -1.0110151677771952 0.1108709239635084
2039 -1.0093880971203644 0.11085637076998851
2040 -1.010834921705998 0.11083904901561976
2041 -1.0095505403057377 0.11082074386062618
2042 -1.0105517726584654 0.11081089935131275
2043 -1.0118581921506367 0.11080416128101687
2044 -1.0098549686085398 0.11080625111946754
2045 -1.0123724333067117 0.110808088961856
2046 -1.0120955320913525 0.11080901258604901
2047 -1.0103807832318044 0.11078803365816557
2048 -1.0111577237618548 0.11077333166916133
2049 -1.0114729735059242 0.11078353945608749
2050 -1.010979164032728 0.11076360983005347
2051 -1.009507239776309 0.11072986832375614
2052 -1.0102335672461762 0.11072248066824715
2053 -1.010567496805925 0.11070650833326341
2054 -1.0110961907995577 0.11069472564438337
2055 -1.0106863263499173 0.11069815092875934
2056 -1.0101044147762703 0.1107129521691328
2057 -1.0110758170195588 0.11073680510982342
2058 -1.0105558414642601 0.11072630631400991
2059 -1.0107409562723246 0.11073968657751627
2060 -1.0125494768392114 0.11074950721310262
2061 -1.0085059174285327 0.11077914537317946
2062 -1.0110117298810442 0.11081448811321133
2063 -1.0117861916530053 0.11085216642995069
2064 -1.0117232335988156 0.11089124614978228
2065 -1.011349088795633 0.11091671345089474
2066 -1.0120462480777903 0.11093771216252331
2067 -1.0110588963172418 0.11096430067398298
2068 -1.005862738264028 0.11095354529502979
2069 -1.0111463906139717 0.11094849716817418
2070 -1.0106790241318475 0.11094156122265136
2071 -1.0098407777395273 0.1109022969927157
2072 -1.008553940002707 0.11086810093608945
2073 -1.009423014147229 0.11089117742037771
2074 -1.011587492829 0.11090545092166189
2075 -1.0110058667097102 0.11089717827981296
2076 -1.0095558205214463 0.11083309457459599
2077 -1.0077649259687165 0.11082789763906944
2078 -1.0107410047560705 0.11083168036060076
2079 -1.0113462602627161 0.110721655183264
2080 -1.0111895987784323 0.11068971267349015
2081 -1.01063271139764 0.1107823566905172
2082 -1.0116141598545805 0.11078582989441053
2083 -1.0108661524907514 0.11066061091949222
2084 -1.0119176606330982 0.11072818153602731
2085 -1.0106360446226685 0.11089536152639477
2086 -1.0122133906085 0.1108022907704926
2087 -1.0107735307381132 0.11070114579945674
2088 -1.0100377011585457 0.1109975932136642
2089 -1.0112285755745072 0.11105630918567955
2090 -1.010829049825808 0.11070908696270339
2091 -1.0092039355723086 0.11094132937611133
2092 -1.0125302814241413 0.11110698729563023
2093 -1.008809456156841 0.11099158301454147
2094 -1.011485398559789 0.11083149140086211
2095 -1.0087274640502553 0.11083028652073353
2096 -1.0114035461123259 0.11100463224521567
2097 -1.0098028634788294 0.11089606852469265
2098 -1.0095841528742189 0.11076166977284152
2099 -1.0081924583572468 0.11076768711350232


==> data/example_I_3b/Errors_N256.csv <==
Epoch Training_Error Testing_Error
0 -0.9999647579356135 0.010003086868609977
1 -0.9999811131069785 0.008912460018908977
2 -0.9999899000230313 0.008176688806275765
3 -0.9999934930716551 0.007637434531868887
4 -0.9999983349615914 0.007243136315555475
5 -1.0000023194683831 0.007000905775771421
6 -1.0000051791581972 0.006817339992773264
7 -1.0000054630935251 0.006678328711902032
8 -1.0000070012750173 0.006604540451138354
9 -1.0000076535958147 0.0065869965735397525
10 -1.0000074411857554 0.006543927113504631
11 -1.0000080955804724 0.006477056093800712
12 -1.0000098501862131 0.006403047046512589
13 -1.0000109093403988 0.006343905044708369
14 -1.0000113673626598 0.00630199343224514
15 -1.0000114099537503 0.006268343726187276
16 -1.0000118668038325 0.006243613665242769
17 -1.0000109469244418 0.00622215657872799
18 -1.0000127825768736 0.006194057328896774
19 -1.0000129749080624 0.006157505143799242
20 -1.0000153079789644 0.006119655588061668
21 -1.0000151897224194 0.006086972926184088
22 -1.0000144709252858 0.006053868009098096
23 -1.00001497433137 0.006017350179178147
24 -1.000015877023383 0.005985081814395033
25 -1.0000161151500635 0.005956885205180829
26 -1.0000158255874767 0.005931965231384588
27 -1.0000168898940005 0.005910694321814619
28 -1.000016145226296 0.0058827469239535165
29 -1.0000178764514662 0.005855192560163618
30 -1.000017534941582 0.005829988366828614
31 -1.0000185059326037 0.0058044703177997665
32 -1.0000154890911763 0.005780632733159705
33 -1.0000163697757474 0.00575949200160389
34 -1.000017767969038 0.005738852977439618
35 -1.0000197055414053 0.005720936927889659
36 -1.000020483608858 0.005705027917195725
37 -1.0000209161930296 0.005689773897209548
38 -1.000020466277827 0.00567218847525438
39 -1.0000173272662642 0.005654120677741625
40 -1.0000203004530008 0.0056392883577905464
41 -1.0000195704974164 0.005626629717565723
42 -1.0000220998460119 0.005614265697244377
43 -1.0000200692984853 0.005601271071971019
44 -1.0000197139567548 0.005585925372916609
45 -1.0000174030646425 0.005572321538833632
46 -1.0000168367216717 0.005560271586712469
47 -1.0000180660106406 0.005549181338447461
48 -1.0000245860656964 0.00554015481251408
49 -1.000020641377831 0.005531152531622895
50 -1.000021781885355 0.005520763771451398
51 -1.0000191052956058 0.0055102621186947694
52 -1.0000201625336087 0.0054999870286281905
53 -1.000021543822213 0.005489292156276533
54 -1.0000224601015362 0.0054802635666915435
55 -1.0000170130681505 0.005472339567716972
56 -1.0000214856144716 0.005464311548029424
57 -1.0000217626465957 0.005456719767269617
58 -1.0000228498193666 0.005449488467608842
59 -1.0000229304190318 0.005442997000884239
60 -1.0000178194510563 0.005437299880907129
61 -1.000022548927753 0.0054323251029377885
62 -1.0000226262193632 0.005426298315913645
63 -1.000019161310928 0.005421647000767574
64 -1.0000233097862694 0.005416071369270189
65 -1.0000240705895054 0.005410403617909328
66 -1.0000240487215943 0.005405547683700774
67 -1.0000211531534222 0.005400037644628564
68 -1.000022525285061 0.005394783565911942
69 -1.0000233837861792 0.005390085636216874
70 -1.0000222554238476 0.0053851558639033065
71 -1.0000240976037404 0.005381531355066806
72 -1.0000167687647357 0.005377102491507868
73 -1.0000235434006204 0.005370564826161529
74 -1.0000211300836686 0.005366157849212644
75 -1.0000252034394932 0.005362137947169946
76 -1.000023997008596 0.005357889901101471
77 -1.0000208120962364 0.005354979586619867
78 -1.0000210464182284 0.005350886892512112
79 -1.0000232792020083 0.005346182271187436
80 -1.000018594070676 0.005343680550303461
81 -1.0000229410377945 0.005341110084667239
82 -1.000023677934667 0.005337614825963649
83 -1.000017086427915 0.0053347858360916
84 -1.0000210124973883 0.005332679560785738
85 -1.0000208431730095 0.005328698646433744
86 -1.0000244143748014 0.0053257043837146465
87 -1.000024458917004 0.005322142172330345
88 -1.0000233267878138 0.0053188310239781714
89 -1.0000224583160342 0.0053164218064477575
90 -1.0000229054911245 0.005312971523293771
91 -1.0000223556321257 0.0053101280018344015
92 -1.0000247146688221 0.005306966645720607
93 -1.0000207854715197 0.00530395680710817
94 -1.000021122145854 0.00530124273446488
95 -1.0000205660425259 0.005298566439375686
96 -1.0000213544212828 0.005296285176519697
97 -1.0000235246672666 0.005293198034016143
98 -1.0000239472536128 0.005290670144836334
99 -1.000022138672207 0.005287865936099699
100 -1.0000235670378477 0.005285696550233233
101 -1.0000224835444027 0.005283619861567598
102 -1.0000219547318003 0.0052812301335815525
103 -1.000024257983898 0.0052787661166863505
104 -1.0000247857124673 0.005276086891415935
105 -1.0000198070345836 0.005272810194024658
106 -1.0000220758795386 0.005270127250824097
107 -1.0000253360372617 0.005267732466627612
108 -1.000025662122388 0.005263676686458953
109 -1.000022578262485 0.005260517460733458
110 -1.000024606051192 0.005257186390870781
111 -1.0000249451312424 0.005252756769093812
112 -1.000022693341376 0.005249839262902714
113 -1.00002552915693 0.005246032955395008
114 -1.000019876139726 0.0052412642103394184
115 -1.0000223109266106 0.0052379899750150324
116 -1.0000203257235074 0.0052356754945664975
117 -1.000024595083363 0.005232083896877618
118 -1.0000248162722014 0.005228903296673664
119 -1.0000255571950398 0.005226293747293383
120 -1.0000248777964655 0.005222842884203439
121 -1.0000265075132144 0.0052191699597139
122 -1.000027351786524 0.005217370035508098
123 -1.0000256538625993 0.005214177068691175
124 -1.0000278756062504 0.005210870867588322
125 -1.0000271747211873 0.00520851297339141
126 -1.000021523080123 0.0052051545916326145
127 -1.000018468800261 0.0052007049558339576
128 -1.0000254936568425 0.005198010741362034
129 -1.000022941127067 0.005194931558002782
130 -1.0000232452732665 0.005190093009160507
131 -1.0000227456142319 0.005187783738891642
132 -1.000024021110449 0.005182276679554856
133 -1.000020793470922 0.005178971132768853
134 -1.000024655338329 0.005177333468521148
135 -1.0000229710695425 0.0051753865724200945
136 -1.000027231793783 0.005174027705491879
137 -1.0000216435343992 0.0051706302900502744
138 -1.0000264771179068 0.005168612513252383
139 -1.000023539545825 0.005167342789709526
140 -1.0000230932528489 0.005165230286031604
141 -1.000024536645325 0.005164277726494859
142 -1.000026734632853 0.005161808194568879
143 -1.0000271237532188 0.005160030632579653
144 -1.000027025281592 0.0051589009300065025
145 -1.000023995983409 0.005156398459627649
146 -1.0000220378317155 0.005157667298018468
147 -1.0000243958135226 0.00515666331886405
148 -1.0000247536692195 0.0051534694908776605
149 -1.0000279681610282 0.005152580125589314
150 -1.000024460492256 0.005151727190064546
151 -1.0000224785472234 0.005148761841129401
152 -1.000026025019708 0.00514921237774847
153 -1.0000214088848394 0.005147064184284083
154 -1.000024859642405 0.005147611819814788
155 -1.0000276597745203 0.005147349996365818
156 -1.0000213952278336 0.00514391740263959
157 -1.0000239099599104 0.00514255305019124
158 -1.0000241772353025 0.005140221292386957
159 -1.0000223606016623 0.00513970160774347
160 -1.0000247623207585 0.005138575703162444
161 -1.0000223868880782 0.005137169362181928
162 -1.0000263243321879 0.005136539402495978
163 -1.0000253480250128 0.005135503568639304
164 -1.0000258579559211 0.0051333260360930805
165 -1.0000245229539233 0.00513096872366204
166 -1.0000241610334222 0.00512914114593159
167 -1.0000262349441436 0.00512887215186635
168 -1.00002234886103 0.005127207934946056
169 -1.0000206178608815 0.005126327296314604
170 -1.0000229317299407 0.005125819180828911
171 -1.0000269927433496 0.005124425853154691
172 -1.0000241439804454 0.0051227789391596465
173 -1.0000227723721051 0.005122260447286562
174 -1.000021946176518 0.005122211406797888
175 -1.0000261802683388 0.005121002056649271
176 -1.0000263041948023 0.005119757036622378
177 -1.0000257796416718 0.005118518529618645
178 -1.0000256539621468 0.005116765615466149
179 -1.000021191950448 0.005115627360170575
180 -1.0000240066749126 0.005114393505947884
181 -1.0000245099140022 0.005113491161530398
182 -1.0000241481393264 0.005112215172222679
183 -1.0000270852429314 0.00511081144872482
184 -1.0000267381939458 0.005109689605081298
185 -1.000026829407952 0.005108486423520818
186 -1.0000275936074448 0.005107440476964391
187 -1.00002447303262 0.005106573154527331
188 -1.0000245828339018 0.0051053601549556375
189 -1.0000246805257607 0.0051042395151253885
190 -1.0000220658676764 0.0051034442874680055
191 -1.0000259898352557 0.005102052570958436
192 -1.0000272537672437 0.005100731203501128
193 -1.0000228356917529 0.005100843177546752
194 -1.000022547391815 0.00509942200026333
195 -1.0000231673644386 0.005097483737576411
196 -1.000026434115122 0.005098366366295272
197 -1.0000256741897673 0.005096604076656428
198 -1.0000257178595313 0.005094219789465008
199 -1.000028097957968 0.0050936976086618894
200 -1.0000248278217025 0.005092262017729743
201 -1.0000284942678193 0.005090533933671843
202 -1.0000231554659533 0.005091746586031272
203 -1.000021967681955 0.0050897004090538185
204 -1.0000261063001419 0.005087696704782147
205 -1.0000269260471504 0.0050881744568597115
206 -1.0000245113919959 0.0050857317709278975
207 -1.0000203906621061 0.005084654164144319
208 -1.0000273783097215 0.005083150597184505
209 -1.000028977969597 0.0050809073184684295
210 -1.0000232506269653 0.00507960569761184
211 -1.0000275145182123 0.005078869649751146
212 -1.000025102081596 0.00507849414307279
213 -1.0000251564718645 0.0050781191661997144
214 -1.0000232626110612 0.005077956276793888
215 -1.0000266994905276 0.005075767977052376
216 -1.000025874471124 0.005075214450136385
217 -1.0000251399850686 0.005074774289503082
218 -1.000021589458864 0.005076784654412612
219 -1.0000238320596682 0.005075423773920088
220 -1.0000240480686184 0.005075315328249049
221 -1.0000247536650286 0.005075795157566671
222 -1.000023620006949 0.005075264157201002
223 -1.000024563789191 0.005077238016216364
224 -1.0000235068411758 0.005071545954782139
225 -1.0000253880930623 0.005074696684706335
226 -1.0000188801244307 0.005076573698146065
227 -1.000025639505639 0.005074831149225133
228 -1.0000237569078507 0.0050781751538632935
229 -1.0000279716395835 0.00506845228967814
230 -1.000027304233322 0.005072737268629735
231 -1.0000231005068139 0.005071979146065234
232 -1.0000254822957222 0.0050691162327326025
233 -1.0000267477819589 0.005070824292540171
234 -1.0000210112272048 0.005073830662486696
235 -1.0000235037571705 0.005070390132064368
236 -1.000023529525625 0.0050715385134945615
237 -1.0000230900757723 0.005088948076023275
238 -1.0000248547749515 0.005071552726401727
239 -1.0000253306158668 0.005098442019180926
240 -1.0000235052098365 0.005106963534321134
241 -1.0000261567047992 0.0050810395192745356
242 -1.0000262803563995 0.005087048741878299
243 -1.0000240647996759 0.005083821207428184
244 -1.0000262561233964 0.005068064073915692
245 -1.0000276213700674 0.005072192702373375
246 -1.0000265531298105 0.005081051579521482
247 -1.000028754105912 0.005068593928002309
248 -1.0000266267677194 0.0050695610170606725
249 -1.0000253994714259 0.00508983797984247
250 -1.0000276188132915 0.005068521303929741
251 -1.0000257953988252 0.00506937243836867
252 -1.0000258223606557 0.005080375172039657
253 -1.000026712651375 0.0050633205057414345
254 -1.0000256601651423 0.0050623006630482826
255 -1.000023148128437 0.0050712916226463645
256 -1.0000233010342103 0.005059102144190622
257 -1.0000239386617213 0.0050679385144861075
258 -1.000026141129564 0.0050698107372226285
259 -1.0000228536911109 0.005060639467358954
260 -1.0000220364106862 0.005055240569529209
261 -1.0000236805173672 0.0050599877986738095
262 -1.0000204830388435 0.005055282076885992
263 -1.000026999080921 0.005057853267803037
264 -1.0000263565292487 0.005057191356531897
265 -1.0000248766636093 0.005054117299379543
266 -1.0000234313469514 0.00505673210820459
267 -1.0000238761045481 0.005059272587310085
268 -1.0000266714809982 0.005053037871240117
269 -1.0000216441051475 0.005054004229565723
270 -1.0000267828676024 0.0050546801591578715
271 -1.0000273190915827 0.005054113614514158
272 -1.0000272749169052 0.005052967548630329
273 -1.0000280730579403 0.005053921808450291
274 -1.0000262872062478 0.005050999521402323
275 -1.0000230396459067 0.005052506081946139
276 -1.0000259013224795 0.00505032877138425
277 -1.0000270664253756 0.00504957537636212
278 -1.0000232098814175 0.005049274508354385
279 -1.00002571164156 0.0050484309120329834
280 -1.0000252493470045 0.005047853973627863
281 -1.0000253520494085 0.005047621608358338
282 -1.0000276831807349 0.005047432389757248
283 -1.000024588781277 0.0050477450911567585
284 -1.0000263573729524 0.005047301345577921
285 -1.0000234589954837 0.005046667513391511
286 -1.0000264803627588 0.005046115838154044
287 -1.00002502371962 0.005045807003142293
288 -1.000025374666074 0.005045802079976715
289 -1.0000210973434764 0.0050456446343142445
290 -1.0000235143150789 0.005045970288523806
291 -1.000027803529157 0.005045322795086628
292 -1.0000273493705127 0.005046824112893807
293 -1.0000214522597097 0.005044971135114627
294 -1.000026425610646 0.005047785237376569
295 -1.0000229266614624 0.005046673154439316
296 -1.0000254733465979 0.005045791130483988
297 -1.0000263710920128 0.005048884977849855
298 -1.0000243157544417 0.005048530229049013
299 -1.0000269769478802 0.005046664808848839
300 -1.00002854624336 0.005049459500018505
301 -1.0000278645179224 0.005045834646122665
302 -1.0000230687561327 0.005053449939505183
303 -1.0000255492060384 0.005051130582771317
304 -1.0000250736819039 0.005046605417909719
305 -1.0000240385313335 0.00504508017925771
306 -1.0000253045902239 0.00504712610546414
307 -1.0000265850653152 0.005045332168709355
308 -1.000027256227595 0.00504802792056092
309 -1.000028400203785 0.005048696605646679
310 -1.0000272274040984 0.005044163731423664
311 -1.0000234952553797 0.005052258278324735
312 -1.000024541168753 0.005045168520046928
313 -1.0000282439508297 0.005047319718366171
314 -1.0000287433265158 0.005050697383946941
315 -1.0000268472259035 0.005050376265588973
316 -1.0000231802894104 0.0050446358030710224
317 -1.000022381978447 0.005053683341002608
318 -1.0000253342462806 0.005048318442939912
319 -1.000029270687974 0.005050978038052121
320 -1.000025041679886 0.005052440958046161
321 -1.0000282581953677 0.005045484193298089
322 -1.0000230993057557 0.005045922044000718
323 -1.0000256050226266 0.005047731958502808
324 -1.0000240755020933 0.00504532092786632
325 -1.0000271352008183 0.005045576565399785
326 -1.0000287973249653 0.005044460799049039
327 -1.000024701464275 0.005044187300267532
328 -1.0000216650802194 0.005046573074302892
329 -1.000021718097629 0.0050470839471483085
330 -1.0000217498105088 0.0050472768967142236
331 -1.0000259297274752 0.005046742596457442
332 -1.0000209508507847 0.00504601093794553
333 -1.0000231557981483 0.005045392257049324
334 -1.0000264602202278 0.005044420210262322
335 -1.000020884026748 0.005044107196627425
336 -1.0000293226735415 0.005044766596760646
337 -1.0000253672317023 0.005042787992552284
338 -1.0000236726928369 0.0050435582857402544
339 -1.0000258250041474 0.005044534704252379
340 -1.0000253614505727 0.005044041523578003
341 -1.0000260241799552 0.005043814350772148
342 -1.0000239710948557 0.0050429624654241036
343 -1.0000217943706007 0.005041682938027389
344 -1.0000293381155665 0.005042043593663514
345 -1.0000240831898772 0.00504214977311894
346 -1.0000266767396642 0.005042112811143102
347 -1.0000243388240306 0.0050429318943895005
348 -1.000022612889073 0.005041882323575878
349 -1.0000249051916785 0.005041671122520862
350 -1.000028244153571 0.005041471163453797
351 -1.0000215092491114 0.005041164184540207
352 -1.0000238312903895 0.005042095000898764
353 -1.0000257115114048 0.005044489641948809
354 -1.000027237198454 0.005041336773342039
355 -1.0000277840643441 0.005044260144720624
356 -1.0000274016141049 0.0050430484136141165
357 -1.0000233489170283 0.005042672664251406
358 -1.0000264117315918 0.005043173707249396
359 -1.0000241385207427 0.005042131065236046
360 -1.000023286249012 0.005042064268074648
361 -1.0000272731944382 0.00504204827227513
362 -1.000026810535841 0.00504233921560594
363 -1.0000263876589917 0.005043460339452322
364 -1.0000271540584673 0.005043571078103319
365 -1.000025646292926 0.005042788391421294
366 -1.000025414671554 0.005043549202623866
367 -1.0000235059045675 0.005044290024707326
368 -1.0000258755190587 0.0050456184381752756
369 -1.0000235949941694 0.0050455076869952405
370 -1.0000275492029833 0.005044276448957535
371 -1.000022181617353 0.005043246998865707
372 -1.000023969466878 0.00504253699390246
373 -1.000023242036157 0.005042901243396553
374 -1.0000288349955404 0.005042599018990678
375 -1.0000274569049297 0.005041401659248692
376 -1.0000249668436059 0.005040893986140639
377 -1.0000253638184968 0.005041047989887856
378 -1.000025292804002 0.005041185385285191
379 -1.000025230998382 0.005041283951979796
380 -1.0000246345145718 0.005042390912879591
381 -1.000026790826459 0.005041112448193522
382 -1.0000273963987716 0.005043749988797076
383 -1.0000250853173147 0.00504794231851068
384 -1.000028343707506 0.0050476328476539625
385 -1.000024430218035 0.005040212502803285
386 -1.0000220976373733 0.005049474948164182
387 -1.0000234645351413 0.005043518854228665
388 -1.0000249361271296 0.005044586510358162
389 -1.0000272352950152 0.005048710338871296
390 -1.0000276871627585 0.005041147596166245
391 -1.000028497486748 0.005043355764386509
392 -1.0000234340670793 0.005047045973712531
393 -1.0000255880216273 0.0050414436717295666
394 -1.0000273669629667 0.005049429014286883
395 -1.0000245914781856 0.005044735397600799
396 -1.0000275787876052 0.005039841900661486
397 -1.000024211262995 0.005052379770419978
398 -1.0000251021155595 0.005047462241956968
399 -1.0000262782207279 0.005061374900957695
400 -1.0000269405219964 0.0050506225520707574
401 -1.000019261153086 0.005042393342788266
402 -1.000026238440413 0.0050428627602329195
403 -1.0000254951911804 0.005050791609072519
404 -1.000024668573733 0.005052814034211466
405 -1.000025794957287 0.005041123606952204
406 -1.0000244376584846 0.00505267071834177
407 -1.0000276994650996 0.005051743628137419
408 -1.0000209120901205 0.005042605918010698
409 -1.000024253081461 0.005042608460412429
410 -1.0000281214640314 0.005047941438331619
411 -1.0000237009657968 0.00504019017458013
412 -1.0000226551719196 0.005041172872247979
413 -1.0000243084697056 0.005043071583985484
414 -1.0000237624659623 0.005040901658682368
415 -1.0000208819902472 0.00503878082714378
416 -1.0000256892179085 0.00503855480978781
417 -1.0000251454767044 0.005042856920994951
418 -1.0000266817507026 0.005038382398961573
419 -1.0000255083986826 0.0050410027283575775
420 -1.0000264534058652 0.005044340911861242
421 -1.0000266176608132 0.005041245262855878
422 -1.0000280573208487 0.005038692979511846
423 -1.0000260258074616 0.005043634121920113
424 -1.0000252769032334 0.00503745009853947
425 -1.0000254525538628 0.005041804571548575
426 -1.000021839804776 0.005039325434568805
427 -1.00002149500291 0.005037292088923112
428 -1.0000244176648387 0.005044890994542216
429 -1.0000239599653806 0.005042775595478877
430 -1.000020981408362 0.005036893640086942
431 -1.000025699162442 0.005041805353727124
432 -1.0000269360795808 0.005039664605588252
433 -1.0000218530700153 0.005039164998483952
434 -1.0000284128043024 0.0050383118594847865
435 -1.0000278269681153 0.005038221338972884
436 -1.000024141781171 0.005037501304719388
437 -1.0000254115451033 0.005036098979705817
438 -1.0000257434134505 0.005039474041917
439 -1.0000265706797145 0.00503717664586814
440 -1.0000197751922109 0.005037131148887805
441 -1.0000262677407221 0.0050387986884160435
442 -1.0000276690718397 0.005036290430139587
443 -1.0000266096787216 0.005038993207533555
444 -1.0000212923671021 0.005038385437941536
445 -1.0000250636434953 0.005037542513368171
446 -1.0000236604313126 0.005038056322699108
447 -1.0000240741279516 0.005036945566946021
448 -1.0000261485829318 0.005038733269248437
449 -1.0000251439936754 0.005037792095325267
450 -1.0000257583440217 0.005037011214740116
451 -1.0000273954163201 0.005037150054639877
452 -1.0000247382920022 0.005037440388002214
453 -1.0000197263202588 0.005037741821123549
454 -1.0000257569965991 0.005039283705083376
455 -1.0000216145005543 0.00504013763930606
456 -1.0000225723759104 0.005040015922301954
457 -1.0000262888546119 0.005038214024220206
458 -1.0000247058731342 0.005038271731567467
459 -1.0000288157090713 0.005037938890925871
460 -1.0000253846730789 0.0050376992530226355
461 -1.0000253528269996 0.005036904799628934
462 -1.0000232230267028 0.005036795164013049
463 -1.0000267319024976 0.005036363035850588
464 -1.0000224915055618 0.005036973733205365
465 -1.0000227964753994 0.005036172392942771
466 -1.0000280888066173 0.005035563257908741
467 -1.000027976798608 0.005035456198886356
468 -1.0000275745021954 0.005035701104676345
469 -1.0000288372154766 0.005035927629973104
470 -1.0000289104190214 0.005035352374227512
471 -1.0000213699465594 0.005036512737183008
472 -1.0000270058045204 0.0050352724930026686
473 -1.0000239414897656 0.005034699865084126
474 -1.000025568718806 0.005034757096276505
475 -1.00002725019072 0.005034761992776128
476 -1.0000267573335055 0.005035013137375716
477 -1.0000206776848148 0.005039559525926277
478 -1.0000259931040991 0.005036991676277085
479 -1.0000243664701944 0.005037149222417107
480 -1.0000279860642045 0.005041531805860109
481 -1.0000247130569453 0.00503826433418331
482 -1.0000259853026443 0.005038542241353062
483 -1.0000270753104876 0.00503946788299919
484 -1.0000255240430027 0.005035697787398284
485 -1.000025115173884 0.005039136963333049
486 -1.0000251388273396 0.005041228017742847
487 -1.0000241863728296 0.005036922582661682
488 -1.000028327594414 0.005042305733402291
489 -1.0000249010024036 0.005037221751096801
490 -1.00002570605859 0.005039804497128063
491 -1.000029080796751 0.005045422299525069
492 -1.0000285624107563 0.005037753018779731
493 -1.000025940448112 0.005040696815426443
494 -1.0000236890461367 0.005043343485326225
495 -1.0000276455062007 0.00504138284637484
496 -1.0000252290001228 0.00504800102282002
497 -1.000025558302538 0.0050522645408841195
498 -1.0000259898263293 0.005048831817894495
499 -1.0000210839095556 0.005039702727729432
500 -1.0000280969381734 0.0050423290591494006
501 -1.0000244993128473 0.005049714930995698
502 -1.0000253701320558 0.005039289387699222
503 -1.000026757404063 0.0050488154362427476
504 -1.0000267003143612 0.005049036492537829
505 -1.0000272636180867 0.00504029505942042
506 -1.0000243445748984 0.00504996523766796
507 -1.000028053095744 0.005040810114301891
508 -1.0000254387795366 0.0050441442856139825
509 -1.000024341346634 0.0050480729460647316
510 -1.000028102921698 0.005042638997463618
511 -1.0000265071754524 0.005041871437878634
512 -1.0000241554183729 0.0050588603051334065
513 -1.0000192405226433 0.005077265789280235
514 -1.00002388053484 0.005047843009840192
515 -1.0000250287806207 0.0050848566587571855
516 -1.0000285584374347 0.0050916128384867676
517 -1.0000239885743363 0.005083169544708721
518 -1.0000240236361282 0.005073272888198461
519 -1.0000248671936234 0.005058466315135827
520 -1.0000245700962547 0.005051495034473273
521 -1.0000253832962938 0.005062823738562422
522 -1.000024788650661 0.005055145105695139
523 -1.0000231612728467 0.005047681790130096
524 -1.000025547850334 0.005049175941948773
525 -1.0000251922789178 0.005050102061170804
526 -1.0000271471139868 0.005046640081238472
527 -1.0000290237804563 0.005047593449558176
528 -1.0000269448847199 0.005048218879104995
529 -1.0000283490754005 0.005048342629148778
530 -1.0000221514363528 0.0050485918605471525
531 -1.000023797005146 0.0050476977931625784
532 -1.0000287270144106 0.005046535564820497
533 -1.0000259047204423 0.0050460090726566036
534 -1.0000222809419907 0.005046879847467285
535 -1.0000255412307446 0.005046907917409133
536 -1.0000253152270726 0.0050469644982604756
537 -1.0000265725208948 0.0050478627531722565
538 -1.0000284043932446 0.005047820252442416
539 -1.0000247314448825 0.005045440337599691
540 -1.0000270236112256 0.00504550856558601
541 -1.0000255360158743 0.00504781879950264
542 -1.0000239181879216 0.0050470678990824904
543 -1.0000260491305 0.005048251888229174
544 -1.000021849331447 0.005049336331336424
545 -1.0000191742256999 0.005048595980401877
546 -1.0000255177156772 0.005047417052148392
547 -1.0000273905988972 0.005043749284557766
548 -1.0000255470943153 0.0050480796709180585
549 -1.0000252819999063 0.0050492171002361275
550 -1.0000246094546525 0.005043586676009511
551 -1.0000260382847643 0.005043852903072017
552 -1.0000216224330374 0.0050476368561557065
553 -1.0000257757261382 0.0050478670013481865
554 -1.0000237976462827 0.005045981335619757
555 -1.0000267084724541 0.005044195259528695
556 -1.0000222070715237 0.005046114836846284
557 -1.0000248926665118 0.005045774153790903
558 -1.0000232443508246 0.005043535594968328
559 -1.000026220480742 0.005041906738449602
560 -1.0000259432058773 0.005042771716979791
561 -1.000021534732624 0.005043248602552492
562 -1.0000263989869358 0.0050417876084469645
563 -1.0000234973759035 0.005041909132423749
564 -1.0000278954992323 0.005043561936059954
565 -1.0000240788126746 0.005049176384496303
566 -1.0000230855585241 0.005043528003494002
567 -1.000025167290125 0.005044084693762619
568 -1.0000245616164234 0.00504492058734425
569 -1.000025145200657 0.0050452822878197965
570 -1.0000213992039126 0.005045101086370266
571 -1.0000278290136821 0.005041987657576164
572 -1.0000276548729392 0.005044895608779854
573 -1.000027110867676 0.0050426657630932925
574 -1.000024173533862 0.005040848603738248
575 -1.0000228419178823 0.005039850418559605
576 -1.0000243728129838 0.005040630317544457
577 -1.0000257058159172 0.0050400347781877014
578 -1.0000288478020134 0.005039993050374319
579 -1.0000258997438347 0.005040652153117827
580 -1.0000247422011432 0.005039512947536093
581 -1.0000240445600974 0.005038163310265992
582 -1.0000255149981214 0.0050390771887660005
583 -1.0000231679521083 0.005038395241913607
584 -1.0000269492159022 0.0050375106452105025
585 -1.000023747470392 0.005036781835005076
586 -1.0000279100830405 0.005036543315836313
587 -1.0000245557040672 0.0050364581019519275
588 -1.0000218311995184 0.005037108866452915
589 -1.0000256938593868 0.005037852601120126
590 -1.0000253646560613 0.005037840929990863
591 -1.0000267389599273 0.005036826490619899
592 -1.0000262783106506 0.005036305458363952
593 -1.0000212035441234 0.005036371957963935
594 -1.00002485371463 0.005036111761833286
595 -1.0000248188684857 0.005036360711394746
596 -1.0000260172848758 0.005036765009543486
597 -1.000026280961707 0.0050384175924821275
598 -1.0000246003990867 0.0050409047742226475
599 -1.000026132601336 0.005039205240002883
600 -1.0000257305524785 0.005041448891396523
601 -1.0000267728258199 0.005040079037037667
602 -1.000025350181286 0.00503931515224971
603 -1.0000236014463284 0.005039656004116129
604 -1.0000249699650943 0.005040564128658239
605 -1.0000216680538287 0.005040104128283184
606 -1.0000272795670653 0.0050394726505445875
607 -1.0000275723070053 0.005039608242103139
608 -1.0000252625917747 0.0050398101211406796
609 -1.000028475971326 0.005040516958471824
610 -1.0000231370982025 0.00504070560996087
611 -1.0000285060166643 0.005039991829066132
612 -1.0000291545696276 0.0050397282828242365
613 -1.0000291105148598 0.005039044445578424
614 -1.0000257214923438 0.0050379908293792615
615 -1.0000290872412918 0.0050374705371111035
616 -1.0000265367820258 0.005037736861693031
617 -1.0000273719263697 0.0050376010877119055
618 -1.0000276656431302 0.0050368351308506375
619 -1.0000252846669941 0.005036748206779651
620 -1.000026362551751 0.005036315122925371
621 -1.0000222017579732 0.00503608405292135
622 -1.000022431282542 0.0050360557280209805
623 -1.0000247921869867 0.0050360161691916155
624 -1.0000267956948723 0.005036270984710708
625 -1.0000233867989257 0.005036683398747331
626 -1.0000251747233386 0.005036759770532146
627 -1.0000270013934196 0.0050357441686653326
628 -1.000023732271791 0.0050384707950369605
629 -1.0000239819575742 0.005036107031166236
630 -1.0000240140787913 0.005038282550985667
631 -1.0000254790949648 0.005038239470640984
632 -1.0000260131850354 0.005036312162708674
633 -1.0000266257244748 0.005038279101094124
634 -1.0000248359954693 0.005036733431293408
635 -1.0000258149449526 0.005037436188759185
636 -1.0000224615036444 0.005038692700636266
637 -1.0000232364011512 0.005038466318791227
638 -1.0000271323184542 0.005045369386090123
639 -1.0000270473924768 0.005039360173846446
640 -1.0000259535211005 0.005043781407821232
641 -1.0000256424905583 0.005043988959830343
642 -1.0000245485367145 0.005040508299152917
643 -1.0000233624914991 0.00504053363958347
644 -1.0000234834548085 0.005044838924408408
645 -1.0000282545292405 0.005040690224306939
646 -1.0000274877726898 0.005041587603966443
647 -1.000022388101782 0.005044467311126927
648 -1.0000226053664363 0.005043451828453685
649 -1.0000249309691385 0.005040196180972388
650 -1.0000235533546549 0.0050464763505234786
651 -1.0000265828109456 0.005045949774321014
652 -1.0000251558173778 0.005043497191117717
653 -1.00002599207473 0.005051295169470499
654 -1.0000262631736236 0.005047836465614529
655 -1.0000257515511637 0.005042897839267115
656 -1.0000262065987957 0.005046124278389871
657 -1.000025311103568 0.00504461336844719
658 -1.000025066657585 0.005041914484818166
659 -1.0000227296343922 0.005046778555414261
660 -1.0000243564128055 0.005048434865323782
661 -1.0000265463513338 0.005042598151044137
662 -1.0000244283499586 0.005045363279842695
663 -1.0000251186191138 0.005045187596735748
664 -1.0000251804380387 0.005039995988934064
665 -1.0000288425908923 0.005041969128545028
666 -1.0000258349729003 0.0050444651299983885
667 -1.0000256889244892 0.005045673026957229
668 -1.0000263423269888 0.005041975568156349
669 -1.000026956250111 0.005040696835115992
670 -1.000022166822713 0.005040960679659917
671 -1.0000221965780998 0.0050385792511867065
672 -1.000024682093611 0.005039010909365272
673 -1.000025111966133 0.005039893356191358
674 -1.000023155918125 0.005038938934155396
675 -1.0000264539754105 0.005037573519256703
676 -1.0000259166630405 0.005037558470034517
677 -1.0000260574385642 0.005038000033118689
678 -1.0000259783430632 0.005036225156111715
679 -1.0000281886381488 0.005037705911768445
680 -1.0000258112152747 0.005037746333144806
681 -1.0000246372451176 0.005037382805256124
682 -1.0000271055010672 0.005036613236985583
683 -1.0000248683340622 0.005036946357959319
684 -1.0000227416698013 0.005036762470763804
685 -1.0000287248834911 0.005036031012554208
686 -1.0000276901504543 0.005036835932587887
687 -1.000025982342773 0.005037174971163712
688 -1.000022453104889 0.005035747644727795
689 -1.0000256505716596 0.0050367242506480165
690 -1.0000257980547556 0.0050359881015886445
691 -1.0000264848009268 0.005036188632850999
692 -1.0000255116895216 0.0050370347267484515
693 -1.0000254799343924 0.005036875232662834
694 -1.0000255887447194 0.005036354703102032
695 -1.0000259488992103 0.005036878144663183
696 -1.0000271385743715 0.0050377922785855
697 -1.0000259395399196 0.0050377635360931315
698 -1.000022968482174 0.005037326135309578
699 -1.0000256964129108 0.00503743158675845
700 -1.0000269368022754 0.005037915530732655
701 -1.0000266410459488 0.005037662460054136
702 -1.0000244435486483 0.0050395347018619
703 -1.0000260931597376 0.005039808276669344
704 -1.0000228164053167 0.005039627295525546
705 -1.0000234531956511 0.0050400714276229155
706 -1.0000249827625194 0.005041379559448588
707 -1.0000248928924529 0.0050410739627486855
708 -1.0000274438075323 0.005040857743809153
709 -1.0000272574883577 0.005040937658741553
710 -1.0000235840150289 0.005040802215980501
711 -1.000026981829025 0.005040799870444085
712 -1.0000287730360222 0.005041126175221063
713 -1.0000221288082043 0.005040732661036913
714 -1.0000251116730692 0.005041032819172127
715 -1.000026706891037 0.00504072715740611
716 -1.0000266035207102 0.00504063677570749
717 -1.000026428896265 0.005042735453848948
718 -1.0000276899524543 0.005043379852249633
719 -1.0000267556918823 0.005040144543465546
720 -1.0000250371833936 0.005049998646865747
721 -1.000022669198323 0.005042141511650083
722 -1.0000248301868127 0.005041209001665225
723 -1.0000261073114 0.005043146209532043
724 -1.0000259788860875 0.005043563854754031
725 -1.0000252749033065 0.005042917423308111
726 -1.0000247774470705 0.005041264735267306
727 -1.0000243893656933 0.0050458562510237925
728 -1.0000254436611442 0.00504919488374473
729 -1.000029124201744 0.0050403727957453286
730 -1.0000224915229337 0.00504685265864184
731 -1.0000227462183737 0.005053163895387918
732 -1.000024850649556 0.005049950262620207
733 -1.0000249366770815 0.005044032743211012
734 -1.0000226232970189 0.005047208213328858
735 -1.0000251419722035 0.0050500316962432
736 -1.0000278462324712 0.005044577568488086
737 -1.0000264247531738 0.005042479555899805
738 -1.0000254760875087 0.005044076997091752
739 -1.0000280053155757 0.005044550896636565
740 -1.000027187419562 0.00504258962794189
741 -1.000023698585897 0.005043072171184024
742 -1.0000244944691297 0.0050410180660699355
743 -1.0000282343569047 0.0050413092622677265
744 -1.0000258138557396 0.005041640961000722
745 -1.0000276468042593 0.005039853358016163
746 -1.00002253614439 0.005043608934128651
747 -1.000027487688915 0.00503959071878363
748 -1.0000258543735416 0.0050410503033698414
749 -1.000023094824918 0.005041965785714974
750 -1.000025393891484 0.005039286797675915
751 -1.0000201947897531 0.005040327338342802
752 -1.0000250116564242 0.005041651928045249
753 -1.0000258510461872 0.0050382406509068434
754 -1.0000245623548787 0.005039891842513543
755 -1.0000253210080163 0.005045177971429893
756 -1.000026187201636 0.005038704646940843
757 -1.0000258898139105 0.005041568290252818
758 -1.0000286733403225 0.005039158451913166
759 -1.0000263553473856 0.005037697632094191
760 -1.0000256543650339 0.005038704334903283
761 -1.0000270393365926 0.005038960116623522
762 -1.0000269968644904 0.0050381644633929025
763 -1.0000246921573668 0.005038627489932674
764 -1.0000271214347205 0.0050378522646435595
765 -1.0000234942951303 0.005037477604460209
766 -1.0000253902673937 0.0050375170632772585
767 -1.0000232262488609 0.005037480328077446
768 -1.000026710835055 0.0050359239748364835
769 -1.0000242662283259 0.005036547304557837
770 -1.0000267799264413 0.0050379737319619896
771 -1.0000247208701913 0.005036375137790834
772 -1.0000248387609962 0.005036379668766773
773 -1.0000260905184866 0.005037226302149613
774 -1.000026814850127 0.005036824833723375
775 -1.000023302816354 0.005036709950366086
776 -1.000025899162128 0.005040465804326093
777 -1.0000236429549776 0.005039358075622186
778 -1.0000256347457412 0.005037511866477815
779 -1.0000266379627178 0.005036524135486842
780 -1.0000244124858524 0.005036250255800211
781 -1.0000274891009342 0.005035937527109475
782 -1.0000222348931034 0.00503799741006558
783 -1.000027843048051 0.005039893687744229
784 -1.0000212842639369 0.005040640552448559
785 -1.0000272543906772 0.005038949105252346
786 -1.0000280328625448 0.005042110559308819
787 -1.0000237290720868 0.005041638759170478
788 -1.0000258191812283 0.005039996831395137
789 -1.0000273413866498 0.005046441710561483
790 -1.0000202788918355 0.0050487366444272284
791 -1.0000263798932945 0.00504359906443173
792 -1.000027305123293 0.005052390648243545
793 -1.0000236716030932 0.005054188208193332
794 -1.0000282374366412 0.005045243461529365
795 -1.0000255482056932 0.0050403648998871165
796 -1.0000233145960218 0.005050787023069663
797 -1.0000267270067207 0.005047654021252923
798 -1.000023121423913 0.005040818826603436
799 -1.000021041913286 0.005046190016484323
800 -1.0000264924383526 0.005052375209679022
801 -1.0000281634522303 0.005041125343003485
802 -1.0000275679101018 0.005045623441009559
803 -1.0000235867923395 0.005060466394827042
804 -1.000026035318116 0.005040507951805346
805 -1.000027403759575 0.005050093484618892
806 -1.0000254533831576 0.005055037125022072
807 -1.0000251124142576 0.005053800164600636
808 -1.0000290211640124 0.0050410530750329115
809 -1.000026358037738 0.005044975623745472
810 -1.0000275283414155 0.005055231218304908
811 -1.0000212681563696 0.005038494901105155
812 -1.000028482032913 0.005044290958442956
813 -1.000025723033745 0.005053505638097026
814 -1.0000224931780213 0.0050537599107536154
815 -1.0000245319043273 0.005048537099254818
816 -1.0000289433282283 0.005039480360728318
817 -1.0000253697143682 0.005051777370204951
818 -1.000025263035835 0.005057414377913287
819 -1.0000260047384608 0.00505009950608512
820 -1.0000254422958121 0.005042298419165936
821 -1.0000245092268452 0.005046189723638766
822 -1.0000248584124756 0.005048337785129274
823 -1.0000258596489737 0.005046760560199985
824 -1.0000204033495828 0.005044902084187695
825 -1.000022779314823 0.005042376673571499
826 -1.000026892191826 0.005040361794667058
827 -1.0000254609972832 0.005043213166587193
828 -1.0000264719798826 0.005043948267713887
829 -1.00002623939413 0.005040707534361356
830 -1.0000243017940311 0.005042205948766557
831 -1.0000228399584723 0.005043003991162892
832 -1.0000273729295 0.005041749200824747
833 -1.0000262493953407 0.005040925173597877
834 -1.0000226436755557 0.00504091106369715
835 -1.000025437391432 0.00504190391045605
836 -1.000029065359916 0.005040904712123557
837 -1.000027500931301 0.005040240523023216
838 -1.0000295397052346 0.005041438323325178
839 -1.0000237870833162 0.005042481981151176
840 -1.0000266331801522 0.005041192221966801
841 -1.0000265976691058 0.0050399002768082525
842 -1.0000252958050317 0.005043172766412891
843 -1.0000272033784772 0.005042659550582405
844 -1.0000267080121803 0.005040187990717414
845 -1.0000255842904928 0.005040328471614411
846 -1.0000244260393163 0.005041582430746579
847 -1.0000230778297519 0.0050416160977825395
848 -1.0000195250214288 0.0050397956323681055
849 -1.0000229716010163 0.005038826189024996
850 -1.0000262867875378 0.005040083646510456
851 -1.0000273766377303 0.005038593571797702
852 -1.0000265571530371 0.005038153995346017
853 -1.000024267175278 0.0050381275305762
854 -1.000023716235823 0.005038161287020031
855 -1.0000229409085077 0.005038726431292932
856 -1.000023756901371 0.005039611931035547
857 -1.000026250267608 0.0050398886403548275
858 -1.0000270126209072 0.0050393967573524635
859 -1.0000225951184873 0.005038814815581848
860 -1.0000260797922835 0.005038519987551441
861 -1.0000279370370646 0.005038531581323661
862 -1.0000244224828452 0.0050388850383198975
863 -1.0000248860958576 0.005038678671598587
864 -1.0000263007418007 0.005038197994198384
865 -1.0000218970810142 0.005038018454630085
866 -1.000027045849463 0.005038577007242597
867 -1.0000250887338407 0.005038900563468057
868 -1.0000237419412763 0.005038930271443908
869 -1.0000290306628405 0.005038624902917156
870 -1.0000260018583254 0.005038003634400589
871 -1.0000240943911882 0.0050373007832348535
872 -1.0000251098153796 0.005037133359949729
873 -1.0000265878509353 0.0050379665957155095
874 -1.0000273848500159 0.005037262032504671
875 -1.0000247378629907 0.005036861688531716
876 -1.0000244257406956 0.005037017173854155
877 -1.0000217661316542 0.005037042150664142
878 -1.000028785548139 0.00503629843055974
879 -1.000025910036352 0.005036903171460181
880 -1.0000293783145078 0.005039167644207499
881 -1.000027942905825 0.005036513181689823
882 -1.0000208373250512 0.0050370742219478515
883 -1.0000265451000505 0.0050371303727722565
884 -1.000026382077567 0.005036122649169124
885 -1.000021982617914 0.005035428332294449
886 -1.0000280446043872 0.0050358222755229835
887 -1.0000219449939498 0.005035585539360222
888 -1.000028149383886 0.005035138562651875
889 -1.0000218374677612 0.005035876889182999
890 -1.0000244242172278 0.0050369915101487
891 -1.00002167112389 0.005038037535736579
892 -1.000028102497965 0.0050369361151307475
893 -1.000027380625339 0.005036430418225076
894 -1.0000251886560998 0.005037195926065655
895 -1.0000263066797037 0.005036848992651906
896 -1.0000242802902672 0.0050354114877727415
897 -1.0000266981279615 0.00503537667342831
898 -1.0000209632790196 0.005034425579226485
899 -1.000026640587288 0.005035613930657552
900 -1.0000277340181047 0.005036555845965646
901 -1.000025469946712 0.005034818411362191
902 -1.000024338576061 0.00503571786906058
903 -1.0000237306554707 0.005036502090553816
904 -1.0000259043564348 0.005035114571314655
905 -1.000021925095033 0.005034883443492486
906 -1.0000261354719078 0.005035767662007282
907 -1.0000265853544608 0.005035359963099838
908 -1.0000262295270272 0.005034684758328936
909 -1.0000289125014774 0.005037071394701113
910 -1.000024268085451 0.005038642477490827
911 -1.0000222501345004 0.005036757883889001
912 -1.000021812452754 0.005034090751665803
913 -1.0000260219521004 0.005033991793296662
914 -1.0000261273771827 0.005038414371274003
915 -1.0000240157071745 0.005037098440557087
916 -1.000024754092437 0.005033916105977195
917 -1.0000251503331747 0.005033341230417303
918 -1.0000249467254165 0.00503382894426059
919 -1.0000245879630796 0.005033963389614588
920 -1.000023929586336 0.005033891299585568
921 -1.0000252145007793 0.00503450956852013
922 -1.0000249120004954 0.0050366047014845
923 -1.0000260022822296 0.005034865413574165
924 -1.0000254425520738 0.0050349887179538194
925 -1.0000219814662274 0.005035743092057869
926 -1.000021753762562 0.0050358574477980455
927 -1.0000223065132363 0.005036099750138043
928 -1.0000247155905417 0.0050369758815091235
929 -1.0000225502278426 0.005037898603743083
930 -1.0000271464289112 0.005037017321772509
931 -1.000023376261748 0.005037018374783164
932 -1.000024549973858 0.0050374099170942335
933 -1.0000251518968881 0.005036740123363859
934 -1.0000256845460525 0.005036189372423836
935 -1.000027402680251 0.005040096270811145
936 -1.000024811284942 0.005039289053457686
937 -1.0000256112253474 0.005036249408600934
938 -1.0000266424711288 0.005037875246824059
939 -1.0000254356665612 0.005038999964725208
940 -1.0000230932844687 0.005036188325685018
941 -1.0000252109080268 0.005037037674522703
942 -1.0000257278417342 0.0050434239391197126
943 -1.0000265692486587 0.005039695698213035
944 -1.000024367139179 0.0050379170864752005
945 -1.000023812644114 0.00504302033416126
946 -1.0000226327410837 0.005044485958812655
947 -1.0000265581673577 0.005040595211930986
948 -1.0000256037141664 0.005037960882229845
949 -1.0000255319945868 0.005041820522175679
950 -1.0000194705785537 0.005044243120572025
951 -1.000029523761645 0.005038245050977254
952 -1.000022509754254 0.005039917132653285
953 -1.0000206178700501 0.005043004975553774
954 -1.0000223095432614 0.005041765790606553
955 -1.0000268430870396 0.005038523732301385
956 -1.0000273452743436 0.005036327616395109
957 -1.000023496898967 0.0050455908259214866
958 -1.000024596445326 0.005040249041398798
959 -1.0000220246905671 0.005036707014027578
960 -1.0000234400081258 0.005038446354146413
961 -1.0000212517365263 0.005038673203844564
962 -1.0000231624691067 0.005036124585554758
963 -1.0000258925216263 0.005036580315226982
964 -1.0000264673481507 0.005039368436631771
965 -1.0000241276694881 0.005037727896647194
966 -1.0000242509765271 0.00503839036652275
967 -1.0000233730824704 0.00504179464600994
968 -1.0000260450507388 0.0050433610158833984
969 -1.0000214941599257 0.005040078887241381
970 -1.0000215703112378 0.005036769574862123
971 -1.0000268199105398 0.005036930523956266
972 -1.0000250010615659 0.005041691307089747
973 -1.000020783404748 0.005036083394968801
974 -1.0000266964530435 0.005037122184124314
975 -1.0000250674790536 0.005037347421429941
976 -1.0000269059279376 0.005034678735586902
977 -1.0000224469563495 0.00503647863056253
978 -1.0000221266073759 0.00504691771298649
979 -1.000021492304685 0.005037958575900503
980 -1.000027173063199 0.005038433891130606
981 -1.000023568523083 0.005039991215611606
982 -1.0000277228729721 0.005039800102363323
983 -1.0000250658485998 0.005037874886079419
984 -1.0000262441506191 0.0050369349746937474
985 -1.0000234969228068 0.00503815223213812
986 -1.0000250956746946 0.005037774611393972
987 -1.0000236105447282 0.005037880659079746
988 -1.0000235373093596 0.005038657003689565
989 -1.000026690235935 0.005037753730694987
990 -1.0000259656720611 0.005037328916245136
991 -1.0000230409424609 0.005037399648290148
992 -1.0000282117572377 0.005037193327674491
993 -1.0000249251291056 0.00503717093912448
994 -1.0000252061876695 0.005037066928481829
995 -1.0000273489246927 0.005036990657459112
996 -1.0000214340062175 0.005036976009058241
997 -1.0000238788137779 0.005036235634322622
998 -1.000023237453438 0.005038794304339261
999 -1.000029603728168 0.0050393601098261374
1000 -1.0000268480093994 0.005036872561099817
1001 -1.0000207815899391 0.005039117993456587
1002 -1.0000267994533112 0.005040361495252529
1003 -1.000021722619627 0.005040154419344115
1004 -1.0000212694347859 0.005038736230558821
1005 -1.0000274642896805 0.005036636458584956
1006 -1.0000252883023761 0.00503898596776463
1007 -1.0000282615138942 0.005036694643889883
1008 -1.0000238244283222 0.005035902337675249
1009 -1.0000261203912892 0.005037577584728427
1010 -1.000025942392362 0.005035787324445899
1011 -1.0000240721599414 0.005034890581350271
1012 -1.0000297595513798 0.005036744681343304
1013 -1.0000237372636014 0.005036930633251262
1014 -1.0000237194314445 0.005035259469950426
1015 -1.0000250197514498 0.0050359723148201115
1016 -1.0000271584273963 0.005036869812777692
1017 -1.0000279884566097 0.005034370330509708
1018 -1.000025946343856 0.005037899034436981
1019 -1.0000251800665445 0.0050365298138948765
1020 -1.0000220041335854 0.0050344746509620834
1021 -1.0000215983753615 0.005037269065435994
1022 -1.0000263745650082 0.005038002595851259
1023 -1.0000280138416064 0.005037700247693892
1024 -1.000024177315461 0.005033239924388276
1025 -1.0000230368031804 0.005038452578739205
1026 -1.0000259358689345 0.005036556782605609
1027 -1.0000251421804922 0.0050331007870368346
1028 -1.000026358624608 0.005034713802316779
1029 -1.000027199442559 0.005036799650881905
1030 -1.0000251968035274 0.005034881965167894
1031 -1.000023181916114 0.0050333049423320515
1032 -1.0000267994808139 0.005033217149605192
1033 -1.000021335026826 0.005035003703740836
1034 -1.000026389861383 0.005033352004419615
1035 -1.0000262037156658 0.005032645957770768
1036 -1.000025730752898 0.005032723013897594
1037 -1.0000262128663184 0.005033523935793521
1038 -1.0000233803821046 0.005033565880300343
1039 -1.0000209751833626 0.005035093372634246
1040 -1.0000268800405034 0.005035731070097572
1041 -1.0000266452727138 0.005033804568080957
1042 -1.0000233587426075 0.0050341497400388695
1043 -1.0000270196179133 0.005034186370281693
1044 -1.000025338894129 0.005033669453008209
1045 -1.0000220398458992 0.005034165487845692
1046 -1.0000246017296666 0.005035550315154423
1047 -1.0000259812090446 0.0050343104753844655
1048 -1.0000253702105302 0.005034206412236875
1049 -1.0000233075289837 0.005034684645765717
1050 -1.0000262633434291 0.005034591396883857
1051 -1.000024768895679 0.005034612118574275
1052 -1.0000240177220936 0.005034773865113832
1053 -1.000023627052509 0.0050349310434369444
1054 -1.0000262633271795 0.005035156130175839
1055 -1.0000299082674349 0.005035632885957992
1056 -1.0000234949982107 0.005035981868740373
1057 -1.0000262696770872 0.005035838940555937
1058 -1.0000235145117686 0.005035493689933415
1059 -1.00002751594593 0.005035316797542294
1060 -1.0000221247386065 0.0050354096498609925
1061 -1.000029858322051 0.005035140001465451
1062 -1.000027008449543 0.0050352279519927864
1063 -1.0000264497581608 0.005035619632670975
1064 -1.0000278132764904 0.005036157181677322
1065 -1.0000256303138464 0.005036305215233277
1066 -1.000024155965742 0.005036126959756151
1067 -1.000022617626217 0.005035671687917924
1068 -1.0000274762737564 0.00503519671507921
1069 -1.0000274226774974 0.005035748425414731
1070 -1.0000237449694582 0.005034988969015334
1071 -1.0000265304702283 0.0050347608271942325
1072 -1.0000214846584974 0.005035005188252208
1073 -1.0000249557234586 0.005034177856344756
1074 -1.00002605097318 0.005033538012899026
1075 -1.0000299045944137 0.005034509874961544
1076 -1.0000280909995358 0.005033761432194992
1077 -1.0000271828037632 0.005033213120131726
1078 -1.0000285201900692 0.005034199858861577
1079 -1.0000240610396058 0.005033476276667205
1080 -1.0000252197056667 0.005032983470747001
1081 -1.0000224173639232 0.0050338698783885345
1082 -1.000026260887625 0.005033796438392146
1083 -1.000025676188878 0.005033603415474963
1084 -1.000025747822705 0.005034592015301097
1085 -1.0000209427528197 0.005035004435241161
1086 -1.0000251835484677 0.005033304995910547
1087 -1.0000255545438155 0.005033100769196651
1088 -1.0000250653266816 0.005033577302796782
1089 -1.0000258668845405 0.005032781539569579
1090 -1.0000265174546747 0.005032062625900883
1091 -1.0000264378185861 0.005031824401929903
1092 -1.0000217726030443 0.005032959223119653
1093 -1.00002913768693 0.005032620670077631
1094 -1.000024626207756 0.005032241628658383
1095 -1.0000292041397338 0.005032448430468123
1096 -1.000027040432246 0.005032516678598421
1097 -1.000021936418986 0.005032163541055852
1098 -1.0000211014491152 0.005031720022010088
1099 -1.0000283457599093 0.00503198305525579
1100 -1.0000237315252931 0.005032495281298785
1101 -1.0000260598895327 0.005031834416810621
1102 -1.0000243073975994 0.005031688397060464
1103 -1.0000268165201012 0.005033067752020547
1104 -1.0000250970573088 0.0050336921472616085
1105 -1.0000245162019377 0.005032163134593624
1106 -1.0000252834226704 0.005032238018638941
1107 -1.0000274595298237 0.005032223090199442
1108 -1.000027413506557 0.00503228375830286
1109 -1.0000261707156703 0.005032704374601853
1110 -1.000025151101253 0.005033968217099397
1111 -1.0000262584672217 0.005033646907778135
1112 -1.0000252587770795 0.005032358428683416
1113 -1.0000230189101005 0.005032012640811538
1114 -1.000024105409812 0.005032588737284603
1115 -1.0000284747375012 0.005032355262459058
1116 -1.000023926179536 0.00503245608829286
1117 -1.0000244298735417 0.005032798588586843
1118 -1.0000262077129842 0.005032812169990831
1119 -1.0000186569433895 0.0050332974187371335
1120 -1.0000253786146247 0.005033797246692429
1121 -1.0000220957340602 0.0050348116073647645
1122 -1.0000261005052309 0.005035540260376736
1123 -1.0000236885719527 0.005035584144676721
1124 -1.000021932683439 0.005036142999607716
1125 -1.00002539023796 0.005036413754787423
1126 -1.0000264128745104 0.005035138027280041
1127 -1.000022892087444 0.005034251219822681
1128 -1.0000258972374059 0.005037656507416323
1129 -1.0000264709803695 0.005033697577285001
1130 -1.0000254881104014 0.005033998528946679
1131 -1.000023109736773 0.005039113875561014
1132 -1.0000246044330756 0.005037428960859879
1133 -1.0000262976438796 0.0050343323300665885
1134 -1.0000231570367686 0.005041199935299887
1135 -1.000025712669652 0.005039818601927229
1136 -1.000025954237369 0.005033097248200342
1137 -1.0000282441750359 0.0050352999730655275
1138 -1.0000234489283255 0.005041405494421465
1139 -1.0000254645676456 0.0050391129446934425
1140 -1.0000212397853865 0.0050340373109947455
1141 -1.000027181432032 0.005035159064997673
1142 -1.0000231302280531 0.005037361094476583
1143 -1.0000268299796364 0.005031348229052448
1144 -1.0000224173134067 0.005033173754902829
1145 -1.0000259694364348 0.005035603835245185
1146 -1.0000260065612234 0.00503416566987713
1147 -1.000026404397105 0.005032300569260868
1148 -1.0000286182819245 0.005033487077826011
1149 -1.0000241167526094 0.005033329078041372
1150 -1.0000252303728245 0.005031727395131975
1151 -1.0000265042430876 0.005033223487237914
1152 -1.0000274933342066 0.005034398733971706
1153 -1.0000270792502766 0.005032338100110137
1154 -1.0000238415703646 0.005031876102891436
1155 -1.0000237507183851 0.005037303936428919
1156 -1.0000264862176416 0.0050388705315789865
1157 -1.0000226015268863 0.005032036430249735
1158 -1.000029322991074 0.005036094215917166
1159 -1.0000227069908447 0.005038874707731481
1160 -1.000029165599617 0.005035760047328562
1161 -1.0000236690990683 0.005034456328832375
1162 -1.0000272389027653 0.005036249964928498
1163 -1.000024295565823 0.005037121144935257
1164 -1.0000262326782376 0.005036417654022365
1165 -1.0000270128881106 0.005035554549636708
1166 -1.000028127223835 0.00503552026699492
1167 -1.000026618324393 0.005035804178648915
1168 -1.000022062932748 0.005036671119988883
1169 -1.0000263692810976 0.005035546260986009
1170 -1.0000281836958622 0.005034690582110271
1171 -1.0000223298864381 0.005034942265948517
1172 -1.000023115715023 0.005034894900094778
1173 -1.0000253499682867 0.005034930810979912
1174 -1.0000265959952885 0.005035890612464132
1175 -1.000027092129645 0.00503648175907462
1176 -1.000022929776907 0.0050344390373990855
1177 -1.0000253450370526 0.005037335546719049
1178 -1.000025460071241 0.005036947733225714
1179 -1.0000275941271217 0.0050341993102816915
1180 -1.0000266952243162 0.005036082583355653
1181 -1.0000266917743956 0.005038291067150241
1182 -1.0000290777779781 0.00503661546493069
1183 -1.000024767351421 0.005033882086669288
1184 -1.0000279700338794 0.005034814799950809
1185 -1.000025705812891 0.00503717252885039
1186 -1.0000270314224857 0.005034719850226115
1187 -1.000025405097001 0.005039453784240696
1188 -1.0000243791361878 0.005038195050518609
1189 -1.0000231413384197 0.00503340766954902
1190 -1.000023780756237 0.005032778222005521
1191 -1.0000248170148807 0.005036615959846465
1192 -1.0000259525079207 0.0050394383367903224
1193 -1.0000238788694558 0.005039318250983699
1194 -1.0000251847542312 0.005034215595534033
1195 -1.0000279676722772 0.005039965888579013
1196 -1.0000235818169565 0.005040369388859423
1197 -1.0000269074957318 0.00503719449966308
1198 -1.000027724488209 0.00503242744787976
1199 -1.0000274936667368 0.005034568809652088
1200 -1.0000233268967917 0.005040821877754774
1201 -1.0000290510681176 0.005032263437739282
1202 -1.0000231483170203 0.005034016402504705
1203 -1.0000230668965568 0.005037699480016235
1204 -1.0000265370121277 0.005035039866144549
1205 -1.000027688840996 0.00503227038373348
1206 -1.000019482275377 0.005032117067455457
1207 -1.0000262883039752 0.005031987431107363
1208 -1.000026346503868 0.005031754496264902
1209 -1.000024629712432 0.005031344848909234
1210 -1.000023752820086 0.005031001205811175
1211 -1.000022708034113 0.005031826535520763
1212 -1.000027650747895 0.005032595646322666
1213 -1.0000267659512758 0.00503194463939959
1214 -1.0000225354865915 0.00503127833824448
1215 -1.0000241097591511 0.005031262004743989
1216 -1.000027106617865 0.005031029327578623
1217 -1.0000266779957705 0.005031022309110768
1218 -1.0000255791625077 0.005031435682625084
1219 -1.0000235574934224 0.0050316081893375005
1220 -1.0000202072809328 0.005031698692897043
1221 -1.0000260566364458 0.005031127121481635
1222 -1.0000236262701978 0.00503062863422642
1223 -1.0000226248317141 0.0050304242423335616
1224 -1.000026536219837 0.0050298069028300715
1225 -1.0000259372395743 0.005029999121911714
1226 -1.0000261900351757 0.005030254186571114
1227 -1.0000273350646065 0.0050301561384962475
1228 -1.0000227813385327 0.005031259959817805
1229 -1.0000225083879688 0.005031756897947776
1230 -1.000029428018073 0.005030942935519758
1231 -1.0000234115851867 0.00503078665856615
1232 -1.0000245415021316 0.005031201012290135
1233 -1.0000231247572697 0.005031099579032138
1234 -1.00002517937584 0.005032293140861112
1235 -1.0000228886211575 0.005031836261913275
1236 -1.0000251253800334 0.005030732201129934
1237 -1.0000243526967425 0.0050300764624539715
1238 -1.000026121922882 0.005030423830022271
1239 -1.000025233000112 0.00503003268003574
1240 -1.0000278107942433 0.005030025435434931
1241 -1.00002902050737 0.005030431527894576
1242 -1.0000287432337256 0.005030897598208541
1243 -1.000025700198594 0.0050311234747086216
1244 -1.0000243199393635 0.005030710602878886
1245 -1.0000261091029345 0.005030290493724573
1246 -1.0000243202194996 0.005029852166772174
1247 -1.0000272123352472 0.005029819548256026
1248 -1.000026655768958 0.0050306860339053745
1249 -1.00002725700502 0.005031161996335861
1250 -1.000028352770546 0.0050307929695692175
1251 -1.0000269828701087 0.00502922306774972
1252 -1.0000263472015347 0.005029186694849461
1253 -1.0000289068927637 0.0050296735385077
1254 -1.0000242944311317 0.005030313945010439
1255 -1.0000254052087616 0.005030911731399395
1256 -1.0000245103305132 0.005030268347084626
1257 -1.0000234946963293 0.005030931304248103
1258 -1.0000268118626259 0.005030020715010329
1259 -1.0000241496869993 0.005028904631098366
1260 -1.0000260749615297 0.0050301410183317624
1261 -1.000027684427324 0.005029958831736112
1262 -1.0000277562659257 0.0050288857624884754
1263 -1.0000240799446727 0.00502936855457176
1264 -1.0000263639042655 0.005029700176351486
1265 -1.0000252377847203 0.005029668976002224
1266 -1.0000203700865258 0.005029766368326227
1267 -1.000023287664433 0.00502972618993886
1268 -1.0000257116467786 0.005029304899174801
1269 -1.0000275669383576 0.005029150663082645
1270 -1.0000230220039434 0.005029292004544113
1271 -1.000026898075148 0.005029139922799809
1272 -1.0000270231120236 0.005028971224686632
1273 -1.0000286661935647 0.005028864129134122
1274 -1.00002424653001 0.005028990863303312
1275 -1.0000277578645538 0.005028917826740123
1276 -1.000025326503102 0.005029363361375189
1277 -1.0000238964986679 0.0050303974059644155
1278 -1.0000270094672696 0.0050293552746079745
1279 -1.0000275274511652 0.0050302939733329385
1280 -1.000025603025603 0.00503082702757256
1281 -1.0000260878757141 0.005030622962606353
1282 -1.0000264052571721 0.005030445361566176
1283 -1.0000260725161672 0.005030622862775685
1284 -1.0000260728427874 0.005031430049260512
1285 -1.000029335458554 0.005031246426749073
1286 -1.0000277005428773 0.005030568102428807
1287 -1.0000267413415778 0.0050302021457980595
1288 -1.000026016470337 0.005029929445086866
1289 -1.0000250519988527 0.005029893679276785
1290 -1.0000285282914623 0.005029886478707605
1291 -1.0000241171988684 0.0050296575241745925
1292 -1.0000285963323023 0.005029598727792061
1293 -1.0000242236989416 0.005029917376147729
1294 -1.0000220314128931 0.005029904896199186
1295 -1.0000253242676398 0.005029004398443348
1296 -1.0000205425555608 0.0050289062287392884
1297 -1.0000248982767312 0.0050295614502678734
1298 -1.0000257663140495 0.005029234118146659
1299 -1.0000259702447785 0.005028313947885082
1300 -1.0000233361053954 0.005028987014862186
1301 -1.000023645065865 0.0050294508710677505
1302 -1.000026274554995 0.005028712872951722
1303 -1.000027513537004 0.005028036791779762
1304 -1.000026583437044 0.005030481478646594
1305 -1.0000249079265695 0.005027750294457339
1306 -1.0000251157616495 0.005030532622367827
1307 -1.000027824218386 0.005030719076177781
1308 -1.000025337196663 0.005027721710263862
1309 -1.0000241923187716 0.005031520081580983
1310 -1.0000238012214282 0.005042151499748181
1311 -1.0000288642176465 0.005028954423894209
1312 -1.0000274891947416 0.00503341687418001
1313 -1.000025016590735 0.005041878535998176
1314 -1.0000256391703795 0.005048126069432735
1315 -1.0000259710240116 0.005042432304182977
1316 -1.0000213835827274 0.005034729953629339
1317 -1.000028471723114 0.005028649355779312
1318 -1.0000250313239203 0.005040890940599077
1319 -1.0000247833798799 0.005038089327825893
1320 -1.0000275425972294 0.005028482289842793
1321 -1.0000269059299567 0.005035322675875186
1322 -1.0000273446689225 0.005037563619190502
1323 -1.0000282423583071 0.005032982113385135
1324 -1.0000236726435012 0.005027697175453612
1325 -1.000029592940299 0.00503322220632045
1326 -1.0000266465627683 0.005029801392776937
1327 -1.0000259600611752 0.005029298147403369
1328 -1.0000260409566437 0.005036321889253775
1329 -1.0000273096037056 0.0050363481477715055
1330 -1.000028106070389 0.0050310769886213165
1331 -1.0000280235433745 0.005028858232757937
1332 -1.000027141872575 0.0050350647410139565
1333 -1.0000224696464537 0.005034950809356413
1334 -1.0000293058583307 0.005030674199796116
1335 -1.0000276280138465 0.0050430274538514576
1336 -1.0000262900701538 0.005043947582649717
1337 -1.0000261446549867 0.00503225852323011
1338 -1.0000233359047226 0.005030182291805483
1339 -1.0000248071825497 0.005035893735426857
1340 -1.000025698829892 0.0050296620462883905
1341 -1.0000207597157427 0.005031982119184747
1342 -1.0000257304653237 0.005035954442672718
1343 -1.0000261786481155 0.0050336358969711855
1344 -1.0000232127959956 0.005029982718791835
1345 -1.0000221616621914 0.005028175553571483
1346 -1.000025398721944 0.005030826984306103
1347 -1.0000276708452247 0.0050301483611350185
1348 -1.0000256078072038 0.005028331490500164
1349 -1.0000247935581175 0.005031272538297486
1350 -1.000023325374987 0.005033531474964759
1351 -1.000027192301068 0.0050323406531303325
1352 -1.0000233408835122 0.005027799414052295
1353 -1.0000237181387202 0.005033272221257013
1354 -1.000027973424491 0.0050516557595522175
1355 -1.0000262495689078 0.005028960879605764
1356 -1.000025250399269 0.005041235116539606
1357 -1.000023730056759 0.005051445118543796
1358 -1.0000249275180308 0.005038228844506708
1359 -1.0000246724612065 0.005030993496881474
1360 -1.0000274960804796 0.005033134341370919
1361 -1.0000197156884798 0.0050394913444950585
1362 -1.000024936953079 0.0050300890351422465
1363 -1.0000277371759194 0.0050317758905513744
1364 -1.000026828988145 0.005035259929230884
1365 -1.0000247561666988 0.005037870267438224
1366 -1.0000247460443217 0.005036228838212487
1367 -1.0000286928803246 0.005031291713228951
1368 -1.0000282815611 0.005027767760274158
1369 -1.0000274634813031 0.005031521947583298
1370 -1.0000247134852331 0.005036595227462561
1371 -1.0000265196842917 0.005028416832696827
1372 -1.0000238565182653 0.005029476716012713
1373 -1.0000286439803419 0.005032082327708162
1374 -1.000022081517409 0.0050313781531225975
1375 -1.0000275680971453 0.005028816182702428
1376 -1.0000256138936654 0.00502936869042236
1377 -1.0000267159339375 0.005029017234734003
1378 -1.0000239703865483 0.005028486853747959
1379 -1.0000235948402452 0.005028667850795645
1380 -1.0000242123896426 0.005031836263189349
1381 -1.0000286598425685 0.005030046491031348
1382 -1.0000249516096857 0.005028862186963208
1383 -1.0000277453760853 0.005031273872469652
1384 -1.0000243318538125 0.005033722351629081
1385 -1.0000253256940668 0.005030082506038653
1386 -1.000027046720642 0.00503707820493397
1387 -1.0000281501298112 0.005036403801692064
1388 -1.0000263910035105 0.005029857594270919
1389 -1.0000209131832551 0.0050295335766200825
1390 -1.0000276640936858 0.005031044703840415
1391 -1.00002573210247 0.005029585305804685
1392 -1.0000229183547504 0.0050297824147865315
1393 -1.0000264441844144 0.0050308306758917445
1394 -1.0000247204164434 0.0050309732747336865
1395 -1.000026016570752 0.005029400419504327
1396 -1.0000252450109681 0.005029490273917411
1397 -1.00002684565724 0.005029364653168517
1398 -1.0000251855176019 0.005028900123146495
1399 -1.000029652847889 0.0050291808889865505
1400 -1.0000222001825907 0.005029565602909434
1401 -1.0000250181886252 0.005029151718845859
1402 -1.0000294496979327 0.0050288742964291425
1403 -1.0000261640403378 0.0050286079105145015
1404 -1.000024935932474 0.005029067543865114
1405 -1.0000230983352918 0.005028921832412706
1406 -1.000024270203168 0.0050280632384344355
1407 -1.0000247019529376 0.0050279581948346475
1408 -1.0000240309452781 0.005028521226063472
1409 -1.0000218835587764 0.0050283717613135714
1410 -1.0000250214654158 0.005027657036172691
1411 -1.000026469074075 0.0050282501182242305
1412 -1.0000249922357374 0.005028903799574024
1413 -1.0000268864842157 0.00502747749126509
1414 -1.00002730393633 0.005029375429270235
1415 -1.0000269316482702 0.005030318133525258
1416 -1.000026503756196 0.005028234617606248
1417 -1.000025244363713 0.0050274697105757386
1418 -1.0000243018834833 0.005028859400926754
1419 -1.000023998216921 0.0050280632105573105
1420 -1.000028710105316 0.005027534250188468
1421 -1.0000283665767422 0.005030363827214741
1422 -1.000023861674182 0.005028529180713688
1423 -1.000025735317389 0.0050272450410366555
1424 -1.0000250991860593 0.005029869776311985
1425 -1.0000262620161569 0.005028127803918082
1426 -1.0000228809932796 0.005027047152672106
1427 -1.0000263356605157 0.005029510795118453
1428 -1.000025270230352 0.00503140130964808
1429 -1.0000274970901504 0.005030806690762012
1430 -1.0000233344541443 0.005028373912925367
1431 -1.0000223365333596 0.005026349422814097
1432 -1.0000246191594797 0.005026601820847637
1433 -1.0000231078663397 0.005026382373589114
1434 -1.0000230211969914 0.005026138951458306
1435 -1.0000243396784751 0.005026026732623167
1436 -1.0000274593420073 0.005025718849440368
1437 -1.000023072524552 0.005025527939886865
1438 -1.000022214716644 0.005025675573567769
1439 -1.0000257928839908 0.005025674319116031
1440 -1.0000247003943081 0.00502616632080318
1441 -1.0000243524804522 0.005026668043666764
1442 -1.0000272273197492 0.00502638482129972
1443 -1.0000245996602448 0.00502579050684919
1444 -1.000024128464951 0.005026335823204765
1445 -1.0000279067794098 0.0050274250436235755
1446 -1.000027714013718 0.005027704550638879
1447 -1.0000242930646974 0.005027381957129238
1448 -1.0000239930280876 0.00502690427032457
1449 -1.0000267810643473 0.005026193450546956
1450 -1.000022306496591 0.005025718845795996
1451 -1.0000257484048714 0.005027204900304956
1452 -1.0000224505635615 0.00502949844810307
1453 -1.0000234915029347 0.005029276698233387
1454 -1.000025569943635 0.005030195695534555
1455 -1.000026078681796 0.005031282542195113
1456 -1.0000299826486096 0.005027463969247767
1457 -1.000025196177575 0.005029108730109498
1458 -1.000025939067627 0.005032131110437657
1459 -1.0000251231029171 0.005032132487175437
1460 -1.0000252576555695 0.005031820402284996
1461 -1.0000251370629518 0.00503123155976469
1462 -1.0000253404075001 0.00502889766635911
1463 -1.0000280714411518 0.005027219874907383
1464 -1.000028389234395 0.005027717433644146
1465 -1.0000218965816898 0.005028969804138971
1466 -1.0000280678342184 0.0050298153708017886
1467 -1.000025051814537 0.005029327550842112
1468 -1.0000253209971728 0.005027914118986766
1469 -1.0000251227191164 0.0050267272535367835
1470 -1.000026107055546 0.005026160283030103
1471 -1.0000261900950407 0.005026502045231796
1472 -1.0000234440044389 0.005027039560854977
1473 -1.0000264708347324 0.005027063926818307
1474 -1.0000251195155645 0.005027251390905128
1475 -1.0000272882058532 0.005027712848445619
1476 -1.0000232468705064 0.005027759525308904
1477 -1.000026896941146 0.005027168328813121
1478 -1.0000246797251149 0.005026919800245538
1479 -1.0000266875507744 0.0050269722639724726
1480 -1.0000270997688854 0.005026977371049424
1481 -1.0000250129732506 0.005027393579729471
1482 -1.0000271378362522 0.005027089990312092
1483 -1.00002788675365 0.005026642629923782
1484 -1.0000242484498956 0.005026738830785741
1485 -1.0000272713408531 0.0050264134877009104
1486 -1.0000238693015828 0.00502641391730875
1487 -1.0000238965611234 0.00502717896120547
1488 -1.000027411227716 0.005027230462378533
1489 -1.000025835770786 0.005026764704173098
1490 -1.0000267586524998 0.005026628492096431
1491 -1.000028749895501 0.005026538425645985
1492 -1.000029586909999 0.0050262867642800755
1493 -1.0000241456314554 0.005026281337600543
1494 -1.0000232210236313 0.005026103197174399
1495 -1.0000244355654264 0.0050260819950034815
1496 -1.000026461112174 0.005026237820798085
1497 -1.0000261859374053 0.005026361033409663
1498 -1.0000228420592827 0.005026352858317075
1499 -1.0000250951859861 0.005025409456722189
1500 -1.0000258145942413 0.005025342858241081
1501 -1.000026568017105 0.0050257639180450175
1502 -1.0000256578756281 0.005025770905788635
1503 -1.0000191954015853 0.005025502334286414
1504 -1.0000265635917478 0.005025966930568802
1505 -1.000026431906234 0.005025957602234026
1506 -1.000021742908951 0.005025526248503287
1507 -1.0000239153812445 0.0050266468570096205
1508 -1.0000225765558584 0.005027464315026579
1509 -1.0000238498060399 0.005026238429652845
1510 -1.0000245350187078 0.005025947046564982
1511 -1.0000252494071382 0.0050271447145849
1512 -1.0000211381249569 0.005029438063566947
1513 -1.0000239436006826 0.005027132866315195
1514 -1.0000261833038795 0.005026108377777829
1515 -1.000025118464642 0.005028934590913642
1516 -1.0000255056212806 0.005028381501664948
1517 -1.000025931800742 0.0050260807820795735
1518 -1.0000258091167316 0.005027232571217285
1519 -1.0000273163366824 0.005026936811810529
1520 -1.0000247090736492 0.005026013499005304
1521 -1.0000252834286087 0.005025973091820181
1522 -1.000020843754071 0.005029020557223003
1523 -1.0000271205288898 0.0050300813133195375
1524 -1.000025057539245 0.005026420264295301
1525 -1.000026088104083 0.005026871320369082
1526 -1.0000286670567868 0.005028946777444452
1527 -1.0000291508185792 0.00502544417590102
1528 -1.0000244625882917 0.005030475512219018
1529 -1.0000288003908158 0.005031243196015931
1530 -1.00002788212647 0.005025712558750728
1531 -1.0000255857325655 0.005030755147322369
1532 -1.0000272865675373 0.005033682420535236
1533 -1.0000233506709872 0.005030137654996047
1534 -1.0000277266192577 0.005045763186483256
1535 -1.000020971645055 0.0050596055281747045
1536 -1.000023453892241 0.00505031413088352
1537 -1.000024883673042 0.005032672591198918
1538 -1.0000267403217085 0.005031956581241296
1539 -1.0000253640986363 0.005043868021410935
1540 -1.0000244168822152 0.0050301684602122535
1541 -1.0000227948110363 0.005050137949333497
1542 -1.0000203917522033 0.005066057068819678
1543 -1.0000226870622109 0.005057104396488894
1544 -1.0000278130287443 0.005038130395300192
1545 -1.0000242064637372 0.005030529412950406
1546 -1.0000270709247598 0.005041283761639003
1547 -1.0000248874875464 0.005037479124974544
1548 -1.0000254566223639 0.005029837906022305
1549 -1.0000251397352473 0.005033087161941882
1550 -1.0000251257433468 0.005037153257546613
1551 -1.0000262302049046 0.005038463012727435
1552 -1.0000256571139767 0.005031947342182642
1553 -1.000025153262074 0.0050275918707113525
1554 -1.0000254997738094 0.0050296433633362616
1555 -1.000029087923961 0.005029626121777098
1556 -1.000026346449357 0.005028655204465788
1557 -1.0000273492581093 0.0050274480555652
1558 -1.0000246849325347 0.005029166824015671
1559 -1.0000232720143838 0.005031481825438441
1560 -1.000027247336891 0.005029885823835164
1561 -1.0000256871246078 0.005026296567431202
1562 -1.0000230866778657 0.005027052432626635
1563 -1.0000229484151555 0.005032360102301352
1564 -1.0000275109775776 0.00502540145022853
1565 -1.0000294527381013 0.0050285079277807
1566 -1.0000208090732354 0.005035652848142561
1567 -1.000027562925947 0.005033158703314007
1568 -1.0000274838003693 0.005026821995445703
1569 -1.0000258446822672 0.005027796073428927
1570 -1.0000246709542762 0.005030529132681977
1571 -1.0000247347370441 0.005026788761464524
1572 -1.0000234117408244 0.005028058479820311
1573 -1.0000258196807028 0.005029340354788911
1574 -1.0000245159843708 0.0050279410856703
1575 -1.0000289797039923 0.005026359361505159
1576 -1.0000250798771344 0.005026451073526718
1577 -1.0000247645591316 0.005028548666578067
1578 -1.0000246558286265 0.005026153572450905
1579 -1.0000244007481964 0.005028384471128277
1580 -1.0000267193292849 0.005031895472599069
1581 -1.0000251950750823 0.005027660415955235
1582 -1.0000249390799085 0.005026408967810405
1583 -1.0000262753532911 0.005029243299905699
1584 -1.0000262186258329 0.005026365455534496
1585 -1.0000293072705606 0.005026604052894653
1586 -1.000025633264017 0.0050288613805336
1587 -1.0000237347165448 0.005031039754052881
1588 -1.0000272683531841 0.00503026146547712
1589 -1.0000245607947087 0.005027574279024841
1590 -1.0000236100219706 0.005026098225149447
1591 -1.000025076528286 0.005027156491280399
1592 -1.0000255852394424 0.0050273873707788646
1593 -1.0000198740146438 0.005025537980533191
1594 -1.000026434062425 0.005026163914129814
1595 -1.0000271435876396 0.005027161322271618
1596 -1.000024905109837 0.005026566144963431
1597 -1.0000232707759211 0.005026266634969115
1598 -1.000025557878241 0.005026380444774225
1599 -1.0000262425751234 0.005026915243285102
1600 -1.0000249017817133 0.005027003391113532
1601 -1.000027726949156 0.005026307074302361
1602 -1.00002629486659 0.0050270531889679325
1603 -1.000026601967459 0.005027571961070185
1604 -1.0000293502034943 0.005026819971128291
1605 -1.0000253993734067 0.005026289076021053
1606 -1.000024537047538 0.005026991620684108
1607 -1.0000263104482714 0.005028177845452651
1608 -1.000025590845034 0.005031003542884052
1609 -1.0000248114615657 0.005031632628798771
1610 -1.0000231348922979 0.005028822655438095
1611 -1.0000228146274235 0.005026821613721188
1612 -1.0000271238970342 0.005027206668023676
1613 -1.0000238766566085 0.005028315671601402
1614 -1.0000225585755353 0.005030073914651167
1615 -1.0000258379274143 0.005029183837493321
1616 -1.0000251403327736 0.005028131951640158
1617 -1.0000275742673208 0.005028386808239031
1618 -1.0000257213617976 0.005027237637942865
1619 -1.0000229443592155 0.005026058683028908
1620 -1.0000256243876586 0.005026715877192069
1621 -1.0000258599531342 0.0050267936234835555
1622 -1.0000262323751437 0.00502648555059277
1623 -1.000028694369146 0.005026893491470889
1624 -1.0000255569267522 0.0050264147042502864
1625 -1.000023723622242 0.0050261325372366
1626 -1.000024155410907 0.005025979630385849
1627 -1.000024040970473 0.005025925565031406
1628 -1.0000267670951073 0.0050255261293280324
1629 -1.0000230816886597 0.005025597130791929
1630 -1.0000276680616385 0.005025680803993188
1631 -1.0000247701005394 0.0050258911680155505
1632 -1.0000234856343044 0.005025658509523293
1633 -1.0000245783928345 0.005025897053097191
1634 -1.0000246984266223 0.00502620078288643
1635 -1.0000220237056021 0.005026015257146777
1636 -1.0000246285812189 0.005025848736485209
1637 -1.0000235092112026 0.005027186023303599
1638 -1.0000259117510673 0.005027514500553991
1639 -1.0000252437629666 0.005027367142255653
1640 -1.0000260176199312 0.005026490683946461
1641 -1.0000238937543087 0.005027016008782349
1642 -1.0000280014468317 0.005026380990589498
1643 -1.0000243841206402 0.005027354006087863
1644 -1.000026274738076 0.005029464588893007
1645 -1.0000254394677668 0.005028543288697145
1646 -1.0000249623712734 0.005026935171520575
1647 -1.000023474065643 0.005027167839372203
1648 -1.0000271834446923 0.005026738480283202
1649 -1.0000243876269541 0.005027637494162938
1650 -1.0000266124411508 0.005028919462900514
1651 -1.0000276545940157 0.005027647100731614
1652 -1.00002699018133 0.0050272654523411675
1653 -1.000026574519183 0.005027189037012886
1654 -1.00002630890932 0.005026938667979226
1655 -1.000024127492796 0.005027293597603015
1656 -1.0000234480165415 0.005027193658324126
1657 -1.00001943088144 0.005027101491385445
1658 -1.0000277376444726 0.005026695998764017
1659 -1.0000264057328931 0.00502645489951712
1660 -1.0000270940131348 0.005026455086229244
1661 -1.0000270441522496 0.005026681322910576
1662 -1.000024239388342 0.005026670565375663
1663 -1.0000237923893864 0.005026081857971882
1664 -1.0000257116461435 0.005025988806350959
1665 -1.0000252181704679 0.005025798522985526
1666 -1.0000250096271868 0.005025819338354951
1667 -1.0000279917146468 0.005026079425450615
1668 -1.0000258517005567 0.0050261110518792056
1669 -1.0000264697649126 0.005025798988255902
1670 -1.0000269066738383 0.005025585554231316
1671 -1.0000276334581617 0.005025510373432973
1672 -1.0000269193324545 0.005025499313136667
1673 -1.0000234821902136 0.005025450197844043
1674 -1.0000251779796192 0.005025796203475011
1675 -1.0000281151191703 0.005025300441134222
1676 -1.0000244027904306 0.005025623983390004
1677 -1.0000259028692824 0.005026530472908838
1678 -1.000024736809437 0.005027266524172543
1679 -1.000023261876408 0.00502623003567184
1680 -1.0000277199334255 0.005025641472455943
1681 -1.000023042491757 0.005026667887898887
1682 -1.000025973943874 0.00502652288607543
1683 -1.0000276678147273 0.005025621947565884
1684 -1.0000258748397197 0.005026477559181567
1685 -1.0000255002701248 0.005026685291847598
1686 -1.000028091823399 0.005025149667516927
1687 -1.0000273726554414 0.005025563591363177
1688 -1.0000210871793145 0.005026328115368845
1689 -1.000024451803041 0.0050257531312251046
1690 -1.000025915323291 0.005027977799458303
1691 -1.0000259622694876 0.005028306958306618
1692 -1.000022463083109 0.005027797268393768
1693 -1.0000214424068177 0.005025470171335114
1694 -1.000026464273142 0.005025723276008007
1695 -1.0000293271676146 0.0050276132657268505
1696 -1.0000248594053402 0.005025890044995214
1697 -1.0000233152827531 0.005027000705990827
1698 -1.0000262283349357 0.005027306188480339
1699 -1.0000251580576551 0.005026166768045366
1700 -1.0000250594838913 0.0050250142940094986
1701 -1.0000258898841892 0.005024880704047191
1702 -1.0000232484292055 0.005025330923229044
1703 -1.0000247918381613 0.0050260250944362565
1704 -1.0000226912416863 0.005026632080221015
1705 -1.0000242180576293 0.005026691749570322
1706 -1.0000277182810988 0.005025767206615222
1707 -1.0000248951604789 0.0050255405643466035
1708 -1.0000246624011635 0.005025737712602565
1709 -1.0000249938431078 0.005026007637124185
1710 -1.0000251064408867 0.005026275766468574
1711 -1.0000270802785642 0.005027589099411882
1712 -1.00002694029779 0.005027841845988166
1713 -1.0000222284956874 0.005027150034769481
1714 -1.0000245020393268 0.0050273969174817945
1715 -1.00002574260789 0.005026999506252504
1716 -1.0000264417222275 0.005026519242508336
1717 -1.000026296362721 0.005027184031704321
1718 -1.0000265047191608 0.005028146904105098
1719 -1.0000264100427525 0.005027807013077737
1720 -1.0000247472930166 0.0050265798910050855
1721 -1.000025282216809 0.005026626415501938
1722 -1.0000222894025146 0.005027127579987189
1723 -1.0000259268778555 0.005027515972371415
1724 -1.0000216311251504 0.005027396670996845
1725 -1.0000258702175344 0.005026926801192302
1726 -1.000028731392741 0.005026565389063652
1727 -1.0000265235399322 0.00502615832369244
1728 -1.0000276418071021 0.0050260624751151724
1729 -1.0000272314734064 0.005026183507169486
1730 -1.0000261048513839 0.0050259979632156565
1731 -1.0000261099486976 0.0050258024619365075
1732 -1.0000248640710452 0.005025703245103711
1733 -1.0000273860098132 0.00502556396481433
1734 -1.0000249528782654 0.005025072963382639
1735 -1.0000235435438813 0.005024875613217201
1736 -1.0000221399014728 0.005024884477079987
1737 -1.0000281532946727 0.005024536593541622
1738 -1.0000259091175256 0.0050239897146338065
1739 -1.00002396700593 0.0050236105408528915
1740 -1.000020234173011 0.0050236676287486294
1741 -1.0000240896889465 0.005023288869888977
1742 -1.0000291303289444 0.005023942740714883
1743 -1.0000218207533258 0.005025754002062746
1744 -1.000026825284369 0.005024884270454749
1745 -1.000022392863844 0.0050236622131773125
1746 -1.0000253166172668 0.0050234748252752995
1747 -1.0000226145688955 0.005023544958468723
1748 -1.000024698623355 0.005022868754587672
1749 -1.000028255809221 0.005023783057636734
1750 -1.0000282441630277 0.005024505911833202
1751 -1.0000263581531108 0.0050233266901181925
1752 -1.00002596864675 0.005022525065904768
1753 -1.0000265898781027 0.005023216810165288
1754 -1.0000269225566318 0.005022554844555995
1755 -1.0000268207243483 0.005023606242358746
1756 -1.0000232993086688 0.005022738788600703
1757 -1.0000223143307156 0.0050222690911305955
1758 -1.0000221545064036 0.005022428814705768
1759 -1.0000258138010232 0.005023207714324487
1760 -1.000028786141904 0.005022817822903318
1761 -1.000027898223968 0.00502463800779246
1762 -1.0000235625264409 0.005023654673556434
1763 -1.0000256842836632 0.005023234016282637
1764 -1.0000283127558167 0.005022439101004646
1765 -1.0000271305694362 0.005022224547827627
1766 -1.0000267787437562 0.005022275252505627
1767 -1.0000234221082884 0.005022298846728889
1768 -1.000021312043894 0.005022350125929998
1769 -1.0000259044279165 0.005022354652841552
1770 -1.0000256050095522 0.0050222140281332974
1771 -1.00002531880909 0.005022383616155188
1772 -1.0000232167854308 0.005023318703264082
1773 -1.0000227673943571 0.005022800754002649
1774 -1.0000286727482355 0.005021764287875347
1775 -1.0000239104700417 0.005021539939667064
1776 -1.0000257431125934 0.005021617358348352
1777 -1.0000253165931905 0.005022364751732692
1778 -1.000023656192938 0.005022959781866086
1779 -1.0000261254432825 0.005022948043356926
1780 -1.0000270494030763 0.005022713357302706
1781 -1.0000236834884109 0.005022829843089851
1782 -1.000025937005761 0.005023464992954418
1783 -1.0000243972826142 0.005023091308905771
1784 -1.0000245297365866 0.005022702508060528
1785 -1.0000270146087753 0.005023040010089446
1786 -1.0000272236309602 0.005023416658942486
1787 -1.0000277998441056 0.005023250593389057
1788 -1.0000274667271964 0.005022519941667188
1789 -1.0000246502003802 0.0050223294965397215
1790 -1.0000236821802648 0.005022234579202236
1791 -1.0000276470178604 0.005021982741421802
1792 -1.0000259918650047 0.005021814678731424
1793 -1.0000244134757492 0.005022104868768863
1794 -1.0000247630769774 0.005022018756417929
1795 -1.000023777732668 0.005021855515900187
1796 -1.0000289974940633 0.005021551632983811
1797 -1.0000252645197312 0.005021410061697303
1798 -1.0000256169426789 0.005021607831251364
1799 -1.0000280872360958 0.005021203567486917
1800 -1.0000217543282541 0.005021083853598705
1801 -1.000022005052968 0.005021090463742955
1802 -1.0000226973423165 0.005021199657022208
1803 -1.0000274960372324 0.005021159479032727
1804 -1.000027863068834 0.0050210279359771655
1805 -1.000021549317468 0.0050217313912014425
1806 -1.000024846420396 0.005021226897981142
1807 -1.0000246499594034 0.005021428250932805
1808 -1.0000270959852509 0.0050224158067584835
1809 -1.0000269850167633 0.005022117827805321
1810 -1.0000265458715034 0.005020802294796544
1811 -1.000024732475404 0.005020803096640027
1812 -1.000025880912125 0.005021601171708548
1813 -1.0000263812372223 0.005021526534063606
1814 -1.000023179761135 0.005021006276877825
1815 -1.0000256153210754 0.005021371550005427
1816 -1.0000239810508214 0.005020863174338784
1817 -1.0000236304695216 0.005019868857439935
1818 -1.0000295009979385 0.0050203436594995965
1819 -1.000025218310549 0.005021002668672799
1820 -1.0000244636129147 0.005019764097735538
1821 -1.0000256093157536 0.005019956221685773
1822 -1.0000260687772111 0.005020495836372679
1823 -1.0000259622856744 0.0050199490612228455
1824 -1.000025603599902 0.005018997955855236
1825 -1.0000253745845566 0.005019571732075152
1826 -1.0000264081419115 0.005019725793110713
1827 -1.0000249671082648 0.005018655717434789
1828 -1.000028133981006 0.005018728603907063
1829 -1.000024905969957 0.005019121783886804
1830 -1.0000275770626168 0.005018504373650672
1831 -1.0000265161336348 0.005018357707770273
1832 -1.0000209361827292 0.005018787858222373
1833 -1.0000223952229612 0.005018930271600633
1834 -1.0000241672920205 0.005018836386375894
1835 -1.0000274416423254 0.0050193928699445505
1836 -1.0000230437708753 0.005021271972357253
1837 -1.0000249624489634 0.005019942193865675
1838 -1.0000225764029438 0.005019020084026722
1839 -1.0000260396041196 0.0050195177355560824
1840 -1.00002250040159 0.00501913876871042
1841 -1.000026688385336 0.005019193014452562
1842 -1.0000290770479363 0.005020314136761983
1843 -1.000025313174622 0.005019866638117059
1844 -1.0000266436506724 0.00501943354256669
1845 -1.0000254099267483 0.005019517066272267
1846 -1.000023633539269 0.00501959172027484
1847 -1.000025782344164 0.005019842655930133
1848 -1.0000240261887707 0.0050201130345051154
1849 -1.0000266020911621 0.005020332193257604
1850 -1.0000242858932584 0.005020339465764266
1851 -1.000019998738935 0.005019903367941434
1852 -1.000026277025635 0.005019729279120152
1853 -1.0000300380264129 0.005019805125685019
1854 -1.0000248795420654 0.00502014734063421
1855 -1.0000245772682683 0.005019877878594381
1856 -1.0000249335601068 0.005019600559088721
1857 -1.000025707604048 0.005019639497768603
1858 -1.0000258899569852 0.00501971403107828
1859 -1.0000242114542928 0.005020263896742702
1860 -1.0000255632708697 0.005020871904194828
1861 -1.0000258535086004 0.005020823791314089
1862 -1.0000258065762306 0.005020743148918841
1863 -1.0000228640407791 0.005020506733322022
1864 -1.0000228697766838 0.005020740301097082
1865 -1.000026245833163 0.005020798396462103
1866 -1.0000258149408336 0.005020701078426806
1867 -1.0000249101961984 0.005020812831735208
1868 -1.000027994618662 0.005020972174231736
1869 -1.0000240547962311 0.005020482197603241
1870 -1.000025337183335 0.0050200029743166655
1871 -1.0000257125719922 0.005020314139454276
1872 -1.0000269444763894 0.0050208420526418815
1873 -1.0000255323527611 0.005022270171347475
1874 -1.0000277734959278 0.005022306640947361
1875 -1.0000273151861332 0.0050210929032610645
1876 -1.000026094985144 0.005021228776787973
1877 -1.0000239685606496 0.005022147853352069
1878 -1.000027302629135 0.005021764074248864
1879 -1.0000255015030313 0.005021632532158882
1880 -1.0000277360426277 0.0050221386086504866
1881 -1.0000240587013918 0.005022893578754323
1882 -1.0000258036002163 0.005023534810075935
1883 -1.000025993014516 0.005022008800377483
1884 -1.0000294501679885 0.005021483019789242
1885 -1.0000264466271649 0.005021968237986935
1886 -1.0000240477821987 0.0050223618141629345
1887 -1.0000293854649305 0.0050222023135899066
1888 -1.0000279534357206 0.005021726362948232
1889 -1.000025531509063 0.005021494512203166
1890 -1.0000277627454475 0.005021665944558915
1891 -1.0000254219875964 0.005021693584556222
1892 -1.0000248867211192 0.005021865639042771
1893 -1.0000270169485277 0.005022066122878609
1894 -1.0000282799287579 0.00502109000629614
1895 -1.0000246801664918 0.005021848235435123
1896 -1.0000204216995396 0.005022701668365683
1897 -1.0000284586297095 0.005022147446023531
1898 -1.0000202978770223 0.00502218677446885
1899 -1.0000281147403687 0.005022418782594906
1900 -1.0000226122974059 0.005023057731943629
1901 -1.0000253204087386 0.005023163324926968
1902 -1.0000275981907443 0.005023994259150903
1903 -1.0000235394994623 0.00502370501034353
1904 -1.0000245659062241 0.0050234069606244535
1905 -1.0000233002978012 0.0050230846607993785
1906 -1.0000256015951547 0.005023220284317803
1907 -1.0000236079393499 0.0050228517671320715
1908 -1.0000269837303097 0.0050225324874041445
1909 -1.0000243172596288 0.005022357789467974
1910 -1.0000263549367057 0.0050223456796860775
1911 -1.000022669901657 0.00502299735938426
1912 -1.0000250052733972 0.005023627540155254
1913 -1.0000281908137987 0.0050235016060948025
1914 -1.0000278847392494 0.005022854932451956
1915 -1.0000272006595143 0.005022387127011425
1916 -1.0000242481728034 0.005022595303371812
1917 -1.0000259105994687 0.005023140973802828
1918 -1.000028165782117 0.00502380396560642
1919 -1.0000290976294253 0.005023938887738989
1920 -1.0000226795985057 0.00502302904832894
1921 -1.0000211489075235 0.0050225922212178715
1922 -1.0000241206440983 0.005022510992791492
1923 -1.0000232774652407 0.005022491542271787
1924 -1.0000261663746899 0.005022234421820092
1925 -1.0000258377060245 0.00502209931274513
1926 -1.0000277093161907 0.00502213803981525
1927 -1.0000266828721707 0.005022091706491155
1928 -1.0000262097061203 0.005022256770319918
1929 -1.000023451999893 0.005022445347789622
1930 -1.0000281992339417 0.005022636953042016
1931 -1.000025005164043 0.00502221247285671
1932 -1.0000257288428311 0.005022057769914906
1933 -1.0000288767228136 0.00502192406420501
1934 -1.0000251815300991 0.00502163773778148
1935 -1.000026836120325 0.005021717200345567
1936 -1.0000243277401124 0.005021175744716795
1937 -1.000026207746515 0.005021216327257258
1938 -1.0000254260994643 0.005021301242268733
1939 -1.000025439597225 0.005022100146113508
1940 -1.0000277958569865 0.0050224164398547195
1941 -1.0000242218157174 0.005021918594388662
1942 -1.0000180370582636 0.005021647357360275
1943 -1.000025722924592 0.005021622732330396
1944 -1.000026157757082 0.005021906927349135
1945 -1.0000259027664702 0.005021945470187243
1946 -1.000025762870284 0.005022255092361285
1947 -1.000025017956485 0.005021712528720701
1948 -1.0000243293515936 0.005021236962807892
1949 -1.0000263795594766 0.0050209428002928255
1950 -1.0000282250292123 0.0050209592910497106
1951 -1.0000240352535823 0.005020711669282212
1952 -1.0000277659264014 0.005020553694476914
1953 -1.000029359511579 0.005020556263675934
1954 -1.000027250761941 0.005020384907838401
1955 -1.0000241646699048 0.005019877088625857
1956 -1.0000243793821677 0.00501971204493992
1957 -1.0000225723414087 0.005019436380267691
1958 -1.000027268169975 0.005019825183542661
1959 -1.0000237118192477 0.0050203274959329525
1960 -1.0000222918067434 0.0050211218239413595
1961 -1.0000259653411534 0.005022423017177839
1962 -1.0000256670432135 0.005024389694014676
1963 -1.000023781336459 0.0050256797492864965
1964 -1.0000240978108026 0.005022211936019994
1965 -1.0000239134183304 0.0050193220197633105
1966 -1.000024123810358 0.005018707748206621
1967 -1.0000277332999505 0.005018894338097355
1968 -1.0000265264458237 0.005019214773952064
1969 -1.000023530195272 0.0050197707233503395
1970 -1.0000221183110505 0.005019469768134037
1971 -1.0000226084425277 0.005019235027433348
1972 -1.000023403533012 0.0050190666184762
1973 -1.0000260413074675 0.005018769031340254
1974 -1.0000240908313094 0.005018885411485249
1975 -1.000023195704755 0.00501993287002763
1976 -1.000023442962904 0.00502044915631546
1977 -1.0000267229745585 0.005020204363010365
1978 -1.0000227926205738 0.005019141454463463
1979 -1.0000249675555355 0.005019175911525828
1980 -1.000024683148681 0.005019255754587549
1981 -1.0000222478619871 0.005019615996232459
1982 -1.0000257302432025 0.005019096717401463
1983 -1.0000250784125182 0.00501942237602558
1984 -1.000023558565609 0.005022903675434391
1985 -1.0000271706519308 0.00502401962888168
1986 -1.0000264921538748 0.005018903746483516
1987 -1.0000242968162818 0.0050196778790723645
1988 -1.000024599455575 0.0050191170810164965
1989 -1.0000266735047205 0.005018686528022405
1990 -1.0000266007934948 0.005019617723452746
1991 -1.0000267858973195 0.0050215584489627695
1992 -1.00002487981317 0.005019131344366474
1993 -1.000026683772109 0.005018930697397003
1994 -1.0000238340223222 0.005020063514876774
1995 -1.0000245602277218 0.005020221604301734
1996 -1.000028154725761 0.005019174605644871
1997 -1.0000256270753396 0.005019858961482626
1998 -1.0000259533287192 0.005021065227644245
1999 -1.0000247808900355 0.005020174267846535
2000 -1.0000269491658298 0.00501992879836703
2001 -1.0000254496112828 0.005021326985435651
2002 -1.000027372542764 0.005019920320170745
2003 -1.0000263392241018 0.005021415006052379
2004 -1.0000278893532801 0.005021979033777612
2005 -1.0000244016560298 0.005021646085292319
2006 -1.0000255100163564 0.0050216603310292455
2007 -1.0000266528418862 0.005023059019596513
2008 -1.0000263698064142 0.0050240889706370424
2009 -1.0000270026837934 0.005025622155728548
2010 -1.0000251582025574 0.005023556232950697
2011 -1.000025985748336 0.005020677569338532
2012 -1.000027246142037 0.005019498116379587
2013 -1.0000266851815411 0.00502023157950433
2014 -1.0000215546782394 0.005020841682897105
2015 -1.0000248062095412 0.005021421850273853
2016 -1.000026754637332 0.005022068224995648
2017 -1.0000259059017265 0.005021676728330317
2018 -1.0000224815311718 0.00502028606360325
2019 -1.000024990688318 0.005019565125169341
2020 -1.0000251128460425 0.005020281659428521
2021 -1.0000195320350902 0.005022816257241747
2022 -1.00002395939263 0.005022585421414989
2023 -1.000027849927766 0.005020102741925259
2024 -1.0000233388891642 0.005021032900564493
2025 -1.0000268631926499 0.0050199351438472446
2026 -1.000027775813517 0.0050194205248953894
2027 -1.0000251708486945 0.005021839032451248
2028 -1.0000272489814293 0.00502001283097967
2029 -1.000025926660383 0.005022026750074155
2030 -1.000025046575555 0.005023573293991938
2031 -1.000025826043906 0.0050216989652017785
2032 -1.0000236855614706 0.0050185064204793205
2033 -1.0000228179079533 0.005020914697871146
2034 -1.0000269098548369 0.005019581024311786
2035 -1.0000279888380816 0.005019001692415318
2036 -1.0000245107300756 0.005022343980700124
2037 -1.0000216888976639 0.005024093067592186
2038 -1.0000258209545803 0.005019874626374674
2039 -1.0000233604167583 0.005018971603972425
2040 -1.0000250141225457 0.0050244115561926365
2041 -1.0000245862393498 0.005018859508351308
2042 -1.000025342926685 0.005020492719927273
2043 -1.0000278758308412 0.005023224859346621
2044 -1.0000244853128795 0.005022926650245881
2045 -1.0000286324660552 0.005019132061460919
2046 -1.0000278006118695 0.005019918663560264
2047 -1.0000258076802104 0.00502145946318722
2048 -1.0000256172401472 0.005022027351706737
2049 -1.000027245320328 0.0050335051472303926
2050 -1.0000253357880953 0.005026963519446141
2051 -1.0000233072461635 0.0050188068969228795
2052 -1.0000255260734665 0.00502345835212779
2053 -1.0000260188067658 0.005034079482070579
2054 -1.0000259250073853 0.005018448735991823
2055 -1.0000251254203278 0.005024153264645129
2056 -1.0000246585240082 0.005026489876875729
2057 -1.0000263618611764 0.0050210751209482166
2058 -1.0000260130068934 0.005018269895359106
2059 -1.000025213399993 0.005020037353777049
2060 -1.000028365935569 0.005018417192806446
2061 -1.0000237367480171 0.0050189911638287696
2062 -1.0000262811993323 0.005020562005859802
2063 -1.0000276298353385 0.0050216373720239245
2064 -1.000027647152441 0.005020830782056163
2065 -1.000026836330712 0.005019085394241863
2066 -1.0000284066385317 0.005018918961684627
2067 -1.0000260187873034 0.00501996842023693
2068 -1.0000192069616027 0.0050196871359704555
2069 -1.0000268937687407 0.005020551319395647
2070 -1.0000263025232854 0.005022795871440776
2071 -1.000024281328958 0.005022350871652204
2072 -1.0000227441006941 0.0050208726067733165
2073 -1.0000241684406201 0.005020359859191234
2074 -1.0000273509982254 0.0050209806771528
2075 -1.0000266159975983 0.005022296201515455
2076 -1.000023844967452 0.005023250620478159
2077 -1.0000219820129936 0.005021608569568631
2078 -1.0000262847605499 0.005021186173127939
2079 -1.0000265628336293 0.005021436131062414
2080 -1.0000260684354239 0.005020978227764979
2081 -1.0000256424721945 0.005020308844913796
2082 -1.0000270752947564 0.00501991271806357
2083 -1.0000262187936906 0.005019594016221446
2084 -1.0000278863579204 0.005019636518416465
2085 -1.0000265800226908 0.00502036499497435
2086 -1.000027745385399 0.005020450222393468
2087 -1.0000255434738405 0.005019662666427758
2088 -1.0000254390013041 0.0050197857766565565
2089 -1.0000260959078136 0.005019338408139717
2090 -1.0000255497285306 0.005020364648829168
2091 -1.0000237101181602 0.005022027937324166
2092 -1.000028987190671 0.005021425529707198
2093 -1.0000229731072972 0.005020508059171046
2094 -1.0000269130985018 0.00501943024051293
2095 -1.000022545340817 0.005019606674975009
2096 -1.0000271695658058 0.0050203582598004025
2097 -1.0000246013251837 0.005021090491524845
2098 -1.0000231580257422 0.005021549449099238
2099 -1.0000216977026704 0.005021404388611619
2100 -1.0000198519990355 0.005021404388611619
2101 -1.0000247581151702 0.005020723733480917
2102 -1.0000245130811956 0.0050237831797815165
2103 -1.0000260430259722 0.005024915305870136
2104 -1.0000242263894947 0.005021026397330435
2105 -1.0000260780690364 0.005021291554274152
2106 -1.0000271401832226 0.0050220014157716505
2107 -1.0000276408539646 0.0050232179791278335
2108 -1.0000266532029234 0.005022003250165704
2109 -1.0000265275284181 0.005022140392479138
2110 -1.0000265634789767 0.005021809989340155
2111 -1.0000280894050158 0.005023489865508478
2112 -1.0000223351185125 0.005024173013526103
2113 -1.0000237508680159 0.005023699793084688
2114 -1.0000255002533958 0.005023713479531757
2115 -1.0000265541297286 0.00502370103467617
2116 -1.0000252244676167 0.005022863039342445
2117 -1.0000249906432632 0.0050228763036469365
2118 -1.0000243245851528 0.005022715703099544
2119 -1.0000262557679283 0.005022182282092563
2120 -1.00002441581553 0.005022112628762354
2121 -1.0000205472585237 0.005023009558513279
2122 -1.0000247443031736 0.005021800757673953
2123 -1.000024204245324 0.005021931459649224
2124 -1.0000262307310017 0.005023333351619277
2125 -1.0000275526269229 0.00502315566756285
2126 -1.0000252185400584 0.005022295233783905
2127 -1.0000227957024426 0.005021874516654833
2128 -1.0000236046695496 0.005022075402159665
2129 -1.0000234176342997 0.005022199994813048
2130 -1.0000270950889711 0.0050224146107023405
2131 -1.0000259323676681 0.0050231013566891785
2132 -1.0000244096494844 0.005024300475652518
2133 -1.0000242169704332 0.005024851528340497
2134 -1.0000239456082667 0.005023968105595392
2135 -1.0000274930109017 0.0050230637534625176
2136 -1.0000253585157244 0.005022364068433632
2137 -1.0000241170148139 0.005022181263318964
2138 -1.0000271569037864 0.0050222528282055515
2139 -1.0000290621743566 0.005022542811413272
2140 -1.0000228409945369 0.005022544012170721
2141 -1.0000248537173773 0.0050224820223740765
2142 -1.0000275869458677 0.005022584149216272
2143 -1.0000272684051208 0.005022611590474595
2144 -1.0000256925093625 0.005022527244459402
2145 -1.0000198840951837 0.00502229249611149
2146 -1.0000247614469575 0.005023098828406379
2147 -1.000024943163393 0.005023392501040254
2148 -1.0000252217411625 0.005023151617913915
2149 -1.0000240019540234 0.005024908906630313
2150 -1.0000266142693859 0.005025091308419905
2151 -1.0000248664993945 0.005024369335139421
2152 -1.0000264914917414 0.005022864279274359
2153 -1.0000247895397145 0.005022198030789133
2154 -1.0000278840196608 0.005022689744515267
2155 -1.0000234880414016 0.005023188400107511
2156 -1.0000269740195584 0.005022474982385203
2157 -1.0000272902292189 0.005022977116631265
2158 -1.0000232207363755 0.005024980590621804
2159 -1.0000247263695934 0.005025427722776105
2160 -1.0000228442080954 0.005024536986063155
2161 -1.000026673503345 0.0050231185233408256
2162 -1.0000237751937107 0.005023631114675863
2163 -1.0000275089226098 0.005027486194168932
2164 -1.0000277808564535 0.005026362323225721
2165 -1.0000266914942662 0.00502293248040743
2166 -1.0000215066523912 0.005023618993230944
2167 -1.00002549360672 0.005025220348230818
2168 -1.0000277222246452 0.005025318194946143
2169 -1.000027099331758 0.0050235465450450476
2170 -1.0000244441322756 0.005022284801924151
2171 -1.0000215239671093 0.0050229134343982304
2172 -1.0000257299892585 0.005024110594571144
2173 -1.0000274943190688 0.0050224837922695905
2174 -1.000024835591242 0.005022232983894337
2175 -1.0000247465418912 0.005023272819147284
2176 -1.0000243577468713 0.005024285342199507
2177 -1.0000286350356755 0.00502438141193787
2178 -1.0000269545680844 0.005023722249245458
2179 -1.0000269379188798 0.005022588287033359
2180 -1.0000255106932872 0.005022670588510896
2181 -1.0000222072961114 0.005023918754149061
2182 -1.0000260357647615 0.005023449224327745
2183 -1.0000242982410348 0.005022392846539506
2184 -1.0000251980668418 0.005022663355812244
2185 -1.0000228567518288 0.005024405881103481
2186 -1.0000246098416576 0.005026177689147178
2187 -1.0000215521459332 0.005026827988794413
2188 -1.0000226244813344 0.005026562795949594
2189 -1.0000245283887372 0.005024976793042667
2190 -1.0000256050496685 0.005023798044899499
2191 -1.0000237207645395 0.005023536428516131
2192 -1.0000257311083978 0.005024120931455867
2193 -1.0000281221409313 0.005024183689174873
2194 -1.000029110540489 0.00502333467317821
2195 -1.0000250682653407 0.0050233253550560466
2196 -1.000027170954205 0.005024377940728088
2197 -1.000023959846421 0.005025933129888884
2198 -1.0000273338127297 0.005026345730877492
2199 -1.000024420839125 0.005026315640505867
2200 -1.0000261948209015 0.005025394593098447
2201 -1.0000217559416464 0.005024049137252288
2202 -1.000026233200209 0.005023387405133946
2203 -1.0000243310724517 0.005023780085916716
2204 -1.0000292069018855 0.0050241527274615
2205 -1.0000237579755633 0.005024014864547139
2206 -1.0000250329634235 0.005023547532965366
2207 -1.000023442968493 0.005023097029199847
2208 -1.0000292911482498 0.0050228911022066995
2209 -1.000025769442838 0.005023365251023262
2210 -1.0000277249138314 0.005023924113926385
2211 -1.0000249848501583 0.005023926930993213
2212 -1.0000241109633545 0.005023521738951724
2213 -1.000023576650572 0.005023487565817917
2214 -1.0000236144954433 0.00502330017258619
2215 -1.0000270417458441 0.005023142559707691
2216 -1.0000237960773217 0.005023070819556706
2217 -1.0000212887788753 0.005023253576659862
2218 -1.0000262932799928 0.00502336023013696
2219 -1.0000232445865873 0.005023211788517129
2220 -1.0000245448456748 0.005023176866822152
2221 -1.0000275165535286 0.00502315630457298
2222 -1.000025353118886 0.005023073336272056
2223 -1.000026046805911 0.005022938934645065
2224 -1.0000262855116446 0.005022737887162918
2225 -1.0000258417623813 0.00502259800602322
2226 -1.0000267093725055 0.005022533122828396
2227 -1.00002363309843 0.005022506267584085
2228 -1.000025363703174 0.0050225379327826615
2229 -1.0000285087769007 0.0050225169884660446
2230 -1.0000213319480684 0.005022410063289416
2231 -1.0000239491673915 0.005022287216190291
2232 -1.000027057946444 0.005022420829671677
2233 -1.000027543435762 0.005022586137474332
2234 -1.0000260696680223 0.005022805409552216
2235 -1.0000275660947324 0.005022814884011586
2236 -1.0000280595100655 0.005022304269180664
2237 -1.000026318005693 0.005021853748748828
2238 -1.0000258514786653 0.005021660963359188
2239 -1.000028725609054 0.005021676989437763
2240 -1.0000254111732172 0.005021672661503243
2241 -1.0000273147342011 0.005021596240256525
2242 -1.0000268955775695 0.005021578385339651
2243 -1.0000245489843367 0.005021552627399953
2244 -1.000026445854667 0.0050214549845669825
2245 -1.0000275800903442 0.005021328586763777
2246 -1.0000259671821377 0.005021296360439665
2247 -1.00002329280404 0.005021269100037102
2248 -1.0000252294034766 0.005021307924051915
2249 -1.000027011665499 0.005021332149461543
2250 -1.000025793073909 0.005021294988253575
2251 -1.0000258107448854 0.005021306700020187
2252 -1.0000246241213009 0.005021335838944802
2253 -1.0000256458011119 0.0050213867444997545
2254 -1.0000256036046167 0.00502132028498977
2255 -1.0000262238792812 0.005021159797787514
2256 -1.0000267751076164 0.005021104891290047
2257 -1.0000263032138794 0.0050210411190844155
2258 -1.0000240468698773 0.005020933084848064
2259 -1.000025819204614 0.005020861810764027
2260 -1.0000246941904523 0.005020796233487854
2261 -1.0000228840228045 0.005020731596318259
2262 -1.0000276942270998 0.005020863233871127
2263 -1.0000269671080912 0.005021057722103622
2264 -1.0000232825678528 0.005021059313440268
2265 -1.0000268080209949 0.005020806666283704
2266 -1.0000208857036639 0.005020718770184684
2267 -1.0000258884543094 0.005020622438108998
2268 -1.0000270753380531 0.005020627172445376
2269 -1.0000269123341567 0.005020442353784516
2270 -1.0000276404230195 0.005020385128462055
2271 -1.000026771778821 0.005020401615405378
2272 -1.000023108639321 0.005020559411533729
2273 -1.0000253692211083 0.005020472999447401
2274 -1.000027941393624 0.005020354058695816
2275 -1.0000253044207248 0.005020254541999877
2276 -1.000025314353032 0.0050202661984160195
2277 -1.0000264300490582 0.0050202866194081755
2278 -1.0000268422066303 0.005020286892924862
2279 -1.000027337589988 0.005020310949433365
2280 -1.000024122732828 0.005020246812325351
2281 -1.0000264171335427 0.0050202506900081925
2282 -1.0000274543877143 0.005020266387661116
2283 -1.0000231030943036 0.005020258669195721
2284 -1.0000269838735631 0.005020244674781224
2285 -1.0000256597802613 0.005020208006486714
2286 -1.000027736644066 0.005020132136023082
2287 -1.000023873407943 0.005020044544446319
2288 -1.0000266234424433 0.005019979074336423
2289 -1.000026571056426 0.005019931015587661
2290 -1.0000241330677584 0.005019948621798661
2291 -1.0000255751628206 0.005020025106152402
2292 -1.000026516860085 0.005020087251581144
2293 -1.0000233959899598 0.005020212290568162
2294 -1.0000269481303778 0.005020467870570296
2295 -1.0000271306920867 0.005020782688329738
2296 -1.0000256950717041 0.005020983171145048
2297 -1.0000247559622528 0.005021201761493694
2298 -1.0000264378287065 0.005020942620657171
2299 -1.0000235854733237 0.0050203165310374305
2300 -1.000025198480929 0.0050199736278548415
2301 -1.0000224206299502 0.005020092284597341
2302 -1.0000228984113733 0.005020545292790309
2303 -1.0000236566613263 0.005020483282226878
2304 -1.0000246417531589 0.00501973169682025
2305 -1.0000266767378423 0.0050196351885444385
2306 -1.00002254096832 0.005020321051126694
2307 -1.0000277153371258 0.005020977609540242
2308 -1.0000246761756297 0.00502112491608371
2309 -1.000026812263347 0.005020739226605327
2310 -1.0000247700294747 0.005020332982434915
2311 -1.0000243778256228 0.00501995049990488
2312 -1.0000293516016454 0.0050198303284854934
2313 -1.000029072254401 0.005019929594446836
2314 -1.0000248328353143 0.005019990478420753
2315 -1.0000252435592099 0.005019917894015804
2316 -1.0000231811379379 0.00501985134718283
2317 -1.0000250683098242 0.005019857579499369
2318 -1.0000285447185255 0.0050200222859139365
2319 -1.0000249857490553 0.005020194260513833
2320 -1.0000237909031595 0.005020218313374721
2321 -1.0000285067185872 0.005020133126224875
2322 -1.0000255890444283 0.005020059200462943
2323 -1.0000215569529933 0.005019984634903222
2324 -1.0000277641608617 0.005019882482315741
2325 -1.0000237618465526 0.005020035440554244
2326 -1.000027307447996 0.005020152771084005
2327 -1.0000268033162165 0.005019799284258588
2328 -1.0000251011228165 0.005019838017963504
2329 -1.0000275801712897 0.00502029553425027
2330 -1.0000239639074666 0.005020557131213033
2331 -1.000026416930463 0.005020652848959761
2332 -1.000029376224616 0.005020449418088355
2333 -1.0000256533027023 0.005020054035022068
2334 -1.0000268011098494 0.0050196208627956845
2335 -1.0000253763534186 0.0050196516838948765
2336 -1.0000237083923638 0.005019778828941429
2337 -1.000027723818192 0.005019848883563262
2338 -1.0000237948369919 0.0050197776066467845
2339 -1.0000202612255256 0.0050196725694528046
2340 -1.0000252961647464 0.0050198692392009565
2341 -1.0000294575268633 0.0050204203912251905
2342 -1.000026595971001 0.005020814746144846
2343 -1.000026866753757 0.005020876198997432
2344 -1.0000258750146835 0.005020216202586757
2345 -1.0000244845369517 0.005019820979051253
2346 -1.0000240452568068 0.005019713873354275
2347 -1.0000260258427367 0.005019968696796325
2348 -1.0000295940487989 0.005020228302581341
2349 -1.000026868685096 0.005019890179524942
2350 -1.0000249754097457 0.0050197634973024215
2351 -1.0000274608675521 0.005020070628025734
2352 -1.0000262419930774 0.005020509904991788
2353 -1.0000213703926322 0.0050210176465161314
2354 -1.000025656817383 0.005021115537796007
2355 -1.0000235656200922 0.005020562594464355
2356 -1.0000254081428306 0.005020222722668157
2357 -1.000025235830714 0.005020201463423683
2358 -1.0000233698972723 0.005020282517185063
2359 -1.000023700233859 0.005020399339694892
2360 -1.0000283470253568 0.005020440611068393
2361 -1.0000204318747397 0.0050204849078504
2362 -1.0000277526697876 0.005020613581572221
2363 -1.0000254498857941 0.005020753945699132
2364 -1.0000287026365864 0.005020769383138642
2365 -1.0000251573672942 0.00502065795647636
2366 -1.0000262734887404 0.0050205676440020705
2367 -1.0000243429463638 0.005020518900875376
2368 -1.0000242649584163 0.005020309631147507
2369 -1.0000255829571676 0.005020254856885703
2370 -1.0000232109555591 0.005020242547726666
2371 -1.000024227742588 0.005020251066379693
2372 -1.000025353292898 0.005020286650851524
2373 -1.0000246667341575 0.005020387916207619
2374 -1.0000273156845585 0.005020535484530586
2375 -1.0000287423507712 0.005020572842572477
2376 -1.0000254650132843 0.005020478211345723
2377 -1.0000250182125527 0.005020454410184366
2378 -1.0000244925158015 0.0050205280767670465
2379 -1.0000227914913908 0.0050204685101054485
2380 -1.0000286810199832 0.005020493789239945
2381 -1.0000270113378982 0.005020545000254332
2382 -1.0000269601599558 0.005020607070008037
2383 -1.0000250389551777 0.005020680975811848
2384 -1.0000294339204743 0.005020728741224116
2385 -1.000024280723342 0.005020730844486127
2386 -1.0000235222531138 0.00502066736459254
2387 -1.000026247715101 0.005020563334961041
2388 -1.0000247046838868 0.005020587267088899
2389 -1.0000278827556792 0.005020576261053947
2390 -1.0000228921994962 0.005020429577763987
2391 -1.0000204649909084 0.005020316900093739
2392 -1.0000266808270415 0.0050202704986592895
2393 -1.0000234004678086 0.005020258138718105
2394 -1.0000231733307046 0.005020184665330826
2395 -1.000027708969602 0.00502013207270962
2396 -1.0000228483293405 0.005020141927700773
2397 -1.0000283299941253 0.005020238408902338
2398 -1.000026686046265 0.005020287992424339
2399 -1.0000260338633473 0.005020337720551904
2400 -1.0000267533817773 0.005020317697406825
2401 -1.0000249446195821 0.005020321305892375
2402 -1.0000255179837907 0.005020093431563507
2403 -1.000026068606841 0.005019937917556871
2404 -1.000026776362852 0.005019805009013355
2405 -1.000024362479164 0.005019728687130106
2406 -1.0000267327523076 0.005019725235629303
2407 -1.0000278840484957 0.00501975419258251
2408 -1.0000271748291927 0.005019869704116994
2409 -1.0000262341332438 0.005019880249728138
2410 -1.0000249302465456 0.00502000963644822
2411 -1.0000252365504319 0.005019946332745436
2412 -1.0000259404013971 0.005019860914829079
2413 -1.0000256870911817 0.005019849557051123
2414 -1.0000250861991133 0.005019910174239275
2415 -1.0000222549192566 0.005019942922559557
2416 -1.0000241170770394 0.005019972094493182
2417 -1.0000241450047043 0.00502012159008124
2418 -1.0000226403751176 0.005020174053575214
2419 -1.0000251137969658 0.0050202403667476405
2420 -1.0000262120803676 0.0050203094897737595
2421 -1.000026451113977 0.0050204388965437545
2422 -1.0000253320802164 0.005020500496350921
2423 -1.0000269352478004 0.0050206269849567406
2424 -1.0000273108573716 0.005020762557944288
2425 -1.0000243075176278 0.005020731857610238
2426 -1.0000258941946272 0.005020625698739433
2427 -1.0000268022715126 0.005020538493420568
2428 -1.0000265041310017 0.0050204267526005614
2429 -1.000019939554453 0.005020399979158066
2430 -1.0000272567826303 0.005020398575171153
2431 -1.0000251904721278 0.005020384529219237
2432 -1.0000263118960075 0.005020408054985732
2433 -1.0000275308423432 0.005020421451988685
2434 -1.0000297365249133 0.005020447755437133
2435 -1.0000292673426727 0.005020466466112497
2436 -1.000026382386062 0.005020434036706996
2437 -1.0000258100631438 0.0050204033446894225
2438 -1.0000212081433966 0.005020345652020074
2439 -1.000028146602926 0.005020317298080685
2440 -1.0000224895721672 0.005020320194326433
2441 -1.0000253186382404 0.0050202844820463844
2442 -1.000027359721036 0.005020244839942738
2443 -1.0000241131494454 0.005020266429033878
2444 -1.0000271523705961 0.005020318094862742
2445 -1.0000255533376496 0.005020408949737787
2446 -1.0000243356707004 0.005020443376500858
2447 -1.0000242705754094 0.005020391342797729
2448 -1.0000265103289157 0.005020298400311196
2449 -1.000027246701589 0.005020224617833817
2450 -1.0000267689758797 0.005020141022059438
2451 -1.0000259795520117 0.005020032493625669
2452 -1.000027283320227 0.005020005609043934
2453 -1.0000260673491466 0.005020078268881012
2454 -1.0000252518891821 0.005020199159018537
2455 -1.0000239758776566 0.005020259641840829
2456 -1.0000240334746135 0.005020418361789116
2457 -1.0000272832674395 0.005020500883754827
2458 -1.0000258785763274 0.005020360526531058
2459 -1.0000250753616962 0.005020293038707791
2460 -1.0000222992637184 0.00502024841336761
2461 -1.0000230119347193 0.0050203242929451495
2462 -1.0000293672244929 0.00502049145660924
2463 -1.0000264119003919 0.0050205482589472
2464 -1.000029002308568 0.005020252226027276
2465 -1.0000238190224848 0.005020573418536824
2466 -1.0000236393362165 0.005021423203288501
2467 -1.0000266728775875 0.0050220220316524915
2468 -1.0000221753515546 0.005022138786782165
2469 -1.0000247556513238 0.0050228736819728365
2470 -1.0000263324207264 0.005022320052550268
2471 -1.0000258539998972 0.005021166397175935
2472 -1.0000247408096656 0.00502059016069728
2473 -1.0000265062504383 0.005020604216769907
2474 -1.0000245932094707 0.005020877172688319
2475 -1.0000258644101039 0.005020947435999519
2476 -1.0000298620114831 0.005020560966248769
2477 -1.0000261225420088 0.005020385277840343
2478 -1.0000267872985409 0.0050208820544008674
2479 -1.0000276569532909 0.005021485286329256
2480 -1.000025501130089 0.005022076472979671
2481 -1.0000278160084737 0.00502252469317499
2482 -1.0000270470855077 0.005022252502542019
2483 -1.0000286117937878 0.005021491291341844
2484 -1.0000265037574267 0.005020674489685155
2485 -1.0000269197738725 0.0050203450716511215
2486 -1.0000259152694668 0.00502042520832301
2487 -1.0000245223239876 0.005020550504365208
2488 -1.0000252783096857 0.005020675125608601
2489 -1.000025503871093 0.005020639385099653
2490 -1.0000220560215867 0.005020594385982315
2491 -1.000022645679135 0.005020646967777502
2492 -1.0000254621265587 0.005020870011915186
2493 -1.0000223368074934 0.005021297658412065
2494 -1.0000241072754725 0.005021605707044744
2495 -1.0000264460276964 0.005021667759192297
2496 -1.0000233318619516 0.005021457245346641
2497 -1.000025557597885 0.005021168642145015
2498 -1.0000274023327982 0.005021110183448138
2499 -1.0000210527300986 0.0050211924427111775
2500 -1.0000283855840875 0.005021187373979421
2501 -1.0000264426729117 0.005021102729353925
2502 -1.0000254794601267 0.005020995391901872
2503 -1.0000268145927715 0.0050210189912678355
2504 -1.0000277489583025 0.005021268317310271
2505 -1.0000263786444041 0.0050214062447490855
2506 -1.0000253781717434 0.005021160210669267
2507 -1.000025866628599 0.0050209995115495665
2508 -1.000026392644525 0.005020898981916572
2509 -1.0000247605608128 0.005020841034131927
2510 -1.000023152452239 0.005020877982534003
2511 -1.000024375945507 0.0050209092908813195
2512 -1.0000239105120157 0.005020936999134209
2513 -1.0000243593131757 0.005020873989720703
2514 -1.0000258693277626 0.005020810611509204
2515 -1.0000257540526685 0.005020788403161303
2516 -1.0000285753329439 0.005020886130990253
2517 -1.0000253154106922 0.005021228824292192
2518 -1.0000244353760845 0.005021578839665676
2519 -1.0000217049418512 0.0050217363819799994
2520 -1.0000260499207518 0.005021731798099178
2521 -1.0000297322655436 0.005021652411084892
2522 -1.0000233642096426 0.005021467913729295
2523 -1.0000240799031237 0.005021454021326016
2524 -1.0000213792978632 0.0050212278191168955
2525 -1.0000241326210417 0.00502116288757504
2526 -1.0000211893664326 0.005021147579569356
2527 -1.0000261391617355 0.00502113277379677
2528 -1.0000279285357283 0.005020979685025547
2529 -1.00002715775247 0.005021057022948687
2530 -1.0000250614625499 0.005021239068460033
2531 -1.000026976965566 0.005021332424807907
2532 -1.0000226260097338 0.005021272022667762
2533 -1.0000266558984392 0.005020904760487253
2534 -1.0000260411338657 0.005020711812801635
2535 -1.0000260603383377 0.005020666488972443
2536 -1.0000279384920987 0.005020623476797469
2537 -1.0000234774468297 0.005020666196747084
2538 -1.0000267373485197 0.005020700567248716
2539 -1.0000285177920343 0.0050205708375479635
2540 -1.0000258941325084 0.00502051313850163
2541 -1.0000268557974379 0.005020516792650406
2542 -1.000025995135658 0.005020555900506402
2543 -1.0000274946341576 0.005020701623818963
2544 -1.0000271934765337 0.0050208665812845246
2545 -1.0000232641171907 0.005020818307470912
2546 -1.000025836814644 0.005020652007062811
2547 -1.0000253406574995 0.005020427964733171
2548 -1.0000235740582926 0.005020225446844661
2549 -1.000024994252122 0.005020129864076542
2550 -1.000025024031177 0.005020108888432515
2551 -1.0000256762858535 0.005020105401191856
2552 -1.0000275893981527 0.005020080082479276
2553 -1.0000242763721443 0.005020055268363161
2554 -1.00002720378765 0.005020075714769723
2555 -1.0000257721419492 0.005020084274567613
2556 -1.0000232851806767 0.00502009871300212
2557 -1.000024870388837 0.005020232950169486
2558 -1.0000250590444038 0.005020288013367857
2559 -1.0000265150958267 0.005020322807060145
2560 -1.0000263512252126 0.005020304887326964
2561 -1.0000225293271634 0.005020281375719759
2562 -1.000027248052217 0.005020248525659348
2563 -1.000022087549281 0.005020302741382037
2564 -1.0000237641518777 0.005020292121920601
2565 -1.0000289726621248 0.005020290634589099
2566 -1.0000276550782563 0.005020252179535983
2567 -1.0000284065249443 0.005020224700070252
2568 -1.0000288064142973 0.005020245289329273
2569 -1.0000274988992874 0.005020320191253302
2570 -1.0000235022901272 0.005020320797850018
2571 -1.0000277237904065 0.005020331364921456
2572 -1.0000254739628804 0.005020380824974405
2573 -1.0000290069254334 0.005020462472033439
2574 -1.0000227604605347 0.0050206324420445925
2575 -1.000023263171223 0.005020943249174203
2576 -1.0000241489706956 0.005021190830389204
2577 -1.0000239545162946 0.005021302065933462
2578 -1.0000234665775354 0.005021276660429286
2579 -1.0000277944975344 0.005021262267873725
2580 -1.0000246363439644 0.005021401946943702
2581 -1.0000251199739894 0.005021588497973443
2582 -1.0000243181237083 0.005021723122914758
2583 -1.000025255480254 0.005021875961713188
2584 -1.0000255521353758 0.0050220696480478486
2585 -1.0000275529924965 0.005022244616345645
2586 -1.0000282663130826 0.005022354668175497
2587 -1.0000255267136002 0.005022433920378845
2588 -1.0000258232798949 0.0050223904608100445
2589 -1.0000261623372297 0.005022293352157768
2590 -1.000026193117764 0.00502219878471413
2591 -1.0000272242992005 0.0050221753046361985
2592 -1.0000272994544948 0.00502220856523757
2593 -1.0000249256925529 0.00502222275739395
2594 -1.0000260197942346 0.005022050024600697
2595 -1.0000251586922417 0.005021953875941856
2596 -1.0000248669630973 0.005021819712647937
2597 -1.000027174046452 0.005021736580003961
2598 -1.0000273086841216 0.005021664683503544
2599 -1.0000276739981986 0.005021589553215145
2600 -1.0000272574211182 0.005021602766647707
2601 -1.000024973255987 0.005021506654932249
2602 -1.0000265411160671 0.005021295732656381
2603 -1.0000224993653408 0.005021076407212065
2604 -1.000026382534538 0.005020963206313551
2605 -1.0000251362693457 0.005020847210152898
2606 -1.000020847086512 0.005020708510755659
2607 -1.0000293358695924 0.005020624177026152
2608 -1.0000278941659742 0.005020596468608212
2609 -1.0000261217672737 0.0050206495471085705
2610 -1.0000269805111077 0.005020714222596311
2611 -1.000026875861838 0.005020726188450712
2612 -1.0000279801091563 0.005020676878101969
2613 -1.0000228988604511 0.005020519331006201
2614 -1.0000271710972612 0.005020399117917378
2615 -1.0000256488852128 0.005020279405676851
2616 -1.00002748368334 0.005020230825160111
2617 -1.000028600433133 0.005020182739705286
2618 -1.0000287725032977 0.005020130518191084
2619 -1.0000258646090252 0.005020101972917634
2620 -1.0000265128185661 0.0050201181456905625
2621 -1.0000236896217558 0.005020127790210008
2622 -1.0000260203298195 0.005020109281132214
2623 -1.000026208847223 0.0050202744719927
2624 -1.0000261094757885 0.005020325901791427
2625 -1.0000255002913983 0.005020366480477147
2626 -1.0000296924269798 0.005020327892603722
2627 -1.0000270819306847 0.005020211467132049
2628 -1.0000260618738166 0.005020135987774165
2629 -1.0000283068616846 0.005019985291547329
2630 -1.000025981552405 0.005019853249266494
2631 -1.000025162720981 0.0050198407366088054
2632 -1.0000260302379578 0.005019864679211331
2633 -1.000028467273673 0.005019787934736657
2634 -1.0000255291802842 0.005019797176267817
2635 -1.0000256764253976 0.005019908507764504
2636 -1.0000285888453142 0.005020098957564891
2637 -1.000026968323704 0.005020208098423607
2638 -1.000025106012103 0.005020134391505342
2639 -1.0000258385378824 0.005019885533280817
2640 -1.0000261810767033 0.005019808999346302
2641 -1.0000277072106496 0.005019854647405163
2642 -1.0000267960605573 0.0050200076316682845
2643 -1.0000253094443479 0.005020090360164824
2644 -1.0000248279616712 0.00502017360225386
2645 -1.0000276579591871 0.0050201690556642845
2646 -1.000026332675551 0.005020146498793492
2647 -1.0000280473758973 0.0050202037042022035
2648 -1.0000271649723482 0.005020270965957575
2649 -1.0000240743193654 0.00502030392941496
2650 -1.0000238045662595 0.005020128021535065
2651 -1.0000222295182604 0.005020067472260019
2652 -1.0000255508760696 0.005020034104308146
2653 -1.000025421130634 0.005020028908824717
2654 -1.000023605391149 0.005020114830400598
2655 -1.0000237081214143 0.0050201970686839575
2656 -1.0000244042571673 0.005020268814405863
2657 -1.0000268644998895 0.005020328051371407
2658 -1.0000253180994008 0.005020234383119936
2659 -1.000025704541329 0.00502014048239299
2660 -1.0000261074689143 0.005020067146063752
2661 -1.0000254375406286 0.005020015875847279
2662 -1.0000258171084775 0.005020034054590516
2663 -1.0000255894106194 0.005020006321726583
2664 -1.000026628077062 0.005019979356460338
2665 -1.000028016153297 0.005019919984463889
2666 -1.000025781138505 0.005019840563635685
2667 -1.0000250352665692 0.005019686039883245
2668 -1.0000252369059155 0.005019685083497288
2669 -1.0000279951231779 0.0050196840628432245
2670 -1.0000268587961731 0.0050196989145770195
2671 -1.0000252734931916 0.005019706518249756
2672 -1.0000275831635137 0.00501966610552559
2673 -1.0000241249780835 0.005019731959789976
2674 -1.0000234951229172 0.005019777675722557
2675 -1.0000205025821345 0.005019780472959147
2676 -1.0000264866423325 0.0050197933537149235
2677 -1.0000271300165504 0.005019760076625401
2678 -1.0000254779612574 0.005019827687318692
2679 -1.0000288050733936 0.005019942492647979
2680 -1.000024944219133 0.00502006293547647
2681 -1.0000276701506763 0.005020086584480158
2682 -1.0000229963257998 0.005020117103382255
2683 -1.0000246320466626 0.005019928033178022
2684 -1.0000267843435438 0.005019841516914947
2685 -1.0000270313362234 0.00501977446617035
2686 -1.000026115174996 0.0050198044632559285
2687 -1.0000276191474413 0.005019867349624255
2688 -1.0000278037867645 0.005019883023473603
2689 -1.0000235698215283 0.005019858742308203
2690 -1.0000234488454458 0.005019872832305528
2691 -1.000024561207599 0.005019837637181734
2692 -1.0000283860238732 0.0050197758412805875
2693 -1.0000257627048132 0.005019719638044108
2694 -1.0000241255616018 0.005019766869241208
2695 -1.0000243439742085 0.005019897274378182
2696 -1.0000255947414807 0.005019956900667106
2697 -1.000021964785 0.005019947859539961
2698 -1.000024970238231 0.005019863921455064
2699 -1.000027588566368 0.005019751860427843
2700 -1.0000235380751483 0.005019691116760357
2701 -1.0000251981965815 0.005019743219080334
2702 -1.0000230552656775 0.005019797028991833
2703 -1.0000227165910331 0.005019823403119177
2704 -1.000024672715437 0.005019788408022728
2705 -1.0000284126405887 0.005019829651048821
2706 -1.0000247060055543 0.005019848128210934
2707 -1.0000245098575504 0.00501979855886538
2708 -1.0000218662959595 0.005019760241276217
2709 -1.0000223047507315 0.005019862919984434
2710 -1.0000239034630927 0.005020084528514407
2711 -1.000025759931005 0.0050202934323261995
2712 -1.0000267688501983 0.005020119477215472
2713 -1.0000249565926942 0.005019643265650642
2714 -1.0000268606086606 0.005019629455071313
2715 -1.0000249479389078 0.005019778059057253
2716 -1.000024295870676 0.0050196685664236
2717 -1.0000258526557257 0.0050195911928385345
2718 -1.0000269670908193 0.005019648662526018
2719 -1.000022926121017 0.00501991267547359
2720 -1.0000235842923206 0.0050201626391831065
2721 -1.0000247710287702 0.005020375199239264
2722 -1.0000237238895362 0.005020208966903948
2723 -1.0000271477782885 0.005019973303707271
2724 -1.0000218824761615 0.005019976493477238
2725 -1.0000213488129643 0.005019997138786375
2726 -1.000027306312904 0.005020032335919432
2727 -1.0000257105322927 0.005020039970861864
2728 -1.0000255671589486 0.005020024441129495
2729 -1.0000242976892604 0.005020054686426051
2730 -1.000026076791983 0.005020097895763174
2731 -1.0000281685997034 0.0050202000018852696
2732 -1.000025757973717 0.005020333594230352
2733 -1.0000224471309165 0.005020265332184432
2734 -1.0000222007211121 0.005020208293756526
2735 -1.0000278942055618 0.005020140354714867
2736 -1.000026996223506 0.00502008590206802
2737 -1.0000273933410226 0.005020123977830775
2738 -1.0000273914297726 0.0050201853273554135
2739 -1.0000257444764562 0.0050202285605369205
2740 -1.0000217701597076 0.005020269609256122
2741 -1.000022801892072 0.005020283795407378
2742 -1.0000254325461142 0.005020158149607722
2743 -1.0000232875052264 0.005020099467031115
2744 -1.0000268503555358 0.005020006687733324
2745 -1.000025603012253 0.005020008285641947
2746 -1.000024705042385 0.005019983566295618
2747 -1.0000234850150622 0.0050200071661650626
2748 -1.0000261473797958 0.005020119426657612
2749 -1.000023547189814 0.005020127719974696
2750 -1.0000268035045419 0.005020119382898671
2751 -1.000024295948477 0.005020043720322437
2752 -1.0000251066234231 0.005019929363739982
2753 -1.0000276507592774 0.005019870902936935
2754 -1.0000261313612013 0.005019807007530998
2755 -1.0000243116790237 0.005019862151160306
2756 -1.0000278254608712 0.005020009639828814
2757 -1.0000264430367896 0.005020170154573298
2758 -1.0000269504356714 0.005020152094773825
2759 -1.000026334104224 0.00502015511309724
2760 -1.0000258349770605 0.005020078312911605
2761 -1.0000249537123265 0.005020064219083856
2762 -1.0000232517659455 0.0050199756537663695
2763 -1.000028252578416 0.005020023514229673
2764 -1.0000246513356685 0.005020095001458798
2765 -1.0000243635934478 0.005020144656991743
2766 -1.0000290448486244 0.005020091335626237
2767 -1.0000237947027022 0.005020090042212916
2768 -1.0000258843424525 0.005020214483124456
2769 -1.0000251118060814 0.00502017651950052
2770 -1.000025230468705 0.005019979204115019
2771 -1.000025978062095 0.005019737403487283
2772 -1.0000248721702112 0.005019610938512919
2773 -1.000027090095524 0.00501957465097436
2774 -1.0000246602099143 0.005019582070985518
2775 -1.0000232645597058 0.005019558899075207
2776 -1.0000245204152176 0.00501953084187011
2777 -1.0000220748254318 0.00501952584114807
2778 -1.0000292383528062 0.005019602511159096
2779 -1.0000270624512635 0.005019766334119927
2780 -1.000024850052487 0.005019734010953331
2781 -1.000024041845437 0.005019698706517136
2782 -1.0000247362045673 0.0050197345590838535
2783 -1.0000272252676479 0.005019681800645741
2784 -1.0000268665008851 0.005019606079226607
2785 -1.0000233997545187 0.005019632616089121
2786 -1.0000247333574925 0.0050197062023279995
2787 -1.0000238747487575 0.005019724307021911
2788 -1.0000269602390497 0.0050198094422325805
2789 -1.00002920982656 0.005019872788167171
2790 -1.000022195057836 0.005019905096010083
2791 -1.0000249713028608 0.005019996122011596
2792 -1.0000252240439196 0.005019995408361996
2793 -1.0000253680222113 0.005019905585061677
2794 -1.000025868981339 0.005019832908776234
2795 -1.0000268063155233 0.005019786677095183
2796 -1.0000273236539041 0.00501982600518639
2797 -1.0000265776361126 0.005019766219669501
2798 -1.0000235112907363 0.005019671397226252
2799 -1.0000266546906251 0.005019615353959408
2800 -1.0000249358183986 0.005019583616574355
2801 -1.0000272451456376 0.0050195364570928755
2802 -1.0000249817009412 0.005019452645830504
2803 -1.0000249903057317 0.005019355547022775
2804 -1.000025612618836 0.005019284224443914
2805 -1.0000287813737394 0.005019254830602805
2806 -1.0000275397069192 0.005019332140787682
2807 -1.0000263561249594 0.005019425642261938
2808 -1.000024583502594 0.005019623763417418
2809 -1.0000277983586479 0.005019724842252285
2810 -1.0000275139074106 0.005019633926201386
2811 -1.0000271312729585 0.005019500647217051
2812 -1.0000248194633028 0.0050194151500559505
2813 -1.000026298787179 0.005019375781957586
2814 -1.0000240140192176 0.005019354320035578
2815 -1.0000245411593476 0.005019421482420389
2816 -1.000029174858774 0.005019456254630308
2817 -1.000023870045805 0.005019436051191463
2818 -1.0000238706915254 0.005019425535183486
2819 -1.0000258762023333 0.005019443785057807
2820 -1.000024650709052 0.005019491365438007
2821 -1.0000243648083005 0.00501954506623919
2822 -1.0000251074483324 0.005019747110204858
2823 -1.0000239661208266 0.005019743610399082
2824 -1.0000275196844748 0.005019801832408708
2825 -1.0000261566553774 0.0050198827113139294
2826 -1.000022573244974 0.0050199506921116644
2827 -1.0000236062667014 0.005020023477717493
2828 -1.000027827325804 0.005020064145311699
2829 -1.0000257237066041 0.005020100594636973
2830 -1.000022971980268 0.005020007036335653
2831 -1.0000241110505097 0.005019991203967283
2832 -1.000025009647828 0.005020035222656406
2833 -1.0000266147788797 0.005019982939117351
2834 -1.000023279218526 0.005019928157634245
2835 -1.0000276104458903 0.005019903430104077
2836 -1.0000264446942448 0.005020119967340519
2837 -1.000024027311476 0.0050205864877636425
2838 -1.0000244069524091 0.005020862249520975
2839 -1.0000205766406383 0.0050208793151682255
2840 -1.00002352850483 0.005020494432532101
2841 -1.0000255425397004 0.005020030050228753
2842 -1.0000270514642724 0.005019889094528467
2843 -1.0000277177858974 0.00501997013213171
2844 -1.0000247254021635 0.005020043557306227
2845 -1.0000253250406301 0.005020060205208988
2846 -1.0000237049522476 0.005020023791285081
2847 -1.0000258168507432 0.005020068884713961
2848 -1.000026016670936 0.005020223388887298
2849 -1.0000275557292633 0.005020475417618227
2850 -1.0000222858240437 0.005020509254041027
2851 -1.0000239268604865 0.005020358584752387
2852 -1.0000255980880526 0.005020232521013576
2853 -1.0000258544803569 0.005019983711961723
2854 -1.0000228061996863 0.005019877132391663
2855 -1.0000274449515214 0.0050199479811523125
2856 -1.0000233559503655 0.0050199124511747135
2857 -1.0000252056700096 0.005019761264338335
2858 -1.0000281686196302 0.005019794188435268
2859 -1.000026375142898 0.005019838421643406
2860 -1.0000293068657995 0.005019880772154295
2861 -1.000025116477842 0.005019905073779269
2862 -1.0000228550241748 0.005020029951258638
2863 -1.000022921077628 0.005019967074336786
2864 -1.0000243212983204 0.005019809860174157
2865 -1.0000229523832165 0.005019647995970247
2866 -1.0000259561878306 0.005019550685688947
2867 -1.0000254008204446 0.005019519314644731
2868 -1.000026601496263 0.005019546879538317
2869 -1.000026709213685 0.005019706631716844
2870 -1.0000271028071042 0.005019927724867629
2871 -1.0000218009452209 0.0050202047441938865
2872 -1.0000269614954174 0.005020494314362717
2873 -1.000025460707911 0.0050203059126681555
2874 -1.000024782604892 0.005020164510250368
2875 -1.0000244568885535 0.005020170248091225
2876 -1.0000278955988116 0.005020239999534638
2877 -1.0000287109216668 0.005020366708963394
2878 -1.0000256958980598 0.0050204419606067995
2879 -1.0000265134879147 0.005020436903986125
2880 -1.0000293669321252 0.005020392824004338
2881 -1.0000218629682311 0.005020381025335877
2882 -1.0000272415812173 0.005020336778801395
2883 -1.000027563918407 0.005020314584980145
2884 -1.0000274904786624 0.005020178943481621
2885 -1.0000265692622705 0.005020088258357036
2886 -1.000024453428067 0.005019981285962967
2887 -1.000024395564921 0.005019926746472124
2888 -1.0000249817712736 0.005019889099871829
2889 -1.0000274614044586 0.00501985833484411
2890 -1.0000260964965975 0.0050198297849444705
2891 -1.000021007361239 0.005019844452119036
2892 -1.0000241918774984 0.00501998750580427
2893 -1.0000231232252401 0.005020104639288067
2894 -1.0000267275042902 0.005020230670830119
2895 -1.0000253568533304 0.005020272365005287
2896 -1.0000284381139952 0.005020225139650127
2897 -1.0000269551470957 0.005020094887979674
2898 -1.0000261923055687 0.005020080939735549
2899 -1.000026910140807 0.005020089752369993
2900 -1.0000273216246505 0.005020224891511532
2901 -1.0000260386499673 0.005020381104655621
2902 -1.0000256519463473 0.0050203628616292415
2903 -1.0000270912161349 0.005020168095114292
2904 -1.000022261726565 0.005019924338415279
2905 -1.0000210683520465 0.005019749786998957
2906 -1.0000260071991964 0.005019602608707808
2907 -1.00002280045616 0.0050194740263606085
2908 -1.000025930988818 0.005019405501088409
2909 -1.0000236994336555 0.005019426795861888
2910 -1.0000250319336883 0.005019630298387597
2911 -1.000028816209185 0.005019832411454127
2912 -1.000026764320493 0.005019723659889146
2913 -1.0000257005423796 0.005019642204267584
2914 -1.0000270635930018 0.005019490116261515
2915 -1.0000252297433632 0.005019443794049141
2916 -1.000024866807454 0.005019331372922833
2917 -1.0000270467685775 0.005019373546297553
2918 -1.0000279498595035 0.005019424653712782
2919 -1.0000277908948008 0.005019474997545726
2920 -1.0000242446584262 0.005019512118759288
2921 -1.0000270243496807 0.005019519110098477
2922 -1.0000238938694932 0.005019602636459321
2923 -1.0000266205459665 0.005019852842481544
2924 -1.0000294967445356 0.005020067377407587
2925 -1.0000249314305598 0.005020259471355814
2926 -1.000026325598047 0.005020201105455261
2927 -1.0000249041308464 0.005019960632238952
2928 -1.000027207937562 0.00501976802418739
2929 -1.0000254356952023 0.0050195503379570116
2930 -1.0000247621915228 0.005019404033086617
2931 -1.0000249517833117 0.00501936618937786
2932 -1.0000250660414352 0.005019346349317134
2933 -1.0000280755801196 0.005019363914474991
2934 -1.000026064927363 0.005019345360288183
2935 -1.000028303531747 0.005019391120728092
2936 -1.0000262068868897 0.005019460443704696
2937 -1.000026360730822 0.005019448289614674
2938 -1.0000261864446285 0.0050194637897694695
2939 -1.0000270578030344 0.005019523129671044
2940 -1.0000268594550925 0.005019622405953133
2941 -1.0000274260307742 0.005019680161165998
2942 -1.000023399913502 0.0050196850627710074
2943 -1.0000256805550738 0.005019616509822515
2944 -1.0000253880324088 0.005019493327137115
2945 -1.000022759539118 0.005019354365498204
2946 -1.0000238227664522 0.005019165833505542
2947 -1.0000233380354582 0.005019078967774399
2948 -1.0000260147763644 0.00501902536948191
2949 -1.0000241926939704 0.005018964676865948
2950 -1.000026025233345 0.005018927426916609
2951 -1.0000276398813843 0.005018931228816874
2952 -1.0000276772224705 0.005019015023099001
2953 -1.0000254188857767 0.00501910294618931
2954 -1.0000273933659856 0.0050191330361760295
2955 -1.0000267040538582 0.005019146706284188
2956 -1.0000268537469716 0.005019212973524655
2957 -1.000026615077511 0.00501924481000909
2958 -1.0000251043161057 0.00501903252177172
2959 -1.0000265975178892 0.0050190291352500875
2960 -1.000025007478963 0.005019060991984285
2961 -1.000024284280199 0.005019044294675247
2962 -1.0000237831814198 0.0050190990417580544
2963 -1.0000227696871884 0.005019064653755109
2964 -1.0000273193618825 0.00501914544702161
2965 -1.000024664387922 0.005019398712806045
2966 -1.000026570776161 0.00501981719481733
2967 -1.0000248487129095 0.005020256197687963
2968 -1.0000246246534823 0.005020488627613333
2969 -1.0000273012288488 0.0050202151858300395
2970 -1.0000293648007266 0.0050198098705850555
2971 -1.0000266459304676 0.005019545139945423
2972 -1.0000253589526407 0.005019485591820798
2973 -1.0000267134709389 0.005019528755217332
2974 -1.0000259380268213 0.005019582086538144
2975 -1.0000245531931489 0.005019632670325045
2976 -1.000024529746603 0.005019658174009484
2977 -1.0000279114530841 0.005019685485761872
2978 -1.000026591451926 0.005019796254648454
2979 -1.0000249341601501 0.0050199381172492865
2980 -1.0000267507548988 0.0050201324764469505
2981 -1.0000232021418687 0.005020390202115314
2982 -1.0000266732790093 0.005020457992959105
2983 -1.000024453050912 0.0050205495397312
2984 -1.0000260506948961 0.005020518434873048
2985 -1.000020689600425 0.005020447717350107
2986 -1.0000265560790407 0.005020312898217523
2987 -1.0000223375789614 0.005020161455368837
2988 -1.0000285792358532 0.005020058187768114
2989 -1.000025589747039 0.0050200458411498155
2990 -1.000024712785122 0.005020011737283062
2991 -1.000026892044556 0.005019913771878704
2992 -1.000026405777041 0.005019861052514865
2993 -1.0000265496054428 0.005019904376153898
2994 -1.0000209737581418 0.00502008899504017
2995 -1.0000209422516864 0.005020354690605373
2996 -1.0000258231739556 0.005020458020185882
2997 -1.0000265132385684 0.005020329519034988
2998 -1.000024438489799 0.005020231806654334
2999 -1.0000255007542116 0.005020073808418522
3000 -1.0000251852560869 0.005019924028610911
3001 -1.0000215161767803 0.005019925627446485
3002 -1.0000253215539872 0.0050200036962833525
3003 -1.0000243796256882 0.005020017175449212
3004 -1.0000230072544223 0.005020023222971521
3005 -1.0000267179956734 0.005020087520569122
3006 -1.0000281629464856 0.005020227029620046
3007 -1.0000210330867554 0.005020468866993315
3008 -1.0000260503303646 0.005020632421731314
3009 -1.000025447769359 0.005020598534849914
3010 -1.0000278093320947 0.005020323389390635
3011 -1.000024720824771 0.005020150976625358
3012 -1.0000224812691862 0.005020172616113735
3013 -1.000026015300597 0.005020186819608202
3014 -1.0000264627283841 0.005020112172013251
3015 -1.0000260500101978 0.0050200949029507325
3016 -1.0000277672604287 0.005020203170730015
3017 -1.000024727627523 0.005020411151662917
3018 -1.00002614603635 0.0050205027788696325
3019 -1.0000244275551435 0.005020411766193566
3020 -1.0000254366577612 0.005020470903592148
3021 -1.0000239144918355 0.005020171137929665
3022 -1.0000282913606349 0.005019992318173262
3023 -1.000028533944557 0.005019927745588137
3024 -1.0000276286314675 0.0050199081226700686
3025 -1.0000235742590495 0.005019917507702396
3026 -1.000023683780222 0.00501989605915484
3027 -1.0000246154848593 0.0050198707956024755
3028 -1.0000245407477557 0.005019858092895677
3029 -1.0000260680002364 0.0050198797434519065
3030 -1.0000254007960263 0.005019988272631676
3031 -1.0000257528597962 0.005020036847835369
3032 -1.000022969315039 0.005020128892482386
3033 -1.0000276251494984 0.005020209766854572
3034 -1.0000257745929104 0.005020206824884065
3035 -1.0000228115448377 0.005020236596898248
3036 -1.0000272355025088 0.005020328429533627
3037 -1.0000239001876998 0.00502033936862352
3038 -1.0000289599687613 0.0050203024255263675
3039 -1.0000250245458282 0.005020084786784854
3040 -1.0000261935660901 0.005020020715284549
3041 -1.000025391484715 0.005020077437702991
3042 -1.0000252195217783 0.005020116924952851
3043 -1.000024936825055 0.005020087953373664
3044 -1.0000279731092083 0.005020002577537603
3045 -1.0000249724620527 0.005019998617173707
3046 -1.0000269765451293 0.00502007606956743
3047 -1.0000228737574801 0.005020302135226533
3048 -1.000025011738529 0.005020444221113205
3049 -1.0000248173227744 0.005020417615823846
3050 -1.00002070062944 0.005020159141006235
3051 -1.0000262869132488 0.005019957183341222
3052 -1.0000263812876775 0.00501991262808552
3053 -1.000027463052312 0.005019836353888363
3054 -1.0000287623949173 0.005019665440363888
3055 -1.000024840859231 0.005019502800012673
3056 -1.0000273642283417 0.005019464902758985
3057 -1.0000252584707607 0.0050196532353968
3058 -1.0000240130600042 0.005020032015215051
3059 -1.0000252369897185 0.0050203642302837186
3060 -1.0000224130562114 0.005020081244875524
3061 -1.0000259256273152 0.005019519149416972
3062 -1.0000244975497157 0.005019213664885672
3063 -1.000025169880722 0.0050191903891115925
3064 -1.000027460309494 0.005019315710454143
3065 -1.0000245590886696 0.005019353245853422
3066 -1.0000224339447514 0.0050192587649148124
3067 -1.0000232838027796 0.005019210014797768
3068 -1.0000291770566287 0.005019343664884547
3069 -1.0000265670275077 0.005019682208678782
3070 -1.000020708033377 0.005019683921442525
3071 -1.0000268171721367 0.005019610986676571
3072 -1.0000277108898967 0.00501949687457921
3073 -1.000024833726916 0.0050193235855924
3074 -1.000026491570514 0.00501924714889937
3075 -1.0000214313584281 0.005019159368595736
3076 -1.0000274123699726 0.005019141299454415
3077 -1.0000254655980239 0.0050192140290573235
3078 -1.0000269860066195 0.005019296878150752
3079 -1.000024898933686 0.0050193473373148076
3080 -1.0000270670611795 0.005019389142900694
3081 -1.0000249057974544 0.005019396366820684
3082 -1.0000272555679348 0.005019379755772361
3083 -1.0000253455813943 0.005019444920492526
3084 -1.0000253665515515 0.005019488752005798
3085 -1.0000234709141982 0.005019394990932534
3086 -1.0000249772240215 0.005019276991511255
3087 -1.000025472759385 0.005019234619479489
3088 -1.0000273446098438 0.005019302923192255
3089 -1.0000225102258438 0.0050193022623678755
3090 -1.000023724449419 0.0050191421834365315
3091 -1.0000281124882964 0.005018983743592344
3092 -1.0000263424384863 0.00501898791006344
3093 -1.000019888845356 0.005019336869577801
3094 -1.0000258115432483 0.005019745576621934
3095 -1.000026938129145 0.005019893414143494
3096 -1.0000259373374438 0.005019965830653495
3097 -1.000024403590928 0.005019613026963673
3098 -1.0000251946618903 0.005019107384556918
3099 -1.0000258325790223 0.005019057320054951
3100 -1.0000273035311185 0.0050192167538477975
3101 -1.000026373765947 0.005019187133850485
3102 -1.0000267659907844 0.005019024145051085
3103 -1.0000260626773798 0.0050189420207487866
3104 -1.0000246513931554 0.005019258600804904
3105 -1.0000224766331374 0.005019785101299117
3106 -1.0000264550628122 0.005020049027436702
3107 -1.0000245592829726 0.005020295187017028
3108 -1.0000244224846289 0.00502034267826233
3109 -1.0000220477132715 0.005020498352874932
3110 -1.0000239876018246 0.005019825137662374
3111 -1.0000269722132666 0.005019407025802209
3112 -1.0000271237367206 0.00501929771721971
3113 -1.0000255917938874 0.005019530391464961
3114 -1.000025429132976 0.0050196101352455585
3115 -1.000026196144425 0.0050195477305459806
3116 -1.0000266184538222 0.0050194909385215866
3117 -1.000027028551355 0.00501957540368899
3118 -1.000025189634219 0.005019802322249315
3119 -1.0000208739649945 0.005020030464162385
3120 -1.000023982209134 0.005020468660725224
3121 -1.0000257592397959 0.005020631259063316
3122 -1.0000255148473849 0.005020625492419133
3123 -1.0000253485497534 0.005020507137806028
3124 -1.0000242414765563 0.005020325755433521
3125 -1.0000257239831527 0.005020041542308788
3126 -1.0000251741887465 0.005019798754743375
3127 -1.000026183782343 0.005019641155216588
3128 -1.0000252912163738 0.005019553890231261
3129 -1.000024446070192 0.005019533250186038
3130 -1.0000278376900285 0.0050194886666678745
3131 -1.0000247222159357 0.00501953360952839
3132 -1.0000254177134231 0.0050196681015729945
3133 -1.0000261834865174 0.0050198939048506025
3134 -1.0000249952191809 0.005019911455666601
3135 -1.0000245121609375 0.005019764812609918
3136 -1.0000256950322406 0.005019624338522099
3137 -1.0000205455427673 0.00501946896159075
3138 -1.000025323112212 0.00501937518386094
3139 -1.0000238299031303 0.00501930777464962
3140 -1.000027254348065 0.005019268812218033
3141 -1.0000255884432514 0.0050192743097013885
3142 -1.0000273228911716 0.005019378750709615
3143 -1.000024790525852 0.005019513460523844
3144 -1.0000256086206372 0.005019602785534365
3145 -1.0000244319080653 0.005019644957629361
3146 -1.000027899190819 0.00501977197057581
3147 -1.0000267208629154 0.005019858471361291
3148 -1.0000242546256584 0.005019907674009668
3149 -1.0000270365736728 0.005019891454799916
3150 -1.0000267041753117 0.005019773837773328
3151 -1.0000279703327968 0.00501953753264024
3152 -1.0000240678013939 0.005019096795022632
3153 -1.0000248924095971 0.005018817096941675
3154 -1.0000294657899134 0.005018673181513021
3155 -1.000025130786686 0.005018625393473434
3156 -1.000025553202226 0.005018640544703395
3157 -1.0000251247617697 0.005018726913269503
3158 -1.000024607936989 0.005018758881720185
3159 -1.000023144252068 0.005018791027121134
3160 -1.0000260850606209 0.005018851768626405
3161 -1.0000275938097212 0.005018849184436359
3162 -1.0000264514502841 0.0050186108275349865
3163 -1.0000250414609535 0.005018535955335567
3164 -1.0000278885585412 0.0050184616281981655
3165 -1.0000261839426938 0.005018395461488606
3166 -1.000025728688679 0.005018349913452303
3167 -1.0000270970579117 0.005018327183041148
3168 -1.000027468459589 0.005018363509815935
3169 -1.0000228750188676 0.005018545892221845
3170 -1.000027795203139 0.0050187715561353504
3171 -1.0000225295528409 0.005019011594653253
3172 -1.0000242992209842 0.005018991088502407
3173 -1.0000270869653949 0.005018922783700945
3174 -1.0000266126783355 0.005018864836819035
3175 -1.0000257638560865 0.005018827362976305
3176 -1.0000265667732122 0.005018755112617516
3177 -1.0000280427527906 0.005018646232721352
3178 -1.0000254281698848 0.005018614733499736
3179 -1.0000252671172418 0.0050185095727592645
3180 -1.0000266385268632 0.005018479026039867
3181 -1.0000216815912424 0.005018415829766006
3182 -1.0000249604964089 0.005018407211663621
3183 -1.0000273880703205 0.005018428952322671
3184 -1.0000286304121109 0.005018456857914907
3185 -1.0000246682732528 0.005018404195192345
3186 -1.00002903864027 0.005018373046037736
3187 -1.0000281775901028 0.00501836982675689
3188 -1.0000281039375283 0.005018334415719136
3189 -1.0000231371577908 0.0050182726949613765
3190 -1.000025665481105 0.0050182452791912
3191 -1.0000280673130681 0.005018240602072172
3192 -1.000025858065421 0.005018274682440506
3193 -1.00002642375693 0.005018400283192902
3194 -1.0000232566314615 0.005018454469369246
3195 -1.0000266445883939 0.005018363342025054
3196 -1.0000243888920803 0.005018385239058284
3197 -1.0000232304659646 0.005018313906775073
3198 -1.0000269036978524 0.0050182757606172185
3199 -1.0000258839580307 0.005018305591792536
3200 -1.0000270867811227 0.005018274848830483
3201 -1.000024373797745 0.005018285826332435
3202 -1.0000256197759025 0.005018480031023419
3203 -1.0000278383373513 0.005018733694956215
3204 -1.0000278060436214 0.005018903411001398
3205 -1.0000208934051238 0.0050190210569170165
3206 -1.0000283578086324 0.005018846603323499
3207 -1.0000261008843399 0.00501850350066973
3208 -1.0000264670415882 0.005018371190728087
3209 -1.0000238574872438 0.005018419705595394
3210 -1.0000228869777137 0.0050185244291555
3211 -1.0000258537387772 0.005018648891753109
3212 -1.0000227079208686 0.005018511854919583
3213 -1.0000284554060836 0.005018357517944207
3214 -1.0000270270784195 0.005018345295463982
3215 -1.0000277022351551 0.005018584518117795
3216 -1.0000260263527394 0.005018892536539867
3217 -1.0000259834068608 0.005019016238876929
3218 -1.0000239062367624 0.00501893488399901
3219 -1.0000259255198019 0.0050187041622653935
3220 -1.0000267500212117 0.005018456708024512
3221 -1.0000261426045383 0.005018166179490762
3222 -1.0000232482206506 0.005018067624533889
3223 -1.0000264812062114 0.005018051701228741
3224 -1.0000234640373877 0.005018077465431073
3225 -1.0000245595484891 0.005018098344804759
3226 -1.0000282946247008 0.005018155962980765
3227 -1.0000274882269455 0.005018223483522893
3228 -1.000025996826859 0.005018330472358185
3229 -1.0000269210860373 0.0050184489980447415
3230 -1.00002934630647 0.005018563552414117
3231 -1.0000247386230765 0.005018599833254366
3232 -1.0000250636291772 0.005018504659605363
3233 -1.0000262994505729 0.00501849667120766
3234 -1.0000253254234828 0.005018500774179765
3235 -1.0000222457793573 0.005018407231502143
3236 -1.0000256512110182 0.005018360677846525
3237 -1.0000255124788013 0.005018363968190432
3238 -1.0000264647790196 0.005018388971413196
3239 -1.0000243215270808 0.005018446415604687
3240 -1.0000270525867083 0.005018558131904645
3241 -1.0000286087104635 0.005018684419444152
3242 -1.0000265859783188 0.005018775218772735
3243 -1.0000276841728968 0.005018822485924424
3244 -1.0000256255613347 0.00501882737806669
3245 -1.0000281518546044 0.005018787660105937
3246 -1.0000266138208482 0.005018652679584998
3247 -1.0000258171193985 0.005018562384346827
3248 -1.0000260448218279 0.005018595193572056
3249 -1.000025426654642 0.0050186373026969355
3250 -1.0000264372909982 0.005018687390401736
3251 -1.000026655954155 0.00501892617890152
3252 -1.0000252987798781 0.005019296042567567
3253 -1.000027602001569 0.0050197309671091836
3254 -1.00002478775951 0.005019965016224077
3255 -1.0000267395275797 0.005019964543091254
3256 -1.0000222453344887 0.005019813549915011
3257 -1.000023407216617 0.005019625569844349
3258 -1.000025078936913 0.00501956797275037
3259 -1.000021727922163 0.0050196375848311344
3260 -1.00002548759305 0.005019609334013716
3261 -1.0000238155432495 0.005019678300447267
3262 -1.0000283575036708 0.00501968996451139
3263 -1.0000253299842445 0.0050197142246153625
3264 -1.0000264127447125 0.0050197587756136575
3265 -1.000027108184106 0.005019869248007693
3266 -1.000026158677598 0.005019921576167384
3267 -1.000026791948559 0.005020021020272401
3268 -1.000028329531405 0.005019972293998042
3269 -1.0000239843131542 0.005019975628164106
3270 -1.000027774518145 0.005019963301938851
3271 -1.0000238360713583 0.005019819656454968
3272 -1.0000242553918461 0.005019754046940639
3273 -1.0000246617631134 0.005019783245468582
3274 -1.0000199283223743 0.005019826759818232
3275 -1.0000275455026115 0.005019733537326103
3276 -1.000027368667143 0.00501965207496532
3277 -1.0000231719507293 0.005019578843058967
3278 -1.0000287344618024 0.005019527198831539
3279 -1.0000246517884097 0.005019538750999829
3280 -1.0000256100595617 0.005019642464088942
3281 -1.0000268641435497 0.005019822692545233
3282 -1.0000252567540915 0.005019934148667743
3283 -1.0000242603587655 0.005019882204557888
3284 -1.0000271929691944 0.0050196469868576165
3285 -1.0000267639146942 0.0050193371669186165
3286 -1.000026800145738 0.005019166675084505
3287 -1.0000267212338516 0.0050192104380489665
3288 -1.0000268093735203 0.005019211460900667
3289 -1.0000241853690621 0.005019187429372101
3290 -1.000025869080125 0.005019147559032763
3291 -1.0000288605327832 0.005019150814737504
3292 -1.0000269898347873 0.005019290462570873
3293 -1.0000243576922814 0.005019519015407436
3294 -1.0000260279774704 0.005019766719743886
3295 -1.0000265831205748 0.005019739271242746
3296 -1.0000227633776897 0.005019838921860147
3297 -1.0000258972722822 0.005019511353847502
3298 -1.0000267515710446 0.0050193111153668795
3299 -1.0000262723194078 0.005019269942068744
3300 -1.0000222774916654 0.005019398207196083
3301 -1.000025002721418 0.005019405618094357
3302 -1.0000247842494863 0.0050192051110165906
3303 -1.0000256597462147 0.005019102065802252
3304 -1.000027500527593 0.005019201432344743
3305 -1.0000238852941203 0.005019528753505491
3306 -1.000024455232383 0.0050197597372143386
3307 -1.0000266825197686 0.005019872339963711
3308 -1.0000261693808508 0.00502001455586172
3309 -1.000027001207258 0.005019953169398313
3310 -1.00002572617391 0.005019761232149662
3311 -1.0000278232813193 0.0050195413332722125
3312 -1.0000248432056589 0.0050193379026976835
3313 -1.000025047169855 0.005019306063435464
3314 -1.0000266923635988 0.005019460378778176
3315 -1.0000250205516696 0.0050196900640486234
3316 -1.0000295543729822 0.005019799478676958
3317 -1.000027683103635 0.005019832091461238
3318 -1.0000252530236515 0.005019790090804885
3319 -1.000023545439342 0.005019699067595959
3320 -1.000026113712496 0.005019377281614861
3321 -1.0000273507615702 0.0050192688205427695
3322 -1.000022387961503 0.005019303021728575
3323 -1.0000233590763814 0.005019372160222028
3324 -1.0000257623402165 0.005019344617546755
3325 -1.000025795828502 0.005019302087105739
3326 -1.0000250878319803 0.005019290881658135
3327 -1.0000242958068593 0.0050194334932835045
3328 -1.0000258091148024 0.005019755697012934
3329 -1.0000284692763821 0.005019953685888225
3330 -1.0000263311046003 0.005019942803922083
3331 -1.0000263854520648 0.005019652081272361
3332 -1.0000283436249486 0.005019369615618914
3333 -1.0000272161483028 0.0050193358003922444
3334 -1.0000236194071912 0.005019372501845185
3335 -1.0000227784079958 0.005019386854059331
3336 -1.0000225450261895 0.005019370523965262
3337 -1.0000259013994288 0.005019354628620421
3338 -1.0000272590463064 0.005019458698518289
3339 -1.0000271096188034 0.005019817377702476
3340 -1.0000274791275419 0.005020278487917994
3341 -1.0000281595780696 0.005020606229375579
3342 -1.00002780902682 0.005020687099496692
3343 -1.0000271926820652 0.0050202819345497385
3344 -1.000025940235086 0.00501985843798966
3345 -1.0000267926297657 0.005019496011965112
3346 -1.0000226818110352 0.00501943045062339
3347 -1.0000262050812947 0.005019579394209057
3348 -1.0000285992766187 0.005019571286752992
3349 -1.0000243493125711 0.005019439097759041
3350 -1.0000250369087553 0.005019336119807632
3351 -1.00002627681782 0.005019290916130715
3352 -1.000026004202325 0.005019291987663668
3353 -1.00002750504874 0.005019360035187701
3354 -1.0000258150167871 0.0050193857614595225
3355 -1.000028937054544 0.005019417544126184
3356 -1.0000230227528188 0.00501942459121557
3357 -1.0000270513889356 0.005019378747510441
3358 -1.0000252094756175 0.005019372992991696
3359 -1.000027041210758 0.005019359795081321
3360 -1.0000274341146242 0.00501934125316821
3361 -1.000026802718663 0.005019303024528333
3362 -1.0000232613876225 0.0050192509325671505
3363 -1.0000262689326065 0.005019239624362383
3364 -1.0000269322496018 0.0050191957156779975
3365 -1.0000232003507927 0.005019230743354645
3366 -1.000027637257775 0.005019272862548295
3367 -1.0000277567952534 0.005019344422293944
3368 -1.0000263804285283 0.005019375549795693
3369 -1.0000261783149558 0.005019323817836107
3370 -1.0000259164035588 0.00501928093898158
3371 -1.0000218789020405 0.005019193073347855
3372 -1.0000262072722645 0.005019180830648723
3373 -1.0000275212214698 0.005019180532757464
3374 -1.000024114708605 0.005019207933598474
3375 -1.0000238164861435 0.0050191929008096894
3376 -1.0000277826957709 0.005019132301118738
3377 -1.000025974923511 0.005019058381432236
3378 -1.0000258276208656 0.005018992404380251
3379 -1.0000274448254884 0.005018937080008404
3380 -1.0000259123250945 0.005018946798731108
3381 -1.0000247955489938 0.005018939780261295
3382 -1.0000248024982787 0.005018966708407083
3383 -1.000025868748924 0.00501891481005709
3384 -1.0000244218269092 0.005018833712389799
3385 -1.0000278167542054 0.005018742297526215
3386 -1.0000267032717933 0.005018670911386167
3387 -1.0000261539913067 0.005018619648195592
3388 -1.000024582183627 0.005018573723598145
3389 -1.0000280674834081 0.005018529215245848
3390 -1.0000247591262377 0.005018489860752444
3391 -1.0000276556439849 0.005018410661692854
3392 -1.0000248103421474 0.005018368564162605
3393 -1.000025809075158 0.005018404824874482
3394 -1.000026463483479 0.005018597689636729
3395 -1.0000240411032484 0.0050188275168590694
3396 -1.0000234227184526 0.005019142623915315
3397 -1.000025203199782 0.005019273355043423
3398 -1.0000265106703594 0.005019281940663087
3399 -1.0000280339996626 0.005019065427783513
3400 -1.0000261517250935 0.0050188956315887975
3401 -1.0000258930273997 0.005018505932639465
3402 -1.00002343917117 0.0050182292456366
3403 -1.0000243883031217 0.005018124431002672
3404 -1.0000242229924179 0.005018126018711572
3405 -1.0000257110100241 0.005018135978619997
3406 -1.0000250287825947 0.005018158935211115
3407 -1.0000257222893443 0.0050181037655511705
3408 -1.0000271712236317 0.005018058783709917
3409 -1.0000274362385297 0.005018075178593562
3410 -1.0000280616401802 0.005018233002690631
3411 -1.0000224220992588 0.005018398515738798
3412 -1.0000286422197235 0.0050184993089903394
3413 -1.00002589999452 0.005018446717222171
3414 -1.000026524166539 0.005018319413241712
3415 -1.0000271616164913 0.005018209695584958
3416 -1.0000268623838002 0.005018088177562559
3417 -1.0000228268087479 0.005018089263011402
3418 -1.0000272872605036 0.005018121025413204
3419 -1.0000285463018637 0.005018137065416994
3420 -1.0000276556753942 0.005018163406423257
3421 -1.0000249801837444 0.005018228759424819
3422 -1.0000258438135463 0.005018315434645867
3423 -1.0000248592671894 0.0050184123933456545
3424 -1.0000210366387707 0.005018550350218244
3425 -1.000023226729232 0.005018851613175246
3426 -1.0000238055725628 0.005018971704886584
3427 -1.0000271937995835 0.005018977756663353
3428 -1.0000217147877077 0.005018804119246151
3429 -1.000023273171244 0.005018553621536616
3430 -1.000021926599772 0.005018490166371842
3431 -1.000022328361097 0.005018469020773461
3432 -1.000028634021439 0.005018517225782149
3433 -1.0000256595831574 0.005018538187264977
3434 -1.0000206171446064 0.005018597712453204
3435 -1.00002094513823 0.005018701198800484
3436 -1.0000263335918482 0.005018770221413198
3437 -1.0000278037683612 0.005018839663579202
3438 -1.000023715134574 0.005018957715848912
3439 -1.0000240793930408 0.005019047477579223
3440 -1.0000275988244745 0.005019036215450821
3441 -1.0000281417957495 0.005019012741673655
3442 -1.000024183159313 0.005018935155758152
3443 -1.0000250178970826 0.005018943811198427
3444 -1.000026636513035 0.005018907363133304
3445 -1.0000217516003942 0.005018922659552404
3446 -1.000024091244368 0.005018929462629504
3447 -1.0000278125713429 0.005018929048200459
3448 -1.0000258676178941 0.005018919842839896
3449 -1.0000234914265889 0.00501889050691919
3450 -1.0000281815558065 0.005018895694064777
3451 -1.0000247849109603 0.005018922440038983
3452 -1.0000285245926557 0.00501896965619179
3453 -1.000027449107195 0.005019006164223983
3454 -1.000022962832963 0.005019123923186378
3455 -1.0000270846741413 0.005019187117777393
3456 -1.0000259502324773 0.005019274495808657
3457 -1.0000247397413795 0.005019255099885531
3458 -1.0000284307542355 0.005019168843016101
3459 -1.000022635351624 0.005019034049041537
3460 -1.000019329764783 0.005019048363597681
3461 -1.0000239221483387 0.00501907334775746
3462 -1.0000229692813543 0.005019191230290251
3463 -1.0000248524149171 0.005019164958849492
3464 -1.0000248555000935 0.005019082160975314
3465 -1.0000242186324775 0.005018981362571125
3466 -1.000021819853662 0.005018941055426784
3467 -1.0000270397361617 0.005018984318210621
3468 -1.0000281906634456 0.005019057836293031
3469 -1.000025720948722 0.005019187739369459
3470 -1.000027034949297 0.005019310661451122
3471 -1.0000241147695295 0.005019296728862388
3472 -1.0000230450635097 0.005019373408417423
3473 -1.0000254216095386 0.005019403980431134
3474 -1.000024352475513 0.005019312892208649
3475 -1.0000236968053444 0.005019277927126852
3476 -1.0000207252918993 0.0050193406017774445
3477 -1.0000261059077349 0.00501947978811059
3478 -1.0000235662857926 0.005019530741738134
3479 -1.000026020653774 0.005019542208052262
3480 -1.0000247425698043 0.005019614162286419
3481 -1.0000230562390842 0.005019746435057532
3482 -1.0000246623852997 0.005019907563963057
3483 -1.0000242666498298 0.005020008575955243
3484 -1.0000224623359344 0.005020135654555942
3485 -1.00002881932322 0.0050202406025985444
3486 -1.0000237218324621 0.005020244153767117
3487 -1.0000238899260416 0.0050201645272830294
3488 -1.0000268906507492 0.005019978188002956
3489 -1.0000263192114474 0.005019812191480487
3490 -1.0000250728005615 0.005019635760811175
3491 -1.0000247650482672 0.0050195713498508675
3492 -1.0000278802259128 0.005019592953530758
3493 -1.0000246227055958 0.0050196420200043935
3494 -1.000025566520243 0.005019729336793524
3495 -1.0000283367710978 0.005019791241029738
3496 -1.0000257125339933 0.00501981809803741
3497 -1.000024909625651 0.00501979106007768
3498 -1.0000251000880416 0.0050197677313382864
3499 -1.0000254097350287 0.005019746656076103
3500 -1.0000262925257022 0.005019679393768252
3501 -1.000027391258153 0.0050196563385161395
3502 -1.000024958945473 0.005019776625976827
3503 -1.0000263273205785 0.005019904717100013
3504 -1.0000223074622718 0.005019970780977621
3505 -1.0000240613287836 0.005020049704127565
3506 -1.0000224781870157 0.005020196957153834
3507 -1.0000279871530653 0.005020323648921028
3508 -1.0000257289053582 0.005020509646559883
3509 -1.0000247420540305 0.0050207480205766725
3510 -1.0000215990163182 0.005020855981748564
3511 -1.000029071796492 0.00502087770576173
3512 -1.0000252555145568 0.005020923705956676
3513 -1.0000265836902906 0.005020838162771088
3514 -1.0000250386150593 0.005020501635372019
3515 -1.0000268563550545 0.005020238466360059
3516 -1.0000259087550483 0.005020154476254213
3517 -1.000028734045069 0.005020153743529463
3518 -1.000027428342109 0.00502020081080691
3519 -1.0000248676680543 0.005020304053124029
3520 -1.000022475538765 0.005020436212894316
3521 -1.0000255810799148 0.005020653671321174
3522 -1.0000279931099456 0.005020891898266806
3523 -1.000022256594506 0.005021109908935648
3524 -1.0000275533958423 0.005021203676248438
3525 -1.0000246743467522 0.005021016544286611
3526 -1.0000256942758303 0.005020860728843112
3527 -1.0000259351108585 0.005020619744869623
3528 -1.0000290924088409 0.005020539152815679
3529 -1.0000280899787046 0.005020608045051527
3530 -1.0000272739445106 0.0050206579213849635
3531 -1.000025665448989 0.005020651231922368
3532 -1.0000249706281044 0.0050206191650756845
3533 -1.0000242296937076 0.005020574261369343
3534 -1.000023193006685 0.005020597653681557
3535 -1.0000245416850007 0.0050206643963840066
3536 -1.0000231479647006 0.005020774580254537
3537 -1.0000241030550874 0.005020776526658864
3538 -1.0000253097284924 0.005020694477680883
3539 -1.0000254053940887 0.005020606435794845
3540 -1.0000220509126168 0.0050203782523043855
3541 -1.000027106881223 0.005020287231343765
3542 -1.0000288048903574 0.005020219888868416
3543 -1.0000298212196932 0.005020143759274233
3544 -1.0000242237433945 0.0050200841478364455
3545 -1.0000241582822056 0.005020122961937059
3546 -1.0000288310014604 0.005020284743650025
3547 -1.0000260816099769 0.005020438172152356
3548 -1.0000251094858648 0.005020527503659969
3549 -1.0000265748193244 0.005020401288165336
3550 -1.0000290652939916 0.005020244745969498
3551 -1.0000247750371305 0.005020102446053404
3552 -1.0000229334556825 0.005020028145008671
3553 -1.0000242973050402 0.00501999631908258
3554 -1.000022239009201 0.005020011664257019
3555 -1.000024540628306 0.005019992863626652
3556 -1.000025090724569 0.005019966157537158
3557 -1.0000294503152145 0.005019963936943053
3558 -1.0000276626407931 0.00502003331580861
3559 -1.0000252506076377 0.005020183135100197
3560 -1.0000259795301947 0.005020282152018853
3561 -1.0000275356827169 0.005020426407957846
3562 -1.0000250510818087 0.005020370667274419
3563 -1.0000242250211397 0.005020190604527173
3564 -1.0000251997435499 0.005020027439682767
3565 -1.0000271848635407 0.0050199269737208445
3566 -1.0000286317092388 0.005019896507973335
3567 -1.0000236061990357 0.00501985937196368
3568 -1.0000259812511778 0.005019835005108862
3569 -1.0000245039845668 0.005019880228046779
3570 -1.000025857168761 0.005019975214886731
3571 -1.0000233533473601 0.005020081443634091
3572 -1.0000274295682918 0.005020171649799059
3573 -1.0000255669004658 0.005020306777808574
3574 -1.0000248713215127 0.005020208215599127
3575 -1.0000226041422635 0.005020070110618577
3576 -1.0000247100801318 0.005019938782758457
3577 -1.0000250826526615 0.005019802457201482
3578 -1.0000234004337187 0.0050197173177691
3579 -1.0000251754218887 0.005019646650452481
3580 -1.0000258451259667 0.005019600427862969
3581 -1.0000269596138283 0.005019547235960793
3582 -1.000025717916241 0.005019518041438121
3583 -1.000024293588914 0.005019504198302687
3584 -1.0000272494942297 0.005019549701377531
3585 -1.0000263420736446 0.00501962465595918
3586 -1.0000259499378494 0.005019630730328681
3587 -1.0000237816214064 0.005019738381615041
3588 -1.0000277844244996 0.005019908836498954
3589 -1.0000276493417466 0.0050199914689042216
3590 -1.0000272309434213 0.005019909781492947
3591 -1.0000262117530316 0.00501971988334616
3592 -1.000023116285212 0.005019609521899941
3593 -1.0000253445305607 0.005019719345794237
3594 -1.00002760152942 0.0050198134482147905
3595 -1.0000270503097293 0.005019977143359135
3596 -1.0000273900976449 0.005019924444380364
3597 -1.0000266453601123 0.0050198400521811095
3598 -1.0000230085560655 0.0050198012134198
3599 -1.000022629384542 0.00501976425251899
3600 -1.00002363227001 0.005019739807230585
3601 -1.000025044098285 0.005019763823808541
3602 -1.0000266588900752 0.0050198670606223005
3603 -1.0000227326238986 0.00502002660083435
3604 -1.000027195305961 0.005020073782357713
3605 -1.0000266161337352 0.005020033108661382
3606 -1.000026534893657 0.005019986264800234
3607 -1.0000281493272192 0.005019905444084998
3608 -1.0000262016892418 0.005019842481923925
3609 -1.0000234774074903 0.0050196629432875325
3610 -1.0000275234656526 0.00501952836141899
3611 -1.0000275004069354 0.0050194910102552255
3612 -1.000027743234895 0.005019493678107512
3613 -1.0000276589099657 0.00501949941159784
3614 -1.0000290554950915 0.005019489781154806
3615 -1.000024757447751 0.005019526744193452
3616 -1.0000282778680158 0.005019620280436488
3617 -1.000025543095337 0.005019713076567931
3618 -1.0000266749812134 0.005019667802867201
3619 -1.00002787362812 0.0050195855320176955
3620 -1.00002409481748 0.005019570421701723
3621 -1.000023511429953 0.0050194861119228695
3622 -1.0000275814317152 0.005019359951838619
3623 -1.000018720903713 0.005019333697706729
3624 -1.0000246948346225 0.005019424572803165
3625 -1.0000240912027827 0.00501951236097762
3626 -1.000024966180686 0.0050195016139475265
3627 -1.0000217739702066 0.005019434959580788
3628 -1.0000267422419769 0.005019553022891488
3629 -1.0000270370125734 0.005019832018920638
3630 -1.0000282135160448 0.005020088840105556
3631 -1.0000270823119497 0.005020332971786267
3632 -1.000023435682628 0.005020185999813666
3633 -1.0000258993608693 0.005019734635668601
3634 -1.0000266134136322 0.005019463695294717
3635 -1.000025225839357 0.005019442849252102
3636 -1.0000259912716973 0.005019415951981242
3637 -1.0000234111217192 0.005019402856054092
3638 -1.000025034680592 0.005019345738345553
3639 -1.0000262161833569 0.005019340525195981
3640 -1.000028244146659 0.005019393113124836
3641 -1.000024446639714 0.005019397918695677
3642 -1.0000240828853582 0.005019389282406091
3643 -1.0000281611401556 0.005019358727495005
3644 -1.0000223603983227 0.005019176717861257
3645 -1.0000229804196599 0.0050190380583645475
3646 -1.0000277146974061 0.005018966323161363
3647 -1.0000250987583599 0.0050188807181379795
3648 -1.0000259500996218 0.0050187921140521785
3649 -1.0000272708960452 0.005018716165279765
3650 -1.000023495628421 0.0050186365842278206
3651 -1.0000293112998795 0.005018598569107858
3652 -1.00002428222459 0.005018580781771834
3653 -1.0000268945453528 0.005018608457480863
3654 -1.0000200348546862 0.005018630922209225
3655 -1.0000264899622218 0.005018642426371216
3656 -1.000025312274189 0.005018570760137626
3657 -1.0000263141957788 0.005018532202621585
3658 -1.0000245173088034 0.005018497197672985
3659 -1.0000244328121164 0.005018459662417381
3660 -1.0000250113070726 0.005018468109103165
3661 -1.0000267549956272 0.005018436863610961
3662 -1.000029972951359 0.005018418230891425
3663 -1.000022488804222 0.005018417848389087
3664 -1.0000277848205144 0.005018411989364157
3665 -1.0000260259843727 0.005018358121867135
3666 -1.0000257895128672 0.005018342628363075
3667 -1.0000290553865778 0.005018350175812582
3668 -1.0000282527763547 0.005018377439746691
3669 -1.0000274195290737 0.005018479309423627
3670 -1.000023798269229 0.005018574815491946
3671 -1.0000239367437926 0.005018703050817745
3672 -1.0000294709669768 0.00501880204191765
3673 -1.0000253554339018 0.005018863535919161
3674 -1.0000239436509881 0.005018804473620137
3675 -1.0000205812791743 0.005018649047034311
3676 -1.0000271486162775 0.005018578853513495
3677 -1.00002694720272 0.005018568033365882
3678 -1.0000268704103379 0.005018588357934265
3679 -1.000026116789354 0.005018602320209755
3680 -1.0000255127325797 0.005018630961505359
3681 -1.0000235506687845 0.0050186165489715835
3682 -1.0000250268727942 0.005018641837649463
3683 -1.0000285416972812 0.005018685341191605
3684 -1.0000263950287678 0.005018747459254245
3685 -1.0000238795763667 0.005018821086133251
3686 -1.0000254449932804 0.005018887708407159
3687 -1.0000285034847132 0.005018881575143859
3688 -1.0000225921942774 0.005018720292034859
3689 -1.0000253892402895 0.005018582188834896
3690 -1.0000268207033358 0.005018539838505082
3691 -1.0000273350748399 0.005018526216620119
3692 -1.0000257319379118 0.005018582455783527
3693 -1.0000217783840935 0.005018708609460729
3694 -1.0000277668217474 0.00501886418315434
3695 -1.0000251583662465 0.005018990555803129
3696 -1.0000265650160187 0.005018953655162974
3697 -1.0000287358582298 0.005018842008899647
3698 -1.000022401060585 0.005018759281520284
3699 -1.000025545823658 0.00501875207450766
3700 -1.000027506655866 0.005018813615504722
3701 -1.0000244727607013 0.005018855425843445
3702 -1.0000249382800797 0.005018860036812543
3703 -1.0000260314714673 0.005018845387574041
3704 -1.0000238019236303 0.005018903500357422
3705 -1.0000290640314167 0.005019024597398007
3706 -1.0000269157126123 0.005019243674496272
3707 -1.0000272636408816 0.005019286495923297
3708 -1.0000250572935747 0.005019153888512727
3709 -1.0000236890103096 0.005018983691649665
3710 -1.0000268061517443 0.005018986204745256
3711 -1.00002714307911 0.005019067381820894
3712 -1.0000213137720622 0.005019140974130494
3713 -1.0000234391418772 0.0050191369848618765
3714 -1.000020089250721 0.0050191443051522365
3715 -1.0000267325925223 0.005019214396562541
3716 -1.000023096496828 0.005019255967710791
3717 -1.0000244411462806 0.005019311588066278
3718 -1.00002106048408 0.005019322153065453
3719 -1.000027167210526 0.005019256736139752
3720 -1.000025664445016 0.005019197062928344
3721 -1.0000259318969869 0.005019154177264741
3722 -1.0000262979007606 0.005019151475331729
3723 -1.000025418223531 0.005019129167352352
3724 -1.0000238456410748 0.0050191384699513515
3725 -1.0000262068523729 0.0050192056137543075
3726 -1.0000247732331222 0.005019263673524666
3727 -1.0000271221781654 0.005019229782621579
3728 -1.0000284911512922 0.0050191631903679194
3729 -1.0000295756267754 0.00501912122885689
3730 -1.0000270199969392 0.005019111069461556
3731 -1.0000269470961205 0.005019095608429042
3732 -1.0000287435757975 0.0050190746537113985
3733 -1.000022413165009 0.005019006620229052
3734 -1.000023880746236 0.005018985564894102
3735 -1.0000228419335144 0.005018966129801876
3736 -1.000028550326978 0.00501891662957216
3737 -1.0000258748183322 0.005018894472419967
3738 -1.0000264706535327 0.005018971202498224
3739 -1.0000231779989526 0.005019106037973283
3740 -1.0000267162881937 0.005019232245696217
3741 -1.0000228282668915 0.005019337537686528
3742 -1.0000226002003787 0.0050193708215925574
3743 -1.00002700308724 0.005019276215164889
3744 -1.0000261498659289 0.0050191773289032515
3745 -1.0000286636145912 0.005019109684480829
3746 -1.0000260765908333 0.005019087785477407
3747 -1.0000295104028716 0.005019156596288328
3748 -1.0000273516262312 0.005019150279461854
3749 -1.000026150015288 0.005019057342695533
3750 -1.000023839535262 0.005019002209188163
3751 -1.0000270058949259 0.005019055496811
3752 -1.0000266510349518 0.005019155082836613
3753 -1.0000255829903304 0.005019207243737502
3754 -1.000025562521192 0.005019243886366161
3755 -1.0000250715699277 0.005019093336453175
3756 -1.0000238542976596 0.00501897398861835
3757 -1.0000259361220205 0.0050189053367374606
3758 -1.0000255607764448 0.005018898928649906
3759 -1.0000249123281344 0.0050188246193269975
3760 -1.0000271660107458 0.0050187768108347726
3761 -1.0000267919818702 0.005018729624827502
3762 -1.0000281833793896 0.005018695730889946
3763 -1.0000253248502893 0.005018687211085332
3764 -1.0000215215243735 0.005018701979810615
3765 -1.0000267406557088 0.005018759420195875
3766 -1.0000292022584145 0.005018868049222986
3767 -1.0000265477729107 0.005019041042874981
3768 -1.0000259643501388 0.005019083915245886
3769 -1.000025381729815 0.005019189443645268
3770 -1.0000288976681542 0.005019216904239279
3771 -1.0000256910072582 0.005019190770240544
3772 -1.000023719996295 0.005019122770224659
3773 -1.0000269269077016 0.005019180200302784
3774 -1.0000275098154294 0.005019233025076386
3775 -1.0000273438896052 0.005019284160040387
3776 -1.000025482336515 0.005019292787463575
3777 -1.0000222712821962 0.005019383325722234
3778 -1.0000245935400007 0.005019418818161055
3779 -1.0000254724947322 0.0050195091187039045
3780 -1.0000255440485224 0.005019667556620734
3781 -1.0000219393914136 0.005019900474731692
3782 -1.0000247790929255 0.0050198713900102485
3783 -1.0000255213999734 0.00501981771868754
3784 -1.0000256429860146 0.005019831970691774
3785 -1.0000266800317534 0.005020003867552535
3786 -1.0000246316556682 0.005020194097404272
3787 -1.0000241516804576 0.0050203514401214
3788 -1.0000250981766978 0.005020213287237198
3789 -1.0000225737299535 0.005019953115595028
3790 -1.000025362347644 0.005019792842597784
3791 -1.000028662870017 0.005019702850162769
3792 -1.0000258677711327 0.00501966095535842
3793 -1.0000239753317384 0.005019616225155767
3794 -1.000022845288053 0.005019601144352832
3795 -1.0000263394026898 0.005019611186957244
3796 -1.0000252272471852 0.005019649374392959
3797 -1.0000267520068757 0.0050197060833725845
3798 -1.0000270858307407 0.005019811787282571
3799 -1.000027424752633 0.005019920653843237
3800 -1.0000277690874797 0.005019864540359309
3801 -1.0000244112125303 0.005019800567213723
3802 -1.0000261095795608 0.005019742474464043
3803 -1.0000293433584075 0.005019710886218557
3804 -1.0000230295745236 0.005019652229477921
3805 -1.0000249868581883 0.005019626716150414
3806 -1.000024895758316 0.005019672429073502
3807 -1.000023585156589 0.0050197090334045975
3808 -1.0000272026309167 0.005019717846956641
3809 -1.0000238706794655 0.005019612875004656
3810 -1.0000272853646592 0.005019613437963408
3811 -1.0000235268088262 0.005019723682305712
3812 -1.0000251683231076 0.005019787774745416
3813 -1.0000277676830536 0.005019797072224566
3814 -1.0000257569860511 0.005019830597868779
3815 -1.000027544122604 0.005019752669592924
3816 -1.000025067770685 0.005019633777187764
3817 -1.0000264790359206 0.0050194871864032075
3818 -1.0000237039103619 0.00501948575913887
3819 -1.00002333691658 0.00501955971109605
3820 -1.0000273390406702 0.005019683790506751
3821 -1.0000220152026262 0.005019726587850656
3822 -1.0000250925566048 0.005019688585255672
3823 -1.0000258748698048 0.005019632297638834
3824 -1.0000241637814729 0.005019610288024625
3825 -1.0000246712341325 0.005019543734550854
3826 -1.0000235532980355 0.005019510810334847
3827 -1.0000269285579126 0.005019464579306063
3828 -1.0000240824247595 0.005019445798304455
3829 -1.000027690215513 0.0050194469739413185
3830 -1.000023976793696 0.0050194358821247665
3831 -1.000027251847549 0.005019482103936027
3832 -1.00002454767846 0.0050195489976635425
3833 -1.0000240355845633 0.005019647333128259
3834 -1.0000246098020136 0.005019633101116733
3835 -1.000026328737383 0.005019536728303839
3836 -1.000024259109038 0.005019409983602382
3837 -1.0000270696386344 0.005019333300016542
3838 -1.0000237571926618 0.005019255811160012
3839 -1.0000248327924137 0.005019196548936567
3840 -1.0000279192581603 0.005019133728911886
3841 -1.000023408718085 0.0050191060988888925
3842 -1.0000230437878497 0.005019071633357447
3843 -1.0000258071143702 0.0050190784057964205
3844 -1.000026059439377 0.005019140343868522
3845 -1.0000211258183556 0.005019210045330522
3846 -1.0000270999220133 0.005019244720224545
3847 -1.0000256960763445 0.005019320762363224
3848 -1.0000266461045109 0.005019321899262351
3849 -1.0000244034750736 0.005019211184855349
3850 -1.0000280421212897 0.005019080784937048
3851 -1.0000280296574615 0.005018986372632001
3852 -1.0000234203015688 0.005018918381092877
3853 -1.0000207624736455 0.005018885128542438
3854 -1.0000283808838535 0.005018845843130339
3855 -1.0000241320792356 0.005018811976989503
3856 -1.0000253679125615 0.005018798049691239
3857 -1.0000260614220786 0.005018792689328884
3858 -1.0000250631554235 0.005018787659833453
3859 -1.0000284865163716 0.00501878634553278
3860 -1.000021157404629 0.005018756090544792
3861 -1.0000264383941084 0.005018762088365302
3862 -1.000022981834827 0.005018920039438402
3863 -1.000025665504904 0.005019003644618836
3864 -1.0000243913475788 0.0050189715398682895
3865 -1.0000256793685696 0.005018939535859281
3866 -1.000023981731808 0.00501889361313021
3867 -1.0000258884427715 0.0050188658471892016
3868 -1.0000219625764943 0.00501882012321448
3869 -1.0000260926019668 0.0050188098805004355
3870 -1.000022496131576 0.005018780572308426
3871 -1.0000293616478506 0.005018766001567967
3872 -1.0000255593945895 0.005018755045872139
3873 -1.0000255135176315 0.00501876293022397
3874 -1.0000230733026427 0.005018768878414925
3875 -1.0000232854304547 0.0050188272313373555
3876 -1.0000285625889422 0.00501887394064013
3877 -1.000025203899432 0.005018934616386602
3878 -1.0000291896672115 0.005018875824168873
3879 -1.000027831553949 0.005018713803278458
3880 -1.0000238600060927 0.005018606689987404
3881 -1.0000263035958132 0.005018554988718435
3882 -1.0000265955365266 0.005018566576764947
3883 -1.000027137751723 0.005018620260396385
3884 -1.0000255290987998 0.005018921625258308
3885 -1.000024872664054 0.005019053351496539
3886 -1.000022763786338 0.005018873962955559
3887 -1.000025353049377 0.005018617354316965
3888 -1.0000271822407065 0.005018664804856041
3889 -1.0000257442202398 0.005018975348528222
3890 -1.0000274073293898 0.005019320195139435
3891 -1.0000255796171202 0.005019379092981044
3892 -1.0000257229483365 0.005019265335540923
3893 -1.0000251202128874 0.005019089728802238
3894 -1.000024598844869 0.005018813094108861
3895 -1.0000262163964961 0.0050187789179407805
3896 -1.0000235184851674 0.005018841306302743
3897 -1.0000283239454408 0.005018848139839093
3898 -1.0000266309074692 0.005018732275310986
3899 -1.0000286421957865 0.005018621193125744
3900 -1.0000261224011755 0.005018592782614352
3901 -1.0000241469289557 0.005018702903454064
3902 -1.0000250404053848 0.005018756528712667
3903 -1.0000259671085143 0.005018768130757508
3904 -1.0000216215316897 0.005018644212863033
3905 -1.0000259704947718 0.005018526600545415
3906 -1.0000253865730553 0.005018460981807647
3907 -1.0000249062153324 0.005018463893059448
3908 -1.0000256505053196 0.005018444895513162
3909 -1.0000229871307749 0.005018391739325501
3910 -1.0000259560131028 0.005018352105310974
3911 -1.000025895930363 0.0050183353169801735
3912 -1.0000264437071438 0.0050183080962953285
3913 -1.0000267286989768 0.005018291274789368
3914 -1.0000244415072432 0.005018339728912287
3915 -1.0000273269818516 0.0050184011990950135
3916 -1.0000251908234687 0.0050184810905933575
3917 -1.000022050680942 0.0050186120473491675
3918 -1.0000258615433126 0.005018616672363564
3919 -1.0000295052482258 0.005018554318023623
3920 -1.0000242175384422 0.005018429927590405
3921 -1.000024213044947 0.005018357430838254
3922 -1.0000277406310827 0.005018341330829139
3923 -1.0000257967524253 0.005018319822159507
3924 -1.0000289204378496 0.00501829759703957
3925 -1.0000259626029486 0.0050182623533171775
3926 -1.0000265693437236 0.00501822438617676
3927 -1.0000253988408303 0.005018262442257624
3928 -1.0000254135817812 0.005018389282143496
3929 -1.0000261479618981 0.005018455120379884
3930 -1.0000263046799625 0.0050184462861554355
3931 -1.0000264894320445 0.005018282996638562
3932 -1.0000264105894274 0.0050181652709623764
3933 -1.0000241899791575 0.005018107525367466
3934 -1.0000259504000384 0.005018155765633219
3935 -1.000024235961702 0.005018221730854425
3936 -1.000025731177782 0.005018190015339892
3937 -1.0000275942736003 0.005018154652867028
3938 -1.0000266144317942 0.0050181987857257524
3939 -1.0000251917385055 0.005018193490157868
3940 -1.0000265906554728 0.00501816626570856
3941 -1.000025726543551 0.005018194430236049
3942 -1.0000234702895383 0.005018172020231204
3943 -1.0000260585381724 0.005018134538800883
3944 -1.0000233789978619 0.0050181309585847185
3945 -1.0000286700314194 0.005018140421989222
3946 -1.000026237868396 0.005018128476060104
3947 -1.000022883108585 0.005018124976528739
3948 -1.0000231972922051 0.005018159752075149
3949 -1.0000280856007266 0.005018259434171713
3950 -1.000026183832282 0.005018424329369086
3951 -1.0000259299005234 0.005018447790529583
3952 -1.0000233901802653 0.005018592150144628
3953 -1.0000261910638881 0.005018622012164983
3954 -1.000023986070144 0.0050186639842973784
3955 -1.0000232052724627 0.00501866402194561
3956 -1.0000240485415464 0.005018493095786637
3957 -1.0000267383378818 0.005018459132316522
3958 -1.0000256759163864 0.005018474335443401
3959 -1.000026791227201 0.005018500161139014
3960 -1.0000274751839144 0.005018526955911796
3961 -1.0000274660414477 0.0050186420156750336
3962 -1.000022026717321 0.005018780778108151
3963 -1.0000266370271216 0.005018962168094511
3964 -1.0000244018972357 0.005019173580522521
3965 -1.0000243430538907 0.005019337673108859
3966 -1.0000272950518725 0.005019423545215369
3967 -1.000022741668248 0.0050194867813499085
3968 -1.000025623061141 0.005019411979390107
3969 -1.0000234267530377 0.0050192059049476425
3970 -1.000026025343679 0.005019077077610519
3971 -1.0000211261691712 0.005019003980164857
3972 -1.0000256728600874 0.005018957596573355
3973 -1.0000251499991666 0.005018874581862984
3974 -1.0000261031961095 0.00501872359127016
3975 -1.0000247826558544 0.005018663527464835
3976 -1.0000283673230286 0.005018677245669819
3977 -1.0000249761524163 0.005018748623182632
3978 -1.0000231152316672 0.0050188931817022305
3979 -1.0000267055316345 0.005018965652221543
3980 -1.0000251850200457 0.00501893691103269
3981 -1.0000283449237521 0.0050188690505157995
3982 -1.0000225890840464 0.005018830584812452
3983 -1.0000278467722559 0.00501883687823598
3984 -1.0000245553009035 0.00501882428367448
3985 -1.0000221173375585 0.0050188187700982234
3986 -1.0000289160151137 0.005018828181317242
3987 -1.00002777867114 0.00501882283877924
3988 -1.0000228791301777 0.005018843036700026
3989 -1.0000265183216168 0.005018915963090863
3990 -1.0000236966003575 0.005018976732420785
3991 -1.0000273030051419 0.005019051247373507
3992 -1.000026750356725 0.00501902697861863
3993 -1.0000270918554046 0.005019047343644673
3994 -1.0000237640888017 0.005019109319337051
3995 -1.0000250483984048 0.005019184488610431
3996 -1.0000271365874658 0.005019252440256855
3997 -1.0000244239804335 0.005019290633115613
3998 -1.0000246732927225 0.005019367807955944
3999 -1.000024079575433 0.005019361847472638
4000 -1.0000263086076933 0.005019324088575519
4001 -1.0000238555427834 0.005019377023420657
4002 -1.0000225502980247 0.005019382023019355
4003 -1.0000265373957464 0.005019349912291753
4004 -1.0000255328765755 0.005019340113266111
4005 -1.000024845581484 0.0050193538005213105
4006 -1.0000245201474607 0.005019363931222963
4007 -1.0000272488047381 0.005019381669587317
4008 -1.0000215476193473 0.00501942446433978
4009 -1.0000268031360215 0.0050194469221817115
4010 -1.000026078173928 0.005019386221200315
4011 -1.0000217518392542 0.005019293461987824
4012 -1.000025501208398 0.0050192452527095
4013 -1.000023460936901 0.005019205107995001
4014 -1.0000231705404132 0.005019156227882951
4015 -1.0000213107069904 0.005019075142029244
4016 -1.0000250799122312 0.005018981595083315
4017 -1.000026741035283 0.005018898881792803
4018 -1.0000250297330695 0.005018887201759004
4019 -1.0000277655428156 0.0050189601728793595
4020 -1.0000227709003222 0.0050191494610727985
4021 -1.0000269507637103 0.00501930148992601
4022 -1.000027131846848 0.005019320653210281
4023 -1.000028945073958 0.0050192667617893665
4024 -1.0000236399219145 0.005019191879285609
4025 -1.000026967993744 0.0050192019665116615
4026 -1.0000281959534558 0.005019213099150872
4027 -1.0000270200654238 0.005019221734340743
4028 -1.0000231979792364 0.005019261252247127
4029 -1.0000288876969443 0.005019205938240321
4030 -1.0000254957297785 0.005019064469513765
4031 -1.000026000106183 0.005018910475956053
4032 -1.000027533811642 0.005018911452817458
4033 -1.0000227137276667 0.005018969314113413
4034 -1.0000250771578127 0.005018963789258498
4035 -1.0000213852539803 0.005018959857126514
4036 -1.0000236134758629 0.005018938733182165
4037 -1.000029264498428 0.005018916102508563
4038 -1.0000237110060188 0.005018904448798596
4039 -1.0000267314511184 0.005018895312767971
4040 -1.0000231729835345 0.0050189128443665285
4041 -1.0000277868834553 0.005018945208273245
4042 -1.0000274799445157 0.005018985452512822
4043 -1.0000239222660292 0.0050190283790399375
4044 -1.0000269138276487 0.005019073475366013
4045 -1.0000244039574075 0.005019112206293081
4046 -1.0000236054358644 0.005019187985982444
4047 -1.0000259725001572 0.005019213711350923
4048 -1.0000270235405078 0.005019140775276643
4049 -1.0000265978306075 0.005019014170736952
4050 -1.0000261010538134 0.005018913904337969
4051 -1.0000270891232212 0.005018817923218056
4052 -1.0000269168376168 0.005018763365292007
4053 -1.0000279264056136 0.0050187276348174735
4054 -1.0000287698944266 0.005018706771991646
4055 -1.0000270884371043 0.0050187278392198375
4056 -1.0000216711215837 0.005018826326374786
4057 -1.0000254604357335 0.005018973287943669
4058 -1.0000236552296735 0.005019126657878636
4059 -1.0000270509065856 0.005019235761638531
4060 -1.0000250125511796 0.005019308469028296
4061 -1.0000239754821951 0.005019388736856276
4062 -1.0000303092457568 0.005019415336943444
4063 -1.0000288287473553 0.0050192968959617765
4064 -1.000027333515741 0.005019087625400383
4065 -1.0000275178597984 0.005018973599527964
4066 -1.0000270610245725 0.005018897197978191
4067 -1.0000262490820022 0.00501889517845708
4068 -1.0000217423982753 0.005018966090185832
4069 -1.0000280247189333 0.005019039160003425
4070 -1.0000269366731267 0.00501909792747599
4071 -1.0000264757318653 0.005019168994362739
4072 -1.000025586389479 0.005019309725872259
4073 -1.0000259374603133 0.005019442197755608
4074 -1.0000222083016952 0.0050195482910362875
4075 -1.0000239290338573 0.005019551001268663
4076 -1.0000241048094105 0.005019473737519017
4077 -1.0000274857894138 0.005019394053982516
4078 -1.000021382647109 0.005019397329414294
4079 -1.0000258965758566 0.00501933569498459
4080 -1.0000252565090981 0.005019227095906094
4081 -1.0000234156925523 0.005019210817850648
4082 -1.0000260922555846 0.005019199889282606
4083 -1.00002588703449 0.005019222559804363
4084 -1.0000261938407573 0.005019344328538202
4085 -1.0000265996583593 0.00501951352940743
4086 -1.0000278194168257 0.005019682391801243
4087 -1.0000250263448336 0.005019768421693156
4088 -1.000025417226159 0.005019842459897045
4089 -1.0000272832553456 0.005019879370296517
4090 -1.0000251804693496 0.005019872548294564
4091 -1.000025039564397 0.005019852101300061
4092 -1.0000238629935327 0.005019796737199892
4093 -1.0000261135045043 0.005019772428809197
4094 -1.0000220221810412 0.00501968660218094
4095 -1.0000238233647403 0.005019626598455661
4096 -1.0000254493426655 0.005019573654603548
4097 -1.0000250309504382 0.005019506505878995
4098 -1.0000290141229884 0.005019429166895486
4099 -1.0000256643407688 0.0050193723057308
4100 -1.000027913516006 0.005019358583220588
4101 -1.0000276538474464 0.005019426627758141
4102 -1.0000288541063869 0.005019542329045935
4103 -1.000024952077185 0.005019591468489012
4104 -1.0000285396001514 0.005019586868487625
4105 -1.0000247920331642 0.00501937153196736
4106 -1.00002237966544 0.005019255349457874
4107 -1.0000246454015944 0.005019194638652949
4108 -1.000022884021498 0.005019189338597834
4109 -1.0000236506451923 0.00501920797430193
4110 -1.000029153086296 0.005019243554898377
4111 -1.0000274429311764 0.005019240415285952
4112 -1.0000221225763766 0.005019364818271314
4113 -1.0000261760612355 0.005019543309466114
4114 -1.000028523380528 0.005019733554348871
4115 -1.000024114793046 0.005019960916287012
4116 -1.0000240779368097 0.005020277283446448
4117 -1.0000270395228188 0.005020198603660122
4118 -1.000024428475056 0.005019981857414735
4119 -1.0000290294013483 0.005019731806401881
4120 -1.0000279177761562 0.005019575596339327
4121 -1.0000257710264067 0.005019581652598092
4122 -1.0000250455238615 0.005019659986102199
4123 -1.000028322174401 0.005019731094685619
4124 -1.0000250370136077 0.005019793410635043
4125 -1.0000275627795592 0.005019811551869174
4126 -1.0000253299048605 0.005019972909156134
4127 -1.000024946440116 0.005020225301344345
4128 -1.0000269185722914 0.005020322417461351
4129 -1.0000261712304308 0.005020269534120728
4130 -1.0000236708615107 0.0050203730605230855
4131 -1.0000263290652363 0.005020364897350706
4132 -1.000021650218955 0.005020397142250304
4133 -1.0000252405309353 0.005020387379223831
4134 -1.0000236365599802 0.0050203021064178475
4135 -1.0000276677468125 0.005020329664843242
4136 -1.0000262227279686 0.0050203718547726876
4137 -1.0000269134478315 0.005020347212298237
4138 -1.000024200196375 0.005020265122198595
4139 -1.0000260989561778 0.005020241352330476
4140 -1.0000276287008472 0.005020488503554042
4141 -1.000027585308486 0.00502079682095335
4142 -1.000026064370972 0.005020995952406873
4143 -1.0000278443853603 0.005020878050358428
4144 -1.0000265979262135 0.005020713948087927
4145 -1.0000251140906575 0.005020562031373372
4146 -1.000024709205349 0.005020449031833415
4147 -1.0000254206644195 0.005020431528914787
4148 -1.0000257961575343 0.005020454828804277
4149 -1.000020332236696 0.005020509189598837
4150 -1.0000245043158011 0.005020581797428269
4151 -1.0000242658671634 0.005020549129206493
4152 -1.0000254746626052 0.005020506203238818
4153 -1.000027746281286 0.005020500932633567
4154 -1.0000282030240022 0.005020613175278326
4155 -1.0000254807144462 0.005020694030448105
4156 -1.0000226548719457 0.005020804482076121
4157 -1.0000261742212648 0.005020520531328915
4158 -1.0000251120807289 0.005020194710034373
4159 -1.0000241691393796 0.005019880943563312
4160 -1.0000245315124197 0.005019845355924412
4161 -1.0000245966614008 0.00502005359868847
4162 -1.0000263133360299 0.005020092603007356
4163 -1.0000255236866387 0.005019933113847897
4164 -1.0000265825754064 0.005019760350406888
4165 -1.000023709504674 0.00501946807983284
4166 -1.0000274541147811 0.005019371732342729
4167 -1.0000279684376607 0.005019678172537508
4168 -1.0000266589949334 0.005019910835268443
4169 -1.0000283295679335 0.005019994070911391
4170 -1.0000250302831273 0.005019926654372214
4171 -1.0000252271804164 0.005019567297394855
4172 -1.0000266418525252 0.005019149356758675
4173 -1.0000230238937249 0.00501901927368501
4174 -1.0000269208136974 0.005019071492365804
4175 -1.0000269758940143 0.005019175715776035
4176 -1.0000279609933242 0.00501900808887397
4177 -1.0000249755090125 0.005018823446785444
4178 -1.0000285315990698 0.0050188955225645634
4179 -1.00002854796118 0.0050192308388035504
4180 -1.0000266864331835 0.005019634664606168
4181 -1.0000270008185577 0.005020016398842683
4182 -1.0000218626019681 0.005020150535854438
4183 -1.000028505101071 0.005019890927365704
4184 -1.0000279710810926 0.005019329110581085
4185 -1.0000291329992332 0.0050188701484235355
4186 -1.0000263531585325 0.0050187983813396765
4187 -1.0000267534129286 0.005018933534873391
4188 -1.0000259926023833 0.005019016130758696
4189 -1.0000273924235248 0.005018944300898162
4190 -1.000025771278563 0.005018817336720505
4191 -1.0000258010229641 0.005018845842396718
4192 -1.0000233416494868 0.0050191253720293484
4193 -1.0000259781572491 0.005019369941505091
4194 -1.0000247642744704 0.0050194452327135
4195 -1.0000224266987223 0.005019415734697445
4196 -1.0000244119387205 0.005019144551613121
4197 -1.0000267180215667 0.0050189201463932
4198 -1.00002848415618 0.005018892792999725
4199 -1.0000224067920058 0.005018947828677286
4200 -1.0000256481974203 0.005018943097229005
4201 -1.0000236366725945 0.005018944737381133
4202 -1.0000244939280922 0.005018918161806724
4203 -1.0000240743743878 0.005018898906289376
4204 -1.000024039763432 0.005018897500771334
4205 -1.0000246457915418 0.005018910804673322
4206 -1.000027153546003 0.005018942944004906
4207 -1.0000272613419612 0.005018936755039064
4208 -1.000028203774577 0.0050189021318749055
4209 -1.0000272817951417 0.005018886462742605
4210 -1.0000242361521874 0.005018792477180778
4211 -1.0000290227401292 0.005018725537544247
4212 -1.0000278786955012 0.005018661061539525
4213 -1.0000260224209372 0.005018659403587526
4214 -1.0000238290528871 0.0050186898591228525
4215 -1.0000246609191732 0.005018723202320961
4216 -1.000026413162489 0.005018770675343731
4217 -1.0000264891432025 0.00501880132436263
4218 -1.0000277029870521 0.005018901479455601
4219 -1.0000271450497782 0.005018904383188701
4220 -1.0000266454698366 0.0050189121291572755
4221 -1.0000264084246344 0.005018805876121017
4222 -1.0000267596057044 0.005018688528336511
4223 -1.0000277088145362 0.005018581650692679
4224 -1.0000279802480492 0.005018508684943835
4225 -1.000027080684048 0.005018451274875008
4226 -1.0000265702805535 0.0050183999769719935
4227 -1.0000271733709098 0.005018375590248004
4228 -1.0000283922467372 0.00501838163752698
4229 -1.0000283911322103 0.005018409202896721
4230 -1.0000235784051945 0.005018395227970679
4231 -1.00002596495919 0.0050183890513254255
4232 -1.0000266915125693 0.005018382786218071
4233 -1.0000230233928664 0.005018385494394113
4234 -1.0000248877535471 0.005018416846478662
4235 -1.0000258645988989 0.005018442040503396
4236 -1.000028743140542 0.00501849772723112
4237 -1.0000239734427327 0.005018580599034061
4238 -1.0000231179330783 0.005018620043245277
4239 -1.0000263600914832 0.005018662535472496
4240 -1.000025105211998 0.005018790436178956
4241 -1.0000264944418362 0.0050188017369572225
4242 -1.0000252127645737 0.005018879081274049
4243 -1.000029088957581 0.005018905184009663
4244 -1.000025207032848 0.00501890052941336
4245 -1.0000261930051888 0.00501883472892806
4246 -1.000024021136393 0.005018765582524395
4247 -1.00002482035943 0.005018745381136631
4248 -1.0000290662002198 0.005018671350826041
4249 -1.0000277778924016 0.005018596227958658
4250 -1.0000257399417902 0.005018560341160629
4251 -1.0000263502733833 0.005018534186458849
4252 -1.0000275760275812 0.005018523106777174
4253 -1.0000256357097557 0.0050185487815388565
4254 -1.0000243078713322 0.0050186701280508575
4255 -1.0000283542899353 0.005018839450354753
4256 -1.0000258340963701 0.005018916254875688
4257 -1.0000258104374236 0.005018825258338866
4258 -1.0000295569986914 0.005018729810139336
4259 -1.0000246384855465 0.005018619663405554
4260 -1.000028490443284 0.00501858591705464
4261 -1.0000257402295372 0.005018568829470249
4262 -1.0000244579068138 0.005018553355248947
4263 -1.0000255552419661 0.005018541407780398
4264 -1.0000266896095553 0.0050185222619227605
4265 -1.00002585502497 0.005018464940695504
4266 -1.000024369989778 0.005018442040928057
4267 -1.0000288951753233 0.00501847767781852
4268 -1.0000262491391598 0.005018554754040415
4269 -1.0000279299314627 0.005018656160628134
4270 -1.0000210227910142 0.005018769449393862
4271 -1.0000271065388673 0.005018705763139207
4272 -1.000026859764548 0.005018498080499018
4273 -1.0000276437760167 0.005018273208193503
4274 -1.0000266502053579 0.005018172858886129
4275 -1.000026649609699 0.0050181641748501885
4276 -1.0000245784082578 0.005018169213940685
4277 -1.0000235041788812 0.005018174917277474
4278 -1.0000221750777207 0.005018266615461786
4279 -1.0000257394460523 0.0050184834794378495
4280 -1.0000240204853446 0.005018852815546497
4281 -1.0000246864853293 0.0050191896531910675
4282 -1.0000278824935536 0.005019314971822378
4283 -1.0000261647049336 0.005019113285735923
4284 -1.000023894161538 0.005018893962256649
4285 -1.0000259361593107 0.005018802642858087
4286 -1.0000248842901562 0.005018910336879722
4287 -1.0000293517769625 0.005018989609985266
4288 -1.0000237587620575 0.005019030406433044
4289 -1.0000280056715487 0.005019050807733275
4290 -1.0000244448240658 0.005019176323719739
4291 -1.000023725077672 0.005019387928093453
4292 -1.0000272773410843 0.005019527914261668
4293 -1.0000255595862682 0.005019531106748257
4294 -1.0000231699997228 0.005019414095627988
4295 -1.0000277405883187 0.005019265881813688
4296 -1.00002400826873 0.005019175500713429
4297 -1.0000207167711996 0.005019149185456777
4298 -1.0000276034545994 0.005019137384406471
4299 -1.000026315939226 0.005019146365130127
4300 -1.0000260306354058 0.005019234400368879
4301 -1.0000258314293322 0.005019410221860095
4302 -1.0000247076758122 0.005019535308543115
4303 -1.0000264583055178 0.005019690561239601
4304 -1.0000273589059603 0.0050197421705132994
4305 -1.0000244180250901 0.005019759701678806
4306 -1.0000257013072535 0.005019676434185591
4307 -1.0000265830604196 0.005019534351941403
4308 -1.0000253783595736 0.005019432022559282
4309 -1.0000228852275341 0.005019419205853844
4310 -1.0000245159246752 0.0050194797438474804
4311 -1.0000269512958047 0.005019470972695029
4312 -1.0000264274736363 0.005019407795784517
4313 -1.0000238054774104 0.0050193645693006736
4314 -1.0000248216963505 0.005019382382200276
4315 -1.000023041205307 0.005019415845428597
4316 -1.0000273402303093 0.00501939533653211
4317 -1.0000255637242983 0.0050194264921622905
4318 -1.0000230907712517 0.005019376375554531
4319 -1.000028498130324 0.005019339986939197
4320 -1.0000280104092079 0.005019366351885414
4321 -1.0000256055197518 0.005019448892988801
4322 -1.000025364517364 0.0050195761988814985
4323 -1.0000247691518862 0.0050196530758355295
4324 -1.0000272492339837 0.005019747018644111
4325 -1.0000256652258674 0.00501979720194617
4326 -1.0000259682959531 0.005019808194655634
4327 -1.0000257794372565 0.005019791742163278
4328 -1.000025775234653 0.005019659272692764
4329 -1.000023812134726 0.005019593609046947
4330 -1.000026327172221 0.005019503495209865
4331 -1.0000292289846915 0.005019416402046355
4332 -1.0000224805249005 0.005019370347295679
4333 -1.0000256461728025 0.005019396907290721
4334 -1.000021390858559 0.00501942317032989
4335 -1.0000253458053998 0.005019382136227261
4336 -1.000025863322696 0.005019347258381607
4337 -1.0000250229537098 0.005019316807111452
4338 -1.0000265174715215 0.005019263425476684
4339 -1.0000241568839712 0.005019205346828523
4340 -1.0000281464463954 0.005019162812818417
4341 -1.000022636859486 0.005019093286178324
4342 -1.0000230272844235 0.0050190735545419946
4343 -1.0000254808448632 0.005019069303549244
4344 -1.0000271996821202 0.005019052265453757
4345 -1.0000242356779339 0.005019040651283068
4346 -1.0000247419911152 0.005018987902054832
4347 -1.0000234830390031 0.005018876848240847
4348 -1.0000259106647051 0.005018863653307897
4349 -1.0000286101498463 0.005018880353171131
4350 -1.0000245964389018 0.005018865233958909
4351 -1.0000291760142663 0.005018853962998068
4352 -1.0000254657569339 0.005018762275482109
4353 -1.0000263292978724 0.005018663685644804
4354 -1.0000250487260054 0.00501858856261707
4355 -1.000026592483574 0.005018557739011796
4356 -1.00002450331401 0.00501855809231641
4357 -1.0000261030055677 0.0050185730779616
4358 -1.0000249971077124 0.005018618184147593
4359 -1.000023661231284 0.005018794292722388
4360 -1.0000255763471932 0.005018995068116681
4361 -1.0000255843074062 0.005019205383738349
4362 -1.00002743980927 0.005019380527043417
4363 -1.0000240253307915 0.0050193743376096885
4364 -1.0000268029970083 0.005019228309440057
4365 -1.000022995107442 0.005019037509416363
4366 -1.0000269338121952 0.005018940883238381
4367 -1.0000267895342145 0.005018909963508383
4368 -1.000029850089551 0.005018906104185997
4369 -1.0000217522264583 0.005018907074875123
4370 -1.0000232845233563 0.005018991982988316
4371 -1.0000248463560961 0.005019071286468565
4372 -1.0000265737377483 0.005019129754877331
4373 -1.0000257609167562 0.005019132504448723
4374 -1.000027952657732 0.0050191302411791375
4375 -1.0000263193449237 0.00501914059573084
4376 -1.0000246282046064 0.005019200533568239
4377 -1.0000265980146754 0.005019178345687447
4378 -1.0000277157450406 0.0050192002344226685
4379 -1.0000254029059659 0.0050192385054326286
4380 -1.0000269645986481 0.005019295387484793
4381 -1.0000278388658672 0.005019356300454937
4382 -1.000028297569844 0.005019413366840317
4383 -1.0000248742209363 0.0050195097538711896
4384 -1.0000259917924736 0.00501961321852651
4385 -1.0000272445530287 0.005019616686669815
4386 -1.0000268774245176 0.005019655232511772
4387 -1.0000255698290144 0.005019703923423283
4388 -1.0000269803090778 0.005019706591405951
4389 -1.000028050819944 0.005019590829747223
4390 -1.000029406957078 0.0050194344349615005
4391 -1.0000244384940167 0.00501926564984832
4392 -1.0000245898503255 0.005019116004574657
4393 -1.0000278216875855 0.005019026129732252
4394 -1.0000284369715307 0.005018985326395078
4395 -1.0000277077507158 0.005018988907807036
4396 -1.0000251776047402 0.005018991945581604
4397 -1.00002799419859 0.005018969944693198
4398 -1.0000277636075503 0.00501896196219953
4399 -1.0000237075374525 0.005018942324228964
4400 -1.0000268703642363 0.005018900825262001
4401 -1.0000276181333427 0.005018882664113364
4402 -1.0000256233297855 0.005018868689968099
4403 -1.000025036795978 0.005018897540181076
4404 -1.0000240178238748 0.00501891359061646
4405 -1.0000271864969565 0.005018980367338791
4406 -1.000027424218868 0.005019104996446917
4407 -1.0000258784352736 0.005019269954361774
4408 -1.0000295824171086 0.00501934139312563
4409 -1.0000236318606521 0.005019483345633122
4410 -1.0000256221717543 0.005019446220267856
4411 -1.0000226349715629 0.005019331522049381
4412 -1.000027226139678 0.005019260818963249
4413 -1.0000270452650935 0.005019081679783707
4414 -1.0000225472113355 0.005018962701632168
4415 -1.0000234608319476 0.005018798182200436
4416 -1.0000267137814716 0.005018723109009776
4417 -1.0000248420729627 0.005018674586214936
4418 -1.0000284399674244 0.0050186798242503605
4419 -1.000025096106242 0.005018756796574111
4420 -1.0000272154335494 0.005018830742725167
4421 -1.0000281838716132 0.005018869058262543
4422 -1.0000254138000098 0.00501876386722905
4423 -1.0000251356787186 0.005018703652745408
4424 -1.0000261013951688 0.0050186737782387005
4425 -1.0000252564292793 0.005018643109571203
4426 -1.0000289019142492 0.005018633353635504
4427 -1.0000265470844498 0.005018671310286309
4428 -1.0000246469173395 0.005018671977566949
4429 -1.0000247559945996 0.005018614471290619
4430 -1.0000261599642102 0.005018580063064708
4431 -1.0000278802313798 0.005018559114681936
4432 -1.000024003515815 0.005018505090397596
4433 -1.000024231124111 0.005018482859769428
4434 -1.0000271006778185 0.005018488288403844
4435 -1.0000265758608786 0.0050184750223027765
4436 -1.0000226399412864 0.005018426183980969
4437 -1.0000284762955869 0.005018398996366963
4438 -1.000022950864962 0.0050184169885549
4439 -1.0000248966615626 0.005018484824638973
4440 -1.0000228813533991 0.005018643396515489
4441 -1.000027568058854 0.005018754198487813
4442 -1.0000274922765129 0.005018823040536714
4443 -1.0000275243114887 0.005018853156644187
4444 -1.0000249425856744 0.005018827217453498
4445 -1.0000253187186061 0.005018783155698806
4446 -1.000024502011345 0.0050187235208486135
4447 -1.0000269948308447 0.005018630693178582
4448 -1.0000209773211655 0.0050185404049548415
4449 -1.000024917963496 0.005018546921318582
4450 -1.0000288734303142 0.005018633141762704
4451 -1.0000269882545945 0.005018636490858374
4452 -1.0000239333836103 0.005018648616067788
4453 -1.0000288423832453 0.005018504109282538
4454 -1.0000245174351343 0.005018343642170498
4455 -1.0000250378733808 0.0050183187566731615
4456 -1.0000245450555867 0.0050183832843429576
4457 -1.0000221537371032 0.005018552962891974
4458 -1.0000252381573833 0.005018682779471139
4459 -1.0000295141509135 0.005018753127957021
4460 -1.000022460386558 0.0050186906336961426
4461 -1.0000260168401256 0.005018714962796177
4462 -1.0000283090090314 0.005018758593306544
4463 -1.0000252272659276 0.005018728367626884
4464 -1.000022766081538 0.005018584313676187
4465 -1.0000248508902263 0.005018336098607516
4466 -1.0000260320061025 0.005018250319107221
4467 -1.0000249438717534 0.005018375700238838
4468 -1.0000254283280328 0.0050183748203797875
4469 -1.0000273655998988 0.005018256157282111
4470 -1.0000273504605386 0.0050182715108782255
4471 -1.000026183023161 0.005018481901462155
4472 -1.0000291968117867 0.005018648556026999
4473 -1.0000246957409962 0.005018515417002434
4474 -1.0000278035260148 0.005018373790939468
4475 -1.0000242030405209 0.005018236151364429
4476 -1.0000274937718112 0.005018173257883437
4477 -1.0000277737411882 0.005018182188284405
4478 -1.0000250855671478 0.005018186514092281
4479 -1.000026075676241 0.005018112337574072
4480 -1.0000244418405224 0.005018061659517592
4481 -1.0000243686775334 0.005018019960802954
4482 -1.0000256300390415 0.005017971447090229
4483 -1.0000282560920268 0.005017974839317715
4484 -1.0000258469350487 0.005017994380282938
4485 -1.000029174921705 0.005018025818354437
4486 -1.0000266863178005 0.005017995262508404
4487 -1.0000265683313903 0.005017956369565243
4488 -1.0000275331481185 0.00501791564220224
4489 -1.0000284192267657 0.005017837741483427
4490 -1.0000261460589646 0.005017689190520526
4491 -1.0000228937055884 0.005017550552781744
4492 -1.000026350247547 0.00501751111012854
4493 -1.0000262067401537 0.005017478018133698
4494 -1.0000293439721177 0.0050174284830712
4495 -1.0000256375602294 0.005017432783979122
4496 -1.0000186086119 0.005017449401158034
4497 -1.0000274231293833 0.005017513327028489
4498 -1.000025408466472 0.005017534141939579
4499 -1.0000263261781002 0.005017522122648043
4500 -1.0000203185077006 0.00501747178272075
4501 -1.0000238233640737 0.005017426450792401
4502 -1.0000269978459337 0.0050173913503893655
4503 -1.0000267250031798 0.005017371362477353
4504 -1.0000264390889215 0.005017315980789978
4505 -1.0000270756740546 0.005017271723009024
4506 -1.0000254893717988 0.005017269751305075
4507 -1.0000261046495518 0.005017371919147957
4508 -1.0000269912659343 0.005017596528558022
4509 -1.0000263971408632 0.005017763877599113
4510 -1.0000260070612121 0.005017763475997905
4511 -1.0000256619845131 0.00501772350028972
4512 -1.0000261692188388 0.0050176294384178515
4513 -1.0000215738453748 0.005017506413513531
4514 -1.000026696446442 0.00501752925822476
4515 -1.0000296354661788 0.00501755262246979
4516 -1.0000242096284289 0.005017528129010728
4517 -1.0000262507066666 0.005017499867971043
4518 -1.0000274685685557 0.005017429792619755
4519 -1.0000294947584962 0.005017398666253366
4520 -1.000026255631783 0.005017426072929394
4521 -1.0000280799978243 0.0050175084163641935
4522 -1.000026440707093 0.005017574091928574
4523 -1.000026368348358 0.005017585639960135
4524 -1.0000261453572856 0.0050175714211418455
4525 -1.0000262380599005 0.005017484126698495
4526 -1.0000246760729237 0.0050174063177826625
4527 -1.0000255893347247 0.00501735485050336
4528 -1.000027949845546 0.005017337790611883
4529 -1.0000251375812519 0.005017342972162607
4530 -1.0000248363441944 0.005017403754895649
4531 -1.000026207315926 0.0050174322561101735
4532 -1.0000280355662243 0.005017341095042822
4533 -1.0000270917313938 0.0050172019648005205
4534 -1.000027176328987 0.005017168815718637
4535 -1.0000233868133073 0.0050171893886589245
4536 -1.0000265387798108 0.005017279092449443
4537 -1.000027154457755 0.005017445790827545
4538 -1.000023956550263 0.00501749406065663
4539 -1.0000254738775614 0.005017443506110212
4540 -1.000026643824463 0.005017424765631293
4541 -1.0000261457667852 0.005017394169023929
4542 -1.0000247602770078 0.00501736794013492
4543 -1.000020439903455 0.005017361150563414
4544 -1.0000275270432442 0.005017359449137383
4545 -1.0000195286988889 0.005017414219129072
4546 -1.0000250015343572 0.00501752674415543
4547 -1.000027235632605 0.005017640582277601
4548 -1.0000234871871254 0.005017629415144884
4549 -1.000026027628011 0.00501755849582983
4550 -1.0000228129055966 0.005017416391564941
4551 -1.0000257076054762 0.005017332652374766
4552 -1.0000265844055864 0.005017347681420244
4553 -1.000028772845497 0.005017352360803644
4554 -1.0000257077380919 0.005017378827934982
4555 -1.000027125336983 0.00501751876701828
4556 -1.0000255171813668 0.0050176564342908755
4557 -1.000021136654986 0.005018040706221777
4558 -1.000027003214276 0.005018131713895118
4559 -1.0000263693422498 0.005018049077822419
4560 -1.0000255887130753 0.005017753103818148
4561 -1.0000219808599604 0.0050176804452394
4562 -1.0000267102123306 0.005017720570795666
4563 -1.0000270761926753 0.005017804829008868
4564 -1.0000270647024767 0.00501790090213291
4565 -1.0000255503619424 0.005018009778979253
4566 -1.0000206301690489 0.005018288876587231
4567 -1.0000242314407721 0.005018643952414913
4568 -1.0000277531478943 0.005018939131536568
4569 -1.0000267020843663 0.005018935204313714
4570 -1.0000293987017344 0.005018827840804581
4571 -1.0000264061609483 0.005018707274353652
4572 -1.0000255711037476 0.005018607411102065
4573 -1.0000268257840224 0.0050185602376107185
4574 -1.0000259302092098 0.005018587895200693
4575 -1.0000263691406144 0.005018620366494721
4576 -1.000023849799706 0.0050186347168948335
4577 -1.0000264911448624 0.005018621581711318
4578 -1.000024630431192 0.005018576609300128
4579 -1.000026614209891 0.0050186632092996016
4580 -1.0000263637157676 0.005018787396282129
4581 -1.000027871425662 0.005018849107242687
4582 -1.0000238110675645 0.005018926386164368
4583 -1.0000239291378148 0.005018989937041739
4584 -1.0000260522220876 0.005019045265760272
4585 -1.0000275934968925 0.005018972342754141
4586 -1.0000263328913317 0.005018875038221619
4587 -1.0000256446098506 0.005018867838019425
4588 -1.0000235145876955 0.005018850436649016
4589 -1.0000228442021906 0.005018929244948989
4590 -1.000027957245861 0.005019010714234332
4591 -1.0000243572835215 0.005019074836147675
4592 -1.000023225029923 0.005019085825397495
4593 -1.0000233524184559 0.005019134786122838
4594 -1.0000239801068174 0.005019171198550185
4595 -1.000024272559863 0.0050193253555422075
4596 -1.0000249280390343 0.00501939579296139
4597 -1.0000237622798422 0.005019432163291518
4598 -1.000027571958795 0.0050192918937610725
4599 -1.0000259108787515 0.005019069346046534
4600 -1.0000261452250088 0.005018924502265913
4601 -1.0000235275008267 0.005018912393322106
4602 -1.0000220616591153 0.005018934699172204
4603 -1.000023323997964 0.005018908024831276
4604 -1.000024020648629 0.005018809829127217
4605 -1.0000288240723965 0.005018665962490773
4606 -1.0000283846525448 0.005018840002742936
4607 -1.0000277379558777 0.005019052907417554
4608 -1.000027155237109 0.005019024551232691
4609 -1.0000262542496423 0.00501901188214067
4610 -1.0000264559228704 0.005018705752404417
4611 -1.0000258585064852 0.005018489200857042
4612 -1.0000260443216995 0.005018366906884538
4613 -1.000025871118307 0.005018325004689865
4614 -1.0000250238628023 0.005018323556824209
4615 -1.0000232495904078 0.005018331219809897
4616 -1.0000203573600448 0.005018297675771279
4617 -1.0000223397682813 0.005018207935677555
4618 -1.0000279064538107 0.005018139398887679
4619 -1.0000238773896688 0.005018102390213387
4620 -1.000027141950828 0.005018116913529384
4621 -1.000027347113474 0.0050181468828553
4622 -1.0000253508297146 0.005018228554729958
4623 -1.0000228208429751 0.005018312210890188
4624 -1.0000253870701632 0.005018381865527135
4625 -1.000026550906065 0.005018440539556409
4626 -1.0000289351073168 0.005018332409610583
4627 -1.000027063199142 0.00501809385639845
4628 -1.00002655333762 0.005017856900657057
4629 -1.000023537825801 0.005017764326577888
4630 -1.000025622860355 0.005017736347237804
4631 -1.000025688335908 0.005017744726487224
4632 -1.0000264245081956 0.005017740718071692
4633 -1.0000248928129214 0.005017740490279833
4634 -1.000026699592378 0.005017731319975717
4635 -1.0000264125759124 0.005017750042934544
4636 -1.0000283139328354 0.005017794924627288
4637 -1.0000259870467316 0.00501785486727161
4638 -1.0000249355490873 0.005017983520342214
4639 -1.0000256397008236 0.005018059534238438
4640 -1.0000256335918365 0.005018046494801226
4641 -1.000027745065238 0.005018046144141969
4642 -1.0000274125139232 0.005018010373885271
4643 -1.0000247329041763 0.005018002320237895
4644 -1.0000258599932181 0.005017939970970643
4645 -1.0000219844154887 0.005017845882199906
4646 -1.0000261253393974 0.00501772452715174
4647 -1.0000248424225873 0.005017598679379426
4648 -1.0000238113853532 0.005017512399104335
4649 -1.0000249470819615 0.0050174567007501185
4650 -1.0000247226302659 0.005017397982784957
4651 -1.0000266618453357 0.005017375389222568
4652 -1.000025912466305 0.005017411101530729
4653 -1.0000279207195764 0.005017468014468203
4654 -1.0000222771686658 0.005017499102268593
4655 -1.0000246711554828 0.0050173862509784615
4656 -1.0000230657546563 0.005017297927595995
4657 -1.0000250022533572 0.005017227112338771
4658 -1.00002573917158 0.005017193834625167
4659 -1.0000235363177505 0.005017134693457671
4660 -1.0000247895535848 0.005017014019910095
4661 -1.0000264977879063 0.005016928025022756
4662 -1.0000237514501382 0.005016927735175873
4663 -1.000023778754002 0.005016905826812389
4664 -1.0000266951545502 0.00501687885809286
4665 -1.0000258671506426 0.005016826169079303
4666 -1.0000242168101445 0.005016741142228505
4667 -1.0000241110228831 0.005016623574426992
4668 -1.0000274743664015 0.0050165245795060764
4669 -1.00002770204337 0.005016460726713185
4670 -1.0000275216670307 0.005016418451986914
4671 -1.000024303654081 0.005016402710178721
4672 -1.000027682997034 0.005016429442752844
4673 -1.0000269803858153 0.00501656186469699
4674 -1.000027824442664 0.005016728856706433
4675 -1.0000270919907888 0.005016869276599613
4676 -1.0000230503138092 0.005016885895302996
4677 -1.0000262908082111 0.005016792757651205
4678 -1.0000254130905448 0.005016595282817261
4679 -1.0000261303556748 0.00501645069619221
4680 -1.0000256326223578 0.005016424444647118
4681 -1.0000262833109748 0.005016451156918046
4682 -1.0000239228488161 0.005016427631268451
4683 -1.0000226970988049 0.005016530002505473
4684 -1.0000267801661564 0.005016813283714359
4685 -1.0000290888038528 0.005017096756224533
4686 -1.0000249421703657 0.005017264087679472
4687 -1.0000276518665396 0.0050173227994030406
4688 -1.0000228035583114 0.005017179377597695
4689 -1.0000282384063708 0.005017019066984656
4690 -1.0000242704679696 0.0050168972313932554
4691 -1.0000266834470226 0.00501687424528682
4692 -1.0000244239744773 0.005016942199751669
4693 -1.000025456439315 0.005017120211138079
4694 -1.0000224788737275 0.005017197769131636
4695 -1.000022973339245 0.005017017567788905
4696 -1.0000266736580057 0.005016831298676196
4697 -1.0000275427092324 0.005017164595412103
4698 -1.0000253934817025 0.005017823556421676
4699 -1.0000275278410422 0.00501846977824938
4700 -1.000028162630677 0.005018261655773092
4701 -1.0000267299157248 0.005017439432474308
4702 -1.0000271233524545 0.005016827798232169
4703 -1.0000240330696433 0.00501693321652534
4704 -1.0000258739788697 0.005017250451940899
4705 -1.0000246416673804 0.0050171934861926205
4706 -1.0000286332251833 0.005016970954150904
4707 -1.0000299392739955 0.005016938114812197
4708 -1.000027585607135 0.005017202388791612
4709 -1.0000269944716942 0.005017480526671421
4710 -1.0000268314395346 0.0050178335607697746
4711 -1.0000259178219577 0.0050179870672376215
4712 -1.000027117360032 0.005017736546877802
4713 -1.0000261550975535 0.0050172960893730455
4714 -1.000024943534366 0.005017126453002687
4715 -1.0000245363497224 0.005017267711419964
4716 -1.0000281273581184 0.0050172994385986585
4717 -1.0000274994690463 0.005017195444995747
4718 -1.0000220213676247 0.005017071864983666
4719 -1.0000264988340912 0.005017040806933762
4720 -1.0000250660166017 0.0050170070818141305
4721 -1.0000247880870803 0.0050169466514747895
4722 -1.0000287678031075 0.005016903580539075
4723 -1.0000275255355453 0.005016883133452421
4724 -1.0000236189738334 0.00501688188156401
4725 -1.0000212014246423 0.00501694940121325
4726 -1.000027169040767 0.005016868995598866
4727 -1.000021150096562 0.005016752288020981
4728 -1.0000261159163661 0.0050167085692591215
4729 -1.000027851586135 0.005016687441741753
4730 -1.000027119752836 0.0050166949759065235
4731 -1.0000263731775776 0.00501674352544039
4732 -1.000021143949561 0.005016819665095772
4733 -1.000025211813704 0.005016982002691213
4734 -1.0000244382010954 0.005017195787872923
4735 -1.0000244683720192 0.005017295939969974
4736 -1.0000268706563975 0.005017177732657491
4737 -1.0000249608201854 0.0050171857657266596
4738 -1.0000259594317786 0.005017221297472901
4739 -1.0000207525694402 0.005017299939681715
4740 -1.0000275531976095 0.00501738304176768
4741 -1.000028392406752 0.005017473049727267
4742 -1.000021539676187 0.005017535727260615
4743 -1.0000219182525496 0.0050175763072851905
4744 -1.0000231865013578 0.005017594013780872
4745 -1.0000258735342213 0.0050175923955128494
4746 -1.0000267630206547 0.005017582237145085
4747 -1.0000266087000822 0.0050175838774485695
4748 -1.000025133035793 0.005017495007563419
4749 -1.0000240011633008 0.005017464185116942
4750 -1.0000284888922593 0.005017465724040431
4751 -1.0000270134019211 0.005017506848538255
4752 -1.0000264002262835 0.0050175011745858394
4753 -1.0000235237212578 0.005017557593567156
4754 -1.0000287163004151 0.005017612813767481
4755 -1.0000246394468089 0.0050176777808849105
4756 -1.0000270438302594 0.005017720909678808
4757 -1.000026343591975 0.005017734939524759
4758 -1.0000200031714142 0.005017669906945329
4759 -1.0000246046765626 0.0050176430224975355
4760 -1.0000265153593666 0.00501762526879599
4761 -1.0000273299231697 0.005017625477455842
4762 -1.000022008302748 0.005017584590042179
4763 -1.0000254632466181 0.005017557758512916
4764 -1.000027102386938 0.005017548090292232
4765 -1.000026804263681 0.0050175501304350854
4766 -1.0000265335327736 0.005017645286742303
4767 -1.0000248780949026 0.005017752851294251
4768 -1.000024156354315 0.005017947072513545
4769 -1.000025841256667 0.005018038038162473
4770 -1.000024237700653 0.005017877338815585
4771 -1.0000222753717523 0.005017706023147472
4772 -1.0000257038844917 0.005017556623258203
4773 -1.0000258385594847 0.005017458593586413
4774 -1.0000239707284586 0.00501747580123482
4775 -1.0000261262939916 0.005017481072187017
4776 -1.0000253573458255 0.005017431492852182
4777 -1.0000229857335796 0.005017480525010907
4778 -1.0000261198659306 0.005017593082963258
4779 -1.0000267358556159 0.005017673829432658
4780 -1.0000235905279322 0.005017673742634746
4781 -1.000023185919412 0.005017497044843283
4782 -1.0000254761145602 0.005017397212042091
4783 -1.0000256276876176 0.005017359084174699
4784 -1.0000258647350015 0.005017370967154877
4785 -1.0000259440165447 0.005017428218008999
4786 -1.0000250295802635 0.00501756694020725
4787 -1.0000240865266494 0.005017846448849348
4788 -1.000024122602486 0.005018134926617002
4789 -1.000025836107443 0.0050182080131721575
4790 -1.0000271851864448 0.005018234608995777
4791 -1.0000285610054147 0.00501816530284109
4792 -1.0000263728892225 0.005017993533921111
4793 -1.000024394893401 0.005017824145822892
4794 -1.00002596725815 0.005017677555786671
4795 -1.000027601007746 0.005017631553294143
4796 -1.0000276935597925 0.005017652744240698
4797 -1.0000232192561498 0.005017735503743383
4798 -1.0000243361937196 0.005017744643740395
4799 -1.000025723677559 0.005017770626459335
4800 -1.0000260910420582 0.005017733214384802
4801 -1.0000246477180494 0.005017774388071554
4802 -1.0000242633776908 0.005017778578552335
4803 -1.0000263256609794 0.005017725297110871
4804 -1.0000225699156011 0.005017519980702354
4805 -1.0000280681736722 0.005017447148399451
4806 -1.000023357804651 0.005017602495645635
4807 -1.0000237591304428 0.0050178729734003825
4808 -1.000026120264901 0.005018162555127935
4809 -1.0000260399525445 0.005018260250923584
4810 -1.0000263349537668 0.005018365917782531
4811 -1.0000253180727678 0.0050182681738208555
4812 -1.000025492258033 0.005018100881600093
4813 -1.000025508758237 0.005017899872754983
4814 -1.0000266380032112 0.005017844769907321
4815 -1.0000247993758093 0.005017847255279928
4816 -1.0000237350041778 0.005017865200341672
4817 -1.000023696185883 0.005017826560928365
4818 -1.000023163280873 0.005017656636616357
4819 -1.000024461079906 0.005017560778089377
4820 -1.0000237218220887 0.005017752766735096
4821 -1.000022712062411 0.005017993535172229
4822 -1.0000219784134305 0.005018125107293164
4823 -1.0000241385298307 0.005018041951193011
4824 -1.0000266605347972 0.005017919216651416
4825 -1.0000274747167957 0.005017667705202605
4826 -1.0000235310014065 0.005017549363586205
4827 -1.0000256158334564 0.005017501502654255
4828 -1.000025119079655 0.005017501584855555
4829 -1.000028241575992 0.005017537214473568
4830 -1.000023626457114 0.00501756682309796
4831 -1.0000218584311618 0.005017534437243018
4832 -1.0000253321141603 0.0050175100812060525
4833 -1.0000243314982666 0.0050174923086203985
4834 -1.000025450444824 0.005017525430955197
4835 -1.0000253890899455 0.005017612401957129
4836 -1.0000278502433797 0.005017736474563609
4837 -1.0000230077231937 0.005017834739715735
4838 -1.0000248732391925 0.005017752711310785
4839 -1.000024766909826 0.0050177422808428615
4840 -1.0000263937236988 0.00501776046651572
4841 -1.000026750023507 0.005017810180559893
4842 -1.0000245448589098 0.005017813540677674
4843 -1.0000282588526699 0.005017729003007729
4844 -1.000024388504507 0.005017664716265642
4845 -1.0000263128548543 0.0050176247581926944
4846 -1.0000245570147652 0.00501763180642318
4847 -1.000028378710822 0.0050176729440908376
4848 -1.0000273880391937 0.005017759312857949
4849 -1.000025825300291 0.0050177918262112
4850 -1.0000269072552512 0.005017716364062792
4851 -1.0000256507332084 0.005017577451346975
4852 -1.0000238761217444 0.0050175125606627975
4853 -1.0000240222417844 0.005017593974554356
4854 -1.0000291783507542 0.005017661915642892
4855 -1.0000279633111038 0.0050176907061124515
4856 -1.0000237699137517 0.005017655458540934
4857 -1.0000269690656876 0.005017656547153127
4858 -1.0000229505681641 0.005017578105361025
4859 -1.0000258819543244 0.005017552771302479
4860 -1.0000237980070734 0.005017521070520538
4861 -1.0000292970549467 0.0050174855304870175
4862 -1.0000271395991278 0.005017415867688911
4863 -1.0000255831937097 0.005017331583914467
4864 -1.0000278700382517 0.005017321364364566
4865 -1.0000254709351564 0.005017447628971925
4866 -1.0000262755279863 0.005017657203152314
4867 -1.0000240803413019 0.005017852578888958
4868 -1.0000246547601557 0.005017903731074272
4869 -1.0000257701692192 0.005017735238644884
4870 -1.0000265830456911 0.0050176608936430426
4871 -1.0000266463456053 0.0050175411528907326
4872 -1.000024190119887 0.005017470552469683
4873 -1.0000249597438111 0.00501741332872529
4874 -1.0000248719673568 0.005017426487401571
4875 -1.0000218091838053 0.005017405496369698
4876 -1.000028969331439 0.005017379323917159
4877 -1.0000270255059616 0.005017322260475004
4878 -1.0000281552472832 0.005017297767706137
4879 -1.0000265009386407 0.0050172635794827935
4880 -1.0000294114945816 0.00501726834647398
4881 -1.0000239043326773 0.005017210699267515
4882 -1.0000250933035113 0.0050170833867692185
4883 -1.0000248209423965 0.005017009122390122
4884 -1.0000255812443661 0.005016959538768623
4885 -1.0000240360822414 0.0050169190016877505
4886 -1.0000256133851468 0.005016894254291403
4887 -1.000021644900255 0.0050168717728116576
4888 -1.000026659445557 0.0050168725570176025
4889 -1.000025358859234 0.0050168168307701795
4890 -1.0000249221249278 0.005016725408973963
4891 -1.0000264889368637 0.005016717397840743
4892 -1.0000266177047972 0.005016701835006789
4893 -1.0000240648296648 0.005016667920446297
4894 -1.0000254620030469 0.005016619988473047
4895 -1.0000251033829917 0.005016585239463548
4896 -1.000025690259844 0.0050165943613356455
4897 -1.0000259904615778 0.0050166502249263745
4898 -1.0000247491673768 0.005016673683238539
4899 -1.0000270471949426 0.005016674045550352
4900 -1.000026337989441 0.005016665085572353
4901 -1.0000250255440786 0.005016729689311088
4902 -1.0000257961062984 0.005016780306782209
4903 -1.000023785848252 0.005016612649898777
4904 -1.0000287483504022 0.005016521116822328
4905 -1.000026193190876 0.005016495016880601
4906 -1.0000236551927537 0.005016477519212878
4907 -1.0000270364670676 0.005016438482113063
4908 -1.0000257653277076 0.0050164392078146484
4909 -1.0000258568042724 0.005016453060176577
4910 -1.0000288435636984 0.005016491087721033
4911 -1.0000276185565233 0.005016554915847962
4912 -1.0000250970566023 0.005016579043857725
4913 -1.0000241145749365 0.0050166131294991905
4914 -1.0000214215353627 0.005016697728039078
4915 -1.0000259750641287 0.005016800953372117
4916 -1.0000253254677276 0.0050168074198556995
4917 -1.0000217732073278 0.005016726584636776
4918 -1.0000272222371374 0.005016657051018159
4919 -1.000021669197049 0.005016551750424592
4920 -1.0000246400114996 0.005016479739826019
4921 -1.0000266823911577 0.005016505380631013
4922 -1.0000284672752933 0.005016432598661583
4923 -1.0000265535660322 0.005016319334327366
4924 -1.0000275270675818 0.005016415983596027
4925 -1.0000276039364184 0.005016732262487821
4926 -1.0000269382014784 0.005016964208052577
4927 -1.0000289424416828 0.005016945581197849
4928 -1.000025186910779 0.005016833990824122
4929 -1.0000241278635984 0.005016665697664404
4930 -1.000017641682065 0.005016536309809111
4931 -1.0000263769906776 0.005016458440793939
4932 -1.00002592409025 0.005016454157804683
4933 -1.0000268265158359 0.005016497876728632
4934 -1.0000217157426718 0.005016550069601866
4935 -1.0000254462178224 0.0050166273295978005
4936 -1.0000214156410505 0.005016671657527911
4937 -1.00002524157101 0.005016739691262342
4938 -1.0000254559918182 0.005016763710448258
4939 -1.0000243817839185 0.005016815887149336
4940 -1.0000257405701736 0.005016879950964547
4941 -1.0000267908820015 0.005016848166284205
4942 -1.0000270635659605 0.005016874544864304
4943 -1.0000280303279594 0.0050168985425826824
4944 -1.0000300824379873 0.0050169340884710124
4945 -1.000025516611638 0.005016977847577774
4946 -1.0000236852098872 0.005017045383419079
4947 -1.0000261209475407 0.0050171517312208305
4948 -1.0000238086410416 0.005017200019427384
4949 -1.0000205359491428 0.005017128955889086
4950 -1.0000248516779908 0.005017136408631624
4951 -1.0000252297393761 0.00501714930465344
4952 -1.00002436509171 0.00501723733003802
4953 -1.000024076261826 0.005017340152539896
4954 -1.0000290140707322 0.005017447234300544
4955 -1.000021519354467 0.005017554440939613
4956 -1.000028300340948 0.0050176764143775214
4957 -1.000027475664792 0.005017815814676349
4958 -1.0000224146845242 0.005017840239135485
4959 -1.0000262349993545 0.00501785315316903
4960 -1.0000265862578572 0.00501782660642075
4961 -1.0000276023372228 0.0050178129661396665
4962 -1.0000255440450434 0.0050177420301177975
4963 -1.0000261853237031 0.005017688358999213
4964 -1.0000245425165062 0.005017704967164223
4965 -1.0000276192670576 0.00501771960947421
4966 -1.0000264773838514 0.005017748553116855
4967 -1.000027143044166 0.005017763848461185
4968 -1.0000258507005113 0.0050178906298019325
4969 -1.0000224665279223 0.0050178773704106245
4970 -1.0000280552338918 0.005017807897237521
4971 -1.0000264124076998 0.005017700925714089
4972 -1.0000254044499648 0.005017641916481343
4973 -1.0000225679332095 0.005017607213580229
4974 -1.0000248772350089 0.005017595468846763
4975 -1.0000257925565081 0.005017591430016781
4976 -1.0000258429921904 0.005017605592359044
4977 -1.000026992157976 0.005017641159656727
4978 -1.0000253095675327 0.005017627794425712
4979 -1.000023889782587 0.005017607134690967
4980 -1.000025078110259 0.005017574857731824
4981 -1.000027656217316 0.005017503614726181
4982 -1.0000289375594684 0.005017454830183013
4983 -1.0000237287822487 0.005017370857887345
4984 -1.0000275852939369 0.005017369680443879
4985 -1.0000260196612647 0.00501738468769737
4986 -1.00002416280404 0.005017421909628299
4987 -1.000023446991084 0.005017425854163595
4988 -1.0000274029276053 0.005017380568510661
4989 -1.0000249860100545 0.005017320901087383
4990 -1.0000241288354734 0.0050173105170646624
4991 -1.0000244836408583 0.00501724710639383
4992 -1.0000241242670864 0.00501713418462998
4993 -1.0000257012787361 0.005017029822372094
4994 -1.0000268460478299 0.005016955177696389
4995 -1.0000250852956418 0.005016882014324538
4996 -1.0000281270233071 0.005016819014432674
4997 -1.000023886188935 0.00501676029009779
4998 -1.0000256235049731 0.005016729440913956
4999 -1.000024358952959 0.005016688340982406
5000 -1.000024331859747 0.005016647361854143
5001 -1.0000271717052835 0.005016715430323647
5002 -1.000027079303305 0.0050168793108109205
5003 -1.0000240450998485 0.005017154739199706
5004 -1.0000243874627042 0.0050173931763737275
5005 -1.0000240347489366 0.005017466514602477
5006 -1.0000284773294355 0.005017321493871449
5007 -1.000021360047184 0.005017175671721743
5008 -1.000026367095053 0.00501706820819559
5009 -1.0000243991438986 0.005017011803048696
5010 -1.0000261081367567 0.005017010895358502
5011 -1.0000237971005068 0.005017076364046882
5012 -1.0000258083246507 0.005017164301553716
5013 -1.0000259188062661 0.005017086202355555
5014 -1.000024874875902 0.005017010852518737
5015 -1.0000278505866214 0.0050170819140932495
5016 -1.0000258610267414 0.00501730273030383
5017 -1.0000288886872686 0.005017527857210502
5018 -1.0000218861276948 0.005017490003186753
5019 -1.000021825565235 0.005017151334847283
5020 -1.000026194251819 0.005016905061436636
5021 -1.0000227590231952 0.005016875711992385
5022 -1.0000243000590192 0.005016996472258374
5023 -1.000025411873687 0.0050169696644346935
5024 -1.0000245847180123 0.0050168064872033995
5025 -1.0000280534323778 0.005016769743467183
5026 -1.000025256719662 0.005016796774038736
5027 -1.0000247646979865 0.00501694780127951
5028 -1.0000245525275908 0.005017201032747118
5029 -1.0000262177698456 0.005017543065123816
5030 -1.0000214309412507 0.005017739250330024
5031 -1.0000215511144288 0.005017787629317221
5032 -1.000028353611733 0.0050175843411794764
5033 -1.0000254796121066 0.005017318829270569
5034 -1.000028101241228 0.0050171051483519375
5035 -1.0000247971469114 0.00501709542955784
5036 -1.0000242928841967 0.005017200418899353
5037 -1.0000238818876264 0.00501734054440936
5038 -1.0000261061056663 0.0050174414489807
5039 -1.0000259932605455 0.005017549001467491
5040 -1.0000261915089401 0.0050175742668551555
5041 -1.0000247072334918 0.005017562899960148
5042 -1.0000268549313784 0.0050174478526948015
5043 -1.0000253101124046 0.0050173538682275615
5044 -1.0000297893216838 0.005017303739157488
5045 -1.0000246771764103 0.00501727425095317
5046 -1.0000227014677487 0.005017300504123429
5047 -1.000024865541942 0.005017388339331218
5048 -1.0000248643097112 0.005017348290145336
5049 -1.0000248291115479 0.005017352854498376
5050 -1.0000253134895452 0.00501734029011126
5051 -1.000027267077333 0.005017314547472906
5052 -1.0000287461807211 0.00501727550602371
5053 -1.0000264105736745 0.00501721035545195
5054 -1.0000208692805908 0.005017195959513866
5055 -1.000026748750728 0.00501722291190166
5056 -1.000028251394685 0.0050172969352230284
5057 -1.0000254312260946 0.00501739963676661
5058 -1.0000268949360185 0.005017383214461088
5059 -1.0000220050418271 0.0050173850548265765
5060 -1.0000281815398158 0.0050174281635094594
5061 -1.000026433322466 0.005017517552174399
5062 -1.0000272631316223 0.0050176399180382435
5063 -1.000027346755152 0.005017693372371262
5064 -1.0000288149200594 0.005017704851866081
5065 -1.0000263386587305 0.0050176838056953665
5066 -1.000027242460195 0.005017637693640899
5067 -1.000024580023953 0.0050175152958110755
5068 -1.0000252117947444 0.005017441510243985
5069 -1.000024678817266 0.00501746079714774
5070 -1.0000272296373898 0.005017471885343809
5071 -1.000023667127454 0.005017467777355878
5072 -1.0000253902169811 0.005017444577472906
5073 -1.0000235662800108 0.00501742944442843
5074 -1.0000273163221567 0.005017397315276892
5075 -1.0000264616860568 0.005017426389417805
5076 -1.0000269192977322 0.005017634983197812
5077 -1.0000270891715437 0.005017872723906622
5078 -1.0000288273531728 0.005018046281844442
5079 -1.0000257733792834 0.005018018263653486
5080 -1.000028693314798 0.005017810817190572
5081 -1.0000261949505347 0.005017708817010816
5082 -1.000025624381858 0.005017628704499158
5083 -1.0000253900537397 0.00501762229590287
5084 -1.0000248023633524 0.005017614917709999
5085 -1.0000271819650972 0.005017584792179
5086 -1.000024496432408 0.005017586701553372
5087 -1.000023108577401 0.005017656033266244
5088 -1.0000285863381706 0.005017787020242039
5089 -1.0000249323917887 0.005017910597188421
5090 -1.0000265252620983 0.005018092434046
5091 -1.0000230783666575 0.0050182625436398925
5092 -1.0000289884760727 0.0050183207948134665
5093 -1.0000235416986334 0.0050180835553902126
5094 -1.0000273580664893 0.005017967665955574
5095 -1.000023489558345 0.005017983237311636
5096 -1.0000292271617104 0.005018079326234841
5097 -1.000026527491854 0.005018151435377217
5098 -1.0000227135090114 0.005018139603497993
5099 -1.0000229044854947 0.005018155909245106
5100 -1.0000261375491697 0.005018343042161169
5101 -1.0000211082191766 0.005018606673497323
5102 -1.0000254748425086 0.005018789690864873
5103 -1.0000257657906766 0.005018927588027945
5104 -1.0000231861352111 0.0050190923958793755
5105 -1.0000247638867021 0.005018808041778173
5106 -1.0000249137002921 0.005018584449810827
5107 -1.0000256809608474 0.0050185434066109275
5108 -1.000028814014373 0.0050185869022669125
5109 -1.0000282435343981 0.005018668916597149
5110 -1.0000209586274615 0.0050187713155761164
5111 -1.0000238165135085 0.005018941229605132
5112 -1.0000260405152062 0.005019027888025825
5113 -1.0000265911664221 0.005018980249033131
5114 -1.0000292379969058 0.005018934207571013
5115 -1.0000243923345662 0.005018932591038973
5116 -1.0000239519901524 0.005018983433026744
5117 -1.0000304572854275 0.005019051858938335
5118 -1.0000240674035668 0.005018923712143984
5119 -1.000024947963874 0.005018735738849863
5120 -1.0000260747648668 0.005018677340249502
5121 -1.0000271922850008 0.005018718792789363
5122 -1.0000256001168144 0.005018785986435561
5123 -1.0000260279498583 0.005018832285158478
5124 -1.0000267538418675 0.005018823308979327
5125 -1.0000231579232375 0.005018776857581571
5126 -1.000023320618726 0.005018697511628732
5127 -1.0000223820036436 0.005018651934049527
5128 -1.000026116713055 0.005018561637755809
5129 -1.000027171484736 0.005018493611795018
5130 -1.0000254044445993 0.0050185218541633604
5131 -1.0000239180321602 0.005018656414557525
5132 -1.0000266739250605 0.005018847417590128
5133 -1.0000269360501164 0.005019045951799403
5134 -1.000024536054439 0.005019266077806142
5135 -1.000021404853408 0.005019503931790176
5136 -1.0000245708678246 0.0050195989436287785
5137 -1.0000249333174656 0.005019575843253141
5138 -1.0000231159929172 0.0050194279216433215
5139 -1.0000249628122284 0.005019146826127635
5140 -1.000023883356868 0.005018878529324655
5141 -1.0000230668276853 0.005018607785602924
5142 -1.0000248389525657 0.005018495811719841
5143 -1.0000233926618558 0.005018577203050656
5144 -1.0000222860156422 0.00501858874793464
5145 -1.0000256114609918 0.005018297598578043
5146 -1.000027644660144 0.005018310996131924
5147 -1.00002534059954 0.0050186131993755
5148 -1.0000242024571122 0.005018839967638796
5149 -1.0000270389498191 0.00501869914796137
5150 -1.0000249522638913 0.005018356430254434
5151 -1.0000234210136476 0.005018005175478634
5152 -1.0000264009943884 0.005017831101408874
5153 -1.0000273755843512 0.00501782660175764
5154 -1.0000253699325314 0.005017830669055333
5155 -1.0000254127281647 0.0050176955726557405
5156 -1.0000244367880087 0.0050175606610233835
5157 -1.0000232663771722 0.005017539354204736
5158 -1.0000226375806158 0.005017684745741086
5159 -1.0000269618950222 0.0050178315033350225
5160 -1.0000243438857392 0.005018082988761649
5161 -1.000027213000594 0.005018231157716633
5162 -1.0000274275139265 0.005018266231015595
5163 -1.0000240078012614 0.005018074617521209
5164 -1.000025387506367 0.005017818750499966
5165 -1.000026732568302 0.005017534109875533
5166 -1.0000234347707717 0.005017474454423427
5167 -1.0000281472714847 0.005017580858765131
5168 -1.000028360222291 0.00501771120669261
5169 -1.0000250072943317 0.005017833091104386
5170 -1.0000283357276705 0.005017730027645064
5171 -1.0000236652562158 0.005017497045713058
5172 -1.0000227339255723 0.005017326730134438
5173 -1.0000272902382823 0.0050173503607550025
5174 -1.0000276470951224 0.0050177980239301204
5175 -1.0000269367476395 0.005018280160025479
5176 -1.0000264171937876 0.005018368351557079
5177 -1.000024091948706 0.0050182089648554765
5178 -1.0000241645612629 0.005017983682491183
5179 -1.0000249562840116 0.005017736912109211
5180 -1.0000282510893836 0.005017594081789519
5181 -1.0000243495551047 0.0050176113556896764
5182 -1.000026544304107 0.005017658359193729
5183 -1.000027229789572 0.00501770706590838
5184 -1.0000272515078616 0.005017724164645243
5185 -1.0000270108310945 0.005017739392388403
5186 -1.000025496414182 0.005017789289479608
5187 -1.000027366943151 0.005017909807483768
5188 -1.0000264729821264 0.005018070784091858
5189 -1.0000247412261436 0.005018224922954145
5190 -1.0000282251062806 0.005018343497659836
5191 -1.000027756219385 0.005018452801193041
5192 -1.0000231638260157 0.0050185987864332865
5193 -1.0000230833285397 0.005018633923715529
5194 -1.0000259494230026 0.005018752826095052
5195 -1.0000274423932456 0.005018725360475578
5196 -1.0000260691094536 0.005018600874901585
5197 -1.0000250863516114 0.005018464126592041
5198 -1.0000259562201677 0.005018283559850011
5199 -1.00002482373166 0.005018278473927773
5200 -1.0000232135645424 0.005018293962493938
5201 -1.0000252420906872 0.005018319247613934
5202 -1.0000273066887961 0.005018382806162952
5203 -1.0000277600302252 0.005018374885828326
5204 -1.0000253907231151 0.005018402498267739
5205 -1.000025685375038 0.005018431283232051
5206 -1.0000279967595098 0.0050184434793422855
5207 -1.000025670907699 0.005018444357496649
5208 -1.0000240590313376 0.005018452288102164
5209 -1.0000288651185862 0.005018509314586372
5210 -1.0000269098175878 0.00501851077228154
5211 -1.0000207299526496 0.0050185027030562115
5212 -1.0000237791974353 0.005018467860526989
5213 -1.0000218534199476 0.005018355764444909
5214 -1.0000262115724596 0.005018349174890239
5215 -1.0000263611930567 0.005018516431616611
5216 -1.000024048326078 0.005018655764553167
5217 -1.0000297310786983 0.005018741320640318
5218 -1.0000239500380488 0.005018606338430311
5219 -1.0000243493221397 0.00501842449113948
5220 -1.0000285443638959 0.00501831111770054
5221 -1.0000250300689266 0.0050182063350512765
5222 -1.0000231720323391 0.0050181886937890816
5223 -1.0000267598513288 0.0050181680057454214
5224 -1.0000221188189158 0.005018065451869714
5225 -1.0000241662220961 0.005018012648696781
5226 -1.0000231186405177 0.005018105998391569
5227 -1.0000247339672748 0.005018203980789201
5228 -1.0000267220887988 0.005018290215447068
5229 -1.0000246062204365 0.005018385652747006
5230 -1.000026434784744 0.005018412219947335
5231 -1.000024625682434 0.005018384723540508
5232 -1.000029447628523 0.005018311263551758
5233 -1.000026151469301 0.005018200701601149
5234 -1.0000257190725443 0.005018100754242031
5235 -1.0000230906806358 0.005018024943198707
5236 -1.000024806722801 0.005018002791746236
5237 -1.000028313735841 0.005017976674619124
5238 -1.0000244427407912 0.005017964651592502
5239 -1.0000279684831805 0.0050180009978501895
5240 -1.0000278396445557 0.005018059279539909
5241 -1.0000230011362097 0.005018142177689421
5242 -1.0000281243441727 0.005018107274339361
5243 -1.0000222451596208 0.00501795009596225
5244 -1.0000202118896062 0.005017855538068575
5245 -1.000022009321513 0.005017829830945939
5246 -1.0000240728490994 0.00501782866402863
5247 -1.000026721048602 0.0050177730791462856
5248 -1.0000240220259875 0.005017744852246259
5249 -1.000028190352171 0.00501774021435504
5250 -1.0000257507655566 0.005017708813604697
5251 -1.0000281623633664 0.005017729052301431
5252 -1.0000245518820075 0.005017862906527292
5253 -1.0000277384034864 0.005017956444791463
5254 -1.0000276424183194 0.005018002756779175
5255 -1.0000274209336986 0.0050179274384867766
5256 -1.0000245096942126 0.005017846134704022
5257 -1.0000259173365655 0.0050178591512130225
5258 -1.0000253108041322 0.005017853850801847
5259 -1.0000259368314646 0.00501775764324912
5260 -1.0000294903471534 0.0050175905468944175
5261 -1.0000245754097201 0.0050175068937236755
5262 -1.0000255385018875 0.005017544717391568
5263 -1.0000224841719128 0.005017646501735757
5264 -1.0000244189564815 0.0050176815525614414
5265 -1.0000262757728462 0.005017693743261692
5266 -1.0000250737514844 0.005017643535954575
5267 -1.0000269614964343 0.005017601999864429
5268 -1.0000235995520155 0.005017566526198413
5269 -1.0000273155908026 0.005017558256967144
5270 -1.0000287127518706 0.005017585788149082
5271 -1.0000259502310547 0.0050176113719815115
5272 -1.0000242088856337 0.005017666834547626
5273 -1.0000281833779847 0.005017696438123396
5274 -1.000023028920862 0.005017686133831337
5275 -1.0000254033694203 0.005017666736240919
5276 -1.0000281472837358 0.005017590446033725
5277 -1.0000278689498385 0.005017498057583742
5278 -1.0000253527510523 0.005017492909394507
5279 -1.000023190743579 0.005017650009781466
5280 -1.000021345748954 0.005017908617768654
5281 -1.0000288990724542 0.00501815600044887
5282 -1.0000212359263738 0.005018284283194551
5283 -1.000022947320607 0.005018305411938823
5284 -1.0000253512957828 0.005018175771191189
5285 -1.0000262220320904 0.00501798901742741
5286 -1.0000248563139644 0.005017848489343677
5287 -1.000022157327902 0.005017723118523274
5288 -1.0000259092924004 0.0050177524275950396
5289 -1.0000294933390772 0.005017824819423923
5290 -1.000026149128857 0.005017854180312833
5291 -1.0000268537877062 0.005017658079092306
5292 -1.0000272261480154 0.0050176191963630075
5293 -1.0000285420747836 0.005017879613208882
5294 -1.0000263420309048 0.005018166187265828
5295 -1.0000277657734087 0.005018428361630904
5296 -1.0000244375735194 0.005018524303359879
5297 -1.0000219920752695 0.005018210101625293
5298 -1.0000228554896975 0.005017894175377892
5299 -1.0000264688578626 0.005017661701726579
5300 -1.0000254993873945 0.0050176762094939565
5301 -1.0000296834220017 0.00501775354656207
5302 -1.000025448785891 0.0050178190786281
5303 -1.0000252790735125 0.005017738182442994
5304 -1.0000254012928085 0.0050176662959663994
5305 -1.0000258017105494 0.005017615743176319
5306 -1.0000268160544512 0.005017601916306596
5307 -1.00002549196701 0.005017635241568616
5308 -1.0000288990807402 0.005017680877826257
5309 -1.0000257153461256 0.005017800923664818
5310 -1.0000210312452495 0.005017814017814749
5311 -1.0000251181510316 0.005017746752439026
5312 -1.000022348351355 0.005017685486351588
5313 -1.0000266434782776 0.005017592397684186
5314 -1.0000252922371895 0.00501757884229433
5315 -1.0000258619772975 0.0050176111808293514
5316 -1.0000260272005599 0.005017570247459139
5317 -1.0000248593459378 0.005017612684386694
5318 -1.0000272781655004 0.005017732871708253
5319 -1.0000249446788294 0.0050178705468517885
5320 -1.0000284331948812 0.005018009077834904
5321 -1.0000233906266267 0.00501801847009003
5322 -1.0000255485638172 0.005017957387640004
5323 -1.000028418031834 0.005017909855990927
5324 -1.0000242526195515 0.005017884306247607
5325 -1.0000241687955806 0.00501785831961903
5326 -1.0000265335517557 0.005017824440496981
5327 -1.0000254608020893 0.005017799786747885
5328 -1.0000248973701087 0.005017758655713323
5329 -1.0000260289346932 0.005017724390981238
5330 -1.0000247140824943 0.005017696425365446
5331 -1.0000276462520892 0.00501764883248894
5332 -1.0000277362749839 0.005017627103750389
5333 -1.0000282759456192 0.0050176652183482875
5334 -1.0000261568126252 0.00501774476487217
5335 -1.000027039268599 0.005017840351073492
5336 -1.000023154755705 0.005017856970588806
5337 -1.0000251493127015 0.005017797641275071
5338 -1.0000269306026333 0.005017741248308794
5339 -1.000021229947458 0.005017793164756429
5340 -1.0000292438506495 0.005017814721862241
5341 -1.0000256762045905 0.005017821889305546
5342 -1.0000257789644926 0.005017741578998074
5343 -1.0000240897064665 0.00501774820027317
5344 -1.0000269769060741 0.005017742127387633
5345 -1.000026151823687 0.005017733911593035
5346 -1.0000253692483623 0.005017788799188223
5347 -1.0000291042839782 0.00501780976006889
5348 -1.0000264902543436 0.005017825665402407
5349 -1.0000247706531986 0.0050178367530639536
5350 -1.0000299251838172 0.005017873462435396
5351 -1.0000270996656941 0.005018020150931897
5352 -1.0000262538177525 0.005018274680558233
5353 -1.0000246951861802 0.005018403494381218
5354 -1.000023669420835 0.005018455943058799
5355 -1.0000215078480743 0.005018202516657723
5356 -1.0000269072823014 0.00501795143439331
5357 -1.0000287158537557 0.005017868989483343
5358 -1.00002494845737 0.005017924028389144
5359 -1.0000240297843364 0.005017963981627311
5360 -1.0000254152627552 0.005017983444306551
5361 -1.0000247510485671 0.005017996980711249
5362 -1.0000262590012121 0.005018097892275682
5363 -1.0000286209549423 0.005018266188262455
5364 -1.0000267103951466 0.00501822418877326
5365 -1.0000233317592855 0.005018230366240134
5366 -1.0000285188079618 0.005018205754960119
5367 -1.000021490586129 0.005018048533744554
5368 -1.0000249377875796 0.005017996840039405
5369 -1.0000277749894457 0.005018026909352169
5370 -1.0000224009707128 0.005018100561215732
5371 -1.0000259921819437 0.005018147994888767
5372 -1.0000268303868791 0.005018141001039256
5373 -1.0000269391356718 0.0050181259320869155
5374 -1.0000265472122143 0.005018182608761186
5375 -1.0000245063048199 0.005018227809816308
5376 -1.0000232924569594 0.005018183455743303
5377 -1.0000253613832908 0.005018128923873391
5378 -1.0000258113655707 0.005018111610296184
5379 -1.0000253135447863 0.0050180066366110375
5380 -1.0000236262443145 0.005017970910959338
5381 -1.00002821612812 0.0050179062326334055
5382 -1.0000241208034868 0.005017847200839691
5383 -1.000025705599061 0.005017809075664881
5384 -1.0000256826538307 0.005017792757853396
5385 -1.0000264884952557 0.005017790096040245
5386 -1.0000248889284087 0.0050177666354661345
5387 -1.0000254033794136 0.005017745714891758
5388 -1.000023972430833 0.00501771218106983
5389 -1.0000229173045179 0.0050177109311551355
5390 -1.000022827309151 0.0050177559087401695
5391 -1.0000246415560126 0.00501776851376396
5392 -1.0000235086668896 0.005017662973756765
5393 -1.0000254822126207 0.005017569833665334
5394 -1.0000263539524832 0.005017442847922764
5395 -1.0000275322462404 0.005017412825366982
5396 -1.0000235605638688 0.005017417993624195
5397 -1.00002635852862 0.005017367816601576
5398 -1.0000241655350375 0.005017278811001234
5399 -1.0000264188391008 0.005017256630800055
5400 -1.0000278765700148 0.005017333171662721
5401 -1.0000262138898681 0.005017471807193681
5402 -1.0000286069948818 0.0050175833911729525
5403 -1.000026291711882 0.005017538579719384
5404 -1.0000292226542282 0.005017460454935232
5405 -1.00002510271677 0.005017313686275668
5406 -1.0000258311947465 0.005017201873804604
5407 -1.0000252479926661 0.00501718836525535
5408 -1.0000231797863046 0.0050172198237990505
5409 -1.0000255485890308 0.005017241229125653
5410 -1.0000271460861103 0.005017307134073383
5411 -1.0000261520465503 0.005017381574946103
5412 -1.000028452235362 0.00501740723709582
5413 -1.0000223800961212 0.005017351540685707
5414 -1.0000250729604978 0.0050173119466388584
5415 -1.0000268011647342 0.005017296007970837
5416 -1.000028683356433 0.005017298959684813
5417 -1.0000230707885287 0.0050173147869652995
5418 -1.0000235564722468 0.005017327031104219
5419 -1.00002594187843 0.005017349366680194
5420 -1.0000241071189873 0.005017340048470285
5421 -1.0000254177039072 0.0050173286218979
5422 -1.0000262194805172 0.005017299963066879
5423 -1.0000265354042563 0.005017211291118878
5424 -1.0000222202211186 0.0050171177011821486
5425 -1.0000299894740543 0.005017044607110531
5426 -1.0000243983144859 0.005016998060789389
5427 -1.0000244002628165 0.00501692597694876
5428 -1.0000234920041313 0.005016869444588193
5429 -1.0000221717600466 0.0050168168896863735
5430 -1.0000240766200272 0.005016787858138473
5431 -1.0000242341957504 0.0050168197931346435
5432 -1.0000215286145904 0.005016789857032367
5433 -1.0000278874011013 0.0050166644474264836
5434 -1.0000253329807574 0.005016591863142201
5435 -1.0000269671516766 0.005016625361181899
5436 -1.00002802455259 0.0050167491113527534
5437 -1.0000255062926213 0.005016748277486661
5438 -1.0000276679432933 0.005016650320222921
5439 -1.0000255771256221 0.005016534376009095
5440 -1.000023635048054 0.005016539191043278
5441 -1.0000260934276501 0.005016631750734003
5442 -1.0000259223094792 0.005016744995696285
5443 -1.0000257128495562 0.005016802814505592
5444 -1.0000272643013297 0.005016719756349285
5445 -1.0000259611404458 0.005016674776262148
5446 -1.0000194087485068 0.005016648720393268
5447 -1.0000260992356294 0.0050166876026340405
5448 -1.0000271461481742 0.005016722020269579
5449 -1.0000281951364263 0.005016695721463144
5450 -1.0000267407700016 0.00501654904154296
5451 -1.0000254693285944 0.0050163864222154825
5452 -1.0000234676098188 0.005016349083755152
5453 -1.0000261329283002 0.005016393520742968
5454 -1.0000222647333412 0.0050164197142443905
5455 -1.0000265398884733 0.00501648243054876
5456 -1.000023617449918 0.005016558077837327
5457 -1.000025057171086 0.005016651872560469
5458 -1.0000239258108015 0.005016680371882067
5459 -1.0000220391775796 0.0050166465652348065
5460 -1.0000257142602216 0.005016630973507011
5461 -1.000027423086811 0.0050166193014020664
5462 -1.0000246608391652 0.005016622570729036
5463 -1.000027070429869 0.00501661048919075
5464 -1.0000258893937037 0.005016582972854031
5465 -1.0000265545002474 0.005016537099232964
5466 -1.0000251360599506 0.005016460189518951
5467 -1.0000266196464158 0.005016366359439018
5468 -1.000024640299981 0.005016317301466447
5469 -1.0000223265811659 0.005016297102042909
5470 -1.0000263383654537 0.0050163003983502265
5471 -1.0000236950669685 0.0050163206782286585
5472 -1.0000244891992305 0.005016344865848213
5473 -1.000028633320563 0.005016374650396745
5474 -1.0000255343852336 0.005016342777286385
5475 -1.0000247872948627 0.00501635753857303
5476 -1.0000295868394546 0.005016369162970832
5477 -1.0000208597561533 0.005016370437811547
5478 -1.0000252035466606 0.005016481416826651
5479 -1.0000260277477426 0.005016549255842433
5480 -1.000026217960314 0.005016550415014632
5481 -1.0000259048629694 0.005016483219289028
5482 -1.0000238820186187 0.005016528876967679
5483 -1.0000229379609025 0.005016548307243142
5484 -1.000026731417554 0.00501657792542139
5485 -1.0000251344559192 0.005016598652453238
5486 -1.0000226367296452 0.005016665694228463
5487 -1.0000257996017197 0.005016709571379917
5488 -1.00002546273656 0.005016777527129591
5489 -1.0000251149264887 0.005016842788208889
5490 -1.0000269087190692 0.005016870900472472
5491 -1.000026509017621 0.005016880794316069
5492 -1.000028076089323 0.005016866620313089
5493 -1.0000254027718822 0.0050169290466155845
5494 -1.0000280414677023 0.005016914324687884
5495 -1.0000283977515534 0.005016896592641636
5496 -1.0000231243228146 0.00501694088889292
5497 -1.0000275261824247 0.005016892174432282
5498 -1.0000259684216186 0.005016836910137942
5499 -1.0000282756876278 0.00501679765498618
5500 -1.0000251487843628 0.005016819537351416
5501 -1.0000274113685947 0.005016901791007499
5502 -1.0000263688270794 0.005016908066632141
5503 -1.0000288481662318 0.005016900995445151
5504 -1.000026187713624 0.0050168241529463704
5505 -1.0000277039336922 0.0050167550446717285
5506 -1.0000249400119292 0.005016772069030304
5507 -1.0000253220896276 0.005016738372824382
5508 -1.0000261198700366 0.005016703360566625
5509 -1.0000286446781566 0.005016666301334426
5510 -1.00002438528644 0.005016631471022479
5511 -1.0000261416331673 0.005016583543054785
5512 -1.0000267857090226 0.00501660101551676
5513 -1.0000249358700142 0.0050167102295971405
5514 -1.0000254980156567 0.00501675078282375
5515 -1.000023223067223 0.00501674878033855
5516 -1.0000233553072737 0.0050167423075477705
5517 -1.0000223808229283 0.005016734374436952
5518 -1.000027154079846 0.0050166906359146585
5519 -1.000023105932075 0.005016681957668361
5520 -1.0000254084276545 0.005016736536095113
5521 -1.0000289391719772 0.00501679535604746
5522 -1.000022443399052 0.005016854860033497
5523 -1.0000268092423445 0.005016849188939923
5524 -1.000026824680104 0.005016893419214873
5525 -1.0000285408459697 0.0050169260814529205
5526 -1.000026083863072 0.005016956592413483
5527 -1.0000261976959457 0.005016866407861549
5528 -1.0000281410708163 0.005016790269240061
5529 -1.0000288662455883 0.005016732025488305
5530 -1.000024906977685 0.005016680754803194
5531 -1.0000266122108812 0.005016652939270158
5532 -1.0000254192028406 0.005016605514993465
5533 -1.000026340002815 0.005016592800375398
5534 -1.0000239258069057 0.005016576909086847
5535 -1.000026163857985 0.005016550186987221
5536 -1.0000265036303204 0.005016536563766212
5537 -1.0000212349615005 0.005016591269497491
5538 -1.0000286999450367 0.005016723134464189
5539 -1.0000250167079638 0.005016833542162168
5540 -1.000024171068798 0.005016902790066481
5541 -1.000026212849472 0.005016718150445275
5542 -1.0000238948618525 0.0050165877701645115
5543 -1.0000241570372648 0.005016530584185847
5544 -1.0000252077349157 0.005016511698180386
5545 -1.0000270200213408 0.005016559957400662
5546 -1.0000254114666105 0.005016595375950707
5547 -1.000027310370195 0.00501659875218328
5548 -1.0000242318088746 0.005016565582395507
5549 -1.000022529748589 0.005016566867720426
5550 -1.0000245205431033 0.005016655850284248
5551 -1.0000276740541267 0.005016780784226709
5552 -1.0000251072858235 0.0050169520164256645
5553 -1.0000237384825974 0.0050170338235073445
5554 -1.0000249008648214 0.005016987274990398
5555 -1.0000250615789916 0.005016860860640908
5556 -1.0000242179777796 0.00501664820476232
5557 -1.000025734065547 0.005016487129951468
5558 -1.0000277452156252 0.005016428748173138
5559 -1.0000242608608492 0.005016448118224121
5560 -1.0000235967680702 0.005016452305145939
5561 -1.0000239186281645 0.00501641359595521
5562 -1.0000246791619707 0.00501640636449525
5563 -1.0000245549808184 0.005016446809223272
5564 -1.0000224433969886 0.0050167268056537356
5565 -1.0000224656453167 0.005016862560329837
5566 -1.0000233895126378 0.005016943103357492
5567 -1.0000245026037295 0.005016977285759079
5568 -1.0000259931935334 0.005016967747903182
5569 -1.000025459294044 0.0050169118434188345
5570 -1.0000275907356926 0.00501682672469797
5571 -1.000026522561171 0.005016831013998376
5572 -1.0000235242543103 0.0050169633348807275
5573 -1.0000249423955285 0.005017162240888176
5574 -1.0000275738731634 0.005017355028995274
5575 -1.000027856560889 0.005017505548564692
5576 -1.0000271343301872 0.005017503995553879
5577 -1.0000264278848519 0.005017453956694368
5578 -1.0000267648059276 0.005017337127751102
5579 -1.0000257039151783 0.0050172138626731295
5580 -1.0000266508950568 0.005017123302207131
5581 -1.0000265100426102 0.005017099413214749
5582 -1.000024135207968 0.0050172011059748875
5583 -1.000021284213161 0.005017510081560163
5584 -1.0000266924858028 0.005017734651538909
5585 -1.0000271967101253 0.005017794897288384
5586 -1.0000281553458163 0.00501770051195846
5587 -1.0000216140179676 0.005017430028834835
5588 -1.0000256445525435 0.005017304397083141
5589 -1.0000214411602808 0.005017326970232553
5590 -1.00002503601683 0.005017357053736668
5591 -1.0000272894999676 0.005017281660430382
5592 -1.0000267464555623 0.005017245699745359
5593 -1.0000257828555896 0.00501730156375773
5594 -1.0000237747833525 0.0050175932843814185
5595 -1.000024716389877 0.005018046789900196
5596 -1.0000274251596917 0.0050182037267463035
5597 -1.0000278655138994 0.005018328614792417
5598 -1.000027572724748 0.00501828255795977
5599 -1.000026460290537 0.005018107241432759
5600 -1.0000255968024299 0.005017926475557073
5601 -1.0000265366014496 0.0050178711121550805
5602 -1.0000277303586533 0.005017958416004355
5603 -1.0000275648819927 0.005018052211331295
5604 -1.0000221781913199 0.005018308275333282
5605 -1.000023009732372 0.005018552337815007
5606 -1.0000223953948282 0.005018498841348989
5607 -1.0000236082010623 0.005018655788262313
5608 -1.0000267001061205 0.005018376355536084
5609 -1.0000238276102138 0.005017851851451866
5610 -1.0000262737594314 0.005017695251379335
5611 -1.000028920015302 0.005017906565679525
5612 -1.000024418004943 0.005018209858257908
5613 -1.000026046994164 0.005018240732021679
5614 -1.0000289566490512 0.005017901303642657
5615 -1.0000240274915413 0.005017481238097334
5616 -1.000026476013756 0.005017132692847655
5617 -1.000021568122541 0.005017023883412414
5618 -1.0000287134290395 0.005017004177920614
5619 -1.000024705628588 0.005016984479701577
5620 -1.0000264670161758 0.005017000069408142
5621 -1.000027858857735 0.005017070947826562
5622 -1.0000256725031054 0.005017170753198519
5623 -1.0000234735669693 0.0050171728949455355
5624 -1.0000260535876444 0.005017150854279517
5625 -1.0000285164418286 0.005017005505030802
5626 -1.0000274160617266 0.005016867822884637
5627 -1.0000266471585233 0.005016778918750589
5628 -1.000028197392147 0.005016736463029109
5629 -1.000026783347095 0.005016733267021113
5630 -1.0000280025322057 0.005016758339045015
5631 -1.0000247877293953 0.005016811261657624
5632 -1.0000200305431963 0.0050167756347999715
5633 -1.0000276003027815 0.005016698490150339
5634 -1.0000243276361596 0.005016603023527798
5635 -1.0000238210346548 0.005016524836796963
5636 -1.000027863428284 0.00501653016526615
5637 -1.000025764292981 0.0050165307885063504
5638 -1.0000244148056059 0.005016552682548122
5639 -1.0000251326055776 0.0050165658403113
5640 -1.0000260141986266 0.005016613097732665
5641 -1.000025528292024 0.005016753440237217
5642 -1.0000250709289256 0.0050169902295676165
5643 -1.000023512892989 0.005017310288637025
5644 -1.0000231489414155 0.005017598949500258
5645 -1.0000273307627705 0.005017737333838795
5646 -1.000024004396846 0.005017579117794721
5647 -1.000025364640211 0.005017350800922544
5648 -1.000027351164787 0.005017149523357075
5649 -1.0000269346892696 0.005017047133129629
5650 -1.0000280908907422 0.005016999383535575
5651 -1.0000231627327238 0.005016988552005533
5652 -1.000027506588823 0.005016938874722262
5653 -1.0000235963095943 0.005016888262499708
5654 -1.0000251636660582 0.0050168851842541
5655 -1.0000260308102076 0.005016934177819845
5656 -1.0000261602602623 0.0050170154446043955
5657 -1.0000225397935274 0.005016922265159655
5658 -1.0000284399062391 0.005016794744273637
5659 -1.0000248695398175 0.005016712927685073
5660 -1.0000267869828843 0.005016689783773527
5661 -1.0000266646687481 0.005016673401839472
5662 -1.000025438445873 0.005016696652480016
5663 -1.00002947238061 0.005016775866350144
5664 -1.000026576483566 0.005016867460348149
5665 -1.0000259943586134 0.0050169001277354745
5666 -1.000024642767513 0.005016984031115521
5667 -1.000023059034106 0.005017134781227917
5668 -1.00002064286627 0.005017123039426887
5669 -1.00002808332648 0.005016996183398336
5670 -1.0000270406449558 0.0050169189769191935
5671 -1.0000259213239915 0.0050168684461703375
5672 -1.0000249691361933 0.005016863254687954
5673 -1.000024667739394 0.005016871522258785
5674 -1.0000230697789754 0.005016873999275297
5675 -1.0000243209407795 0.005016879964124524
5676 -1.0000279255179005 0.005016886798126178
5677 -1.0000273156622013 0.005016887578669857
5678 -1.000024710680374 0.005016919240323907
5679 -1.0000260947237947 0.005016948801784435
5680 -1.0000263829479576 0.0050169494090544905
5681 -1.0000245532280594 0.005016961212188871
5682 -1.0000271124191304 0.005016978914577588
5683 -1.0000260421169793 0.005016979208099776
5684 -1.0000276518413391 0.005016990416618495
5685 -1.0000239295972324 0.005016936057710753
5686 -1.0000255303160128 0.005016829363020056
5687 -1.0000264028112327 0.005016721394262125
5688 -1.0000220755938891 0.005016664502602257
5689 -1.0000238306519138 0.005016564494438076
5690 -1.0000277517806317 0.005016490507528049
5691 -1.00002704999502 0.005016464252009039
5692 -1.0000251839530823 0.0050165096095157085
5693 -1.0000251397968605 0.005016564415634316
5694 -1.0000279702109875 0.005016555628046925
5695 -1.0000252982698807 0.005016413095929197
5696 -1.0000261739086251 0.005016292258664895
5697 -1.0000223272497868 0.005016271054247869
5698 -1.0000249803214563 0.005016266075969909
5699 -1.0000242256312861 0.005016220278483381
5700 -1.0000250998793543 0.005016170354680067
5701 -1.0000244447275806 0.005016197697474638
5702 -1.0000264500559886 0.005016284388173562
5703 -1.000024541730544 0.005016446048417826
5704 -1.000027545154681 0.005016535493178241
5705 -1.000025510559911 0.0050165792324494505
5706 -1.000025207007831 0.005016591052986139
5707 -1.0000250134227562 0.005016620970623178
5708 -1.000027385414563 0.005016556424673679
5709 -1.0000256083139136 0.0050164816995413326
5710 -1.0000262381549683 0.005016344156111914
5711 -1.000025533005261 0.0050162712526636575
5712 -1.000025045408862 0.005016263204370708
5713 -1.0000272575901943 0.005016250890306176
5714 -1.0000254310273708 0.005016272363372312
5715 -1.0000240436944423 0.00501631107296972
5716 -1.000023029831384 0.005016324478792491
5717 -1.0000285156879738 0.005016336188916434
5718 -1.0000253826918846 0.0050162933375480535
5719 -1.0000243335714203 0.005016306217905667
5720 -1.000023739270875 0.005016385649374249
5721 -1.0000261064509466 0.005016539016543657
5722 -1.0000261523433704 0.0050167266357143084
5723 -1.0000211081736343 0.005016923261297608
5724 -1.0000277140202953 0.005017016292064996
5725 -1.0000261420093322 0.005016972043668877
5726 -1.000022008062465 0.005016853706726636
5727 -1.0000267326579126 0.005016764088758778
5728 -1.0000224816757617 0.005016720003293184
5729 -1.0000262845953578 0.0050167164580966405
5730 -1.0000259936308358 0.005016733115951695
5731 -1.000023838878365 0.005016892266063749
5732 -1.0000276465272033 0.0050170269084059225
5733 -1.0000235001009894 0.005016885720975881
5734 -1.000021648550936 0.00501676814700793
5735 -1.0000240034183931 0.005016773503208488
5736 -1.000020410323011 0.005016987269922577
5737 -1.0000258836650915 0.005017237715657109
5738 -1.0000272814824767 0.0050174019976993835
5739 -1.0000212384049856 0.005017587143285609
5740 -1.0000262674733666 0.00501769094221497
5741 -1.0000262926879298 0.0050173679714473635
5742 -1.00002285462724 0.005017024477578548
5743 -1.0000240682733386 0.00501679495500465
5744 -1.000025153617086 0.005016776967838359
5745 -1.00002128675312 0.005016792870414951
5746 -1.0000251220584069 0.005016749455605292
5747 -1.000024712622043 0.005016801407611032
5748 -1.000024719784297 0.005017167382304872
5749 -1.0000254238449615 0.00501774818205978
5750 -1.0000266198397154 0.0050179861485644284
5751 -1.0000270680075027 0.005017522604751447
5752 -1.0000279270221801 0.005017137795473095
5753 -1.0000236038662782 0.005016979489099568
5754 -1.0000264162148587 0.005017076515076627
5755 -1.0000227825920598 0.0050171902256049596
5756 -1.0000172985588585 0.0050172665488552445
5757 -1.0000270370251176 0.005016942350152945
5758 -1.0000231451493613 0.005016767222651897
5759 -1.0000239323275897 0.005016831341132043
5760 -1.0000247255876131 0.0050170581829562175
5761 -1.000028361447923 0.005017171237756287
5762 -1.000023112804462 0.005017134204685535
5763 -1.0000268058713953 0.0050169266565106485
5764 -1.0000241324180594 0.005016637334630265
5765 -1.0000254433166236 0.005016379613082132
5766 -1.000020938932709 0.0050162794328374215
5767 -1.000028429908024 0.0050162265278380904
5768 -1.00002759828315 0.005016156221804499
5769 -1.0000258594230724 0.005016089503500635
5770 -1.0000257118854985 0.005016041643698486
5771 -1.0000233356776922 0.0050160063859748145
5772 -1.0000256842295414 0.0050160630673008735
5773 -1.000024387852848 0.005016270827694994
5774 -1.000026179847821 0.0050163208974022605
5775 -1.0000270770585304 0.0050163035683764975
5776 -1.0000265783185334 0.005016197740314365
5777 -1.000023414714289 0.005016133214879867
5778 -1.0000213292580413 0.005016105740509549
5779 -1.0000239711116876 0.005016030590218013
5780 -1.000025436504681 0.005016025775690994
5781 -1.0000253246077202 0.0050160742273494515
5782 -1.0000252898130866 0.0050160999692635405
5783 -1.0000282884278675 0.0050161482041195474
5784 -1.0000259955458772 0.00501625264930357
5785 -1.0000243816357322 0.0050163681605629555
5786 -1.0000265565254647 0.005016475414328015
5787 -1.0000269591172235 0.00501652989681697
5788 -1.000026712242492 0.005016483537371823
5789 -1.000024269722057 0.0050164138498311785
5790 -1.000025613761166 0.005016399817941539
5791 -1.0000289435735152 0.0050163852831872045
5792 -1.0000273320420803 0.00501639091621143
5793 -1.000026609008905 0.005016401666470165
5794 -1.0000277610035935 0.005016456859229058
5795 -1.0000269964877706 0.005016541726470579
5796 -1.000022832544351 0.005016567626263581
5797 -1.0000278696257319 0.005016567278864668
5798 -1.0000228328854535 0.00501661865155756
5799 -1.0000268148779985 0.0050166467054280585
5800 -1.000024857933704 0.00501652578444859
5801 -1.0000276704749955 0.005016493657378573
5802 -1.000023555180946 0.0050164632084841185
5803 -1.0000257981093001 0.005016433934904178
5804 -1.0000242725722708 0.0050164355820473275
5805 -1.0000256055462855 0.00501642356638488
5806 -1.0000253019179004 0.005016417032618933
5807 -1.0000245061627024 0.005016432591465841
5808 -1.0000261841206854 0.0050163858845807255
5809 -1.0000230199949942 0.005016359559478802
5810 -1.000025397293545 0.00501641750838727
5811 -1.0000258554101291 0.005016456148456769
5812 -1.0000250955621561 0.005016487653288999
5813 -1.0000263357419243 0.0050164923812160145
5814 -1.0000269069666814 0.005016385031989864
5815 -1.000024938861268 0.005016301216788638
5816 -1.0000259482871685 0.005016249988292013
5817 -1.000026749602771 0.005016205728527089
5818 -1.0000260133362358 0.005016172081866197
5819 -1.0000263598474513 0.005016154039175508
5820 -1.0000241258014055 0.005016132202833697
5821 -1.0000232053937725 0.0050161093931852686
5822 -1.0000262860285247 0.00501609726214949
5823 -1.0000247902213129 0.00501612683997713
5824 -1.0000250687607497 0.0050162549362658656
5825 -1.0000229590761784 0.005016351142973241
5826 -1.0000269519396894 0.005016354016231867
5827 -1.0000233991901855 0.005016441223572237
5828 -1.0000244702138037 0.005016550951110272
5829 -1.0000243317699196 0.005016502916921261
5830 -1.0000294320468204 0.005016374295802088
5831 -1.0000246969745745 0.005016149553257482
5832 -1.0000260426397645 0.00501615849295367
5833 -1.0000252878388112 0.005016387872215582
5834 -1.0000268695850216 0.005016498497185848
5835 -1.000025232732131 0.005016332095604866
5836 -1.0000216098724761 0.005016150502730002
5837 -1.0000273908350603 0.005016301532016443
5838 -1.0000240536105423 0.005016632427761586
5839 -1.0000270981346653 0.005016911022970944
5840 -1.0000263113845806 0.005016915673240316
5841 -1.0000260098258718 0.00501668619164842
5842 -1.0000256726342192 0.005016534695959595
5843 -1.0000258871547705 0.0050165229927039414
5844 -1.000026149479061 0.005016589216690131
5845 -1.0000272025886914 0.005016573467353254
5846 -1.0000248175392097 0.005016458241979828
5847 -1.0000262049614133 0.005016314501082541
5848 -1.0000252581154807 0.005016192903604483
5849 -1.0000277341672685 0.005016206175910847
5850 -1.000029067607905 0.005016302023239378
5851 -1.0000267153089635 0.005016414618069859
5852 -1.0000285098898753 0.005016384571684779
5853 -1.0000265512625681 0.0050163122395547035
5854 -1.0000223462135929 0.005016310251435104
5855 -1.000026073214176 0.00501632426353444
5856 -1.000027135991295 0.005016342042869964
5857 -1.000027219787692 0.005016355749619443
5858 -1.0000238706565245 0.005016362718254671
5859 -1.0000246184303403 0.005016348143650669
5860 -1.000026022663287 0.005016307705802632
5861 -1.0000269250662066 0.005016299576133795
5862 -1.000027166751791 0.005016359876470686
5863 -1.0000224559404682 0.005016532023621365
5864 -1.000026982355752 0.005016712834648721
5865 -1.0000266544179977 0.005016877676585526
5866 -1.0000234937853625 0.0050167999794929925
5867 -1.0000266559631528 0.005016811940945247
5868 -1.000026198118323 0.00501686548835265
5869 -1.0000254572141931 0.005016895798520778
5870 -1.0000241079726628 0.005016946444970235
5871 -1.0000293804689548 0.005016861306338283
5872 -1.0000228830738718 0.005016784270338241
5873 -1.000027973864361 0.005016652277231625
5874 -1.000027352380443 0.005016568861101953
5875 -1.0000222977709519 0.005016427254274741
5876 -1.0000233455661014 0.005016277388364474
5877 -1.000025086363324 0.005016085707695021
5878 -1.0000250695149997 0.005016004655844015
5879 -1.0000240207646403 0.00501595488697202
5880 -1.0000262799150372 0.005015915473894761
5881 -1.0000272116291693 0.005015889090970513
5882 -1.0000252845940871 0.005015969437528709
5883 -1.0000264404728145 0.005016176259775289
5884 -1.0000205661577932 0.005016334549944039
5885 -1.000026651225421 0.005016412009908652
5886 -1.000028978493877 0.005016313053666773
5887 -1.000019475016526 0.00501619915163223
5888 -1.0000260687414326 0.005016054155865122
5889 -1.0000239677151026 0.005016053786646009
5890 -1.0000288517443818 0.005016239869803732
5891 -1.0000260023852534 0.005016450045766229
5892 -1.0000261225027711 0.005016397768870216
5893 -1.0000257223137081 0.005016177608328111
5894 -1.0000271541569932 0.005016149051520531
5895 -1.0000289406309983 0.005016499453659538
5896 -1.0000209335585932 0.005017053962516344
5897 -1.0000247610735808 0.005017487279242517
5898 -1.0000212768762677 0.0050178553324399106
5899 -1.0000249776767014 0.0050177176472672325
5900 -1.0000249914010833 0.00501722388149887
5901 -1.0000228450388093 0.00501684977667963
5902 -1.0000246777540784 0.005016642848538557
5903 -1.0000242929426524 0.00501672861312086
5904 -1.00002352259608 0.005016869389286391
5905 -1.0000278241979579 0.005016916569301134
5906 -1.000023475864391 0.0050168487902560455
5907 -1.0000240340463862 0.005016868375122473
5908 -1.0000279887780381 0.005017003517569452
5909 -1.0000286590468228 0.0050170956929811
5910 -1.000027085784397 0.00501718359714976
5911 -1.0000251066472765 0.005017157687713463
5912 -1.0000235107047815 0.0050170709459104795
5913 -1.0000236224422154 0.005016934196815114
5914 -1.000027050824442 0.005016912588064527
5915 -1.0000243010686194 0.005016900474332936
5916 -1.0000228125369623 0.005016865340226205
5917 -1.0000259524172264 0.005016822972595838
5918 -1.0000274720398095 0.005016779893133338
5919 -1.0000265509887112 0.005016801892743913
5920 -1.0000250018126642 0.005016762202997073
5921 -1.0000269172244494 0.005016729133681341
5922 -1.0000257234366026 0.00501663899683623
5923 -1.0000276868679276 0.0050165613529573735
5924 -1.0000227372915098 0.005016494853034299
5925 -1.0000268353743746 0.005016442517166722
5926 -1.000025012014967 0.005016431390261178
5927 -1.000025742868579 0.00501646828212246
5928 -1.0000257003120134 0.005016448511936861
5929 -1.0000276004864546 0.005016425722390534
5930 -1.0000253250695768 0.005016415852251568
5931 -1.0000266317902362 0.005016404539106842
5932 -1.0000258525564547 0.005016404680458168
5933 -1.0000253854330279 0.005016409774616264
5934 -1.0000272964543544 0.005016352129006054
5935 -1.0000234001784063 0.0050163698921964275
5936 -1.000028029249926 0.005016361759843036
5937 -1.0000250654459781 0.005016365372334762
5938 -1.0000250800255461 0.005016395959742662
5939 -1.0000246625476719 0.005016382384459565
5940 -1.0000294833385477 0.0050163766594720745
5941 -1.000026405234537 0.005016346852558525
5942 -1.0000279861344608 0.005016358106933811
5943 -1.000028327670071 0.005016312159957525
5944 -1.00001952871873 0.00501624264317346
5945 -1.0000258628486773 0.005016149416414366
5946 -1.0000243331410592 0.005016113329058308
5947 -1.00002521983615 0.005016114487135546
5948 -1.0000276015370253 0.005016106788546215
5949 -1.0000273942004658 0.005016093122116276
5950 -1.0000191549760977 0.005016060468676191
5951 -1.0000256998124983 0.005016040700238922
5952 -1.0000242539248536 0.005016030082499512
5953 -1.000025534418098 0.005015998422080236
5954 -1.0000251045993598 0.005015954416669595
5955 -1.0000266066257895 0.005015944983170085
5956 -1.0000243030844638 0.0050159884569709575
5957 -1.0000280627498896 0.005016059175786302
5958 -1.0000262068310313 0.005016098918019106
5959 -1.000024694430492 0.005016104422375697
5960 -1.0000233803427787 0.005016072072822235
5961 -1.0000252246117032 0.005016029317471402
5962 -1.0000247721310171 0.0050159456919953715
5963 -1.0000242597173699 0.005015822171836629
5964 -1.0000254821655605 0.0050157661791887164
5965 -1.000027581882779 0.005015767842242953
5966 -1.0000236984756914 0.005015744761344567
5967 -1.000026179715076 0.005015790000687731
5968 -1.0000235160555253 0.005015900067084681
5969 -1.0000263964216165 0.00501592000562104
5970 -1.000023910788587 0.005015924710431449
5971 -1.0000226855905339 0.005015906983522174
5972 -1.000027966055589 0.005015850629772637
5973 -1.0000217625317394 0.005015932505203626
5974 -1.000024415794315 0.005015968787097919
5975 -1.0000264357596025 0.005015862588434453
5976 -1.0000260017523008 0.005015744475209172
5977 -1.0000273208443489 0.005015662662995233
5978 -1.0000272993358983 0.005015604019900078
5979 -1.0000239503776511 0.005015580077216621
5980 -1.000025398349844 0.005015568662552595
5981 -1.000027005852204 0.0050155604363648736
5982 -1.0000270164098042 0.0050155512129525966
5983 -1.0000252321372816 0.005015548073468887
5984 -1.00002479837364 0.0050155450718271
5985 -1.0000285706610172 0.00501557064997843
5986 -1.0000281041925323 0.005015634962077232
5987 -1.0000220635599057 0.005015661166681036
5988 -1.0000260027371477 0.005015640824655231
5989 -1.0000261155614472 0.0050155907681670685
5990 -1.0000256301180512 0.005015528510502589
5991 -1.0000271407943413 0.0050154802728848815
5992 -1.000025250585354 0.00501547111484889
5993 -1.0000271144849304 0.005015437780061249
5994 -1.0000256088125685 0.0050154523018082035
5995 -1.0000283878910776 0.005015450213336442
5996 -1.0000258486592695 0.005015452257494233
5997 -1.0000259725307823 0.005015500510747256
5998 -1.0000239187480386 0.005015487029471426
5999 -1.000022459201917 0.005015428927080386
6000 -1.0000277628591416 0.005015390191105697
6001 -1.0000261036027989 0.005015382690693343
6002 -1.000028469900704 0.005015314971014699
6003 -1.0000258894716572 0.005015330222287967
6004 -1.000023285471243 0.00501542938670525
6005 -1.0000251714636257 0.005015324479440797
6006 -1.0000285727751252 0.005015251436159596
6007 -1.0000299845826697 0.005015219438170146
6008 -1.0000262924013874 0.005015220596049932
6009 -1.0000255333299681 0.005015204681619919
6010 -1.0000251624584355 0.005015191709565443
6011 -1.0000273607024326 0.00501518527756224
6012 -1.0000267992157785 0.005015188111209039
6013 -1.0000281529062143 0.005015208945032591
6014 -1.0000248704187134 0.005015301090213086
6015 -1.0000250205976033 0.005015392810744114
6016 -1.0000229149689965 0.005015457575620806
6017 -1.0000270240480735 0.0050153120326585365
6018 -1.000025495139192 0.005015261196110406
6019 -1.0000265041646994 0.005015250491210151
6020 -1.0000249502570178 0.005015247770399177
6021 -1.000027023587881 0.005015264981431559
6022 -1.0000290414833788 0.005015286186991404
6023 -1.000023536772797 0.005015234624059735
6024 -1.0000275459813768 0.005015197895180446
6025 -1.0000267563049001 0.005015185960632693
6026 -1.0000274894530763 0.005015155562865162
6027 -1.0000223445963492 0.005015156034952936
6028 -1.0000250035798108 0.005015133035265172
6029 -1.0000203203015858 0.0050150768236510435
6030 -1.0000241403644428 0.005014951483042447
6031 -1.000028936852975 0.005014933414310515
6032 -1.0000257335773022 0.005015057470411747
6033 -1.0000274370368896 0.005015234590785664
6034 -1.00002604075949 0.005015329156262432
6035 -1.0000265778352868 0.005015174171201016
6036 -1.0000235090743608 0.005014977751173703
6037 -1.0000284176542447 0.005014822596240908
6038 -1.0000262292052942 0.005014782358153613
6039 -1.0000263519248114 0.005014776783555778
6040 -1.0000283898402522 0.005014740518837456
6041 -1.0000235159961908 0.005014726066559419
6042 -1.0000244308532258 0.0050147247669275535
6043 -1.0000231292584878 0.005014767679890768
6044 -1.0000285114150285 0.005014854538903914
6045 -1.0000230853108576 0.005014834280572227
6046 -1.0000252210754883 0.005014847916321594
6047 -1.0000249580798166 0.005014776997304843
6048 -1.000024023158131 0.0050147753205799775
6049 -1.000028712851839 0.0050148168623907925
6050 -1.0000257888119923 0.005014971427097013
6051 -1.0000292798756065 0.005015124151799006
6052 -1.0000238193017255 0.005015231083444695
6053 -1.0000257963020165 0.005015390969760704
6054 -1.0000263908373876 0.005015480809072168
6055 -1.0000244806260008 0.005015494930327909
6056 -1.0000270366366937 0.005015515470712853
6057 -1.0000233761106034 0.00501554405958036
6058 -1.0000250805316282 0.0050155626944809115
6059 -1.0000275927985953 0.005015545952425194
6060 -1.0000271001914773 0.005015459971081536
6061 -1.0000264763244293 0.0050154044576920485
6062 -1.0000261817161782 0.0050153548866270995
6063 -1.0000278808601608 0.005015356290541263
6064 -1.0000261422354801 0.005015378688088199
6065 -1.0000256569764336 0.00501544281580955
6066 -1.0000259252118628 0.0050155649075919375
6067 -1.000021927251099 0.005015690526023591
6068 -1.0000249597672846 0.005015768018349459
6069 -1.0000257909644321 0.005015744383776214
6070 -1.00002252315372 0.005015769073370348
6071 -1.0000269129772783 0.005015796815181459
6072 -1.0000274562245457 0.0050158121729489075
6073 -1.0000268185598593 0.005015851654689453
6074 -1.0000271252587574 0.00501590327092886
6075 -1.0000260208000569 0.005015923616583269
6076 -1.0000295361341125 0.0050159392166994506
6077 -1.000024847671005 0.005015914787779898
6078 -1.0000250323639137 0.005015804602286486
6079 -1.0000272609253789 0.005015658786748629
6080 -1.0000228986373103 0.005015574494341968
6081 -1.000024460895989 0.005015596895501025
6082 -1.0000255789530685 0.005015717053554608
6083 -1.0000250840707665 0.005015931393784936
6084 -1.0000249673638695 0.005016078232921871
6085 -1.0000239243629274 0.005016008147678238
6086 -1.0000271595674444 0.005015914238547549
6087 -1.0000213746363464 0.005015788965605363
6088 -1.0000299360115814 0.005015756028359545
6089 -1.000023038597171 0.005015803483526499
6090 -1.0000242715043024 0.00501583409068486
6091 -1.0000213040313415 0.00501587311668346
6092 -1.0000244179051077 0.005015873756776668
6093 -1.0000243895486973 0.005015873974393079
6094 -1.0000222953520133 0.005015906342264536
6095 -1.0000235498484134 0.0050159254806803055
6096 -1.0000258737366061 0.005015961483164372
6097 -1.0000269965844775 0.005015901364452656
6098 -1.000027860588342 0.005015834203625412
6099 -1.0000284914624376 0.005015741397763416
6100 -1.000026535303324 0.005015701708534489
6101 -1.0000253021541619 0.005015688254451639
6102 -1.0000248754827012 0.005015654833866684
6103 -1.0000236917558272 0.0050156521536280745
6104 -1.0000267542500454 0.005015618797552037
6105 -1.0000270487494052 0.005015629378175471
6106 -1.0000236261959343 0.005015648328321937
6107 -1.0000207581354026 0.005015674677599434
6108 -1.0000233968884953 0.0050157475920816165
6109 -1.0000243259433124 0.005015880778903945
6110 -1.0000266411922378 0.005015867676567522
6111 -1.0000246073802324 0.0050158263931792905
6112 -1.000023659309437 0.005015814852270095
6113 -1.0000259226167536 0.005015792163202598
6114 -1.0000255133899092 0.005015837009937282
6115 -1.0000266329978478 0.00501587490100176
6116 -1.000025844141198 0.005015918838211086
6117 -1.000022631166566 0.005015969898289083
6118 -1.000026457472872 0.005015979103286407
6119 -1.0000247328856113 0.005015931860279512
6120 -1.000025847658814 0.00501588175563748
6121 -1.000026146479867 0.005015842941174516
6122 -1.0000246995537514 0.005015863343385452
6123 -1.0000232917648575 0.005015849110765663
6124 -1.0000262929837447 0.005015909633402329
6125 -1.0000275470715494 0.005015844772859556
6126 -1.0000241637443992 0.0050158084932555875
6127 -1.0000280038676255 0.005015677553931122
6128 -1.0000249475665441 0.005015618476987687
6129 -1.0000249374394665 0.005015613333823348
6130 -1.0000233384868786 0.005015633590536772
6131 -1.000020315197064 0.005015614793798702
6132 -1.0000272114311004 0.0050155990601680345
6133 -1.000025369237103 0.005015688465965278
6134 -1.0000245768434048 0.00501586279723609
6135 -1.0000228611736617 0.0050160868797656695
6136 -1.0000279663772014 0.005016203234821947
6137 -1.0000264869471127 0.005016161750960273
6138 -1.000024171110336 0.005015866309894363
6139 -1.0000258701009723 0.005015655141469406
6140 -1.000027435373046 0.0050157219600999664
6141 -1.0000252185180254 0.005015819370086329
6142 -1.0000252772539568 0.005015769230758315
6143 -1.0000275008037682 0.005015685350718439
6144 -1.0000269938676454 0.005015739925799447
6145 -1.0000255494692383 0.005016061915327698
6146 -1.000028563829036 0.0050164935994224
6147 -1.0000276016468364 0.00501685082692272
6148 -1.000023120525168 0.005017086922044216
6149 -1.000026952002499 0.005016940209327743
6150 -1.0000287716415244 0.005016535740989747
6151 -1.0000242568594655 0.0050161284937753755
6152 -1.0000240075460087 0.005016088220392229
6153 -1.0000278174677835 0.005016181248228643
6154 -1.000026541892657 0.00501629285618949
6155 -1.0000249889648012 0.005016236453172382
6156 -1.0000256593319063 0.005016083782119395
6157 -1.0000229313884812 0.005016000390225976
6158 -1.0000268618353425 0.005016050408192269
6159 -1.0000270681924077 0.0050163322044577355
6160 -1.000026314809024 0.0050165963099918776
6161 -1.0000259108460907 0.00501668109466287
6162 -1.0000257181599765 0.005016541153158103
6163 -1.0000274233970579 0.00501621946624512
6164 -1.0000271031308665 0.005015991026673948
6165 -1.000025363301667 0.005016043604378201
6166 -1.0000241154397607 0.00501611842290106
6167 -1.0000254375969961 0.005016074380355336
6168 -1.000026617558061 0.005016043893084241
6169 -1.0000258519931233 0.005016195708303717
6170 -1.0000261880055112 0.005016440832378665
6171 -1.0000255488725684 0.005016522912598582
6172 -1.0000249546555082 0.0050164195687335995
6173 -1.000021036203636 0.005016417007770002
6174 -1.000023613033795 0.005016368415986424
6175 -1.0000265172251763 0.005016353401026643
6176 -1.0000217300584664 0.005016330822358025
6177 -1.0000248608895068 0.005016292451482715
6178 -1.0000278462130443 0.005016262827671647
6179 -1.0000284643556137 0.005016248528426161
6180 -1.0000265619119908 0.005016284149710191
6181 -1.0000254634652872 0.005016392961892772
6182 -1.0000279273341677 0.005016420165281917
6183 -1.0000270178319084 0.0050164389038647
6184 -1.0000274948391994 0.005016465830071848
6185 -1.0000254097816395 0.005016428338551444
6186 -1.0000240604721384 0.005016457375702891
6187 -1.0000279970931316 0.005016473481659466
6188 -1.000025560424427 0.00501646230392842
6189 -1.0000243429319977 0.005016471104253773
6190 -1.0000265617113235 0.005016461120964032
6191 -1.0000254049339004 0.005016500077785787
6192 -1.0000289550720298 0.005016592679778122
6193 -1.0000240036978425 0.0050166011198693235
6194 -1.000026484396842 0.005016554981150913
6195 -1.0000235108952888 0.005016597833887564
6196 -1.0000247885004405 0.005016619800864874
6197 -1.0000265202881757 0.00501660142672281
6198 -1.0000251367265318 0.00501663869804846
6199 -1.000019916529013 0.0050166760065998225
6200 -1.0000257760139535 0.005016686859874287
6201 -1.000025764886639 0.005016605021791295
6202 -1.0000255919366485 0.00501655233777389
6203 -1.0000256282250226 0.005016583812398354
6204 -1.0000259029980285 0.005016631130745117
6205 -1.0000259103441256 0.005016653378016633
6206 -1.0000266048052 0.005016633261448112
6207 -1.000024042204235 0.005016519752459526
6208 -1.0000260807813146 0.0050164121309460305
6209 -1.0000283715942968 0.005016384065512805
6210 -1.000025395412008 0.005016436812943434
6211 -1.0000274921400416 0.0050164612627922565
6212 -1.0000274138640237 0.005016387664474686
6213 -1.0000251108445528 0.005016178667964731
6214 -1.0000287062201363 0.0050159744247243515
6215 -1.000027078072816 0.005015866014707049
6216 -1.00002839592828 0.005015803124579334
6217 -1.0000257495228337 0.005015754518791083
6218 -1.0000297969510015 0.00501572019922707
6219 -1.0000252273871453 0.005015677357457319
6220 -1.00002468555125 0.005015660952815518
6221 -1.000027714383658 0.00501569638359612
6222 -1.0000256367565803 0.005015771843648734
6223 -1.0000254907928472 0.005015933798777556
6224 -1.0000272041807772 0.005016012212223729
6225 -1.000025662345944 0.005016047828519258
6226 -1.0000267231743085 0.005015875201945267
6227 -1.0000296792917425 0.00501565758035532
6228 -1.000026358577241 0.00501545553058551
6229 -1.000026695925155 0.005015368419861688
6230 -1.0000268023614425 0.005015359767239727
6231 -1.000027255936319 0.005015348927227707
6232 -1.0000264008620003 0.005015351089482565
6233 -1.0000236623397296 0.00501538325800171
6234 -1.0000266097570016 0.005015463644092318
6235 -1.0000273594811742 0.005015565977448353
6236 -1.0000225039940724 0.00501567045208531
6237 -1.0000239380459257 0.005015682505611355
6238 -1.0000252002646297 0.005015606007588793
6239 -1.000026984872462 0.005015538506052877
6240 -1.0000253905300995 0.0050154851311116815
6241 -1.0000261031751083 0.005015438978856826
6242 -1.0000263267304785 0.005015440086847415
6243 -1.0000243920204719 0.005015444512801003
6244 -1.0000225028548335 0.005015477862859747
6245 -1.0000241102482368 0.005015506243076927
6246 -1.00002688055473 0.005015511065317759
6247 -1.0000284945460327 0.0050156684690354884
6248 -1.000025949616846 0.005015876448578153
6249 -1.0000236070466355 0.005016015694561854
6250 -1.0000259114095478 0.0050160555720048785
6251 -1.0000286710357116 0.0050159928654961786
6252 -1.0000266892383263 0.005015730930093059
6253 -1.000028211525891 0.005015497088403949
6254 -1.000021753035691 0.005015397216502545
6255 -1.0000258158901976 0.005015323889315754
6256 -1.0000294310504918 0.005015217423367126
6257 -1.0000295260518905 0.005015162195175384
6258 -1.000023890941491 0.005015204074426938
6259 -1.0000249275683069 0.005015244062606953
6260 -1.000026048697563 0.005015211141837761
6261 -1.0000239882999107 0.005015274942934816
6262 -1.000026437601357 0.005015258022223528
6263 -1.0000244434932473 0.005015200901022597
6264 -1.0000271107738905 0.005015171511692794
6265 -1.0000291730050939 0.005015160185087027
6266 -1.000026101532453 0.005015182626862752
6267 -1.0000221504792521 0.005015240603859147
6268 -1.0000277725079456 0.005015304025514636
6269 -1.0000288641327033 0.005015367598965988
6270 -1.0000253164084625 0.0050153322133952676
6271 -1.0000248788851662 0.005015270203147931
6272 -1.0000198657228654 0.005015279846388429
6273 -1.0000243479721864 0.005015313666479466
6274 -1.0000255633454829 0.005015321024972191
6275 -1.0000279465347874 0.005015288759185123
6276 -1.0000205367132018 0.005015218793745471
6277 -1.0000260020672247 0.005015147310973047
6278 -1.000027576722678 0.005015125443452815
6279 -1.000027485373635 0.005015087000564832
6280 -1.0000273878528245 0.00501510636492068
6281 -1.000023374449828 0.005015107828160299
6282 -1.0000268168004034 0.005015127723850776
6283 -1.0000234315799532 0.005015193135933927
6284 -1.000026620886873 0.005015140281873364
6285 -1.0000251061431003 0.005015098341101239
6286 -1.0000264014179916 0.0050150759933227365
6287 -1.0000253801106287 0.005015058644785724
6288 -1.0000258591741293 0.0050150447008035035
6289 -1.0000246140413798 0.005015015386289193
6290 -1.0000265927693228 0.005015007262740334
6291 -1.0000216253929566 0.005014993890955122
6292 -1.0000281840944696 0.005014986156857751
6293 -1.0000228816549497 0.005014966148161462
6294 -1.0000276467451894 0.0050149776751530935
6295 -1.0000239931953447 0.005014944864168086
6296 -1.0000280431910669 0.0050149244928816925
6297 -1.0000270263727407 0.005014916041058508
6298 -1.0000242462408964 0.005014959099755245
6299 -1.0000263206207476 0.005015052163362626
6300 -1.0000289766701904 0.005015170740726618
6301 -1.0000236131122744 0.005015199292387209
6302 -1.0000245707370539 0.005015121758334473
6303 -1.0000263163895216 0.005015146734686678
6304 -1.0000256661375677 0.005015214859451802
6305 -1.0000251744201623 0.0050152521128700965
6306 -1.0000271447080633 0.005015198298295264
6307 -1.0000263136199101 0.005015138590881131
6308 -1.0000246069480945 0.005015124996785327
6309 -1.0000244710339974 0.005015145837733541
6310 -1.000025040119427 0.0050151508769700846
6311 -1.0000267750955778 0.0050151397151583545
6312 -1.0000233162762198 0.005015149140112238
6313 -1.0000259974492125 0.0050151407555964105
6314 -1.0000204591260888 0.00501511185214834
6315 -1.0000252820735296 0.005015071300111727
6316 -1.0000275035767723 0.005015111747866567
6317 -1.000024609836024 0.005015177085745567
6318 -1.0000266657869696 0.005015273771794249
6319 -1.0000242673027917 0.005015238397244657
6320 -1.0000241292565373 0.005015309484440754
6321 -1.000025390358432 0.005015306604541162
6322 -1.0000257467616027 0.00501518950445263
6323 -1.0000227347150812 0.005015028472449827
6324 -1.0000277932717807 0.0050149552326606
6325 -1.000024392766035 0.005014979835216028
6326 -1.000022813432953 0.005015032990936959
6327 -1.0000254422232289 0.00501514394250013
6328 -1.0000271932882652 0.005015298665277403
6329 -1.0000275252544744 0.005015480895162518
6330 -1.0000235550811423 0.005015503824442439
6331 -1.0000259873792063 0.0050154140786748125
6332 -1.00002573014661 0.005015337807321444
6333 -1.0000278718118523 0.005015279473801645
6334 -1.0000289313520854 0.005015274234466349
6335 -1.000023575295564 0.005015281155391805
6336 -1.0000275377500583 0.00501530167717943
6337 -1.0000241145701931 0.00501534689145978
6338 -1.000021029591574 0.005015322051306176
6339 -1.0000245720004999 0.0050153237705939865
6340 -1.0000268347243224 0.005015352217276423
6341 -1.0000247774637632 0.0050153581841906915
6342 -1.0000269242505095 0.005015372809780798
6343 -1.0000273066784218 0.00501540523786711
6344 -1.0000267314591975 0.00501539594574824
6345 -1.0000275476152332 0.005015386724623621
6346 -1.0000274939081129 0.0050153006082104615
6347 -1.0000252922965316 0.005015277534148214
6348 -1.0000279296162653 0.005015242848490299
6349 -1.0000233822045541 0.005015156096905772
6350 -1.000027027665503 0.005015089982549308
6351 -1.0000248471609685 0.005015093628563453
6352 -1.000029779984132 0.005015153230595059
6353 -1.00002256976254 0.005015376063976818
6354 -1.000029049494917 0.0050154855950348244
6355 -1.0000258526726424 0.005015531719523778
6356 -1.0000259214990164 0.005015291733811666
6357 -1.0000263988334679 0.005015040875871683
6358 -1.0000232253768981 0.005014945159573282
6359 -1.000028346003215 0.005014992659633996
6360 -1.0000259097390984 0.0050150046754209995
6361 -1.000023660129979 0.005015005254968806
6362 -1.000024066504144 0.005015093129606557
6363 -1.000025892898649 0.005015225474669524
6364 -1.0000273741450152 0.005015385355519611
6365 -1.0000233162477503 0.005015609084681433
6366 -1.0000280985791759 0.005015625557175245
6367 -1.0000244522533333 0.005015544709504473
6368 -1.0000247900526273 0.0050154431373922465
6369 -1.000021141477535 0.00501539108646036
6370 -1.0000264371728373 0.00501537894857088
6371 -1.0000257287759795 0.005015371299547344
6372 -1.000026775690991 0.005015365556657596
6373 -1.0000258871502783 0.005015446182904149
6374 -1.0000273202245686 0.005015587355125458
6375 -1.0000272379085053 0.0050156420450190925
6376 -1.0000271053825087 0.005015566755811294
6377 -1.0000260398201868 0.0050154445138981115
6378 -1.000024743207873 0.00501532437877605
6379 -1.0000248593130605 0.005015234048295631
6380 -1.0000286347119551 0.005015207269529394
6381 -1.000025638930566 0.005015201085011506
6382 -1.0000232299614893 0.00501520884785137
6383 -1.000027767177913 0.005015224304059008
6384 -1.0000264380870352 0.005015228843759587
6385 -1.0000293878275728 0.005015247056292655
6386 -1.000028297068807 0.005015265384781834
6387 -1.0000258408426084 0.005015269133408779
6388 -1.0000257942001183 0.0050152431765574995
6389 -1.000026069925856 0.00501521836479198
6390 -1.0000246917375593 0.005015177067288341
6391 -1.0000212342824601 0.005015210624167016
6392 -1.0000246621808058 0.005015228789149704
6393 -1.000025513601042 0.005015254203227368
6394 -1.0000288375029687 0.005015284877136876
6395 -1.0000262553572756 0.005015314850317446
6396 -1.0000253121419664 0.005015325438117468
6397 -1.0000248586200169 0.005015301002640783
6398 -1.0000282612640066 0.005015240320345113
6399 -1.0000268379512007 0.005015201271604763
6400 -1.0000256449234364 0.005015165946608909
6401 -1.0000236396405884 0.005015138620747189
6402 -1.0000244565502396 0.0050151349181108435
6403 -1.0000261978070124 0.005015160485125284
6404 -1.0000293453790612 0.005015188271764535
6405 -1.0000269125381653 0.005015266151292718
6406 -1.0000276496593996 0.005015324226198209
6407 -1.0000266738681323 0.005015334279481524
6408 -1.0000259394838342 0.005015326304618833
6409 -1.0000291013671412 0.005015289202720931
6410 -1.0000270485338658 0.0050151638690607864
6411 -1.0000211994026238 0.00501516381173376
6412 -1.0000260010070734 0.0050152080209525385
6413 -1.000026613101079 0.0050152492793483884
6414 -1.0000255367926205 0.005015265142993916
6415 -1.0000249000478203 0.005015282489742846
6416 -1.0000258290921191 0.0050153177636943005
6417 -1.0000265114817601 0.005015326017262386
6418 -1.000026651330275 0.005015354974234109
6419 -1.0000256669694645 0.005015415402831698
6420 -1.000026636879862 0.005015464520506558
6421 -1.0000281079733973 0.005015506240181309
6422 -1.0000273500363495 0.005015549494525296
6423 -1.0000274003790899 0.005015597874771269
6424 -1.0000246932226269 0.005015621593028864
6425 -1.0000278795554056 0.005015636299152937
6426 -1.0000279808810795 0.0050156671839095245
6427 -1.0000274126146362 0.005015729547625569
6428 -1.0000249784942115 0.005015782360713328
6429 -1.0000269187153628 0.005015812629373127
6430 -1.000025388148292 0.005015810611890419
6431 -1.000022964758747 0.005015747466208445
6432 -1.0000233884418712 0.005015688365703434
6433 -1.0000237694656604 0.0050156893762374494
6434 -1.0000268918072788 0.005015677106005912
6435 -1.000024364761641 0.005015682428937243
6436 -1.0000285306059569 0.005015696470412009
6437 -1.0000257375306632 0.005015708306036333
6438 -1.0000248754652739 0.005015770708547075
6439 -1.0000226028902728 0.005015881448383892
6440 -1.0000254416576186 0.005015919036958501
6441 -1.000028965016609 0.0050159467184635
6442 -1.0000263760279045 0.005015907360769192
6443 -1.0000257389783151 0.005015861518921603
6444 -1.0000266528767174 0.005015855390235644
6445 -1.0000283121116855 0.0050158607312663795
6446 -1.000023886870424 0.00501589822502615
6447 -1.0000243088118554 0.005015936857894016
6448 -1.0000245723498806 0.005016054177088981
6449 -1.000026814950719 0.005016149732175701
6450 -1.0000225012811954 0.005016294162118151
6451 -1.0000265392771777 0.005016398228082202
6452 -1.00002566295892 0.005016452593145458
6453 -1.0000253100270764 0.005016487867496709
6454 -1.0000262384127268 0.005016532804890681
6455 -1.0000263133018312 0.00501654416980871
6456 -1.000025465292805 0.005016542467014568
6457 -1.0000265434849525 0.005016406561578073
6458 -1.0000261594146072 0.005016317583576825
6459 -1.0000269414348517 0.005016258088353747
6460 -1.000025178357116 0.0050162613717262125
6461 -1.0000244847566204 0.005016342482989267
6462 -1.0000251743177206 0.005016456913095947
6463 -1.0000237675479213 0.00501657171561737
6464 -1.00002650764506 0.005016695055554597
6465 -1.0000268075875316 0.005016767184002246
6466 -1.0000265276651779 0.00501691977071087
6467 -1.0000261160511141 0.005016852903713736
6468 -1.0000251246993457 0.0050168508366734
6469 -1.00002654395863 0.005016945399368287
6470 -1.0000270916100678 0.005017056296425001
6471 -1.0000230117469773 0.005017134230214021
6472 -1.0000245680698818 0.005017198725974839
6473 -1.0000260749953314 0.0050172972382249124
6474 -1.000024033816535 0.005017398249713992
6475 -1.0000272037740094 0.005017487555573826
6476 -1.0000242732512346 0.005017584093658198
6477 -1.0000240926902009 0.005017704613657354
6478 -1.0000233919052957 0.00501764711581008
6479 -1.000025037333236 0.005017602381183013
6480 -1.00002510036921 0.005017627642525082
6481 -1.0000245856002643 0.005017706234527613
6482 -1.0000247583497863 0.005017767265955548
6483 -1.0000227811410043 0.005017912187458043
6484 -1.0000274544609045 0.005017935046853414
6485 -1.0000281105106066 0.0050179339980673835
6486 -1.0000245339520943 0.005017790872640437
6487 -1.0000289318650926 0.005017709440278537
6488 -1.0000257884556036 0.005017657742663751
6489 -1.000025951030171 0.005017601577148711
6490 -1.0000236093802035 0.005017543306424738
6491 -1.0000270547432586 0.005017511908183201
6492 -1.0000222610949192 0.005017511302673392
6493 -1.000026711195641 0.005017501651265322
6494 -1.0000268330248383 0.005017497833346369
6495 -1.000024888570709 0.0050175949349692845
6496 -1.000023899766609 0.005017647960166131
6497 -1.0000219078383172 0.005017600346717202
6498 -1.0000286890688361 0.0050175322667700695
6499 -1.0000256074712883 0.005017466507771309
6500 -1.0000239078745803 0.005017387546173798
6501 -1.0000282754511005 0.005017352600076294
6502 -1.000024959383431 0.005017346990594755
6503 -1.0000276778019865 0.005017345960940365
6504 -1.000025214822836 0.005017289824182782
6505 -1.00002397991192 0.005017222285519477
6506 -1.0000265015880998 0.005017234138642931
6507 -1.0000245114535922 0.0050172210248351935
6508 -1.0000197070277375 0.005017313062976977
6509 -1.0000214627083237 0.005017219202356007
6510 -1.0000257630954184 0.0050170822039721
6511 -1.0000243357937648 0.00501692604186239
6512 -1.0000229346567593 0.005016820113011026
6513 -1.0000222422680507 0.00501671479327632
6514 -1.0000251762703236 0.005016657068395231
6515 -1.0000255893256298 0.005016611858465431
6516 -1.0000278100347735 0.005016537719261245
6517 -1.0000268614661927 0.005016410024028096
6518 -1.0000212450814512 0.005016368924219902
6519 -1.0000256313123366 0.005016469735185321
6520 -1.0000271628775188 0.005016582395572795
6521 -1.000024739020994 0.005016598331160069
6522 -1.0000259350551237 0.005016550395314565
6523 -1.0000263673393752 0.005016462741392686
6524 -1.0000274428251619 0.005016366470168624
6525 -1.0000246727188542 0.005016216142158379
6526 -1.000024838818234 0.005016086050112675
6527 -1.0000230875471174 0.005015980047704892
6528 -1.0000278733141357 0.005015924295975838
6529 -1.0000253005358548 0.005015869235808455
6530 -1.0000259414478816 0.005015806314620948
6531 -1.0000224869889849 0.005015799461626548
6532 -1.0000249581741174 0.005015835604876145
6533 -1.0000271013793758 0.005015873526625273
6534 -1.0000244196318497 0.005015800448158957
6535 -1.0000263465544084 0.005015748226272762
6536 -1.0000226651520594 0.005015729974471285
6537 -1.0000242272577986 0.005015733590338838
6538 -1.000025959278999 0.005015726694878113
6539 -1.000025366854347 0.005015737077452229
6540 -1.0000255305234782 0.005015765069119759
6541 -1.0000243555665986 0.0050157879415305365
6542 -1.0000256030614167 0.005015843642274612
6543 -1.0000265227919687 0.005015862315050941
6544 -1.0000256189123344 0.00501597064690936
6545 -1.0000249665223695 0.005016044661699246
6546 -1.0000180227369782 0.005016141679608892
6547 -1.0000231738365866 0.005016114925434141
6548 -1.0000265343398282 0.005016077737813712
6549 -1.000023394078281 0.005015994012033483
6550 -1.0000245429178996 0.0050159162309304705
6551 -1.0000272422136598 0.005015846864538555
6552 -1.0000271336830069 0.00501575866007655
6553 -1.0000243610306863 0.005015665446982894
6554 -1.0000262127730342 0.005015585577686714
6555 -1.0000262479073923 0.005015559937800116
6556 -1.000027484929763 0.005015513706522977
6557 -1.0000226389075504 0.0050155323885714455
6558 -1.0000271479300409 0.0050155573296019424
6559 -1.0000245937747256 0.005015524754405937
6560 -1.0000261455445745 0.0050154926630099185
6561 -1.000024461481118 0.005015484010313466
6562 -1.0000236312570085 0.0050155256056434875
6563 -1.0000271397116294 0.005015532262919668
6564 -1.0000259042372874 0.005015536857401158
6565 -1.000020539642693 0.005015557926837353
6566 -1.0000253606838936 0.005015588067191988
6567 -1.0000261683379417 0.005015643169245513
6568 -1.00002763314894 0.005015706762845597
6569 -1.0000214102642955 0.005015801402653353
6570 -1.0000253904186922 0.005015915648173615
6571 -1.0000271197994686 0.005016041878403758
6572 -1.0000280026134192 0.00501612633726442
6573 -1.0000236260887714 0.005016142417203308
6574 -1.000027022135455 0.005016178548670384
6575 -1.000022833810999 0.005016343125315445
6576 -1.0000229723195415 0.005016558532828238
6577 -1.0000254152919705 0.005016627741720095
6578 -1.0000260635270402 0.005016593402541522
6579 -1.0000255756670786 0.005016483427073136
6580 -1.0000260057990922 0.005016453593511714
6581 -1.0000260958524152 0.005016427020939988
6582 -1.0000249779414092 0.0050163980477949816
6583 -1.0000220608101553 0.005016398781043867
6584 -1.0000211801505312 0.005016421327804535
6585 -1.0000239600550174 0.005016340144339111
6586 -1.0000271320752445 0.0050162610584046745
6587 -1.0000279040286777 0.005016272407354926
6588 -1.0000270889749687 0.005016325130505818
6589 -1.0000262876853518 0.005016301529054239
6590 -1.0000282161500116 0.005016264845435605
6591 -1.000023618466405 0.005016180055079273
6592 -1.0000252803403702 0.005016154719889112
6593 -1.0000247469665708 0.005016215841500391
6594 -1.0000244538366037 0.005016299546189281
6595 -1.0000232154042739 0.005016353939463227
6596 -1.0000291240899155 0.005016321223622337
6597 -1.0000229343879468 0.0050163230319904195
6598 -1.0000277627501466 0.005016295461502914
6599 -1.0000283293703567 0.005016176122783142
6600 -1.0000245016280231 0.005016070779443366
6601 -1.000027056577099 0.005015960331682515
6602 -1.000025134384171 0.005015858653115571
6603 -1.000028110967384 0.005015793192689279
6604 -1.0000276132821864 0.005015782754443983
6605 -1.0000238071765968 0.005015844517481523
6606 -1.0000258545126097 0.005015842144438686
6607 -1.0000215220026125 0.0050159376816414
6608 -1.0000230817017826 0.00501587299847214
6609 -1.00002642308787 0.005015652612157277
6610 -1.0000288791665752 0.005015669799349899
6611 -1.0000268849908054 0.005015929654206531
6612 -1.0000223026646482 0.005016306527631107
6613 -1.0000247438777805 0.0050163340480081425
6614 -1.000026242319627 0.005015975995079258
6615 -1.0000252728519818 0.005015683146091414
6616 -1.0000282365074442 0.005015602186163134
6617 -1.0000278961618827 0.005015644220715517
6618 -1.0000276131184658 0.005015675163868235
6619 -1.0000254920804432 0.005015678470169718
6620 -1.0000244401949974 0.00501570394887147
6621 -1.0000274282782586 0.005015705852861383
6622 -1.0000269993109228 0.005015801850625674
6623 -1.0000267628456183 0.005015856024380056
6624 -1.00002835806025 0.005015917873164705
6625 -1.0000254517165146 0.0050159944698487426
6626 -1.0000281509830968 0.005016016215472753
6627 -1.0000246081884332 0.005015947077800774
6628 -1.000027373448004 0.005015758362353153
6629 -1.0000246709270806 0.005015593882686379
6630 -1.0000244578142874 0.005015541928402177
6631 -1.0000248329485 0.005015506158311212
6632 -1.0000291049403343 0.005015463082547716
6633 -1.000024128472692 0.005015411287962308
6634 -1.0000257247739173 0.005015357720211682
6635 -1.000027509029109 0.0050153482103830515
6636 -1.0000271089744028 0.005015323393655661
6637 -1.000023906112752 0.0050153490730426385
6638 -1.0000247742718573 0.005015336355412852
6639 -1.000023365945175 0.005015314014851356
6640 -1.0000217619430687 0.005015223050407128
6641 -1.000026436836215 0.0050151789970016005
6642 -1.0000267975464208 0.005015156220456128
6643 -1.0000252032853207 0.005015220785049838
6644 -1.0000291021173406 0.005015289967324136
6645 -1.0000253350219472 0.00501529845360163
6646 -1.0000245571242274 0.005015315311090981
6647 -1.000024913024979 0.005015348861322048
6648 -1.0000238582901257 0.0050154662254268
6649 -1.0000270964090303 0.005015633390365096
6650 -1.0000248697612193 0.005015661218216214
6651 -1.0000246670783588 0.005015747855018566
6652 -1.000025718066899 0.005015826746337642
6653 -1.0000203376490233 0.00501591377831133
6654 -1.000026721482075 0.005015911946665355
6655 -1.0000275824529765 0.005015856986686978
6656 -1.000025494579469 0.0050157610501949425
6657 -1.0000253650500683 0.0050158759322805275
6658 -1.0000281233774484 0.005015830170966806
6659 -1.000026942746789 0.005015689430795895
6660 -1.0000236339637802 0.005015490747342429
6661 -1.0000277428114275 0.005015331821369399
6662 -1.0000240179411235 0.005015284389554488
6663 -1.000025500742473 0.005015308897796989
6664 -1.0000258721946726 0.005015321381160668
6665 -1.000027107959956 0.005015298353429257
6666 -1.0000280648162103 0.005015268646704789
6667 -1.0000276874204947 0.005015300482828671
6668 -1.0000226218987753 0.005015495449024298
6669 -1.0000259903517594 0.0050156534207297255
6670 -1.0000259109011063 0.005015799068465088
6671 -1.0000210119427353 0.005015827025347647
6672 -1.000029088023878 0.005015827249791034
6673 -1.0000273025979356 0.0050157689868544604
6674 -1.0000259044353488 0.005015643775165496
6675 -1.000027049918841 0.005015568981847593
6676 -1.0000244017514746 0.005015594057567633
6677 -1.0000275858085672 0.00501562074146486
6678 -1.0000262930510022 0.005015605929639181
6679 -1.0000271292905907 0.005015541358400132
6680 -1.0000288760139722 0.005015481991788941
6681 -1.0000291475240182 0.005015466741330493
6682 -1.0000230642763828 0.005015518888954018
6683 -1.0000227180188197 0.005015661281650224
6684 -1.000026227212742 0.005015754852783792
6685 -1.0000278611829934 0.0050157517729156
6686 -1.0000252608117586 0.005015654254284849
6687 -1.0000251052376519 0.00501553634471091
6688 -1.0000230993407542 0.0050154429073004485
6689 -1.0000249850415717 0.005015368636168305
6690 -1.0000275379199175 0.0050153317334035805
6691 -1.0000294221222388 0.005015295934557168
6692 -1.0000251615690932 0.005015249039145863
6693 -1.0000254238067317 0.005015181138803845
6694 -1.0000248591057983 0.005015211074394582
6695 -1.0000275665097365 0.005015366881545086
6696 -1.0000282506758222 0.005015563679094403
6697 -1.0000241768999996 0.0050156078119277265
6698 -1.0000244025368499 0.005015459878830918
6699 -1.0000263447577147 0.005015274747010558
6700 -1.0000242970719355 0.0050151548256812456
6701 -1.0000245530950156 0.005015121620160726
6702 -1.0000247483777245 0.005015337791934741
6703 -1.0000239916739189 0.005015592794065753
6704 -1.000027526679993 0.005015230750239241
6705 -1.0000242105385475 0.005014994899306256
6706 -1.0000267837727586 0.005014907762775524
6707 -1.000027333861028 0.00501493074370727
6708 -1.0000270860806846 0.005015058839415481
6709 -1.0000294000479186 0.005015187732934486
6710 -1.0000256003068386 0.0050150575064850204
6711 -1.0000250651791203 0.005014950357567541
6712 -1.0000258018799089 0.005014910374646928
6713 -1.0000250976395042 0.005014858118019123
6714 -1.0000243057634506 0.005014809548302789
6715 -1.0000209244907674 0.005014826020021327
6716 -1.0000241540359713 0.005014858058713328
6717 -1.0000277502673103 0.005014897619179829
6718 -1.0000252397449818 0.005014966441408785
6719 -1.0000274374393954 0.005015085263927384
6720 -1.0000242736096692 0.005015246985442899
6721 -1.0000251012552723 0.005015403648900305
6722 -1.0000252775354448 0.005015519779873787
6723 -1.0000259944305152 0.005015509429998288
6724 -1.0000258274982208 0.005015450725984848
6725 -1.0000262559358433 0.005015446484440741
6726 -1.000026764823453 0.005015402062521698
6727 -1.000025348892471 0.005015363785232455
6728 -1.000021235934861 0.005015282926898873
6729 -1.0000254063525524 0.005015240301158944
6730 -1.0000219868518305 0.005015182496812008
6731 -1.0000216781518922 0.005015162107562131
6732 -1.0000243331272278 0.005015150710116375
6733 -1.0000225506482423 0.005015180834004101
6734 -1.0000259209115212 0.005015195239037387
6735 -1.0000251240295657 0.005015249804972851
6736 -1.000026982717024 0.005015273431415855
6737 -1.000025436396133 0.0050152113654469204
6738 -1.0000274224218564 0.005015131400861364
6739 -1.0000282521834316 0.005015063408133978
6740 -1.0000277886842572 0.005015013714869074
6741 -1.0000242883095734 0.0050150349944783415
6742 -1.0000274575397972 0.0050150553144017295
6743 -1.0000258174443821 0.005015077841345701
6744 -1.0000249581097351 0.005015138017959147
6745 -1.0000242289284766 0.0050152449905673585
6746 -1.0000257490057185 0.005015375205758731
6747 -1.000024150189719 0.005015252741086134
6748 -1.0000251715664288 0.005015101613703924
6749 -1.0000248276668626 0.00501499578397315
6750 -1.0000273461033318 0.005014962054421015
6751 -1.0000241042241922 0.005015029167412706
6752 -1.0000255275117744 0.00501499200977101
6753 -1.0000279690573712 0.005014833924403631
6754 -1.000022817636928 0.005014771109075623
6755 -1.0000244998601249 0.005014867678302745
6756 -1.0000216153874888 0.005014930208820732
6757 -1.000024958732047 0.005014919319946625
6758 -1.0000276373354944 0.005014806427838924
6759 -1.0000250879665096 0.0050146574277590865
6760 -1.000025656908655 0.005014557087770728
6761 -1.0000264588770935 0.005014522481492912
6762 -1.0000212831258135 0.00501453398053666
6763 -1.0000231980860093 0.005014541623630381
6764 -1.000026357716378 0.005014553674727842
6765 -1.000029220877838 0.005014583803881229
6766 -1.000022824511286 0.005014686949434772
6767 -1.000024169770548 0.0050148046778547145
6768 -1.000028462888353 0.0050148317387200304
6769 -1.0000225953055433 0.00501491184725009
6770 -1.0000262413236622 0.005014930050491029
6771 -1.0000266261491337 0.005014985630919404
6772 -1.0000273412196272 0.005014984549119712
6773 -1.0000249108219748 0.00501494733351522
6774 -1.000029642032495 0.005014947085134664
6775 -1.0000265915655049 0.005014966006657327
6776 -1.0000268013042486 0.00501500569695016
6777 -1.0000228233430286 0.005015034526331554
6778 -1.000026547651655 0.0050150759199907614
6779 -1.0000248033621313 0.005015174857572859
6780 -1.000028350336909 0.005015321714470982
6781 -1.0000252579973805 0.005015318801283578
6782 -1.00002425834446 0.0050153729875766
6783 -1.000022672781157 0.00501529450065162
6784 -1.0000256511471715 0.0050152799676358075
6785 -1.000027212303091 0.005015271635596965
6786 -1.000026765294794 0.005015267099932568
6787 -1.0000247993191949 0.00501523691684342
6788 -1.0000257007451887 0.005015215447998216
6789 -1.000020041039282 0.0050151470136327566
6790 -1.0000267550387596 0.005015093357609395
6791 -1.0000252750884429 0.005015080283697457
6792 -1.0000267602612927 0.00501508409000684
6793 -1.0000276548554108 0.005015113518738789
6794 -1.000029166136003 0.005015144634891772
6795 -1.0000264867589088 0.005015223545743232
6796 -1.0000259049760274 0.005015251318081452
6797 -1.000023241844642 0.005015233218489158
6798 -1.00002454971864 0.005015220444958842
6799 -1.0000247519713674 0.005015219261860836
6800 -1.0000264286592153 0.005015196795402083
6801 -1.0000279941278127 0.005015195372048588
6802 -1.0000257288873147 0.005015203213202854
6803 -1.0000286620076442 0.0050151465925844275
6804 -1.000025161416795 0.005015148114403428
6805 -1.00002613041872 0.00501525467106839
6806 -1.0000229658902515 0.005015330515450836
6807 -1.0000270729604315 0.005015367079513708
6808 -1.0000275656275477 0.005015319155409377
6809 -1.0000275201780284 0.005015261768231742
6810 -1.0000277924801724 0.0050152104014887
6811 -1.000026589805957 0.005015192425926709
6812 -1.00002437385174 0.0050151435964196425
6813 -1.000023608699644 0.005015091703719374
6814 -1.0000268155755643 0.005015090495294179
6815 -1.0000257421589303 0.005015112263540334
6816 -1.000023909327792 0.005015100914629648
6817 -1.0000259683345523 0.005015066157803359
6818 -1.0000283578666032 0.005015015412956775
6819 -1.0000281005511036 0.005014990447224738
6820 -1.0000258288730322 0.005014988766761083
6821 -1.0000276457818125 0.005014996217458237
6822 -1.0000244367793958 0.0050149985944579565
6823 -1.0000223332566562 0.005015005342975506
6824 -1.0000257235002652 0.00501500523009727
6825 -1.0000290207752045 0.005014982542038191
6826 -1.0000273446945613 0.005014963572324449
6827 -1.0000268890389479 0.0050149723678176664
6828 -1.000024784442936 0.0050149851800453055
6829 -1.0000246187783481 0.005015041801317343
6830 -1.00002756266929 0.005015062297586109
6831 -1.0000242407022637 0.00501508203149351
6832 -1.000025698259515 0.005014978366169169
6833 -1.0000255407769236 0.0050149220018805415
6834 -1.0000249651667505 0.005014908767251024
6835 -1.0000285056548364 0.0050148852369834756
6836 -1.0000276914080544 0.005014875656222571
6837 -1.0000260947034774 0.005014891704327663
6838 -1.0000248515086871 0.0050149921987642995
6839 -1.0000235613566095 0.005015087026051193
6840 -1.0000265932280612 0.005015082316909941
6841 -1.0000238455186032 0.005015061034980782
6842 -1.0000215614457886 0.005015093845944292
6843 -1.0000258118103966 0.00501514830713675
6844 -1.000027195539019 0.0050151250937009945
6845 -1.0000221076867397 0.005015129005446411
6846 -1.0000264845579854 0.005015069914833934
6847 -1.000027456751186 0.005015007154800414
6848 -1.00002540776109 0.005014955650494042
6849 -1.0000258526277097 0.005014916211662826
6850 -1.0000246582727532 0.005014876317873743
6851 -1.0000242969985877 0.005014850792705744
6852 -1.0000239498239545 0.005014831849267917
6853 -1.0000263842098864 0.005014807424794879
6854 -1.0000273730758538 0.005014751739586644
6855 -1.0000233202337732 0.005014712732834996
6856 -1.0000259902611974 0.005014686781873886
6857 -1.000024457751025 0.005014648944892464
6858 -1.0000296352296596 0.005014620530877631
6859 -1.0000250384450944 0.005014649175707247
6860 -1.0000251202179964 0.005014709188577612
6861 -1.000027947973752 0.005014737153027779
6862 -1.0000263781807657 0.005014629518863757
6863 -1.000026488612723 0.005014483946278934
6864 -1.0000272993653987 0.0050144033293943084
6865 -1.000024440093475 0.0050143845762284575
6866 -1.0000273162869489 0.005014409793710251
6867 -1.0000242184056127 0.00501442394771713
6868 -1.0000275525201539 0.005014412377032391
6869 -1.000024120913114 0.005014425049922826
6870 -1.0000257406536666 0.00501447250783857
6871 -1.0000274334235388 0.005014492210528774
6872 -1.0000237448874116 0.0050145252054710964
6873 -1.0000217468108017 0.005014562762818585
6874 -1.000028454851927 0.005014594321365794
6875 -1.0000257071454002 0.005014580925632528
6876 -1.0000291434726603 0.005014528963034558
6877 -1.0000274786680428 0.005014439578990841
6878 -1.0000272786040625 0.005014355462677364
6879 -1.000025900137846 0.005014291300358054
6880 -1.0000250829709696 0.0050142801154561
6881 -1.000025769261735 0.005014302906184657
6882 -1.0000257741998826 0.005014312336981319
6883 -1.000023729975547 0.005014316764428631
6884 -1.0000238093522493 0.0050143180410593
6885 -1.000028626978886 0.005014321677585068
6886 -1.0000229428140448 0.0050143543864313665
6887 -1.0000245801048464 0.005014456707180419
6888 -1.0000261818317402 0.00501457365382173
6889 -1.0000212362245204 0.005014699089003896
6890 -1.0000265588737756 0.005014744471931094
6891 -1.000026678835987 0.005014723258962861
6892 -1.0000242987560413 0.0050147060243843685
6893 -1.00002736114508 0.005014717417312415
6894 -1.0000249770822112 0.005014723009325265
6895 -1.0000275558926652 0.005014730783692596
6896 -1.0000263669485725 0.005014740486187142
6897 -1.000025669076035 0.005014752034147942
6898 -1.0000265379110007 0.005014797236802998
6899 -1.0000240544812902 0.005014872442959792
6900 -1.0000264623854016 0.0050149844706619
6901 -1.0000252282761142 0.0050150191164419974
6902 -1.0000258801637834 0.005015013646909875
6903 -1.0000275098175453 0.005014965065817163
6904 -1.0000238813719917 0.00501485436534709
6905 -1.0000256639365943 0.00501478111048887
6906 -1.000028024979765 0.005014725445226515
6907 -1.0000249584001872 0.005014708821273112
6908 -1.0000235023415467 0.005014736522406611
6909 -1.0000275251954076 0.005014756021014718
6910 -1.0000271935778497 0.005014738864119329
6911 -1.000027099902353 0.005014732294748179
6912 -1.0000277974847165 0.00501474379261584
6913 -1.0000272588014547 0.005014743417059409
6914 -1.0000271062331438 0.005014790782364616
6915 -1.0000269612826382 0.005014918897188172
6916 -1.0000250046053083 0.005014980358326622
6917 -1.0000218270789174 0.0050150574320913036
6918 -1.0000255366720923 0.005015042642115386
6919 -1.0000234512198347 0.005014952533029482
6920 -1.0000268535466537 0.005014950955918768
6921 -1.0000258471148784 0.005014993241295893
6922 -1.0000236875162976 0.0050151198057976
6923 -1.0000270179394348 0.005015281387961932
6924 -1.0000228657309538 0.005015460797639175
6925 -1.000025780041527 0.005015515740317968
6926 -1.0000259530961135 0.005015433623629758
6927 -1.0000277597397818 0.005015372554484337
6928 -1.0000290214096925 0.005015339003594462
6929 -1.0000273960026298 0.005015320918319465
6930 -1.0000257806219626 0.005015334296068063
6931 -1.0000245160103096 0.0050153455419209006
6932 -1.0000267694124763 0.005015374425226487
6933 -1.000026769413127 0.005015473502033886
6934 -1.0000267923461272 0.005015653381756302
6935 -1.0000251043381414 0.005015786212658572
6936 -1.00002681425478 0.005015829329306124
6937 -1.000028924043276 0.005015807232327487
6938 -1.0000290887721952 0.005015733992901812
6939 -1.0000260508123637 0.005015680762330752
6940 -1.0000258324486457 0.005015697084295178
6941 -1.0000220777831224 0.005015646450256071
6942 -1.0000244671332645 0.005015688960484306
6943 -1.0000275385015276 0.005015678080158065
6944 -1.0000256033904689 0.005015601581239007
6945 -1.000026938028266 0.005015525774184426
6946 -1.0000262442473244 0.005015506089860061
6947 -1.0000261220641558 0.005015554300222422
6948 -1.0000257565898185 0.00501564904021041
6949 -1.0000203552775928 0.005015629304015445
6950 -1.000027252149583 0.005015489603288132
6951 -1.0000253771634646 0.005015310953535606
6952 -1.0000235241121012 0.005015181986163569
6953 -1.0000225227914192 0.005015131072125433
6954 -1.000028743767132 0.0050150964383280875
6955 -1.0000263993777723 0.005015058966685752
6956 -1.000026250905653 0.005015027689287005
6957 -1.0000219562532695 0.005015020954996187
6958 -1.0000247812069663 0.00501508718886358
6959 -1.0000287365863014 0.005015199432199219
6960 -1.0000277619617368 0.005015297686851791
6961 -1.000024627992923 0.005015267785383247
6962 -1.0000247239012776 0.005015043174496438
6963 -1.000025541307686 0.005014911761988875
6964 -1.0000254663658883 0.005014889675341289
6965 -1.0000288013529572 0.005014959110970363
6966 -1.0000245646226518 0.005014976709035429
6967 -1.0000253680565692 0.00501493968841784
6968 -1.0000232515484393 0.005014743163934998
6969 -1.0000273721683972 0.005014670243567382
6970 -1.0000289485008804 0.005014755898689079
6971 -1.0000258655469025 0.005014950914967919
6972 -1.000025647620426 0.0050151798128296645
6973 -1.0000245452024323 0.005015259474590533
6974 -1.0000227355318143 0.00501522487244194
6975 -1.0000233905942988 0.005015073635358288
6976 -1.0000261250077132 0.005014813712478002
6977 -1.0000270948560537 0.005014677007192589
6978 -1.0000237827859877 0.005014653001740499
6979 -1.0000259442194135 0.005014693020287385
6980 -1.0000231045607686 0.005014669040885414
6981 -1.0000260094136957 0.005014627690410969
6982 -1.0000234876157987 0.005014569580737529
6983 -1.0000263564091736 0.005014515029027805
6984 -1.0000258325914217 0.0050144479901929155
6985 -1.0000264245396102 0.00501445737067973
6986 -1.0000269400998132 0.005014466054503207
6987 -1.0000253037785107 0.005014470108610156
6988 -1.0000229773240317 0.005014476619973073
6989 -1.0000243304779606 0.005014541110330121
6990 -1.000027102716176 0.005014535510980641
6991 -1.0000261350467117 0.0050144613061028544
6992 -1.0000239177528583 0.005014347002867316
6993 -1.0000242293240256 0.005014355001369892
6994 -1.000025695945853 0.005014366679214143
6995 -1.000025788492774 0.005014365371903739
6996 -1.0000276376736075 0.005014379974074092
6997 -1.0000276717255125 0.00501441269976596
6998 -1.0000238947036488 0.005014399118202169
6999 -1.0000227002987727 0.005014414529988126
7000 -1.000026847450023 0.0050143833520705115
7001 -1.0000272546796136 0.005014330846210722
7002 -1.0000247953202024 0.005014300657615127
7003 -1.0000243004777665 0.0050142553424818055
7004 -1.000029642415269 0.0050142226840455845
7005 -1.0000276445440732 0.005014194694571688
7006 -1.0000262499628807 0.005014148202011657
7007 -1.0000229869069464 0.005014122708923585
7008 -1.0000268827583232 0.005014072324575395
7009 -1.0000239069579633 0.005013984820149496
7010 -1.0000292749348934 0.005013948001850301
7011 -1.0000248763512705 0.005013934167165324
7012 -1.0000291689885832 0.005013928058286915
7013 -1.0000259166510117 0.005013968652854045
7014 -1.0000193013911602 0.005014029766214884
7015 -1.0000269917809161 0.005014014591693366
7016 -1.0000244854509674 0.005013996009244736
7017 -1.0000282553529891 0.005013975777386769
7018 -1.0000242570217106 0.005013955493951923
7019 -1.0000282492338883 0.00501392829259361
7020 -1.0000255562035065 0.005013916790068799
7021 -1.0000267296254275 0.005013899590986594
7022 -1.0000268132070398 0.0050138896849912275
7023 -1.000024750539767 0.005013916530889003
7024 -1.0000292129610047 0.0050139693258999946
7025 -1.0000252834220607 0.005014023563277128
7026 -1.0000245247188992 0.005014106751465569
7027 -1.000026821715189 0.005014182065083341
7028 -1.0000267574679693 0.005014255225324352
7029 -1.000026334802726 0.005014357431327528
7030 -1.0000229988474238 0.005014444570556199
7031 -1.0000222431085597 0.005014489715174199
7032 -1.0000262074967228 0.005014529470444568
7033 -1.000024382117734 0.0050145517198584314
7034 -1.0000246111182998 0.0050145993911058845
7035 -1.000025213421204 0.005014666429920451
7036 -1.000026275909659 0.005014735110721601
7037 -1.0000268786610171 0.005014811328180043
7038 -1.0000246503840011 0.005014901414923657
7039 -1.00002440786365 0.005014966490144258
7040 -1.000027191055011 0.0050150592080576905
7041 -1.000025240104161 0.005015019121411956
7042 -1.0000213392226895 0.005014944656285044
7043 -1.0000273624991614 0.00501490635616501
7044 -1.0000235168894347 0.0050148921827449415
7045 -1.0000287795908382 0.005014895555291806
7046 -1.000026463373964 0.005014928559578037
7047 -1.0000253234227967 0.005014916435335993
7048 -1.0000277999534835 0.005014965708614514
7049 -1.0000254677862592 0.00501492090542412
7050 -1.0000267147829984 0.00501485558225075
7051 -1.0000247661081645 0.005014848857104251
7052 -1.0000291481157306 0.005014864320340685
7053 -1.0000255429874958 0.005014899054712202
7054 -1.0000277749872926 0.0050149500330412145
7055 -1.000025399540058 0.005014985634819099
7056 -1.0000224423848543 0.00501504167189697
7057 -1.0000260433567012 0.0050150246668921455
7058 -1.000028096856912 0.005015031950419611
7059 -1.000026718397115 0.005015102432397316
7060 -1.0000275751353376 0.005015192514006863
7061 -1.000026821733705 0.005015320867942874
7062 -1.0000238998000783 0.005015453001739192
7063 -1.0000259191329122 0.005015709528930542
7064 -1.0000255559440887 0.005015902775747022
7065 -1.000023124944632 0.00501602452498766
7066 -1.0000265930405756 0.005015857891947757
7067 -1.0000248147433275 0.005015801664024247
7068 -1.0000253312917429 0.005015804972583076
7069 -1.0000249784955306 0.0050157512134206194
7070 -1.0000258796314518 0.0050156504378843295
7071 -1.0000288955278887 0.005015532519103103
7072 -1.0000227209069423 0.005015478101732744
7073 -1.0000283403715302 0.005015398427151305
7074 -1.0000282904373043 0.005015381770546726
7075 -1.0000268920009627 0.0050153567630081206
7076 -1.0000260677795585 0.005015365011635718
7077 -1.0000256648859367 0.005015388304912449
7078 -1.0000272804963648 0.005015345738162816
7079 -1.0000251649929761 0.005015330194098357
7080 -1.0000259814339816 0.0050153686951531
7081 -1.0000280927537435 0.005015374676847795
7082 -1.000027224029133 0.005015329377236129
7083 -1.000025040847589 0.005015336985187997
7084 -1.0000214495496542 0.00501539872144709
7085 -1.0000253569763498 0.00501554802511963
7086 -1.0000265503210675 0.0050157730604165375
7087 -1.0000248097583726 0.005015842019378845
7088 -1.000022514589321 0.005015773877331448
7089 -1.000024300520867 0.005015801652523203
7090 -1.000029782146093 0.0050156993212512255
7091 -1.0000279337051023 0.005015550900993772
7092 -1.0000296170437208 0.005015405022128901
7093 -1.000024966915786 0.005015318700142948
7094 -1.0000228860793634 0.005015282737584429
7095 -1.0000259894039265 0.005015267642983741
7096 -1.000026356603035 0.005015335957000419
7097 -1.0000247631132444 0.005015364311198741
7098 -1.0000264958644831 0.005015384953261714
7099 -1.0000261386148477 0.005015433119362627
7100 -1.0000252210862077 0.005015395711140432
7101 -1.0000259882633937 0.005015390180430717
7102 -1.0000220363358447 0.005015347360635507
7103 -1.0000267562270155 0.005015422589338187
7104 -1.000023469096482 0.005015603277034532
7105 -1.0000269918281475 0.0050156607945633785
7106 -1.0000270126077864 0.005015641096969389
7107 -1.0000280292440575 0.00501584233706446
7108 -1.0000273366902606 0.0050161758438124334
7109 -1.0000248073505202 0.005016280288970249
7110 -1.0000250247444338 0.005016076337970726
7111 -1.0000263357469568 0.005015592759947188
7112 -1.0000223746596175 0.005015291287464377
7113 -1.0000273771962278 0.005015344002169581
7114 -1.0000236216108138 0.005015549935181287
7115 -1.0000264392333207 0.0050155247766241785
7116 -1.0000271715277553 0.00501537373087114
7117 -1.0000256972388215 0.005015084916597336
7118 -1.0000241095728086 0.0050150453152647476
7119 -1.0000254198350262 0.0050151734698288064
7120 -1.0000289295622597 0.005015317604995251
7121 -1.0000259132014617 0.005015471242230733
7122 -1.0000261993116375 0.005015453150777731
7123 -1.0000242977291591 0.005015309726013769
7124 -1.0000250237297816 0.005015103243629958
7125 -1.0000247679137086 0.005014903032264934
7126 -1.0000250992388626 0.005014874970897376
7127 -1.0000224435630456 0.005014890989693369
7128 -1.0000269736574627 0.005014979217436226
7129 -1.0000214452208915 0.005014994945908859
7130 -1.0000255397638012 0.005014898968378163
7131 -1.0000285518605665 0.005014770823079177
7132 -1.0000244602465789 0.005014799493872521
7133 -1.0000236359710957 0.00501499247937932
7134 -1.000022242156979 0.0050152274452006165
7135 -1.0000218591969823 0.00501518475171176
7136 -1.0000248460650363 0.005014881747113835
7137 -1.0000262854449022 0.0050147724121271525
7138 -1.0000290337702322 0.0050147781800258615
7139 -1.0000273282961376 0.005014754923486942
7140 -1.0000291078766383 0.005014703461043286
7141 -1.0000242558767145 0.0050146922713643835
7142 -1.000028747700075 0.005014756686359935
7143 -1.0000257124842211 0.005014934510831598
7144 -1.0000219163535466 0.005015023990080948
7145 -1.000022742922272 0.005015143561962365
7146 -1.000026420617779 0.005015087518212412
7147 -1.000028113768878 0.005014825500166341
7148 -1.0000249668215595 0.005014718231166741
7149 -1.0000209085441971 0.005014635137739298
7150 -1.0000278578184447 0.005014590119739735
7151 -1.00002675507765 0.005014571755485091
7152 -1.0000289223913121 0.005014550522578685
7153 -1.000024905990238 0.0050145322945243775
7154 -1.00002721235469 0.005014527628868489
7155 -1.000026702333644 0.0050145439494481735
7156 -1.0000288404354227 0.005014571823622769
7157 -1.0000242406695206 0.00501468364058139
7158 -1.0000261414666511 0.005014796130314156
7159 -1.0000241039301188 0.005014859814484677
7160 -1.000025157403061 0.005014883503136544
7161 -1.0000218312523932 0.005014741488163022
7162 -1.000027135487791 0.005014731260752973
7163 -1.0000279807475607 0.005014730990799331
7164 -1.0000260824035514 0.005014728293570267
7165 -1.0000254344801107 0.00501468551633197
7166 -1.0000240367703366 0.005014591523592627
7167 -1.0000270157399413 0.005014524955991315
7168 -1.000026001082734 0.005014509728664828
7169 -1.000024493695643 0.0050144649282505525
7170 -1.0000237430445116 0.005014400686558497
7171 -1.0000267352409955 0.005014338502865519
7172 -1.0000247108765727 0.005014378423961578
7173 -1.0000256185222929 0.005014405147483983
7174 -1.0000248027312062 0.005014405270269444
7175 -1.000023924940782 0.005014448529243501
7176 -1.0000268003866672 0.0050144963195890395
7177 -1.000025041390528 0.005014579832623578
7178 -1.0000261841934768 0.0050146509692827485
7179 -1.0000265847840009 0.005014615383020962
7180 -1.000023345442813 0.005014623020652736
7181 -1.000020556838392 0.0050146023145991375
7182 -1.0000256907181395 0.005014644138040398
7183 -1.000024112414025 0.0050146359675173535
7184 -1.0000249789998623 0.005014661764937982
7185 -1.0000233834141923 0.005014700134958268
7186 -1.0000236672629321 0.0050147695338266145
7187 -1.000022152123197 0.00501474234360514
7188 -1.0000243220832707 0.0050146730926382485
7189 -1.0000216330889302 0.005014607185468232
7190 -1.0000250273506592 0.00501461104258538
7191 -1.0000253610303294 0.005014690532284129
7192 -1.0000239322040738 0.005014840760620112
7193 -1.0000287288083303 0.005014829677343323
7194 -1.0000211982582081 0.005014770690317725
7195 -1.0000272120910563 0.005014616669088228
7196 -1.0000265453133061 0.005014497090714248
7197 -1.000023693603835 0.00501450930654441
7198 -1.0000235034766844 0.00501455413993289
7199 -1.000027385620135 0.005014521117492925
7200 -1.0000256388209008 0.005014474158068501
7201 -1.0000254873179422 0.00501446817847583
7202 -1.0000251645981506 0.005014557842677153
7203 -1.000025087989263 0.005014648153978456
7204 -1.0000276993683082 0.005014674282891502
7205 -1.000024724060135 0.005014577381233367
7206 -1.0000259771807019 0.0050143791913944274
7207 -1.000027368535603 0.0050142521355652815
7208 -1.0000270100740145 0.0050142758001866725
7209 -1.00002515100778 0.0050143778461733835
7210 -1.0000258225576437 0.005014448834773048
7211 -1.0000270014915322 0.005014570950525261
7212 -1.0000264767646712 0.005014586902088298
7213 -1.0000273295583857 0.005014621027084907
7214 -1.0000230190961756 0.005014795230205121
7215 -1.0000262126110109 0.005014898802184276
7216 -1.000025912456423 0.005014939868132024
7217 -1.0000223189715445 0.005015005218356421
7218 -1.0000251437700631 0.005014959199833163
7219 -1.0000244648213052 0.0050147947479790116
7220 -1.000023939021203 0.0050146079017801565
7221 -1.0000248675508467 0.005014655935662381
7222 -1.000024216988925 0.005014793367471628
7223 -1.0000283318028156 0.005014596296503986
7224 -1.0000241430797627 0.005014459918786443
7225 -1.0000280682807687 0.005014487929737081
7226 -1.0000271041842972 0.0050147135226136855
7227 -1.0000279840928117 0.005015005739742816
7228 -1.0000258867351348 0.005015059979645298
7229 -1.0000258266193132 0.00501497041359662
7230 -1.0000289849188382 0.005014692331484265
7231 -1.0000258828232902 0.005014471036242082
7232 -1.000025866232727 0.005014485025306043
7233 -1.0000261093767817 0.00501454693442006
7234 -1.000027062794749 0.005014521670581242
7235 -1.0000240973716912 0.005014654545880034
7236 -1.0000213257113788 0.0050149959770766335
7237 -1.0000216930144024 0.005015289263455319
7238 -1.000024238297701 0.005015474660599932
7239 -1.000028787952742 0.005015478904080308
7240 -1.000025405523133 0.005015363175690545
7241 -1.0000254081463709 0.00501522488284638
7242 -1.0000267361758806 0.005015263453496609
7243 -1.0000261714444876 0.00501541165879606
7244 -1.0000269927083931 0.0050153946978123785
7245 -1.0000253377502695 0.005015339421988455
7246 -1.0000251754652605 0.005015394424223081
7247 -1.0000249905525995 0.005015590300026115
7248 -1.0000277629297194 0.005015739649580218
7249 -1.0000267975315464 0.005015635497445181
7250 -1.0000245329279498 0.005015441885434312
7251 -1.0000226661748506 0.005015355435346451
7252 -1.0000247862854184 0.0050152825809943544
7253 -1.000027051518363 0.005015254113100439
7254 -1.0000230057590602 0.005015241050682778
7255 -1.000026788876413 0.005015218741561818
7256 -1.0000275493391373 0.005015188578155397
7257 -1.0000253224054365 0.005015227306516092
7258 -1.0000249617592567 0.005015303781198579
7259 -1.0000244380360668 0.0050154030340615816
7260 -1.0000269262715251 0.005015494722111581
7261 -1.0000260655953597 0.005015441512695722
7262 -1.0000198588482228 0.00501549009852927
7263 -1.000026149450709 0.005015435169051386
7264 -1.0000213699263008 0.005015370142338128
7265 -1.0000223022592079 0.0050153757758964
7266 -1.0000257306693319 0.005015404820380001
7267 -1.0000274154093491 0.005015451997544912
7268 -1.000025263909426 0.0050154772602993515
7269 -1.000025868931186 0.005015497711267625
7270 -1.0000225182475446 0.005015514443560913
7271 -1.000025469606102 0.005015569664710817
7272 -1.000026029850071 0.0050156105348391836
7273 -1.0000267513052716 0.005015580517757991
7274 -1.0000231877681438 0.005015528584129306
7275 -1.000027390269622 0.005015526103002209
7276 -1.0000260306215372 0.005015569930744143
7277 -1.0000253962707777 0.005015554950764552
7278 -1.0000266664342228 0.005015545871419425
7279 -1.000025616404977 0.005015542620556802
7280 -1.0000240865363688 0.005015478717630731
7281 -1.0000226545590387 0.005015471326486653
7282 -1.0000274606461395 0.005015491137176875
7283 -1.000027562623155 0.005015495801821955
7284 -1.0000214931929134 0.005015543013550384
7285 -1.000026097583845 0.0050156570854385995
7286 -1.0000252202050415 0.005015692420364784
7287 -1.0000257998334305 0.005015656697246045
7288 -1.0000283151172205 0.0050155853982471015
7289 -1.0000246478656891 0.005015502784399072
7290 -1.0000264807953811 0.005015470982341107
7291 -1.0000260284693832 0.00501545417239396
7292 -1.0000244697752227 0.005015358369772748
7293 -1.0000270475939812 0.005015298467353543
7294 -1.000025805792291 0.005015275616243018
7295 -1.00002754565452 0.005015275990417273
7296 -1.0000275989707903 0.005015291289135944
7297 -1.0000251014827932 0.005015283127288306
7298 -1.0000253975332192 0.005015299844082901
7299 -1.000024714646025 0.005015319793658022
7300 -1.0000247421854607 0.005015280431899293
7301 -1.000027407953154 0.005015198113506168
7302 -1.0000247733802679 0.005015151736644757
7303 -1.000025906988838 0.005015169668862337
7304 -1.0000235530744759 0.005015208486347208
7305 -1.0000264438737967 0.005015233323450327
7306 -1.0000273624375018 0.005015198139346456
7307 -1.0000285016133101 0.005015184748509584
7308 -1.0000258264468351 0.005015232141367339
7309 -1.0000273382718652 0.005015274919100216
7310 -1.000025780522806 0.005015298270137033
7311 -1.0000244469609718 0.005015285354020342
7312 -1.0000251175070038 0.005015267006785687
7313 -1.0000220095248704 0.0050152965445601355
7314 -1.0000284453366919 0.005015303466016205
7315 -1.0000270290840614 0.0050152864062812524
7316 -1.000022411242522 0.005015279911306222
7317 -1.0000236836864784 0.005015296367229764
7318 -1.0000247654895427 0.0050153010186148326
7319 -1.0000230359388482 0.005015221500172307
7320 -1.0000242054656618 0.005015098074305562
7321 -1.0000244167178847 0.005014944561401673
7322 -1.0000266805976037 0.0050148702888485885
7323 -1.0000213625541767 0.005014772135522097
7324 -1.0000210013602904 0.005014729073377616
7325 -1.0000209622357255 0.005014548777378588
7326 -1.000022447399594 0.005014433711402941
7327 -1.0000264318319603 0.005014402398332653
7328 -1.0000269812194513 0.005014387733383786
7329 -1.000024787631799 0.005014391193215311
7330 -1.000024962857905 0.005014406194503015
7331 -1.0000275231824152 0.005014425751327843
7332 -1.0000244390952415 0.0050144697314542476
7333 -1.0000232331002514 0.005014514542341711
7334 -1.0000284545492384 0.005014560827853691
7335 -1.0000275174285183 0.005014579289115604
7336 -1.0000256347191463 0.0050146197568594515
7337 -1.00002421774829 0.005014621208590463
7338 -1.0000257302116349 0.005014565903380724
7339 -1.0000277006685996 0.005014560464081286
7340 -1.0000213535682339 0.005014642253661625
7341 -1.000026621729956 0.005014742788550519
7342 -1.0000248744111677 0.005014896796863356
7343 -1.0000258341330424 0.0050150139065260795
7344 -1.0000281496112862 0.005015059463640708
7345 -1.000023957555362 0.005015039820330345
7346 -1.0000246844191545 0.0050150365077529175
7347 -1.0000257284454654 0.0050150343646625135
7348 -1.000022729822561 0.005015022957148345
7349 -1.0000247942336702 0.00501502743039817
7350 -1.0000275545258248 0.005014970510357485
7351 -1.000026185241209 0.005014935397353015
7352 -1.000023532496413 0.005014933931172249
7353 -1.00002567767921 0.005014945959139457
7354 -1.0000282965328997 0.005014990824204831
7355 -1.0000276448132022 0.005015085529409556
7356 -1.0000277844211138 0.005015107371213117
7357 -1.0000264649751076 0.0050150726762783334
7358 -1.0000267609118085 0.0050150642089078455
7359 -1.000023037867693 0.005015104033716295
7360 -1.0000217782033027 0.005015147903031231
7361 -1.0000221348708809 0.005015262200920048
7362 -1.0000247485663778 0.005015364055289228
7363 -1.000025660099049 0.005015341824722939
7364 -1.000024558560061 0.005015290293121002
7365 -1.0000217761075445 0.005015309466061404
7366 -1.0000261367151229 0.005015362346103375
7367 -1.0000278726884382 0.005015181308375324
7368 -1.0000259378009753 0.005014932534916349
7369 -1.0000265560732775 0.005014801670963121
7370 -1.0000224444853731 0.005014797452539581
7371 -1.0000212305919671 0.005014843757949278
7372 -1.0000253441942626 0.0050148958539654835
7373 -1.0000278244428678 0.005014873342624181
7374 -1.0000275995304626 0.00501470854277973
7375 -1.000025170741552 0.005014553879456761
7376 -1.0000223440640603 0.0050144405305303785
7377 -1.000023177607955 0.0050144182692823105
7378 -1.0000257092601312 0.005014402126825956
7379 -1.000027512984106 0.005014382858758009
7380 -1.000027174109066 0.005014354562389312
7381 -1.0000284862560391 0.005014352479610505
7382 -1.0000247236839495 0.005014352633203001
7383 -1.0000266661925097 0.005014405003407655
7384 -1.0000263915348293 0.005014445154601837
7385 -1.0000251527746848 0.0050144540247981755
7386 -1.0000251360658787 0.005014417112003519
7387 -1.000026083264705 0.0050143615254427554
7388 -1.0000287291677776 0.005014333837493755
7389 -1.0000258997053237 0.005014286531700934
7390 -1.0000241968116894 0.0050142363838941405
7391 -1.0000247275373504 0.005014228975115293
7392 -1.0000264536531087 0.005014221004436299
7393 -1.0000233824998355 0.005014202027680812
7394 -1.000028973071555 0.005014212870406699
7395 -1.0000219458172994 0.005014328924845203
7396 -1.0000263541189847 0.00501434371269196
7397 -1.0000252138627324 0.005014271847596971
7398 -1.0000240649551786 0.0050142796070728
7399 -1.0000275219985901 0.005014287312937737
7400 -1.0000258639589654 0.00501431894720785
7401 -1.0000278015241104 0.005014382112792016
7402 -1.0000248739908308 0.005014400827824366
7403 -1.0000272568258277 0.005014421747306473
7404 -1.000028343023352 0.005014447493421344
7405 -1.0000241567288268 0.005014505341767037
7406 -1.0000220978325463 0.005014559041756075
7407 -1.0000231222196716 0.005014604977351087
7408 -1.00002387301076 0.00501464119568711
7409 -1.0000271646628454 0.005014612629607652
7410 -1.0000254180289347 0.0050145828650191
7411 -1.000022023045658 0.005014477399546204
7412 -1.0000250195241518 0.0050143812631214014
7413 -1.000025617686239 0.005014407636803294
7414 -1.0000254307670127 0.005014395455948526
7415 -1.000026796271576 0.005014336327165133
7416 -1.000025487582245 0.005014327701672399
7417 -1.0000258575896475 0.005014404083064732
7418 -1.0000236453143825 0.005014592494863102
7419 -1.0000246300441054 0.005014727030658413
7420 -1.0000290908170217 0.005014765029011903
7421 -1.0000254048148083 0.005014638281012478
7422 -1.0000239019900874 0.005014505654266172
7423 -1.0000261716973 0.0050144798590586424
7424 -1.0000288281494238 0.005014481900389947
7425 -1.0000261295993889 0.005014465626956011
7426 -1.000027628078841 0.005014377648455086
7427 -1.0000266703783844 0.0050143511376692694
7428 -1.000026633293809 0.005014500256604043
7429 -1.0000266555963169 0.005014652135258458
7430 -1.000022550134864 0.005014699249231306
7431 -1.0000251267056317 0.005014590991724439
7432 -1.000024915348843 0.005014466438116064
7433 -1.0000245322769232 0.0050143219688250145
7434 -1.0000255689762063 0.005014295282007412
7435 -1.0000253376380923 0.005014337479093432
7436 -1.0000253043473213 0.005014393188929132
7437 -1.0000280584865076 0.005014429303363315
7438 -1.0000216631920702 0.005014535789628113
7439 -1.0000252147320123 0.005014707054107297
7440 -1.0000240114691854 0.0050149247359694326
7441 -1.0000255084904166 0.005015151427850321
7442 -1.0000262412179601 0.005015325598727526
7443 -1.0000287299124606 0.005015259280805394
7444 -1.0000261346371622 0.005015066296918784
7445 -1.0000291543058542 0.005014892209904535
7446 -1.0000289053819724 0.005014815686689555
7447 -1.000029767150379 0.005014771445846325
7448 -1.0000268286872511 0.005014772082145181
7449 -1.0000198861863276 0.005014795084665305
7450 -1.0000268968110897 0.005014791473385665
7451 -1.0000235655137197 0.0050147825774795
7452 -1.0000257530875558 0.00501480923956567
7453 -1.0000239023397142 0.005014924704321017
7454 -1.0000283251282356 0.005015057364394581
7455 -1.000029635660728 0.005015151021003222
7456 -1.0000239838331013 0.005015103527780457
7457 -1.000023745135373 0.005014982827674565
7458 -1.0000243618057332 0.005014907444284468
7459 -1.0000260892931223 0.005014973577078599
7460 -1.0000246425607078 0.005015142275744822
7461 -1.0000253072590561 0.005015185033121021
7462 -1.000024288765268 0.00501523477409604
7463 -1.000027730187124 0.005015295219138289
7464 -1.0000264005513466 0.005015453970297682
7465 -1.000025358606455 0.005015383531148288
7466 -1.0000238372366381 0.005015235948600313
7467 -1.0000266511755587 0.00501512765587496
7468 -1.0000273820766032 0.005015036611603795
7469 -1.0000279192693935 0.005014928104018272
7470 -1.0000269228495429 0.0050148098055801255
7471 -1.0000228202408081 0.005014776636363443
7472 -1.0000249340654015 0.0050148384471377025
7473 -1.000026294967469 0.005014926496147256
7474 -1.000025011791333 0.005014981096951885
7475 -1.000023580437698 0.0050149524236748405
7476 -1.000026530867223 0.005014769700038088
7477 -1.0000298277862485 0.005014649405235463
7478 -1.000024713114474 0.005014626914294765
7479 -1.0000252993133305 0.005014672133107374
7480 -1.0000262222938954 0.005014698113411307
7481 -1.0000264857038734 0.005014698790714226
7482 -1.000025276973792 0.005014647460758775
7483 -1.0000268132071433 0.0050146098969558045
7484 -1.0000270109968157 0.005014613604147841
7485 -1.0000271931297366 0.005014619581789262
7486 -1.0000275986879659 0.0050146044699903155
7487 -1.0000285687152741 0.005014571246673575
7488 -1.0000274222330465 0.005014532584562666
7489 -1.0000212451340926 0.005014504459014055
7490 -1.0000243975581053 0.005014534377973577
7491 -1.0000287289686551 0.005014583055448453
7492 -1.0000262212635211 0.005014608370712937
7493 -1.0000289310821733 0.005014630423389066
7494 -1.0000243015997203 0.005014592129258035
7495 -1.000027371583419 0.005014551706502973
7496 -1.0000234027053578 0.005014511083729335
7497 -1.0000284247194522 0.00501443681574288
7498 -1.000024618227927 0.005014380911538899
7499 -1.0000274122225188 0.005014357722054233
7500 -1.0000247103135291 0.00501432156297971
7501 -1.0000210713618898 0.005014310244806345
7502 -1.000024424774369 0.00501429038805741
7503 -1.0000239666246642 0.005014306916331415
7504 -1.0000253852889138 0.005014338004398721
7505 -1.0000278962165765 0.005014374256362518
7506 -1.0000286099134845 0.005014404028545825
7507 -1.000024034758668 0.0050145411436127345
7508 -1.000026311707451 0.005014723065146049
7509 -1.0000280728073168 0.005014862374371067
7510 -1.0000224456084486 0.005015006158984137
7511 -1.0000227606923608 0.005014990773438157
7512 -1.000022292688892 0.005014933429805109
7513 -1.000027733918614 0.005014893695282541
7514 -1.000028249607421 0.005014927648319326
7515 -1.0000271401825447 0.005014978990718773
7516 -1.0000255097205872 0.0050150008320904785
7517 -1.0000252318291754 0.005015050935448931
7518 -1.000025069845786 0.005015105938373997
7519 -1.0000270336745734 0.005015155949528221
7520 -1.0000217086730805 0.005015117392141703
7521 -1.0000241945144903 0.0050151167087804545
7522 -1.0000286830564142 0.00501514305647741
7523 -1.000025860545872 0.00501521040589855
7524 -1.0000246865921743 0.005015224188706498
7525 -1.000027799140241 0.005015255482056414
7526 -1.000023724757833 0.005015289653363607
7527 -1.0000241173867885 0.005015376048901991
7528 -1.0000250609076955 0.005015476305286256
7529 -1.000024462290744 0.005015588457885776
7530 -1.0000274548936852 0.005015635188464896
7531 -1.0000268856470498 0.0050155766051733705
7532 -1.0000247082039875 0.005015505229102273
7533 -1.0000216853970783 0.005015479263430277
7534 -1.0000247820677814 0.005015489839482671
7535 -1.0000247350578142 0.00501548255789531
7536 -1.0000241604568278 0.005015493891210615
7537 -1.0000274143747014 0.0050154963983375205
7538 -1.000029052423492 0.005015490191638715
7539 -1.0000249008047366 0.0050155484105325315
7540 -1.000025305841437 0.005015540097135996
7541 -1.0000274179182942 0.005015478091578769
7542 -1.0000259293126186 0.005015353762068388
7543 -1.0000273982743124 0.005015272374555778
7544 -1.0000234647204571 0.005015233099192451
7545 -1.0000278161463363 0.00501520522966
7546 -1.0000199087818118 0.005015199527990669
7547 -1.0000269308343135 0.005015183767522403
7548 -1.0000220094374537 0.005015156145856532
7549 -1.0000231876436334 0.005015091493325211
7550 -1.000025950198143 0.005015028807676605
7551 -1.0000275484139884 0.0050149933137787475
7552 -1.0000259662318107 0.005014972945283597
7553 -1.00002473243846 0.005015010098665302
7554 -1.0000248257283366 0.005015023728572297
7555 -1.0000265100687096 0.0050150993630407315
7556 -1.0000267482055696 0.005015086335019382
7557 -1.0000256218667478 0.00501510622991176
7558 -1.000025518574414 0.005015110470943477
7559 -1.0000268867920075 0.005015099292445146
7560 -1.0000240433136116 0.005015161379337338
7561 -1.0000261226307405 0.005015131740416057
7562 -1.000026964381829 0.005015137907177296
7563 -1.0000286448434643 0.005015177678871988
7564 -1.0000256635437654 0.005015165019970125
7565 -1.000024964975149 0.005015156740902353
7566 -1.0000272641417058 0.005015129682651575
7567 -1.0000292150242767 0.005015125246725894
7568 -1.0000280594081568 0.00501515854269166
7569 -1.000024540055006 0.005015244340977179
7570 -1.0000284159470123 0.005015205844052979
7571 -1.000027018453409 0.005015131684188094
7572 -1.00002909921553 0.005015042062831052
7573 -1.000025930712293 0.005014931358784259
7574 -1.0000258913208362 0.005014920528253749
7575 -1.0000291487764537 0.005014927251316317
7576 -1.0000274021550013 0.005014943957925272
7577 -1.0000258897348127 0.005014971313111495
7578 -1.000026513908023 0.005014977805038389
7579 -1.000025369171569 0.005014982424503477
7580 -1.0000254629819594 0.0050150102824104235
7581 -1.0000280313928098 0.005015054963231938
7582 -1.000021822557856 0.005015043585059064
7583 -1.0000271365389934 0.00501505654126899
7584 -1.0000269953493135 0.005015077836016946
7585 -1.0000237923289497 0.005015093860188977
7586 -1.0000233269529597 0.0050151526847518405
7587 -1.0000243230209034 0.005015272867097575
7588 -1.0000237419140257 0.00501527757458353
7589 -1.0000212236929364 0.005015322698161791
7590 -1.0000264964186367 0.00501534659595812
7591 -1.0000277957426207 0.005015286900875795
7592 -1.000023814886143 0.005015096527885347
7593 -1.0000284478909778 0.005014975373269476
7594 -1.0000222770644704 0.0050148237010901
7595 -1.0000231777363864 0.005014765095454047
7596 -1.0000252547351072 0.0050147355293509365
7597 -1.0000221989565392 0.005014728951210192
7598 -1.000025290052481 0.0050148264495847375
7599 -1.0000233197561073 0.005015072873816531
7600 -1.000022681252604 0.0050153405270849105
7601 -1.0000294971752943 0.005015416460773809
7602 -1.0000271868742783 0.0050152302939481756
7603 -1.000023894062239 0.005015110348064383
7604 -1.0000225449037399 0.005015037795669357
7605 -1.0000242150976768 0.005015058395973387
7606 -1.0000292721379933 0.005015080517221839
7607 -1.0000247150255561 0.005015046606475001
7608 -1.0000231171830485 0.00501497997371363
7609 -1.0000260768992835 0.00501493140387993
7610 -1.0000257090372737 0.005014957208860169
7611 -1.0000270665408006 0.005015042649726584
7612 -1.0000231594866793 0.005014977293936683
7613 -1.0000283691724696 0.0050148777938211
7614 -1.0000244776768177 0.00501472728126828
7615 -1.000029507169346 0.005014640891359975
7616 -1.0000261419809064 0.005014609295254383
7617 -1.0000244247063852 0.005014576396123955
7618 -1.0000241003618757 0.005014572035825934
7619 -1.0000257423235277 0.005014573936490687
7620 -1.0000277666410706 0.005014636074025513
7621 -1.0000247634034727 0.005014706440885924
7622 -1.0000265639066732 0.00501479500910204
7623 -1.0000259455038942 0.0050149217164734555
7624 -1.0000269526779524 0.0050151157222246
7625 -1.0000252472281255 0.005014978442241508
7626 -1.0000237024410232 0.005014900514689762
7627 -1.0000243952614938 0.00501469598765434
7628 -1.0000260774794363 0.005014646429490538
7629 -1.0000256936495986 0.0050146647278861605
7630 -1.0000268955122498 0.005014673778928386
7631 -1.000028895853134 0.005014659181121862
7632 -1.000026984944962 0.005014710177018555
7633 -1.0000273900761212 0.005014842222142069
7634 -1.0000252710628939 0.005014944509720004
7635 -1.0000282616833 0.005014991305422885
7636 -1.0000262928441839 0.005014943692514627
7637 -1.0000257616272479 0.005014846229997253
7638 -1.0000274916692238 0.005014892783829376
7639 -1.0000278182093756 0.005014974040519675
7640 -1.0000252972227626 0.005014957772197243
7641 -1.0000252383044739 0.005014956153997333
7642 -1.0000257838484492 0.0050149334086583555
7643 -1.0000254958720391 0.00501489995311017
7644 -1.0000256305096151 0.005014875207655646
7645 -1.0000240173312416 0.005014865267255616
7646 -1.0000250554932457 0.0050149039017602735
7647 -1.000027321166322 0.005014803630049309
7648 -1.0000268652211979 0.005014754067643481
7649 -1.000023335336462 0.005014608236606915
7650 -1.0000209731262757 0.005014557328986841
7651 -1.0000272172710842 0.005014549616754021
7652 -1.0000227940017758 0.005014541763240212
7653 -1.000024659813627 0.005014551094314177
7654 -1.0000218724046375 0.005014593428649157
7655 -1.0000276859259698 0.005014702865235286
7656 -1.0000232258690958 0.005014849416120956
7657 -1.0000253290672598 0.005014994352684359
7658 -1.0000232758784307 0.005015028911841421
7659 -1.000023552412782 0.005015137854804428
7660 -1.000025124067053 0.00501511078322164
7661 -1.00002753468329 0.005015084213078451
7662 -1.000027879645912 0.005015005581207272
7663 -1.0000228794870871 0.005014921079805397
7664 -1.0000270854723041 0.005014850794827991
7665 -1.00002092260156 0.0050148471306748835
7666 -1.0000242252975795 0.0050148777192436725
7667 -1.0000230692179766 0.00501493345171642
7668 -1.0000229380687997 0.0050150331828454344
7669 -1.0000248024304998 0.005015178427236797
7670 -1.0000275190837664 0.00501522472501853
7671 -1.0000261168185423 0.005015263273340946
7672 -1.0000274416830266 0.0050152307098633685
7673 -1.0000237614018987 0.00501520659562987
7674 -1.0000277075344715 0.00501523027006182
7675 -1.0000281374955227 0.005015251204464332
7676 -1.0000282518704915 0.0050152836324371345
7677 -1.0000248034540367 0.005015211350239072
7678 -1.0000236824964999 0.005015215549355424
7679 -1.0000259418468216 0.005015216120441351
7680 -1.0000234446657157 0.005015170095003213
7681 -1.0000245140762398 0.0050151053110297425
7682 -1.0000272894006488 0.005015054063880972
7683 -1.0000269233661165 0.005015009769165895
7684 -1.0000246447042447 0.005014969075561619
7685 -1.0000277931142652 0.005014957395664534
7686 -1.0000267696907512 0.005014929395936787
7687 -1.0000232882857831 0.00501491336708156
7688 -1.0000263390687103 0.005014896631421859
7689 -1.0000247480026332 0.005014864336875785
7690 -1.0000266209641655 0.0050148351359619835
7691 -1.0000249320029497 0.005014750827412358
7692 -1.0000265112179023 0.005014770387893382
7693 -1.0000290005090886 0.005014757413100005
7694 -1.000024690208091 0.005014771151288478
7695 -1.000021185743632 0.005014814151894054
7696 -1.0000278236760787 0.00501484161416881
7697 -1.0000258800678008 0.005014874325741502
7698 -1.0000255178544895 0.0050149970870853764
7699 -1.0000267111469112 0.005015111440375553
7700 -1.0000265922439182 0.005015024562638329
7701 -1.000024879270623 0.005014952327761036
7702 -1.0000255876570023 0.005014741771389561
7703 -1.00002729287264 0.005014588736573872
7704 -1.0000224868087049 0.005014517463196211
7705 -1.000028937631797 0.005014505924195344
7706 -1.0000252030961223 0.0050145232837975565
7707 -1.0000229579418318 0.0050145249491574985
7708 -1.0000263110423027 0.005014527284540039
7709 -1.0000264568289041 0.005014603586306743
7710 -1.000023773141581 0.005014657074283251
7711 -1.0000248725165162 0.005014648270533617
7712 -1.0000265204871244 0.005014689804804767
7713 -1.000026031630896 0.005014679160154415
7714 -1.0000257004093311 0.005014693102510183
7715 -1.0000260181104281 0.005014645253389756
7716 -1.0000253182198364 0.005014544633492035
7717 -1.000025103881915 0.0050145220062887755
7718 -1.0000260390256022 0.00501453769640833
7719 -1.0000252755268362 0.005014574463644128
7720 -1.0000273880206367 0.00501457878815821
7721 -1.0000232518412318 0.005014627941893094
7722 -1.0000258517192557 0.005014729142310957
7723 -1.000024194895605 0.0050149276792101054
7724 -1.0000287196958322 0.005015079656634562
7725 -1.0000200686595235 0.00501530973508341
7726 -1.000026632386701 0.005015190054183422
7727 -1.0000243296151687 0.005015073043802828
7728 -1.0000272782841528 0.0050148931396980945
7729 -1.0000232771484971 0.005014799843843364
7730 -1.0000276637391454 0.005014728198463396
7731 -1.0000285671969285 0.005014682702601865
7732 -1.0000236083705019 0.005014636111374593
7733 -1.0000238361748353 0.00501463910804629
7734 -1.0000247554470953 0.005014722152186674
7735 -1.0000252524306938 0.005014931292553328
7736 -1.0000250702733635 0.00501512616686608
7737 -1.0000254864067128 0.0050151294557334416
7738 -1.000024831898039 0.00501517921231973
7739 -1.0000214584711915 0.0050151545053794995
7740 -1.0000265840259999 0.005015086352248858
7741 -1.000028472312355 0.00501504707953611
7742 -1.0000246327099953 0.005015056870277229
7743 -1.0000205837661746 0.005015048575439955
7744 -1.000023757286428 0.005015073557415365
7745 -1.0000246440794658 0.005015069013626326
7746 -1.0000260959887697 0.005015014992511381
7747 -1.0000271543848371 0.005014952010968951
7748 -1.000025239101547 0.0050149443787349205
7749 -1.0000264762002689 0.005014944221486193
7750 -1.00002493335201 0.005014921198244305
7751 -1.000025991670416 0.005014882089539517
7752 -1.0000234971348483 0.005014679607587202
7753 -1.00002584166 0.00501454314006605
7754 -1.0000276289779855 0.005014405288194242
7755 -1.0000287213065207 0.0050143077178514016
7756 -1.000025576556497 0.0050142514622775365
7757 -1.0000259228234374 0.005014178465682307
7758 -1.000029252419559 0.005014128716170314
7759 -1.0000261362158513 0.005014073464548644
7760 -1.0000270182113415 0.0050140744391563435
7761 -1.000027172173503 0.005014094826333533
7762 -1.0000244420248678 0.0050141043391567705
7763 -1.0000261505349681 0.0050141607453392245
7764 -1.000025076966957 0.0050142621313428
7765 -1.0000256142824029 0.005014294888873594
7766 -1.000024108515069 0.0050142256377091465
7767 -1.0000217332670098 0.005014119181684343
7768 -1.00002743866411 0.005014101187351143
7769 -1.0000224431676308 0.005014138603899935
7770 -1.0000243835046365 0.005014202016702168
7771 -1.0000215403832664 0.0050142690031162816
7772 -1.0000257042898506 0.0050142558882901615
7773 -1.0000245202926523 0.005014127857623167
7774 -1.0000266788399805 0.005014064523923847
7775 -1.0000275048820169 0.005014085379617963
7776 -1.0000275079125343 0.005014122143627724
7777 -1.0000201504419495 0.005014238285530614
7778 -1.0000275938609684 0.005014225752628463
7779 -1.0000268090513356 0.005014138290833201
7780 -1.0000214968593624 0.005013888795992944
7781 -1.0000211216879442 0.005013834951451513
7782 -1.0000267278927002 0.005013890043461106
7783 -1.0000217574515273 0.005013870904535722
7784 -1.0000262300109282 0.005013776100226772
7785 -1.0000259047982902 0.005013671561483392
7786 -1.0000256209932008 0.005013760476792112
7787 -1.0000246361030305 0.005013929088697605
7788 -1.000025500485416 0.005014111403282052
7789 -1.0000227448498304 0.00501416405928717
7790 -1.000021698506868 0.005014114156686247
7791 -1.0000259769455306 0.005013914092522331
7792 -1.000024465110197 0.005013783550829537
7793 -1.0000256937916256 0.0050137953129503945
7794 -1.0000256195179602 0.005013783308395241
7795 -1.0000264567529635 0.005013783137672837
7796 -1.0000231035344174 0.005013828647554707
7797 -1.0000264747034013 0.005013923799917137
7798 -1.000026754846658 0.005013944899991598
7799 -1.0000263975990353 0.005013967189107182
7800 -1.0000263292907796 0.005013890721221125
7801 -1.0000229910694436 0.005013805888598529
7802 -1.00002722168729 0.005013744310691891
7803 -1.0000269990265345 0.0050137429631232485
7804 -1.0000287619192105 0.00501373770172064
7805 -1.0000219888902082 0.005013777486892693
7806 -1.0000249900413583 0.005013797097407817
7807 -1.0000237713331757 0.005013852010863141
7808 -1.0000252972077632 0.005013873620573913
7809 -1.0000265624094486 0.005013884467396152
7810 -1.0000263677209567 0.005013912534829715
7811 -1.0000269087987277 0.005013938566400988
7812 -1.000024824796919 0.005013879703744476
7813 -1.000025817416643 0.005013895030786055
7814 -1.0000270232557031 0.005013930625665904
7815 -1.0000266880454631 0.005013991090580535
7816 -1.0000283116091697 0.0050140844259246
7817 -1.0000270370859736 0.005014151844182677
7818 -1.0000270932802582 0.005014127741906704
7819 -1.0000228528358226 0.0050140272788088405
7820 -1.0000270246766598 0.0050138789910158564
7821 -1.0000257374690293 0.005013814180686794
7822 -1.0000241165656953 0.005013818500691241
7823 -1.000027680830704 0.005013808766077589
7824 -1.0000228449688997 0.005013768890711075
7825 -1.0000187354626948 0.005013663292347705
7826 -1.0000221839901247 0.0050135810577961685
7827 -1.0000247573242846 0.005013504333515395
7828 -1.0000254029302995 0.0050136353432542954
7829 -1.0000242201389518 0.005013933336820342
7830 -1.0000263043569444 0.00501395872097999
7831 -1.000027615034782 0.005013800046142102
7832 -1.00002270942457 0.005013564244279606
7833 -1.0000255583995628 0.005013538977803234
7834 -1.0000259088490429 0.005013612295082498
7835 -1.0000291397106558 0.005013647178647601
7836 -1.0000269057610331 0.005013719106838019
7837 -1.0000271052446177 0.005013837840519718
7838 -1.0000259507987816 0.005013850681972012
7839 -1.0000214867775687 0.005013882898432734
7840 -1.0000290243243695 0.005013937740807781
7841 -1.0000260111707007 0.005014018746110644
7842 -1.000023686869481 0.0050141612707661175
7843 -1.0000260598043902 0.005014308759935163
7844 -1.0000239285583168 0.005014463822487609
7845 -1.0000229962437193 0.0050145251744397115
7846 -1.000023870617001 0.005014454828003326
7847 -1.0000255671519511 0.005014386254964658
7848 -1.0000250938953719 0.005014314052411208
7849 -1.0000244196081447 0.005014256424108094
7850 -1.0000220103371693 0.005014341869179251
7851 -1.00002385100744 0.005014280750082512
7852 -1.0000230831411254 0.005014201037909448
7853 -1.0000280198726441 0.005014094884761728
7854 -1.000024661149579 0.005013961558513372
7855 -1.0000274547507058 0.005013877857525311
7856 -1.0000263660753388 0.005013882243200037
7857 -1.0000217774748585 0.0050139204271492255
7858 -1.000027435873278 0.005013951064035702
7859 -1.000025445884635 0.005014032696905571
7860 -1.0000261519258051 0.005014150496057142
7861 -1.0000207472060347 0.005014274276802572
7862 -1.0000272665885772 0.005014393623797054
7863 -1.000027626290408 0.00501445192927562
7864 -1.0000261149251568 0.0050144803912544516
7865 -1.0000266034140164 0.005014503614837105
7866 -1.0000219762763911 0.005014493613914074
7867 -1.000024428474769 0.005014439245498924
7868 -1.0000255807228298 0.005014450809639793
7869 -1.0000225705728985 0.005014479508152651
7870 -1.0000224509605313 0.005014496994021806
7871 -1.000026551398418 0.005014538940867551
7872 -1.0000246604589453 0.00501459895813456
7873 -1.0000214874854736 0.005014695312358536
7874 -1.0000255578225994 0.00501486173695336
7875 -1.0000274421997284 0.005014972502709981
7876 -1.0000234390866463 0.005015039258473939
7877 -1.000023386268614 0.0050151534811197175
7878 -1.0000271628783022 0.005015161379778426
7879 -1.0000257175812768 0.005015099667987531
7880 -1.000025904907828 0.005014933869828231
7881 -1.0000225860916638 0.005014693901454428
7882 -1.0000247436181267 0.005014618778578008
7883 -1.0000250377560178 0.005014602031813059
7884 -1.0000277688425963 0.0050145983229086324
7885 -1.000026202859665 0.0050146122068234185
7886 -1.0000246978420002 0.005014653558961815
7887 -1.000024691386193 0.005014775526153013
7888 -1.0000238704818765 0.0050149482405866174
7889 -1.0000248792002304 0.00501517544325273
7890 -1.000024545720551 0.005015250336571623
7891 -1.0000294034182575 0.0050151119862205246
7892 -1.0000257481756678 0.005014963495201398
7893 -1.000028991559318 0.005014917032002678
7894 -1.0000241658855618 0.005014964414102886
7895 -1.0000259976894743 0.005015009958989728
7896 -1.000026337929128 0.005015044494008216
7897 -1.0000278515754324 0.005014992833102268
7898 -1.000022935284737 0.005014984696179345
7899 -1.0000243846152306 0.005015026524651665
7900 -1.000021650137184 0.005015164207910522
7901 -1.000023753024065 0.005015379153676852
7902 -1.000028576271004 0.0050154452047554065
7903 -1.0000256650500414 0.005015353426226225
7904 -1.0000239725638185 0.005015302722983732
7905 -1.0000226380407289 0.005015217897471312
7906 -1.0000264447756313 0.00501521488312681
7907 -1.0000258416363486 0.005015225892028641
7908 -1.0000263936693847 0.005015210238653137
7909 -1.0000250572012142 0.005015199337527024
7910 -1.0000262111817215 0.005015149245526692
7911 -1.0000265278552187 0.0050150955729748765
7912 -1.0000267104791358 0.005015032443296175
7913 -1.0000281462332858 0.005014985087763375
7914 -1.0000281188554934 0.0050150056812068265
7915 -1.0000225168064132 0.00501502153268109
7916 -1.000027152673315 0.005014891521751086
7917 -1.0000251977500663 0.00501481590219305
7918 -1.0000247322508338 0.005014697078704534
7919 -1.0000248311878137 0.00501468087113537
7920 -1.0000249580098899 0.005014620387847918
7921 -1.0000269314581265 0.005014589303821966
7922 -1.0000252616921892 0.005014590360429165
7923 -1.000026061939108 0.005014544126652249
7924 -1.0000291920700055 0.005014490870533946
7925 -1.000024809807573 0.005014542088353996
7926 -1.000028133159902 0.005014708544996409
7927 -1.0000253753607937 0.005014839233717755
7928 -1.0000271730755157 0.005014839940948181
7929 -1.0000274956028175 0.005014781108892035
7930 -1.0000232528174906 0.0050146118847779406
7931 -1.00002353101979 0.0050145475361602874
7932 -1.0000239368136483 0.005014524674401336
7933 -1.0000277985652013 0.005014554290645338
7934 -1.0000277876573893 0.005014493939958584
7935 -1.0000250195241822 0.005014467577341848
7936 -1.0000251460215424 0.005014394699271193
7937 -1.0000262821987693 0.005014304757389742
7938 -1.000027518618109 0.0050142783137948595
7939 -1.000026845052999 0.005014350247634247
7940 -1.000022411691068 0.005014466121300437
7941 -1.0000249835940622 0.0050145230069490385
7942 -1.0000218767396014 0.0050145063202976
7943 -1.000027991297231 0.005014371001365073
7944 -1.0000226528507827 0.005014260775481002
7945 -1.0000287370195462 0.005014194753842212
7946 -1.0000267282640665 0.005014172258451889
7947 -1.000024527867638 0.005014148328256437
7948 -1.000024483452405 0.005014122019262291
7949 -1.0000267364261295 0.005014090425580611
7950 -1.0000272431181914 0.005014103636221972
7951 -1.0000206254210882 0.005014139164924419
7952 -1.0000282042023698 0.0050141259724770385
7953 -1.000026223401618 0.0050141201076873525
7954 -1.000026671183156 0.005014096995544253
7955 -1.00002661159618 0.005014043216183113
7956 -1.0000273458893307 0.00501401397568317
7957 -1.0000297863584702 0.005013985351392889
7958 -1.0000258531672714 0.005013997588025166
7959 -1.0000214429976768 0.005013947514975442
7960 -1.000025702260796 0.005014068881254087
7961 -1.0000275569629526 0.005014087749867128
7962 -1.0000224155925357 0.005014082782922909
7963 -1.0000253801942602 0.005014068882365249
7964 -1.0000278398218445 0.005014170616509532
7965 -1.0000290017712812 0.005014344388461206
7966 -1.0000289582059694 0.005014418649355406
7967 -1.000026327833478 0.005014341419526017
7968 -1.000026797025322 0.005014142078531982
7969 -1.0000227460267341 0.005014034788074687
7970 -1.0000266217684084 0.005014018145180178
7971 -1.0000279051979095 0.005014069019348144
7972 -1.0000268150465297 0.005014155545730182
7973 -1.000027408067123 0.005014107980858818
7974 -1.0000284315106431 0.005014060283692153
7975 -1.0000251527142223 0.0050141137017764665
7976 -1.0000258407294866 0.005014166292274032
7977 -1.000024899884883 0.005014156452048116
7978 -1.0000277245864149 0.005014067136236171
7979 -1.0000270751849663 0.005013962601795527
7980 -1.0000246663556 0.005013919840311297
7981 -1.0000271937660696 0.005013841985279386
7982 -1.0000268801456447 0.00501377815208754
7983 -1.0000276628942193 0.005013715364584672
7984 -1.000026615770089 0.005013679804532838
7985 -1.0000280486633806 0.005013666960067971
7986 -1.0000241401922878 0.005013745871786495
7987 -1.0000247701963876 0.005013882156253867
7988 -1.0000197897649203 0.005014256315204155
7989 -1.0000270574627963 0.005014549315675117
7990 -1.0000222087349513 0.0050147272370807345
7991 -1.0000263786507502 0.005014791714705457
7992 -1.0000206426452298 0.0050149629031396616
7993 -1.0000246686933223 0.005015055907639347
7994 -1.000024845680457 0.005015132459738445
7995 -1.0000277534956674 0.005015119134270884
7996 -1.000021990252202 0.005015164398830748
7997 -1.0000286919434653 0.005015118409228384
7998 -1.0000270885792126 0.005015109658696422
7999 -1.0000275812783117 0.005015110349565609
8000 -1.000026735208605 0.00501514816121736
8001 -1.0000271152914573 0.005015216423460232
8002 -1.0000216481878585 0.0050153824993280196
8003 -1.0000256494089321 0.0050156475146089785
8004 -1.0000240214932947 0.005015749534778258
8005 -1.000027902918436 0.005015786011005146
8006 -1.0000250987786288 0.005015782519119936
8007 -1.000027847459791 0.00501586584904535
8008 -1.0000257848916074 0.005015996900396264
8009 -1.0000287132726757 0.005016134831335236
8010 -1.0000261983423104 0.005016322526595521
8011 -1.0000261958979888 0.005016611544720011
8012 -1.000025507081851 0.005016905557969541
8013 -1.0000232500080128 0.005016925933477447
8014 -1.0000280700446584 0.00501682674240708
8015 -1.0000267170974693 0.00501667638446004
8016 -1.0000259059842957 0.005016541174368023
8017 -1.0000262566017193 0.005016450213108769
8018 -1.0000271891913772 0.005016319198153837
8019 -1.0000239342044102 0.005016206654873134
8020 -1.0000269083305995 0.005016123343207224
8021 -1.0000208205716479 0.005016027143703826
8022 -1.0000251340611006 0.005015911873304546
8023 -1.0000259766439725 0.0050158192306000125
8024 -1.000028206051081 0.00501574476956273
8025 -1.0000271594348384 0.005015734273445114
8026 -1.0000238462231434 0.005015823391272298
8027 -1.0000243007176859 0.005015912803265367
8028 -1.0000275844125752 0.005015994610626561
8029 -1.0000247870525176 0.00501602341984777
8030 -1.0000252783503734 0.005016055856321922
8031 -1.0000274150556963 0.005016091469850586
8032 -1.0000206926680264 0.005016047515183289
8033 -1.000024114654965 0.005016060609743845
8034 -1.0000226084529682 0.00501603788128097
8035 -1.0000281557360462 0.0050159764603472275
8036 -1.0000216941480162 0.005015962871730089
8037 -1.0000253514604027 0.0050159110309647165
8038 -1.0000245623684025 0.005015835159875246
8039 -1.0000255397179472 0.005015658200526261
8040 -1.000026631984547 0.005015465602142698
8041 -1.0000256595342596 0.005015371746544037
8042 -1.0000255311916317 0.005015331070051898
8043 -1.0000251782215213 0.005015248905129867
8044 -1.000023685638239 0.0050152095163519365
8045 -1.0000264440617384 0.005015211242788667
8046 -1.0000268126438887 0.005015267678458187
8047 -1.0000289991721523 0.005015333209576601
8048 -1.0000282353767476 0.005015362789867828
8049 -1.000025551799279 0.005015348502950042
8050 -1.000026174341258 0.005015327682918045
8051 -1.0000266714943524 0.005015334980937868
8052 -1.0000248576146522 0.005015289134338945
8053 -1.0000256426839194 0.005015247914203662
8054 -1.0000244124039612 0.005015202743026826
8055 -1.000026557220393 0.005015201186152548
8056 -1.0000225840857302 0.005015228607991237
8057 -1.0000262678370142 0.005015269693979661
8058 -1.0000248278446326 0.00501533212621942
8059 -1.0000245346792782 0.005015371070978015
8060 -1.0000282493609551 0.0050153720298809455
8061 -1.0000209682376824 0.005015357520004736
8062 -1.0000242319161512 0.005015320721793955
8063 -1.000027071148607 0.005015297737506895
8064 -1.0000246590313346 0.005015247915405681
8065 -1.0000290216792898 0.005015183379620747
8066 -1.0000243490116414 0.0050151927168141
8067 -1.0000273940368682 0.005015198449165852
8068 -1.0000280108936062 0.005015222738756202
8069 -1.00002546793741 0.005015184230840832
8070 -1.0000253519606315 0.005015102150052378
8071 -1.0000217771833542 0.0050149903487842346
8072 -1.000027205735048 0.005014936270311916
8073 -1.00002593837371 0.005014889867067259
8074 -1.0000256407431072 0.005014914859447896
8075 -1.0000212863985092 0.005014983972528022
8076 -1.000025483410861 0.005015089212188004
8077 -1.0000209480852358 0.005015122039737332
8078 -1.000026044851852 0.005015077662506838
8079 -1.0000262818768746 0.005014902043995114
8080 -1.000023827373046 0.005014807901367737
8081 -1.0000247096589054 0.005014802672244238
8082 -1.000027678374371 0.00501482545517171
8083 -1.000028212676763 0.0050148528072722735
8084 -1.000027068313154 0.005014867418878257
8085 -1.000023969757833 0.005014896374597653
8086 -1.0000235709413214 0.005014996699264741
8087 -1.0000294585241107 0.0050150869493691096
8088 -1.0000269756990992 0.005015121551779631
8089 -1.0000252752023837 0.005015158178421176
8090 -1.0000265763454743 0.005015072014153615
8091 -1.000025985141264 0.005015056760943596
8092 -1.0000235190551177 0.005015137089034136
8093 -1.0000272086959576 0.005015205294443836
8094 -1.000025103687157 0.005015250345140031
8095 -1.000022193266165 0.00501536102276964
8096 -1.0000270562994324 0.005015431624422158
8097 -1.0000255695969196 0.005015435419964561
8098 -1.0000244309225617 0.0050154745915113284
8099 -1.000027031352477 0.0050155117702304665
8100 -1.0000272845243674 0.0050155361020154665
8101 -1.0000252967374967 0.005015600450510526
8102 -1.0000237717904816 0.005015593044753704
8103 -1.0000263197055792 0.005015499959159531
8104 -1.0000232658824728 0.005015452707198619
8105 -1.0000261689573742 0.005015466146993287
8106 -1.000027101490677 0.005015464847244402
8107 -1.0000225465966577 0.005015491245288876
8108 -1.000024702777442 0.005015522817551351
8109 -1.0000260149922997 0.005015544352345261
8110 -1.000026286569609 0.0050155329914021475
8111 -1.0000264086796358 0.005015443948453446
8112 -1.0000276875910656 0.0050153738581593735
8113 -1.000027986151926 0.005015351914922709
8114 -1.0000294621143497 0.005015334546492625
8115 -1.00002838710958 0.005015306104959175
8116 -1.0000265917188704 0.005015252702109073
8117 -1.000028940651015 0.005015216917043882
8118 -1.0000256115325656 0.005015173597230366
8119 -1.0000277149474588 0.0050151252912694145
8120 -1.0000262052617916 0.0050150432822609
8121 -1.000025980747292 0.0050149842224806816
8122 -1.0000278364642605 0.005014943701388958
8123 -1.00002355893175 0.005014911261137773
8124 -1.0000276588971715 0.005014891271756981
8125 -1.000025831255339 0.005014883096508501
8126 -1.0000259987744238 0.005014911557022159
8127 -1.0000254432087214 0.005014863511846424
8128 -1.0000248214234684 0.005014913377026316
8129 -1.0000243337563757 0.005014948046711518
8130 -1.0000263946380323 0.00501497631131498
8131 -1.000024255517819 0.005014969121186255
8132 -1.0000243946560976 0.0050149433902119895
8133 -1.0000232688291628 0.005014990670853548
8134 -1.000027303227169 0.005015062762789993
8135 -1.0000258627909784 0.005015129370319613
8136 -1.0000264682574866 0.005015209216818844
8137 -1.0000275927941347 0.005015220870196159
8138 -1.0000237401454102 0.005015191822701355
8139 -1.0000212482493187 0.005015162927342547
8140 -1.0000267850677933 0.0050151072987699545
8141 -1.0000232120852777 0.005015154987025006
8142 -1.0000252161698624 0.0050151007771466315
8143 -1.0000261844993372 0.00501497295303887
8144 -1.000025243081917 0.005014886649690683
8145 -1.0000234344450196 0.005014827238075072
8146 -1.0000282108801446 0.005014832325646744
8147 -1.0000239696086932 0.005014834059343676
8148 -1.000026895887392 0.0050147745723256075
8149 -1.000023983038071 0.005014775402382463
8150 -1.0000254030066449 0.005014827058413961
8151 -1.0000264589236276 0.005014920650494994
8152 -1.0000277015174934 0.005015013205664044
8153 -1.00002524890278 0.005015007111937361
8154 -1.000027575435021 0.005014974060694863
8155 -1.0000262400751792 0.00501496155315416
8156 -1.0000266618897122 0.005014924045328132
8157 -1.000028105237262 0.005014833193620197
8158 -1.0000227929934111 0.005014754988424876
8159 -1.0000243600116665 0.005014696324930722
8160 -1.000021579118636 0.00501470127980596
8161 -1.0000268466660298 0.005014706339081507
8162 -1.0000233364577793 0.005014731220051212
8163 -1.0000251877465096 0.005014622071897586
8164 -1.0000260609452514 0.005014641691903927
8165 -1.0000251904774295 0.00501489138839721
8166 -1.000026477822422 0.005015174044266019
8167 -1.0000237501622835 0.005015194776346788
8168 -1.0000278016474524 0.005014973626881431
8169 -1.0000263539818313 0.005014692993176851
8170 -1.0000297421373305 0.005014660504779764
8171 -1.000026876584558 0.005014735809014983
8172 -1.000026318138158 0.005014735390686273
8173 -1.00002534635224 0.005014692264923893
8174 -1.000025455158415 0.005014663079907611
8175 -1.0000262863766578 0.005014692875578933
8176 -1.000025912550841 0.0050147663177575914
8177 -1.0000248402697893 0.005014760062657788
8178 -1.0000245127674547 0.005014723221266522
8179 -1.0000259897713792 0.005014688314130729
8180 -1.0000269910755146 0.005014655909675248
8181 -1.000028780042673 0.005014620960302526
8182 -1.0000268392191518 0.0050146297475139115
8183 -1.0000244791531592 0.005014703230763626
8184 -1.0000252390181104 0.005014829779010134
8185 -1.0000255770389797 0.005015008211120406
8186 -1.0000207318670098 0.0050151794816491
8187 -1.0000251173271308 0.005015316780408279
8188 -1.0000234951569253 0.005015490212076566
8189 -1.0000252828935503 0.005015462138180309
8190 -1.0000257450593595 0.0050153134071618125
8191 -1.000027371603564 0.005015101726484918
8192 -1.000027296932535 0.0050150057706218575
8193 -1.000026508792865 0.005015018995928439
8194 -1.0000225305945059 0.005015099542217763
8195 -1.0000243929476653 0.005015110833727956
8196 -1.0000266320777835 0.005014998439167172
8197 -1.0000268872781217 0.005015007469521694
8198 -1.0000252898913011 0.005015060832328538
8199 -1.0000257488188855 0.005015113429505924
8200 -1.0000216460321854 0.005015113808710942
8201 -1.0000271231908868 0.005015098895451783
8202 -1.00002303589831 0.005015073295608351
8203 -1.0000257297149406 0.005015061262367233
8204 -1.0000237169558337 0.005015090704248283
8205 -1.0000259899000525 0.005015115336962143
8206 -1.0000273562606228 0.005015097849952011
8207 -1.000025035904386 0.005015160646194575
8208 -1.0000286622773868 0.005015209580158895
8209 -1.0000214799329759 0.005015271473327621
8210 -1.00002834951233 0.005015318518993655
8211 -1.0000265822418866 0.0050153683285959014
8212 -1.000026616639556 0.005015402016711915
8213 -1.0000253865420508 0.0050153778970586154
8214 -1.0000219457306199 0.005015362227286691
8215 -1.000027451647739 0.005015396796723969
8216 -1.0000271216054324 0.005015451317885221
8217 -1.0000240380487249 0.005015547420851822
8218 -1.0000251462264378 0.005015662787658753
8219 -1.0000288323599342 0.005015772750739864
8220 -1.0000257413345879 0.005015860446659429
8221 -1.0000251110481924 0.00501590350097228
8222 -1.00002928197845 0.005015916890288519
8223 -1.000027346487672 0.005015910584934436
8224 -1.0000291729068127 0.005015897982057698
8225 -1.0000267508241287 0.005015880722406698
8226 -1.0000275364299924 0.005015860680661607
8227 -1.0000241867980961 0.0050158230331757885
8228 -1.0000254327275087 0.005015770917297102
8229 -1.000023215480165 0.00501577789449429
8230 -1.000024794867979 0.005015786412666559
8231 -1.0000223906115988 0.005015744228401616
8232 -1.0000223444318248 0.005015705721224457
8233 -1.000027002371403 0.005015731534397695
8234 -1.0000248551918094 0.005015700576022946
8235 -1.0000265927627006 0.005015625662890004
8236 -1.000025933035847 0.005015568951886991
8237 -1.0000256390006406 0.00501548697523622
8238 -1.0000238866447846 0.005015486441332083
8239 -1.000027617043595 0.005015485359585534
8240 -1.0000271575935566 0.005015427563544377
8241 -1.000026660817344 0.005015383959020715
8242 -1.000025950407227 0.005015443812176279
8243 -1.0000265586367953 0.0050156086468987095
8244 -1.0000258755472289 0.00501582471564751
8245 -1.0000288069526186 0.005015930105980378
8246 -1.0000228779885985 0.005016056457541953
8247 -1.000024327569771 0.005016050683641673
8248 -1.0000274462029772 0.005015751787389701
8249 -1.0000249486241175 0.005015465980456817
8250 -1.000025764986134 0.005015366652278893
8251 -1.0000235326736981 0.005015413675956396
8252 -1.000025690909773 0.0050154308383849435
8253 -1.0000234856771488 0.005015424368204374
8254 -1.0000298385426254 0.0050153789559964235
8255 -1.000025760900179 0.005015351878467225
8256 -1.0000266741970507 0.0050153606609191345
8257 -1.0000274579545516 0.005015428290693062
8258 -1.0000242681720646 0.005015580682057558
8259 -1.000026396093018 0.005015584585199195
8260 -1.0000227219140745 0.005015403519762337
8261 -1.0000227334822698 0.0050152661472399294
8262 -1.0000252141570767 0.005015143249976217
8263 -1.0000251588976734 0.005015141172187293
8264 -1.0000251227768302 0.005015161859741819
8265 -1.0000258310730048 0.005015139168745934
8266 -1.0000223380764026 0.005015214003554054
8267 -1.0000257960333057 0.005015439560648222
8268 -1.0000285598194185 0.0050157026586924
8269 -1.000025880600282 0.005016042554031803
8270 -1.0000248686689177 0.005016042847144548
8271 -1.000026399988714 0.005015813841022543
8272 -1.0000260697849204 0.005015507171373554
8273 -1.0000224252076186 0.005015392775172368
8274 -1.0000238758915383 0.005015440615172046
8275 -1.0000254074631343 0.005015511369955051
8276 -1.0000280849299839 0.005015580485783332
8277 -1.0000263471814703 0.005015607074560463
8278 -1.0000268790939886 0.0050156623560084134
8279 -1.0000272836934012 0.0050157158127517336
8280 -1.000021826144184 0.005015756027242216
8281 -1.000023877843944 0.005015851847243273
8282 -1.0000251902390296 0.005015980860332024
8283 -1.000027188350014 0.005016043566357806
8284 -1.000028657767013 0.005016124511911156
8285 -1.0000207204733238 0.005016126595547417
8286 -1.000023469481405 0.0050161656450663054
8287 -1.0000260057110963 0.005016103407425061
8288 -1.000025704921218 0.005015916209578022
8289 -1.0000271007462815 0.005015714833222783
8290 -1.0000258935840727 0.0050157017338395065
8291 -1.000025504536391 0.005015894406313302
8292 -1.0000238469314588 0.005016131725243445
8293 -1.0000286259986522 0.005016070666515177
8294 -1.0000265277055094 0.005015862942075468
8295 -1.0000270800569135 0.005015607374690321
8296 -1.0000267309192652 0.005015480587551101
8297 -1.0000252321340477 0.0050154955479524135
8298 -1.0000253814565536 0.005015537692566809
8299 -1.0000256358172783 0.005015623801114571
8300 -1.000025810895418 0.005015497689138237
8301 -1.0000205134705618 0.005015402273037145
8302 -1.000027630538371 0.005015451090140514
8303 -1.0000238760084768 0.005015801039149098
8304 -1.00002178026406 0.005016273611843025
8305 -1.0000250185073505 0.005016748542955111
8306 -1.0000227253132692 0.0050167348325094695
8307 -1.0000239710797143 0.0050162788569291265
8308 -1.000025364788765 0.005015986817257235
8309 -1.0000255730147725 0.005016064009431291
8310 -1.0000251568874094 0.005016392560176389
8311 -1.0000232296447809 0.00501657210755592
8312 -1.0000228231990895 0.005016546896818839
8313 -1.0000289583604667 0.005016245249985136
8314 -1.0000231022422168 0.005016027456647957
8315 -1.0000277937291002 0.005016189527862594
8316 -1.0000253018480192 0.0050164689315768144
8317 -1.0000251394542186 0.005016633486326765
8318 -1.0000257204575078 0.005016463875344948
8319 -1.0000265892410842 0.005016037104994667
8320 -1.000026258950573 0.005015799295430963
8321 -1.0000216703386031 0.005015828679579096
8322 -1.0000238387410587 0.005015978883683683
8323 -1.000024994507015 0.005015969451672463
8324 -1.0000254770920163 0.005015732639833562
8325 -1.0000265335057732 0.005015613714150446
8326 -1.000026015489395 0.0050157086413436455
8327 -1.0000297345900913 0.005016006569508344
8328 -1.0000254094367615 0.00501618109688409
8329 -1.0000258326526419 0.0050162339793736995
8330 -1.0000254679461729 0.005016090113814894
8331 -1.0000224797489377 0.005015866839848764
8332 -1.00002451328707 0.0050156108244985695
8333 -1.0000272691023464 0.0050155113567256155
8334 -1.000027871247782 0.005015571548524892
8335 -1.0000274298975913 0.005015650410445889
8336 -1.0000277277408873 0.00501573621611835
8337 -1.0000219108204902 0.005015777936727792
8338 -1.000022268359172 0.005015784283180506
8339 -1.0000271223218138 0.005015890681552293
8340 -1.0000233974101356 0.005016108034951509
8341 -1.000025467498113 0.005016239212846479
8342 -1.0000285027866154 0.005016325362820442
8343 -1.0000257906701477 0.0050162147502792465
8344 -1.0000258956105232 0.005015963454022734
8345 -1.0000265537985533 0.005015726374136354
8346 -1.000025798180787 0.005015516596722062
8347 -1.0000232023850655 0.005015420977122222
8348 -1.00002304126716 0.005015341200849378
8349 -1.0000272304823417 0.005015285086307025
8350 -1.0000282768626898 0.005015285857677501
8351 -1.0000280371134758 0.0050153020319992185
8352 -1.0000221688808135 0.005015324933493629
8353 -1.0000242073635288 0.005015298561037112
8354 -1.0000241135111823 0.005015312077538976
8355 -1.0000261201470868 0.0050153464141671905
8356 -1.0000272374064638 0.005015373730437045
8357 -1.0000296805176252 0.005015396216574826
8358 -1.00002314454698 0.005015336724278806
8359 -1.0000255511271239 0.00501525044468046
8360 -1.000026326882232 0.005015195361190178
8361 -1.0000246447031376 0.005015175751040828
8362 -1.0000296664868509 0.005015159593832399
8363 -1.000029381145729 0.00501518797830966
8364 -1.0000262423263617 0.00501529061145967
8365 -1.000027521027361 0.005015322379045175
8366 -1.0000235791824885 0.005015241078087859
8367 -1.0000259114378516 0.005015123499315217
8368 -1.00002585045728 0.005015061709758493
8369 -1.0000225480276608 0.005015073324593457
8370 -1.0000259537835365 0.005015055114923549
8371 -1.0000202793865993 0.005015052121305329
8372 -1.000026917787615 0.005015018053126007
8373 -1.0000272783075308 0.005015004323990062
8374 -1.0000243182465252 0.005015013181005484
8375 -1.0000270261889057 0.005015070894594801
8376 -1.0000253302651014 0.0050151851301912884
8377 -1.0000252576298156 0.005015310329986988
8378 -1.0000292182957116 0.005015298173415245
8379 -1.0000242500467544 0.005015255306114692
8380 -1.000027568699774 0.005015125041364376
8381 -1.0000252230731579 0.0050150521700881275
8382 -1.0000232537189597 0.005015020687266925
8383 -1.0000256981918587 0.005015040506198912
8384 -1.0000277621552847 0.005015061548029217
8385 -1.0000249055531913 0.005015022773448733
8386 -1.0000274677600192 0.005015038157098056
8387 -1.000026509610942 0.005015163550379512
8388 -1.0000236636077584 0.005015265725498649
8389 -1.0000286462002896 0.005015293116388284
8390 -1.000020695046285 0.005015440122231828
8391 -1.0000246523429224 0.005015499282136309
8392 -1.0000268263754466 0.005015439690677474
8393 -1.0000257711847451 0.00501517982877602
8394 -1.0000224724819846 0.005015070587885022
8395 -1.00002506572401 0.00501517810786065
8396 -1.0000267265552425 0.005015187967064347
8397 -1.0000265584722017 0.005015090742485617
8398 -1.0000272069553429 0.0050151140704103635
8399 -1.000022575991128 0.0050153725175164235
8400 -1.0000227946246665 0.005015714001171744
8401 -1.0000290477359068 0.005015786637706924
8402 -1.000025787619761 0.00501562125020219
8403 -1.0000267033710533 0.005015330092355496
8404 -1.0000293285614859 0.005015185443581743
8405 -1.0000274083405463 0.005015188021330226
8406 -1.0000255596299843 0.005015222122019317
8407 -1.000027502712246 0.005015200818811157
8408 -1.0000249961447285 0.00501525373797349
8409 -1.0000258502050439 0.005015372130121432
8410 -1.0000248230517534 0.005015662384980061
8411 -1.0000247946700804 0.00501604985929511
8412 -1.0000258721987956 0.005016311370635695
8413 -1.0000259614658547 0.005016316740286835
8414 -1.000027168726908 0.005016158724172885
8415 -1.0000255004977523 0.00501606908458767
8416 -1.00002722358008 0.005016030823803152
8417 -1.0000217442302184 0.005016025573898926
8418 -1.000027564669234 0.00501605972949315
8419 -1.000023846037769 0.005016079143463053
8420 -1.0000237372048293 0.005016135347500573
8421 -1.000022287508882 0.005016205236136748
8422 -1.000026169147303 0.005016399831213734
8423 -1.0000229325648688 0.005016544258570678
8424 -1.0000249342366772 0.005016514645864782
8425 -1.000024812654237 0.005016335040843574
8426 -1.0000264632312164 0.005016303666306618
8427 -1.000025904459042 0.005016322760986179
8428 -1.0000244604952884 0.005016430140316699
8429 -1.0000258696709015 0.00501635910435925
8430 -1.00002355688292 0.005016261913852041
8431 -1.0000245541099966 0.0050163051137967814
8432 -1.0000278532583804 0.005016460855397674
8433 -1.000025895571017 0.005016565595009438
8434 -1.0000248832336862 0.0050164909011678575
8435 -1.0000246482314818 0.00501639033593199
8436 -1.000024920437778 0.005016272931475218
8437 -1.0000254404893323 0.005016242959181976
8438 -1.000023713562549 0.005016292777400468
8439 -1.0000246393824455 0.005016303280915328
8440 -1.0000234684579385 0.005016306486046615
8441 -1.0000246997993747 0.005016309949997383
8442 -1.0000285957897892 0.005016327711302478
8443 -1.000026906354695 0.0050163170624873
8444 -1.0000263060070391 0.005016318429006925
8445 -1.0000254936683213 0.005016401579469572
8446 -1.0000252991540677 0.005016419512341437
8447 -1.0000264278629996 0.0050164753979828475
8448 -1.0000279920840343 0.005016531255507519
8449 -1.0000225511005674 0.005016530360929791
8450 -1.0000277739163772 0.005016545216540953
8451 -1.0000266556556519 0.005016565257633872
8452 -1.0000267957298352 0.0050165887501816215
8453 -1.0000263587044558 0.005016629315709333
8454 -1.000025217763242 0.00501668445729407
8455 -1.0000265815968814 0.005016709369230887
8456 -1.0000280436935924 0.0050166540515410125
8457 -1.000027307982492 0.005016588224520904
8458 -1.0000254829533504 0.00501652784207713
8459 -1.0000272508470678 0.00501656418438426
8460 -1.000024984023118 0.005016658012613178
8461 -1.000027648010792 0.0050166201605312015
8462 -1.0000267207937399 0.0050164995485908965
8463 -1.0000279191439636 0.005016340170319769
8464 -1.0000286339064068 0.005016255419164166
8465 -1.0000295762308493 0.005016234603086008
8466 -1.0000279930415084 0.005016234440283146
8467 -1.0000284465967357 0.005016231100201517
8468 -1.0000264889225097 0.005016234363839227
8469 -1.000024570186687 0.005016326553867321
8470 -1.0000213115509158 0.005016587088529954
8471 -1.000026617933294 0.0050168036783651
8472 -1.0000225352948955 0.00501690478554051
8473 -1.0000258900733143 0.005016977558005856
8474 -1.0000273506818218 0.005016956045550431
8475 -1.0000276756666289 0.005016830771409947
8476 -1.0000260270113348 0.005016806484740899
8477 -1.0000252922420692 0.0050170271929107935
8478 -1.0000249066253042 0.005017200354793783
8479 -1.0000262905805897 0.005017090477371163
8480 -1.0000249296121864 0.005017010032117701
8481 -1.0000281563347244 0.00501698591999997
8482 -1.0000265560713282 0.005017084234784917
8483 -1.0000280518633209 0.00501720777655389
8484 -1.000023465352309 0.005017087823431516
8485 -1.0000244464883512 0.005016728525469561
8486 -1.0000277284580832 0.0050164979675267375
8487 -1.0000287165218453 0.005016418286257024
8488 -1.0000245929255218 0.005016429435434889
8489 -1.0000246030057252 0.005016439405977846
8490 -1.0000253144839768 0.005016400418438332
8491 -1.000023492712941 0.005016395721004814
8492 -1.000021515162963 0.005016359863329749
8493 -1.0000279246709922 0.005016182449415471
8494 -1.000026550723538 0.005016157271910362
8495 -1.0000251408293306 0.005016413558726106
8496 -1.0000255555311897 0.005016853356665287
8497 -1.0000258834301619 0.005016810105800536
8498 -1.0000226675298578 0.00501667774600403
8499 -1.00002438852092 0.0050164312138435705
8500 -1.0000258719674022 0.005016232381816816
8501 -1.0000257144030182 0.005016190812550683
8502 -1.0000234107821258 0.00501623406910223
8503 -1.0000287044216811 0.005016187548871497
8504 -1.0000246068725676 0.005016104907182229
8505 -1.0000235101090234 0.005016035462888438
8506 -1.0000265466602993 0.005016022275787948
8507 -1.0000235352094584 0.005015997100931147
8508 -1.0000250807465274 0.005016004611916865
8509 -1.000026666029168 0.005016052507952239
8510 -1.0000233187099454 0.005015901286608813
8511 -1.0000265507190875 0.005015799647016426
8512 -1.0000270851453288 0.005015726350005447
8513 -1.0000224281033319 0.005015682542957952
8514 -1.0000250913740325 0.005015615812485081
8515 -1.0000256341005178 0.005015559872018701
8516 -1.000028159108688 0.005015493849391974
8517 -1.0000243606839392 0.005015418984203379
8518 -1.000026076805532 0.005015324471470544
8519 -1.0000216830091617 0.005015281204430063
8520 -1.0000266213831364 0.005015297973609848
8521 -1.0000244880191183 0.0050153522779157805
8522 -1.000021198386454 0.005015547188172158
8523 -1.00002658846077 0.0050156604925380615
8524 -1.000026966663463 0.005015684550878996
8525 -1.0000269894546159 0.005015719562724907
8526 -1.0000260438217465 0.00501568432914611
8527 -1.0000273649932676 0.0050156963646939895
8528 -1.0000259060972476 0.005015702938265536
8529 -1.0000248812315478 0.005015682088310784
8530 -1.0000263350361422 0.0050156472567636935
8531 -1.0000259236119102 0.0050155691478126945
8532 -1.000025793403047 0.0050154812481862715
8533 -1.0000240741944257 0.005015449950950436
8534 -1.0000239756743905 0.005015430452113899
8535 -1.0000282440067854 0.0050154506301366975
8536 -1.0000269822055523 0.005015444739419458
8537 -1.000024342005845 0.005015366347389661
8538 -1.000027668536222 0.005015332578057708
8539 -1.0000252657410231 0.005015299217444723
8540 -1.000020746812414 0.00501533295333351
8541 -1.000026656594654 0.005015324384243093
8542 -1.000020643708004 0.00501511377649632
8543 -1.0000292107950486 0.0050150550265476755
8544 -1.0000269817383975 0.005015181501035079
8545 -1.0000248904634794 0.005015302002683048
8546 -1.0000239654231746 0.005015358872481446
8547 -1.0000277607674886 0.005015168313162647
8548 -1.000025053147131 0.005014870288150909
8549 -1.000029199566381 0.005014774950294483
8550 -1.0000269887747901 0.005014789827522311
8551 -1.0000271069184363 0.0050148111059037
8552 -1.000022952093347 0.00501471518718454
8553 -1.0000202056128125 0.005014635320581393
8554 -1.0000261376645478 0.005014609453515711
8555 -1.0000268426978811 0.005014658820046081
8556 -1.0000264068311022 0.005014741649914813
8557 -1.000027261854805 0.005014836878458718
8558 -1.0000257950247988 0.005014889420487188
8559 -1.0000245933316798 0.005014865113842103
8560 -1.0000242291451824 0.005014788186865263
8561 -1.0000252843144812 0.005014709537714822
8562 -1.0000288609599857 0.005014663578145397
8563 -1.000027002311466 0.005014625390741804
8564 -1.0000263075109588 0.005014588938649059
8565 -1.0000286325044052 0.005014525204622324
8566 -1.0000238560896961 0.005014460356317876
8567 -1.0000225324585839 0.00501440544579187
8568 -1.0000271400635028 0.005014368369028074
8569 -1.000024477173462 0.0050143487864420435
8570 -1.0000279517691772 0.005014321694794904
8571 -1.0000246644219992 0.005014299593746928
8572 -1.0000245140709085 0.005014246747400661
8573 -1.0000265680863916 0.005014212876175021
8574 -1.0000221907193851 0.005014171077845598
8575 -1.0000268602395845 0.005014126981324327
8576 -1.0000229154756326 0.00501406040648082
8577 -1.0000232345615776 0.005014001034292363
8578 -1.0000272610732963 0.005013979564249651
8579 -1.0000249359477207 0.00501405205960236
8580 -1.0000264339957532 0.005014151202873884
8581 -1.0000241386633648 0.005014127940190209
8582 -1.000027288717258 0.005014131516764004
8583 -1.0000253677757336 0.005014074646806649
8584 -1.000025913440782 0.005014003569202296
8585 -1.0000231448265617 0.005013996800396834
8586 -1.0000255194685663 0.005014010914534296
8587 -1.0000285847236938 0.005013996076465018
8588 -1.0000251060675311 0.0050139888280261715
8589 -1.0000292450888442 0.005013995245799175
8590 -1.0000241401224144 0.0050140307588751295
8591 -1.0000258254377905 0.0050141218474609485
8592 -1.0000280904278775 0.005014185740280582
8593 -1.0000231536562374 0.005014307273250189
8594 -1.000023949152984 0.005014433597840701
8595 -1.0000239262305513 0.005014400968776107
8596 -1.000026974159033 0.005014300231597295
8597 -1.0000259927832595 0.00501412472206256
8598 -1.0000260240081495 0.005014029805749929
8599 -1.0000250957488206 0.005013985535720424
8600 -1.000028284559367 0.005013935984088273
8601 -1.00002318683666 0.005013919367085849
8602 -1.000028260963005 0.005013889378442406
8603 -1.0000253951872775 0.005013885576026313
8604 -1.0000215910956232 0.005013995367000811
8605 -1.0000250143333766 0.005014175486893174
8606 -1.0000250909281243 0.005014277187013747
8607 -1.000023830608887 0.005014450291690657
8608 -1.000028463708556 0.005014504112776777
8609 -1.0000264663219287 0.00501446371076819
8610 -1.0000228191313791 0.005014315005497336
8611 -1.0000243803591953 0.005014316105408547
8612 -1.000024074486743 0.005014397156627156
8613 -1.0000269491929106 0.005014402423786026
8614 -1.0000283628571716 0.005014355472016285
8615 -1.000023495225695 0.005014341776083466
8616 -1.0000247594293263 0.005014404799240213
8617 -1.000028909509684 0.005014493720461447
8618 -1.0000264010219109 0.005014641024715308
8619 -1.0000295145804667 0.005014700266691674
8620 -1.000025772607318 0.005014649938544938
8621 -1.0000267579931215 0.005014646342165953
8622 -1.0000280566107536 0.0050146821489772345
8623 -1.0000252565013887 0.005014766954958612
8624 -1.0000257686991572 0.005014868634889553
8625 -1.0000262358827017 0.0050150001478416065
8626 -1.000027940012505 0.0050151258574802704
8627 -1.0000245262882694 0.005015221215205347
8628 -1.0000246084304236 0.005015281080946365
8629 -1.000026152114961 0.005015351514829618
8630 -1.0000254396500148 0.005015412494773226
8631 -1.000026513628231 0.005015441911811949
8632 -1.0000257724971815 0.0050155175593129125
8633 -1.0000240332504615 0.0050155934300771775
8634 -1.0000286549429873 0.005015639280544325
8635 -1.0000271965151215 0.005015623787518936
8636 -1.0000261163623523 0.005015502442183845
8637 -1.0000228048626674 0.005015416576786917
8638 -1.0000239365970962 0.005015449656575345
8639 -1.000027275463627 0.005015473872996709
8640 -1.0000241551175602 0.005015464469396121
8641 -1.000028187152094 0.005015446380101442
8642 -1.000026742721483 0.005015443050692879
8643 -1.0000263924003832 0.005015519951635312
8644 -1.000024894462191 0.005015623043849929
8645 -1.0000275618012808 0.0050156467864011485
8646 -1.0000286128494629 0.005015602238952104
8647 -1.0000249349027677 0.005015494210997114
8648 -1.000027651607893 0.005015498744079757
8649 -1.0000272298443627 0.005015517569813565
8650 -1.0000267615915595 0.005015485713921546
8651 -1.000027713226716 0.0050153805031292525
8652 -1.0000248503986573 0.005015210913570456
8653 -1.0000268612376637 0.005015112273192327
8654 -1.000028762624329 0.005015114670710238
8655 -1.000025385470867 0.005015123792142279
8656 -1.0000246647692312 0.005015081449487532
8657 -1.0000227555701877 0.0050149114081262
8658 -1.0000273718951056 0.005014780092854053
8659 -1.0000261542013418 0.005014699061261817
8660 -1.000025288362141 0.005014654348521469
8661 -1.0000244037912276 0.005014569900799174
8662 -1.0000242432229027 0.005014431060817608
8663 -1.0000237191124222 0.00501435822331717
8664 -1.0000227277582263 0.005014390285006427
8665 -1.000026638300909 0.005014490927423267
8666 -1.00002612620721 0.005014581751413259
8667 -1.000025123426071 0.005014747272345229
8668 -1.000029618164931 0.005014864891966546
8669 -1.0000226780800687 0.005014922370706711
8670 -1.000027621934772 0.005014814437264311
8671 -1.000023560072524 0.005014712149411541
8672 -1.000028243316011 0.005014598954841028
8673 -1.0000253294716785 0.005014523315045278
8674 -1.0000255705867394 0.005014418751340084
8675 -1.0000265770277792 0.005014363655724466
8676 -1.000029137224822 0.005014361540523327
8677 -1.0000237975840622 0.005014408022824678
8678 -1.0000263551924753 0.005014400994365906
8679 -1.000026507857239 0.005014349197909714
8680 -1.000026195714129 0.005014291953960659
8681 -1.0000271077870668 0.005014262868665862
8682 -1.0000262883623925 0.005014246082425942
8683 -1.0000256770749256 0.005014238111240137
8684 -1.000027049648376 0.005014261944990799
8685 -1.0000256742615885 0.005014310643289358
8686 -1.000024523568057 0.005014407468194912
8687 -1.0000275642339822 0.00501451443716202
8688 -1.000028419819594 0.005014598300980926
8689 -1.0000252792323128 0.0050145995902168145
8690 -1.0000248938762668 0.005014597682635295
8691 -1.0000295438475484 0.005014533006195771
8692 -1.0000234567762711 0.005014451451472878
8693 -1.0000262181116344 0.00501439943059653
8694 -1.0000243786709215 0.005014339253888202
8695 -1.000027884417796 0.00501427808804309
8696 -1.0000246291102297 0.005014287284565846
8697 -1.0000229981030462 0.005014280660394741
8698 -1.000028850912733 0.0050142942625852165
8699 -1.000026295519558 0.005014299591991556
8700 -1.0000233951369608 0.005014288983324963
8701 -1.0000253126191618 0.005014270313347397
8702 -1.0000231898319034 0.005014266120445052
8703 -1.0000272207431447 0.005014286652874716
8704 -1.0000298130247445 0.005014330335972494
8705 -1.0000256991691625 0.0050142607340374415
8706 -1.0000227499272263 0.0050141915814751565
8707 -1.0000233718097697 0.005014188441971396
8708 -1.0000240457344407 0.0050142181488962555
8709 -1.0000265056643993 0.005014258145222868
8710 -1.00002483941647 0.005014332389794942
8711 -1.000027018085148 0.0050144234329817915
8712 -1.0000227090856448 0.005014509478702825
8713 -1.000027614650971 0.005014641152960138
8714 -1.000026710822781 0.005014764792265954
8715 -1.0000253327545765 0.005014748426895469
8716 -1.0000277366380161 0.00501467822952107
8717 -1.000027021254903 0.005014573879782883
8718 -1.000026097091977 0.005014520180311018
8719 -1.0000207645980557 0.00501451706276787
8720 -1.0000265115536768 0.005014522054875372
8721 -1.0000253606800602 0.005014505776550095
8722 -1.0000279097720655 0.00501446707906279
8723 -1.0000275563825611 0.005014443359340182
8724 -1.0000247829004185 0.0050144508016614344
8725 -1.000027239215924 0.005014496459778224
8726 -1.0000256565778514 0.005014553634335005
8727 -1.000026739107947 0.005014596524481763
8728 -1.0000257920596585 0.005014606036817324
8729 -1.0000251981808608 0.0050145757735910726
8730 -1.0000221220686112 0.005014539152812039
8731 -1.000024819155556 0.005014497689555847
8732 -1.000028209012686 0.005014487381963854
8733 -1.0000246762064007 0.005014474763855284
8734 -1.0000257268898272 0.005014447042885314
8735 -1.0000235396448016 0.005014446498173554
8736 -1.0000269187868256 0.0050144293137163905
8737 -1.0000265198345448 0.005014421973362812
8738 -1.0000239605710632 0.005014464169289042
8739 -1.0000252939310237 0.0050145485435445815
8740 -1.0000265121522502 0.005014684687542895
8741 -1.0000219541935553 0.0050147244136485945
8742 -1.0000297520920083 0.005014707760726017
8743 -1.0000249764951457 0.005014658162529183
8744 -1.0000289061340772 0.00501456265462903
8745 -1.0000273020524577 0.005014485766198264
8746 -1.0000262583037662 0.0050144461356372025
8747 -1.0000251561859796 0.0050144603932769875
8748 -1.0000240708494883 0.005014450816107144
8749 -1.0000285703435228 0.005014415172482508
8750 -1.0000233541695518 0.0050145546320967726
8751 -1.0000269825181367 0.00501477920634654
8752 -1.000023529904741 0.005015003588007457
8753 -1.0000282850586137 0.0050151752796960885
8754 -1.0000283261260117 0.005014972298046316
8755 -1.0000263054836764 0.005014787904521258
8756 -1.0000230979124076 0.0050146261610570855
8757 -1.0000241464773527 0.005014588452924796
8758 -1.0000260217359345 0.005014651830054165
8759 -1.0000248929592324 0.0050146546814520375
8760 -1.0000259687635171 0.005014533639218977
8761 -1.0000266908642446 0.005014511722733721
8762 -1.000024648765758 0.005014659546650407
8763 -1.0000260126144227 0.005014848499363772
8764 -1.0000218952293014 0.005014836262425503
8765 -1.000022086581888 0.005014987137475478
8766 -1.0000248536136165 0.005014902167538013
8767 -1.0000275275788755 0.0050148281397094
8768 -1.0000238579869885 0.0050147348940335745
8769 -1.0000239644925852 0.005014659101286618
8770 -1.0000234376280637 0.005014604234316685
8771 -1.000027294455143 0.005014549413854507
8772 -1.0000235108402398 0.005014513016408904
8773 -1.000025461948188 0.005014498304011879
8774 -1.00002188256258 0.005014448745012854
8775 -1.0000269598146023 0.00501439668895794
8776 -1.0000203069977072 0.005014524797028644
8777 -1.000027993784771 0.005014745406183978
8778 -1.0000247328470033 0.005014816423180342
8779 -1.000024934649417 0.005014744083943576
8780 -1.0000250184252149 0.0050144956751493885
8781 -1.0000249769096858 0.005014371786798845
8782 -1.0000217426205857 0.005014379245686939
8783 -1.0000242824176089 0.005014442680292526
8784 -1.000028943141117 0.005014497956315853
8785 -1.0000232604102415 0.005014548580605271
8786 -1.0000242552083092 0.0050146505708818555
8787 -1.0000260414632458 0.005014774388278323
8788 -1.0000254616201079 0.0050149235915751805
8789 -1.0000289269527372 0.005015060801824327
8790 -1.0000230807500057 0.005015179838102204
8791 -1.0000235595448566 0.005015296160966853
8792 -1.0000235135088384 0.005015169155888641
8793 -1.0000210012779363 0.0050150743068610075
8794 -1.00002753035025 0.005015045479593509
8795 -1.000025719105567 0.0050149940002477585
8796 -1.0000254089805878 0.005014965015074648
8797 -1.000024284968344 0.0050149382860876605
8798 -1.0000242194039568 0.005014970092112184
8799 -1.000024643701219 0.005015077101835046
8800 -1.000029066426907 0.005015164766951612
8801 -1.00002703873962 0.005015016553510313
8802 -1.0000250443171859 0.005014864468414182
8803 -1.0000286104680207 0.005014823349190778
8804 -1.00002267487417 0.0050148927743807505
8805 -1.0000228540463296 0.005014964346463733
8806 -1.0000271675689 0.0050149392390012
8807 -1.0000251210520383 0.005014972770777565
8808 -1.0000235443366041 0.00501496236912442
8809 -1.0000253439545876 0.00501494926152897
8810 -1.000026373459477 0.005014915372081757
8811 -1.0000287825791332 0.005014886642520475
8812 -1.0000264177965104 0.005014909524502519
8813 -1.0000221484296368 0.00501490958812456
8814 -1.0000251123021215 0.005014765960387032
8815 -1.0000270321414695 0.005014649665342011
8816 -1.0000252353431927 0.005014604873636372
8817 -1.0000297028199616 0.005014589831871756
8818 -1.0000246236687844 0.005014547539719394
8819 -1.0000266251747056 0.0050144949062118655
8820 -1.0000251383627732 0.0050144332836259825
8821 -1.0000272090754472 0.005014337503404248
8822 -1.0000246703833349 0.0050142317209796216
8823 -1.0000237391297524 0.005014135263464888
8824 -1.0000249563462162 0.005014098506153056
8825 -1.0000254740321073 0.005014122775700275
8826 -1.0000206089345423 0.005014082268671222
8827 -1.000027463522759 0.005013995721848582
8828 -1.0000243486057163 0.005014010198306259
8829 -1.0000279845030584 0.005013946823803482
8830 -1.0000295512631674 0.005013918466540168
8831 -1.0000246419537049 0.005013880058612386
8832 -1.0000264367972376 0.0050138313744433945
8833 -1.0000250580743772 0.0050138116510810606
8834 -1.0000235480994417 0.005013804352625828
8835 -1.0000298506185865 0.0050138131797351155
8836 -1.0000247555709036 0.005013836098243937
8837 -1.0000263003576866 0.00501384692368146
8838 -1.0000272345587804 0.005013775336987565
8839 -1.000027710057705 0.005013731882237195
8840 -1.0000240791246555 0.005013649943507433
8841 -1.0000236369867188 0.005013618073370564
8842 -1.0000225707969699 0.005013612481158912
8843 -1.0000225749471463 0.005013588411295127
8844 -1.0000256260861462 0.005013562765272874
8845 -1.00002529441168 0.005013554304145233
8846 -1.0000250605093022 0.005013542987150064
8847 -1.0000260258575382 0.0050135610604868305
8848 -1.0000251310278931 0.0050135817765685955
8849 -1.000028689555307 0.005013538479771072
8850 -1.000028070465557 0.005013475315301584
8851 -1.0000255208383926 0.005013428679474833
8852 -1.0000251693048667 0.005013381225216442
8853 -1.0000276301092843 0.005013357809503876
8854 -1.0000281875400994 0.005013373287167909
8855 -1.0000269166581468 0.0050134073417962685
8856 -1.0000242559776606 0.005013406453920924
8857 -1.0000227979731735 0.005013481276085474
8858 -1.0000260310761442 0.005013471546529184
8859 -1.0000254568801552 0.0050134681493822645
8860 -1.000024226965009 0.005013407811190331
8861 -1.0000252669066285 0.0050134087578983305
8862 -1.0000248859421987 0.0050134484181886116
8863 -1.0000252892600994 0.005013464092892441
8864 -1.0000282290911273 0.005013499212647367
8865 -1.0000245585149892 0.005013614759640576
8866 -1.0000281050812785 0.005013778158430415
8867 -1.0000276078331554 0.005013917590927263
8868 -1.0000284946305897 0.005013936484315484
8869 -1.0000270973532557 0.0050138653532266295
8870 -1.0000259113901568 0.00501384019278376
8871 -1.000025576858137 0.005013939270601526
8872 -1.0000249193720336 0.005014026362348634
8873 -1.000024127362354 0.005014100380677135
8874 -1.0000262114584995 0.0050141076775493945
8875 -1.0000223412647 0.0050140663302517974
8876 -1.0000262790311438 0.005014058858100682
8877 -1.0000280385163776 0.005014021981668521
8878 -1.0000241178445355 0.00501400080451608
8879 -1.0000243503217736 0.005014048834243623
8880 -1.0000209411486838 0.00501402250524693
8881 -1.0000240822777293 0.005014061257870424
8882 -1.0000239230948076 0.005014002091220318
8883 -1.0000254617242799 0.00501397643434778
8884 -1.0000291871391798 0.005013986495879398
8885 -1.0000241651470219 0.005014019803579926
8886 -1.0000230436536384 0.005014112801423734
8887 -1.0000233033332353 0.0050141977723842995
8888 -1.0000252225053992 0.005014295133892691
8889 -1.0000238347047337 0.005014398339628252
8890 -1.0000232927462929 0.0050144988721563585
8891 -1.0000269410148241 0.005014482480888477
8892 -1.0000270110675158 0.00501444930340341
8893 -1.000027220986527 0.0050143138088387
8894 -1.0000242596964655 0.005014191703015047
8895 -1.0000244642276603 0.005014152452304902
8896 -1.0000241447895755 0.005014081938759934
8897 -1.0000244597595704 0.0050140164513907005
8898 -1.0000250611124917 0.00501395854205053
8899 -1.000026386525687 0.005013948437571765
8900 -1.0000236902460915 0.0050139423625394424
8901 -1.000024335547829 0.005013963354951911
8902 -1.000024477541101 0.005013988086237403
8903 -1.000024287681735 0.005014027542916266
8904 -1.0000270202377557 0.005014080418105366
8905 -1.0000288739471959 0.005014089674855299
8906 -1.0000266919018308 0.005014099282600427
8907 -1.0000262912251345 0.005014111791377825
8908 -1.0000235829968678 0.005014163671527772
8909 -1.0000265291961437 0.005014255117650821
8910 -1.000022976450553 0.005014323868409454
8911 -1.0000266989788593 0.005014383461164039
8912 -1.0000263449110836 0.005014504622462702
8913 -1.0000238372569699 0.005014509650029041
8914 -1.0000270498149084 0.005014442665280207
8915 -1.00002685109682 0.0050143951289662704
8916 -1.0000218113002344 0.005014308309862278
8917 -1.0000275657138218 0.005014177155136544
8918 -1.0000258908854505 0.005014090397134805
8919 -1.000027161175143 0.005014019610033681
8920 -1.000021027801143 0.005013952555533258
8921 -1.0000250781508568 0.005013933744863576
8922 -1.0000230640887655 0.005013933872084677
8923 -1.0000270989812592 0.005013935985537225
8924 -1.0000263077115028 0.005013960237217157
8925 -1.0000247753891267 0.005013993102106477
8926 -1.0000269371953558 0.005014012749423175
8927 -1.0000210309062292 0.005014015333449776
8928 -1.0000247400586426 0.005013973597219598
8929 -1.0000232498820036 0.005013918908464184
8930 -1.0000276153202514 0.005013876352021453
8931 -1.0000234584134875 0.005013897260720022
8932 -1.000022329271517 0.005013980166248214
8933 -1.0000240726680494 0.00501415130873869
8934 -1.0000208045777723 0.005014337058993956
8935 -1.0000242978335259 0.005014491146597132
8936 -1.0000266964338846 0.005014560472611767
8937 -1.0000247938141062 0.005014512073190876
8938 -1.0000240092152877 0.005014376099697966
8939 -1.0000274669541909 0.005014285574155893
8940 -1.000025956615899 0.0050142928033109
8941 -1.0000229571748847 0.005014352044029365
8942 -1.0000273407460796 0.005014287176690031
8943 -1.0000274398384044 0.005014146542912365
8944 -1.0000241355759378 0.0050142008160882845
8945 -1.0000283586014802 0.00501441861866495
8946 -1.000027289877642 0.0050146699280485645
8947 -1.0000280928645078 0.005014665892923927
8948 -1.0000240609393045 0.00501460114766282
8949 -1.0000235437320322 0.0050143441904347595
8950 -1.0000260693295246 0.005014235718172948
8951 -1.0000261101321568 0.0050142810264720734
8952 -1.0000229912577911 0.005014314805055438
8953 -1.0000265767590206 0.005014223709813204
8954 -1.000024183447266 0.005014144012739445
8955 -1.0000225945516596 0.005014137174883671
8956 -1.0000270551048651 0.005014233238094627
8957 -1.0000272048962866 0.005014308834603452
8958 -1.000021167203844 0.005014214492265481
8959 -1.0000252635489115 0.0050141749342554505
8960 -1.0000251198194545 0.005014048405297317
8961 -1.0000277107778137 0.00501391639195688
8962 -1.0000272371797008 0.005013840210908487
8963 -1.0000237798924398 0.005013826145715347
8964 -1.0000253893693773 0.005013821584308006
8965 -1.0000269015941432 0.005013778883033727
8966 -1.0000293670122795 0.0050138101266211975
8967 -1.0000268830496182 0.005013948402099148
8968 -1.0000239665454664 0.005014135242897574
8969 -1.0000270599780507 0.005014258109158069
8970 -1.0000242493505123 0.005014277013986349
8971 -1.0000266355531007 0.005014187302662357
8972 -1.00002489419118 0.005014120073614819
8973 -1.0000258488307316 0.0050141016760819465
8974 -1.0000239803822024 0.005014117568846224
8975 -1.0000261813311602 0.0050141594030554395
8976 -1.0000236794033168 0.005014198223544811
8977 -1.0000269111983224 0.00501429313974649
8978 -1.000022367248854 0.005014357507521142
8979 -1.0000243198736116 0.0050143390442226755
8980 -1.0000204652714946 0.005014318771771515
8981 -1.0000239297675524 0.005014363880472799
8982 -1.000021730410665 0.005014470064919372
8983 -1.0000266094251764 0.005014401686148228
8984 -1.0000236739325596 0.005014302165073048
8985 -1.0000280995598028 0.005014128375001888
8986 -1.0000274622487042 0.00501400585204059
8987 -1.0000270019953772 0.00501408188463931
8988 -1.0000211627358888 0.005014244934087918
8989 -1.0000264306729794 0.005014246764674667
8990 -1.000027885660372 0.0050140174903738136
8991 -1.0000274811869838 0.005013741275599501
8992 -1.000028292349693 0.005013602655378049
8993 -1.0000247286660215 0.0050135830114632456
8994 -1.0000256861357641 0.00501360974473312
8995 -1.0000247559967566 0.005013607573795643
8996 -1.0000273990637532 0.005013446546003566
8997 -1.0000249922538884 0.005013328541031293
8998 -1.0000262280604482 0.005013428530350056
8999 -1.0000211090623405 0.005013613109133362
9000 -1.000025857378535 0.005013690061456716
9001 -1.0000253912355952 0.005013639099323762
9002 -1.0000244092228023 0.00501358412318593
9003 -1.0000275270764019 0.005013473410849116
9004 -1.0000264323938026 0.0050133822441133504
9005 -1.0000286453068967 0.005013382780137569
9006 -1.0000227300998141 0.005013432537843851
9007 -1.0000258409487217 0.005013455114911542
9008 -1.0000268698002324 0.0050134968501541885
9009 -1.0000272872086124 0.005013502103621628
9010 -1.0000251715890471 0.00501352646931395
9011 -1.0000289879296487 0.005013560799859922
9012 -1.0000235738005159 0.0050136224560494175
9013 -1.0000225052470477 0.005013652719182218
9014 -1.0000252385453845 0.005013693763300907
9015 -1.0000276973159414 0.005013699796736297
9016 -1.00002916325367 0.005013691694563623
9017 -1.0000257886453934 0.005013738684556582
9018 -1.000027869994403 0.005013752727030512
9019 -1.0000264930733305 0.005013748761567759
9020 -1.0000242556987682 0.005013656269372797
9021 -1.0000234331475895 0.005013620563754487
9022 -1.0000276787913491 0.005013592914115461
9023 -1.0000276916921815 0.005013593931944067
9024 -1.0000241694696352 0.005013616473409636
9025 -1.000024947197997 0.005013640177800833
9026 -1.0000277510320423 0.005013673036023288
9027 -1.000023213155351 0.005013659535786641
9028 -1.0000263027102876 0.005013681040303126
9029 -1.000025377427719 0.005013697328068747
9030 -1.000027969116254 0.0050137433764544355
9031 -1.0000267113229586 0.005013799869894659
9032 -1.0000257599037479 0.005013903980013451
9033 -1.0000235235941284 0.0050140060578449655
9034 -1.0000268154796825 0.005014162247446415
9035 -1.0000250394760504 0.005014345971726024
9036 -1.0000287907054315 0.005014447686215693
9037 -1.0000231990144275 0.005014586225797422
9038 -1.0000269061308833 0.005014675435644697
9039 -1.000026168972417 0.00501463251729445
9040 -1.0000243847762023 0.005014473716398871
9041 -1.0000252530689557 0.0050142980688495055
9042 -1.0000249758152724 0.005014153671291018
9043 -1.0000265154434549 0.005014080815914408
9044 -1.0000267103471163 0.005013970429385329
9045 -1.0000270840891314 0.005013886980262849
9046 -1.0000281636515165 0.0050139339464336345
9047 -1.0000240622104961 0.005014079874661363
9048 -1.0000267173136101 0.005014094435911303
9049 -1.0000240857531424 0.005014050400659925
9050 -1.000025979298885 0.005013910662977223
9051 -1.0000247653244478 0.005013929702524742
9052 -1.0000232750612372 0.005013949484801286
9053 -1.0000243305120045 0.005013984108941841
9054 -1.0000250048750443 0.005014003447209389
9055 -1.0000259118350125 0.005014042904541687
9056 -1.0000234901611762 0.005014038993381224
9057 -1.0000290898314925 0.005014040725485069
9058 -1.0000252116356485 0.005014021813156009
9059 -1.000029119005528 0.005013996178758322
9060 -1.0000279956723084 0.005013932016153583
9061 -1.0000237427974044 0.0050139546382882184
9062 -1.0000261131972754 0.005014002534978449
9063 -1.000024499828818 0.005014058037543157
9064 -1.0000290718349871 0.005014073273296686
9065 -1.000021059763206 0.0050139918742941846
9066 -1.0000251859068177 0.005013903744922831
9067 -1.0000271832403604 0.005013839193386476
9068 -1.0000258533908155 0.005013794088579942
9069 -1.000022606185101 0.005013712746506912
9070 -1.0000275139537995 0.005013656003447421
9071 -1.0000276183172845 0.0050136200287562134
9072 -1.0000228983541872 0.0050135497271033645
9073 -1.000027932115169 0.005013504723879951
9074 -1.000024949294257 0.005013496215235407
9075 -1.0000278327288832 0.005013547093651569
9076 -1.0000270872288493 0.005013570259270501
9077 -1.0000202740823256 0.005013633169324941
9078 -1.000027722638832 0.005013668366394696
9079 -1.0000253922071978 0.005013658629336216
9080 -1.0000272454053105 0.005013690346236963
9081 -1.0000278364512514 0.0050137424766794544
9082 -1.000025222162655 0.005013770816840005
9083 -1.0000278208678166 0.005013801651498629
9084 -1.0000261904300047 0.005013761408749013
9085 -1.0000226930821439 0.0050137455788772925
9086 -1.0000261614105392 0.00501375430381585
9087 -1.0000240624502723 0.005013722293104223
9088 -1.0000211595226822 0.005013824117833765
9089 -1.0000251766282546 0.005013980669910899
9090 -1.000021428627422 0.005014164846199088
9091 -1.0000258344010196 0.005014275953323087
9092 -1.00002581986406 0.005014314519449974
9093 -1.000026075838165 0.005014193794001179
9094 -1.0000245425586651 0.005014202072108197
9095 -1.000028916477251 0.005014293447693878
9096 -1.0000286220287151 0.0050142343741758875
9097 -1.0000233200182134 0.005014186142089233
9098 -1.0000267201719628 0.005014158109889352
9099 -1.0000242207254069 0.005014160507285002
9100 -1.0000246563719632 0.005014222300454146
9101 -1.0000274520299448 0.005014342651158757
9102 -1.0000220421172217 0.005014463835474971
9103 -1.0000274752027962 0.0050144782958160775
9104 -1.0000255941638598 0.005014420348323126
9105 -1.0000262241827094 0.0050143279559362805
9106 -1.0000271329269836 0.005014316175659151
9107 -1.0000258095320926 0.005014329296789177
9108 -1.0000272925741256 0.005014334846854291
9109 -1.00002428868049 0.005014334984186998
9110 -1.0000242442205864 0.00501444059065829
9111 -1.0000263121139954 0.005014549011831018
9112 -1.0000259055140426 0.005014527723721113
9113 -1.0000295386870652 0.005014443836181613
9114 -1.0000225571367227 0.005014404931985734
9115 -1.0000226135068442 0.005014330363446631
9116 -1.0000259512441652 0.005014310134000649
9117 -1.000024278369866 0.005014311966368954
9118 -1.0000239187034712 0.005014316680574962
9119 -1.000023778382984 0.005014269332623535
9120 -1.0000278877031188 0.005014274300927467
9121 -1.0000260012247073 0.0050142940284242194
9122 -1.0000209393843935 0.0050142874601061226
9123 -1.0000254265477653 0.005014322477659765
9124 -1.0000256808912327 0.0050142813927686455
9125 -1.000026751039458 0.00501422283717054
9126 -1.0000234864136697 0.0050140388700065834
9127 -1.0000259350336198 0.005013913657459624
9128 -1.0000271791887685 0.005013832701948705
9129 -1.0000243741401336 0.005013827994950047
9130 -1.0000258769357555 0.005013807143036483
9131 -1.000025464948452 0.005013803790487362
9132 -1.0000264396168983 0.005013794409765237
9133 -1.000025686882164 0.005013748748112548
9134 -1.0000280479799426 0.005013709982649266
9135 -1.000024370496466 0.005013713489866073
9136 -1.0000242631348522 0.005013690508810357
9137 -1.0000280744529337 0.005013688839594229
9138 -1.0000264342217453 0.005013719263007
9139 -1.0000251612419906 0.00501377527770607
9140 -1.0000267914041092 0.005013852819903731
9141 -1.0000221245261427 0.0050139400740006335
9142 -1.000027608025366 0.0050140210305260145
9143 -1.0000236668807083 0.0050140694319266675
9144 -1.0000229628634494 0.0050140952293479205
9145 -1.000025153610233 0.0050141479559724965
9146 -1.0000255671084244 0.005014136578062736
9147 -1.000025158022327 0.005014118366260121
9148 -1.0000297216194032 0.005014053840750961
9149 -1.0000243678130623 0.005013977441779005
9150 -1.000026868513374 0.005013884756782676
9151 -1.000027578137961 0.005013781930054949
9152 -1.0000235067960224 0.005013755945080233
9153 -1.0000240999843608 0.005013713024986631
9154 -1.0000231320384552 0.005013812376322452
9155 -1.0000272811895154 0.005013973903302124
9156 -1.0000274764221007 0.005013956690509075
9157 -1.0000268791870341 0.0050138475941454135
9158 -1.000026493505645 0.005013787341078222
9159 -1.0000242077647987 0.005013772875900828
9160 -1.00002796351528 0.005013823295852942
9161 -1.000026117751312 0.0050139017460613606
9162 -1.0000264095861287 0.0050139377377468874
9163 -1.000025671546073 0.005013987263290734
9164 -1.00002952939324 0.005014094460918758
9165 -1.0000222786500828 0.005014216299307604
9166 -1.0000266428298732 0.005014232560985876
9167 -1.0000223052829456 0.005014214522854926
9168 -1.0000245190693686 0.005014125153320979
9169 -1.0000268198165323 0.0050140224269789625
9170 -1.000024040690975 0.0050139816000585305
9171 -1.000027399641608 0.005014000562755208
9172 -1.0000267457890384 0.0050139801716937065
9173 -1.0000262233308592 0.005013967532654253
9174 -1.000026267181754 0.005013979549368813
9175 -1.0000250626403921 0.0050140144292402785
9176 -1.0000224472810968 0.0050141718187843
9177 -1.0000261549032243 0.005014202353868633
9178 -1.0000279369907024 0.0050141737870564385
9179 -1.000022923479196 0.005014132124838824
9180 -1.0000250913228268 0.005014201195816977
9181 -1.000022596096021 0.005014288359970325
9182 -1.0000279513481984 0.005014361795489012
9183 -1.000027541714278 0.005014428990692543
9184 -1.0000277822888524 0.005014466646713657
9185 -1.0000255622948515 0.005014537082339165
9186 -1.000029554474075 0.005014583608943155
9187 -1.0000284136115751 0.005014615247803122
9188 -1.0000284449609365 0.0050145696236976334
9189 -1.0000259685964963 0.005014532152219847
9190 -1.0000257622572917 0.005014478568028554
9191 -1.0000249146513713 0.005014432388021972
9192 -1.0000275261372653 0.005014429060174921
9193 -1.0000246153339436 0.005014440744978946
9194 -1.0000276846170866 0.005014471383847339
9195 -1.0000258417467334 0.0050145047823287525
9196 -1.0000268492283502 0.005014587681216265
9197 -1.0000270569338254 0.00501472316777149
9198 -1.0000280039766665 0.005014748575024191
9199 -1.0000282582341538 0.005014684207243894
9200 -1.000026696597855 0.005014635441112413
9201 -1.0000276375315553 0.005014612984997215
9202 -1.0000257049736523 0.005014542557997039
9203 -1.0000248685449924 0.005014475150813095
9204 -1.0000266122005825 0.005014401484399313
9205 -1.0000261193472486 0.00501435156281158
9206 -1.000024536134634 0.005014381245194221
9207 -1.000023627908355 0.005014415446938206
9208 -1.0000269562522506 0.0050144007036277355
9209 -1.0000279290646243 0.005014347790914227
9210 -1.0000226353158255 0.005014255797413785
9211 -1.000028013173371 0.005014188151954528
9212 -1.0000248573114254 0.005014133494093488
9213 -1.0000241894184556 0.0050141217840282935
9214 -1.0000245283409281 0.005014088103681888
9215 -1.0000229123265794 0.00501414848148158
9216 -1.0000260411054602 0.005014258101982139
9217 -1.0000241879482503 0.0050140925998668475
9218 -1.0000257183125831 0.0050139952025263414
9219 -1.000026241495346 0.005013945803175046
9220 -1.000026141033937 0.00501392143654108
9221 -1.000026145020664 0.005013948356624921
9222 -1.0000274090213623 0.005014018872094064
9223 -1.0000264113053214 0.005014132899680279
9224 -1.0000259474591127 0.005014158939473876
9225 -1.0000281345943012 0.005014161758458645
9226 -1.0000235927545018 0.005014255423174143
9227 -1.0000250546940905 0.005014257456989495
9228 -1.0000264559091516 0.00501421674640248
9229 -1.0000257327516349 0.005014148705332909
9230 -1.0000260330347368 0.0050141023112509585
9231 -1.0000234148233376 0.005014047334709646
9232 -1.0000278417226196 0.005014037505548996
9233 -1.0000265347188793 0.00501402360159404
9234 -1.0000243205471868 0.0050140096471849045
9235 -1.0000251373715803 0.005013997412644485
9236 -1.0000282397288764 0.005014015945881903
9237 -1.0000251120802006 0.005014069593645618
9238 -1.0000246996778452 0.005014104542621928
9239 -1.000026507583875 0.005014202599767734
9240 -1.000026523846535 0.0050142441125027425
9241 -1.0000280068627185 0.0050142022013335286
9242 -1.0000234589227968 0.005014188989301285
9243 -1.0000275630461448 0.005014214468267196
9244 -1.0000258729393998 0.005014138227331745
9245 -1.0000254713539507 0.005014103672302153
9246 -1.0000252678216721 0.0050141181971365386
9247 -1.0000245630803812 0.005014170062579527
9248 -1.000024276866515 0.005014190530950623
9249 -1.000027433877958 0.005014176099138665
9250 -1.000024781725216 0.0050142380080547035
9251 -1.0000273364355905 0.005014304467569334
9252 -1.0000220568589262 0.00501445944263919
9253 -1.0000273896530112 0.005014409584278793
9254 -1.0000265214678408 0.005014374694482313
9255 -1.0000260326562846 0.0050143283154248436
9256 -1.0000261489186406 0.005014288221999731
9257 -1.000027328018158 0.0050142927210912545
9258 -1.0000272090815865 0.005014347626704155
9259 -1.0000245777655767 0.005014369752320421
9260 -1.0000272138594746 0.005014406647116697
9261 -1.0000290739067201 0.005014465570546559
9262 -1.0000275044714846 0.005014539604652927
9263 -1.0000273073422439 0.005014674555608264
9264 -1.0000244769732276 0.005014759003222994
9265 -1.0000250236821768 0.0050147915804827446
9266 -1.000023501079531 0.005014738733325473
9267 -1.000024895592363 0.005014636413480112
9268 -1.000023738794227 0.00501467134038507
9269 -1.0000250280340504 0.00501468340990772
9270 -1.000026180422394 0.005014619753182169
9271 -1.0000275384271375 0.005014617894095846
9272 -1.0000254032920841 0.005014594022257015
9273 -1.0000230271800867 0.005014558491464382
9274 -1.0000280409820386 0.00501452711757051
9275 -1.0000266967548133 0.005014540620235132
9276 -1.0000199383976234 0.005014668836525075
9277 -1.0000239123352441 0.0050148159179005634
9278 -1.0000250375254924 0.005014893255892348
9279 -1.0000234609999101 0.005015015062135137
9280 -1.0000269832554451 0.00501485111548817
9281 -1.0000233915552357 0.005014740963205266
9282 -1.0000258472281565 0.005014747630401984
9283 -1.0000255954534607 0.005014843339342565
9284 -1.0000258279077092 0.005014832061095313
9285 -1.0000262483950253 0.005014821753711631
9286 -1.0000280973821867 0.005014884674877168
9287 -1.0000239398675947 0.005015053917270999
9288 -1.0000232827839728 0.005015138758632252
9289 -1.0000246752924544 0.005015176589968551
9290 -1.0000254043777002 0.0050151262566726675
9291 -1.0000243896376835 0.005015091204375478
9292 -1.0000240032779928 0.005015134300130182
9293 -1.0000235048583144 0.005015194122671842
9294 -1.0000256871383026 0.005015313743545469
9295 -1.0000265211299748 0.005015528650079689
9296 -1.0000265245334707 0.005015427667252849
9297 -1.0000247387922998 0.005015336721173975
9298 -1.0000250336611096 0.005015309184992516
9299 -1.0000270978042622 0.0050153500598966606
9300 -1.000026473708467 0.00501557253206118
9301 -1.0000281346807705 0.005015866601778681
9302 -1.0000269038152687 0.0050159581582593284
9303 -1.000026349583654 0.005015804989973616
9304 -1.0000231780889504 0.005015453380716313
9305 -1.0000265849423946 0.005015131205298649
9306 -1.0000228002242277 0.005015050383366955
9307 -1.000024958576932 0.005015139152609156
9308 -1.0000233630414237 0.005015250508920436
9309 -1.0000275413259259 0.005014989773818636
9310 -1.0000252275912513 0.0050147714017397226
9311 -1.0000272940319765 0.005014872481513119
9312 -1.00002612392581 0.005015105586762722
9313 -1.0000213701602303 0.005015211841260282
9314 -1.0000237656745605 0.005015102462723499
9315 -1.000025725084792 0.00501484558425472
9316 -1.000025104987684 0.005014619186564054
9317 -1.000023249815824 0.005014583885597623
9318 -1.0000266770028878 0.005014669005726548
9319 -1.0000233990139407 0.00501470295569219
9320 -1.0000241142414008 0.005014650807132128
9321 -1.0000260851818739 0.0050145829889489376
9322 -1.0000271237980733 0.005014593965827857
9323 -1.0000235045753467 0.005014776223912252
9324 -1.0000246636301877 0.005014977537018096
9325 -1.0000265909973647 0.005015029796515482
9326 -1.0000250525924674 0.005014876072448888
9327 -1.0000264423384346 0.005014778771267746
9328 -1.0000240328229761 0.005014712026187105
9329 -1.0000265163219855 0.005014708185047774
9330 -1.0000241016322335 0.005014748422807426
9331 -1.0000246594493607 0.005014782384780219
9332 -1.0000256440162802 0.0050146020113604976
9333 -1.0000272826697736 0.005014454641450475
9334 -1.0000263820855726 0.005014490914018565
9335 -1.0000221103867701 0.005014534515459173
9336 -1.0000227525703118 0.005014579083761767
9337 -1.0000270550087917 0.005014566895613689
9338 -1.0000294026667071 0.005014432002328666
9339 -1.0000263889793861 0.005014263476866593
9340 -1.0000261193965991 0.005014117835946289
9341 -1.0000283256088522 0.0050140965024112714
9342 -1.0000270370990048 0.00501412209296931
9343 -1.0000271825646874 0.005014073400545231
9344 -1.0000257341088303 0.005014067345096335
9345 -1.0000256001117724 0.0050142473786751705
9346 -1.000027570013549 0.0050145073905658475
9347 -1.0000261910971577 0.005014480494889081
9348 -1.000022925546923 0.00501430300409213
9349 -1.0000261181276684 0.005014191073214126
9350 -1.0000194885519975 0.0050142384251496905
9351 -1.0000274482980707 0.005014274919832552
9352 -1.000027502281216 0.00501423987920295
9353 -1.0000247255884294 0.005014188081103853
9354 -1.0000276541291686 0.0050141699371058475
9355 -1.000026529579026 0.005014233609397566
9356 -1.000026799775826 0.005014289339486909
9357 -1.0000279084835904 0.005014314174336763
9358 -1.0000260332122255 0.005014270041165275
9359 -1.0000258473838708 0.005014203270870354
9360 -1.000028520957257 0.0050141838758633065
9361 -1.0000260364735163 0.005014240356738503
9362 -1.0000223463239875 0.005014283447690475
9363 -1.000025222475952 0.0050143372826007395
9364 -1.000026461464774 0.0050144513050876215
9365 -1.0000248823724442 0.005014656372503708
9366 -1.0000272215977837 0.005014879725536258
9367 -1.00002264427253 0.0050151180721878215
9368 -1.0000268055883623 0.005015194162742866
9369 -1.000026256226699 0.005015144522075588
9370 -1.0000275814829067 0.00501512555084023
9371 -1.0000249950309787 0.005015090826251793
9372 -1.0000257104267591 0.005015061616735009
9373 -1.00002430828595 0.005014959904601385
9374 -1.0000241502405003 0.005014853923777278
9375 -1.0000285933302744 0.005014812015855633
9376 -1.0000235481616415 0.005014786299858898
9377 -1.0000266248684704 0.005014797876397088
9378 -1.0000240259825868 0.005014846722131767
9379 -1.0000273605273151 0.005014919764778743
9380 -1.0000266670156015 0.005014988344614845
9381 -1.0000240613167366 0.005014952132807631
9382 -1.0000250833929407 0.0050148832858737235
9383 -1.0000270580992197 0.005014878179533996
9384 -1.0000258067629049 0.0050149006775105885
9385 -1.0000272486230326 0.005014919972011776
9386 -1.0000266393707384 0.005014918610220083
9387 -1.0000258181930006 0.005014929074360558
9388 -1.000026318548951 0.005014919072501516
9389 -1.0000281367622934 0.005014954781966817
9390 -1.0000271842583432 0.005014959577029885
9391 -1.0000285153677237 0.00501496962247516
9392 -1.000027096363206 0.005014936690080053
9393 -1.0000205205709125 0.005014833119521944
9394 -1.0000273083826652 0.005014739834059959
9395 -1.000026995034934 0.00501467676860201
9396 -1.0000264814832978 0.005014606749405237
9397 -1.0000256929081361 0.00501455392478009
9398 -1.0000288838267193 0.005014530181423085
9399 -1.000025014776192 0.0050145350015900775
9400 -1.000027412172617 0.005014509744013332
9401 -1.0000272097978242 0.005014448532643424
9402 -1.0000214685841138 0.005014481855785632
9403 -1.0000286067562871 0.005014498632649706
9404 -1.0000254320084743 0.005014508314614069
9405 -1.0000269465048153 0.005014556868463017
9406 -1.0000265503473138 0.005014643020881475
9407 -1.0000245249942505 0.00501477923413137
9408 -1.0000238840591607 0.005014864700238372
9409 -1.0000235874943457 0.0050149085660083125
9410 -1.0000276428181962 0.005014897681298908
9411 -1.0000253601691267 0.005014826799533006
9412 -1.000027436176503 0.0050146964808988805
9413 -1.000022779059328 0.005014527072301601
9414 -1.0000266694259796 0.005014414283695912
9415 -1.0000249065892068 0.00501433743167462
9416 -1.0000258718275024 0.005014294186519448
9417 -1.000030336362643 0.00501429178615034
9418 -1.0000263742950426 0.005014262376069584
9419 -1.0000271137749737 0.005014221983794505
9420 -1.0000227897472163 0.005014172902826838
9421 -1.0000260365477516 0.005014152422824098
9422 -1.0000294261598406 0.005014169813087707
9423 -1.0000272016169522 0.005014204390062089
9424 -1.000024040479863 0.00501422918935664
9425 -1.0000268883766743 0.00501415555342175
9426 -1.0000284238951183 0.005014063666054939
9427 -1.000029554117129 0.005014124615863331
9428 -1.000025185761934 0.0050142197722604035
9429 -1.0000244698599279 0.0050143864867531855
9430 -1.0000231258017143 0.00501450688016894
9431 -1.0000265762793408 0.005014494502753458
9432 -1.0000245648229338 0.005014515707367903
9433 -1.0000240902640127 0.005014382619366243
9434 -1.000025293837194 0.005014167264095454
9435 -1.0000262220664609 0.005014060233558374
9436 -1.0000273566861233 0.005014087872825313
9437 -1.000018847655471 0.005014124924206375
9438 -1.000022982217999 0.005014169219451666
9439 -1.0000241723639238 0.005014255608005712
9440 -1.0000248579387485 0.005014371903836603
9441 -1.0000250598200793 0.005014454311950453
9442 -1.0000248677044834 0.005014606531791012
9443 -1.0000278352383556 0.005014594615906186
9444 -1.0000249959008098 0.005014560888797112
9445 -1.0000271631580102 0.0050145003982174806
9446 -1.0000279252057895 0.005014494998386781
9447 -1.0000259097521986 0.005014493935820929
9448 -1.0000286700430412 0.005014497872611178
9449 -1.000023018439423 0.005014528994544021
9450 -1.0000251018075057 0.0050145621722338584
9451 -1.0000268026724333 0.005014550831287373
9452 -1.0000243700320073 0.005014503727127544
9453 -1.0000246354951403 0.0050144036631070785
9454 -1.000026515922341 0.005014333454307356
9455 -1.0000237086285024 0.005014228457661177
9456 -1.000026405917741 0.005014142665407874
9457 -1.0000262575785819 0.005014079574999289
9458 -1.000024154468641 0.005014023883406698
9459 -1.000026121791068 0.005013993095976806
9460 -1.000025102790235 0.00501397407392602
9461 -1.0000277438568872 0.005013940179365455
9462 -1.0000267784342671 0.005013897337653331
9463 -1.000025429438814 0.005013858821385099
9464 -1.0000226907272973 0.005013737609673917
9465 -1.000024491043984 0.005013647143788429
9466 -1.0000245686677418 0.005013598334296463
9467 -1.0000257264572996 0.005013546893576543
9468 -1.0000233290287273 0.005013458721671485
9469 -1.0000222949856115 0.005013384948772863
9470 -1.0000239041703272 0.005013389825282957
9471 -1.0000257426092263 0.005013419687695624
9472 -1.0000230877131713 0.005013394197246432
9473 -1.000023655097308 0.005013389594527674
9474 -1.0000264086518451 0.00501339520180774
9475 -1.0000256931255833 0.005013405075468317
9476 -1.000029084986948 0.005013397510771478
9477 -1.0000241959500493 0.005013403759934257
9478 -1.000024591370954 0.005013439134150897
9479 -1.0000251484460356 0.005013534015721289
9480 -1.0000277486928972 0.005013656168337941
9481 -1.0000233158424319 0.005013753588138981
9482 -1.000021065292796 0.005013721428234287
9483 -1.000024392436512 0.005013671112728809
9484 -1.0000249711113207 0.005013633141234264
9485 -1.0000262486868985 0.005013604231740062
9486 -1.0000240756587064 0.005013600126718732
9487 -1.0000279831412848 0.005013607166739755
9488 -1.000022345296085 0.005013616930094324
9489 -1.000027870385431 0.00501362983915565
9490 -1.0000271699294114 0.005013663822029263
9491 -1.0000270540010028 0.00501362317280561
9492 -1.0000236340643156 0.0050135995175268335
9493 -1.0000247965768032 0.005013615019716942
9494 -1.0000225572360975 0.0050136235393510135
9495 -1.0000233833365786 0.005013641668266648
9496 -1.0000282268084106 0.005013695205900615
9497 -1.0000276359686577 0.005013766230195709
9498 -1.0000260655988995 0.00501386499598514
9499 -1.000025147106357 0.005013931166049282
9500 -1.000023109624138 0.005013952350753144
9501 -1.0000279411750677 0.005013893380653631
9502 -1.0000249051320238 0.005013817171618827
9503 -1.000026060123794 0.005013649669951218
9504 -1.0000248077250147 0.005013507609321507
9505 -1.000026401502774 0.005013418948788629
9506 -1.0000271322030556 0.005013349239097045
9507 -1.0000274521611854 0.005013315909593397
9508 -1.000023323271741 0.005013332437571596
9509 -1.0000235801049298 0.005013360323391937
9510 -1.0000260206922071 0.005013444963699962
9511 -1.0000228242834637 0.005013617966377685
9512 -1.000026912751967 0.005013774335896329
9513 -1.0000258865563354 0.0050138040484988666
9514 -1.0000249333940399 0.0050137568475909795
9515 -1.0000281162146276 0.005013713934637264
9516 -1.0000235163578939 0.005013653129884426
9517 -1.0000250249149112 0.005013617379311369
9518 -1.000023124603835 0.005013585320707051
9519 -1.0000238343261931 0.005013582068650875
9520 -1.000027580937908 0.005013607692255301
9521 -1.000028083113439 0.005013635721355679
9522 -1.0000258752544522 0.0050136782846694344
9523 -1.0000233122872533 0.005013724990686114
9524 -1.0000260615523777 0.005013712671647592
9525 -1.0000269920929323 0.005013704855374014
9526 -1.0000236910362321 0.005013701986129442
9527 -1.000022012915988 0.0050137075036906665
9528 -1.000025016132031 0.005013716358703552
9529 -1.0000290702385095 0.005013741804919286
9530 -1.0000271876502038 0.005013788268661278
9531 -1.0000245219273722 0.005013855731050715
9532 -1.0000276211509416 0.005013931937079576
9533 -1.0000199402569956 0.005014063792306976
9534 -1.0000235983603016 0.005014162836604743
9535 -1.000023134706632 0.005014184437805753
9536 -1.0000250466988807 0.005014219843004979
9537 -1.000025953693687 0.005014125260017821
9538 -1.000028539850592 0.0050140576535618155
9539 -1.0000278012119672 0.005014030365433971
9540 -1.000024003774697 0.005014006708807166
9541 -1.00002872088732 0.00501400440471327
9542 -1.0000267787292714 0.005014026017913075
9543 -1.0000248664391376 0.005014004067925827
9544 -1.0000273492733944 0.00501393484199105
9545 -1.000026383404363 0.005013869603626812
9546 -1.0000247070406165 0.00501382273183257
9547 -1.000026616931309 0.005013810189608243
9548 -1.0000235388561856 0.005013767766076847
9549 -1.00002491421372 0.005013706186557547
9550 -1.0000277791502918 0.005013654602440373
9551 -1.000024703890227 0.005013716786390291
9552 -1.0000282372662264 0.0050138020380438054
9553 -1.0000278408152958 0.005013856225489632
9554 -1.000025186227715 0.005013786876668135
9555 -1.0000255607639674 0.00501356171978693
9556 -1.0000243047153454 0.005013532141997394
9557 -1.0000256691013085 0.0050135572839352495
9558 -1.0000228479424775 0.005013582608072192
9559 -1.0000269011673182 0.0050135897561931686
9560 -1.000024888983849 0.005013703193699964
9561 -1.0000207961046315 0.005013868589057032
9562 -1.0000245469484341 0.005014178041325327
9563 -1.0000253801801804 0.005014514300083278
9564 -1.0000247990341673 0.005014714903982579
9565 -1.0000252363932145 0.005014841859479644
9566 -1.0000258901352879 0.005014775525888394
9567 -1.0000272568899378 0.005014482503955882
9568 -1.000026813862626 0.005014227229320257
9569 -1.000028515481502 0.005014246614500735
9570 -1.0000277293153248 0.005014307435381066
9571 -1.0000252367908347 0.0050143420561460025
9572 -1.0000243326768519 0.0050143558954134915
9573 -1.0000270312693402 0.0050144335666715755
9574 -1.0000261527203356 0.005014552652458825
9575 -1.0000252905766376 0.005014712704701489
9576 -1.0000264327861692 0.0050147789403486055
9577 -1.0000255996296261 0.0050148754410921795
9578 -1.000027469050396 0.005014856544540352
9579 -1.0000255240579754 0.0050149054109563315
9580 -1.0000259602311175 0.005015022060260205
9581 -1.0000266390615404 0.005015121496138617
9582 -1.0000267071473408 0.005015139642595024
9583 -1.0000233283865925 0.005015218711586317
9584 -1.0000258470586727 0.005015372622334415
9585 -1.000024113994494 0.0050155491012015335
9586 -1.0000246526117422 0.005015471589230418
9587 -1.0000243456469828 0.005015043006957976
9588 -1.0000204217763253 0.005014783154295748
9589 -1.0000280311924379 0.00501469834805705
9590 -1.0000261910869077 0.005014665134073581
9591 -1.0000237424551894 0.005014651223837801
9592 -1.000028037946981 0.005014593313002861
9593 -1.0000246143972198 0.005014535092525173
9594 -1.0000258355470588 0.005014488613360945
9595 -1.0000253372001193 0.0050145463151264795
9596 -1.000026584491719 0.00501462192619791
9597 -1.0000240450441464 0.005014668088374546
9598 -1.0000261424257118 0.005014612314764812
9599 -1.0000276090388953 0.005014602111790016
9600 -1.000026314559484 0.005014513231490722
9601 -1.0000260359255742 0.005014465219790171
9602 -1.0000267227156054 0.005014489350479767
9603 -1.0000224003914884 0.0050145203465759075
9604 -1.0000211615059027 0.0050145841887101455
9605 -1.0000286276309263 0.005014608274601819
9606 -1.000024968132809 0.005014671638877581
9607 -1.0000267076513916 0.005014786011591892
9608 -1.0000253842507087 0.005014890874316535
9609 -1.000025900183905 0.005014941945480101
9610 -1.0000281088777918 0.0050149152212727996
9611 -1.0000281463833438 0.0050148706761559015
9612 -1.0000230751428014 0.0050148237172863265
9613 -1.0000256596892563 0.005014887786916955
9614 -1.0000254806232238 0.005015052222676847
9615 -1.0000244830060805 0.005015142172807437
9616 -1.000025378632775 0.005015141774243025
9617 -1.0000277690213915 0.0050150832052697734
9618 -1.0000263694381768 0.005015021570798749
9619 -1.0000272593743025 0.005014984895861099
9620 -1.000027910141564 0.005014908421203874
9621 -1.0000240209598166 0.005014806264810769
9622 -1.0000248545097836 0.00501480760573661
9623 -1.0000230684851623 0.005014775024388864
9624 -1.0000262224481473 0.005014766305089105
9625 -1.000025940691003 0.005014763247357796
9626 -1.0000282350039553 0.005014742007779893
9627 -1.000028077609685 0.005014719713063234
9628 -1.0000274725275595 0.005014692981747154
9629 -1.0000265265219337 0.005014755158229981
9630 -1.0000247422773598 0.0050149288714712685
9631 -1.000022463520182 0.005015172160368752
9632 -1.0000270088321803 0.00501536225865345
9633 -1.0000252245707544 0.005015342581506472
9634 -1.000027048159533 0.005015357068983001
9635 -1.0000277306140881 0.005015125608329192
9636 -1.0000257586504453 0.0050150164259425666
9637 -1.0000235312951273 0.005015026149009656
9638 -1.0000262356471266 0.005015062170241138
9639 -1.000026440061712 0.0050150363017309844
9640 -1.000027753170837 0.0050149810029072655
9641 -1.0000241502409106 0.0050150578808694285
9642 -1.0000243464149006 0.005015232005547131
9643 -1.0000276950628473 0.005015382873079554
9644 -1.0000274543003098 0.005015388565325832
9645 -1.0000222866644426 0.005015242782101337
9646 -1.0000256020059337 0.0050150059755234115
9647 -1.0000245045045972 0.005014909986608348
9648 -1.000026782019868 0.005015031138880796
9649 -1.0000229421903875 0.005015131111868215
9650 -1.0000268157448475 0.005015076997172423
9651 -1.0000240214898442 0.005014839261245237
9652 -1.0000269784852556 0.005014654307766451
9653 -1.0000271034045702 0.005014601175196417
9654 -1.0000248523479003 0.005014728985512829
9655 -1.0000242970581146 0.005014796399512959
9656 -1.000022874095562 0.005014816526858682
9657 -1.0000269208965642 0.0050147156859828125
9658 -1.0000266935692896 0.0050145349313985565
9659 -1.0000263997996226 0.005014492395448782
9660 -1.0000257227783045 0.005014538327204311
9661 -1.0000285937281186 0.0050145946667333715
9662 -1.0000249201570235 0.005014607846047169
9663 -1.0000247348949276 0.00501450460806662
9664 -1.000025930081241 0.005014379210119786
9665 -1.0000277065712515 0.005014360362584501
9666 -1.0000254341290227 0.005014377671439616
9667 -1.0000262806792903 0.005014304419968994
9668 -1.0000277792045762 0.005014213410804857
9669 -1.0000251032600385 0.005014168961973546
9670 -1.0000257623624043 0.005014111393857453
9671 -1.0000238110380912 0.005014081986621011
9672 -1.0000242496990737 0.005014114752597523
9673 -1.0000259625474235 0.005014133882121298
9674 -1.0000245827266914 0.005014144380005612
9675 -1.0000277467148093 0.00501414998283875
9676 -1.0000242094963185 0.005014237326094239
9677 -1.0000246617430129 0.0050143824896176775
9678 -1.0000242833849926 0.005014339426179879
9679 -1.0000274776338631 0.005014183011727143
9680 -1.0000235392658514 0.005014131896499025
9681 -1.000026187299962 0.005014097404142194
9682 -1.0000255603441026 0.00501411455631451
9683 -1.0000274440586967 0.005014079737155154
9684 -1.0000239788197927 0.005014066829414542
9685 -1.0000256014372375 0.0050140704720899685
9686 -1.0000234895849816 0.005014040572361812
9687 -1.000026940283951 0.005014003345696079
9688 -1.000024910604435 0.005014020586170491
9689 -1.0000236251926915 0.005014012430576
9690 -1.0000238323980988 0.005014042695378438
9691 -1.0000243381353364 0.005013995933885649
9692 -1.0000259809894727 0.00501393769332298
9693 -1.0000285711037284 0.005013930711410974
9694 -1.0000214560363625 0.005013960132533445
9695 -1.0000256221487314 0.005013996071780858
9696 -1.0000254716320878 0.005013988194381006
9697 -1.0000245594381096 0.005013988309032058
9698 -1.000026150238113 0.005014059413165059
9699 -1.0000200353268431 0.005014176789763616
9700 -1.0000247271118547 0.005014104494279424
9701 -1.0000274281040822 0.00501390500602078
9702 -1.0000255068406176 0.005013772750815908
9703 -1.000025574118818 0.0050136706778606535
9704 -1.0000229944778452 0.005013592549658401
9705 -1.0000255872489943 0.005013576291935437
9706 -1.0000241145747768 0.005013557646423663
9707 -1.0000273258914365 0.005013535513292162
9708 -1.0000204984776644 0.005013470250789519
9709 -1.0000250043826815 0.0050134196177327
9710 -1.0000251596608056 0.005013389558808448
9711 -1.0000225893440244 0.005013365819784791
9712 -1.000024017873136 0.00501337023282785
9713 -1.0000257843522566 0.005013416062257362
9714 -1.000026335988617 0.005013481975023149
9715 -1.0000237954904587 0.005013529401078239
9716 -1.0000228670670341 0.005013532568642186
9717 -1.0000247314050978 0.005013532414686466
9718 -1.000021343280145 0.005013553297928453
9719 -1.0000256599214616 0.005013532502500571
9720 -1.000026842032987 0.0050135511988864375
9721 -1.0000263589208458 0.005013602492391462
9722 -1.0000247492109515 0.005013712022752144
9723 -1.0000241046725369 0.0050138671566264705
9724 -1.0000251979418617 0.005013981882411679
9725 -1.0000265033160316 0.005014046757110969
9726 -1.0000265506380779 0.005014024963987286
9727 -1.0000277054691162 0.0050140180724414125
9728 -1.000027420963528 0.005014026475321178
9729 -1.000026299578521 0.005014001020228618
9730 -1.0000238590598194 0.005013992379309814
9731 -1.0000257096189253 0.005013997939509756
9732 -1.0000262326252543 0.0050140225427903005
9733 -1.0000258689835453 0.005014053408142444
9734 -1.0000270741064063 0.005014087041421413
9735 -1.0000230411961686 0.005014122624901538
9736 -1.0000214671308887 0.005014207677700268
9737 -1.0000283731693806 0.00501427645700771
9738 -1.000025240608984 0.005014338082613992
9739 -1.000024753147487 0.005014353006889437
9740 -1.0000230860086727 0.005014315112868868
9741 -1.0000242786839344 0.005014253837715257
9742 -1.0000241927281956 0.0050141833315162435
9743 -1.000027474042187 0.005014082748789302
9744 -1.0000280345398973 0.005014008152820132
9745 -1.0000273009549219 0.005013940737988921
9746 -1.0000279472850948 0.005013903361929639
9747 -1.000026973404765 0.005013877799749548
9748 -1.0000260902732212 0.005013808974907239
9749 -1.0000246586842292 0.0050137325191619946
9750 -1.0000235272068854 0.005013673224619481
9751 -1.0000232980489705 0.005013658585359942
9752 -1.0000275684710758 0.005013676409950194
9753 -1.000028134830402 0.005013699712343173
9754 -1.000028611335891 0.005013690338896565
9755 -1.0000233486821732 0.0050137579864503335
9756 -1.0000263174954225 0.005013808895210789
9757 -1.0000241589311163 0.005013797156112908
9758 -1.0000238675997541 0.005013781035919253
9759 -1.00002611427023 0.0050137384310403495
9760 -1.0000270173127688 0.005013718236633416
9761 -1.0000238844818108 0.005013709860446918
9762 -1.0000263929205506 0.0050136340811990894
9763 -1.0000238035048181 0.00501359933621782
9764 -1.0000289862095961 0.005013571705266678
9765 -1.0000274486433474 0.005013557177398604
9766 -1.0000284824716645 0.005013563052965407
9767 -1.000025586616394 0.005013576545291363
9768 -1.0000259380603558 0.005013589808628931
9769 -1.000022537435896 0.005013599097842491
9770 -1.0000262868227041 0.005013590514675663
9771 -1.0000257750634984 0.005013567697025802
9772 -1.0000251242818672 0.005013499550492371
9773 -1.0000261803351218 0.005013488992522261
9774 -1.0000245041251046 0.005013544406939402
9775 -1.0000253515167923 0.005013516102789212
9776 -1.0000240463859167 0.0050134858878482435
9777 -1.0000250700160433 0.005013435247957639
9778 -1.0000221167750531 0.0050134027470854926
9779 -1.0000247709474248 0.00501343901912836
9780 -1.0000250902724221 0.005013501830941373
9781 -1.0000238637430516 0.005013627263958414
9782 -1.0000275366718385 0.005013744924062611
9783 -1.0000257591892894 0.005013826875452041
9784 -1.0000235088115126 0.005013873826855479
9785 -1.0000242003253486 0.0050138597349563005
9786 -1.0000245876498222 0.005013827945637141
9787 -1.0000258564520135 0.005013801979541155
9788 -1.000025146402617 0.005013753477364597
9789 -1.0000262364624817 0.005013783527923143
9790 -1.0000249137881505 0.005013724706599764
9791 -1.0000260196688748 0.00501361103492214
9792 -1.0000280561368857 0.005013506092417733
9793 -1.0000262210662523 0.005013447185192061
9794 -1.0000207561390029 0.005013627767229301
9795 -1.0000261387366634 0.005013931442395484
9796 -1.00002486182775 0.005014042603450931
9797 -1.0000237757904522 0.005013910624307122
9798 -1.0000287003668513 0.005013670353306767
9799 -1.0000257621516517 0.005013568294587035
9800 -1.0000268564224726 0.00501367169332485
9801 -1.0000247506625457 0.005013835403548875
9802 -1.0000254730926839 0.005013733012622462
9803 -1.0000271241628134 0.005013704688863992
9804 -1.0000239996084732 0.0050139061956427505
9805 -1.0000250735508058 0.005014293594059397
9806 -1.0000261915923623 0.005014594354067214
9807 -1.0000250525576493 0.0050144738122581125
9808 -1.0000257615018213 0.005014283919753059
9809 -1.0000261373662667 0.005014103685657485
9810 -1.00002562238666 0.00501410352183777
9811 -1.0000221834444003 0.00501418363178391
9812 -1.0000229228501798 0.005014197601071038
9813 -1.0000209090779903 0.005014203157395015
9814 -1.0000256815527147 0.005014345529677414
9815 -1.0000264011610622 0.0050145685699129125
9816 -1.0000248308919548 0.0050145735246746445
9817 -1.0000270958742667 0.0050144642869993155
9818 -1.0000277575217502 0.0050143413801845465
9819 -1.0000272821844174 0.005014269039131415
9820 -1.0000249465931252 0.005014266123035205
9821 -1.0000252989194391 0.005014243362475352
9822 -1.0000267155201503 0.005014202078462496
9823 -1.0000272477022454 0.005014150602334341
9824 -1.0000273740379335 0.005014072164156158
9825 -1.0000210422974145 0.005014055269408183
9826 -1.0000254742986705 0.005014072341112547
9827 -1.0000272015289908 0.005014115602048306
9828 -1.000025491978808 0.005014059081737372
9829 -1.0000250492493183 0.005013955413446034
9830 -1.000025709118659 0.0050138156661921765
9831 -1.0000262628850707 0.005013723594142306
9832 -1.0000247026956053 0.005013736983446796
9833 -1.0000236890325613 0.005013702968805053
9834 -1.0000268133398469 0.005013532412334196
9835 -1.0000266716478314 0.005013429022970659
9836 -1.000027966066084 0.005013448698389621
9837 -1.000026187921725 0.005013503828365493
9838 -1.0000265636654575 0.0050134487493251785
9839 -1.000025984001463 0.005013456666252052
9840 -1.0000241178193923 0.005013492770805594
9841 -1.0000274189512248 0.005013454111029833
9842 -1.0000270265851199 0.005013362300870422
9843 -1.0000221397230735 0.005013311966873363
9844 -1.0000258957835915 0.005013330582606481
9845 -1.0000251609949977 0.0050133697249044205
9846 -1.0000289917100875 0.005013393831377408
9847 -1.0000225087058172 0.005013385618384662
9848 -1.0000259557339204 0.005013397992695719
9849 -1.0000276610243073 0.005013416232720657
9850 -1.0000266372233477 0.00501344892609641
9851 -1.0000221863654082 0.005013496455059347
9852 -1.000024918141797 0.005013555457166741
9853 -1.000024828773346 0.005013564121329802
9854 -1.0000264450858067 0.0050136087351326745
9855 -1.0000247155655806 0.0050136651825471185
9856 -1.0000248067517479 0.0050136814687894255
9857 -1.0000244295519298 0.0050136997401737035
9858 -1.000022080199687 0.005013722933018387
9859 -1.000028703455669 0.005013829435203572
9860 -1.0000273253231768 0.005013926453477773
9861 -1.000026393963802 0.005014062215083873
9862 -1.0000283836545438 0.005014219393882189
9863 -1.0000265891821707 0.005014285988894581
9864 -1.0000279902798859 0.005014253089665641
9865 -1.0000259106736633 0.005014030159350986
9866 -1.0000261044063843 0.005013767406940992
9867 -1.0000183584252575 0.005013589851726275
9868 -1.0000237965847654 0.005013526131461928
9869 -1.0000236001017206 0.005013653445051689
9870 -1.0000243691261488 0.0050136479529266555
9871 -1.0000271007706176 0.005013589890999034
9872 -1.0000245517574362 0.005013485465593671
9873 -1.000027272807628 0.005013490712066686
9874 -1.0000239485930789 0.005013637539429015
9875 -1.0000272339656149 0.005013914090003079
9876 -1.0000247543005878 0.005014275333078553
9877 -1.0000265269197908 0.005014431374714306
9878 -1.0000232730342422 0.005014501408643412
9879 -1.0000235629158796 0.0050144261627305085
9880 -1.000028008877381 0.005014252126922067
9881 -1.000027026295104 0.0050141238597704325
9882 -1.0000280623627127 0.005014163493009461
9883 -1.0000263677939 0.0050141849881878255
9884 -1.0000257470450113 0.005014073173143984
9885 -1.000025274389936 0.005013945573019712
9886 -1.0000251086378953 0.005013861826459431
9887 -1.0000279515695443 0.005013829196346232
9888 -1.0000249434531774 0.0050138141676818425
9889 -1.0000260124328706 0.005013786223873099
9890 -1.0000253505795595 0.005013716178605631
9891 -1.000022280333973 0.005013626207743008
9892 -1.000027436905193 0.005013570590434949
9893 -1.000029883448695 0.005013535593294154
9894 -1.0000237662846405 0.00501348814457575
9895 -1.0000233655904072 0.005013480048259091
9896 -1.0000233444075612 0.005013490328495872
9897 -1.000024755976131 0.005013521431320296
9898 -1.0000274187159917 0.0050136102066652135
9899 -1.000026256195568 0.005013803925602606
9900 -1.0000259979293555 0.005014018503062473
9901 -1.0000244816221617 0.005014055376153808
9902 -1.0000284818435219 0.005013845890621021
9903 -1.0000246344203192 0.005013642571264627
9904 -1.0000257647175346 0.005013526878649683
9905 -1.0000265372334294 0.005013571716270728
9906 -1.000023826966815 0.005013639399137989
9907 -1.0000223828663282 0.005013683670022449
9908 -1.000026792233545 0.0050136303204028195
9909 -1.000026709988494 0.005013683182764946
9910 -1.0000251781670453 0.005013963019301489
9911 -1.000028916758774 0.005014226340204854
9912 -1.000028182108279 0.0050143041893486555
9913 -1.0000264455207135 0.005014076317235952
9914 -1.000025683504082 0.005013877698691563
9915 -1.000025511886337 0.005013791876559937
9916 -1.0000258774259436 0.005013887377463444
9917 -1.0000246982255185 0.0050140858068480655
9918 -1.0000238315673398 0.005014199000953032
9919 -1.0000290547901902 0.00501424161993706
9920 -1.0000268175247395 0.005014194777620773
9921 -1.0000265852836676 0.005014210617872429
9922 -1.0000285133646138 0.005014304507327424
9923 -1.0000282938137317 0.005014423434972779
9924 -1.0000251139308372 0.00501436316738914
9925 -1.000025118252847 0.005014093637960837
9926 -1.0000254457877138 0.005013809135005171
9927 -1.0000260464258184 0.005013839709294917
9928 -1.0000272057487973 0.005013932071441341
9929 -1.000023132151183 0.005013956357116912
9930 -1.0000257804026018 0.00501382121489042
9931 -1.0000257713449072 0.0050136513028081215
9932 -1.000026196667438 0.005013658447974943
9933 -1.000025596292457 0.005013833494957826
9934 -1.0000244675295349 0.005014070770714117
9935 -1.0000247231553978 0.005014233299548156
9936 -1.0000257536894719 0.005014185481043942
9937 -1.0000265958609267 0.005014044329800203
9938 -1.0000276032830218 0.005013969572213924
9939 -1.0000250599375562 0.005014095481812725
9940 -1.0000267209530656 0.005014034763121096
9941 -1.0000267035173416 0.005014002809716884
9942 -1.0000263172309454 0.005013973245501541
9943 -1.0000280205690666 0.005014006463750291
9944 -1.000027793990914 0.005014017583289636
9945 -1.0000250053241062 0.005013974457012025
9946 -1.0000275928506175 0.005013807220957458
9947 -1.0000212759143767 0.005013632791794504
9948 -1.0000283586260843 0.005013579852389237
9949 -1.000026313271431 0.005013544334714764
9950 -1.0000281101747746 0.005013484152736407
9951 -1.0000271336601334 0.00501341784942275
9952 -1.0000252762554027 0.005013380725202337
9953 -1.0000274062279682 0.0050134188620185064
9954 -1.0000270708523638 0.005013506029732975
9955 -1.0000226036303392 0.0050135704662811935
9956 -1.0000252315385367 0.00501355814789166
9957 -1.000025931652156 0.005013493634351687
9958 -1.000023796418155 0.00501349563902579
9959 -1.000025308960555 0.005013501432101858
9960 -1.0000249910509553 0.0050134746221395365
9961 -1.0000280222402798 0.005013412984365729
9962 -1.0000260731886343 0.005013380680163555
9963 -1.0000246440940057 0.005013396422523389
9964 -1.0000227215841169 0.005013436378848428
9965 -1.00002030824079 0.0050134674726709455
9966 -1.0000263122841633 0.005013499999037239
9967 -1.0000243717891615 0.005013626385961263
9968 -1.000024683668827 0.005013749031378891
9969 -1.0000265551491687 0.0050138360180559316
9970 -1.0000269736553054 0.005013812679713209
9971 -1.0000257977722924 0.005013735146965335
9972 -1.0000227627952794 0.005013619729281511
9973 -1.0000285307089791 0.005013507852718343
9974 -1.0000276873470457 0.0050134821004877836
9975 -1.000024739269134 0.005013501894722275
9976 -1.000026961113025 0.005013479059431246
9977 -1.000024969100897 0.005013473134107678
9978 -1.0000257664344059 0.00501349129190359
9979 -1.0000280362663518 0.005013494465616687
9980 -1.0000260868226976 0.005013507755064848
9981 -1.0000277194574025 0.005013512930272787
9982 -1.000023973959993 0.005013507891400497
9983 -1.0000270571072023 0.0050135468222280025
9984 -1.0000277246468965 0.005013747200391336
9985 -1.0000249927335734 0.005014083670883879
9986 -1.0000239974967844 0.00501443622054548
9987 -1.0000277004767015 0.005014543246494613
9988 -1.0000273355124254 0.005014512756934015
9989 -1.00002567699779 0.005014369110230985
9990 -1.000023093421331 0.0050142899348740565
9991 -1.0000273310933652 0.005014204639986175
9992 -1.000027116034639 0.005014086247898335
9993 -1.000026620980588 0.005013952881663986
9994 -1.000026793500589 0.005013888996955683
9995 -1.0000256964537473 0.005013870048886306
9996 -1.0000245636478848 0.005013881210985619
9997 -1.0000255636747564 0.005013961279292142
9998 -1.0000250898096958 0.005014094814421586
9999 -1.000024436684916 0.005014113729469547
10000 -1.0000248082284335 0.005014090211308906
10001 -1.0000231825139672 0.0050139704078268656
10002 -1.0000269430528526 0.0050139830529226685
10003 -1.000028130144756 0.005014066843440312
10004 -1.0000280160693469 0.00501407746786418
10005 -1.0000257023792567 0.0050140263828010985
10006 -1.0000206004123098 0.005013995269562352
10007 -1.0000231666748594 0.005013975927629796
10008 -1.0000269783004831 0.005013960852324594
10009 -1.00002720132425 0.005013971873772682
10010 -1.0000235753791022 0.005014041727450301
10011 -1.00002734210203 0.005014113730011632
10012 -1.0000230891578756 0.005014085530109505
10013 -1.0000257931334653 0.005014002127086251
10014 -1.00002934982203 0.005013919280032489
10015 -1.0000279858005008 0.0050138100974227474
10016 -1.00002655594277 0.005013755832847912
10017 -1.0000270081591383 0.005013706356907149
10018 -1.0000270980452604 0.005013682694350739
10019 -1.0000276480835588 0.005013624101534812
10020 -1.0000273826812602 0.005013545444926769
10021 -1.0000256713911153 0.005013530055716935
10022 -1.0000246616552777 0.0050136061711149845
10023 -1.0000258087618243 0.005013639877739362
10024 -1.0000290149135702 0.005013642829988088
10025 -1.0000273222334617 0.0050135742261453635
10026 -1.0000277866966092 0.0050134953887717056
10027 -1.000025063882012 0.005013459169102466
10028 -1.0000279562050263 0.0050134636815695995
10029 -1.000025407442541 0.0050135137289574845
10030 -1.000021686533209 0.005013546985028651
10031 -1.0000250438759952 0.005013572594063093
10032 -1.0000277499369823 0.005013544589222353
10033 -1.0000257573702502 0.00501350409914653
10034 -1.0000237273835964 0.0050134916274711915
10035 -1.0000258951409744 0.005013537479524196
10036 -1.0000230543814197 0.005013547131184661
10037 -1.0000294953200946 0.005013450426413628
10038 -1.0000232788448273 0.005013318877542576
10039 -1.0000256800427507 0.005013232965058777
10040 -1.0000260468172102 0.005013203021270715
10041 -1.0000276299391344 0.005013202278134011
10042 -1.0000275469597886 0.005013224381379766
10043 -1.000025841244005 0.005013255383284724
10044 -1.0000256354611141 0.005013346153246599
10045 -1.0000244065108814 0.005013430798605308
10046 -1.0000244478082798 0.005013457727165133
10047 -1.0000267742137976 0.005013484799640964
10048 -1.0000256776717358 0.005013474989032257
10049 -1.0000257990164056 0.005013492593922287
10050 -1.000024055285363 0.005013544951467458
10051 -1.0000250483242352 0.005013579431213319
10052 -1.0000282903702875 0.005013576843007941
10053 -1.0000235515840852 0.005013626565139814
10054 -1.0000239333276235 0.0050137544636374674
10055 -1.0000242018598982 0.005013799837320659
10056 -1.0000263951714943 0.005013868656654862
10057 -1.000023925937893 0.00501389103597243
10058 -1.0000237224637938 0.005013875666407798
10059 -1.0000288410641065 0.005013903737708946
10060 -1.0000266663338981 0.005013970942282158
10061 -1.0000252081777157 0.005014040867544409
10062 -1.0000249031605237 0.005014103025911384
10063 -1.0000219525496081 0.005014160549788871
10064 -1.0000250023335624 0.005014142615484139
10065 -1.000029454588707 0.005014101286442406
10066 -1.0000235200603507 0.005014090634397493
10067 -1.0000264259064409 0.0050139980503797164
10068 -1.0000266587560576 0.005013989412646492
10069 -1.0000241336505455 0.00501408488663879
10070 -1.0000270331792713 0.005014190216241419
10071 -1.0000202385502186 0.005014235826354129
10072 -1.0000245094651294 0.005014237548238116
10073 -1.0000271037065713 0.0050142270881146445
10074 -1.0000262748079203 0.005014168390298077
10075 -1.0000254155233734 0.005014141129704437
10076 -1.0000239787977616 0.005014084214693716
10077 -1.0000240464584542 0.005014101983008773
10078 -1.0000237700135037 0.005014185378134294
10079 -1.0000259870499386 0.005014238299913182
10080 -1.0000245595115058 0.0050142649932280355
10081 -1.0000243243437923 0.00501418015831016
10082 -1.0000243906188115 0.005014125806227329
10083 -1.0000265752359938 0.005014070789427529
10084 -1.0000248599094737 0.00501393151082713
10085 -1.0000286240304337 0.005013859783229003
10086 -1.0000259032284091 0.005013661575224211
10087 -1.000025558522361 0.005013598855950818
10088 -1.0000248600595896 0.005013638965789752
10089 -1.0000274908084081 0.005013733793994599
10090 -1.0000268158476897 0.005013829216014029
10091 -1.0000275791614812 0.005013888992970695
10092 -1.0000255435736267 0.005013922766684573
10093 -1.0000262266269868 0.005013937538307251
10094 -1.0000275748862457 0.0050139997404689916
10095 -1.0000277051932487 0.005014001039877213
10096 -1.0000262180954624 0.005013932068606514
10097 -1.0000239181039738 0.005013746286821915
10098 -1.0000263778143659 0.005013607784288346
10099 -1.0000248898051316 0.005013564863571449
10100 -1.000024520502754 0.005013525236300787
10101 -1.0000266491734588 0.005013488940907587
10102 -1.0000269857380786 0.005013482160132778
10103 -1.0000290672072774 0.005013527343326384
10104 -1.000026782390765 0.005013510645662055
10105 -1.0000247799412665 0.005013522896271808
10106 -1.0000263910474014 0.005013533746666789
10107 -1.000024008077682 0.005013568008168482
10108 -1.000024897761321 0.005013563873706378
10109 -1.00002357750287 0.005013588450503762
10110 -1.0000265419548684 0.005013609413606464
10111 -1.0000279495896558 0.005013630090882424
10112 -1.0000268370761698 0.0050136563784811605
10113 -1.0000261207157994 0.005013665309444167
10114 -1.0000233855648855 0.0050137937370554695
10115 -1.0000237048895595 0.005013734879196809
10116 -1.0000226520997562 0.005013691956511107
10117 -1.0000249691327825 0.005013684825943034
10118 -1.0000250035972518 0.0050137450309902425
10119 -1.000027977691847 0.005013793198991006
10120 -1.0000269649935312 0.005013894895936845
10121 -1.0000260521897653 0.00501403634596939
10122 -1.000023445505837 0.005014141084748715
10123 -1.0000273042219463 0.005014220365784807
10124 -1.000025039020945 0.005014252299218326
10125 -1.0000263018814077 0.005014218357878256
10126 -1.000028734870554 0.00501414020066782
10127 -1.0000284353591373 0.005014072966134795
10128 -1.0000273215294213 0.005014046115556592
10129 -1.000026506135971 0.0050140509115668835
10130 -1.0000252625064776 0.005014042831486119
10131 -1.0000247193767018 0.005014110801880365
10132 -1.0000278517154695 0.005014069767813202
10133 -1.000023638670548 0.005014043025920887
10134 -1.000026851243925 0.005014055082097811
10135 -1.000026281189927 0.005014070939817248
10136 -1.000027011175136 0.005014103756336693
10137 -1.0000252732868902 0.005014127931665784
10138 -1.0000268378120676 0.005014246249129009
10139 -1.0000286095473843 0.00501443192508581
10140 -1.0000273406969296 0.00501452942924599
10141 -1.0000241069063727 0.005014539584248467
10142 -1.000025086203003 0.005014518205515108
10143 -1.0000266301800673 0.005014450898779339
10144 -1.0000246771594488 0.005014447397906136
10145 -1.0000237319946819 0.005014453880007461
10146 -1.0000270249054017 0.0050144492137147185
10147 -1.0000276595098814 0.005014432753159076
10148 -1.0000269663022128 0.005014417965057
10149 -1.000024614307877 0.00501446934529598
10150 -1.0000242893324678 0.005014523619672387
10151 -1.0000241183653442 0.005014534040223121
10152 -1.000023454860178 0.0050145523626675265
10153 -1.000028670264809 0.005014510599558309
10154 -1.000026181465685 0.005014465879077346
10155 -1.0000269151610284 0.0050145210788162245
10156 -1.0000232629566974 0.005014539264043487
10157 -1.0000217977199681 0.005014584566315691
10158 -1.0000278904765982 0.005014498911957471
10159 -1.0000240464185353 0.005014409275549821
10160 -1.0000250468228598 0.00501439108470243
10161 -1.0000244308310071 0.005014506219949096
10162 -1.0000217601685264 0.005014572455527483
10163 -1.0000234230729952 0.005014650504673271
10164 -1.0000254003296607 0.005014603520500156
10165 -1.0000274469587946 0.005014334684034407
10166 -1.0000244142438075 0.005014222355053954
10167 -1.0000258185263362 0.005014176115660374
10168 -1.000029036837755 0.0050141694260772045
10169 -1.0000266691817987 0.005014192664852107
10170 -1.0000217327912928 0.0050141428833467665
10171 -1.0000272857712362 0.005014137186123734
10172 -1.0000274145423558 0.005014171669141476
10173 -1.0000287625930537 0.005014255678622097
10174 -1.0000234102446937 0.00501434085695129
10175 -1.000026527010359 0.005014343679869192
10176 -1.0000244575604682 0.005014310310966091
10177 -1.0000294159299838 0.0050142868760436506
10178 -1.0000277911804165 0.005014299954932727
10179 -1.000025303054926 0.00501441941515969
10180 -1.0000254594566316 0.005014493846715655
10181 -1.0000247995386358 0.0050144878580125115
10182 -1.0000264479825436 0.0050144229999054615
10183 -1.0000282219365495 0.005014441920390065
10184 -1.0000275118254973 0.005014538302675703
10185 -1.0000229726338692 0.005014565211579027
10186 -1.0000207908883512 0.0050145107694654295
10187 -1.0000242077173025 0.005014306550721492
10188 -1.000025166028914 0.005014233019316703
10189 -1.0000198438363452 0.005014248514189159
10190 -1.0000263569338022 0.005014256356475708
10191 -1.0000250710270249 0.005014214934868532
10192 -1.0000268199298699 0.005014164005852692
10193 -1.0000269294357857 0.0050141512614319365
10194 -1.0000267291042917 0.0050142242059174535
10195 -1.0000275942919998 0.0050143886719628775
10196 -1.0000277068265533 0.005014527925350771
10197 -1.0000277602561323 0.0050146085847623725
10198 -1.0000205614065896 0.005014538785006318
10199 -1.000021057629971 0.005014461116427284
10200 -1.0000229624802481 0.005014357294490708
10201 -1.0000260218225827 0.005014237131036719
10202 -1.0000270673581078 0.0050141386026044555
10203 -1.0000259983973394 0.005014078789381364
10204 -1.0000291641648307 0.0050139601451756
10205 -1.000026512950686 0.005013734441308624
10206 -1.0000242898092342 0.005013675983631426
10207 -1.0000271221883477 0.005013781446035821
10208 -1.0000294047883167 0.005013900607492807
10209 -1.0000258366506853 0.005013986781008828
10210 -1.0000224455366387 0.005013827154267982
10211 -1.0000277467962135 0.005013673468988997
10212 -1.0000247300863314 0.005013635487373769
10213 -1.0000241232430545 0.005013638761877748
10214 -1.0000265638260515 0.005013609053186878
10215 -1.0000261531371837 0.0050135413916883986
10216 -1.0000226618811265 0.005013512312913597
10217 -1.0000277432744273 0.005013630536279026
10218 -1.000024749650511 0.005013866332493232
10219 -1.0000267669738219 0.005014067802283824
10220 -1.000024317226705 0.005014053387977616
10221 -1.0000237174923026 0.00501384841776635
10222 -1.0000285628709233 0.005013682677388567
10223 -1.0000254209353703 0.00501368370104187
10224 -1.0000235956753247 0.005013782296046893
10225 -1.0000218025551948 0.0050138106784172925
10226 -1.0000293137026948 0.005013821564270585
10227 -1.0000293176216244 0.005013805495313865
10228 -1.0000234131955321 0.005013901941548046
10229 -1.0000249729296815 0.005014203671595659
10230 -1.0000263089025818 0.005014524879018869
10231 -1.0000228570500287 0.0050149020459814295
10232 -1.0000262105667275 0.0050147912068848905
10233 -1.0000248248928536 0.005014536729924662
10234 -1.0000241407954455 0.005014556525619274
10235 -1.0000269554485404 0.005014768749537389
10236 -1.0000259638177302 0.005014976958816373
10237 -1.0000255152720534 0.005015078949360547
10238 -1.000024610413885 0.005015035781516449
10239 -1.000025907525656 0.005014990347748734
10240 -1.0000253754191017 0.005015219283873526
10241 -1.0000260215731571 0.005015480966540953
10242 -1.0000256735613748 0.005015716864026997
10243 -1.0000246217118922 0.005015797688483841
10244 -1.000022383755911 0.005015775919364228
10245 -1.0000247514191944 0.005015358324285518
10246 -1.0000267980061048 0.005015048796432668
10247 -1.0000248057595027 0.005015031918695627
10248 -1.0000253466024398 0.005015120498155227
10249 -1.0000262786590177 0.00501509929093942
10250 -1.0000260588626673 0.005014971471403179
10251 -1.0000230604748137 0.005014915943238193
10252 -1.0000233804214347 0.005014906323154502
10253 -1.0000231480974944 0.005014938551281319
10254 -1.0000277218049958 0.005014977288230851
10255 -1.0000270233881012 0.005014958822408121
10256 -1.0000263784392034 0.005014855903110603
10257 -1.0000254547361669 0.00501474190984319
10258 -1.000024739810407 0.005014675115433767
10259 -1.000024668676792 0.0050146364907979225
10260 -1.0000269879811936 0.005014603180832967
10261 -1.0000259735594146 0.005014584260076293
10262 -1.0000257347458543 0.005014532732060355
10263 -1.0000285713792978 0.005014494539970424
10264 -1.0000257823560759 0.005014484916305554
10265 -1.0000245445165656 0.005014431482467167
10266 -1.0000220792338506 0.005014339636519725
10267 -1.000025706245451 0.005014289599024325
10268 -1.0000249731662123 0.005014261081611439
10269 -1.000024335704475 0.005014252305482827
10270 -1.000026363476605 0.00501425613797698
10271 -1.0000263989160996 0.005014277177879994
10272 -1.0000262332791967 0.005014288786758753
10273 -1.000026681813538 0.0050142752604399685
10274 -1.0000266696856333 0.005014287346341899
10275 -1.0000279706373507 0.00501430001258357
10276 -1.000026609137353 0.005014291853728435
10277 -1.0000252509811585 0.005014278053792751
10278 -1.0000254679767817 0.005014289452114215
10279 -1.0000254872414263 0.0050142642757030715
10280 -1.0000264291672456 0.0050142490130803685
10281 -1.000027989606876 0.00501419985437432
10282 -1.0000259789427681 0.005014142587152931
10283 -1.00002433934194 0.005014146232689615
10284 -1.0000252802984393 0.0050142481937376256
10285 -1.0000283630117917 0.005014278816691974
10286 -1.0000273393272738 0.005014353945142515
10287 -1.0000278820328514 0.005014309358797745
10288 -1.000025995198077 0.005014248933400663
10289 -1.0000226207719087 0.005014177978220744
10290 -1.0000273970833244 0.00501412679183874
10291 -1.0000263292254994 0.005014135960503413
10292 -1.0000230543422717 0.005014165473258674
10293 -1.0000243163011602 0.005014250943752203
10294 -1.000024810804848 0.005014392394495791
10295 -1.0000274856486762 0.005014494146266026
10296 -1.0000232559797302 0.0050145233025565535
10297 -1.0000240714496833 0.0050144835614329844
10298 -1.000026683603294 0.005014370335706861
10299 -1.0000252788793207 0.005014371569980832
10300 -1.000024592595938 0.0050144341974828165
10301 -1.000024291483442 0.005014473594578055
10302 -1.0000285293505864 0.005014541839198074
10303 -1.0000232943767784 0.005014513417624739
10304 -1.0000272116967561 0.005014449434990708
10305 -1.0000215692679584 0.005014386263443244
10306 -1.0000272251206197 0.005014350716021638
10307 -1.0000275386430966 0.005014313515086292
10308 -1.0000271157145217 0.005014328398431113
10309 -1.000024587012291 0.005014309917093032
10310 -1.000024989510807 0.005014265159079546
10311 -1.0000221812760821 0.00501413796030485
10312 -1.0000235396645294 0.005013994028766733
10313 -1.0000273694300328 0.005013846982944924
10314 -1.0000237503403255 0.005013753518344375
10315 -1.0000252656045112 0.005013690104646994
10316 -1.0000271027545435 0.005013647253686617
10317 -1.0000252585982234 0.005013600149139746
10318 -1.000020616856211 0.005013542522536236
10319 -1.000023273310947 0.005013474895978216
10320 -1.0000262912342688 0.005013381892115349
10321 -1.0000262177804722 0.005013352191824612
10322 -1.000024076958833 0.005013449874364483
10323 -1.000024610925193 0.0050135378024386765
10324 -1.0000261728586401 0.005013502866400836
10325 -1.0000250963836026 0.005013421821471998
10326 -1.0000253222344477 0.005013400332135504
10327 -1.0000262775919648 0.005013379987281836
10328 -1.0000245836284876 0.00501339903561324
10329 -1.0000265366978807 0.005013392160032036
10330 -1.0000242761194116 0.00501333776311211
10331 -1.0000235517372296 0.005013285433876751
10332 -1.0000278997556062 0.005013258994387568
10333 -1.0000250746537378 0.005013254497682854
10334 -1.000024775585928 0.005013217900985623
10335 -1.0000289285232646 0.00501318931870246
10336 -1.0000212569699345 0.005013164295228075
10337 -1.0000268806024757 0.005013143339146545
10338 -1.000026336575583 0.005013096244717298
10339 -1.0000256481280303 0.005013066555784897
10340 -1.0000259501851516 0.005013062492638772
10341 -1.000023813023659 0.005013073713460547
10342 -1.0000281518947831 0.00501308005371388
10343 -1.0000250700008466 0.005013073789999697
10344 -1.000026305669399 0.005013057263935506
10345 -1.000027800679631 0.005013061780001146
10346 -1.0000213079835587 0.005013155208064224
10347 -1.000024224019564 0.005013312849565754
10348 -1.0000240118757049 0.005013494787608906
10349 -1.000022898597249 0.005013713989868056
10350 -1.0000255497355852 0.005013889926902045
10351 -1.0000205238879176 0.005013882318395362
10352 -1.0000281824783668 0.0050138253938537426
10353 -1.0000268821058498 0.005013720584674861
10354 -1.0000227752107793 0.005013652352827264
10355 -1.0000242518511364 0.00501355381373484
10356 -1.0000220532037083 0.005013514533765178
10357 -1.0000261012016007 0.005013530041249114
10358 -1.0000238965677433 0.005013675226130089
10359 -1.0000274461873548 0.00501377243836307
10360 -1.0000282170610764 0.005013782442821164
10361 -1.000026112723458 0.005013717750654183
10362 -1.0000240744081723 0.005013734085050748
10363 -1.0000233719948237 0.005013796444832913
10364 -1.0000267124749436 0.0050138820813955785
10365 -1.0000251875007826 0.005013972999008871
10366 -1.0000230471000418 0.005014055727645815
10367 -1.0000269466423752 0.005014151219234139
10368 -1.0000263762160249 0.0050142429434523305
10369 -1.0000288297264504 0.005014342609775364
10370 -1.0000263197393473 0.005014414986907472
10371 -1.0000253745409828 0.005014552303773165
10372 -1.0000220247612484 0.005014681687156362
10373 -1.000028024929308 0.005014738747051957
10374 -1.0000209470143926 0.005014812353818326
10375 -1.0000230063614417 0.005014720890277798
10376 -1.0000239634558807 0.0050146857994438085
10377 -1.0000269757318399 0.005014627906452585
10378 -1.000024340455623 0.005014653207826897
10379 -1.00002636823227 0.005014773167099434
10380 -1.0000248581137567 0.005014830224058524
10381 -1.0000294019696871 0.005014864084984179
10382 -1.0000235464836418 0.005014961200156297
10383 -1.0000258910192386 0.00501498392157624
10384 -1.000025000779668 0.005014901046207077
10385 -1.0000219222211415 0.005014894377238156
10386 -1.0000252451683855 0.00501492908882313
10387 -1.0000266732743737 0.00501491909496651
10388 -1.0000280985086094 0.005014909300487364
10389 -1.000025965659609 0.0050150020784697534
10390 -1.0000281381470708 0.005015164839028726
10391 -1.0000251341866495 0.005015336707528044
10392 -1.0000265826114072 0.005015574082104239
10393 -1.0000267505347473 0.005015638254134267
10394 -1.000027593014138 0.005015498423685569
10395 -1.0000294488077135 0.00501540187625556
10396 -1.0000243296823457 0.005015396428157523
10397 -1.0000256514890142 0.005015435785682356
10398 -1.0000263661407873 0.005015395502200782
10399 -1.0000227822556715 0.0050153775911396985
10400 -1.0000248767925062 0.0050153210441822626
10401 -1.0000260820433893 0.005015295003771136
10402 -1.0000261390242449 0.005015267726567072
10403 -1.0000265124282817 0.005015226649114135
10404 -1.0000271212676413 0.005015214854181003
10405 -1.0000259451821705 0.0050152097982864826
10406 -1.000026640059436 0.005015201548415871
10407 -1.0000235069687153 0.005015182513947912
10408 -1.0000275277043986 0.005015174269001422
10409 -1.0000250930034318 0.005015162039499926
10410 -1.0000250655990197 0.0050152602686221355
10411 -1.0000250981421315 0.005015239121082048
10412 -1.0000275953779563 0.005015183086709433
10413 -1.000023850082379 0.005015119293427711
10414 -1.0000297867826178 0.005015060897907852
10415 -1.0000227468119107 0.0050150341723008115
10416 -1.0000254398127737 0.005014981558666672
10417 -1.0000285619645277 0.005014946234442607
10418 -1.0000279736531579 0.005014892247866851
10419 -1.0000224699905182 0.005014869555776693
10420 -1.0000256195885597 0.0050148362649062965
10421 -1.000027644753942 0.0050148169028192465
10422 -1.0000211543586202 0.005014811532245391
10423 -1.0000241077637444 0.005014759971725843
10424 -1.0000262064459662 0.005014739670530136
10425 -1.00002732880602 0.005014726895170207
10426 -1.000024770123692 0.00501473131558951
10427 -1.0000249979656783 0.005014682604437096
10428 -1.0000260173530457 0.005014665520567959
10429 -1.0000255713445825 0.005014554349130777
10430 -1.0000274140963976 0.005014499555961892
10431 -1.0000287053044146 0.00501446395736933
10432 -1.0000267789616328 0.005014385914218709
10433 -1.0000239795173453 0.005014375451403443
10434 -1.0000260571890027 0.005014342652471366
10435 -1.0000263634806896 0.0050142986459681856
10436 -1.0000259249997585 0.005014234708633748
10437 -1.0000243408121452 0.005014158437786618
10438 -1.0000214530208174 0.005014128193348014
10439 -1.0000259608309718 0.00501409540199974
10440 -1.0000258123748595 0.00501410036167773
10441 -1.000023141514754 0.005014073907667383
10442 -1.0000268833711619 0.00501408377476759
10443 -1.000026343011206 0.005014096792541129
10444 -1.0000272981502627 0.005014131434664057
10445 -1.000026041635215 0.005014158464930903
10446 -1.0000296411561622 0.00501417130588088
10447 -1.0000264684723827 0.005014162252479058
10448 -1.0000233336920141 0.005014226191434457
10449 -1.0000243255127275 0.005014106141631065
10450 -1.0000250939992896 0.005013956653549412
10451 -1.0000276948187221 0.005013854361947786
10452 -1.000024042631109 0.005013897682130081
10453 -1.0000256777085361 0.0050139681252299355
10454 -1.000025733923797 0.005013943831381268
10455 -1.000026305676611 0.005013842407378488
10456 -1.0000283030067636 0.005013826455307959
10457 -1.0000248735673771 0.005013856681753356
10458 -1.0000274511496048 0.005013909871442745
10459 -1.000027613381088 0.005013957610758631
10460 -1.0000272436910131 0.0050139938603436605
10461 -1.0000238744595626 0.00501391495763797
10462 -1.000023591638479 0.00501383504733201
10463 -1.0000208532890718 0.005013827432979474
10464 -1.0000296949073444 0.005013832837301859
10465 -1.0000261487122661 0.005013830229610647
10466 -1.0000288802476827 0.0050138316651089105
10467 -1.0000270308236878 0.005013840529429905
10468 -1.0000249647192672 0.005013741019223281
10469 -1.0000220966743398 0.005013716634435792
10470 -1.0000260450666905 0.005013640772831582
10471 -1.0000256799264 0.005013483454340687
10472 -1.000025463984667 0.005013411084504107
10473 -1.0000288836802984 0.005013350301031852
10474 -1.0000270323623555 0.005013292853377137
10475 -1.0000213166863618 0.005013266995904992
10476 -1.0000254258236865 0.005013317521580938
10477 -1.00002334992038 0.0050133641931229935
10478 -1.0000283107260526 0.0050134146124027005
10479 -1.0000241080261176 0.0050134821007181765
10480 -1.0000282131426983 0.0050135392461220915
10481 -1.0000258505303272 0.00501358066766275
10482 -1.00002202752231 0.005013564416787053
10483 -1.000025565643454 0.005013550087319228
10484 -1.0000265209281765 0.005013588141668076
10485 -1.0000236690225905 0.005013613438716769
10486 -1.000027088563933 0.005013599903629937
10487 -1.0000204878949972 0.005013499002762226
10488 -1.0000258469795504 0.005013401991566206
10489 -1.0000270116689047 0.005013370186110727
10490 -1.0000250612067256 0.005013333250274377
10491 -1.0000241694538463 0.005013316201464925
10492 -1.0000245951225002 0.005013337167210642
10493 -1.0000257456892816 0.005013386649406015
10494 -1.0000233077930272 0.005013459697400385
10495 -1.0000252133609073 0.005013486456225024
10496 -1.0000278349958203 0.00501343797690338
10497 -1.0000255002776879 0.005013365159884229
10498 -1.0000263826749962 0.005013330533429148
10499 -1.0000261567049789 0.005013373401511408


==> data/example_I_3b/NN_parameters.csv <==
rho
4.6202413717510001e-04
1.1832406274583001e-03
5.4921164838877889e-01
4.1842885079015844e+01
8.9320459985809589e+02
3.5608325526292811e+03


==> data/example_I_3b/NN_parameters_Adam.csv <==
rho
4.6202413717510001e-04
5.4921164838877889e-01
8.9320459985809589e+02


==> data/example_I_3b/NN_parameters_log.csv <==
sigma1 sigma2
5.4622772176843437e-01 1.7073526474706910e-01
5.4622772176843437e-01 4.7508101621027900e-02
5.4622772176843437e-01 1.0235310218990000e-03
5.4622772176843437e-01 1.9630406500402724e+00
5.4622772176843437e-01 1.3848863713938742e+00
5.4622772176843437e-01 2.6560877829466801e-02


==> data/example_I_3b/NN_parameters_w_SGD.csv <==
rho
4.6202413717510001e-04
5.4921164838877889e-01
8.9320459985809589e+02


==> data/example_I_3b/NN_solutions.csv <==
x_0 u_NN_0 x_1 u_NN_1 x_2 u_NN_2 x_3 u_NN_3 x_4 u_NN_4 x_5 u_NN_5
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.5195885737702675e-01 8.1618991701508814e-01 1.5196324567446751e-01 8.1620584763818216e-01 1.1724772859191621e-01 6.7183930296496541e-01 9.7221888549822055e-02 5.7357471897661894e-01 9.7221888549818461e-02 5.7357471897660006e-01 9.7221888549818461e-02 5.7357471897659995e-01
2.4950775300292752e-01 9.9999521705325278e-01 2.4951023909162856e-01 9.9999526524366456e-01 1.8871802889824721e-01 9.2678116332605320e-01 1.5489920312740207e-01 8.2672442673053703e-01 1.5489920312740080e-01 8.2672442673053204e-01 1.5489920312740080e-01 8.2672442673053181e-01
3.4651378257716148e-01 8.2169705711090779e-01 3.4652011573107067e-01 8.2167437780794716e-01 2.5181794158680576e-01 9.9993476436889162e-01 2.0412026231445535e-01 9.5873688457115569e-01 2.0412026231445471e-01 9.5873688457115414e-01 2.0412026231445471e-01 9.5873688457115391e-01
5.0000000000000000e-01 4.0572873010249273e-15 5.0000000000000000e-01 7.0030881193603136e-16 3.1433297654183467e-01 9.1941102027341548e-01 2.5022827288177674e-01 9.9999897141944716e-01 2.5022827288177502e-01 9.9999897141944649e-01 2.5022827288177502e-01 9.9999897141944627e-01
5.9715449513936536e-01 -1.2406879962764517e+03 5.9713598806737211e-01 -4.8437528401189155e+02 3.8520406742419405e-01 6.6034953448850686e-01 2.9620979187861596e-01 9.5814525503988413e-01 2.9620979187861107e-01 9.5814525503989245e-01 2.9620979187861107e-01 9.5814525503989223e-01
6.5450241884019467e-01 -1.7863119568741017e+03 6.5449216102357899e-01 -6.9747676507160929e+02 5.0000000000000000e-01 -3.1364432929127466e-16 3.4511503820220635e-01 8.2667408082606675e-01 3.4511503820220268e-01 8.2667408082607963e-01 3.4511503820220268e-01 8.2667408082607929e-01
7.0392553039235028e-01 -2.0743252238576260e+03 7.0391014532079998e-01 -8.0994575378317211e+02 6.1917762189738823e-01 -1.2395427027345125e+00 4.0255879289168706e-01 5.7470298288460397e-01 4.0255879289168539e-01 5.7470298288461241e-01 4.0255879289168539e-01 5.7470298288461197e-01
7.5010048837904209e-01 -2.1643886546476724e+03 7.5008914441902164e-01 -8.4513650049861394e+02 6.8818809139527770e-01 -1.6851889273155429e+00 5.0000000000000000e-01 1.4122075527176804e-15 5.0000000000000000e-01 1.3345764500180564e-15 5.0000000000000000e-01 8.8873198540214293e-16
7.9605727716376518e-01 -2.0743919553874634e+03 7.9605268928575512e-01 -8.1000208812896437e+02 7.5084787963811817e-01 -1.8207658421891924e+00 6.5244175430137297e-01 -1.9547868825886106e-02 6.5244175430137752e-01 -9.1573557609315797e-04 6.5244175430137752e-01 -2.2970449093827290e-04
8.4512466655592677e-01 -1.7891706784057753e+03 8.4512203126557206e-01 -6.9863165392032590e+02 8.1258873261462938e-01 -1.6818034297975308e+00 7.5029010003225216e-01 -2.3898885961116452e-02 7.5029010003225827e-01 -1.1195624596483681e-03 7.5029010003225827e-01 -2.8083273335782272e-04
9.0237212865168548e-01 -1.2459574160005448e+03 9.0237417571411038e-01 -4.8650449411791931e+02 8.8338663902052172e-01 -1.2178941755193424e+00 8.4798100552305899e-01 -1.9511278303313069e-02 8.4798100552306321e-01 -9.1402146374837021e-04 8.4798100552306321e-01 -2.2927452041637703e-04
1.0000000000000000e+00 1.9232518564963673e-12 9.9999999999999989e-01 0.0000000000000000e+00 1.0000000000000000e+00 -3.7580494451010086e-15 1.0000000000000000e+00 1.3641073945911463e-15 1.0000000000000000e+00 1.3337591888524164e-15 1.0000000000000000e+00 8.8842784968989475e-16


==> data/example_I_3b/NN_solutions_Adam.csv <==
x_0 u_NN_0 x_1 u_NN_1 x_2 u_NN_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.5246677101191122e-01 8.1802964776089448e-01 1.3005865540082273e-01 7.2922086278479914e-01 9.8123294710722106e-02 5.7820493460841982e-01
2.5072745382881462e-01 9.9998955424457858e-01 2.1008245397145031e-01 9.6871187079953081e-01 1.5595077963190182e-01 8.3042363973912636e-01
3.4939270059483635e-01 8.1125395533491218e-01 2.8373151309914141e-01 9.7762437885870690e-01 2.0536882541750925e-01 9.6093764010483673e-01
5.0000000000000000e-01 1.7551403717934432e-15 3.6004441752804539e-01 7.7033531821534118e-01 2.5171192838858947e-01 9.9994215088206029e-01
5.9748157612531272e-01 -1.2443300953677553e+03 5.0000000000000000e-01 -8.8817841970012523e-16 2.9797628424473921e-01 9.5490879645564919e-01
6.5516971368861865e-01 -1.7914204275466436e+03 6.1083738204058080e-01 -1.1679816860902066e+00 3.4682516570208982e-01 8.2058044048125456e-01
7.0400033575274579e-01 -2.0746154002938583e+03 6.7551855562548324e-01 -1.6250219348134085e+00 4.0327916580784307e-01 5.7099300832424904e-01
7.4973725652355716e-01 -2.1643861366968640e+03 7.2369319617611949e-01 -1.7959753721329987e+00 5.0000000000000000e-01 -4.4521957945021990e-16
7.9609212634080651e-01 -2.0742566650196882e+03 7.7623826056053069e-01 -1.7961042304638817e+00 6.5391333471515589e-01 -9.2165174521483797e-04
8.4501978248882126e-01 -1.7899729387306418e+03 8.2928470565380552e-01 -1.5994980871365987e+00 7.5179435207111145e-01 -1.1194931670913874e-03
9.0283348828111676e-01 -1.2408218956252028e+03 8.9175864329536259e-01 -1.1450433914865681e+00 8.4978078661701417e-01 -9.0665209040423833e-04
1.0000000000000002e+00 1.9232518564963762e-12 9.9999999999999989e-01 -7.5160988902020251e-15 1.0000000000000000e+00 -4.4458639628440365e-16


==> data/example_I_3b/NN_solutions_log.csv <==
x_0 u_NN_0 x_1 u_NN_1 x_2 u_NN_2 x_3 u_NN_3 x_4 u_NN_4 x_5 u_NN_5
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
6.9767790167895527e-02 1.0514165613894170e+03 1.6121743285922457e-01 2.2016235072145656e+00 1.5877537340434916e-01 1.0601869442788861e-01 7.6714002812387508e-02 2.7150781741135188e+00 6.9059522999109571e-02 2.0924655938280030e+03 1.6233403004618102e-01 1.5599626217103522e+00
1.1062963572207277e-01 1.5864862444324758e+03 2.4222433024816148e-01 2.5919277877033369e+00 2.5936427881583990e-01 1.2596733326589346e-01 1.3228642489308867e-01 4.3267411297634766e+00 1.0848459434987552e-01 3.1358170317233325e+03 2.5458789842102658e-01 1.8299776852060958e+00
1.4521082849242703e-01 1.9592837249411932e+03 3.0954814225895133e-01 2.4154949397818162e+00 3.4868219665121392e-01 1.0269698836155550e-01 1.8679386947355450e-01 5.4011839673641688e+00 1.4059389028002520e-01 3.8466739991675604e+03 3.2544306592249583e-01 1.6288796583554888e+00
1.7547697557137293e-01 2.2104515278601580e+03 5.0000000000000000e-01 3.8358766802101771e-15 5.0000000000000000e-01 1.0544837488307939e-16 2.3991967291661079e-01 5.8452769660289166e+00 1.6970230697329308e-01 4.3569065674533713e+03 5.0000000000000000e-01 -1.6630466591349385e-14
2.0324790532075773e-01 2.3709688554765107e+03 5.2549643387878053e-01 -3.3576269583209579e+00 5.7259154670042056e-01 -4.3032955276490230e+02 2.7187795044725138e-01 5.8017703710927861e+00 1.9758730323044491e-01 4.7095727459309437e+03 5.7228982735647427e-01 -1.6518764771778667e+01
2.2969445194673027e-01 2.4569433147967598e+03 5.6872388791567308e-01 -8.8092498171588538e+00 6.1223288710793833e-01 -6.3326945251840380e+02 3.0295066242460056e-01 5.5358473571324831e+00 2.2436758608365731e-01 4.9126156082287443e+03 6.1372433418676198e-01 -2.4670809735308126e+01
2.5600733241703399e-01 2.4753120215930289e+03 5.9787238784624908e-01 -1.2143570222993960e+01 6.4460847191355830e-01 -7.7051386627550187e+02 3.3296710678504104e-01 5.0790540895046172e+00 2.5040395694511458e-01 4.9770075330092704e+03 6.4566009563688087e-01 -2.9844278796811615e+01
2.8196541107530360e-01 2.4272832370296132e+03 6.2505522926989276e-01 -1.4889084001507632e+01 6.7339879400814739e-01 -8.6601582138629226e+02 3.5507606601943131e-01 4.6262381261266645e+00 2.7616560199115814e-01 4.9099142985745484e+03 6.7619021818638037e-01 -3.3672707968227066e+01
3.0381347861723551e-01 2.3368241330902088e+03 6.4749437137834098e-01 -1.6832148548064890e+01 7.0036855397684217e-01 -9.2988833144686305e+02 3.6340801053912453e-01 4.4319395966670481e+00 3.0218572044993020e-01 4.7118634066261739e+03 7.0188203337247790e-01 -3.5941738053424636e+01
3.3110092914070849e-01 2.1623719456419208e+03 6.6266202197166268e-01 -1.7958445069883663e+01 7.2770983084148977e-01 -9.6744362514476154e+02 3.8989363057065063e-01 3.7364208982699338e+00 3.2941810523154758e-01 4.3701361812602363e+03 7.3147204301683189e-01 -3.7394527305989136e+01
3.5994155764347890e-01 1.9091998031959158e+03 6.8798142354048575e-01 -1.9471055281218717e+01 7.5325172389380612e-01 -9.7680604616145513e+02 4.1805018490343576e-01 2.8843070617758402e+00 3.5870021031995236e-01 3.8606434158788061e+03 7.5713840015243861e-01 -3.7611494957457936e+01
3.9184713035772689e-01 1.5566908706802456e+03 7.0758422868711446e-01 -2.0305945691964748e+01 7.7912515655878267e-01 -9.6069623975081822e+02 4.4620593842175249e-01 1.9421827401770879e+00 3.9123089555763130e-01 3.1427210188385557e+03 7.7893525359791016e-01 -3.7028852995969302e+01
4.3231600861461589e-01 1.0219617269638763e+03 7.3742337408953484e-01 -2.0983356725907168e+01 8.0513600053550949e-01 -9.1896674178464946e+02 4.8899708180103274e-01 4.0459314374156202e-01 4.3040460890386567e-01 2.1076581793638270e+03 8.0407308338661077e-01 -3.5497230662878280e+01
5.0000000000000000e-01 -7.1604944196224096e-12 7.6717256140653767e-01 -2.0926633152823342e+01 8.3239226394695343e-01 -8.4898912241453559e+02 5.0000000000000000e-01 -8.0546680436555107e-14 5.0000000000000000e-01 -7.7359230132856283e-12 8.2903316081099332e-01 -3.3101958071229710e+01
6.4110122525232649e-01 -4.5386360577521048e+00 8.1699540178824637e-01 -1.9211531556319631e+01 8.6092033278639546e-01 -7.4918530345703630e+02 6.6182065433021398e-01 -4.3320658806740786e-01 6.3720221943467448e-01 -5.4819624695053548e-01 8.6124024860932913e-01 -2.8821435849369522e+01
7.3322359843105600e-01 -5.8245119406182226e+00 8.5924423901327174e-01 -1.6282094646726424e+01 8.9332762819846212e-01 -6.0689501265065996e+02 7.5663831729984832e-01 -5.0897075070799846e-01 7.2761738407108112e-01 -7.1495202062648877e-01 8.8967662562249772e-01 -2.4057496221702852e+01
8.4292368842841925e-01 -4.8867633876585064e+00 9.0101012672785163e-01 -1.2263987581423937e+01 9.3263899961298247e-01 -4.0127578892382274e+02 8.3593638741600929e-01 -4.3694062261716804e-01 8.4227325073498527e-01 -6.0408473008800989e-01 9.2585254851903764e-01 -1.6912510919243207e+01
1.0000000000000000e+00 -7.1671854892167161e-12 1.0000000000000000e+00 -5.2500372175234879e-14 9.9999999999999989e-01 -2.1696780882764090e-12 1.0000000000000000e+00 -8.1990682672833870e-14 1.0000000000000000e+00 -7.7369709564650757e-12 1.0000000000000000e+00 -1.2272879354459802e-13


==> data/example_I_3b/NN_solutions_w_SGD.csv <==
x_0 u_NN_0 x_1 u_NN_1 x_2 u_NN_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.5246677101191122e-01 8.1802964776089448e-01 1.3005865540082273e-01 7.2922086278479914e-01 9.8123294710722106e-02 5.7820493460841982e-01
2.5072745382881462e-01 9.9998955424457858e-01 2.1008245397145031e-01 9.6871187079953081e-01 1.5595077963190182e-01 8.3042363973912636e-01
3.4939270059483635e-01 8.1125395533491218e-01 2.8373151309914141e-01 9.7762437885870690e-01 2.0536882541750925e-01 9.6093764010483673e-01
5.0000000000000000e-01 1.7551403717934432e-15 3.6004441752804539e-01 7.7033531821534118e-01 2.5171192838858947e-01 9.9994215088206029e-01
5.9748157612531272e-01 -1.2443300953677553e+03 5.0000000000000000e-01 -8.8817841970012523e-16 2.9797628424473921e-01 9.5490879645564919e-01
6.5516971368861865e-01 -1.7914204275466436e+03 6.1083738204058080e-01 -1.1679816860902066e+00 3.4682516570208982e-01 8.2058044048125456e-01
7.0400033575274579e-01 -2.0746154002938583e+03 6.7551855562548324e-01 -1.6250219348134085e+00 4.0327916580784307e-01 5.7099300832424904e-01
7.4973725652355716e-01 -2.1643861366968640e+03 7.2369319617611949e-01 -1.7959753721329987e+00 5.0000000000000000e-01 -4.4521957945021990e-16
7.9609212634080651e-01 -2.0742566650196882e+03 7.7623826056053069e-01 -1.7961042304638817e+00 6.5391333471515589e-01 -9.2165174521483797e-04
8.4501978248882126e-01 -1.7899729387306418e+03 8.2928470565380552e-01 -1.5994980871365987e+00 7.5179435207111145e-01 -1.1194931670913874e-03
9.0283348828111676e-01 -1.2408218956252028e+03 8.9175864329536259e-01 -1.1450433914865681e+00 8.4978078661701417e-01 -9.0665209040423833e-04
1.0000000000000002e+00 1.9232518564963762e-12 9.9999999999999989e-01 -7.5160988902020251e-15 1.0000000000000000e+00 -4.4458639628440365e-16


==> data/example_I_3b/exact.csv <==
x u_exact_0 u_exact_1 u_exact_2 u_exact_3 u_exact_4 u_exact_5
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0010010010010010e-03 6.2894333160677506e-03 6.2894333160677506e-03 6.2894333160677506e-03 6.2894333160677506e-03 6.2894333160677506e-03 6.2894333160677506e-03
2.0020020020020020e-03 1.2578617838741058e-02 1.2578617838741058e-02 1.2578617838741058e-02 1.2578617838741058e-02 1.2578617838741058e-02 1.2578617838741058e-02
3.0030030030030030e-03 1.8867304784467090e-02 1.8867304784467090e-02 1.8867304784467090e-02 1.8867304784467090e-02 1.8867304784467090e-02 1.8867304784467090e-02
4.0040040040040040e-03 2.5155245389375847e-02 2.5155245389375847e-02 2.5155245389375847e-02 2.5155245389375847e-02 2.5155245389375847e-02 2.5155245389375847e-02
5.0050050050050050e-03 3.1442190919120601e-02 3.1442190919120601e-02 3.1442190919120601e-02 3.1442190919120601e-02 3.1442190919120601e-02 3.1442190919120601e-02
6.0060060060060060e-03 3.7727892678717179e-02 3.7727892678717179e-02 3.7727892678717179e-02 3.7727892678717179e-02 3.7727892678717179e-02 3.7727892678717179e-02
7.0070070070070069e-03 4.4012102022381663e-02 4.4012102022381663e-02 4.4012102022381663e-02 4.4012102022381663e-02 4.4012102022381663e-02 4.4012102022381663e-02
8.0080080080080079e-03 5.0294570363366181e-02 5.0294570363366181e-02 5.0294570363366181e-02 5.0294570363366181e-02 5.0294570363366181e-02 5.0294570363366181e-02
9.0090090090090089e-03 5.6575049183792345e-02 5.6575049183792345e-02 5.6575049183792345e-02 5.6575049183792345e-02 5.6575049183792345e-02 5.6575049183792345e-02
1.0010010010010010e-02 6.2853290044481938e-02 6.2853290044481938e-02 6.2853290044481938e-02 6.2853290044481938e-02 6.2853290044481938e-02 6.2853290044481938e-02
1.1011011011011011e-02 6.9129044594784542e-02 6.9129044594784542e-02 6.9129044594784542e-02 6.9129044594784542e-02 6.9129044594784542e-02 6.9129044594784542e-02
1.2012012012012012e-02 7.5402064582401590e-02 7.5402064582401590e-02 7.5402064582401590e-02 7.5402064582401590e-02 7.5402064582401590e-02 7.5402064582401590e-02
1.3013013013013013e-02 8.1672101863206642e-02 8.1672101863206642e-02 8.1672101863206642e-02 8.1672101863206642e-02 8.1672101863206642e-02 8.1672101863206642e-02
1.4014014014014014e-02 8.7938908411061251e-02 8.7938908411061251e-02 8.7938908411061251e-02 8.7938908411061251e-02 8.7938908411061251e-02 8.7938908411061251e-02
1.5015015015015015e-02 9.4202236327626254e-02 9.4202236327626254e-02 9.4202236327626254e-02 9.4202236327626254e-02 9.4202236327626254e-02 9.4202236327626254e-02
1.6016016016016016e-02 1.0046183785216795e-01 1.0046183785216795e-01 1.0046183785216795e-01 1.0046183785216795e-01 1.0046183785216795e-01 1.0046183785216795e-01
1.7017017017017015e-02 1.0671746537135889e-01 1.0671746537135889e-01 1.0671746537135889e-01 1.0671746537135889e-01 1.0671746537135889e-01 1.0671746537135889e-01
1.8018018018018018e-02 1.1296887142907283e-01 1.1296887142907283e-01 1.1296887142907283e-01 1.1296887142907283e-01 1.1296887142907283e-01 1.1296887142907283e-01
1.9019019019019021e-02 1.1921580873617336e-01 1.1921580873617336e-01 1.1921580873617336e-01 1.1921580873617336e-01 1.1921580873617336e-01 1.1921580873617336e-01
2.0020020020020020e-02 1.2545803018029603e-01 1.2545803018029603e-01 1.2545803018029603e-01 1.2545803018029603e-01 1.2545803018029603e-01 1.2545803018029603e-01
2.1021021021021019e-02 1.3169528883562359e-01 1.3169528883562359e-01 1.3169528883562359e-01 1.3169528883562359e-01 1.3169528883562359e-01 1.3169528883562359e-01
2.2022022022022022e-02 1.3792733797265358e-01 1.3792733797265358e-01 1.3792733797265358e-01 1.3792733797265358e-01 1.3792733797265358e-01 1.3792733797265358e-01
2.3023023023023025e-02 1.4415393106795829e-01 1.4415393106795829e-01 1.4415393106795829e-01 1.4415393106795829e-01 1.4415393106795829e-01 1.4415393106795829e-01
2.4024024024024024e-02 1.5037482181393669e-01 1.5037482181393669e-01 1.5037482181393669e-01 1.5037482181393669e-01 1.5037482181393669e-01 1.5037482181393669e-01
2.5025025025025023e-02 1.5658976412855766e-01 1.5658976412855766e-01 1.5658976412855766e-01 1.5658976412855766e-01 1.5658976412855766e-01 1.5658976412855766e-01
2.6026026026026026e-02 1.6279851216509433e-01 1.6279851216509433e-01 1.6279851216509433e-01 1.6279851216509433e-01 1.6279851216509433e-01 1.6279851216509433e-01
2.7027027027027029e-02 1.6900082032184910e-01 1.6900082032184910e-01 1.6900082032184910e-01 1.6900082032184910e-01 1.6900082032184910e-01 1.6900082032184910e-01
2.8028028028028028e-02 1.7519644325186898e-01 1.7519644325186898e-01 1.7519644325186898e-01 1.7519644325186898e-01 1.7519644325186898e-01 1.7519644325186898e-01
2.9029029029029027e-02 1.8138513587265107e-01 1.8138513587265107e-01 1.8138513587265107e-01 1.8138513587265107e-01 1.8138513587265107e-01 1.8138513587265107e-01
3.0030030030030030e-02 1.8756665337583714e-01 1.8756665337583714e-01 1.8756665337583714e-01 1.8756665337583714e-01 1.8756665337583714e-01 1.8756665337583714e-01
3.1031031031031032e-02 1.9374075123689766e-01 1.9374075123689766e-01 1.9374075123689766e-01 1.9374075123689766e-01 1.9374075123689766e-01 1.9374075123689766e-01
3.2032032032032032e-02 1.9990718522480458e-01 1.9990718522480458e-01 1.9990718522480458e-01 1.9990718522480458e-01 1.9990718522480458e-01 1.9990718522480458e-01
3.3033033033033031e-02 2.0606571141169255e-01 2.0606571141169255e-01 2.0606571141169255e-01 2.0606571141169255e-01 2.0606571141169255e-01 2.0606571141169255e-01
3.4034034034034030e-02 2.1221608618250787e-01 2.1221608618250787e-01 2.1221608618250787e-01 2.1221608618250787e-01 2.1221608618250787e-01 2.1221608618250787e-01
3.5035035035035036e-02 2.1835806624464546e-01 2.1835806624464546e-01 2.1835806624464546e-01 2.1835806624464546e-01 2.1835806624464546e-01 2.1835806624464546e-01
3.6036036036036036e-02 2.2449140863757258e-01 2.2449140863757258e-01 2.2449140863757258e-01 2.2449140863757258e-01 2.2449140863757258e-01 2.2449140863757258e-01
3.7037037037037035e-02 2.3061587074244014e-01 2.3061587074244014e-01 2.3061587074244014e-01 2.3061587074244014e-01 2.3061587074244014e-01 2.3061587074244014e-01
3.8038038038038041e-02 2.3673121029167976e-01 2.3673121029167976e-01 2.3673121029167976e-01 2.3673121029167976e-01 2.3673121029167976e-01 2.3673121029167976e-01
3.9039039039039040e-02 2.4283718537858717e-01 2.4283718537858717e-01 2.4283718537858717e-01 2.4283718537858717e-01 2.4283718537858717e-01 2.4283718537858717e-01
4.0040040040040040e-02 2.4893355446689161e-01 2.4893355446689161e-01 2.4893355446689161e-01 2.4893355446689161e-01 2.4893355446689161e-01 2.4893355446689161e-01
4.1041041041041039e-02 2.5502007640031044e-01 2.5502007640031044e-01 2.5502007640031044e-01 2.5502007640031044e-01 2.5502007640031044e-01 2.5502007640031044e-01
4.2042042042042038e-02 2.6109651041208820e-01 2.6109651041208820e-01 2.6109651041208820e-01 2.6109651041208820e-01 2.6109651041208820e-01 2.6109651041208820e-01
4.3043043043043044e-02 2.6716261613452130e-01 2.6716261613452130e-01 2.6716261613452130e-01 2.6716261613452130e-01 2.6716261613452130e-01 2.6716261613452130e-01
4.4044044044044044e-02 2.7321815360846585e-01 2.7321815360846585e-01 2.7321815360846585e-01 2.7321815360846585e-01 2.7321815360846585e-01 2.7321815360846585e-01
4.5045045045045043e-02 2.7926288329283006e-01 2.7926288329283006e-01 2.7926288329283006e-01 2.7926288329283006e-01 2.7926288329283006e-01 2.7926288329283006e-01
4.6046046046046049e-02 2.8529656607404974e-01 2.8529656607404974e-01 2.8529656607404974e-01 2.8529656607404974e-01 2.8529656607404974e-01 2.8529656607404974e-01
4.7047047047047048e-02 2.9131896327554718e-01 2.9131896327554718e-01 2.9131896327554718e-01 2.9131896327554718e-01 2.9131896327554718e-01 2.9131896327554718e-01
4.8048048048048048e-02 2.9732983666717228e-01 2.9732983666717228e-01 2.9732983666717228e-01 2.9732983666717228e-01 2.9732983666717228e-01 2.9732983666717228e-01
4.9049049049049047e-02 3.0332894847462666e-01 3.0332894847462666e-01 3.0332894847462666e-01 3.0332894847462666e-01 3.0332894847462666e-01 3.0332894847462666e-01
5.0050050050050046e-02 3.0931606138886886e-01 3.0931606138886886e-01 3.0931606138886886e-01 3.0931606138886886e-01 3.0931606138886886e-01 3.0931606138886886e-01
5.1051051051051052e-02 3.1529093857550244e-01 3.1529093857550244e-01 3.1529093857550244e-01 3.1529093857550244e-01 3.1529093857550244e-01 3.1529093857550244e-01
5.2052052052052052e-02 3.2125334368414371e-01 3.2125334368414371e-01 3.2125334368414371e-01 3.2125334368414371e-01 3.2125334368414371e-01 3.2125334368414371e-01
5.3053053053053051e-02 3.2720304085777158e-01 3.2720304085777158e-01 3.2720304085777158e-01 3.2720304085777158e-01 3.2720304085777158e-01 3.2720304085777158e-01
5.4054054054054057e-02 3.3313979474205757e-01 3.3313979474205757e-01 3.3313979474205757e-01 3.3313979474205757e-01 3.3313979474205757e-01 3.3313979474205757e-01
5.5055055055055056e-02 3.3906337049467522e-01 3.3906337049467522e-01 3.3906337049467522e-01 3.3906337049467522e-01 3.3906337049467522e-01 3.3906337049467522e-01
5.6056056056056056e-02 3.4497353379459045e-01 3.4497353379459045e-01 3.4497353379459045e-01 3.4497353379459045e-01 3.4497353379459045e-01 3.4497353379459045e-01
5.7057057057057055e-02 3.5087005085133049e-01 3.5087005085133049e-01 3.5087005085133049e-01 3.5087005085133049e-01 3.5087005085133049e-01 3.5087005085133049e-01
5.8058058058058054e-02 3.5675268841423169e-01 3.5675268841423169e-01 3.5675268841423169e-01 3.5675268841423169e-01 3.5675268841423169e-01 3.5675268841423169e-01
5.9059059059059060e-02 3.6262121378166690e-01 3.6262121378166690e-01 3.6262121378166690e-01 3.6262121378166690e-01 3.6262121378166690e-01 3.6262121378166690e-01
6.0060060060060060e-02 3.6847539481024988e-01 3.6847539481024988e-01 3.6847539481024988e-01 3.6847539481024988e-01 3.6847539481024988e-01 3.6847539481024988e-01
6.1061061061061059e-02 3.7431499992401884e-01 3.7431499992401884e-01 3.7431499992401884e-01 3.7431499992401884e-01 3.7431499992401884e-01 3.7431499992401884e-01
6.2062062062062065e-02 3.8013979812359672e-01 3.8013979812359672e-01 3.8013979812359672e-01 3.8013979812359672e-01 3.8013979812359672e-01 3.8013979812359672e-01
6.3063063063063057e-02 3.8594955899532868e-01 3.8594955899532868e-01 3.8594955899532868e-01 3.8594955899532868e-01 3.8594955899532868e-01 3.8594955899532868e-01
6.4064064064064064e-02 3.9174405272039731e-01 3.9174405272039731e-01 3.9174405272039731e-01 3.9174405272039731e-01 3.9174405272039731e-01 3.9174405272039731e-01
6.5065065065065070e-02 3.9752305008391298e-01 3.9752305008391298e-01 3.9752305008391298e-01 3.9752305008391298e-01 3.9752305008391298e-01 3.9752305008391298e-01
6.6066066066066062e-02 4.0328632248398122e-01 4.0328632248398122e-01 4.0328632248398122e-01 4.0328632248398122e-01 4.0328632248398122e-01 4.0328632248398122e-01
6.7067067067067068e-02 4.0903364194074593e-01 4.0903364194074593e-01 4.0903364194074593e-01 4.0903364194074593e-01 4.0903364194074593e-01 4.0903364194074593e-01
6.8068068068068061e-02 4.1476478110540693e-01 4.1476478110540693e-01 4.1476478110540693e-01 4.1476478110540693e-01 4.1476478110540693e-01 4.1476478110540693e-01
6.9069069069069067e-02 4.2047951326921429e-01 4.2047951326921429e-01 4.2047951326921429e-01 4.2047951326921429e-01 4.2047951326921429e-01 4.2047951326921429e-01
7.0070070070070073e-02 4.2617761237243534e-01 4.2617761237243534e-01 4.2617761237243534e-01 4.2617761237243534e-01 4.2617761237243534e-01 4.2617761237243534e-01
7.1071071071071065e-02 4.3185885301329729e-01 4.3185885301329729e-01 4.3185885301329729e-01 4.3185885301329729e-01 4.3185885301329729e-01 4.3185885301329729e-01
7.2072072072072071e-02 4.3752301045690428e-01 4.3752301045690428e-01 4.3752301045690428e-01 4.3752301045690428e-01 4.3752301045690428e-01 4.3752301045690428e-01
7.3073073073073078e-02 4.4316986064412611e-01 4.4316986064412611e-01 4.4316986064412611e-01 4.4316986064412611e-01 4.4316986064412611e-01 4.4316986064412611e-01
7.4074074074074070e-02 4.4879918020046211e-01 4.4879918020046211e-01 4.4879918020046211e-01 4.4879918020046211e-01 4.4879918020046211e-01 4.4879918020046211e-01
7.5075075075075076e-02 4.5441074644487744e-01 4.5441074644487744e-01 4.5441074644487744e-01 4.5441074644487744e-01 4.5441074644487744e-01 4.5441074644487744e-01
7.6076076076076082e-02 4.6000433739861102e-01 4.6000433739861102e-01 4.6000433739861102e-01 4.6000433739861102e-01 4.6000433739861102e-01 4.6000433739861102e-01
7.7077077077077075e-02 4.6557973179395706e-01 4.6557973179395706e-01 4.6557973179395706e-01 4.6557973179395706e-01 4.6557973179395706e-01 4.6557973179395706e-01
7.8078078078078081e-02 4.7113670908301786e-01 4.7113670908301786e-01 4.7113670908301786e-01 4.7113670908301786e-01 4.7113670908301786e-01 4.7113670908301786e-01
7.9079079079079073e-02 4.7667504944642736e-01 4.7667504944642736e-01 4.7667504944642736e-01 4.7667504944642736e-01 4.7667504944642736e-01 4.7667504944642736e-01
8.0080080080080079e-02 4.8219453380204769e-01 4.8219453380204769e-01 4.8219453380204769e-01 4.8219453380204769e-01 4.8219453380204769e-01 4.8219453380204769e-01
8.1081081081081086e-02 4.8769494381363454e-01 4.8769494381363454e-01 4.8769494381363454e-01 4.8769494381363454e-01 4.8769494381363454e-01 4.8769494381363454e-01
8.2082082082082078e-02 4.9317606189947438e-01 4.9317606189947438e-01 4.9317606189947438e-01 4.9317606189947438e-01 4.9317606189947438e-01 4.9317606189947438e-01
8.3083083083083084e-02 4.9863767124099145e-01 4.9863767124099145e-01 4.9863767124099145e-01 4.9863767124099145e-01 4.9863767124099145e-01 4.9863767124099145e-01
8.4084084084084076e-02 5.0407955579132457e-01 5.0407955579132457e-01 5.0407955579132457e-01 5.0407955579132457e-01 5.0407955579132457e-01 5.0407955579132457e-01
8.5085085085085083e-02 5.0950150028387320e-01 5.0950150028387320e-01 5.0950150028387320e-01 5.0950150028387320e-01 5.0950150028387320e-01 5.0950150028387320e-01
8.6086086086086089e-02 5.1490329024081261e-01 5.1490329024081261e-01 5.1490329024081261e-01 5.1490329024081261e-01 5.1490329024081261e-01 5.1490329024081261e-01
8.7087087087087081e-02 5.2028471198157888e-01 5.2028471198157888e-01 5.2028471198157888e-01 5.2028471198157888e-01 5.2028471198157888e-01 5.2028471198157888e-01
8.8088088088088087e-02 5.2564555263132073e-01 5.2564555263132073e-01 5.2564555263132073e-01 5.2564555263132073e-01 5.2564555263132073e-01 5.2564555263132073e-01
8.9089089089089094e-02 5.3098560012932028e-01 5.3098560012932028e-01 5.3098560012932028e-01 5.3098560012932028e-01 5.3098560012932028e-01 5.3098560012932028e-01
9.0090090090090086e-02 5.3630464323738236e-01 5.3630464323738236e-01 5.3630464323738236e-01 5.3630464323738236e-01 5.3630464323738236e-01 5.3630464323738236e-01
9.1091091091091092e-02 5.4160247154819008e-01 5.4160247154819008e-01 5.4160247154819008e-01 5.4160247154819008e-01 5.4160247154819008e-01 5.4160247154819008e-01
9.2092092092092098e-02 5.4687887549362735e-01 5.4687887549362735e-01 5.4687887549362735e-01 5.4687887549362735e-01 5.4687887549362735e-01 5.4687887549362735e-01
9.3093093093093091e-02 5.5213364635307016e-01 5.5213364635307016e-01 5.5213364635307016e-01 5.5213364635307016e-01 5.5213364635307016e-01 5.5213364635307016e-01
9.4094094094094097e-02 5.5736657626164221e-01 5.5736657626164221e-01 5.5736657626164221e-01 5.5736657626164221e-01 5.5736657626164221e-01 5.5736657626164221e-01
9.5095095095095089e-02 5.6257745821843708e-01 5.6257745821843708e-01 5.6257745821843708e-01 5.6257745821843708e-01 5.6257745821843708e-01 5.6257745821843708e-01
9.6096096096096095e-02 5.6776608609470780e-01 5.6776608609470780e-01 5.6776608609470780e-01 5.6776608609470780e-01 5.6776608609470780e-01 5.6776608609470780e-01
9.7097097097097101e-02 5.7293225464201991e-01 5.7293225464201991e-01 5.7293225464201991e-01 5.7293225464201991e-01 5.7293225464201991e-01 5.7293225464201991e-01
9.8098098098098094e-02 5.7807575950037071e-01 5.7807575950037071e-01 5.7807575950037071e-01 5.7807575950037071e-01 5.7807575950037071e-01 5.7807575950037071e-01
9.9099099099099100e-02 5.8319639720627325e-01 5.8319639720627325e-01 5.8319639720627325e-01 5.8319639720627325e-01 5.8319639720627325e-01 5.8319639720627325e-01
1.0010010010010009e-01 5.8829396520080501e-01 5.8829396520080501e-01 5.8829396520080501e-01 5.8829396520080501e-01 5.8829396520080501e-01 5.8829396520080501e-01
1.0110110110110110e-01 5.9336826183762037e-01 5.9336826183762037e-01 5.9336826183762037e-01 5.9336826183762037e-01 5.9336826183762037e-01 5.9336826183762037e-01
1.0210210210210210e-01 5.9841908639092678e-01 5.9841908639092678e-01 5.9841908639092678e-01 5.9841908639092678e-01 5.9841908639092678e-01 5.9841908639092678e-01
1.0310310310310310e-01 6.0344623906342609e-01 6.0344623906342609e-01 6.0344623906342609e-01 6.0344623906342609e-01 6.0344623906342609e-01 6.0344623906342609e-01
1.0410410410410410e-01 6.0844952099421712e-01 6.0844952099421712e-01 6.0844952099421712e-01 6.0844952099421712e-01 6.0844952099421712e-01 6.0844952099421712e-01
1.0510510510510511e-01 6.1342873426666178e-01 6.1342873426666178e-01 6.1342873426666178e-01 6.1342873426666178e-01 6.1342873426666178e-01 6.1342873426666178e-01
1.0610610610610610e-01 6.1838368191621529e-01 6.1838368191621529e-01 6.1838368191621529e-01 6.1838368191621529e-01 6.1838368191621529e-01 6.1838368191621529e-01
1.0710710710710711e-01 6.2331416793821670e-01 6.2331416793821670e-01 6.2331416793821670e-01 6.2331416793821670e-01 6.2331416793821670e-01 6.2331416793821670e-01
1.0810810810810811e-01 6.2821999729564237e-01 6.2821999729564237e-01 6.2821999729564237e-01 6.2821999729564237e-01 6.2821999729564237e-01 6.2821999729564237e-01
1.0910910910910911e-01 6.3310097592682124e-01 6.3310097592682124e-01 6.3310097592682124e-01 6.3310097592682124e-01 6.3310097592682124e-01 6.3310097592682124e-01
1.1011011011011011e-01 6.3795691075311189e-01 6.3795691075311189e-01 6.3795691075311189e-01 6.3795691075311189e-01 6.3795691075311189e-01 6.3795691075311189e-01
1.1111111111111110e-01 6.4278760968653925e-01 6.4278760968653925e-01 6.4278760968653925e-01 6.4278760968653925e-01 6.4278760968653925e-01 6.4278760968653925e-01
1.1211211211211211e-01 6.4759288163739404e-01 6.4759288163739404e-01 6.4759288163739404e-01 6.4759288163739404e-01 6.4759288163739404e-01 6.4759288163739404e-01
1.1311311311311312e-01 6.5237253652179095e-01 6.5237253652179095e-01 6.5237253652179095e-01 6.5237253652179095e-01 6.5237253652179095e-01 6.5237253652179095e-01
1.1411411411411411e-01 6.5712638526918854e-01 6.5712638526918854e-01 6.5712638526918854e-01 6.5712638526918854e-01 6.5712638526918854e-01 6.5712638526918854e-01
1.1511511511511512e-01 6.6185423982986802e-01 6.6185423982986802e-01 6.6185423982986802e-01 6.6185423982986802e-01 6.6185423982986802e-01 6.6185423982986802e-01
1.1611611611611611e-01 6.6655591318237195e-01 6.6655591318237195e-01 6.6655591318237195e-01 6.6655591318237195e-01 6.6655591318237195e-01 6.6655591318237195e-01
1.1711711711711711e-01 6.7123121934090269e-01 6.7123121934090269e-01 6.7123121934090269e-01 6.7123121934090269e-01 6.7123121934090269e-01 6.7123121934090269e-01
1.1811811811811812e-01 6.7587997336267902e-01 6.7587997336267902e-01 6.7587997336267902e-01 6.7587997336267902e-01 6.7587997336267902e-01 6.7587997336267902e-01
1.1911911911911911e-01 6.8050199135525236e-01 6.8050199135525236e-01 6.8050199135525236e-01 6.8050199135525236e-01 6.8050199135525236e-01 6.8050199135525236e-01
1.2012012012012012e-01 6.8509709048378087e-01 6.8509709048378087e-01 6.8509709048378087e-01 6.8509709048378087e-01 6.8509709048378087e-01 6.8509709048378087e-01
1.2112112112112113e-01 6.8966508897826195e-01 6.8966508897826195e-01 6.8966508897826195e-01 6.8966508897826195e-01 6.8966508897826195e-01 6.8966508897826195e-01
1.2212212212212212e-01 6.9420580614072247e-01 6.9420580614072247e-01 6.9420580614072247e-01 6.9420580614072247e-01 6.9420580614072247e-01 6.9420580614072247e-01
1.2312312312312312e-01 6.9871906235236747e-01 6.9871906235236747e-01 6.9871906235236747e-01 6.9871906235236747e-01 6.9871906235236747e-01 6.9871906235236747e-01
1.2412412412412413e-01 7.0320467908068396e-01 7.0320467908068396e-01 7.0320467908068396e-01 7.0320467908068396e-01 7.0320467908068396e-01 7.0320467908068396e-01
1.2512512512512514e-01 7.0766247888650446e-01 7.0766247888650446e-01 7.0766247888650446e-01 7.0766247888650446e-01 7.0766247888650446e-01 7.0766247888650446e-01
1.2612612612612611e-01 7.1209228543102532e-01 7.1209228543102532e-01 7.1209228543102532e-01 7.1209228543102532e-01 7.1209228543102532e-01 7.1209228543102532e-01
1.2712712712712712e-01 7.1649392348278318e-01 7.1649392348278318e-01 7.1649392348278318e-01 7.1649392348278318e-01 7.1649392348278318e-01 7.1649392348278318e-01
1.2812812812812813e-01 7.2086721892458505e-01 7.2086721892458505e-01 7.2086721892458505e-01 7.2086721892458505e-01 7.2086721892458505e-01 7.2086721892458505e-01
1.2912912912912913e-01 7.2521199876039733e-01 7.2521199876039733e-01 7.2521199876039733e-01 7.2521199876039733e-01 7.2521199876039733e-01 7.2521199876039733e-01
1.3013013013013014e-01 7.2952809112218853e-01 7.2952809112218853e-01 7.2952809112218853e-01 7.2952809112218853e-01 7.2952809112218853e-01 7.2952809112218853e-01
1.3113113113113112e-01 7.3381532527672766e-01 7.3381532527672766e-01 7.3381532527672766e-01 7.3381532527672766e-01 7.3381532527672766e-01 7.3381532527672766e-01
1.3213213213213212e-01 7.3807353163233891e-01 7.3807353163233891e-01 7.3807353163233891e-01 7.3807353163233891e-01 7.3807353163233891e-01 7.3807353163233891e-01
1.3313313313313313e-01 7.4230254174560928e-01 7.4230254174560928e-01 7.4230254174560928e-01 7.4230254174560928e-01 7.4230254174560928e-01 7.4230254174560928e-01
1.3413413413413414e-01 7.4650218832805204e-01 7.4650218832805204e-01 7.4650218832805204e-01 7.4650218832805204e-01 7.4650218832805204e-01 7.4650218832805204e-01
1.3513513513513514e-01 7.5067230525272433e-01 7.5067230525272433e-01 7.5067230525272433e-01 7.5067230525272433e-01 7.5067230525272433e-01 7.5067230525272433e-01
1.3613613613613612e-01 7.5481272756079876e-01 7.5481272756079876e-01 7.5481272756079876e-01 7.5481272756079876e-01 7.5481272756079876e-01 7.5481272756079876e-01
1.3713713713713713e-01 7.5892329146808879e-01 7.5892329146808879e-01 7.5892329146808879e-01 7.5892329146808879e-01 7.5892329146808879e-01 7.5892329146808879e-01
1.3813813813813813e-01 7.6300383437152730e-01 7.6300383437152730e-01 7.6300383437152730e-01 7.6300383437152730e-01 7.6300383437152730e-01 7.6300383437152730e-01
1.3913913913913914e-01 7.6705419485559867e-01 7.6705419485559867e-01 7.6705419485559867e-01 7.6705419485559867e-01 7.6705419485559867e-01 7.6705419485559867e-01
1.4014014014014015e-01 7.7107421269872478e-01 7.7107421269872478e-01 7.7107421269872478e-01 7.7107421269872478e-01 7.7107421269872478e-01 7.7107421269872478e-01
1.4114114114114115e-01 7.7506372887960162e-01 7.7506372887960162e-01 7.7506372887960162e-01 7.7506372887960162e-01 7.7506372887960162e-01 7.7506372887960162e-01
1.4214214214214213e-01 7.7902258558349113e-01 7.7902258558349113e-01 7.7902258558349113e-01 7.7902258558349113e-01 7.7902258558349113e-01 7.7902258558349113e-01
1.4314314314314314e-01 7.8295062620846312e-01 7.8295062620846312e-01 7.8295062620846312e-01 7.8295062620846312e-01 7.8295062620846312e-01 7.8295062620846312e-01
1.4414414414414414e-01 7.8684769537158994e-01 7.8684769537158994e-01 7.8684769537158994e-01 7.8684769537158994e-01 7.8684769537158994e-01 7.8684769537158994e-01
1.4514514514514515e-01 7.9071363891509372e-01 7.9071363891509372e-01 7.9071363891509372e-01 7.9071363891509372e-01 7.9071363891509372e-01 7.9071363891509372e-01
1.4614614614614616e-01 7.9454830391244369e-01 7.9454830391244369e-01 7.9454830391244369e-01 7.9454830391244369e-01 7.9454830391244369e-01 7.9454830391244369e-01
1.4714714714714713e-01 7.9835153867440589e-01 7.9835153867440589e-01 7.9835153867440589e-01 7.9835153867440589e-01 7.9835153867440589e-01 7.9835153867440589e-01
1.4814814814814814e-01 8.0212319275504373e-01 8.0212319275504373e-01 8.0212319275504373e-01 8.0212319275504373e-01 8.0212319275504373e-01 8.0212319275504373e-01
1.4914914914914915e-01 8.0586311695766910e-01 8.0586311695766910e-01 8.0586311695766910e-01 8.0586311695766910e-01 8.0586311695766910e-01 8.0586311695766910e-01
1.5015015015015015e-01 8.0957116334074397e-01 8.0957116334074397e-01 8.0957116334074397e-01 8.0957116334074397e-01 8.0957116334074397e-01 8.0957116334074397e-01
1.5115115115115116e-01 8.1324718522373296e-01 8.1324718522373296e-01 8.1324718522373296e-01 8.1324718522373296e-01 8.1324718522373296e-01 8.1324718522373296e-01
1.5215215215215216e-01 8.1689103719290546e-01 8.1689103719290546e-01 8.1689103719290546e-01 8.1689103719290546e-01 8.1689103719290546e-01 8.1689103719290546e-01
1.5315315315315314e-01 8.2050257510708746e-01 8.2050257510708746e-01 8.2050257510708746e-01 8.2050257510708746e-01 8.2050257510708746e-01 8.2050257510708746e-01
1.5415415415415415e-01 8.2408165610336437e-01 8.2408165610336437e-01 8.2408165610336437e-01 8.2408165610336437e-01 8.2408165610336437e-01 8.2408165610336437e-01
1.5515515515515516e-01 8.2762813860273121e-01 8.2762813860273121e-01 8.2762813860273121e-01 8.2762813860273121e-01 8.2762813860273121e-01 8.2762813860273121e-01
1.5615615615615616e-01 8.3114188231569364e-01 8.3114188231569364e-01 8.3114188231569364e-01 8.3114188231569364e-01 8.3114188231569364e-01 8.3114188231569364e-01
1.5715715715715717e-01 8.3462274824781735e-01 8.3462274824781735e-01 8.3462274824781735e-01 8.3462274824781735e-01 8.3462274824781735e-01 8.3462274824781735e-01
1.5815815815815815e-01 8.3807059870522638e-01 8.3807059870522638e-01 8.3807059870522638e-01 8.3807059870522638e-01 8.3807059870522638e-01 8.3807059870522638e-01
1.5915915915915915e-01 8.4148529730005017e-01 8.4148529730005017e-01 8.4148529730005017e-01 8.4148529730005017e-01 8.4148529730005017e-01 8.4148529730005017e-01
1.6016016016016016e-01 8.4486670895581772e-01 8.4486670895581772e-01 8.4486670895581772e-01 8.4486670895581772e-01 8.4486670895581772e-01 8.4486670895581772e-01
1.6116116116116116e-01 8.4821469991280241e-01 8.4821469991280241e-01 8.4821469991280241e-01 8.4821469991280241e-01 8.4821469991280241e-01 8.4821469991280241e-01
1.6216216216216217e-01 8.5152913773331129e-01 8.5152913773331129e-01 8.5152913773331129e-01 8.5152913773331129e-01 8.5152913773331129e-01 8.5152913773331129e-01
1.6316316316316315e-01 8.5480989130692586e-01 8.5480989130692586e-01 8.5480989130692586e-01 8.5480989130692586e-01 8.5480989130692586e-01 8.5480989130692586e-01
1.6416416416416416e-01 8.5805683085568751e-01 8.5805683085568751e-01 8.5805683085568751e-01 8.5805683085568751e-01 8.5805683085568751e-01 8.5805683085568751e-01
1.6516516516516516e-01 8.6126982793923079e-01 8.6126982793923079e-01 8.6126982793923079e-01 8.6126982793923079e-01 8.6126982793923079e-01 8.6126982793923079e-01
1.6616616616616617e-01 8.6444875545986488e-01 8.6444875545986488e-01 8.6444875545986488e-01 8.6444875545986488e-01 8.6444875545986488e-01 8.6444875545986488e-01
1.6716716716716717e-01 8.6759348766760136e-01 8.6759348766760136e-01 8.6759348766760136e-01 8.6759348766760136e-01 8.6759348766760136e-01 8.6759348766760136e-01
1.6816816816816815e-01 8.7070390016512744e-01 8.7070390016512744e-01 8.7070390016512744e-01 8.7070390016512744e-01 8.7070390016512744e-01 8.7070390016512744e-01
1.6916916916916916e-01 8.7377986991272838e-01 8.7377986991272838e-01 8.7377986991272838e-01 8.7377986991272838e-01 8.7377986991272838e-01 8.7377986991272838e-01
1.7017017017017017e-01 8.7682127523315356e-01 8.7682127523315356e-01 8.7682127523315356e-01 8.7682127523315356e-01 8.7682127523315356e-01 8.7682127523315356e-01
1.7117117117117117e-01 8.7982799581642934e-01 8.7982799581642934e-01 8.7982799581642934e-01 8.7982799581642934e-01 8.7982799581642934e-01 8.7982799581642934e-01
1.7217217217217218e-01 8.8279991272461955e-01 8.8279991272461955e-01 8.8279991272461955e-01 8.8279991272461955e-01 8.8279991272461955e-01 8.8279991272461955e-01
1.7317317317317318e-01 8.8573690839652941e-01 8.8573690839652941e-01 8.8573690839652941e-01 8.8573690839652941e-01 8.8573690839652941e-01 8.8573690839652941e-01
1.7417417417417416e-01 8.8863886665235581e-01 8.8863886665235581e-01 8.8863886665235581e-01 8.8863886665235581e-01 8.8863886665235581e-01 8.8863886665235581e-01
1.7517517517517517e-01 8.9150567269828385e-01 8.9150567269828385e-01 8.9150567269828385e-01 8.9150567269828385e-01 8.9150567269828385e-01 8.9150567269828385e-01
1.7617617617617617e-01 8.9433721313102721e-01 8.9433721313102721e-01 8.9433721313102721e-01 8.9433721313102721e-01 8.9433721313102721e-01 8.9433721313102721e-01
1.7717717717717718e-01 8.9713337594231402e-01 8.9713337594231402e-01 8.9713337594231402e-01 8.9713337594231402e-01 8.9713337594231402e-01 8.9713337594231402e-01
1.7817817817817819e-01 8.9989405052331817e-01 8.9989405052331817e-01 8.9989405052331817e-01 8.9989405052331817e-01 8.9989405052331817e-01 8.9989405052331817e-01
1.7917917917917917e-01 9.0261912766903396e-01 9.0261912766903396e-01 9.0261912766903396e-01 9.0261912766903396e-01 9.0261912766903396e-01 9.0261912766903396e-01
1.8018018018018017e-01 9.0530849958259663e-01 9.0530849958259663e-01 9.0530849958259663e-01 9.0530849958259663e-01 9.0530849958259663e-01 9.0530849958259663e-01
1.8118118118118118e-01 9.0796205987954626e-01 9.0796205987954626e-01 9.0796205987954626e-01 9.0796205987954626e-01 9.0796205987954626e-01 9.0796205987954626e-01
1.8218218218218218e-01 9.1057970359203555e-01 9.1057970359203555e-01 9.1057970359203555e-01 9.1057970359203555e-01 9.1057970359203555e-01 9.1057970359203555e-01
1.8318318318318319e-01 9.1316132717298326e-01 9.1316132717298326e-01 9.1316132717298326e-01 9.1316132717298326e-01 9.1316132717298326e-01 9.1316132717298326e-01
1.8418418418418420e-01 9.1570682850016916e-01 9.1570682850016916e-01 9.1570682850016916e-01 9.1570682850016916e-01 9.1570682850016916e-01 9.1570682850016916e-01
1.8518518518518517e-01 9.1821610688027400e-01 9.1821610688027400e-01 9.1821610688027400e-01 9.1821610688027400e-01 9.1821610688027400e-01 9.1821610688027400e-01
1.8618618618618618e-01 9.2068906305286302e-01 9.2068906305286302e-01 9.2068906305286302e-01 9.2068906305286302e-01 9.2068906305286302e-01 9.2068906305286302e-01
1.8718718718718719e-01 9.2312559919431236e-01 9.2312559919431236e-01 9.2312559919431236e-01 9.2312559919431236e-01 9.2312559919431236e-01 9.2312559919431236e-01
1.8818818818818819e-01 9.2552561892167795e-01 9.2552561892167795e-01 9.2552561892167795e-01 9.2552561892167795e-01 9.2552561892167795e-01 9.2552561892167795e-01
1.8918918918918920e-01 9.2788902729650935e-01 9.2788902729650935e-01 9.2788902729650935e-01 9.2788902729650935e-01 9.2788902729650935e-01 9.2788902729650935e-01
1.9019019019019018e-01 9.3021573082860420e-01 9.3021573082860420e-01 9.3021573082860420e-01 9.3021573082860420e-01 9.3021573082860420e-01 9.3021573082860420e-01
1.9119119119119118e-01 9.3250563747970738e-01 9.3250563747970738e-01 9.3250563747970738e-01 9.3250563747970738e-01 9.3250563747970738e-01 9.3250563747970738e-01
1.9219219219219219e-01 9.3475865666715097e-01 9.3475865666715097e-01 9.3475865666715097e-01 9.3475865666715097e-01 9.3475865666715097e-01 9.3475865666715097e-01
1.9319319319319320e-01 9.3697469926743804e-01 9.3697469926743804e-01 9.3697469926743804e-01 9.3697469926743804e-01 9.3697469926743804e-01 9.3697469926743804e-01
1.9419419419419420e-01 9.3915367761976776e-01 9.3915367761976776e-01 9.3915367761976776e-01 9.3915367761976776e-01 9.3915367761976776e-01 9.3915367761976776e-01
1.9519519519519518e-01 9.4129550552950314e-01 9.4129550552950314e-01 9.4129550552950314e-01 9.4129550552950314e-01 9.4129550552950314e-01 9.4129550552950314e-01
1.9619619619619619e-01 9.4340009827158122e-01 9.4340009827158122e-01 9.4340009827158122e-01 9.4340009827158122e-01 9.4340009827158122e-01 9.4340009827158122e-01
1.9719719719719719e-01 9.4546737259386338e-01 9.4546737259386338e-01 9.4546737259386338e-01 9.4546737259386338e-01 9.4546737259386338e-01 9.4546737259386338e-01
1.9819819819819820e-01 9.4749724672042979e-01 9.4749724672042979e-01 9.4749724672042979e-01 9.4749724672042979e-01 9.4749724672042979e-01 9.4749724672042979e-01
1.9919919919919921e-01 9.4948964035481342e-01 9.4948964035481342e-01 9.4948964035481342e-01 9.4948964035481342e-01 9.4948964035481342e-01 9.4948964035481342e-01
2.0020020020020018e-01 9.5144447468317661e-01 9.5144447468317661e-01 9.5144447468317661e-01 9.5144447468317661e-01 9.5144447468317661e-01 9.5144447468317661e-01
2.0120120120120119e-01 9.5336167237742930e-01 9.5336167237742930e-01 9.5336167237742930e-01 9.5336167237742930e-01 9.5336167237742930e-01 9.5336167237742930e-01
2.0220220220220220e-01 9.5524115759828687e-01 9.5524115759828687e-01 9.5524115759828687e-01 9.5524115759828687e-01 9.5524115759828687e-01 9.5524115759828687e-01
2.0320320320320320e-01 9.5708285599827081e-01 9.5708285599827081e-01 9.5708285599827081e-01 9.5708285599827081e-01 9.5708285599827081e-01 9.5708285599827081e-01
2.0420420420420421e-01 9.5888669472464971e-01 9.5888669472464971e-01 9.5888669472464971e-01 9.5888669472464971e-01 9.5888669472464971e-01 9.5888669472464971e-01
2.0520520520520522e-01 9.6065260242232109e-01 9.6065260242232109e-01 9.6065260242232109e-01 9.6065260242232109e-01 9.6065260242232109e-01 9.6065260242232109e-01
2.0620620620620619e-01 9.6238050923663343e-01 9.6238050923663343e-01 9.6238050923663343e-01 9.6238050923663343e-01 9.6238050923663343e-01 9.6238050923663343e-01
2.0720720720720720e-01 9.6407034681615067e-01 9.6407034681615067e-01 9.6407034681615067e-01 9.6407034681615067e-01 9.6407034681615067e-01 9.6407034681615067e-01
2.0820820820820821e-01 9.6572204831535458e-01 9.6572204831535458e-01 9.6572204831535458e-01 9.6572204831535458e-01 9.6572204831535458e-01 9.6572204831535458e-01
2.0920920920920921e-01 9.6733554839729019e-01 9.6733554839729019e-01 9.6733554839729019e-01 9.6733554839729019e-01 9.6733554839729019e-01 9.6733554839729019e-01
2.1021021021021022e-01 9.6891078323614954e-01 9.6891078323614954e-01 9.6891078323614954e-01 9.6891078323614954e-01 9.6891078323614954e-01 9.6891078323614954e-01
2.1121121121121120e-01 9.7044769051979696e-01 9.7044769051979696e-01 9.7044769051979696e-01 9.7044769051979696e-01 9.7044769051979696e-01 9.7044769051979696e-01
2.1221221221221220e-01 9.7194620945223353e-01 9.7194620945223353e-01 9.7194620945223353e-01 9.7194620945223353e-01 9.7194620945223353e-01 9.7194620945223353e-01
2.1321321321321321e-01 9.7340628075600266e-01 9.7340628075600266e-01 9.7340628075600266e-01 9.7340628075600266e-01 9.7340628075600266e-01 9.7340628075600266e-01
2.1421421421421422e-01 9.7482784667453415e-01 9.7482784667453415e-01 9.7482784667453415e-01 9.7482784667453415e-01 9.7482784667453415e-01 9.7482784667453415e-01
2.1521521521521522e-01 9.7621085097442961e-01 9.7621085097442961e-01 9.7621085097442961e-01 9.7621085097442961e-01 9.7621085097442961e-01 9.7621085097442961e-01
2.1621621621621623e-01 9.7755523894768626e-01 9.7755523894768626e-01 9.7755523894768626e-01 9.7755523894768626e-01 9.7755523894768626e-01 9.7755523894768626e-01
2.1721721721721721e-01 9.7886095741386148e-01 9.7886095741386148e-01 9.7886095741386148e-01 9.7886095741386148e-01 9.7886095741386148e-01 9.7886095741386148e-01
2.1821821821821821e-01 9.8012795472217651e-01 9.8012795472217651e-01 9.8012795472217651e-01 9.8012795472217651e-01 9.8012795472217651e-01 9.8012795472217651e-01
2.1921921921921922e-01 9.8135618075355946e-01 9.8135618075355946e-01 9.8135618075355946e-01 9.8135618075355946e-01 9.8135618075355946e-01 9.8135618075355946e-01
2.2022022022022023e-01 9.8254558692262772e-01 9.8254558692262772e-01 9.8254558692262772e-01 9.8254558692262772e-01 9.8254558692262772e-01 9.8254558692262772e-01
2.2122122122122123e-01 9.8369612617961011e-01 9.8369612617961011e-01 9.8369612617961011e-01 9.8369612617961011e-01 9.8369612617961011e-01 9.8369612617961011e-01
2.2222222222222221e-01 9.8480775301220802e-01 9.8480775301220802e-01 9.8480775301220802e-01 9.8480775301220802e-01 9.8480775301220802e-01 9.8480775301220802e-01
2.2322322322322322e-01 9.8588042344739579e-01 9.8588042344739579e-01 9.8588042344739579e-01 9.8588042344739579e-01 9.8588042344739579e-01 9.8588042344739579e-01
2.2422422422422422e-01 9.8691409505315997e-01 9.8691409505315997e-01 9.8691409505315997e-01 9.8691409505315997e-01 9.8691409505315997e-01 9.8691409505315997e-01
2.2522522522522523e-01 9.8790872694017806e-01 9.8790872694017806e-01 9.8790872694017806e-01 9.8790872694017806e-01 9.8790872694017806e-01 9.8790872694017806e-01
2.2622622622622623e-01 9.8886427976343572e-01 9.8886427976343572e-01 9.8886427976343572e-01 9.8886427976343572e-01 9.8886427976343572e-01 9.8886427976343572e-01
2.2722722722722721e-01 9.8978071572378346e-01 9.8978071572378346e-01 9.8978071572378346e-01 9.8978071572378346e-01 9.8978071572378346e-01 9.8978071572378346e-01
2.2822822822822822e-01 9.9065799856943171e-01 9.9065799856943171e-01 9.9065799856943171e-01 9.9065799856943171e-01 9.9065799856943171e-01 9.9065799856943171e-01
2.2922922922922923e-01 9.9149609359738478e-01 9.9149609359738478e-01 9.9149609359738478e-01 9.9149609359738478e-01 9.9149609359738478e-01 9.9149609359738478e-01
2.3023023023023023e-01 9.9229496765481362e-01 9.9229496765481362e-01 9.9229496765481362e-01 9.9229496765481362e-01 9.9229496765481362e-01 9.9229496765481362e-01
2.3123123123123124e-01 9.9305458914036771e-01 9.9305458914036771e-01 9.9305458914036771e-01 9.9305458914036771e-01 9.9305458914036771e-01 9.9305458914036771e-01
2.3223223223223222e-01 9.9377492800542422e-01 9.9377492800542422e-01 9.9377492800542422e-01 9.9377492800542422e-01 9.9377492800542422e-01 9.9377492800542422e-01
2.3323323323323322e-01 9.9445595575527757e-01 9.9445595575527757e-01 9.9445595575527757e-01 9.9445595575527757e-01 9.9445595575527757e-01 9.9445595575527757e-01
2.3423423423423423e-01 9.9509764545026602e-01 9.9509764545026602e-01 9.9509764545026602e-01 9.9509764545026602e-01 9.9509764545026602e-01 9.9509764545026602e-01
2.3523523523523523e-01 9.9569997170683766e-01 9.9569997170683766e-01 9.9569997170683766e-01 9.9569997170683766e-01 9.9569997170683766e-01 9.9569997170683766e-01
2.3623623623623624e-01 9.9626291069855433e-01 9.9626291069855433e-01 9.9626291069855433e-01 9.9626291069855433e-01 9.9626291069855433e-01 9.9626291069855433e-01
2.3723723723723725e-01 9.9678644015703433e-01 9.9678644015703433e-01 9.9678644015703433e-01 9.9678644015703433e-01 9.9678644015703433e-01 9.9678644015703433e-01
2.3823823823823823e-01 9.9727053937283272e-01 9.9727053937283272e-01 9.9727053937283272e-01 9.9727053937283272e-01 9.9727053937283272e-01 9.9727053937283272e-01
2.3923923923923923e-01 9.9771518919626145e-01 9.9771518919626145e-01 9.9771518919626145e-01 9.9771518919626145e-01 9.9771518919626145e-01 9.9771518919626145e-01
2.4024024024024024e-01 9.9812037203814630e-01 9.9812037203814630e-01 9.9812037203814630e-01 9.9812037203814630e-01 9.9812037203814630e-01 9.9812037203814630e-01
2.4124124124124124e-01 9.9848607187052241e-01 9.9848607187052241e-01 9.9848607187052241e-01 9.9848607187052241e-01 9.9848607187052241e-01 9.9848607187052241e-01
2.4224224224224225e-01 9.9881227422726915e-01 9.9881227422726915e-01 9.9881227422726915e-01 9.9881227422726915e-01 9.9881227422726915e-01 9.9881227422726915e-01
2.4324324324324323e-01 9.9909896620468142e-01 9.9909896620468142e-01 9.9909896620468142e-01 9.9909896620468142e-01 9.9909896620468142e-01 9.9909896620468142e-01
2.4424424424424424e-01 9.9934613646198089e-01 9.9934613646198089e-01 9.9934613646198089e-01 9.9934613646198089e-01 9.9934613646198089e-01 9.9934613646198089e-01
2.4524524524524524e-01 9.9955377522176381e-01 9.9955377522176381e-01 9.9955377522176381e-01 9.9955377522176381e-01 9.9955377522176381e-01 9.9955377522176381e-01
2.4624624624624625e-01 9.9972187427038872e-01 9.9972187427038872e-01 9.9972187427038872e-01 9.9972187427038872e-01 9.9972187427038872e-01 9.9972187427038872e-01
2.4724724724724725e-01 9.9985042695830040e-01 9.9985042695830040e-01 9.9985042695830040e-01 9.9985042695830040e-01 9.9985042695830040e-01 9.9985042695830040e-01
2.4824824824824826e-01 9.9993942820029369e-01 9.9993942820029369e-01 9.9993942820029369e-01 9.9993942820029369e-01 9.9993942820029369e-01 9.9993942820029369e-01
2.4924924924924924e-01 9.9998887447571405e-01 9.9998887447571405e-01 9.9998887447571405e-01 9.9998887447571405e-01 9.9998887447571405e-01 9.9998887447571405e-01
2.5025025025025027e-01 9.9999876382859743e-01 9.9999876382859743e-01 9.9999876382859743e-01 9.9999876382859743e-01 9.9999876382859743e-01 9.9999876382859743e-01
2.5125125125125125e-01 9.9996909586774685e-01 9.9996909586774685e-01 9.9996909586774685e-01 9.9996909586774685e-01 9.9996909586774685e-01 9.9996909586774685e-01
2.5225225225225223e-01 9.9989987176674888e-01 9.9989987176674888e-01 9.9989987176674888e-01 9.9989987176674888e-01 9.9989987176674888e-01 9.9989987176674888e-01
2.5325325325325326e-01 9.9979109426392621e-01 9.9979109426392621e-01 9.9979109426392621e-01 9.9979109426392621e-01 9.9979109426392621e-01 9.9979109426392621e-01
2.5425425425425424e-01 9.9964276766222993e-01 9.9964276766222993e-01 9.9964276766222993e-01 9.9964276766222993e-01 9.9964276766222993e-01 9.9964276766222993e-01
2.5525525525525528e-01 9.9945489782906927e-01 9.9945489782906927e-01 9.9945489782906927e-01 9.9945489782906927e-01 9.9945489782906927e-01 9.9945489782906927e-01
2.5625625625625625e-01 9.9922749219607943e-01 9.9922749219607943e-01 9.9922749219607943e-01 9.9922749219607943e-01 9.9922749219607943e-01 9.9922749219607943e-01
2.5725725725725723e-01 9.9896055975882747e-01 9.9896055975882747e-01 9.9896055975882747e-01 9.9896055975882747e-01 9.9896055975882747e-01 9.9896055975882747e-01
2.5825825825825827e-01 9.9865411107645641e-01 9.9865411107645641e-01 9.9865411107645641e-01 9.9865411107645641e-01 9.9865411107645641e-01 9.9865411107645641e-01
2.5925925925925924e-01 9.9830815827126818e-01 9.9830815827126818e-01 9.9830815827126818e-01 9.9830815827126818e-01 9.9830815827126818e-01 9.9830815827126818e-01
2.6026026026026028e-01 9.9792271502824326e-01 9.9792271502824326e-01 9.9792271502824326e-01 9.9792271502824326e-01 9.9792271502824326e-01 9.9792271502824326e-01
2.6126126126126126e-01 9.9749779659449966e-01 9.9749779659449966e-01 9.9749779659449966e-01 9.9749779659449966e-01 9.9749779659449966e-01 9.9749779659449966e-01
2.6226226226226224e-01 9.9703341977869020e-01 9.9703341977869020e-01 9.9703341977869020e-01 9.9703341977869020e-01 9.9703341977869020e-01 9.9703341977869020e-01
2.6326326326326327e-01 9.9652960295033666e-01 9.9652960295033666e-01 9.9652960295033666e-01 9.9652960295033666e-01 9.9652960295033666e-01 9.9652960295033666e-01
2.6426426426426425e-01 9.9598636603910440e-01 9.9598636603910440e-01 9.9598636603910440e-01 9.9598636603910440e-01 9.9598636603910440e-01 9.9598636603910440e-01
2.6526526526526528e-01 9.9540373053401254e-01 9.9540373053401254e-01 9.9540373053401254e-01 9.9540373053401254e-01 9.9540373053401254e-01 9.9540373053401254e-01
2.6626626626626626e-01 9.9478171948258531e-01 9.9478171948258531e-01 9.9478171948258531e-01 9.9478171948258531e-01 9.9478171948258531e-01 9.9478171948258531e-01
2.6726726726726724e-01 9.9412035748993932e-01 9.9412035748993932e-01 9.9412035748993932e-01 9.9412035748993932e-01 9.9412035748993932e-01 9.9412035748993932e-01
2.6826826826826827e-01 9.9341967071781068e-01 9.9341967071781068e-01 9.9341967071781068e-01 9.9341967071781068e-01 9.9341967071781068e-01 9.9341967071781068e-01
2.6926926926926925e-01 9.9267968688352026e-01 9.9267968688352026e-01 9.9267968688352026e-01 9.9267968688352026e-01 9.9267968688352026e-01 9.9267968688352026e-01
2.7027027027027029e-01 9.9190043525887683e-01 9.9190043525887683e-01 9.9190043525887683e-01 9.9190043525887683e-01 9.9190043525887683e-01 9.9190043525887683e-01
2.7127127127127126e-01 9.9108194666901961e-01 9.9108194666901961e-01 9.9108194666901961e-01 9.9108194666901961e-01 9.9108194666901961e-01 9.9108194666901961e-01
2.7227227227227224e-01 9.9022425349119858e-01 9.9022425349119858e-01 9.9022425349119858e-01 9.9022425349119858e-01 9.9022425349119858e-01 9.9022425349119858e-01
2.7327327327327328e-01 9.8932738965349354e-01 9.8932738965349354e-01 9.8932738965349354e-01 9.8932738965349354e-01 9.8932738965349354e-01 9.8932738965349354e-01
2.7427427427427425e-01 9.8839139063347281e-01 9.8839139063347281e-01 9.8839139063347281e-01 9.8839139063347281e-01 9.8839139063347281e-01 9.8839139063347281e-01
2.7527527527527529e-01 9.8741629345678894e-01 9.8741629345678894e-01 9.8741629345678894e-01 9.8741629345678894e-01 9.8741629345678894e-01 9.8741629345678894e-01
2.7627627627627627e-01 9.8640213669571464e-01 9.8640213669571464e-01 9.8640213669571464e-01 9.8640213669571464e-01 9.8640213669571464e-01 9.8640213669571464e-01
2.7727727727727730e-01 9.8534896046761644e-01 9.8534896046761644e-01 9.8534896046761644e-01 9.8534896046761644e-01 9.8534896046761644e-01 9.8534896046761644e-01
2.7827827827827828e-01 9.8425680643336866e-01 9.8425680643336866e-01 9.8425680643336866e-01 9.8425680643336866e-01 9.8425680643336866e-01 9.8425680643336866e-01
2.7927927927927926e-01 9.8312571779570423e-01 9.8312571779570423e-01 9.8312571779570423e-01 9.8312571779570423e-01 9.8312571779570423e-01 9.8312571779570423e-01
2.8028028028028029e-01 9.8195573929750668e-01 9.8195573929750668e-01 9.8195573929750668e-01 9.8195573929750668e-01 9.8195573929750668e-01 9.8195573929750668e-01
2.8128128128128127e-01 9.8074691722003970e-01 9.8074691722003970e-01 9.8074691722003970e-01 9.8074691722003970e-01 9.8074691722003970e-01 9.8074691722003970e-01
2.8228228228228230e-01 9.7949929938111646e-01 9.7949929938111646e-01 9.7949929938111646e-01 9.7949929938111646e-01 9.7949929938111646e-01 9.7949929938111646e-01
2.8328328328328328e-01 9.7821293513320839e-01 9.7821293513320839e-01 9.7821293513320839e-01 9.7821293513320839e-01 9.7821293513320839e-01 9.7821293513320839e-01
2.8428428428428426e-01 9.7688787536149257e-01 9.7688787536149257e-01 9.7688787536149257e-01 9.7688787536149257e-01 9.7688787536149257e-01 9.7688787536149257e-01
2.8528528528528529e-01 9.7552417248183876e-01 9.7552417248183876e-01 9.7552417248183876e-01 9.7552417248183876e-01 9.7552417248183876e-01 9.7552417248183876e-01
2.8628628628628627e-01 9.7412188043873627e-01 9.7412188043873627e-01 9.7412188043873627e-01 9.7412188043873627e-01 9.7412188043873627e-01 9.7412188043873627e-01
2.8728728728728731e-01 9.7268105470316002e-01 9.7268105470316002e-01 9.7268105470316002e-01 9.7268105470316002e-01 9.7268105470316002e-01 9.7268105470316002e-01
2.8828828828828829e-01 9.7120175227037631e-01 9.7120175227037631e-01 9.7120175227037631e-01 9.7120175227037631e-01 9.7120175227037631e-01 9.7120175227037631e-01
2.8928928928928926e-01 9.6968403165768768e-01 9.6968403165768768e-01 9.6968403165768768e-01 9.6968403165768768e-01 9.6968403165768768e-01 9.6968403165768768e-01
2.9029029029029030e-01 9.6812795290211884e-01 9.6812795290211884e-01 9.6812795290211884e-01 9.6812795290211884e-01 9.6812795290211884e-01 9.6812795290211884e-01
2.9129129129129128e-01 9.6653357755804137e-01 9.6653357755804137e-01 9.6653357755804137e-01 9.6653357755804137e-01 9.6653357755804137e-01 9.6653357755804137e-01
2.9229229229229231e-01 9.6490096869473896e-01 9.6490096869473896e-01 9.6490096869473896e-01 9.6490096869473896e-01 9.6490096869473896e-01 9.6490096869473896e-01
2.9329329329329329e-01 9.6323019089391260e-01 9.6323019089391260e-01 9.6323019089391260e-01 9.6323019089391260e-01 9.6323019089391260e-01 9.6323019089391260e-01
2.9429429429429427e-01 9.6152131024712550e-01 9.6152131024712550e-01 9.6152131024712550e-01 9.6152131024712550e-01 9.6152131024712550e-01 9.6152131024712550e-01
2.9529529529529530e-01 9.5977439435318901e-01 9.5977439435318901e-01 9.5977439435318901e-01 9.5977439435318901e-01 9.5977439435318901e-01 9.5977439435318901e-01
2.9629629629629628e-01 9.5798951231548890e-01 9.5798951231548890e-01 9.5798951231548890e-01 9.5798951231548890e-01 9.5798951231548890e-01 9.5798951231548890e-01
2.9729729729729731e-01 9.5616673473925096e-01 9.5616673473925096e-01 9.5616673473925096e-01 9.5616673473925096e-01 9.5616673473925096e-01 9.5616673473925096e-01
2.9829829829829829e-01 9.5430613372874884e-01 9.5430613372874884e-01 9.5430613372874884e-01 9.5430613372874884e-01 9.5430613372874884e-01 9.5430613372874884e-01
2.9929929929929927e-01 9.5240778288445160e-01 9.5240778288445160e-01 9.5240778288445160e-01 9.5240778288445160e-01 9.5240778288445160e-01 9.5240778288445160e-01
3.0030030030030030e-01 9.5047175730011146e-01 9.5047175730011146e-01 9.5047175730011146e-01 9.5047175730011146e-01 9.5047175730011146e-01 9.5047175730011146e-01
3.0130130130130128e-01 9.4849813355979529e-01 9.4849813355979529e-01 9.4849813355979529e-01 9.4849813355979529e-01 9.4849813355979529e-01 9.4849813355979529e-01
3.0230230230230232e-01 9.4648698973485246e-01 9.4648698973485246e-01 9.4648698973485246e-01 9.4648698973485246e-01 9.4648698973485246e-01 9.4648698973485246e-01
3.0330330330330330e-01 9.4443840538082890e-01 9.4443840538082890e-01 9.4443840538082890e-01 9.4443840538082890e-01 9.4443840538082890e-01 9.4443840538082890e-01
3.0430430430430433e-01 9.4235246153431862e-01 9.4235246153431862e-01 9.4235246153431862e-01 9.4235246153431862e-01 9.4235246153431862e-01 9.4235246153431862e-01
3.0530530530530531e-01 9.4022924070975900e-01 9.4022924070975900e-01 9.4022924070975900e-01 9.4022924070975900e-01 9.4022924070975900e-01 9.4022924070975900e-01
3.0630630630630629e-01 9.3806882689616589e-01 9.3806882689616589e-01 9.3806882689616589e-01 9.3806882689616589e-01 9.3806882689616589e-01 9.3806882689616589e-01
3.0730730730730732e-01 9.3587130555381204e-01 9.3587130555381204e-01 9.3587130555381204e-01 9.3587130555381204e-01 9.3587130555381204e-01 9.3587130555381204e-01
3.0830830830830830e-01 9.3363676361084624e-01 9.3363676361084624e-01 9.3363676361084624e-01 9.3363676361084624e-01 9.3363676361084624e-01 9.3363676361084624e-01
3.0930930930930933e-01 9.3136528945985408e-01 9.3136528945985408e-01 9.3136528945985408e-01 9.3136528945985408e-01 9.3136528945985408e-01 9.3136528945985408e-01
3.1031031031031031e-01 9.2905697295436274e-01 9.2905697295436274e-01 9.2905697295436274e-01 9.2905697295436274e-01 9.2905697295436274e-01 9.2905697295436274e-01
3.1131131131131129e-01 9.2671190540528503e-01 9.2671190540528503e-01 9.2671190540528503e-01 9.2671190540528503e-01 9.2671190540528503e-01 9.2671190540528503e-01
3.1231231231231232e-01 9.2433017957730834e-01 9.2433017957730834e-01 9.2433017957730834e-01 9.2433017957730834e-01 9.2433017957730834e-01 9.2433017957730834e-01
3.1331331331331330e-01 9.2191188968522519e-01 9.2191188968522519e-01 9.2191188968522519e-01 9.2191188968522519e-01 9.2191188968522519e-01 9.2191188968522519e-01
3.1431431431431434e-01 9.1945713139020546e-01 9.1945713139020546e-01 9.1945713139020546e-01 9.1945713139020546e-01 9.1945713139020546e-01 9.1945713139020546e-01
3.1531531531531531e-01 9.1696600179601340e-01 9.1696600179601340e-01 9.1696600179601340e-01 9.1696600179601340e-01 9.1696600179601340e-01 9.1696600179601340e-01
3.1631631631631629e-01 9.1443859944516581e-01 9.1443859944516581e-01 9.1443859944516581e-01 9.1443859944516581e-01 9.1443859944516581e-01 9.1443859944516581e-01
3.1731731731731733e-01 9.1187502431503376e-01 9.1187502431503376e-01 9.1187502431503376e-01 9.1187502431503376e-01 9.1187502431503376e-01 9.1187502431503376e-01
3.1831831831831831e-01 9.0927537781388856e-01 9.0927537781388856e-01 9.0927537781388856e-01 9.0927537781388856e-01 9.0927537781388856e-01 9.0927537781388856e-01
3.1931931931931934e-01 9.0663976277688918e-01 9.0663976277688918e-01 9.0663976277688918e-01 9.0663976277688918e-01 9.0663976277688918e-01 9.0663976277688918e-01
3.2032032032032032e-01 9.0396828346201619e-01 9.0396828346201619e-01 9.0396828346201619e-01 9.0396828346201619e-01 9.0396828346201619e-01 9.0396828346201619e-01
3.2132132132132130e-01 9.0126104554594477e-01 9.0126104554594477e-01 9.0126104554594477e-01 9.0126104554594477e-01 9.0126104554594477e-01 9.0126104554594477e-01
3.2232232232232233e-01 8.9851815611986718e-01 8.9851815611986718e-01 8.9851815611986718e-01 8.9851815611986718e-01 8.9851815611986718e-01 8.9851815611986718e-01
3.2332332332332331e-01 8.9573972368525556e-01 8.9573972368525556e-01 8.9573972368525556e-01 8.9573972368525556e-01 8.9573972368525556e-01 8.9573972368525556e-01
3.2432432432432434e-01 8.9292585814956849e-01 8.9292585814956849e-01 8.9292585814956849e-01 8.9292585814956849e-01 8.9292585814956849e-01 8.9292585814956849e-01
3.2532532532532532e-01 8.9007667082190589e-01 8.9007667082190589e-01 8.9007667082190589e-01 8.9007667082190589e-01 8.9007667082190589e-01 8.9007667082190589e-01
3.2632632632632630e-01 8.8719227440860426e-01 8.8719227440860426e-01 8.8719227440860426e-01 8.8719227440860426e-01 8.8719227440860426e-01 8.8719227440860426e-01
3.2732732732732733e-01 8.8427278300877776e-01 8.8427278300877776e-01 8.8427278300877776e-01 8.8427278300877776e-01 8.8427278300877776e-01 8.8427278300877776e-01
3.2832832832832831e-01 8.8131831210980704e-01 8.8131831210980704e-01 8.8131831210980704e-01 8.8131831210980704e-01 8.8131831210980704e-01 8.8131831210980704e-01
3.2932932932932935e-01 8.7832897858276870e-01 8.7832897858276870e-01 8.7832897858276870e-01 8.7832897858276870e-01 8.7832897858276870e-01 8.7832897858276870e-01
3.3033033033033032e-01 8.7530490067781308e-01 8.7530490067781308e-01 8.7530490067781308e-01 8.7530490067781308e-01 8.7530490067781308e-01 8.7530490067781308e-01
3.3133133133133130e-01 8.7224619801948633e-01 8.7224619801948633e-01 8.7224619801948633e-01 8.7224619801948633e-01 8.7224619801948633e-01 8.7224619801948633e-01
3.3233233233233234e-01 8.6915299160199899e-01 8.6915299160199899e-01 8.6915299160199899e-01 8.6915299160199899e-01 8.6915299160199899e-01 8.6915299160199899e-01
3.3333333333333331e-01 8.6602540378443871e-01 8.6602540378443871e-01 8.6602540378443871e-01 8.6602540378443871e-01 8.6602540378443871e-01 8.6602540378443871e-01
3.3433433433433435e-01 8.6286355828593098e-01 8.6286355828593098e-01 8.6286355828593098e-01 8.6286355828593098e-01 8.6286355828593098e-01 8.6286355828593098e-01
3.3533533533533533e-01 8.5966758018074541e-01 8.5966758018074541e-01 8.5966758018074541e-01 8.5966758018074541e-01 8.5966758018074541e-01 8.5966758018074541e-01
3.3633633633633631e-01 8.5643759589334600e-01 8.5643759589334600e-01 8.5643759589334600e-01 8.5643759589334600e-01 8.5643759589334600e-01 8.5643759589334600e-01
3.3733733733733734e-01 8.5317373319339274e-01 8.5317373319339274e-01 8.5317373319339274e-01 8.5317373319339274e-01 8.5317373319339274e-01 8.5317373319339274e-01
3.3833833833833832e-01 8.4987612119068667e-01 8.4987612119068667e-01 8.4987612119068667e-01 8.4987612119068667e-01 8.4987612119068667e-01 8.4987612119068667e-01
3.3933933933933935e-01 8.4654489033006053e-01 8.4654489033006053e-01 8.4654489033006053e-01 8.4654489033006053e-01 8.4654489033006053e-01 8.4654489033006053e-01
3.4034034034034033e-01 8.4318017238622245e-01 8.4318017238622245e-01 8.4318017238622245e-01 8.4318017238622245e-01 8.4318017238622245e-01 8.4318017238622245e-01
3.4134134134134136e-01 8.3978210045853974e-01 8.3978210045853974e-01 8.3978210045853974e-01 8.3978210045853974e-01 8.3978210045853974e-01 8.3978210045853974e-01
3.4234234234234234e-01 8.3635080896577618e-01 8.3635080896577618e-01 8.3635080896577618e-01 8.3635080896577618e-01 8.3635080896577618e-01 8.3635080896577618e-01
3.4334334334334332e-01 8.3288643364077353e-01 8.3288643364077353e-01 8.3288643364077353e-01 8.3288643364077353e-01 8.3288643364077353e-01 8.3288643364077353e-01
3.4434434434434436e-01 8.2938911152508288e-01 8.2938911152508288e-01 8.2938911152508288e-01 8.2938911152508288e-01 8.2938911152508288e-01 8.2938911152508288e-01
3.4534534534534533e-01 8.2585898096354327e-01 8.2585898096354327e-01 8.2585898096354327e-01 8.2585898096354327e-01 8.2585898096354327e-01 8.2585898096354327e-01
3.4634634634634637e-01 8.2229618159880935e-01 8.2229618159880935e-01 8.2229618159880935e-01 8.2229618159880935e-01 8.2229618159880935e-01 8.2229618159880935e-01
3.4734734734734735e-01 8.1870085436582829e-01 8.1870085436582829e-01 8.1870085436582829e-01 8.1870085436582829e-01 8.1870085436582829e-01 8.1870085436582829e-01
3.4834834834834832e-01 8.1507314148626242e-01 8.1507314148626242e-01 8.1507314148626242e-01 8.1507314148626242e-01 8.1507314148626242e-01 8.1507314148626242e-01
3.4934934934934936e-01 8.1141318646286575e-01 8.1141318646286575e-01 8.1141318646286575e-01 8.1141318646286575e-01 8.1141318646286575e-01 8.1141318646286575e-01
3.5035035035035034e-01 8.0772113407380708e-01 8.0772113407380708e-01 8.0772113407380708e-01 8.0772113407380708e-01 8.0772113407380708e-01 8.0772113407380708e-01
3.5135135135135137e-01 8.0399713036694054e-01 8.0399713036694054e-01 8.0399713036694054e-01 8.0399713036694054e-01 8.0399713036694054e-01 8.0399713036694054e-01
3.5235235235235235e-01 8.0024132265403203e-01 8.0024132265403203e-01 8.0024132265403203e-01 8.0024132265403203e-01 8.0024132265403203e-01 8.0024132265403203e-01
3.5335335335335333e-01 7.9645385950492908e-01 7.9645385950492908e-01 7.9645385950492908e-01 7.9645385950492908e-01 7.9645385950492908e-01 7.9645385950492908e-01
3.5435435435435436e-01 7.9263489074168481e-01 7.9263489074168481e-01 7.9263489074168481e-01 7.9263489074168481e-01 7.9263489074168481e-01 7.9263489074168481e-01
3.5535535535535534e-01 7.8878456743263148e-01 7.8878456743263148e-01 7.8878456743263148e-01 7.8878456743263148e-01 7.8878456743263148e-01 7.8878456743263148e-01
3.5635635635635637e-01 7.8490304188640458e-01 7.8490304188640458e-01 7.8490304188640458e-01 7.8490304188640458e-01 7.8490304188640458e-01 7.8490304188640458e-01
3.5735735735735735e-01 7.8099046764591762e-01 7.8099046764591762e-01 7.8099046764591762e-01 7.8099046764591762e-01 7.8099046764591762e-01 7.8099046764591762e-01
3.5835835835835833e-01 7.7704699948228861e-01 7.7704699948228861e-01 7.7704699948228861e-01 7.7704699948228861e-01 7.7704699948228861e-01 7.7704699948228861e-01
3.5935935935935936e-01 7.7307279338871782e-01 7.7307279338871782e-01 7.7307279338871782e-01 7.7307279338871782e-01 7.7307279338871782e-01 7.7307279338871782e-01
3.6036036036036034e-01 7.6906800657431695e-01 7.6906800657431695e-01 7.6906800657431695e-01 7.6906800657431695e-01 7.6906800657431695e-01 7.6906800657431695e-01
3.6136136136136138e-01 7.6503279745788988e-01 7.6503279745788988e-01 7.6503279745788988e-01 7.6503279745788988e-01 7.6503279745788988e-01 7.6503279745788988e-01
3.6236236236236236e-01 7.6096732566166747e-01 7.6096732566166747e-01 7.6096732566166747e-01 7.6096732566166747e-01 7.6096732566166747e-01 7.6096732566166747e-01
3.6336336336336333e-01 7.5687175200499202e-01 7.5687175200499202e-01 7.5687175200499202e-01 7.5687175200499202e-01 7.5687175200499202e-01 7.5687175200499202e-01
3.6436436436436437e-01 7.5274623849795474e-01 7.5274623849795474e-01 7.5274623849795474e-01 7.5274623849795474e-01 7.5274623849795474e-01 7.5274623849795474e-01
3.6536536536536535e-01 7.4859094833499062e-01 7.4859094833499062e-01 7.4859094833499062e-01 7.4859094833499062e-01 7.4859094833499062e-01 7.4859094833499062e-01
3.6636636636636638e-01 7.4440604588841897e-01 7.4440604588841897e-01 7.4440604588841897e-01 7.4440604588841897e-01 7.4440604588841897e-01 7.4440604588841897e-01
3.6736736736736736e-01 7.4019169670194362e-01 7.4019169670194362e-01 7.4019169670194362e-01 7.4019169670194362e-01 7.4019169670194362e-01 7.4019169670194362e-01
3.6836836836836839e-01 7.3594806748410346e-01 7.3594806748410346e-01 7.3594806748410346e-01 7.3594806748410346e-01 7.3594806748410346e-01 7.3594806748410346e-01
3.6936936936936937e-01 7.3167532610167851e-01 7.3167532610167851e-01 7.3167532610167851e-01 7.3167532610167851e-01 7.3167532610167851e-01 7.3167532610167851e-01
3.7037037037037035e-01 7.2737364157304885e-01 7.2737364157304885e-01 7.2737364157304885e-01 7.2737364157304885e-01 7.2737364157304885e-01 7.2737364157304885e-01
3.7137137137137138e-01 7.2304318406150914e-01 7.2304318406150914e-01 7.2304318406150914e-01 7.2304318406150914e-01 7.2304318406150914e-01 7.2304318406150914e-01
3.7237237237237236e-01 7.1868412486853850e-01 7.1868412486853850e-01 7.1868412486853850e-01 7.1868412486853850e-01 7.1868412486853850e-01 7.1868412486853850e-01
3.7337337337337340e-01 7.1429663642702090e-01 7.1429663642702090e-01 7.1429663642702090e-01 7.1429663642702090e-01 7.1429663642702090e-01 7.1429663642702090e-01
3.7437437437437437e-01 7.0988089229442852e-01 7.0988089229442852e-01 7.0988089229442852e-01 7.0988089229442852e-01 7.0988089229442852e-01 7.0988089229442852e-01
3.7537537537537535e-01 7.0543706714595333e-01 7.0543706714595333e-01 7.0543706714595333e-01 7.0543706714595333e-01 7.0543706714595333e-01 7.0543706714595333e-01
3.7637637637637639e-01 7.0096533676759742e-01 7.0096533676759742e-01 7.0096533676759742e-01 7.0096533676759742e-01 7.0096533676759742e-01 7.0096533676759742e-01
3.7737737737737737e-01 6.9646587804922178e-01 6.9646587804922178e-01 6.9646587804922178e-01 6.9646587804922178e-01 6.9646587804922178e-01 6.9646587804922178e-01
3.7837837837837840e-01 6.9193886897754620e-01 6.9193886897754620e-01 6.9193886897754620e-01 6.9193886897754620e-01 6.9193886897754620e-01 6.9193886897754620e-01
3.7937937937937938e-01 6.8738448862911028e-01 6.8738448862911028e-01 6.8738448862911028e-01 6.8738448862911028e-01 6.8738448862911028e-01 6.8738448862911028e-01
3.8038038038038036e-01 6.8280291716318908e-01 6.8280291716318908e-01 6.8280291716318908e-01 6.8280291716318908e-01 6.8280291716318908e-01 6.8280291716318908e-01
3.8138138138138139e-01 6.7819433581466648e-01 6.7819433581466648e-01 6.7819433581466648e-01 6.7819433581466648e-01 6.7819433581466648e-01 6.7819433581466648e-01
3.8238238238238237e-01 6.7355892688686603e-01 6.7355892688686603e-01 6.7355892688686603e-01 6.7355892688686603e-01 6.7355892688686603e-01 6.7355892688686603e-01
3.8338338338338340e-01 6.6889687374433937e-01 6.6889687374433937e-01 6.6889687374433937e-01 6.6889687374433937e-01 6.6889687374433937e-01 6.6889687374433937e-01
3.8438438438438438e-01 6.6420836080561418e-01 6.6420836080561418e-01 6.6420836080561418e-01 6.6420836080561418e-01 6.6420836080561418e-01 6.6420836080561418e-01
3.8538538538538536e-01 6.5949357353589610e-01 6.5949357353589610e-01 6.5949357353589610e-01 6.5949357353589610e-01 6.5949357353589610e-01 6.5949357353589610e-01
3.8638638638638639e-01 6.5475269843973494e-01 6.5475269843973494e-01 6.5475269843973494e-01 6.5475269843973494e-01 6.5475269843973494e-01 6.5475269843973494e-01
3.8738738738738737e-01 6.4998592305364700e-01 6.4998592305364700e-01 6.4998592305364700e-01 6.4998592305364700e-01 6.4998592305364700e-01 6.4998592305364700e-01
3.8838838838838841e-01 6.4519343593869338e-01 6.4519343593869338e-01 6.4519343593869338e-01 6.4519343593869338e-01 6.4519343593869338e-01 6.4519343593869338e-01
3.8938938938938938e-01 6.4037542667302594e-01 6.4037542667302594e-01 6.4037542667302594e-01 6.4037542667302594e-01 6.4037542667302594e-01 6.4037542667302594e-01
3.9039039039039036e-01 6.3553208584438448e-01 6.3553208584438448e-01 6.3553208584438448e-01 6.3553208584438448e-01 6.3553208584438448e-01 6.3553208584438448e-01
3.9139139139139140e-01 6.3066360504255725e-01 6.3066360504255725e-01 6.3066360504255725e-01 6.3066360504255725e-01 6.3066360504255725e-01 6.3066360504255725e-01
3.9239239239239238e-01 6.2577017685180591e-01 6.2577017685180591e-01 6.2577017685180591e-01 6.2577017685180591e-01 6.2577017685180591e-01 6.2577017685180591e-01
3.9339339339339341e-01 6.2085199484324372e-01 6.2085199484324372e-01 6.2085199484324372e-01 6.2085199484324372e-01 6.2085199484324372e-01 6.2085199484324372e-01
3.9439439439439439e-01 6.1590925356717974e-01 6.1590925356717974e-01 6.1590925356717974e-01 6.1590925356717974e-01 6.1590925356717974e-01 6.1590925356717974e-01
3.9539539539539537e-01 6.1094214854542306e-01 6.1094214854542306e-01 6.1094214854542306e-01 6.1094214854542306e-01 6.1094214854542306e-01 6.1094214854542306e-01
3.9639639639639640e-01 6.0595087626354838e-01 6.0595087626354838e-01 6.0595087626354838e-01 6.0595087626354838e-01 6.0595087626354838e-01 6.0595087626354838e-01
3.9739739739739738e-01 6.0093563416312312e-01 6.0093563416312312e-01 6.0093563416312312e-01 6.0093563416312312e-01 6.0093563416312312e-01 6.0093563416312312e-01
3.9839839839839841e-01 5.9589662063389759e-01 5.9589662063389759e-01 5.9589662063389759e-01 5.9589662063389759e-01 5.9589662063389759e-01 5.9589662063389759e-01
3.9939939939939939e-01 5.9083403500595832e-01 5.9083403500595832e-01 5.9083403500595832e-01 5.9083403500595832e-01 5.9083403500595832e-01 5.9083403500595832e-01
4.0040040040040037e-01 5.8574807754183966e-01 5.8574807754183966e-01 5.8574807754183966e-01 5.8574807754183966e-01 5.8574807754183966e-01 5.8574807754183966e-01
4.0140140140140140e-01 5.8063894942860550e-01 5.8063894942860550e-01 5.8063894942860550e-01 5.8063894942860550e-01 5.8063894942860550e-01 5.8063894942860550e-01
4.0240240240240238e-01 5.7550685276989033e-01 5.7550685276989033e-01 5.7550685276989033e-01 5.7550685276989033e-01 5.7550685276989033e-01 5.7550685276989033e-01
4.0340340340340342e-01 5.7035199057790142e-01 5.7035199057790142e-01 5.7035199057790142e-01 5.7035199057790142e-01 5.7035199057790142e-01 5.7035199057790142e-01
4.0440440440440439e-01 5.6517456676539279e-01 5.6517456676539279e-01 5.6517456676539279e-01 5.6517456676539279e-01 5.6517456676539279e-01 5.6517456676539279e-01
4.0540540540540543e-01 5.5997478613759544e-01 5.5997478613759544e-01 5.5997478613759544e-01 5.5997478613759544e-01 5.5997478613759544e-01 5.5997478613759544e-01
4.0640640640640641e-01 5.5475285438411726e-01 5.5475285438411726e-01 5.5475285438411726e-01 5.5475285438411726e-01 5.5475285438411726e-01 5.5475285438411726e-01
4.0740740740740738e-01 5.4950897807080623e-01 5.4950897807080623e-01 5.4950897807080623e-01 5.4950897807080623e-01 5.4950897807080623e-01 5.4950897807080623e-01
4.0840840840840842e-01 5.4424336463157919e-01 5.4424336463157919e-01 5.4424336463157919e-01 5.4424336463157919e-01 5.4424336463157919e-01 5.4424336463157919e-01
4.0940940940940940e-01 5.3895622236021667e-01 5.3895622236021667e-01 5.3895622236021667e-01 5.3895622236021667e-01 5.3895622236021667e-01 5.3895622236021667e-01
4.1041041041041043e-01 5.3364776040212214e-01 5.3364776040212214e-01 5.3364776040212214e-01 5.3364776040212214e-01 5.3364776040212214e-01 5.3364776040212214e-01
4.1141141141141141e-01 5.2831818874605174e-01 5.2831818874605174e-01 5.2831818874605174e-01 5.2831818874605174e-01 5.2831818874605174e-01 5.2831818874605174e-01
4.1241241241241239e-01 5.2296771821580279e-01 5.2296771821580279e-01 5.2296771821580279e-01 5.2296771821580279e-01 5.2296771821580279e-01 5.2296771821580279e-01
4.1341341341341342e-01 5.1759656046187841e-01 5.1759656046187841e-01 5.1759656046187841e-01 5.1759656046187841e-01 5.1759656046187841e-01 5.1759656046187841e-01
4.1441441441441440e-01 5.1220492795311434e-01 5.1220492795311434e-01 5.1220492795311434e-01 5.1220492795311434e-01 5.1220492795311434e-01 5.1220492795311434e-01
4.1541541541541543e-01 5.0679303396827258e-01 5.0679303396827258e-01 5.0679303396827258e-01 5.0679303396827258e-01 5.0679303396827258e-01 5.0679303396827258e-01
4.1641641641641641e-01 5.0136109258760597e-01 5.0136109258760597e-01 5.0136109258760597e-01 5.0136109258760597e-01 5.0136109258760597e-01 5.0136109258760597e-01
4.1741741741741739e-01 4.9590931868438953e-01 4.9590931868438953e-01 4.9590931868438953e-01 4.9590931868438953e-01 4.9590931868438953e-01 4.9590931868438953e-01
4.1841841841841843e-01 4.9043792791642060e-01 4.9043792791642060e-01 4.9043792791642060e-01 4.9043792791642060e-01 4.9043792791642060e-01 4.9043792791642060e-01
4.1941941941941940e-01 4.8494713671748790e-01 4.8494713671748790e-01 4.8494713671748790e-01 4.8494713671748790e-01 4.8494713671748790e-01 4.8494713671748790e-01
4.2042042042042044e-01 4.7943716228880995e-01 4.7943716228880995e-01 4.7943716228880995e-01 4.7943716228880995e-01 4.7943716228880995e-01 4.7943716228880995e-01
4.2142142142142142e-01 4.7390822259044335e-01 4.7390822259044335e-01 4.7390822259044335e-01 4.7390822259044335e-01 4.7390822259044335e-01 4.7390822259044335e-01
4.2242242242242239e-01 4.6836053633266078e-01 4.6836053633266078e-01 4.6836053633266078e-01 4.6836053633266078e-01 4.6836053633266078e-01 4.6836053633266078e-01
4.2342342342342343e-01 4.6279432296729889e-01 4.6279432296729889e-01 4.6279432296729889e-01 4.6279432296729889e-01 4.6279432296729889e-01 4.6279432296729889e-01
4.2442442442442441e-01 4.5720980267907940e-01 4.5720980267907940e-01 4.5720980267907940e-01 4.5720980267907940e-01 4.5720980267907940e-01 4.5720980267907940e-01
4.2542542542542544e-01 4.5160719637689500e-01 4.5160719637689500e-01 4.5160719637689500e-01 4.5160719637689500e-01 4.5160719637689500e-01 4.5160719637689500e-01
4.2642642642642642e-01 4.4598672568507597e-01 4.4598672568507597e-01 4.4598672568507597e-01 4.4598672568507597e-01 4.4598672568507597e-01 4.4598672568507597e-01
4.2742742742742740e-01 4.4034861293461974e-01 4.4034861293461974e-01 4.4034861293461974e-01 4.4034861293461974e-01 4.4034861293461974e-01 4.4034861293461974e-01
4.2842842842842843e-01 4.3469308115439564e-01 4.3469308115439564e-01 4.3469308115439564e-01 4.3469308115439564e-01 4.3469308115439564e-01 4.3469308115439564e-01
4.2942942942942941e-01 4.2902035406232653e-01 4.2902035406232653e-01 4.2902035406232653e-01 4.2902035406232653e-01 4.2902035406232653e-01 4.2902035406232653e-01
4.3043043043043044e-01 4.2333065605653453e-01 4.2333065605653453e-01 4.2333065605653453e-01 4.2333065605653453e-01 4.2333065605653453e-01 4.2333065605653453e-01
4.3143143143143142e-01 4.1762421220646706e-01 4.1762421220646706e-01 4.1762421220646706e-01 4.1762421220646706e-01 4.1762421220646706e-01 4.1762421220646706e-01
4.3243243243243246e-01 4.1190124824399243e-01 4.1190124824399243e-01 4.1190124824399243e-01 4.1190124824399243e-01 4.1190124824399243e-01 4.1190124824399243e-01
4.3343343343343343e-01 4.0616199055447261e-01 4.0616199055447261e-01 4.0616199055447261e-01 4.0616199055447261e-01 4.0616199055447261e-01 4.0616199055447261e-01
4.3443443443443441e-01 4.0040666616780407e-01 4.0040666616780407e-01 4.0040666616780407e-01 4.0040666616780407e-01 4.0040666616780407e-01 4.0040666616780407e-01
4.3543543543543545e-01 3.9463550274944070e-01 3.9463550274944070e-01 3.9463550274944070e-01 3.9463550274944070e-01 3.9463550274944070e-01 3.9463550274944070e-01
4.3643643643643643e-01 3.8884872859138780e-01 3.8884872859138780e-01 3.8884872859138780e-01 3.8884872859138780e-01 3.8884872859138780e-01 3.8884872859138780e-01
4.3743743743743746e-01 3.8304657260316760e-01 3.8304657260316760e-01 3.8304657260316760e-01 3.8304657260316760e-01 3.8304657260316760e-01 3.8304657260316760e-01
4.3843843843843844e-01 3.7722926430276987e-01 3.7722926430276987e-01 3.7722926430276987e-01 3.7722926430276987e-01 3.7722926430276987e-01 3.7722926430276987e-01
4.3943943943943942e-01 3.7139703380756850e-01 3.7139703380756850e-01 3.7139703380756850e-01 3.7139703380756850e-01 3.7139703380756850e-01 3.7139703380756850e-01
4.4044044044044045e-01 3.6555011182521902e-01 3.6555011182521902e-01 3.6555011182521902e-01 3.6555011182521902e-01 3.6555011182521902e-01 3.6555011182521902e-01
4.4144144144144143e-01 3.5968872964453574e-01 3.5968872964453574e-01 3.5968872964453574e-01 3.5968872964453574e-01 3.5968872964453574e-01 3.5968872964453574e-01
4.4244244244244246e-01 3.5381311912633878e-01 3.5381311912633878e-01 3.5381311912633878e-01 3.5381311912633878e-01 3.5381311912633878e-01 3.5381311912633878e-01
4.4344344344344344e-01 3.4792351269428401e-01 3.4792351269428401e-01 3.4792351269428401e-01 3.4792351269428401e-01 3.4792351269428401e-01 3.4792351269428401e-01
4.4444444444444442e-01 3.4202014332566888e-01 3.4202014332566888e-01 3.4202014332566888e-01 3.4202014332566888e-01 3.4202014332566888e-01 3.4202014332566888e-01
4.4544544544544545e-01 3.3610324454221624e-01 3.3610324454221624e-01 3.3610324454221624e-01 3.3610324454221624e-01 3.3610324454221624e-01 3.3610324454221624e-01
4.4644644644644643e-01 3.3017305040083700e-01 3.3017305040083700e-01 3.3017305040083700e-01 3.3017305040083700e-01 3.3017305040083700e-01 3.3017305040083700e-01
4.4744744744744747e-01 3.2422979548437075e-01 3.2422979548437075e-01 3.2422979548437075e-01 3.2422979548437075e-01 3.2422979548437075e-01 3.2422979548437075e-01
4.4844844844844844e-01 3.1827371489230882e-01 3.1827371489230882e-01 3.1827371489230882e-01 3.1827371489230882e-01 3.1827371489230882e-01 3.1827371489230882e-01
4.4944944944944942e-01 3.1230504423148980e-01 3.1230504423148980e-01 3.1230504423148980e-01 3.1230504423148980e-01 3.1230504423148980e-01 3.1230504423148980e-01
4.5045045045045046e-01 3.0632401960678335e-01 3.0632401960678335e-01 3.0632401960678335e-01 3.0632401960678335e-01 3.0632401960678335e-01 3.0632401960678335e-01
4.5145145145145144e-01 3.0033087761175087e-01 3.0033087761175087e-01 3.0033087761175087e-01 3.0033087761175087e-01 3.0033087761175087e-01 3.0033087761175087e-01
4.5245245245245247e-01 2.9432585531928179e-01 2.9432585531928179e-01 2.9432585531928179e-01 2.9432585531928179e-01 2.9432585531928179e-01 2.9432585531928179e-01
4.5345345345345345e-01 2.8830919027222185e-01 2.8830919027222185e-01 2.8830919027222185e-01 2.8830919027222185e-01 2.8830919027222185e-01 2.8830919027222185e-01
4.5445445445445443e-01 2.8228112047397175e-01 2.8228112047397175e-01 2.8228112047397175e-01 2.8228112047397175e-01 2.8228112047397175e-01 2.8228112047397175e-01
4.5545545545545546e-01 2.7624188437907449e-01 2.7624188437907449e-01 2.7624188437907449e-01 2.7624188437907449e-01 2.7624188437907449e-01 2.7624188437907449e-01
4.5645645645645644e-01 2.7019172088378224e-01 2.7019172088378224e-01 2.7019172088378224e-01 2.7019172088378224e-01 2.7019172088378224e-01 2.7019172088378224e-01
4.5745745745745747e-01 2.6413086931660645e-01 2.6413086931660645e-01 2.6413086931660645e-01 2.6413086931660645e-01 2.6413086931660645e-01 2.6413086931660645e-01
4.5845845845845845e-01 2.5805956942885044e-01 2.5805956942885044e-01 2.5805956942885044e-01 2.5805956942885044e-01 2.5805956942885044e-01 2.5805956942885044e-01
4.5945945945945943e-01 2.5197806138512541e-01 2.5197806138512541e-01 2.5197806138512541e-01 2.5197806138512541e-01 2.5197806138512541e-01 2.5197806138512541e-01
4.6046046046046046e-01 2.4588658575385056e-01 2.4588658575385056e-01 2.4588658575385056e-01 2.4588658575385056e-01 2.4588658575385056e-01 2.4588658575385056e-01
4.6146146146146144e-01 2.3978538349773629e-01 2.3978538349773629e-01 2.3978538349773629e-01 2.3978538349773629e-01 2.3978538349773629e-01 2.3978538349773629e-01
4.6246246246246248e-01 2.3367469596425236e-01 2.3367469596425236e-01 2.3367469596425236e-01 2.3367469596425236e-01 2.3367469596425236e-01 2.3367469596425236e-01
4.6346346346346345e-01 2.2755476487608275e-01 2.2755476487608275e-01 2.2755476487608275e-01 2.2755476487608275e-01 2.2755476487608275e-01 2.2755476487608275e-01
4.6446446446446443e-01 2.2142583232155955e-01 2.2142583232155955e-01 2.2142583232155955e-01 2.2142583232155955e-01 2.2142583232155955e-01 2.2142583232155955e-01
4.6546546546546547e-01 2.1528814074509034e-01 2.1528814074509034e-01 2.1528814074509034e-01 2.1528814074509034e-01 2.1528814074509034e-01 2.1528814074509034e-01
4.6646646646646645e-01 2.0914193293756742e-01 2.0914193293756742e-01 2.0914193293756742e-01 2.0914193293756742e-01 2.0914193293756742e-01 2.0914193293756742e-01
4.6746746746746748e-01 2.0298745202676141e-01 2.0298745202676141e-01 2.0298745202676141e-01 2.0298745202676141e-01 2.0298745202676141e-01 2.0298745202676141e-01
4.6846846846846846e-01 1.9682494146770554e-01 1.9682494146770554e-01 1.9682494146770554e-01 1.9682494146770554e-01 1.9682494146770554e-01 1.9682494146770554e-01
4.6946946946946949e-01 1.9065464503306470e-01 1.9065464503306470e-01 1.9065464503306470e-01 1.9065464503306470e-01 1.9065464503306470e-01 1.9065464503306470e-01
4.7047047047047047e-01 1.8447680680349254e-01 1.8447680680349254e-01 1.8447680680349254e-01 1.8447680680349254e-01 1.8447680680349254e-01 1.8447680680349254e-01
4.7147147147147145e-01 1.7829167115797617e-01 1.7829167115797617e-01 1.7829167115797617e-01 1.7829167115797617e-01 1.7829167115797617e-01 1.7829167115797617e-01
4.7247247247247248e-01 1.7209948276416928e-01 1.7209948276416928e-01 1.7209948276416928e-01 1.7209948276416928e-01 1.7209948276416928e-01 1.7209948276416928e-01
4.7347347347347346e-01 1.6590048656871365e-01 1.6590048656871365e-01 1.6590048656871365e-01 1.6590048656871365e-01 1.6590048656871365e-01 1.6590048656871365e-01
4.7447447447447449e-01 1.5969492778754932e-01 1.5969492778754932e-01 1.5969492778754932e-01 1.5969492778754932e-01 1.5969492778754932e-01 1.5969492778754932e-01
4.7547547547547547e-01 1.5348305189621619e-01 1.5348305189621619e-01 1.5348305189621619e-01 1.5348305189621619e-01 1.5348305189621619e-01 1.5348305189621619e-01
4.7647647647647645e-01 1.4726510462014156e-01 1.4726510462014156e-01 1.4726510462014156e-01 1.4726510462014156e-01 1.4726510462014156e-01 1.4726510462014156e-01
4.7747747747747749e-01 1.4104133192491933e-01 1.4104133192491933e-01 1.4104133192491933e-01 1.4104133192491933e-01 1.4104133192491933e-01 1.4104133192491933e-01
4.7847847847847846e-01 1.3481198000658426e-01 1.3481198000658426e-01 1.3481198000658426e-01 1.3481198000658426e-01 1.3481198000658426e-01 1.3481198000658426e-01
4.7947947947947950e-01 1.2857729528186873e-01 1.2857729528186873e-01 1.2857729528186873e-01 1.2857729528186873e-01 1.2857729528186873e-01 1.2857729528186873e-01
4.8048048048048048e-01 1.2233752437845731e-01 1.2233752437845731e-01 1.2233752437845731e-01 1.2233752437845731e-01 1.2233752437845731e-01 1.2233752437845731e-01
4.8148148148148145e-01 1.1609291412523036e-01 1.1609291412523036e-01 1.1609291412523036e-01 1.1609291412523036e-01 1.1609291412523036e-01 1.1609291412523036e-01
4.8248248248248249e-01 1.0984371154250018e-01 1.0984371154250018e-01 1.0984371154250018e-01 1.0984371154250018e-01 1.0984371154250018e-01 1.0984371154250018e-01
4.8348348348348347e-01 1.0359016383223951e-01 1.0359016383223951e-01 1.0359016383223951e-01 1.0359016383223951e-01 1.0359016383223951e-01 1.0359016383223951e-01
4.8448448448448450e-01 9.7332518368302423e-02 9.7332518368302423e-02 9.7332518368302423e-02 9.7332518368302423e-02 9.7332518368302423e-02 9.7332518368302423e-02
4.8548548548548548e-01 9.1071022686641093e-02 9.1071022686641093e-02 9.1071022686641093e-02 9.1071022686641093e-02 9.1071022686641093e-02 9.1071022686641093e-02
4.8648648648648646e-01 8.4805924475509498e-02 8.4805924475509498e-02 8.4805924475509498e-02 8.4805924475509498e-02 8.4805924475509498e-02 8.4805924475509498e-02
4.8748748748748749e-01 7.8537471565669523e-02 7.8537471565669523e-02 7.8537471565669523e-02 7.8537471565669523e-02 7.8537471565669523e-02 7.8537471565669523e-02
4.8848848848848847e-01 7.2265911920587386e-02 7.2265911920587386e-02 7.2265911920587386e-02 7.2265911920587386e-02 7.2265911920587386e-02 7.2265911920587386e-02
4.8948948948948950e-01 6.5991493626620476e-02 6.5991493626620476e-02 6.5991493626620476e-02 6.5991493626620476e-02 6.5991493626620476e-02 6.5991493626620476e-02
4.9049049049049048e-01 5.9714464883209896e-02 5.9714464883209896e-02 5.9714464883209896e-02 5.9714464883209896e-02 5.9714464883209896e-02 5.9714464883209896e-02
4.9149149149149146e-01 5.3435073993057913e-02 5.3435073993057913e-02 5.3435073993057913e-02 5.3435073993057913e-02 5.3435073993057913e-02 5.3435073993057913e-02
4.9249249249249250e-01 4.7153569352305746e-02 4.7153569352305746e-02 4.7153569352305746e-02 4.7153569352305746e-02 4.7153569352305746e-02 4.7153569352305746e-02
4.9349349349349347e-01 4.0870199440711692e-02 4.0870199440711692e-02 4.0870199440711692e-02 4.0870199440711692e-02 4.0870199440711692e-02 4.0870199440711692e-02
4.9449449449449451e-01 3.4585212811817465e-02 3.4585212811817465e-02 3.4585212811817465e-02 3.4585212811817465e-02 3.4585212811817465e-02 3.4585212811817465e-02
4.9549549549549549e-01 2.8298858083118276e-02 2.8298858083118276e-02 2.8298858083118276e-02 2.8298858083118276e-02 2.8298858083118276e-02 2.8298858083118276e-02
4.9649649649649652e-01 2.2011383926227340e-02 2.2011383926227340e-02 2.2011383926227340e-02 2.2011383926227340e-02 2.2011383926227340e-02 2.2011383926227340e-02
4.9749749749749750e-01 1.5723039057041255e-02 1.5723039057041255e-02 1.5723039057041255e-02 1.5723039057041255e-02 1.5723039057041255e-02 1.5723039057041255e-02
4.9849849849849848e-01 9.4340722258970458e-03 9.4340722258970458e-03 9.4340722258970458e-03 9.4340722258970458e-03 9.4340722258970458e-03 9.4340722258970458e-03
4.9949949949949951e-01 3.1447322077362435e-03 3.1447322077362435e-03 3.1447322077362435e-03 3.1447322077362435e-03 3.1447322077362435e-03 3.1447322077362435e-03
5.0050050050050054e-01 -6.8064240690192293e+00 -2.6577283899485353e+00 -5.7259022399873292e-03 -7.5155721260566756e-05 -3.5207299741134881e-06 -8.8314520867160845e-07
5.0150150150150152e-01 -2.0419002962872117e+01 -7.9730800371197343e+00 -1.7177480218370313e-02 -2.2546419081957562e-04 -1.0562050651547921e-05 -2.6494006911194919e-06
5.0250250250250250e-01 -3.4030774134820192e+01 -1.3288116290272599e+01 -2.8628378700939167e-02 -3.7576374160982730e-04 -1.7602953522114574e-05 -4.4155513702634748e-06
5.0350350350350348e-01 -4.7641199139094155e+01 -1.8602626900590280e+01 -4.0078144720349332e-02 -5.2604842817747708e-04 -2.4643160066264840e-05 -6.1815273818405533e-06
5.0450450450450446e-01 -6.1249739583178439e+01 -2.3916401640050093e+01 -5.1526325354055928e-02 -6.7631230565670132e-04 -3.1682391791996428e-05 -7.9472588684974849e-06
5.0550550550550555e-01 -7.4855857149104736e+01 -2.9229230309738089e+01 -6.2972467742226937e-02 -8.2654943000481820e-04 -3.8720370245867787e-05 -9.7126759825536594e-06
5.0650650650650653e-01 -8.8459013614741679e+01 -3.4540902748162104e+01 -7.4416119105653114e-02 -9.7675385823736628e-04 -4.5756817024010547e-05 -1.1477708888763479e-05
5.0750750750750750e-01 -1.0205867087509982e+02 -3.9851208839570795e+01 -8.5856826763670860e-02 -1.1269196486633510e-03 -5.2791453783149826e-05 -1.3242287767080709e-05
5.0850850850850848e-01 -1.1565429096360427e+02 -4.5159938522260042e+01 -9.7294138152057758e-02 -1.2770408611201347e-03 -5.9824002251607858e-05 -1.5006342815418639e-05
5.0950950950950946e-01 -1.2924533607338094e+02 -5.0466881796884650e+01 -1.0872760084093966e-01 -1.4271115572084771e-03 -6.6854184240314635e-05 -1.6769804252412018e-05
5.1051051051051055e-01 -1.4283126857853080e+02 -5.5771828734765407e+01 -1.2015676255268762e-01 -1.5771258005274431e-03 -7.3881721653812343e-05 -1.8532602320177412e-05
5.1151151151151153e-01 -1.5641155105539318e+02 -6.1074569486191805e+01 -1.3158117117980564e-01 -1.7270776569091888e-03 -8.0906336501254108e-05 -2.0294667287072162e-05
5.1251251251251251e-01 -1.6998564630380940e+02 -6.6374894288724974e+01 -1.4300037480281871e-01 -1.8769611946537529e-03 -8.7927750907403057e-05 -2.2055929450453388e-05
5.1351351351351349e-01 -1.8355301736837330e+02 -7.1672593475495376e+01 -1.5441392170814983e-01 -2.0267704847637021e-03 -9.4945687123624309e-05 -2.3816319139435250e-05
5.1451451451451446e-01 -1.9711312755966665e+02 -7.6967457483494798e+01 -1.6582136040598427e-01 -2.1764996011786105e-03 -1.0195986753886952e-04 -2.5575766717644315e-05
5.1551551551551555e-01 -2.1066544047549425e+02 -8.2259276861867917e+01 -1.7722223964813352e-01 -2.3261426210095335e-03 -1.0897001469066091e-04 -2.7334202585974820e-05
5.1651651651651653e-01 -2.2420942002209767e+02 -8.7547842280195894e+01 -1.8861610844588153e-01 -2.4756936247732502e-03 -1.1597585127606455e-04 -2.9091557185341221e-05
5.1751751751751751e-01 -2.3774453043536744e+02 -9.2832944536778996e+01 -2.0000251608782921e-01 -2.6251466966264818e-03 -1.2297710016266250e-04 -3.0847760999430461e-05
5.1851851851851849e-01 -2.5127023630203263e+02 -9.8114374566910726e+01 -2.1138101215772037e-01 -2.7744959245998690e-03 -1.2997348439951372e-04 -3.2602744557451416e-05
5.1951951951951947e-01 -2.6478600258084049e+02 -1.0339192345114778e+02 -2.2275114655225900e-01 -2.9237354008318311e-03 -1.3696472722810930e-04 -3.4356438436882944e-05
5.2052052052052056e-01 -2.7829129462372680e+02 -1.0866538242357662e+02 -2.3411246949891881e-01 -3.0728592218023294e-03 -1.4395055209332340e-04 -3.6108773266220790e-05
5.2152152152152154e-01 -2.9178557819695112e+02 -1.1393454288006610e+02 -2.4546453157372325e-01 -3.2218614885662377e-03 -1.5093068265434559e-04 -3.7859679727719929e-05
5.2252252252252251e-01 -3.0526831950224840e+02 -1.1919919638652678e+02 -2.5680688371903937e-01 -3.3707363069868991e-03 -1.5790484279562200e-04 -3.9609088560139019e-05
5.2352352352352349e-01 -3.1873898519793062e+02 -1.2445913468715035e+02 -2.6813907726132941e-01 -3.5194777879691218e-03 -1.6487275663777033e-04 -4.1356930561478346e-05
5.2452452452452447e-01 -3.3219704241998994e+02 -1.2971414971265008e+02 -2.7946066392890401e-01 -3.6680800476922063e-03 -1.7183414854849595e-04 -4.3103136591718049e-05
5.2552552552552556e-01 -3.4564195880317743e+02 -1.3496403358849128e+02 -2.9077119586965461e-01 -3.8165372078426858e-03 -1.7878874315349513e-04 -4.4847637575553076e-05
5.2652652652652654e-01 -3.5907320250205822e+02 -1.4020857864311299e+02 -3.0207022566876601e-01 -3.9648433958468206e-03 -1.8573626534734613e-04 -4.6590364505125146e-05
5.2752752752752752e-01 -3.7249024221205565e+02 -1.4544757741614495e+02 -3.1335730636641984e-01 -4.1129927451029596e-03 -1.9267644030439456e-04 -4.8331248442753256e-05
5.2852852852852850e-01 -3.8589254719046357e+02 -1.5068082266661258e+02 -3.2463199147547112e-01 -4.2609793952135622e-03 -1.9960899348962248e-04 -5.0070220523660070e-05
5.2952952952952947e-01 -3.9927958727744561e+02 -1.5590810738113640e+02 -3.3589383499911390e-01 -4.4087974922170639e-03 -2.0653365066951047e-04 -5.1807211958696607e-05
5.3053053053053056e-01 -4.1265083291700256e+02 -1.6112922478211942e+02 -3.4714239144852005e-01 -4.5564411888193990e-03 -2.1345013792288341e-04 -5.3542154037062785e-05
5.3153153153153154e-01 -4.2600575517791981e+02 -1.6634396833592652e+02 -3.5837721586046151e-01 -4.7039046446253003e-03 -2.2035818165174590e-04 -5.5274978129025427e-05
5.3253253253253252e-01 -4.3934382577469552e+02 -1.7155213176105624e+02 -3.6959786381491549e-01 -4.8511820263693797e-03 -2.2725750859210750e-04 -5.7005615688633656e-05
5.3353353353353350e-01 -4.5266451708843431e+02 -1.7675350903629936e+02 -3.8080389145264204e-01 -4.9982675081468413e-03 -2.3414784582479053e-04 -5.8733998256429940e-05
5.3453453453453448e-01 -4.6596730218771836e+02 -1.8194789440888843e+02 -3.9199485549274138e-01 -5.1451552716439341e-03 -2.4102892078622598e-04 -6.0460057462158167e-05
5.3553553553553557e-01 -4.7925165484945722e+02 -1.8713508240263903e+02 -4.0317031325019381e-01 -5.2918395063681709e-03 -2.4790046127923812e-04 -6.2183725027468873e-05
5.3653653653653655e-01 -4.9251704957969065e+02 -1.9231486782607288e+02 -4.1432982265336049e-01 -5.4383144098780365e-03 -2.5476219548380553e-04 -6.3904932768618533e-05
5.3753753753753752e-01 -5.0576296163438968e+02 -1.9748704578053994e+02 -4.2547294226148169e-01 -5.5845741880126637e-03 -2.6161385196782035e-04 -6.5623612599168473e-05
5.3853853853853850e-01 -5.1898886704020981e+02 -2.0265141166832203e+02 -4.3659923128213596e-01 -5.7306130551209936e-03 -2.6845515969782345e-04 -6.7339696532677632e-05
5.3953953953953948e-01 -5.3219424261521362e+02 -2.0780776120072454e+02 -4.4770824958867289e-01 -5.8764252342905898e-03 -2.7528584804972355e-04 -6.9053116685391415e-05
5.4054054054054057e-01 -5.4537856598957160e+02 -2.1295589040615954e+02 -4.5879955773762759e-01 -6.0220049575762137e-03 -2.8210564681950491e-04 -7.0763805278927606e-05
5.4154154154154155e-01 -5.5854131562622149e+02 -2.1809559563821244e+02 -4.6987271698610000e-01 -6.1673464662279406e-03 -2.8891428623391361e-04 -7.2471694642956943e-05
5.4254254254254253e-01 -5.7168197084150324e+02 -2.2322667358369992e+02 -4.8092728930911505e-01 -6.3124440109190161e-03 -2.9571149696113174e-04 -7.4176717217880629e-05
5.4354354354354351e-01 -5.8480001182575245e+02 -2.2834892127071060e+02 -4.9196283741694569e-01 -6.4572918519732380e-03 -3.0249701012142924e-04 -7.5878805557502235e-05
5.4454454454454448e-01 -5.9789491966386686e+02 -2.3346213607663600e+02 -5.0297892477241535e-01 -6.6018842595920516e-03 -3.0927055729780231e-04 -7.7577892331696347e-05
5.4554554554554557e-01 -6.1096617635582822e+02 -2.3856611573618378e+02 -5.1397511560816145e-01 -6.7462155140811542e-03 -3.1603187054658895e-04 -7.9273910329071250e-05
5.4654654654654655e-01 -6.2401326483719379e+02 -2.4366065834937896e+02 -5.2495097494387399e-01 -6.8902799060767527e-03 -3.2278068240806815e-04 -8.0966792459627782e-05
5.4754754754754753e-01 -6.3703566899955410e+02 -2.4874556238955228e+02 -5.3590606860350598e-01 -7.0340717367714601e-03 -3.2951672591704226e-04 -8.2656471757413722e-05
5.4854854854854851e-01 -6.5003287371094518e+02 -2.5382062671131067e+02 -5.4683996323244466e-01 -7.1775853181396850e-03 -3.3623973461339540e-04 -8.4342881383172338e-05
5.4954954954954960e-01 -6.6300436483622821e+02 -2.5888565055849477e+02 -5.5775222631465615e-01 -7.3208149731626582e-03 -3.4294944255263522e-04 -8.6025954626986649e-05
5.5055055055055058e-01 -6.7594962925742288e+02 -2.6394043357211871e+02 -5.6864242618979077e-01 -7.4637550360529548e-03 -3.4964558431641046e-04 -8.7705624910917759e-05
5.5155155155155156e-01 -6.8886815489401101e+02 -2.6898477579829824e+02 -5.7951013207026392e-01 -7.6063998524786829e-03 -3.5632789502301374e-04 -8.9381825791639283e-05
5.5255255255255253e-01 -7.0175943072318853e+02 -2.7401847769615830e+02 -5.9035491405829210e-01 -7.7487437797871010e-03 -3.6299611033785672e-04 -9.1054490963065002e-05
5.5355355355355351e-01 -7.1462294680008426e+02 -2.7904134014572816e+02 -6.0117634316290336e-01 -7.8907811872278785e-03 -3.6964996648392896e-04 -9.2723554258972404e-05
5.5455455455455460e-01 -7.2745819427792810e+02 -2.8405316445581650e+02 -6.1197399131690200e-01 -8.0325064561757812e-03 -3.7628920025223003e-04 -9.4388949655619420e-05
5.5555555555555558e-01 -7.4026466542817934e+02 -2.8905375237187093e+02 -6.2274743139380317e-01 -8.1739139803529304e-03 -3.8291354901218117e-04 -9.6050611274356223e-05
5.5655655655655656e-01 -7.5304185366061552e+02 -2.9404290608382223e+02 -6.3349623722473170e-01 -8.3149981660506252e-03 -3.8952275072201673e-04 -9.7708473384231656e-05
5.5755755755755754e-01 -7.6578925354336809e+02 -2.9902042823390775e+02 -6.4421998361527721e-01 -8.4557534323505667e-03 -3.9611654393914802e-04 -9.9362470404593074e-05
5.5855855855855852e-01 -7.7850636082291749e+02 -3.0398612192447871e+02 -6.5491824636231522e-01 -8.5961742113456457e-03 -4.0269466783050551e-04 -1.0101253690768053e-04
5.5955955955955961e-01 -7.9119267244404034e+02 -3.0893979072578963e+02 -6.6559060227078737e-01 -8.7362549483601983e-03 -4.0925686218285765e-04 -1.0265860762121513e-04
5.6056056056056058e-01 -8.0384768656970516e+02 -3.1388123868376647e+02 -6.7623662917043914e-01 -8.8759901021696862e-03 -4.1580286741310158e-04 -1.0430061743098048e-04
5.6156156156156156e-01 -8.1647090260092966e+02 -3.1881027032776052e+02 -6.8685590593252421e-01 -9.0153741452199641e-03 -4.2233242457853480e-04 -1.0593850138339910e-04
5.6256256256256254e-01 -8.2906182119658104e+02 -3.2372669067828031e+02 -6.9744801248646193e-01 -9.1544015638459104e-03 -4.2884527538709753e-04 -1.0757219468810176e-04
5.6356356356356352e-01 -8.4161994429312574e+02 -3.2863030525470271e+02 -7.0801252983645169e-01 -9.2930668584895043e-03 -4.3534116220758808e-04 -1.0920163272048987e-04
5.6456456456456461e-01 -8.5414477512433541e+02 -3.3352092008296825e+02 -7.1854904007805054e-01 -9.4313645439174105e-03 -4.4181982807985640e-04 -1.1082675102429240e-04
5.6556556556556559e-01 -8.6663581824093296e+02 -3.3839834170325179e+02 -7.2905712641470022e-01 -9.5692891494379134e-03 -4.4828101672496622e-04 -1.1244748531411504e-04
5.6656656656656657e-01 -8.7909257953019733e+02 -3.4326237717761802e+02 -7.3953637317421983e-01 -9.7068352191173862e-03 -4.5472447255533578e-04 -1.1406377147798390e-04
5.6756756756756754e-01 -8.9151456623550382e+02 -3.4811283409765144e+02 -7.4998636582524436e-01 -9.8439973119960646e-03 -4.6114994068484566e-04 -1.1567554557988095e-04
5.6856856856856852e-01 -9.0390128697582168e+02 -3.5294952059206946e+02 -7.6040669099362657e-01 -9.9807700023033189e-03 -4.6755716693892390e-04 -1.1728274386227377e-04
5.6956956956956961e-01 -9.1625225176514743e+02 -3.5777224533431075e+02 -7.7079693647878567e-01 -1.0117147879672250e-02 -4.7394589786459856e-04 -1.1888530274863722e-04
5.7057057057057059e-01 -9.2856697203188378e+02 -3.6258081755010215e+02 -7.8115669127000942e-01 -1.0253125549353658e-02 -4.8031588074052135e-04 -1.2048315884596770e-04
5.7157157157157157e-01 -9.4084496063817869e+02 -3.6737504702501008e+02 -7.9148554556272366e-01 -1.0388697632429592e-02 -4.8666686358697148e-04 -1.2207624894729259e-04
5.7257257257257255e-01 -9.5308573189918388e+02 -3.7215474411196038e+02 -8.0178309077469312e-01 -1.0523858766025993e-02 -4.9299859517581708e-04 -1.2366451003416895e-04
5.7357357357357353e-01 -9.6528880160227141e+02 -3.7691971973874206e+02 -8.1204891956218717e-01 -1.0658603603524880e-02 -4.9931082504045543e-04 -1.2524787927917696e-04
5.7457457457457461e-01 -9.7745368702618885e+02 -3.8166978541548667e+02 -8.2228262583609490e-01 -1.0792926814775868e-02 -5.0560330348572134e-04 -1.2682629404840538e-04
5.7557557557557559e-01 -9.8957990696015031e+02 -3.8640475324212298e+02 -8.3248380477798434e-01 -1.0926823086306957e-02 -5.1187578159776206e-04 -1.2839969190392856e-04
5.7657657657657657e-01 -1.0016669817228765e+03 -3.9112443591581166e+02 -8.4265205285612099e-01 -1.1060287121534779e-02 -5.1812801125388646e-04 -1.2996801060627695e-04
5.7757757757757755e-01 -1.0137144331815693e+03 -3.9582864673835434e+02 -8.5278696784142971e-01 -1.1193313640974112e-02 -5.2435974513237948e-04 -1.3153118811689914e-04
5.7857857857857853e-01 -1.0257217847708221e+03 -4.0051719962357726e+02 -8.6288814882340226e-01 -1.1325897382446678e-02 -5.3057073672228394e-04 -1.3308916260061540e-04
5.7957957957957962e-01 -1.0376885615114745e+03 -4.0518990910469404e+02 -8.7295519622596052e-01 -1.1458033101289350e-02 -5.3676074033315356e-04 -1.3464187242806416e-04
5.8058058058058060e-01 -1.0496142900293978e+03 -4.0984659034164059e+02 -8.8298771182325819e-01 -1.1589715570561555e-02 -5.4292951110476999e-04 -1.3618925617813954e-04
5.8158158158158157e-01 -1.0614984985742249e+03 -4.1448705912838886e+02 -8.9298529875543819e-01 -1.1720939581252116e-02 -5.4907680501683109e-04 -1.3773125264042145e-04
5.8258258258258255e-01 -1.0733407170380092e+03 -4.1911113190023241e+02 -9.0294756154432909e-01 -1.1851699942485259e-02 -5.5520237889860268e-04 -1.3926780081759677e-04
5.8358358358358353e-01 -1.0851404769738192e+03 -4.2371862574104722e+02 -9.1287410610908803e-01 -1.1981991481725941e-02 -5.6130599043853664e-04 -1.4079883992787180e-04
5.8458458458458462e-01 -1.0968973116142761e+03 -4.2830935839053006e+02 -9.2276453978179518e-01 -1.2111809044984538e-02 -5.6738739819385986e-04 -1.4232430940737780e-04
5.8558558558558560e-01 -1.1086107558900032e+03 -4.3288314825140276e+02 -9.3261847132297482e-01 -1.2241147497020570e-02 -5.7344636160011771e-04 -1.4384414891256469e-04
5.8658658658658658e-01 -1.1202803464480407e+03 -4.3743981439660246e+02 -9.4243551093708622e-01 -1.2370001721546018e-02 -5.7948264098069938e-04 -1.4535829832259043e-04
5.8758758758758756e-01 -1.1319056216701626e+03 -4.4197917657643364e+02 -9.5221527028793262e-01 -1.2498366621427589e-02 -5.8549599755631176e-04 -1.4686669774169759e-04
5.8858858858858853e-01 -1.1434861216911415e+03 -4.4650105522570061e+02 -9.6195736251402730e-01 -1.2626237118888392e-02 -5.9148619345442848e-04 -1.4836928750158344e-04
5.8958958958958962e-01 -1.1550213884169391e+03 -4.5100527147081016e+02 -9.7166140224389586e-01 -1.2753608155708796e-02 -5.9745299171869853e-04 -1.4986600816376005e-04
5.9059059059059060e-01 -1.1665109655428248e+03 -4.5549164713684615e+02 -9.8132700561131803e-01 -1.2880474693426489e-02 -6.0339615631831817e-04 -1.5135680052190517e-04
5.9159159159159158e-01 -1.1779543985714304e+03 -4.5996000475461977e+02 -9.9095379027051711e-01 -1.3006831713535841e-02 -6.0931545215737060e-04 -1.5284160560420496e-04
5.9259259259259256e-01 -1.1893512348307252e+03 -4.6441016756768812e+02 -1.0005413754112809e+00 -1.3132674217686382e-02 -6.1521064508412353e-04 -1.5432036467568630e-04
5.9359359359359354e-01 -1.2007010234919262e+03 -4.6884195953934773e+02 -1.0100893817740284e+00 -1.3257997227880555e-02 -6.2108150190029335e-04 -1.5579301924054055e-04
5.9459459459459463e-01 -1.2120033155873273e+03 -4.7325520535959623e+02 -1.0195974316648093e+00 -1.3382795786670600e-02 -6.2692779037026782e-04 -1.5725951104443703e-04
5.9559559559559561e-01 -1.2232576640280597e+03 -4.7764973045206790e+02 -1.0290651489702451e+00 -1.3507064957354651e-02 -6.3274927923029323e-04 -1.5871978207682744e-04
5.9659659659659658e-01 -1.2344636236217818e+03 -4.8202536098094015e+02 -1.0384921591724094e+00 -1.3630799824172068e-02 -6.3854573819762403e-04 -1.6017377457324113e-04
5.9759759759759756e-01 -1.2456207510902868e+03 -4.8638192385780962e+02 -1.0478780893636417e+00 -1.3753995492497858e-02 -6.4431693797963084e-04 -1.6162143101756965e-04
5.9859859859859854e-01 -1.2567286050870364e+03 -4.9071924674853841e+02 -1.0572225682612966e+00 -1.3876647089036284e-02 -6.5006265028287082e-04 -1.6306269414434197e-04
5.9959959959959963e-01 -1.2677867462146246e+03 -4.9503715808007314e+02 -1.0665252262224361e+00 -1.3998749762013695e-02 -6.5578264782212010e-04 -1.6449750694099032e-04
6.0060060060060061e-01 -1.2787947370421496e+03 -4.9933548704722813e+02 -1.0757856952584430e+00 -1.4120298681370340e-02 -6.6147670432936006e-04 -1.6592581265010412e-04
6.0160160160160159e-01 -1.2897521421225267e+03 -5.0361406361944586e+02 -1.0850036090495860e+00 -1.4241289038951542e-02 -6.6714459456273275e-04 -1.6734755477167652e-04
6.0260260260260257e-01 -1.3006585280097115e+03 -5.0787271854752203e+02 -1.0941786029595080e+00 -1.4361716048697872e-02 -6.7278609431544985e-04 -1.6876267706533913e-04
6.0360360360360354e-01 -1.3115134632758413e+03 -5.1211128337029891e+02 -1.1033103140496467e+00 -1.4481574946834426e-02 -6.7840098042465933e-04 -1.7017112355258607e-04
6.0460460460460463e-01 -1.3223165185283065e+03 -5.1632959042133120e+02 -1.1123983810935960e+00 -1.4600860992059310e-02 -6.8398903078027565e-04 -1.7157283851898896e-04
6.0560560560560561e-01 -1.3330672664267308e+03 -5.2052747283551628e+02 -1.1214424445913906e+00 -1.4719569465731159e-02 -6.8955002433376356e-04 -1.7296776651640040e-04
6.0660660660660659e-01 -1.3437652816998827e+03 -5.2470476455569781e+02 -1.1304421467837322e+00 -1.4837695672055845e-02 -6.9508374110688494e-04 -1.7435585236514784e-04
6.0760760760760757e-01 -1.3544101411624913e+03 -5.2886130033923212e+02 -1.1393971316661367e+00 -1.4955234938272182e-02 -7.0058996220039851e-04 -1.7573704115621594e-04
6.0860860860860866e-01 -1.3650014237319936e+03 -5.3299691576452676e+02 -1.1483070450030219e+00 -1.5072182614836815e-02 -7.0606846980272083e-04 -1.7711127825341915e-04
6.0960960960960964e-01 -1.3755387104451804e+03 -5.3711144723754148e+02 -1.1571715343417122e+00 -1.5188534075608062e-02 -7.1151904719853856e-04 -1.7847850929556181e-04
6.1061061061061062e-01 -1.3860215844747813e+03 -5.4120473199826301e+02 -1.1659902490263889e+00 -1.5304284718029000e-02 -7.1694147877738516e-04 -1.7983868019858990e-04
6.1161161161161159e-01 -1.3964496311459477e+03 -5.4527660812714203e+02 -1.1747628402119581e+00 -1.5419429963309507e-02 -7.2233555004216899e-04 -1.8119173715772991e-04
6.1261261261261257e-01 -1.4068224379526557e+03 -5.4932691455149802e+02 -1.1834889608778489e+00 -1.5533965256607355e-02 -7.2770104761765697e-04 -1.8253762664961702e-04
6.1361361361361366e-01 -1.4171395945740253e+03 -5.5335549105189079e+02 -1.1921682658417418e+00 -1.5647886067208419e-02 -7.3303775925891569e-04 -1.8387629543441256e-04
6.1461461461461464e-01 -1.4274006928905494e+03 -5.5736217826845871e+02 -1.2008004117732225e+00 -1.5761187888705869e-02 -7.3834547385970718e-04 -1.8520769055790982e-04
6.1561561561561562e-01 -1.4376053270002412e+03 -5.6134681770722250e+02 -1.2093850572073639e+00 -1.5873866239178466e-02 -7.4362398146084023e-04 -1.8653175935362911e-04
6.1661661661661660e-01 -1.4477530932346888e+03 -5.6530925174635490e+02 -1.2179218625582333e+00 -1.5985916661367838e-02 -7.4887307325847551e-04 -1.8784844944490095e-04
6.1761761761761758e-01 -1.4578435901750238e+03 -5.6924932364241624e+02 -1.2264104901323267e+00 -1.6097334722854816e-02 -7.5409254161238563e-04 -1.8915770874693803e-04
6.1861861861861867e-01 -1.4678764186678009e+03 -5.7316687753655378e+02 -1.2348506041419258e+00 -1.6208116016234748e-02 -7.5928218005416885e-04 -1.9045948546889550e-04
6.1961961961961964e-01 -1.4778511818407817e+03 -5.7706175846066651e+02 -1.2432418707183770e+00 -1.6318256159291795e-02 -7.6444178329541338e-04 -1.9175372811591900e-04
6.2062062062062062e-01 -1.4877674851186446e+03 -5.8093381234353797e+02 -1.2515839579253074e+00 -1.6427750795172408e-02 -7.6957114723582426e-04 -1.9304038549118317e-04
6.2162162162162160e-01 -1.4976249362385843e+03 -5.8478288601692850e+02 -1.2598765357717481e+00 -1.6536595592557563e-02 -7.7467006897129166e-04 -1.9431940669791556e-04
6.2262262262262258e-01 -1.5074231452658321e+03 -5.8860882722163501e+02 -1.2681192762251896e+00 -1.6644786245834143e-02 -7.7973834680191930e-04 -1.9559074114141047e-04
6.2362362362362367e-01 -1.5171617246090814e+03 -5.9241148461351418e+02 -1.2763118532245594e+00 -1.6752318475265246e-02 -7.8477578024000372e-04 -1.9685433853103038e-04
6.2462462462462465e-01 -1.5268402890358161e+03 -5.9619070776946796e+02 -1.2844539426931176e+00 -1.6859188027159463e-02 -7.8978217001796287e-04 -1.9811014888219497e-04
6.2562562562562563e-01 -1.5364584556875529e+03 -5.9994634719339535e+02 -1.2925452225512777e+00 -1.6965390674039176e-02 -7.9475731809622080e-04 -1.9935812251835875e-04
6.2662662662662660e-01 -1.5460158440949879e+03 -6.0367825432210657e+02 -1.3005853727293499e+00 -1.7070922214807781e-02 -7.9970102767104145e-04 -2.0059821007297623e-04
6.2762762762762758e-01 -1.5555120761930407e+03 -6.0738628153119771e+02 -1.3085740751801973e+00 -1.7175778474915852e-02 -8.0461310318231222e-04 -2.0183036249145424e-04
6.2862862862862867e-01 -1.5649467763358152e+03 -6.1107028214089178e+02 -1.3165110138918203e+00 -1.7279955306526283e-02 -8.0949335032128099e-04 -2.0305453103309275e-04
6.2962962962962965e-01 -1.5743195713114555e+03 -6.1473011042184044e+02 -1.3243958748998554e+00 -1.7383448588678355e-02 -8.1434157603824141e-04 -2.0427066727301277e-04
6.3063063063063063e-01 -1.5836300903569129e+03 -6.1836562160088954e+02 -1.3322283462999969e+00 -1.7486254227450787e-02 -8.1915758855017110e-04 -2.0547872310407210e-04
6.3163163163163161e-01 -1.5928779651726084e+03 -6.2197667186680485e+02 -1.3400081182603332e+00 -1.7588368156123642e-02 -8.2394119734831642e-04 -2.0667865073876812e-04
6.3263263263263259e-01 -1.6020628299370039e+03 -6.2556311837596127e+02 -1.3477348830336029e+00 -1.7689786335339203e-02 -8.2869221320572913e-04 -2.0787040271112817e-04
6.3363363363363367e-01 -1.6111843213210757e+03 -6.2912481925799455e+02 -1.3554083349693722e+00 -1.7790504753261813e-02 -8.3341044818475345e-04 -2.0905393187858765e-04
6.3463463463463465e-01 -1.6202420785026782e+03 -6.3266163362141015e+02 -1.3630281705261174e+00 -1.7890519425736443e-02 -8.3809571564445566e-04 -2.1022919142385364e-04
6.3563563563563563e-01 -1.6292357431808275e+03 -6.3617342155916049e+02 -1.3705940882832415e+00 -1.7989826396446452e-02 -8.4274783024801262e-04 -2.1139613485675836e-04
6.3663663663663661e-01 -1.6381649595898684e+03 -6.3966004415417638e+02 -1.3781057889529924e+00 -1.8088421737069985e-02 -8.4736660797003998e-04 -2.1255471601609727e-04
6.3763763763763759e-01 -1.6470293745135489e+03 -6.4312136348486320e+02 -1.3855629753923016e+00 -1.8186301547435391e-02 -8.5195186610387199e-04 -2.1370488907145515e-04
6.3863863863863868e-01 -1.6558286372989962e+03 -6.4655724263055845e+02 -1.3929653526145440e+00 -1.8283461955675550e-02 -8.5650342326879154e-04 -2.1484660852501985e-04
6.3963963963963966e-01 -1.6645623998705764e+03 -6.4996754567694256e+02 -1.4003126278011948e+00 -1.8379899118380904e-02 -8.6102109941719877e-04 -2.1597982921338021e-04
6.4064064064064064e-01 -1.6732303167436787e+03 -6.5335213772142242e+02 -1.4076045103134276e+00 -1.8475609220751667e-02 -8.6550471584174126e-04 -2.1710450630931487e-04
6.4164164164164161e-01 -1.6818320450383735e+03 -6.5671088487846339e+02 -1.4148407117036024e+00 -1.8570588476748622e-02 -8.6995409518237873e-04 -2.1822059532356422e-04
6.4264264264264259e-01 -1.6903672444929730e+03 -6.6004365428488552e+02 -1.4220209457266744e+00 -1.8664833129242872e-02 -8.7436906143339803e-04 -2.1932805210659009e-04
6.4364364364364368e-01 -1.6988355774774993e+03 -6.6335031410512147e+02 -1.4291449283515250e+00 -1.8758339450164547e-02 -8.7874943995037925e-04 -2.2042683285032323e-04
6.4464464464464466e-01 -1.7072367090070327e+03 -6.6663073353642937e+02 -1.4362123777721891e+00 -1.8851103740650191e-02 -8.8309505745710047e-04 -2.2151689408989519e-04
6.4564564564564564e-01 -1.7155703067549657e+03 -6.6988478281406788e+02 -1.4432230144190059e+00 -1.8943122331189111e-02 -8.8740574205239335e-04 -2.2259819270535803e-04
6.4664664664664662e-01 -1.7238360410661510e+03 -6.7311233321642976e+02 -1.4501765609696804e+00 -1.9034391581768565e-02 -8.9168132321694482e-04 -2.2367068592339047e-04
6.4764764764764760e-01 -1.7320335849699402e+03 -6.7631325707013400e+02 -1.4570727423602510e+00 -1.9124907882017723e-02 -8.9592163182004088e-04 -2.2473433131898948e-04
6.4864864864864868e-01 -1.7401626141931156e+03 -6.7948742775507446e+02 -1.4639112857959684e+00 -1.9214667651350461e-02 -9.0012650012625585e-04 -2.2578908681714834e-04
6.4964964964964966e-01 -1.7482228071727188e+03 -6.8263471970942987e+02 -1.4706919207620897e+00 -1.9303667339107020e-02 -9.0429576180208870e-04 -2.2683491069452113e-04
6.5065065065065064e-01 -1.7562138450687758e+03 -6.8575500843463203e+02 -1.4774143790345799e+00 -1.9391903424694504e-02 -9.0842925192254466e-04 -2.2787176158107377e-04
6.5165165165165162e-01 -1.7641354117768999e+03 -6.8884817050028732e+02 -1.4840783946907179e+00 -1.9479372417726046e-02 -9.1252680697765471e-04 -2.2889959846171946e-04
6.5265265265265260e-01 -1.7719871939408063e+03 -6.9191408354906275e+02 -1.4906837041196206e+00 -1.9566070858158993e-02 -9.1658826487894850e-04 -2.2991838067794218e-04
6.5365365365365369e-01 -1.7797688809647020e+03 -6.9495262630152479e+02 -1.4972300460326695e+00 -1.9651995316431713e-02 -9.2061346496586391e-04 -2.3092806792940457e-04
6.5465465465465467e-01 -1.7874801650255674e+03 -6.9796367856093434e+02 -1.5037171614738398e+00 -1.9737142393599204e-02 -9.2460224801209942e-04 -2.3192862027554136e-04
6.5565565565565564e-01 -1.7951207410853447e+03 -7.0094712121800592e+02 -1.5101447938299553e+00 -1.9821508721467682e-02 -9.2855445623191829e-04 -2.3291999813714078e-04
6.5665665665665662e-01 -1.8026903069029970e+03 -7.0390283625561710e+02 -1.5165126888408333e+00 -1.9905090962727735e-02 -9.3246993328638785e-04 -2.3390216229790948e-04
6.5765765765765760e-01 -1.8101885630464624e+03 -7.0683070675347528e+02 -1.5228205946093396e+00 -1.9987885811086310e-02 -9.3634852428956092e-04 -2.3487507390602326e-04
6.5865865865865869e-01 -1.8176152129045049e+03 -7.0973061689274641e+02 -1.5290682616113600e+00 -2.0069889991397590e-02 -9.4019007581460788e-04 -2.3583869447566509e-04
6.5965965965965967e-01 -1.8249699626984427e+03 -7.1260245196063295e+02 -1.5352554427056644e+00 -2.0151100259792467e-02 -9.4399443589988138e-04 -2.3679298588854652e-04
6.6066066066066065e-01 -1.8322525214937698e+03 -7.1544609835491337e+02 -1.5413818931436860e+00 -2.0231513403806890e-02 -9.4776145405492949e-04 -2.3773791039541600e-04
6.6166166166166163e-01 -1.8394626012116680e+03 -7.1826144358843646e+02 -1.5474473705792036e+00 -2.0311126242508977e-02 -9.5149098126644943e-04 -2.3867343061755221e-04
6.6266266266266260e-01 -1.8465999166404006e+03 -7.2104837629357030e+02 -1.5534516350779279e+00 -2.0389935626624806e-02 -9.5518287000418160e-04 -2.3959950954824264e-04
6.6366366366366369e-01 -1.8536641854465913e+03 -7.2380678622660685e+02 -1.5593944491269898e+00 -2.0467938438662975e-02 -9.5883697422674357e-04 -2.4051611055424704e-04
6.6466466466466467e-01 -1.8606551281863967e+03 -7.2653656427212354e+02 -1.5652755776443383e+00 -2.0545131593037960e-02 -9.6245314938740929e-04 -2.4142319737724697e-04
6.6566566566566565e-01 -1.8675724683165615e+03 -7.2923760244730124e+02 -1.5710947879880410e+00 -2.0621512036192172e-02 -9.6603125243982719e-04 -2.4232073413528018e-04
6.6666666666666663e-01 -1.8744159322053520e+03 -7.3190979390619270e+02 -1.5768518499654831e+00 -2.0697076746716711e-02 -9.6957114184367680e-04 -2.4320868532415950e-04
6.6766766766766761e-01 -1.8811852491433860e+03 -7.3455303294395139e+02 -1.5825465358424768e+00 -2.0771822735470926e-02 -9.7307267757026938e-04 -2.4408701581887782e-04
6.6866866866866870e-01 -1.8878801513543406e+03 -7.3716721500101323e+02 -1.5881786203522692e+00 -2.0845747045700653e-02 -9.7653572110808758e-04 -2.4495569087499750e-04
6.6966966966966968e-01 -1.8945003740055379e+03 -7.3975223666722889e+02 -1.5937478807044481e+00 -2.0918846753155106e-02 -9.7996013546826030e-04 -2.4581467613002384e-04
6.7067067067067065e-01 -1.9010456552184312e+03 -7.4230799568596001e+02 -1.5992540965937636e+00 -2.0991118966202673e-02 -9.8334578518998795e-04 -2.4666393760476596e-04
6.7167167167167163e-01 -1.9075157360789592e+03 -7.4483439095812025e+02 -1.6046970502088378e+00 -2.1062560825945223e-02 -9.8669253634589733e-04 -2.4750344170467966e-04
6.7267267267267261e-01 -1.9139103606477852e+03 -7.4733132254617510e+02 -1.6100765262407792e+00 -2.1133169506331179e-02 -9.9000025654733806e-04 -2.4833315522119673e-04
6.7367367367367370e-01 -1.9202292759704278e+03 -7.4979869167809693e+02 -1.6153923118917053e+00 -2.1202942214267384e-02 -9.9326881494962390e-04 -2.4915304533303892e-04
6.7467467467467468e-01 -1.9264722320872615e+03 -7.5223640075127003e+02 -1.6206441968831544e+00 -2.1271876189729526e-02 -9.9649808225720426e-04 -2.4996307960751559e-04
6.7567567567567566e-01 -1.9326389820434063e+03 -7.5464435333635208e+02 -1.6258319734644069e+00 -2.1339968705871327e-02 -9.9968793072878069e-04 -2.5076322600180721e-04
6.7667667667667664e-01 -1.9387292818984986e+03 -7.5702245418108987e+02 -1.6309554364207037e+00 -2.1407217069132439e-02 -1.0028382341823608e-03 -2.5155345286423261e-04
6.7767767767767773e-01 -1.9447428907363405e+03 -7.5937060921408670e+02 -1.6360143830813647e+00 -2.1473618619344995e-02 -1.0059488680002496e-03 -2.5233372893550168e-04
6.7867867867867870e-01 -1.9506795706744228e+03 -7.6168872554852089e+02 -1.6410086133277990e+00 -2.1539170729838752e-02 -1.0090197091339754e-03 -2.5310402334995032e-04
6.7967967967967968e-01 -1.9565390868733464e+03 -7.6397671148582469e+02 -1.6459379296014311e+00 -2.1603870807545125e-02 -1.0120506361091625e-03 -2.5386430563676331e-04
6.8068068068068066e-01 -1.9623212075461045e+03 -7.6623447651930906e+02 -1.6508021369115105e+00 -2.1667716293099683e-02 -1.0150415290303340e-03 -2.5461454572117865e-04
6.8168168168168164e-01 -1.9680257039672517e+03 -7.6846193133774307e+02 -1.6556010428428232e+00 -2.1730704660943390e-02 -1.0179922695856532e-03 -2.5535471392567699e-04
6.8268268268268273e-01 -1.9736523504819556e+03 -7.7065898782888951e+02 -1.6603344575633083e+00 -2.1792833419422550e-02 -1.0209027410516068e-03 -2.5608478097115652e-04
6.8368368368368371e-01 -1.9792009245149193e+03 -7.7282555908298764e+02 -1.6650021938315629e+00 -2.1854100110887325e-02 -1.0237728282976189e-03 -2.5680471797809025e-04
6.8468468468468469e-01 -1.9846712065791864e+03 -7.7496155939619234e+02 -1.6696040670042498e+00 -2.1914502311788979e-02 -1.0266024177906074e-03 -2.5751449646766887e-04
6.8568568568568566e-01 -1.9900629802848268e+03 -7.7706690427396495e+02 -1.6741398950434039e+00 -2.1974037632775750e-02 -1.0293913975994750e-03 -2.5821408836292732e-04
6.8668668668668664e-01 -1.9953760323474933e+03 -7.7914151043441507e+02 -1.6786094985236311e+00 -2.2032703718787371e-02 -1.0321396573995363e-03 -2.5890346598985537e-04
6.8768768768768773e-01 -2.0006101525968579e+03 -7.8118529581159419e+02 -1.6830127006392053e+00 -2.2090498249148192e-02 -1.0348470884768814e-03 -2.5958260207849227e-04
6.8868868868868871e-01 -2.0057651339849274e+03 -7.8319817955874259e+02 -1.6873493272110629e+00 -2.2147418937659005e-02 -1.0375135837326771e-03 -2.6025146976400523e-04
6.8968968968968969e-01 -2.0108407725942345e+03 -7.8518008205148851e+02 -1.6916192066936950e+00 -2.2203463532687512e-02 -1.0401390376874042e-03 -2.6091004258775293e-04
6.9069069069069067e-01 -2.0158368676459015e+03 -7.8713092489099586e+02 -1.6958221701819298e+00 -2.2258629817257333e-02 -1.0427233464850279e-03 -2.6155829449833122e-04
6.9169169169169165e-01 -2.0207532215075853e+03 -7.8905063090706722e+02 -1.6999580514176167e+00 -2.2312915609135744e-02 -1.0452664078971082e-03 -2.6219619985260421e-04
6.9269269269269274e-01 -2.0255896397012941e+03 -7.9093912416119622e+02 -1.7040266867962031e+00 -2.2366318760920014e-02 -1.0477681213268435e-03 -2.6282373341671872e-04
6.9369369369369371e-01 -2.0303459309110774e+03 -7.9279632994956921e+02 -1.7080279153732016e+00 -2.2418837160122263e-02 -1.0502283878130469e-03 -2.6344087036710156e-04
6.9469469469469469e-01 -2.0350219069906004e+03 -7.9462217480602396e+02 -1.7119615788705635e+00 -2.2470468729253151e-02 -1.0526471100340657e-03 -2.6404758629144286e-04
6.9569569569569567e-01 -2.0396173829705820e+03 -7.9641658650495344e+02 -1.7158275216829362e+00 -2.2521211425903975e-02 -1.0550241923116281e-03 -2.6464385718966073e-04
6.9669669669669665e-01 -2.0441321770661109e+03 -7.9817949406416301e+02 -1.7196255908838163e+00 -2.2571063242827476e-02 -1.0573595406146278e-03 -2.6522965947485099e-04
6.9769769769769774e-01 -2.0485661106838415e+03 -7.9991082774767938e+02 -1.7233556362316045e+00 -2.2620022208017260e-02 -1.0596530625628456e-03 -2.6580496997422032e-04
6.9869869869869872e-01 -2.0529190084290535e+03 -8.0161051906850821e+02 -1.7270175101755441e+00 -2.2668086384785784e-02 -1.0619046674306021e-03 -2.6636976593000261e-04
6.9969969969969970e-01 -2.0571906981125908e+03 -8.0327850079134316e+02 -1.7306110678615585e+00 -2.2715253871840972e-02 -1.0641142661503465e-03 -2.6692402500035929e-04
7.0070070070070067e-01 -2.0613810107576769e+03 -8.0491470693522649e+02 -1.7341361671379840e+00 -2.2761522803361436e-02 -1.0662817713161809e-03 -2.6746772526026343e-04
7.0170170170170165e-01 -2.0654897806065951e+03 -8.0651907277615896e+02 -1.7375926685611909e+00 -2.2806891349070289e-02 -1.0684070971873187e-03 -2.6800084520236682e-04
7.0270270270270274e-01 -2.0695168451272461e+03 -8.0809153484965873e+02 -1.7409804354010978e+00 -2.2851357714307501e-02 -1.0704901596914726e-03 -2.6852336373785044e-04
7.0370370370370372e-01 -2.0734620450195780e+03 -8.0963203095327322e+02 -1.7442993336465835e+00 -2.2894920140100937e-02 -1.0725308764281839e-03 -2.6903526019725907e-04
7.0470470470470470e-01 -2.0773252242218882e+03 -8.1114050014903967e+02 -1.7475492320107870e+00 -2.2937576903235928e-02 -1.0745291666720807e-03 -2.6953651433131887e-04
7.0570570570570568e-01 -2.0811062299169957e+03 -8.1261688276589484e+02 -1.7507300019362999e+00 -2.2979326316323420e-02 -1.0764849513760710e-03 -2.7002710631173827e-04
7.0670670670670666e-01 -2.0848049125382886e+03 -8.1406112040203664e+02 -1.7538415176002531e+00 -2.3020166727866751e-02 -1.0783981531744707e-03 -2.7050701673199255e-04
7.0770770770770774e-01 -2.0884211257756356e+03 -8.1547315592723282e+02 -1.7568836559192929e+00 -2.3060096522326941e-02 -1.0802686963860616e-03 -2.7097622660809099e-04
7.0870870870870872e-01 -2.0919547265811784e+03 -8.1685293348508185e+02 -1.7598562965544502e+00 -2.3099114120186628e-02 -1.0820965070170879e-03 -2.7143471737932834e-04
7.0970970970970970e-01 -2.0954055751749893e+03 -8.1820039849522288e+02 -1.7627593219159019e+00 -2.3137217978012554e-02 -1.0838815127641817e-03 -2.7188247090901906e-04
7.1071071071071068e-01 -2.0987735350505991e+03 -8.1951549765549385e+02 -1.7655926171676213e+00 -2.3174406588516598e-02 -1.0856236430172236e-03 -2.7231946948521441e-04
7.1171171171171166e-01 -2.1020584729803968e+03 -8.2079817894404016e+02 -1.7683560702319201e+00 -2.3210678480615397e-02 -1.0873228288621349e-03 -2.7274569582140306e-04
7.1271271271271275e-01 -2.1052602590209026e+03 -8.2204839162137318e+02 -1.7710495717938839e+00 -2.3246032219488573e-02 -1.0889790030836055e-03 -2.7316113305719548e-04
7.1371371371371373e-01 -2.1083787665179043e+03 -8.2326608623237667e+02 -1.7736730153056943e+00 -2.3280466406635454e-02 -1.0905921001677509e-03 -2.7356576475899016e-04
7.1471471471471471e-01 -2.1114138721114696e+03 -8.2445121460826294e+02 -1.7762262969908449e+00 -2.3313979679930409e-02 -1.0921620563047044e-03 -2.7395957492062407e-04
7.1571571571571568e-01 -2.1143654557408267e+03 -8.2560372986847949e+02 -1.7787093158482463e+00 -2.3346570713676736e-02 -1.0936888093911422e-03 -2.7434254796400605e-04
7.1671671671671666e-01 -2.1172334006491110e+03 -8.2672358642256188e+02 -1.7811219736562209e+00 -2.3378238218659086e-02 -1.0951722990327386e-03 -2.7471466873973228e-04
7.1771771771771775e-01 -2.1200175933879864e+03 -8.2781073997193869e+02 -1.7834641749763895e+00 -2.3408980942194499e-02 -1.0966124665465564e-03 -2.7507592252768657e-04
7.1871871871871873e-01 -2.1227179238221306e+03 -8.2886514751168238e+02 -1.7857358271574442e+00 -2.3438797668181893e-02 -1.0980092549633662e-03 -2.7542629503762156e-04
7.1971971971971971e-01 -2.1253342851335938e+03 -8.2988676733221189e+02 -1.7879368403388169e+00 -2.3467687217150240e-02 -1.0993626090299029e-03 -2.7576577240972507e-04
7.2072072072072069e-01 -2.1278665738260220e+03 -8.3087555902094107e+02 -1.7900671274542301e+00 -2.3495648446305164e-02 -1.1006724752110481e-03 -2.7609434121516734e-04
7.2172172172172167e-01 -2.1303146897287543e+03 -8.3183148346387895e+02 -1.7921266042351449e+00 -2.3522680249574192e-02 -1.1019388016919509e-03 -2.7641198845663323e-04
7.2272272272272275e-01 -2.1326785360007816e+03 -8.3275450284717544e+02 -1.7941151892140905e+00 -2.3548781557650476e-02 -1.1031615383800752e-03 -2.7671870156883543e-04
7.2372372372372373e-01 -2.1349580191345790e+03 -8.3364458065861800e+02 -1.7960328037278896e+00 -2.3573951338035103e-02 -1.1043406369071823e-03 -2.7701446841901220e-04
7.2472472472472471e-01 -2.1371530489598067e+03 -8.3450168168907601e+02 -1.7978793719207706e+00 -2.3598188595077948e-02 -1.1054760506312446e-03 -2.7729927730740702e-04
7.2572572572572569e-01 -2.1392635386468728e+03 -8.3532577203389314e+02 -1.7996548207473648e+00 -2.3621492370017042e-02 -1.1065677346382891e-03 -2.7757311696773132e-04
7.2672672672672667e-01 -2.1412894047103728e+03 -8.3611681909422896e+02 -1.8013590799755999e+00 -2.3643861741016514e-02 -1.1076156457441762e-03 -2.7783597656761045e-04
7.2772772772772776e-01 -2.1432305670123869e+03 -8.3687479157834787e+02 -1.8029920821894754e+00 -2.3665295823203040e-02 -1.1086197424963061e-03 -2.7808784570901188e-04
7.2872872872872874e-01 -2.1450869487656546e+03 -8.3759965950285755e+02 -1.8045537627917301e+00 -2.3685793768700860e-02 -1.1095799851752594e-03 -2.7832871442865664e-04
7.2972972972972971e-01 -2.1468584765366099e+03 -8.3829139419389446e+02 -1.8060440600063985e+00 -2.3705354766665306e-02 -1.1104963357963682e-03 -2.7855857319841341e-04
7.3073073073073069e-01 -2.1485450802482860e+03 -8.3894996828825879e+02 -1.8074629148812533e+00 -2.3723978043314893e-02 -1.1113687581112189e-03 -2.7877741292567550e-04
7.3173173173173167e-01 -2.1501466931830878e+03 -8.3957535573449616e+02 -1.8088102712901373e+00 -2.3741662861961912e-02 -1.1121972176090854e-03 -2.7898522495372046e-04
7.3273273273273276e-01 -2.1516632519854325e+03 -8.4016753179392845e+02 -1.8100860759351847e+00 -2.3758408523041577e-02 -1.1129816815182948e-03 -2.7918200106205252e-04
7.3373373373373374e-01 -2.1530946966642532e+03 -8.4072647304163286e+02 -1.8112902783489289e+00 -2.3774214364139703e-02 -1.1137221188075241e-03 -2.7936773346672788e-04
7.3473473473473472e-01 -2.1544409705953735e+03 -8.4125215736736754e+02 -1.8124228308962973e+00 -2.3789079760018896e-02 -1.1144185001870266e-03 -2.7954241482066239e-04
7.3573573573573570e-01 -2.1557020205237477e+03 -8.4174456397644690e+02 -1.8134836887764989e+00 -2.3803004122643308e-02 -1.1150707981097919e-03 -2.7970603821392232e-04
7.3673673673673679e-01 -2.1568777965655663e+03 -8.4220367339056440e+02 -1.8144728100247938e+00 -2.3815986901201874e-02 -1.1156789867726342e-03 -2.7985859717399793e-04
7.3773773773773776e-01 -2.1579682522102303e+03 -8.4262946744856242e+02 -1.8153901555141541e+00 -2.3828027582130117e-02 -1.1162430421172145e-03 -2.8000008566605897e-04
7.3873873873873874e-01 -2.1589733443221894e+03 -8.4302192930715069e+02 -1.8162356889568110e+00 -2.3839125689130446e-02 -1.1167629418309902e-03 -2.8013049809319393e-04
7.3973973973973972e-01 -2.1598930331426513e+03 -8.4338104344157352e+02 -1.8170093769056923e+00 -2.3849280783191030e-02 -1.1172386653481006e-03 -2.8024982929663114e-04
7.4074074074074070e-01 -2.1607272822911518e+03 -8.4370679564622264e+02 -1.8177111887557424e+00 -2.3858492462603124e-02 -1.1176701938501773e-03 -2.8035807455594283e-04
7.4174174174174179e-01 -2.1614760587669944e+03 -8.4399917303519999e+02 -1.8183410967451363e+00 -2.3866760362976983e-02 -1.1180575102670916e-03 -2.8045522958923210e-04
7.4274274274274277e-01 -2.1621393329505572e+03 -8.4425816404282739e+02 -1.8188990759563750e+00 -2.3874084157256285e-02 -1.1184005992776270e-03 -2.8054129055330210e-04
7.4374374374374375e-01 -2.1627170786044617e+03 -8.4448375842410326e+02 -1.8193851043172720e+00 -2.3880463555731028e-02 -1.1186994473100871e-03 -2.8061625404380793e-04
7.4474474474474472e-01 -2.1632092728746147e+03 -8.4467594725510912e+02 -1.8197991626018277e+00 -2.3885898306049043e-02 -1.1189540425428322e-03 -2.8068011709539176e-04
7.4574574574574570e-01 -2.1636158962911081e+03 -8.4483472293336160e+02 -1.8201412344309884e+00 -2.3890388193225941e-02 -1.1191643749047463e-03 -2.8073287718179959e-04
7.4674674674674679e-01 -2.1639369327689924e+03 -8.4496007917811369e+02 -1.8204113062732943e+00 -2.3893933039653623e-02 -1.1193304360756356e-03 -2.8077453221598165e-04
7.4774774774774777e-01 -2.1641723696089111e+03 -8.4505201103060290e+02 -1.8206093674454158e+00 -2.3896532705107311e-02 -1.1194522194865586e-03 -2.8080508055017451e-04
7.4874874874874875e-01 -2.1643221974976041e+03 -8.4511051485424753e+02 -1.8207354101125752e+00 -2.3898187086751104e-02 -1.1195297203200841e-03 -2.8082452097596679e-04
7.4974974974974973e-01 -2.1643864105082748e+03 -8.4513558833479078e+02 -1.8207894292888576e+00 -2.3898896119142022e-02 -1.1195629355104843e-03 -2.8083285272434644e-04
7.5075075075075071e-01 -2.1643650061008257e+03 -8.4512723048039175e+02 -1.8207714228374059e+00 -2.3898659774232615e-02 -1.1195518637438534e-03 -2.8083007546573141e-04
7.5175175175175180e-01 -2.1642579851219593e+03 -8.4508544162166515e+02 -1.8206813914705087e+00 -2.3897478061372067e-02 -1.1194965054581614e-03 -2.8081618930998287e-04
7.5275275275275277e-01 -2.1640653518051431e+03 -8.4501022341166799e+02 -1.8205193387495688e+00 -2.3895351027305816e-02 -1.1193968628432360e-03 -2.8079119480640036e-04
7.5375375375375375e-01 -2.1637871137704428e+03 -8.4490157882583446e+02 -1.8202852710849646e+00 -2.3892278756173724e-02 -1.1192529398406763e-03 -2.8075509294370069e-04
7.5475475475475473e-01 -2.1634232820242214e+03 -8.4475951216185763e+02 -1.8199791977357960e+00 -2.3888261369506735e-02 -1.1190647421436967e-03 -2.8070788514997821e-04
7.5575575575575571e-01 -2.1629738709587032e+03 -8.4458402903952015e+02 -1.8196011308095170e+00 -2.3883299026222066e-02 -1.1188322771969019e-03 -2.8064957329264871e-04
7.5675675675675680e-01 -2.1624388983514045e+03 -8.4437513640047143e+02 -1.8191510852614583e+00 -2.3877391922616936e-02 -1.1185555541959919e-03 -2.8058015967837561e-04
7.5775775775775778e-01 -2.1618183853644309e+03 -8.4413284250795334e+02 -1.8186290788942345e+00 -2.3870540292360774e-02 -1.1182345840873985e-03 -2.8049964705297834e-04
7.5875875875875876e-01 -2.1611123565436401e+03 -8.4385715694647342e+02 -1.8180351323570412e+00 -2.3862744406486013e-02 -1.1178693795678533e-03 -2.8040803860132396e-04
7.5975975975975973e-01 -2.1603208398176698e+03 -8.4354809062142533e+02 -1.8173692691448371e+00 -2.3854004573377337e-02 -1.1174599550838838e-03 -2.8030533794720137e-04
7.6076076076076071e-01 -2.1594438664968338e+03 -8.4320565575865771e+02 -1.8166315155974140e+00 -2.3844321138759488e-02 -1.1170063268312424e-03 -2.8019154915317741e-04
7.6176176176176180e-01 -2.1584814712718844e+03 -8.4282986590399059e+02 -1.8158219008983574e+00 -2.3833694485683607e-02 -1.1165085127542670e-03 -2.8006667672043683e-04
7.6276276276276278e-01 -2.1574336922126381e+03 -8.4242073592267957e+02 -1.8149404570738890e+00 -2.3822125034512056e-02 -1.1159665325451689e-03 -2.7993072558860364e-04
7.6376376376376376e-01 -2.1563005707664706e+03 -8.4197828199882758e+02 -1.8139872189916015e+00 -2.3809613242901814e-02 -1.1153804076432560e-03 -2.7978370113554603e-04
7.6476476476476474e-01 -2.1550821517566797e+03 -8.4150252163474534e+02 -1.8129622243590804e+00 -2.3796159605786363e-02 -1.1147501612340839e-03 -2.7962560917716377e-04
7.6576576576576572e-01 -2.1537784833807059e+03 -8.4099347365025756e+02 -1.8118655137224093e+00 -2.3781764655356100e-02 -1.1140758182485379e-03 -2.7945645596715762e-04
7.6676676676676681e-01 -2.1523896172082327e+03 -8.4045115818196007e+02 -1.8106971304645685e+00 -2.3766428961037294e-02 -1.1133574053618482e-03 -2.7927624819678242e-04
7.6776776776776778e-01 -2.1509156081791434e+03 -8.3987559668242284e+02 -1.8094571208037187e+00 -2.3750153129469580e-02 -1.1125949509925340e-03 -2.7908499299458248e-04
7.6876876876876876e-01 -2.1493565146013470e+03 -8.3926681191934063e+02 -1.8081455337913717e+00 -2.3732937804481925e-02 -1.1117884853012793e-03 -2.7888269792610909e-04
7.6976976976976974e-01 -2.1477123981484742e+03 -8.3862482797463304e+02 -1.8067624213104501e+00 -2.3714783667067175e-02 -1.1109380401897397e-03 -2.7866937099362162e-04
7.7077077077077072e-01 -2.1459833238574356e+03 -8.3794967024349182e+02 -1.8053078380732364e+00 -2.3695691435355135e-02 -1.1100436492992810e-03 -2.7844502063577086e-04
7.7177177177177181e-01 -2.1441693601258489e+03 -8.3724136543337602e+02 -1.8037818416192064e+00 -2.3675661864584131e-02 -1.1091053480096478e-03 -2.7820965572726531e-04
7.7277277277277279e-01 -2.1422705787093369e+03 -8.3649994156295611e+02 -1.8021844923127561e+00 -2.3654695747071162e-02 -1.1081231734375648e-03 -2.7796328557852008e-04
7.7377377377377377e-01 -2.1402870547186835e+03 -8.3572542796100481e+02 -1.8005158533408110e+00 -2.3632793912180542e-02 -1.1070971644352675e-03 -2.7770591993528837e-04
7.7477477477477474e-01 -2.1382188666168668e+03 -8.3491785526523779e+02 -1.7987759907103282e+00 -2.3609957226291101e-02 -1.1060273615889663e-03 -2.7743756897827639e-04
7.7577577577577572e-01 -2.1360660962159536e+03 -8.3407725542110074e+02 -1.7969649732456840e+00 -2.3586186592761890e-02 -1.1049138072172400e-03 -2.7715824332274011e-04
7.7677677677677681e-01 -2.1338288286738630e+03 -8.3320366168050657e+02 -1.7950828725859533e+00 -2.3561482951896490e-02 -1.1037565453693625e-03 -2.7686795401806586e-04
7.7777777777777779e-01 -2.1315071524909990e+03 -8.3229710860051989e+02 -1.7931297631820751e+00 -2.3535847280905780e-02 -1.1025556218235612e-03 -2.7656671254733294e-04
7.7877877877877877e-01 -2.1291011595067475e+03 -8.3135763204198940e+02 -1.7911057222939051e+00 -2.3509280593869291e-02 -1.1013110840852036e-03 -2.7625453082685939e-04
7.7977977977977975e-01 -2.1266109448958468e+03 -8.3038526916813021e+02 -1.7890108299871641e+00 -2.3481783941695103e-02 -1.1000229813849208e-03 -2.7593142120573081e-04
7.8078078078078073e-01 -2.1240366071646185e+03 -8.2938005844305303e+02 -1.7868451691302658e+00 -2.3453358412078251e-02 -1.0986913646766582e-03 -2.7559739646531163e-04
7.8178178178178181e-01 -2.1213782481470730e+03 -8.2834203963024277e+02 -1.7846088253910417e+00 -2.3424005129457706e-02 -1.0973162866356602e-03 -2.7525246981873955e-04
7.8278278278278279e-01 -2.1186359730008830e+03 -8.2727125379098652e+02 -1.7823018872333534e+00 -2.3393725254971940e-02 -1.0958978016563886e-03 -2.7489665491040315e-04
7.8378378378378377e-01 -2.1158098902032211e+03 -8.2616774328274789e+02 -1.7799244459135894e+00 -2.3362519986412915e-02 -1.0944359658503677e-03 -2.7452996581540175e-04
7.8478478478478475e-01 -2.1129001115464685e+03 -8.2503155175749180e+02 -1.7774765954770577e+00 -2.3330390558178746e-02 -1.0929308370439662e-03 -2.7415241703898879e-04
7.8578578578578573e-01 -2.1099067521337952e+03 -8.2386272415995904e+02 -1.7749584327542667e+00 -2.3297338241224895e-02 -1.0913824747761107e-03 -2.7376402351599819e-04
7.8678678678678682e-01 -2.1068299303746048e+03 -8.2266130672588633e+02 -1.7723700573570915e+00 -2.3263364343013834e-02 -1.0897909402959283e-03 -2.7336480061025334e-04
7.8778778778778780e-01 -2.1036697679798513e+03 -8.2142734698017875e+02 -1.7697115716748364e+00 -2.3228470207463381e-02 -1.0881562965603261e-03 -2.7295476411395945e-04
7.8878878878878878e-01 -2.1004263899572252e+03 -8.2016089373502996e+02 -1.7669830808701845e+00 -2.3192657214893518e-02 -1.0864786082314991e-03 -2.7253393024707912e-04
7.8978978978978975e-01 -2.0970999246062065e+03 -8.1886199708798983e+02 -1.7641846928750353e+00 -2.3155926781971765e-02 -1.0847579416743726e-03 -2.7210231565669000e-04
7.9079079079079073e-01 -2.0936905035129907e+03 -8.1753070841998385e+02 -1.7613165183862372e+00 -2.3118280361657181e-02 -1.0829943649539777e-03 -2.7165993741632696e-04
7.9179179179179182e-01 -2.0901982615452857e+03 -8.1616708039328091e+02 -1.7583786708612088e+00 -2.3079719443142868e-02 -1.0811879478327582e-03 -2.7120681302530660e-04
7.9279279279279280e-01 -2.0866233368469730e+03 -8.1477116694940958e+02 -1.7553712665134507e+00 -2.3040245551797071e-02 -1.0793387617678116e-03 -2.7074296040803476e-04
7.9379379379379378e-01 -2.0829658708326447e+03 -8.1334302330702371e+02 -1.7522944243079464e+00 -2.2999860249102808e-02 -1.0774468799080610e-03 -2.7026839791329752e-04
7.9479479479479476e-01 -2.0792260081820114e+03 -8.1188270595971960e+02 -1.7491482659564592e+00 -2.2958565132596160e-02 -1.0755123770913638e-03 -2.6978314431353573e-04
7.9579579579579574e-01 -2.0754038968341747e+03 -8.1039027267379981e+02 -1.7459329159127155e+00 -2.2916361835803010e-02 -1.0735353298415491e-03 -2.6928721880410190e-04
7.9679679679679682e-01 -2.0714996879817800e+03 -8.0886578248598914e+02 -1.7426485013674833e+00 -2.2873252028174477e-02 -1.0715158163653918e-03 -2.6878064100250117e-04
7.9779779779779780e-01 -2.0675135360650329e+03 -8.0730929570109913e+02 -1.7392951522435403e+00 -2.2829237415020867e-02 -1.0694539165495194e-03 -2.6826343094761557e-04
7.9879879879879878e-01 -2.0634455987655906e+03 -8.0572087388964167e+02 -1.7358730011905332e+00 -2.2784319737444186e-02 -1.0673497119572501e-03 -2.6773560909891070e-04
7.9979979979979976e-01 -2.0592960370003225e+03 -8.0410057988539415e+02 -1.7323821835797319e+00 -2.2738500772269285e-02 -1.0652032858253680e-03 -2.6719719633562668e-04
8.0080080080080074e-01 -2.0550650149149496e+03 -8.0244847778291467e+02 -1.7288228374986756e+00 -2.2691782331973605e-02 -1.0630147230608303e-03 -2.6664821395595270e-04
8.0180180180180183e-01 -2.0507526998775456e+03 -8.0076463293500433e+02 -1.7251951037457065e+00 -2.2644166264615406e-02 -1.0607841102374075e-03 -2.6608868367618353e-04
8.0280280280280281e-01 -2.0463592624719211e+03 -7.9904911195012505e+02 -1.7214991258244050e+00 -2.2595654453760744e-02 -1.0585115355922603e-03 -2.6551862762986151e-04
8.0380380380380378e-01 -2.0418848764908732e+03 -7.9730198268976255e+02 -1.7177350499379107e+00 -2.2546248818408922e-02 -1.0561970890224481e-03 -2.6493806836690051e-04
8.0480480480480476e-01 -2.0373297189293103e+03 -7.9552331426574256e+02 -1.7139030249831377e+00 -2.2495951312916568e-02 -1.0538408620813730e-03 -2.6434702885269373e-04
8.0580580580580585e-01 -2.0326939699772502e+03 -7.9371317703749605e+02 -1.7100032025448857e+00 -2.2444763926920328e-02 -1.0514429479751579e-03 -2.6374553246720533e-04
8.0680680680680683e-01 -2.0279778130126981e+03 -7.9187164260927909e+02 -1.7060357368898473e+00 -2.2392688685258223e-02 -1.0490034415589621e-03 -2.6313360300404630e-04
8.0780780780780781e-01 -2.0231814345943837e+03 -7.8999878382733618e+02 -1.7020007849604988e+00 -2.2339727647889451e-02 -1.0465224393332246e-03 -2.6251126466953222e-04
8.0880880880880879e-01 -2.0183050244543874e+03 -7.8809467477702117e+02 -1.6978985063688969e+00 -2.2285882909812975e-02 -1.0440000394398500e-03 -2.6187854208172613e-04
8.0980980980980977e-01 -2.0133487754906346e+03 -7.8615939077986684e+02 -1.6937290633903643e+00 -2.2231156600984636e-02 -1.0414363416583262e-03 -2.6123546026946508e-04
8.1081081081081086e-01 -2.0083128837592610e+03 -7.8419300839060338e+02 -1.6894926209570675e+00 -2.2175550886232860e-02 -1.0388314474017754e-03 -2.6058204467136934e-04
8.1181181181181183e-01 -2.0031975484668631e+03 -7.8219560539413226e+02 -1.6851893466514969e+00 -2.2119067965173080e-02 -1.0361854597129448e-03 -2.5991832113483675e-04
8.1281281281281281e-01 -1.9980029719626145e+03 -7.8016726080244860e+02 -1.6808194106998353e+00 -2.2061710072120693e-02 -1.0334984832601288e-03 -2.5924431591502000e-04
8.1381381381381379e-01 -1.9927293597302614e+03 -7.7810805485151457e+02 -1.6763829859652233e+00 -2.2003479476002671e-02 -1.0307706243330298e-03 -2.5856005567378797e-04
8.1481481481481477e-01 -1.9873769203799941e+03 -7.7601806899808651e+02 -1.6718802479409220e+00 -2.1944378480267809e-02 -1.0280019908385514e-03 -2.5786556747867101e-04
8.1581581581581586e-01 -1.9819458656401980e+03 -7.7389738591649279e+02 -1.6673113747433734e+00 -2.1884409422795632e-02 -1.0251926922965333e-03 -2.5716087880179060e-04
8.1681681681681684e-01 -1.9764364103490755e+03 -7.7174608949536366e+02 -1.6626765471051517e+00 -2.1823574675803911e-02 -1.0223428398354174e-03 -2.5644601751877237e-04
8.1781781781781782e-01 -1.9708487724461461e+03 -7.6956426483431107e+02 -1.6579759483678131e+00 -2.1761876645754772e-02 -1.0194525461878501e-03 -2.5572101190764315e-04
8.1881881881881879e-01 -1.9651831729636299e+03 -7.6735199824056485e+02 -1.6532097644746480e+00 -2.1699317773259574e-02 -1.0165219256862259e-03 -2.5498589064771292e-04
8.1981981981981977e-01 -1.9594398360176988e+03 -7.6510937722555661e+02 -1.6483781839633198e+00 -2.1635900532982318e-02 -1.0135510942581619e-03 -2.5424068281843990e-04
8.2082082082082086e-01 -1.9536189887996159e+03 -7.6283649050145891e+02 -1.6434813979584113e+00 -2.1571627433541771e-02 -1.0105401694219147e-03 -2.5348541789828040e-04
8.2182182182182184e-01 -1.9477208615667462e+03 -7.6053342797767687e+02 -1.6385196001638633e+00 -2.1506501017412253e-02 -1.0074892702817307e-03 -2.5272012576352292e-04
8.2282282282282282e-01 -1.9417456876334466e+03 -7.5820028075728942e+02 -1.6334929868553092e+00 -2.1440523860823013e-02 -1.0043985175231325e-03 -2.5194483668710581e-04
8.2382382382382380e-01 -1.9356937033618383e+03 -7.5583714113344683e+02 -1.6284017568723144e+00 -2.1373698573656345e-02 -1.0012680334081478e-03 -2.5115958133742014e-04
8.2482482482482478e-01 -1.9295651481524599e+03 -7.5344410258572100e+02 -1.6232461116105106e+00 -2.1306027799344394e-02 -9.9809794177047289e-04 -2.5036439077709676e-04
8.2582582582582587e-01 -1.9233602644347900e+03 -7.5102125977640469e+02 -1.6180262550136255e+00 -2.1237514214764493e-02 -9.9488836801057100e-04 -2.4955929646177673e-04
8.2682682682682684e-01 -1.9170792976576647e+03 -7.4856870854676981e+02 -1.6127423935654204e+00 -2.1168160530133359e-02 -9.9163943909071572e-04 -2.4874433023886801e-04
8.2782782782782782e-01 -1.9107224962795660e+03 -7.4608654591327536e+02 -1.6073947362815193e+00 -2.1097969488899866e-02 -9.8835128352996724e-04 -2.4791952434628518e-04
8.2882882882882880e-01 -1.9042901117587892e+03 -7.4357487006372787e+02 -1.6019834947011393e+00 -2.1026943867636462e-02 -9.8502403139908638e-04 -2.4708491141117370e-04
8.2982982982982978e-01 -1.8977823985435032e+03 -7.4103378035340052e+02 -1.5965088828787273e+00 -2.0955086475929419e-02 -9.8165781431539326e-04 -2.4624052444862038e-04
8.3083083083083087e-01 -1.8911996140616773e+03 -7.3846337730109974e+02 -1.5909711173754870e+00 -2.0882400156267623e-02 -9.7825276543755664e-04 -2.4538639686034629e-04
8.3183183183183185e-01 -1.8845420187109066e+03 -7.3586376258519169e+02 -1.5853704172508176e+00 -2.0808887783930193e-02 -9.7480901946033101e-04 -2.4452256243338632e-04
8.3283283283283283e-01 -1.8778098758481028e+03 -7.3323503903957794e+02 -1.5797070040536443e+00 -2.0734552266872687e-02 -9.7132671260922370e-04 -2.4364905533875202e-04
8.3383383383383380e-01 -1.8710034517790841e+03 -7.3057731064962968e+02 -1.5739811018136574e+00 -2.0659396545612128e-02 -9.6780598263511051e-04 -2.4276591013008050e-04
8.3483483483483478e-01 -1.8641230157480343e+03 -7.2789068254807194e+02 -1.5681929370324472e+00 -2.0583423593110616e-02 -9.6424696880878296e-04 -2.4187316174226680e-04
8.3583583583583587e-01 -1.8571688399268567e+03 -7.2517526101082694e+02 -1.5623427386745474e+00 -2.0506636414657789e-02 -9.6064981191544194e-04 -2.4097084549008275e-04
8.3683683683683685e-01 -1.8501411994044076e+03 -7.2243115345280978e+02 -1.5564307381583768e+00 -2.0429038047751927e-02 -9.5701465424912770e-04 -2.4005899706677964e-04
8.3783783783783783e-01 -1.8430403721756095e+03 -7.1965846842367728e+02 -1.5504571693470823e+00 -2.0350631561979745e-02 -9.5334163960708921e-04 -2.3913765254267603e-04
8.3883883883883881e-01 -1.8358666391304623e+03 -7.1685731560353770e+02 -1.5444222685392932e+00 -2.0271420058895057e-02 -9.4963091328409985e-04 -2.3820684836373162e-04
8.3983983983983979e-01 -1.8286202840429241e+03 -7.1402780579860814e+02 -1.5383262744597681e+00 -2.0191406671896006e-02 -9.4588262206670554e-04 -2.3726662135010467e-04
8.4084084084084088e-01 -1.8213015935596898e+03 -7.1117005093683372e+02 -1.5321694282499545e+00 -2.0110594566101137e-02 -9.4209691422742089e-04 -2.3631700869469600e-04
8.4184184184184185e-01 -1.8139108571888544e+03 -7.0828416406346048e+02 -1.5259519734584517e+00 -2.0028986938224243e-02 -9.3827393951886439e-04 -2.3535804796167797e-04
8.4284284284284283e-01 -1.8064483672884571e+03 -7.0537025933656207e+02 -1.5196741560313745e+00 -1.9946587016447866e-02 -9.3441384916783310e-04 -2.3438977708500810e-04
8.4384384384384381e-01 -1.7989144190549155e+03 -7.0242845202252397e+02 -1.5133362243026216e+00 -1.9863398060295568e-02 -9.3051679586932015e-04 -2.3341223436692841e-04
8.4484484484484479e-01 -1.7913093105113535e+03 -6.9945885849148533e+02 -1.5069384289840582e+00 -1.9779423360503073e-02 -9.2658293378047689e-04 -2.3242545847645084e-04
8.4584584584584588e-01 -1.7836333424958061e+03 -6.9646159621273387e+02 -1.5004810231555925e+00 -1.9694666238888017e-02 -9.2261241851451163e-04 -2.3142948844782698e-04
8.4684684684684686e-01 -1.7758868186493244e+03 -6.9343678375006073e+02 -1.4939642622551690e+00 -1.9609130048218602e-02 -9.1860540713453699e-04 -2.3042436367900449e-04
8.4784784784784784e-01 -1.7680700454039620e+03 -6.9038454075706966e+02 -1.4873884040686629e+00 -1.9522818172080951e-02 -9.1456205814735569e-04 -2.2941012393006848e-04
8.4884884884884881e-01 -1.7601833319706525e+03 -6.8730498797244343e+02 -1.4807537087196800e+00 -1.9435734024745244e-02 -9.1048253149718947e-04 -2.2838680932166838e-04
8.4984984984984979e-01 -1.7522269903269778e+03 -6.8419824721516773e+02 -1.4740604386592699e+00 -1.9347881051030660e-02 -9.0636698855935290e-04 -2.2735446033343113e-04
8.5085085085085088e-01 -1.7442013352048300e+03 -6.8106444137971368e+02 -1.4673088586555438e+00 -1.9259262726169148e-02 -9.0221559213387063e-04 -2.2631311780236006e-04
8.5185185185185186e-01 -1.7361066840779613e+03 -6.7790369443117561e+02 -1.4604992357832016e+00 -1.9169882555667934e-02 -8.9802850643903745e-04 -2.2526282292121956e-04
8.5285285285285284e-01 -1.7279433571494187e+03 -6.7471613140036595e+02 -1.4536318394129626e+00 -1.9079744075170817e-02 -8.9380589710491933e-04 -2.2420361723690478e-04
8.5385385385385382e-01 -1.7197116773388884e+03 -6.7150187837887222e+02 -1.4467069412009170e+00 -1.8988850850318373e-02 -8.8954793116680596e-04 -2.2313554264879933e-04
8.5485485485485480e-01 -1.7114119702699127e+03 -6.6826106251406645e+02 -1.4397248150777742e+00 -1.8897206476606847e-02 -8.8525477705859957e-04 -2.2205864140711692e-04
8.5585585585585588e-01 -1.7030445642570112e+03 -6.6499381200407595e+02 -1.4326857372380268e+00 -1.8804814579245946e-02 -8.8092660460615277e-04 -2.2097295611123014e-04
8.5685685685685686e-01 -1.6946097902927027e+03 -6.6170025609271602e+02 -1.4255899861290338e+00 -1.8711678813015498e-02 -8.7656358502055534e-04 -2.1987852970798661e-04
8.5785785785785784e-01 -1.6861079820343975e+03 -6.5838052506437111e+02 -1.4184378424399930e+00 -1.8617802862120770e-02 -8.7216589089135401e-04 -2.1877540549000810e-04
8.5885885885885882e-01 -1.6775394757912065e+03 -6.5503475023884494e+02 -1.4112295890908444e+00 -1.8523190440046765e-02 -8.6773369617972941e-04 -2.1766362709397917e-04
8.5985985985985980e-01 -1.6689046105106406e+03 -6.5166306396616642e+02 -1.4039655112210820e+00 -1.8427845289411410e-02 -8.6326717621161629e-04 -2.1654323849892130e-04
8.6086086086086089e-01 -1.6602037277651950e+03 -6.4826559962135138e+02 -1.3966458961784665e+00 -1.8331771181817374e-02 -8.5876650767076367e-04 -2.1541428402445216e-04
8.6186186186186187e-01 -1.6514371717388447e+03 -6.4484249159912918e+02 -1.3892710335076650e+00 -1.8234971917702986e-02 -8.5423186859174952e-04 -2.1427680832903341e-04
8.6286286286286284e-01 -1.6426052892134269e+03 -6.4139387530862587e+02 -1.3818412149387962e+00 -1.8137451326191850e-02 -8.4966343835293713e-04 -2.1313085640820381e-04
8.6386386386386382e-01 -1.6337084295549198e+03 -6.3791988716800597e+02 -1.3743567343758858e+00 -1.8039213264941359e-02 -8.4506139766937728e-04 -2.1197647359279888e-04
8.6486486486486491e-01 -1.6247469446996247e+03 -6.3442066459907733e+02 -1.3668178878852439e+00 -1.7940261619990090e-02 -8.4042592858566095e-04 -2.1081370554715793e-04
8.6586586586586589e-01 -1.6157211891402530e+03 -6.3089634602185788e+02 -1.3592249736837592e+00 -1.7840600305604210e-02 -8.3575721446872231e-04 -2.0964259826731886e-04
8.6686686686686687e-01 -1.6066315199118881e+03 -6.2734707084909485e+02 -1.3515782921270900e+00 -1.7740233264122447e-02 -8.3105544000057745e-04 -2.0846319807919675e-04
8.6786786786786785e-01 -1.5974782965778702e+03 -6.2377297948075261e+02 -1.3438781456977904e+00 -1.7639164465800234e-02 -8.2632079117102319e-04 -2.0727555163675229e-04
8.6886886886886883e-01 -1.5882618812155768e+03 -6.2017421329846047e+02 -1.3361248389933471e+00 -1.7537397908652705e-02 -8.2155345527028169e-04 -2.0607970592014682e-04
8.6986986986986992e-01 -1.5789826384020898e+03 -6.1655091465991654e+02 -1.3283186787141235e+00 -1.7434937618296450e-02 -8.1675362088158663e-04 -2.0487570823388276e-04
8.7087087087087089e-01 -1.5696409351997836e+03 -6.1290322689325944e+02 -1.3204599736512328e+00 -1.7331787647790330e-02 -8.1192147787372806e-04 -2.0366360620493323e-04
8.7187187187187187e-01 -1.5602371411418005e+03 -6.0923129429139726e+02 -1.3125490346743225e+00 -1.7227952077475156e-02 -8.0705721739353993e-04 -2.0244344778085801e-04
8.7287287287287285e-01 -1.5507716282174313e+03 -6.0553526210629923e+02 -1.3045861747192733e+00 -1.7123435014812220e-02 -8.0216103185833749e-04 -2.0121528122790612e-04
8.7387387387387383e-01 -1.5412447708574016e+03 -6.0181527654325009e+02 -1.2965717087758233e+00 -1.7018240594220857e-02 -7.9723311494830668e-04 -1.9997915512910716e-04
8.7487487487487492e-01 -1.5316569459190637e+03 -5.9807148475506835e+02 -1.2885059538751085e+00 -1.6912372976914926e-02 -7.9227366159884431e-04 -1.9873511838234959e-04
8.7587587587587590e-01 -1.5220085326714875e+03 -5.9430403483628402e+02 -1.2803892290771222e+00 -1.6805836350738165e-02 -7.8728286799284594e-04 -1.9748322019844634e-04
8.7687687687687688e-01 -1.5122999127804521e+03 -5.9051307581727849e+02 -1.2722218554580882e+00 -1.6698634929998509e-02 -7.8226093155294254e-04 -1.9622351009918751e-04
8.7787787787787785e-01 -1.5025314702933572e+03 -5.8669875765839367e+02 -1.2640041560977684e+00 -1.6590772955301453e-02 -7.7720805093369632e-04 -1.9495603791538262e-04
8.7887887887887883e-01 -1.4927035916240241e+03 -5.8286123124399546e+02 -1.2557364560666759e+00 -1.6482254693382239e-02 -7.7212442601373764e-04 -1.9368085378488833e-04
8.7987987987987992e-01 -1.4828166655374096e+03 -5.7900064837650689e+02 -1.2474190824132163e+00 -1.6373084436937066e-02 -7.6701025788785955e-04 -1.9239800815062537e-04
8.8088088088088090e-01 -1.4728710831342405e+03 -5.7511716177040648e+02 -1.2390523641507600e+00 -1.6263266504453429e-02 -7.6186574885906810e-04 -1.9110755175858439e-04
8.8188188188188188e-01 -1.4628672378355234e+03 -5.7121092504618116e+02 -1.2306366322446132e+00 -1.6152805240039064e-02 -7.5669110243057084e-04 -1.8980953565581645e-04
8.8288288288288286e-01 -1.4528055253669929e+03 -5.6728209272425306e+02 -1.2221722195989333e+00 -1.6041705013250255e-02 -7.5148652329773251e-04 -1.8850401118841514e-04
8.8388388388388384e-01 -1.4426863437434613e+03 -5.6333082021886821e+02 -1.2136594610435634e+00 -1.5929970218918996e-02 -7.4625221733997857e-04 -1.8719102999948553e-04
8.8488488488488493e-01 -1.4325100932530622e+03 -5.5935726383194469e+02 -1.2050986933207781e+00 -1.5817605276979028e-02 -7.4098839161264665e-04 -1.8587064402710035e-04
8.8588588588588590e-01 -1.4222771764414283e+03 -5.5536158074689422e+02 -1.1964902550719723e+00 -1.5704614632291131e-02 -7.3569525433880053e-04 -1.8454290550224645e-04
8.8688688688688688e-01 -1.4119879980957619e+03 -5.5134392902240177e+02 -1.1878344868242601e+00 -1.5591002754467216e-02 -7.3037301490099145e-04 -1.8320786694675834e-04
8.8788788788788786e-01 -1.4016429652288207e+03 -5.4730446758617336e+02 -1.1791317309770040e+00 -1.5476774137693522e-02 -7.2502188383297421e-04 -1.8186558117124009e-04
8.8888888888888884e-01 -1.3912424870628199e+03 -5.4324335622864908e+02 -1.1703823317882720e+00 -1.5361933300552853e-02 -7.1964207281138024e-04 -1.8051610127297674e-04
8.8988988988988993e-01 -1.3807869750132472e+03 -5.3916075559668434e+02 -1.1615866353612214e+00 -1.5246484785845862e-02 -7.1423379464734575e-04 -1.7915948063383416e-04
8.9089089089089091e-01 -1.3702768426725854e+03 -5.3505682718719311e+02 -1.1527449896304069e+00 -1.5130433160411325e-02 -7.0879726327809198e-04 -1.7779577291814706e-04
8.9189189189189189e-01 -1.3597125057939486e+03 -5.3093173334075880e+02 -1.1438577443480122e+00 -1.5013783014945445e-02 -7.0333269375846038e-04 -1.7642503207059576e-04
8.9289289289289286e-01 -1.3490943822746442e+03 -5.2678563723521563e+02 -1.1349252510700247e+00 -1.4896538963820359e-02 -6.9784030225241052e-04 -1.7504731231407343e-04
8.9389389389389384e-01 -1.3384228921396334e+03 -5.2261870287919032e+02 -1.1259478631423188e+00 -1.4778705644901496e-02 -6.9232030602446419e-04 -1.7366266814753986e-04
8.9489489489489493e-01 -1.3276984575249182e+03 -5.1843109510561499e+02 -1.1169259356866814e+00 -1.4660287719364154e-02 -6.8677292343111249e-04 -1.7227115434386610e-04
8.9589589589589591e-01 -1.3169215026608538e+03 -5.1422297956521118e+02 -1.1078598255867738e+00 -1.4541289871509214e-02 -6.8119837391218316e-04 -1.7087282594766901e-04
8.9689689689689689e-01 -1.3060924538553488e+03 -5.0999452271993033e+02 -1.0987498914739986e+00 -1.4421716808577671e-02 -6.7559687798215170e-04 -1.6946773827313175e-04
8.9789789789789787e-01 -1.2952117394770123e+03 -5.0574589183637255e+02 -1.0895964937133213e+00 -1.4301573260564518e-02 -6.6996865722142307e-04 -1.6805594690181674e-04
8.9889889889889885e-01 -1.2842797899382117e+03 -5.0147725497917162e+02 -1.0803999943890197e+00 -1.4180863980031683e-02 -6.6431393426756851e-04 -1.6663750768046762e-04
8.9989989989989994e-01 -1.2732970376780358e+03 -4.9718878100434233e+02 -1.0711607572903492e+00 -1.4059593741919915e-02 -6.5863293280651273e-04 -1.6521247671879861e-04
9.0090090090090091e-01 -1.2622639171452006e+03 -4.9288063955260560e+02 -1.0618791478971639e+00 -1.3937767343360019e-02 -6.5292587756369158e-04 -1.6378091038727648e-04
9.0190190190190189e-01 -1.2511808647808573e+03 -4.8855300104267565e+02 -1.0525555333654535e+00 -1.3815389603483039e-02 -6.4719299429515965e-04 -1.6234286531488992e-04
9.0290290290290287e-01 -1.2400483190013256e+03 -4.8420603666451768e+02 -1.0431902825128176e+00 -1.3692465363229588e-02 -6.4143450977865849e-04 -1.6089839838690910e-04
9.0390390390390385e-01 -1.2288667201807546e+03 -4.7983991837257753e+02 -1.0337837658038798e+00 -1.3568999485158401e-02 -6.3565065180464766e-04 -1.5944756674263598e-04
9.0490490490490494e-01 -1.2176365106337050e+03 -4.7545481887898029e+02 -1.0243363553356333e+00 -1.3444996853254008e-02 -6.2984164916729513e-04 -1.5799042777314419e-04
9.0590590590590592e-01 -1.2063581345976504e+03 -4.7105091164669744e+02 -1.0148484248227214e+00 -1.3320462372733500e-02 -6.2400773165542569e-04 -1.5652703911900854e-04
9.0690690690690690e-01 -1.1950320382153977e+03 -4.6662837088268310e+02 -1.0053203495826493e+00 -1.3195400969852450e-02 -6.1814913004342809e-04 -1.5505745866802433e-04
9.0790790790790787e-01 -1.1836586695174526e+03 -4.6218737153098732e+02 -9.9575250652094749e-01 -1.3069817591710161e-02 -6.1226607608213276e-04 -1.5358174455291877e-04
9.0890890890890885e-01 -1.1722384784042813e+03 -4.5772808926583059e+02 -9.8614527411625053e-01 -1.2943717206053824e-02 -6.0635880248963679e-04 -1.5209995514904980e-04
9.0990990990990994e-01 -1.1607719166285269e+03 -4.5325070048465926e+02 -9.7649903240533609e-01 -1.2817104801082141e-02 -6.0042754294210464e-04 -1.5061214907209850e-04
9.1091091091091092e-01 -1.1492594377771331e+03 -4.4875538230116558e+02 -9.6681416296808687e-01 -1.2689985385247949e-02 -5.9447253206452208e-04 -1.4911838517574951e-04
9.1191191191191190e-01 -1.1377014972533993e+03 -4.4424231253828054e+02 -9.5709104891239394e-01 -1.2562363987060059e-02 -5.8849400542141295e-04 -1.4761872254936284e-04
9.1291291291291288e-01 -1.1260985522589685e+03 -4.3971166972114059e+02 -9.4733007485900456e-01 -1.2434245654884379e-02 -5.8249219950752302e-04 -1.4611322051563658e-04
9.1391391391391386e-01 -1.1144510617757462e+03 -4.3516363307002791e+02 -9.3753162692631153e-01 -1.2305635456744273e-02 -5.7646735173846658e-04 -1.4460193862826101e-04
9.1491491491491495e-01 -1.1027594865477347e+03 -4.3059838249327635e+02 -9.2769609271507070e-01 -1.2176538480119953e-02 -5.7041970044133033e-04 -1.4308493666956141e-04
9.1591591591591592e-01 -1.0910242890628163e+03 -4.2601609858015917e+02 -9.1782386129307658e-01 -1.2046959831747354e-02 -5.6434948484525055e-04 -1.4156227464813464e-04
9.1691691691691690e-01 -1.0792459335344549e+03 -4.2141696259374334e+02 -9.0791532317976897e-01 -1.1916904637416076e-02 -5.5825694507194749e-04 -1.4003401279647453e-04
9.1791791791791788e-01 -1.0674248858833300e+03 -4.1680115646371831e+02 -8.9797087033078193e-01 -1.1786378041766589e-02 -5.5214232212622558e-04 -1.3850021156858926e-04
9.1891891891891886e-01 -1.0555616137189086e+03 -4.1216886277920031e+02 -8.8799089612244142e-01 -1.1655385208086748e-02 -5.4600585788644105e-04 -1.3696093163760993e-04
9.1991991991991995e-01 -1.0436565863209512e+03 -4.0752026478151112e+02 -8.7797579533620773e-01 -1.1523931318107599e-02 -5.3984779509493616e-04 -1.3541623389339117e-04
9.2092092092092093e-01 -1.0317102746209457e+03 -4.0285554635692813e+02 -8.6792596414305589e-01 -1.1392021571798352e-02 -5.3366837734843467e-04 -1.3386617944010203e-04
9.2192192192192191e-01 -1.0197231511834725e+03 -3.9817489202940828e+02 -8.5784180008779998e-01 -1.1259661187160645e-02 -5.2746784908840353e-04 -1.3231082959380824e-04
9.2292292292292288e-01 -1.0076956901875241e+03 -3.9347848695329361e+02 -8.4772370207337733e-01 -1.1126855400022246e-02 -5.2124645559138932e-04 -1.3075024588004807e-04
9.2392392392392386e-01 -9.9562836740773275e+02 -3.8876651690598135e+02 -8.3757207034505732e-01 -1.0993609463829797e-02 -5.1500444295930899e-04 -1.2918449003139696e-04
9.2492492492492495e-01 -9.8352166019556387e+02 -3.8403916828058010e+02 -8.2738730647461900e-01 -1.0859928649441138e-02 -5.0874205810972077e-04 -1.2761362398502709e-04
9.2592592592592593e-01 -9.7137604746042632e+02 -3.7929662807853435e+02 -8.1716981334446148e-01 -1.0725818244916738e-02 -5.0245954876605378e-04 -1.2603770988025648e-04
9.2692692692692691e-01 -9.5919200965072582e+02 -3.7453908390222597e+02 -8.0691999513166424e-01 -1.0591283555310480e-02 -4.9615716344780748e-04 -1.2445681005609062e-04
9.2792792792792789e-01 -9.4697002873486269e+02 -3.6976672394755468e+02 -7.9663825729200211e-01 -1.0456329902459854e-02 -4.8983515146072275e-04 -1.2287098704875696e-04
9.2892892892892887e-01 -9.3471058818217170e+02 -3.6497973699649503e+02 -7.8632500654390991e-01 -1.0320962624775479e-02 -4.8349376288692186e-04 -1.2128030358923172e-04
9.2992992992992995e-01 -9.2241417294378482e+02 -3.6017831240962448e+02 -7.7598065085238466e-01 -1.0185187077029811e-02 -4.7713324857501054e-04 -1.1968482260075685e-04
9.3093093093093093e-01 -9.1008126943346053e+02 -3.5536264011863722e+02 -7.6560559941285700e-01 -1.0049008630145446e-02 -4.7075386013016080e-04 -1.1808460719635264e-04
9.3193193193193191e-01 -8.9771236550833714e+02 -3.5053291061882902e+02 -7.5520026263500073e-01 -9.9124326709826120e-03 -4.6435584990415574e-04 -1.1647972067632036e-04
9.3293293293293289e-01 -8.8530795044962895e+02 -3.4568931496155983e+02 -7.4476505212649291e-01 -9.7754646021260098e-03 -4.5793947098540409e-04 -1.1487022652573761e-04
9.3393393393393398e-01 -8.7286851494328243e+02 -3.4083204474670021e+02 -7.3430038067674130e-01 -9.6381098416712316e-03 -4.5150497718893451e-04 -1.1325618841194837e-04
9.3493493493493496e-01 -8.6039455106056084e+02 -3.3596129211505013e+02 -7.2380666224055101e-01 -9.5003738230103659e-03 -4.4505262304635234e-04 -1.1163767018204390e-04
9.3593593593593594e-01 -8.4788655223857484e+02 -3.3107724974073699e+02 -7.1328431192174580e-01 -9.3622619946170278e-03 -4.3858266379576930e-04 -1.1001473586033644e-04
9.3693693693693691e-01 -8.3534501326076827e+02 -3.2618011082359550e+02 -7.0273374595675164e-01 -9.2237798198308799e-03 -4.3209535537170886e-04 -1.0838744964582732e-04
9.3793793793793789e-01 -8.2277043023734984e+02 -3.2127006908152697e+02 -6.9215538169813540e-01 -9.0849327766415657e-03 -4.2559095439498464e-04 -1.0675587590966787e-04
9.3893893893893898e-01 -8.1016330058565654e+02 -3.1634731874283182e+02 -6.8154963759808507e-01 -8.9457263574718865e-03 -4.1906971816254294e-04 -1.0512007919261156e-04
9.3993993993993996e-01 -7.9752412301048969e+02 -3.1141205453853104e+02 -6.7091693319186751e-01 -8.8061660689606660e-03 -4.1253190463729118e-04 -1.0348012420246257e-04
9.4094094094094094e-01 -7.8485339748438173e+02 -3.0646447169466114e+02 -6.6025768908122839e-01 -8.6662574317448622e-03 -4.0597777243789069e-04 -1.0183607581151538e-04
9.4194194194194192e-01 -7.7215162522781361e+02 -3.0150476592454942e+02 -6.4957232691774913e-01 -8.5260059802411380e-03 -3.9940758082852385e-04 -1.0018799905398790e-04
9.4294294294294290e-01 -7.5941930868939994e+02 -2.9653313342107697e+02 -6.3886126938617871e-01 -8.3854172624270567e-03 -3.9282158970864450e-04 -9.8535959123450560e-05
9.4394394394394399e-01 -7.4665695152599983e+02 -2.9154977084891226e+02 -6.2812494018770126e-01 -8.2444968396214718e-03 -3.8622005960268986e-04 -9.6880021370245492e-05
9.4494494494494496e-01 -7.3386505858280725e+02 -2.8655487533673704e+02 -6.1736376402318716e-01 -8.1032502862646918e-03 -3.7960325164978213e-04 -9.5220251298903371e-05
9.4594594594594594e-01 -7.2104413587336637e+02 -2.8154864446944310e+02 -6.0657816657638131e-01 -7.9616831896978085e-03 -3.7297142759339108e-04 -9.3556714565550350e-05
9.4694694694694692e-01 -7.0819469055956984e+02 -2.7653127628032155e+02 -5.9576857449707610e-01 -7.8198011499418362e-03 -3.6632484977098775e-04 -9.1889476975312681e-05
9.4794794794794790e-01 -6.9531723093158189e+02 -2.7150296924322396e+02 -5.8493541538422245e-01 -7.6776097794760342e-03 -3.5966378110365938e-04 -9.0218604479711860e-05
9.4894894894894899e-01 -6.8241226638774469e+02 -2.6646392226471596e+02 -5.7407911776902509e-01 -7.5351147030160272e-03 -3.5298848508571578e-04 -8.8544163174057353e-05
9.4994994994994997e-01 -6.6948030741442221e+02 -2.6141433467620692e+02 -5.6320011109798751e-01 -7.3923215572912482e-03 -3.4629922577426316e-04 -8.6866219294831322e-05
9.5095095095095095e-01 -6.5652186556580159e+02 -2.5635440622606279e+02 -5.5229882571591848e-01 -7.2492359908219043e-03 -3.3959626777875594e-04 -8.5184839217067817e-05
9.5195195195195192e-01 -6.4353745344366973e+02 -2.5128433707170959e+02 -5.4137569284891995e-01 -7.1058636636956753e-03 -3.3287987625053612e-04 -8.3500089451728749e-05
9.5295295295295290e-01 -6.3052758467712385e+02 -2.4620432777171072e+02 -5.3043114458731855e-01 -6.9622102473436776e-03 -3.2615031687233814e-04 -8.1812036643071331e-05
9.5395395395395399e-01 -6.1749277390225870e+02 -2.4111457927783556e+02 -5.1946561386857715e-01 -6.8182814243161749e-03 -3.1940785584778166e-04 -8.0120747566012402e-05
9.5495495495495497e-01 -6.0443353674181253e+02 -2.3601529292711163e+02 -5.0847953446017213e-01 -6.6740828880578326e-03 -3.1265275989084335e-04 -7.8426289123487505e-05
9.5595595595595595e-01 -5.9135038978476757e+02 -2.3090667043385906e+02 -4.9747334094243240e-01 -6.5296203426824621e-03 -3.0588529621530461e-04 -7.6728728343804012e-05
9.5695695695695693e-01 -5.7824385056590859e+02 -2.2578891388170894e+02 -4.8644746869134292e-01 -6.3848995027473163e-03 -2.9910573252417834e-04 -7.5028132377988766e-05
9.5795795795795791e-01 -5.6511443754536401e+02 -2.2066222571561451e+02 -4.7540235386133389e-01 -6.2399260930271830e-03 -2.9231433699912582e-04 -7.3324568497133583e-05
9.5895895895895900e-01 -5.5196267008808218e+02 -2.1552680873383719e+02 -4.6433843336801472e-01 -6.0947058482877610e-03 -2.8551137828984065e-04 -7.1618104089732172e-05
9.5995995995995997e-01 -5.3878906844329947e+02 -2.1038286607992956e+02 -4.5325614487090221e-01 -5.9492445130589532e-03 -2.7869712550342846e-04 -6.9908806659016150e-05
9.6096096096096095e-01 -5.2559415372395529e+02 -2.0523060123469725e+02 -4.4215592675610266e-01 -5.8035478414075678e-03 -2.7187184819375880e-04 -6.8196743820284089e-05
9.6196196196196193e-01 -5.1237844788607435e+02 -2.0007021800814843e+02 -4.3103821811896798e-01 -5.6576215967096598e-03 -2.6503581635080038e-04 -6.6481983298226306e-05
9.6296296296296291e-01 -4.9914247370812274e+02 -1.9490192053143295e+02 -4.1990345874672863e-01 -5.5114715514225868e-03 -2.5818930038994266e-04 -6.4764592924246355e-05
9.6396396396396400e-01 -4.8588675477033291e+02 -1.8972591324876902e+02 -4.0875208910110056e-01 -5.3651034868567090e-03 -2.5133257114130135e-04 -6.3044640633778300e-05
9.6496496496496498e-01 -4.7261181543398766e+02 -1.8454240090935448e+02 -3.9758455030085832e-01 -5.2185231929466561e-03 -2.4446589983900271e-04 -6.1322194463598822e-05
9.6596596596596596e-01 -4.5931818082067264e+02 -1.7935158855926522e+02 -3.8640128410438079e-01 -5.0717364680222289e-03 -2.3758955811045170e-04 -5.9597322549135240e-05
9.6696696696696693e-01 -4.4600637679151652e+02 -1.7415368153334910e+02 -3.7520273289218742e-01 -4.9247491185791742e-03 -2.3070381796559355e-04 -5.7870093121771822e-05
9.6796796796796791e-01 -4.3267692992637683e+02 -1.6894888544709866e+02 -3.6398933964942798e-01 -4.7775669590493577e-03 -2.2380895178614719e-04 -5.6140574506149164e-05
9.6896896896896900e-01 -4.1933036750301312e+02 -1.6373740618851855e+02 -3.5276154794836218e-01 -4.6301958115707942e-03 -2.1690523231483245e-04 -5.4408835117461822e-05
9.6996996996996998e-01 -4.0596721747624264e+02 -1.5851944990998666e+02 -3.4151980193082415e-01 -4.4826415057574905e-03 -2.0999293264458788e-04 -5.2674943458753760e-05
9.7097097097097096e-01 -3.9258800845703320e+02 -1.5329522302009025e+02 -3.3026454629063462e-01 -4.3349098784685866e-03 -2.0307232620775622e-04 -5.0938968118205603e-05
9.7197197197197194e-01 -3.7919326969160568e+02 -1.4806493217546608e+02 -3.1899622625602092e-01 -4.1870067735776161e-03 -1.9614368676527496e-04 -4.9200977766423169e-05
9.7297297297297292e-01 -3.6578353104050274e+02 -1.4282878427262727e+02 -3.0771528757200806e-01 -4.0389380417413757e-03 -1.8920728839584902e-04 -4.7461041153721556e-05
9.7397397397397401e-01 -3.5235932295761518e+02 -1.3758698643977380e+02 -2.9642217648277530e-01 -3.8907095401683432e-03 -1.8226340548510217e-04 -4.5719227107403820e-05
9.7497497497497498e-01 -3.3892117646921201e+02 -1.3233974602860403e+02 -2.8511733971401476e-01 -3.7423271323871275e-03 -1.7531231271472966e-04 -4.3975604529040059e-05
9.7597597597597596e-01 -3.2546962315292905e+02 -1.2708727060611052e+02 -2.7380122445525562e-01 -3.5937966880144646e-03 -1.6835428505163001e-04 -4.2230242391741174e-05
9.7697697697697694e-01 -3.1200519511673684e+02 -1.2182976794636758e+02 -2.6247427834217130e-01 -3.4451240825229827e-03 -1.6138959773702566e-04 -4.0483209737429896e-05
9.7797797797797792e-01 -2.9852842497789595e+02 -1.1656744602231366e+02 -2.5113694943887499e-01 -3.2963151970088300e-03 -1.5441852627557737e-04 -3.8734575674110221e-05
9.7897897897897901e-01 -2.8503984584189175e+02 -1.1130051299752618e+02 -2.3978968622019903e-01 -3.1473759179590746e-03 -1.4744134642448784e-04 -3.6984409373134143e-05
9.7997997997997999e-01 -2.7153999128134257e+02 -1.0602917721798551e+02 -2.2843293755395108e-01 -2.9983121370188099e-03 -1.4045833418259164e-04 -3.5232780066464959e-05
9.8098098098098097e-01 -2.5802939531488681e+02 -1.0075364720383115e+02 -2.1706715268315330e-01 -2.8491297507580314e-03 -1.3346976577943427e-04 -3.3479757043937849e-05
9.8198198198198194e-01 -2.4450859238607239e+02 -9.5474131641118447e+01 -2.0569278120828260e-01 -2.6998346604385336e-03 -1.2647591766435236e-04 -3.1725409650520725e-05
9.8298298298298292e-01 -2.3097811734220198e+02 -9.0190839373558291e+01 -1.9431027306947454e-01 -2.5504327717803224e-03 -1.1947706649553099e-04 -2.9969807283569349e-05
9.8398398398398401e-01 -2.1743850541317966e+02 -8.4903979394257348e+01 -1.8292007852872810e-01 -2.4009299947280434e-03 -1.1247348912906191e-04 -2.8213019390082715e-05
9.8498498498498499e-01 -2.0389029219035197e+02 -7.9613760837455942e+01 -1.7152264815210552e-01 -2.2513322432173473e-03 -1.0546546260799865e-04 -2.6455115463957572e-05
9.8598598598598597e-01 -1.9033401360529874e+02 -7.4320392970246488e+01 -1.6011843279189014e-01 -2.1016454349406977e-03 -9.8453264151385716e-05 -2.4696165043236512e-05
9.8698698698698695e-01 -1.7677020590864589e+02 -6.9024085184300503e+01 -1.4870788356876288e-01 -1.9518754911134304e-03 -9.1437171143299292e-05 -2.2936237707358932e-05
9.8798798798798793e-01 -1.6319940564885701e+02 -6.3725046987587170e+01 -1.3729145185396047e-01 -1.8020283362395664e-03 -8.4417461121876755e-05 -2.1175403074409160e-05
9.8898898898898902e-01 -1.4962214965099542e+02 -5.8423487996080581e+01 -1.2586958925140898e-01 -1.6521098978773091e-03 -7.7394411768331059e-05 -1.9413730798360820e-05
9.8998998998998999e-01 -1.3603897499550206e+02 -5.3119617925473001e+01 -1.1444274757987091e-01 -1.5021261064047109e-03 -7.0368300895973205e-05 -1.7651290566323214e-05
9.9099099099099097e-01 -1.2245041899694444e+02 -4.7813646582876949e+01 -1.0301137885506768e-01 -1.3520828947850216e-03 -6.3339406439219911e-05 -1.5888152095783980e-05
9.9199199199199195e-01 -1.0885701918275792e+02 -4.2505783858524190e+01 -9.1575935271795708e-02 -1.2019861983319528e-03 -5.6308006442597117e-05 -1.4124385131850714e-05
9.9299299299299304e-01 -9.5259313271984567e+01 -3.7196239717463811e+01 -8.0136869186040446e-02 -1.0518419544749136e-03 -4.9274379049742308e-05 -1.2360059444492314e-05
9.9399399399399402e-01 -8.1657839154015718e+01 -3.1885224191261827e+01 -6.8694633097093727e-02 -9.0165610252429052e-04 -4.2238802492408873e-05 -1.0595244825780796e-05
9.9499499499499500e-01 -6.8053134867291604e+01 -2.6572947369683860e+01 -5.7249679629634599e-02 -7.5143458343624912e-04 -3.5201555079448047e-05 -8.8300110871275134e-06
9.9599599599599598e-01 -5.4445738578031268e+01 -2.1259619392389801e+01 -4.5802461515836099e-02 -6.0118333957787432e-04 -2.8162915185806684e-05 -7.0644280565233501e-06
9.9699699699699695e-01 -4.0836188558948081e+01 -1.5945450440622739e+01 -3.4353431577459528e-02 -4.5090831449214785e-04 -2.1123161241517497e-05 -5.2985655757770068e-06
9.9799799799799804e-01 -2.7225023167943565e+01 -1.0630650728889488e+01 -2.2903042707930719e-02 -3.0061545266268924e-04 -1.4082571720678115e-05 -3.5324934977504950e-06
9.9899899899899902e-01 -1.3612780826824896e+01 -5.3154304966503272e+00 -1.1451747854436107e-02 -1.5031069927875647e-04 -7.0414251304423684e-06 -1.7662816835976928e-06
1.0000000000000000e+00 -5.3012243327158949e-13 -2.0699877450590875e-13 -4.4596534058958762e-16 -5.8535485630818138e-18 -2.7421417205910354e-19 -6.8784295866037677e-20


==> data/example_I_3b/exact_Adam.csv <==
x u_exact_0 u_exact_1 u_exact_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0010010010010010e-03 6.2894333160677506e-03 6.2894333160677506e-03 6.2894333160677506e-03
2.0020020020020020e-03 1.2578617838741058e-02 1.2578617838741058e-02 1.2578617838741058e-02
3.0030030030030030e-03 1.8867304784467090e-02 1.8867304784467090e-02 1.8867304784467090e-02
4.0040040040040040e-03 2.5155245389375847e-02 2.5155245389375847e-02 2.5155245389375847e-02
5.0050050050050050e-03 3.1442190919120601e-02 3.1442190919120601e-02 3.1442190919120601e-02
6.0060060060060060e-03 3.7727892678717179e-02 3.7727892678717179e-02 3.7727892678717179e-02
7.0070070070070069e-03 4.4012102022381663e-02 4.4012102022381663e-02 4.4012102022381663e-02
8.0080080080080079e-03 5.0294570363366181e-02 5.0294570363366181e-02 5.0294570363366181e-02
9.0090090090090089e-03 5.6575049183792345e-02 5.6575049183792345e-02 5.6575049183792345e-02
1.0010010010010010e-02 6.2853290044481938e-02 6.2853290044481938e-02 6.2853290044481938e-02
1.1011011011011011e-02 6.9129044594784542e-02 6.9129044594784542e-02 6.9129044594784542e-02
1.2012012012012012e-02 7.5402064582401590e-02 7.5402064582401590e-02 7.5402064582401590e-02
1.3013013013013013e-02 8.1672101863206642e-02 8.1672101863206642e-02 8.1672101863206642e-02
1.4014014014014014e-02 8.7938908411061251e-02 8.7938908411061251e-02 8.7938908411061251e-02
1.5015015015015015e-02 9.4202236327626254e-02 9.4202236327626254e-02 9.4202236327626254e-02
1.6016016016016016e-02 1.0046183785216795e-01 1.0046183785216795e-01 1.0046183785216795e-01
1.7017017017017015e-02 1.0671746537135889e-01 1.0671746537135889e-01 1.0671746537135889e-01
1.8018018018018018e-02 1.1296887142907283e-01 1.1296887142907283e-01 1.1296887142907283e-01
1.9019019019019021e-02 1.1921580873617336e-01 1.1921580873617336e-01 1.1921580873617336e-01
2.0020020020020020e-02 1.2545803018029603e-01 1.2545803018029603e-01 1.2545803018029603e-01
2.1021021021021019e-02 1.3169528883562359e-01 1.3169528883562359e-01 1.3169528883562359e-01
2.2022022022022022e-02 1.3792733797265358e-01 1.3792733797265358e-01 1.3792733797265358e-01
2.3023023023023025e-02 1.4415393106795829e-01 1.4415393106795829e-01 1.4415393106795829e-01
2.4024024024024024e-02 1.5037482181393669e-01 1.5037482181393669e-01 1.5037482181393669e-01
2.5025025025025023e-02 1.5658976412855766e-01 1.5658976412855766e-01 1.5658976412855766e-01
2.6026026026026026e-02 1.6279851216509433e-01 1.6279851216509433e-01 1.6279851216509433e-01
2.7027027027027029e-02 1.6900082032184910e-01 1.6900082032184910e-01 1.6900082032184910e-01
2.8028028028028028e-02 1.7519644325186898e-01 1.7519644325186898e-01 1.7519644325186898e-01
2.9029029029029027e-02 1.8138513587265107e-01 1.8138513587265107e-01 1.8138513587265107e-01
3.0030030030030030e-02 1.8756665337583714e-01 1.8756665337583714e-01 1.8756665337583714e-01
3.1031031031031032e-02 1.9374075123689766e-01 1.9374075123689766e-01 1.9374075123689766e-01
3.2032032032032032e-02 1.9990718522480458e-01 1.9990718522480458e-01 1.9990718522480458e-01
3.3033033033033031e-02 2.0606571141169255e-01 2.0606571141169255e-01 2.0606571141169255e-01
3.4034034034034030e-02 2.1221608618250787e-01 2.1221608618250787e-01 2.1221608618250787e-01
3.5035035035035036e-02 2.1835806624464546e-01 2.1835806624464546e-01 2.1835806624464546e-01
3.6036036036036036e-02 2.2449140863757258e-01 2.2449140863757258e-01 2.2449140863757258e-01
3.7037037037037035e-02 2.3061587074244014e-01 2.3061587074244014e-01 2.3061587074244014e-01
3.8038038038038041e-02 2.3673121029167976e-01 2.3673121029167976e-01 2.3673121029167976e-01
3.9039039039039040e-02 2.4283718537858717e-01 2.4283718537858717e-01 2.4283718537858717e-01
4.0040040040040040e-02 2.4893355446689161e-01 2.4893355446689161e-01 2.4893355446689161e-01
4.1041041041041039e-02 2.5502007640031044e-01 2.5502007640031044e-01 2.5502007640031044e-01
4.2042042042042038e-02 2.6109651041208820e-01 2.6109651041208820e-01 2.6109651041208820e-01
4.3043043043043044e-02 2.6716261613452130e-01 2.6716261613452130e-01 2.6716261613452130e-01
4.4044044044044044e-02 2.7321815360846585e-01 2.7321815360846585e-01 2.7321815360846585e-01
4.5045045045045043e-02 2.7926288329283006e-01 2.7926288329283006e-01 2.7926288329283006e-01
4.6046046046046049e-02 2.8529656607404974e-01 2.8529656607404974e-01 2.8529656607404974e-01
4.7047047047047048e-02 2.9131896327554718e-01 2.9131896327554718e-01 2.9131896327554718e-01
4.8048048048048048e-02 2.9732983666717228e-01 2.9732983666717228e-01 2.9732983666717228e-01
4.9049049049049047e-02 3.0332894847462666e-01 3.0332894847462666e-01 3.0332894847462666e-01
5.0050050050050046e-02 3.0931606138886886e-01 3.0931606138886886e-01 3.0931606138886886e-01
5.1051051051051052e-02 3.1529093857550244e-01 3.1529093857550244e-01 3.1529093857550244e-01
5.2052052052052052e-02 3.2125334368414371e-01 3.2125334368414371e-01 3.2125334368414371e-01
5.3053053053053051e-02 3.2720304085777158e-01 3.2720304085777158e-01 3.2720304085777158e-01
5.4054054054054057e-02 3.3313979474205757e-01 3.3313979474205757e-01 3.3313979474205757e-01
5.5055055055055056e-02 3.3906337049467522e-01 3.3906337049467522e-01 3.3906337049467522e-01
5.6056056056056056e-02 3.4497353379459045e-01 3.4497353379459045e-01 3.4497353379459045e-01
5.7057057057057055e-02 3.5087005085133049e-01 3.5087005085133049e-01 3.5087005085133049e-01
5.8058058058058054e-02 3.5675268841423169e-01 3.5675268841423169e-01 3.5675268841423169e-01
5.9059059059059060e-02 3.6262121378166690e-01 3.6262121378166690e-01 3.6262121378166690e-01
6.0060060060060060e-02 3.6847539481024988e-01 3.6847539481024988e-01 3.6847539481024988e-01
6.1061061061061059e-02 3.7431499992401884e-01 3.7431499992401884e-01 3.7431499992401884e-01
6.2062062062062065e-02 3.8013979812359672e-01 3.8013979812359672e-01 3.8013979812359672e-01
6.3063063063063057e-02 3.8594955899532868e-01 3.8594955899532868e-01 3.8594955899532868e-01
6.4064064064064064e-02 3.9174405272039731e-01 3.9174405272039731e-01 3.9174405272039731e-01
6.5065065065065070e-02 3.9752305008391298e-01 3.9752305008391298e-01 3.9752305008391298e-01
6.6066066066066062e-02 4.0328632248398122e-01 4.0328632248398122e-01 4.0328632248398122e-01
6.7067067067067068e-02 4.0903364194074593e-01 4.0903364194074593e-01 4.0903364194074593e-01
6.8068068068068061e-02 4.1476478110540693e-01 4.1476478110540693e-01 4.1476478110540693e-01
6.9069069069069067e-02 4.2047951326921429e-01 4.2047951326921429e-01 4.2047951326921429e-01
7.0070070070070073e-02 4.2617761237243534e-01 4.2617761237243534e-01 4.2617761237243534e-01
7.1071071071071065e-02 4.3185885301329729e-01 4.3185885301329729e-01 4.3185885301329729e-01
7.2072072072072071e-02 4.3752301045690428e-01 4.3752301045690428e-01 4.3752301045690428e-01
7.3073073073073078e-02 4.4316986064412611e-01 4.4316986064412611e-01 4.4316986064412611e-01
7.4074074074074070e-02 4.4879918020046211e-01 4.4879918020046211e-01 4.4879918020046211e-01
7.5075075075075076e-02 4.5441074644487744e-01 4.5441074644487744e-01 4.5441074644487744e-01
7.6076076076076082e-02 4.6000433739861102e-01 4.6000433739861102e-01 4.6000433739861102e-01
7.7077077077077075e-02 4.6557973179395706e-01 4.6557973179395706e-01 4.6557973179395706e-01
7.8078078078078081e-02 4.7113670908301786e-01 4.7113670908301786e-01 4.7113670908301786e-01
7.9079079079079073e-02 4.7667504944642736e-01 4.7667504944642736e-01 4.7667504944642736e-01
8.0080080080080079e-02 4.8219453380204769e-01 4.8219453380204769e-01 4.8219453380204769e-01
8.1081081081081086e-02 4.8769494381363454e-01 4.8769494381363454e-01 4.8769494381363454e-01
8.2082082082082078e-02 4.9317606189947438e-01 4.9317606189947438e-01 4.9317606189947438e-01
8.3083083083083084e-02 4.9863767124099145e-01 4.9863767124099145e-01 4.9863767124099145e-01
8.4084084084084076e-02 5.0407955579132457e-01 5.0407955579132457e-01 5.0407955579132457e-01
8.5085085085085083e-02 5.0950150028387320e-01 5.0950150028387320e-01 5.0950150028387320e-01
8.6086086086086089e-02 5.1490329024081261e-01 5.1490329024081261e-01 5.1490329024081261e-01
8.7087087087087081e-02 5.2028471198157888e-01 5.2028471198157888e-01 5.2028471198157888e-01
8.8088088088088087e-02 5.2564555263132073e-01 5.2564555263132073e-01 5.2564555263132073e-01
8.9089089089089094e-02 5.3098560012932028e-01 5.3098560012932028e-01 5.3098560012932028e-01
9.0090090090090086e-02 5.3630464323738236e-01 5.3630464323738236e-01 5.3630464323738236e-01
9.1091091091091092e-02 5.4160247154819008e-01 5.4160247154819008e-01 5.4160247154819008e-01
9.2092092092092098e-02 5.4687887549362735e-01 5.4687887549362735e-01 5.4687887549362735e-01
9.3093093093093091e-02 5.5213364635307016e-01 5.5213364635307016e-01 5.5213364635307016e-01
9.4094094094094097e-02 5.5736657626164221e-01 5.5736657626164221e-01 5.5736657626164221e-01
9.5095095095095089e-02 5.6257745821843708e-01 5.6257745821843708e-01 5.6257745821843708e-01
9.6096096096096095e-02 5.6776608609470780e-01 5.6776608609470780e-01 5.6776608609470780e-01
9.7097097097097101e-02 5.7293225464201991e-01 5.7293225464201991e-01 5.7293225464201991e-01
9.8098098098098094e-02 5.7807575950037071e-01 5.7807575950037071e-01 5.7807575950037071e-01
9.9099099099099100e-02 5.8319639720627325e-01 5.8319639720627325e-01 5.8319639720627325e-01
1.0010010010010009e-01 5.8829396520080501e-01 5.8829396520080501e-01 5.8829396520080501e-01
1.0110110110110110e-01 5.9336826183762037e-01 5.9336826183762037e-01 5.9336826183762037e-01
1.0210210210210210e-01 5.9841908639092678e-01 5.9841908639092678e-01 5.9841908639092678e-01
1.0310310310310310e-01 6.0344623906342609e-01 6.0344623906342609e-01 6.0344623906342609e-01
1.0410410410410410e-01 6.0844952099421712e-01 6.0844952099421712e-01 6.0844952099421712e-01
1.0510510510510511e-01 6.1342873426666178e-01 6.1342873426666178e-01 6.1342873426666178e-01
1.0610610610610610e-01 6.1838368191621529e-01 6.1838368191621529e-01 6.1838368191621529e-01
1.0710710710710711e-01 6.2331416793821670e-01 6.2331416793821670e-01 6.2331416793821670e-01
1.0810810810810811e-01 6.2821999729564237e-01 6.2821999729564237e-01 6.2821999729564237e-01
1.0910910910910911e-01 6.3310097592682124e-01 6.3310097592682124e-01 6.3310097592682124e-01
1.1011011011011011e-01 6.3795691075311189e-01 6.3795691075311189e-01 6.3795691075311189e-01
1.1111111111111110e-01 6.4278760968653925e-01 6.4278760968653925e-01 6.4278760968653925e-01
1.1211211211211211e-01 6.4759288163739404e-01 6.4759288163739404e-01 6.4759288163739404e-01
1.1311311311311312e-01 6.5237253652179095e-01 6.5237253652179095e-01 6.5237253652179095e-01
1.1411411411411411e-01 6.5712638526918854e-01 6.5712638526918854e-01 6.5712638526918854e-01
1.1511511511511512e-01 6.6185423982986802e-01 6.6185423982986802e-01 6.6185423982986802e-01
1.1611611611611611e-01 6.6655591318237195e-01 6.6655591318237195e-01 6.6655591318237195e-01
1.1711711711711711e-01 6.7123121934090269e-01 6.7123121934090269e-01 6.7123121934090269e-01
1.1811811811811812e-01 6.7587997336267902e-01 6.7587997336267902e-01 6.7587997336267902e-01
1.1911911911911911e-01 6.8050199135525236e-01 6.8050199135525236e-01 6.8050199135525236e-01
1.2012012012012012e-01 6.8509709048378087e-01 6.8509709048378087e-01 6.8509709048378087e-01
1.2112112112112113e-01 6.8966508897826195e-01 6.8966508897826195e-01 6.8966508897826195e-01
1.2212212212212212e-01 6.9420580614072247e-01 6.9420580614072247e-01 6.9420580614072247e-01
1.2312312312312312e-01 6.9871906235236747e-01 6.9871906235236747e-01 6.9871906235236747e-01
1.2412412412412413e-01 7.0320467908068396e-01 7.0320467908068396e-01 7.0320467908068396e-01
1.2512512512512514e-01 7.0766247888650446e-01 7.0766247888650446e-01 7.0766247888650446e-01
1.2612612612612611e-01 7.1209228543102532e-01 7.1209228543102532e-01 7.1209228543102532e-01
1.2712712712712712e-01 7.1649392348278318e-01 7.1649392348278318e-01 7.1649392348278318e-01
1.2812812812812813e-01 7.2086721892458505e-01 7.2086721892458505e-01 7.2086721892458505e-01
1.2912912912912913e-01 7.2521199876039733e-01 7.2521199876039733e-01 7.2521199876039733e-01
1.3013013013013014e-01 7.2952809112218853e-01 7.2952809112218853e-01 7.2952809112218853e-01
1.3113113113113112e-01 7.3381532527672766e-01 7.3381532527672766e-01 7.3381532527672766e-01
1.3213213213213212e-01 7.3807353163233891e-01 7.3807353163233891e-01 7.3807353163233891e-01
1.3313313313313313e-01 7.4230254174560928e-01 7.4230254174560928e-01 7.4230254174560928e-01
1.3413413413413414e-01 7.4650218832805204e-01 7.4650218832805204e-01 7.4650218832805204e-01
1.3513513513513514e-01 7.5067230525272433e-01 7.5067230525272433e-01 7.5067230525272433e-01
1.3613613613613612e-01 7.5481272756079876e-01 7.5481272756079876e-01 7.5481272756079876e-01
1.3713713713713713e-01 7.5892329146808879e-01 7.5892329146808879e-01 7.5892329146808879e-01
1.3813813813813813e-01 7.6300383437152730e-01 7.6300383437152730e-01 7.6300383437152730e-01
1.3913913913913914e-01 7.6705419485559867e-01 7.6705419485559867e-01 7.6705419485559867e-01
1.4014014014014015e-01 7.7107421269872478e-01 7.7107421269872478e-01 7.7107421269872478e-01
1.4114114114114115e-01 7.7506372887960162e-01 7.7506372887960162e-01 7.7506372887960162e-01
1.4214214214214213e-01 7.7902258558349113e-01 7.7902258558349113e-01 7.7902258558349113e-01
1.4314314314314314e-01 7.8295062620846312e-01 7.8295062620846312e-01 7.8295062620846312e-01
1.4414414414414414e-01 7.8684769537158994e-01 7.8684769537158994e-01 7.8684769537158994e-01
1.4514514514514515e-01 7.9071363891509372e-01 7.9071363891509372e-01 7.9071363891509372e-01
1.4614614614614616e-01 7.9454830391244369e-01 7.9454830391244369e-01 7.9454830391244369e-01
1.4714714714714713e-01 7.9835153867440589e-01 7.9835153867440589e-01 7.9835153867440589e-01
1.4814814814814814e-01 8.0212319275504373e-01 8.0212319275504373e-01 8.0212319275504373e-01
1.4914914914914915e-01 8.0586311695766910e-01 8.0586311695766910e-01 8.0586311695766910e-01
1.5015015015015015e-01 8.0957116334074397e-01 8.0957116334074397e-01 8.0957116334074397e-01
1.5115115115115116e-01 8.1324718522373296e-01 8.1324718522373296e-01 8.1324718522373296e-01
1.5215215215215216e-01 8.1689103719290546e-01 8.1689103719290546e-01 8.1689103719290546e-01
1.5315315315315314e-01 8.2050257510708746e-01 8.2050257510708746e-01 8.2050257510708746e-01
1.5415415415415415e-01 8.2408165610336437e-01 8.2408165610336437e-01 8.2408165610336437e-01
1.5515515515515516e-01 8.2762813860273121e-01 8.2762813860273121e-01 8.2762813860273121e-01
1.5615615615615616e-01 8.3114188231569364e-01 8.3114188231569364e-01 8.3114188231569364e-01
1.5715715715715717e-01 8.3462274824781735e-01 8.3462274824781735e-01 8.3462274824781735e-01
1.5815815815815815e-01 8.3807059870522638e-01 8.3807059870522638e-01 8.3807059870522638e-01
1.5915915915915915e-01 8.4148529730005017e-01 8.4148529730005017e-01 8.4148529730005017e-01
1.6016016016016016e-01 8.4486670895581772e-01 8.4486670895581772e-01 8.4486670895581772e-01
1.6116116116116116e-01 8.4821469991280241e-01 8.4821469991280241e-01 8.4821469991280241e-01
1.6216216216216217e-01 8.5152913773331129e-01 8.5152913773331129e-01 8.5152913773331129e-01
1.6316316316316315e-01 8.5480989130692586e-01 8.5480989130692586e-01 8.5480989130692586e-01
1.6416416416416416e-01 8.5805683085568751e-01 8.5805683085568751e-01 8.5805683085568751e-01
1.6516516516516516e-01 8.6126982793923079e-01 8.6126982793923079e-01 8.6126982793923079e-01
1.6616616616616617e-01 8.6444875545986488e-01 8.6444875545986488e-01 8.6444875545986488e-01
1.6716716716716717e-01 8.6759348766760136e-01 8.6759348766760136e-01 8.6759348766760136e-01
1.6816816816816815e-01 8.7070390016512744e-01 8.7070390016512744e-01 8.7070390016512744e-01
1.6916916916916916e-01 8.7377986991272838e-01 8.7377986991272838e-01 8.7377986991272838e-01
1.7017017017017017e-01 8.7682127523315356e-01 8.7682127523315356e-01 8.7682127523315356e-01
1.7117117117117117e-01 8.7982799581642934e-01 8.7982799581642934e-01 8.7982799581642934e-01
1.7217217217217218e-01 8.8279991272461955e-01 8.8279991272461955e-01 8.8279991272461955e-01
1.7317317317317318e-01 8.8573690839652941e-01 8.8573690839652941e-01 8.8573690839652941e-01
1.7417417417417416e-01 8.8863886665235581e-01 8.8863886665235581e-01 8.8863886665235581e-01
1.7517517517517517e-01 8.9150567269828385e-01 8.9150567269828385e-01 8.9150567269828385e-01
1.7617617617617617e-01 8.9433721313102721e-01 8.9433721313102721e-01 8.9433721313102721e-01
1.7717717717717718e-01 8.9713337594231402e-01 8.9713337594231402e-01 8.9713337594231402e-01
1.7817817817817819e-01 8.9989405052331817e-01 8.9989405052331817e-01 8.9989405052331817e-01
1.7917917917917917e-01 9.0261912766903396e-01 9.0261912766903396e-01 9.0261912766903396e-01
1.8018018018018017e-01 9.0530849958259663e-01 9.0530849958259663e-01 9.0530849958259663e-01
1.8118118118118118e-01 9.0796205987954626e-01 9.0796205987954626e-01 9.0796205987954626e-01
1.8218218218218218e-01 9.1057970359203555e-01 9.1057970359203555e-01 9.1057970359203555e-01
1.8318318318318319e-01 9.1316132717298326e-01 9.1316132717298326e-01 9.1316132717298326e-01
1.8418418418418420e-01 9.1570682850016916e-01 9.1570682850016916e-01 9.1570682850016916e-01
1.8518518518518517e-01 9.1821610688027400e-01 9.1821610688027400e-01 9.1821610688027400e-01
1.8618618618618618e-01 9.2068906305286302e-01 9.2068906305286302e-01 9.2068906305286302e-01
1.8718718718718719e-01 9.2312559919431236e-01 9.2312559919431236e-01 9.2312559919431236e-01
1.8818818818818819e-01 9.2552561892167795e-01 9.2552561892167795e-01 9.2552561892167795e-01
1.8918918918918920e-01 9.2788902729650935e-01 9.2788902729650935e-01 9.2788902729650935e-01
1.9019019019019018e-01 9.3021573082860420e-01 9.3021573082860420e-01 9.3021573082860420e-01
1.9119119119119118e-01 9.3250563747970738e-01 9.3250563747970738e-01 9.3250563747970738e-01
1.9219219219219219e-01 9.3475865666715097e-01 9.3475865666715097e-01 9.3475865666715097e-01
1.9319319319319320e-01 9.3697469926743804e-01 9.3697469926743804e-01 9.3697469926743804e-01
1.9419419419419420e-01 9.3915367761976776e-01 9.3915367761976776e-01 9.3915367761976776e-01
1.9519519519519518e-01 9.4129550552950314e-01 9.4129550552950314e-01 9.4129550552950314e-01
1.9619619619619619e-01 9.4340009827158122e-01 9.4340009827158122e-01 9.4340009827158122e-01
1.9719719719719719e-01 9.4546737259386338e-01 9.4546737259386338e-01 9.4546737259386338e-01
1.9819819819819820e-01 9.4749724672042979e-01 9.4749724672042979e-01 9.4749724672042979e-01
1.9919919919919921e-01 9.4948964035481342e-01 9.4948964035481342e-01 9.4948964035481342e-01
2.0020020020020018e-01 9.5144447468317661e-01 9.5144447468317661e-01 9.5144447468317661e-01
2.0120120120120119e-01 9.5336167237742930e-01 9.5336167237742930e-01 9.5336167237742930e-01
2.0220220220220220e-01 9.5524115759828687e-01 9.5524115759828687e-01 9.5524115759828687e-01
2.0320320320320320e-01 9.5708285599827081e-01 9.5708285599827081e-01 9.5708285599827081e-01
2.0420420420420421e-01 9.5888669472464971e-01 9.5888669472464971e-01 9.5888669472464971e-01
2.0520520520520522e-01 9.6065260242232109e-01 9.6065260242232109e-01 9.6065260242232109e-01
2.0620620620620619e-01 9.6238050923663343e-01 9.6238050923663343e-01 9.6238050923663343e-01
2.0720720720720720e-01 9.6407034681615067e-01 9.6407034681615067e-01 9.6407034681615067e-01
2.0820820820820821e-01 9.6572204831535458e-01 9.6572204831535458e-01 9.6572204831535458e-01
2.0920920920920921e-01 9.6733554839729019e-01 9.6733554839729019e-01 9.6733554839729019e-01
2.1021021021021022e-01 9.6891078323614954e-01 9.6891078323614954e-01 9.6891078323614954e-01
2.1121121121121120e-01 9.7044769051979696e-01 9.7044769051979696e-01 9.7044769051979696e-01
2.1221221221221220e-01 9.7194620945223353e-01 9.7194620945223353e-01 9.7194620945223353e-01
2.1321321321321321e-01 9.7340628075600266e-01 9.7340628075600266e-01 9.7340628075600266e-01
2.1421421421421422e-01 9.7482784667453415e-01 9.7482784667453415e-01 9.7482784667453415e-01
2.1521521521521522e-01 9.7621085097442961e-01 9.7621085097442961e-01 9.7621085097442961e-01
2.1621621621621623e-01 9.7755523894768626e-01 9.7755523894768626e-01 9.7755523894768626e-01
2.1721721721721721e-01 9.7886095741386148e-01 9.7886095741386148e-01 9.7886095741386148e-01
2.1821821821821821e-01 9.8012795472217651e-01 9.8012795472217651e-01 9.8012795472217651e-01
2.1921921921921922e-01 9.8135618075355946e-01 9.8135618075355946e-01 9.8135618075355946e-01
2.2022022022022023e-01 9.8254558692262772e-01 9.8254558692262772e-01 9.8254558692262772e-01
2.2122122122122123e-01 9.8369612617961011e-01 9.8369612617961011e-01 9.8369612617961011e-01
2.2222222222222221e-01 9.8480775301220802e-01 9.8480775301220802e-01 9.8480775301220802e-01
2.2322322322322322e-01 9.8588042344739579e-01 9.8588042344739579e-01 9.8588042344739579e-01
2.2422422422422422e-01 9.8691409505315997e-01 9.8691409505315997e-01 9.8691409505315997e-01
2.2522522522522523e-01 9.8790872694017806e-01 9.8790872694017806e-01 9.8790872694017806e-01
2.2622622622622623e-01 9.8886427976343572e-01 9.8886427976343572e-01 9.8886427976343572e-01
2.2722722722722721e-01 9.8978071572378346e-01 9.8978071572378346e-01 9.8978071572378346e-01
2.2822822822822822e-01 9.9065799856943171e-01 9.9065799856943171e-01 9.9065799856943171e-01
2.2922922922922923e-01 9.9149609359738478e-01 9.9149609359738478e-01 9.9149609359738478e-01
2.3023023023023023e-01 9.9229496765481362e-01 9.9229496765481362e-01 9.9229496765481362e-01
2.3123123123123124e-01 9.9305458914036771e-01 9.9305458914036771e-01 9.9305458914036771e-01
2.3223223223223222e-01 9.9377492800542422e-01 9.9377492800542422e-01 9.9377492800542422e-01
2.3323323323323322e-01 9.9445595575527757e-01 9.9445595575527757e-01 9.9445595575527757e-01
2.3423423423423423e-01 9.9509764545026602e-01 9.9509764545026602e-01 9.9509764545026602e-01
2.3523523523523523e-01 9.9569997170683766e-01 9.9569997170683766e-01 9.9569997170683766e-01
2.3623623623623624e-01 9.9626291069855433e-01 9.9626291069855433e-01 9.9626291069855433e-01
2.3723723723723725e-01 9.9678644015703433e-01 9.9678644015703433e-01 9.9678644015703433e-01
2.3823823823823823e-01 9.9727053937283272e-01 9.9727053937283272e-01 9.9727053937283272e-01
2.3923923923923923e-01 9.9771518919626145e-01 9.9771518919626145e-01 9.9771518919626145e-01
2.4024024024024024e-01 9.9812037203814630e-01 9.9812037203814630e-01 9.9812037203814630e-01
2.4124124124124124e-01 9.9848607187052241e-01 9.9848607187052241e-01 9.9848607187052241e-01
2.4224224224224225e-01 9.9881227422726915e-01 9.9881227422726915e-01 9.9881227422726915e-01
2.4324324324324323e-01 9.9909896620468142e-01 9.9909896620468142e-01 9.9909896620468142e-01
2.4424424424424424e-01 9.9934613646198089e-01 9.9934613646198089e-01 9.9934613646198089e-01
2.4524524524524524e-01 9.9955377522176381e-01 9.9955377522176381e-01 9.9955377522176381e-01
2.4624624624624625e-01 9.9972187427038872e-01 9.9972187427038872e-01 9.9972187427038872e-01
2.4724724724724725e-01 9.9985042695830040e-01 9.9985042695830040e-01 9.9985042695830040e-01
2.4824824824824826e-01 9.9993942820029369e-01 9.9993942820029369e-01 9.9993942820029369e-01
2.4924924924924924e-01 9.9998887447571405e-01 9.9998887447571405e-01 9.9998887447571405e-01
2.5025025025025027e-01 9.9999876382859743e-01 9.9999876382859743e-01 9.9999876382859743e-01
2.5125125125125125e-01 9.9996909586774685e-01 9.9996909586774685e-01 9.9996909586774685e-01
2.5225225225225223e-01 9.9989987176674888e-01 9.9989987176674888e-01 9.9989987176674888e-01
2.5325325325325326e-01 9.9979109426392621e-01 9.9979109426392621e-01 9.9979109426392621e-01
2.5425425425425424e-01 9.9964276766222993e-01 9.9964276766222993e-01 9.9964276766222993e-01
2.5525525525525528e-01 9.9945489782906927e-01 9.9945489782906927e-01 9.9945489782906927e-01
2.5625625625625625e-01 9.9922749219607943e-01 9.9922749219607943e-01 9.9922749219607943e-01
2.5725725725725723e-01 9.9896055975882747e-01 9.9896055975882747e-01 9.9896055975882747e-01
2.5825825825825827e-01 9.9865411107645641e-01 9.9865411107645641e-01 9.9865411107645641e-01
2.5925925925925924e-01 9.9830815827126818e-01 9.9830815827126818e-01 9.9830815827126818e-01
2.6026026026026028e-01 9.9792271502824326e-01 9.9792271502824326e-01 9.9792271502824326e-01
2.6126126126126126e-01 9.9749779659449966e-01 9.9749779659449966e-01 9.9749779659449966e-01
2.6226226226226224e-01 9.9703341977869020e-01 9.9703341977869020e-01 9.9703341977869020e-01
2.6326326326326327e-01 9.9652960295033666e-01 9.9652960295033666e-01 9.9652960295033666e-01
2.6426426426426425e-01 9.9598636603910440e-01 9.9598636603910440e-01 9.9598636603910440e-01
2.6526526526526528e-01 9.9540373053401254e-01 9.9540373053401254e-01 9.9540373053401254e-01
2.6626626626626626e-01 9.9478171948258531e-01 9.9478171948258531e-01 9.9478171948258531e-01
2.6726726726726724e-01 9.9412035748993932e-01 9.9412035748993932e-01 9.9412035748993932e-01
2.6826826826826827e-01 9.9341967071781068e-01 9.9341967071781068e-01 9.9341967071781068e-01
2.6926926926926925e-01 9.9267968688352026e-01 9.9267968688352026e-01 9.9267968688352026e-01
2.7027027027027029e-01 9.9190043525887683e-01 9.9190043525887683e-01 9.9190043525887683e-01
2.7127127127127126e-01 9.9108194666901961e-01 9.9108194666901961e-01 9.9108194666901961e-01
2.7227227227227224e-01 9.9022425349119858e-01 9.9022425349119858e-01 9.9022425349119858e-01
2.7327327327327328e-01 9.8932738965349354e-01 9.8932738965349354e-01 9.8932738965349354e-01
2.7427427427427425e-01 9.8839139063347281e-01 9.8839139063347281e-01 9.8839139063347281e-01
2.7527527527527529e-01 9.8741629345678894e-01 9.8741629345678894e-01 9.8741629345678894e-01
2.7627627627627627e-01 9.8640213669571464e-01 9.8640213669571464e-01 9.8640213669571464e-01
2.7727727727727730e-01 9.8534896046761644e-01 9.8534896046761644e-01 9.8534896046761644e-01
2.7827827827827828e-01 9.8425680643336866e-01 9.8425680643336866e-01 9.8425680643336866e-01
2.7927927927927926e-01 9.8312571779570423e-01 9.8312571779570423e-01 9.8312571779570423e-01
2.8028028028028029e-01 9.8195573929750668e-01 9.8195573929750668e-01 9.8195573929750668e-01
2.8128128128128127e-01 9.8074691722003970e-01 9.8074691722003970e-01 9.8074691722003970e-01
2.8228228228228230e-01 9.7949929938111646e-01 9.7949929938111646e-01 9.7949929938111646e-01
2.8328328328328328e-01 9.7821293513320839e-01 9.7821293513320839e-01 9.7821293513320839e-01
2.8428428428428426e-01 9.7688787536149257e-01 9.7688787536149257e-01 9.7688787536149257e-01
2.8528528528528529e-01 9.7552417248183876e-01 9.7552417248183876e-01 9.7552417248183876e-01
2.8628628628628627e-01 9.7412188043873627e-01 9.7412188043873627e-01 9.7412188043873627e-01
2.8728728728728731e-01 9.7268105470316002e-01 9.7268105470316002e-01 9.7268105470316002e-01
2.8828828828828829e-01 9.7120175227037631e-01 9.7120175227037631e-01 9.7120175227037631e-01
2.8928928928928926e-01 9.6968403165768768e-01 9.6968403165768768e-01 9.6968403165768768e-01
2.9029029029029030e-01 9.6812795290211884e-01 9.6812795290211884e-01 9.6812795290211884e-01
2.9129129129129128e-01 9.6653357755804137e-01 9.6653357755804137e-01 9.6653357755804137e-01
2.9229229229229231e-01 9.6490096869473896e-01 9.6490096869473896e-01 9.6490096869473896e-01
2.9329329329329329e-01 9.6323019089391260e-01 9.6323019089391260e-01 9.6323019089391260e-01
2.9429429429429427e-01 9.6152131024712550e-01 9.6152131024712550e-01 9.6152131024712550e-01
2.9529529529529530e-01 9.5977439435318901e-01 9.5977439435318901e-01 9.5977439435318901e-01
2.9629629629629628e-01 9.5798951231548890e-01 9.5798951231548890e-01 9.5798951231548890e-01
2.9729729729729731e-01 9.5616673473925096e-01 9.5616673473925096e-01 9.5616673473925096e-01
2.9829829829829829e-01 9.5430613372874884e-01 9.5430613372874884e-01 9.5430613372874884e-01
2.9929929929929927e-01 9.5240778288445160e-01 9.5240778288445160e-01 9.5240778288445160e-01
3.0030030030030030e-01 9.5047175730011146e-01 9.5047175730011146e-01 9.5047175730011146e-01
3.0130130130130128e-01 9.4849813355979529e-01 9.4849813355979529e-01 9.4849813355979529e-01
3.0230230230230232e-01 9.4648698973485246e-01 9.4648698973485246e-01 9.4648698973485246e-01
3.0330330330330330e-01 9.4443840538082890e-01 9.4443840538082890e-01 9.4443840538082890e-01
3.0430430430430433e-01 9.4235246153431862e-01 9.4235246153431862e-01 9.4235246153431862e-01
3.0530530530530531e-01 9.4022924070975900e-01 9.4022924070975900e-01 9.4022924070975900e-01
3.0630630630630629e-01 9.3806882689616589e-01 9.3806882689616589e-01 9.3806882689616589e-01
3.0730730730730732e-01 9.3587130555381204e-01 9.3587130555381204e-01 9.3587130555381204e-01
3.0830830830830830e-01 9.3363676361084624e-01 9.3363676361084624e-01 9.3363676361084624e-01
3.0930930930930933e-01 9.3136528945985408e-01 9.3136528945985408e-01 9.3136528945985408e-01
3.1031031031031031e-01 9.2905697295436274e-01 9.2905697295436274e-01 9.2905697295436274e-01
3.1131131131131129e-01 9.2671190540528503e-01 9.2671190540528503e-01 9.2671190540528503e-01
3.1231231231231232e-01 9.2433017957730834e-01 9.2433017957730834e-01 9.2433017957730834e-01
3.1331331331331330e-01 9.2191188968522519e-01 9.2191188968522519e-01 9.2191188968522519e-01
3.1431431431431434e-01 9.1945713139020546e-01 9.1945713139020546e-01 9.1945713139020546e-01
3.1531531531531531e-01 9.1696600179601340e-01 9.1696600179601340e-01 9.1696600179601340e-01
3.1631631631631629e-01 9.1443859944516581e-01 9.1443859944516581e-01 9.1443859944516581e-01
3.1731731731731733e-01 9.1187502431503376e-01 9.1187502431503376e-01 9.1187502431503376e-01
3.1831831831831831e-01 9.0927537781388856e-01 9.0927537781388856e-01 9.0927537781388856e-01
3.1931931931931934e-01 9.0663976277688918e-01 9.0663976277688918e-01 9.0663976277688918e-01
3.2032032032032032e-01 9.0396828346201619e-01 9.0396828346201619e-01 9.0396828346201619e-01
3.2132132132132130e-01 9.0126104554594477e-01 9.0126104554594477e-01 9.0126104554594477e-01
3.2232232232232233e-01 8.9851815611986718e-01 8.9851815611986718e-01 8.9851815611986718e-01
3.2332332332332331e-01 8.9573972368525556e-01 8.9573972368525556e-01 8.9573972368525556e-01
3.2432432432432434e-01 8.9292585814956849e-01 8.9292585814956849e-01 8.9292585814956849e-01
3.2532532532532532e-01 8.9007667082190589e-01 8.9007667082190589e-01 8.9007667082190589e-01
3.2632632632632630e-01 8.8719227440860426e-01 8.8719227440860426e-01 8.8719227440860426e-01
3.2732732732732733e-01 8.8427278300877776e-01 8.8427278300877776e-01 8.8427278300877776e-01
3.2832832832832831e-01 8.8131831210980704e-01 8.8131831210980704e-01 8.8131831210980704e-01
3.2932932932932935e-01 8.7832897858276870e-01 8.7832897858276870e-01 8.7832897858276870e-01
3.3033033033033032e-01 8.7530490067781308e-01 8.7530490067781308e-01 8.7530490067781308e-01
3.3133133133133130e-01 8.7224619801948633e-01 8.7224619801948633e-01 8.7224619801948633e-01
3.3233233233233234e-01 8.6915299160199899e-01 8.6915299160199899e-01 8.6915299160199899e-01
3.3333333333333331e-01 8.6602540378443871e-01 8.6602540378443871e-01 8.6602540378443871e-01
3.3433433433433435e-01 8.6286355828593098e-01 8.6286355828593098e-01 8.6286355828593098e-01
3.3533533533533533e-01 8.5966758018074541e-01 8.5966758018074541e-01 8.5966758018074541e-01
3.3633633633633631e-01 8.5643759589334600e-01 8.5643759589334600e-01 8.5643759589334600e-01
3.3733733733733734e-01 8.5317373319339274e-01 8.5317373319339274e-01 8.5317373319339274e-01
3.3833833833833832e-01 8.4987612119068667e-01 8.4987612119068667e-01 8.4987612119068667e-01
3.3933933933933935e-01 8.4654489033006053e-01 8.4654489033006053e-01 8.4654489033006053e-01
3.4034034034034033e-01 8.4318017238622245e-01 8.4318017238622245e-01 8.4318017238622245e-01
3.4134134134134136e-01 8.3978210045853974e-01 8.3978210045853974e-01 8.3978210045853974e-01
3.4234234234234234e-01 8.3635080896577618e-01 8.3635080896577618e-01 8.3635080896577618e-01
3.4334334334334332e-01 8.3288643364077353e-01 8.3288643364077353e-01 8.3288643364077353e-01
3.4434434434434436e-01 8.2938911152508288e-01 8.2938911152508288e-01 8.2938911152508288e-01
3.4534534534534533e-01 8.2585898096354327e-01 8.2585898096354327e-01 8.2585898096354327e-01
3.4634634634634637e-01 8.2229618159880935e-01 8.2229618159880935e-01 8.2229618159880935e-01
3.4734734734734735e-01 8.1870085436582829e-01 8.1870085436582829e-01 8.1870085436582829e-01
3.4834834834834832e-01 8.1507314148626242e-01 8.1507314148626242e-01 8.1507314148626242e-01
3.4934934934934936e-01 8.1141318646286575e-01 8.1141318646286575e-01 8.1141318646286575e-01
3.5035035035035034e-01 8.0772113407380708e-01 8.0772113407380708e-01 8.0772113407380708e-01
3.5135135135135137e-01 8.0399713036694054e-01 8.0399713036694054e-01 8.0399713036694054e-01
3.5235235235235235e-01 8.0024132265403203e-01 8.0024132265403203e-01 8.0024132265403203e-01
3.5335335335335333e-01 7.9645385950492908e-01 7.9645385950492908e-01 7.9645385950492908e-01
3.5435435435435436e-01 7.9263489074168481e-01 7.9263489074168481e-01 7.9263489074168481e-01
3.5535535535535534e-01 7.8878456743263148e-01 7.8878456743263148e-01 7.8878456743263148e-01
3.5635635635635637e-01 7.8490304188640458e-01 7.8490304188640458e-01 7.8490304188640458e-01
3.5735735735735735e-01 7.8099046764591762e-01 7.8099046764591762e-01 7.8099046764591762e-01
3.5835835835835833e-01 7.7704699948228861e-01 7.7704699948228861e-01 7.7704699948228861e-01
3.5935935935935936e-01 7.7307279338871782e-01 7.7307279338871782e-01 7.7307279338871782e-01
3.6036036036036034e-01 7.6906800657431695e-01 7.6906800657431695e-01 7.6906800657431695e-01
3.6136136136136138e-01 7.6503279745788988e-01 7.6503279745788988e-01 7.6503279745788988e-01
3.6236236236236236e-01 7.6096732566166747e-01 7.6096732566166747e-01 7.6096732566166747e-01
3.6336336336336333e-01 7.5687175200499202e-01 7.5687175200499202e-01 7.5687175200499202e-01
3.6436436436436437e-01 7.5274623849795474e-01 7.5274623849795474e-01 7.5274623849795474e-01
3.6536536536536535e-01 7.4859094833499062e-01 7.4859094833499062e-01 7.4859094833499062e-01
3.6636636636636638e-01 7.4440604588841897e-01 7.4440604588841897e-01 7.4440604588841897e-01
3.6736736736736736e-01 7.4019169670194362e-01 7.4019169670194362e-01 7.4019169670194362e-01
3.6836836836836839e-01 7.3594806748410346e-01 7.3594806748410346e-01 7.3594806748410346e-01
3.6936936936936937e-01 7.3167532610167851e-01 7.3167532610167851e-01 7.3167532610167851e-01
3.7037037037037035e-01 7.2737364157304885e-01 7.2737364157304885e-01 7.2737364157304885e-01
3.7137137137137138e-01 7.2304318406150914e-01 7.2304318406150914e-01 7.2304318406150914e-01
3.7237237237237236e-01 7.1868412486853850e-01 7.1868412486853850e-01 7.1868412486853850e-01
3.7337337337337340e-01 7.1429663642702090e-01 7.1429663642702090e-01 7.1429663642702090e-01
3.7437437437437437e-01 7.0988089229442852e-01 7.0988089229442852e-01 7.0988089229442852e-01
3.7537537537537535e-01 7.0543706714595333e-01 7.0543706714595333e-01 7.0543706714595333e-01
3.7637637637637639e-01 7.0096533676759742e-01 7.0096533676759742e-01 7.0096533676759742e-01
3.7737737737737737e-01 6.9646587804922178e-01 6.9646587804922178e-01 6.9646587804922178e-01
3.7837837837837840e-01 6.9193886897754620e-01 6.9193886897754620e-01 6.9193886897754620e-01
3.7937937937937938e-01 6.8738448862911028e-01 6.8738448862911028e-01 6.8738448862911028e-01
3.8038038038038036e-01 6.8280291716318908e-01 6.8280291716318908e-01 6.8280291716318908e-01
3.8138138138138139e-01 6.7819433581466648e-01 6.7819433581466648e-01 6.7819433581466648e-01
3.8238238238238237e-01 6.7355892688686603e-01 6.7355892688686603e-01 6.7355892688686603e-01
3.8338338338338340e-01 6.6889687374433937e-01 6.6889687374433937e-01 6.6889687374433937e-01
3.8438438438438438e-01 6.6420836080561418e-01 6.6420836080561418e-01 6.6420836080561418e-01
3.8538538538538536e-01 6.5949357353589610e-01 6.5949357353589610e-01 6.5949357353589610e-01
3.8638638638638639e-01 6.5475269843973494e-01 6.5475269843973494e-01 6.5475269843973494e-01
3.8738738738738737e-01 6.4998592305364700e-01 6.4998592305364700e-01 6.4998592305364700e-01
3.8838838838838841e-01 6.4519343593869338e-01 6.4519343593869338e-01 6.4519343593869338e-01
3.8938938938938938e-01 6.4037542667302594e-01 6.4037542667302594e-01 6.4037542667302594e-01
3.9039039039039036e-01 6.3553208584438448e-01 6.3553208584438448e-01 6.3553208584438448e-01
3.9139139139139140e-01 6.3066360504255725e-01 6.3066360504255725e-01 6.3066360504255725e-01
3.9239239239239238e-01 6.2577017685180591e-01 6.2577017685180591e-01 6.2577017685180591e-01
3.9339339339339341e-01 6.2085199484324372e-01 6.2085199484324372e-01 6.2085199484324372e-01
3.9439439439439439e-01 6.1590925356717974e-01 6.1590925356717974e-01 6.1590925356717974e-01
3.9539539539539537e-01 6.1094214854542306e-01 6.1094214854542306e-01 6.1094214854542306e-01
3.9639639639639640e-01 6.0595087626354838e-01 6.0595087626354838e-01 6.0595087626354838e-01
3.9739739739739738e-01 6.0093563416312312e-01 6.0093563416312312e-01 6.0093563416312312e-01
3.9839839839839841e-01 5.9589662063389759e-01 5.9589662063389759e-01 5.9589662063389759e-01
3.9939939939939939e-01 5.9083403500595832e-01 5.9083403500595832e-01 5.9083403500595832e-01
4.0040040040040037e-01 5.8574807754183966e-01 5.8574807754183966e-01 5.8574807754183966e-01
4.0140140140140140e-01 5.8063894942860550e-01 5.8063894942860550e-01 5.8063894942860550e-01
4.0240240240240238e-01 5.7550685276989033e-01 5.7550685276989033e-01 5.7550685276989033e-01
4.0340340340340342e-01 5.7035199057790142e-01 5.7035199057790142e-01 5.7035199057790142e-01
4.0440440440440439e-01 5.6517456676539279e-01 5.6517456676539279e-01 5.6517456676539279e-01
4.0540540540540543e-01 5.5997478613759544e-01 5.5997478613759544e-01 5.5997478613759544e-01
4.0640640640640641e-01 5.5475285438411726e-01 5.5475285438411726e-01 5.5475285438411726e-01
4.0740740740740738e-01 5.4950897807080623e-01 5.4950897807080623e-01 5.4950897807080623e-01
4.0840840840840842e-01 5.4424336463157919e-01 5.4424336463157919e-01 5.4424336463157919e-01
4.0940940940940940e-01 5.3895622236021667e-01 5.3895622236021667e-01 5.3895622236021667e-01
4.1041041041041043e-01 5.3364776040212214e-01 5.3364776040212214e-01 5.3364776040212214e-01
4.1141141141141141e-01 5.2831818874605174e-01 5.2831818874605174e-01 5.2831818874605174e-01
4.1241241241241239e-01 5.2296771821580279e-01 5.2296771821580279e-01 5.2296771821580279e-01
4.1341341341341342e-01 5.1759656046187841e-01 5.1759656046187841e-01 5.1759656046187841e-01
4.1441441441441440e-01 5.1220492795311434e-01 5.1220492795311434e-01 5.1220492795311434e-01
4.1541541541541543e-01 5.0679303396827258e-01 5.0679303396827258e-01 5.0679303396827258e-01
4.1641641641641641e-01 5.0136109258760597e-01 5.0136109258760597e-01 5.0136109258760597e-01
4.1741741741741739e-01 4.9590931868438953e-01 4.9590931868438953e-01 4.9590931868438953e-01
4.1841841841841843e-01 4.9043792791642060e-01 4.9043792791642060e-01 4.9043792791642060e-01
4.1941941941941940e-01 4.8494713671748790e-01 4.8494713671748790e-01 4.8494713671748790e-01
4.2042042042042044e-01 4.7943716228880995e-01 4.7943716228880995e-01 4.7943716228880995e-01
4.2142142142142142e-01 4.7390822259044335e-01 4.7390822259044335e-01 4.7390822259044335e-01
4.2242242242242239e-01 4.6836053633266078e-01 4.6836053633266078e-01 4.6836053633266078e-01
4.2342342342342343e-01 4.6279432296729889e-01 4.6279432296729889e-01 4.6279432296729889e-01
4.2442442442442441e-01 4.5720980267907940e-01 4.5720980267907940e-01 4.5720980267907940e-01
4.2542542542542544e-01 4.5160719637689500e-01 4.5160719637689500e-01 4.5160719637689500e-01
4.2642642642642642e-01 4.4598672568507597e-01 4.4598672568507597e-01 4.4598672568507597e-01
4.2742742742742740e-01 4.4034861293461974e-01 4.4034861293461974e-01 4.4034861293461974e-01
4.2842842842842843e-01 4.3469308115439564e-01 4.3469308115439564e-01 4.3469308115439564e-01
4.2942942942942941e-01 4.2902035406232653e-01 4.2902035406232653e-01 4.2902035406232653e-01
4.3043043043043044e-01 4.2333065605653453e-01 4.2333065605653453e-01 4.2333065605653453e-01
4.3143143143143142e-01 4.1762421220646706e-01 4.1762421220646706e-01 4.1762421220646706e-01
4.3243243243243246e-01 4.1190124824399243e-01 4.1190124824399243e-01 4.1190124824399243e-01
4.3343343343343343e-01 4.0616199055447261e-01 4.0616199055447261e-01 4.0616199055447261e-01
4.3443443443443441e-01 4.0040666616780407e-01 4.0040666616780407e-01 4.0040666616780407e-01
4.3543543543543545e-01 3.9463550274944070e-01 3.9463550274944070e-01 3.9463550274944070e-01
4.3643643643643643e-01 3.8884872859138780e-01 3.8884872859138780e-01 3.8884872859138780e-01
4.3743743743743746e-01 3.8304657260316760e-01 3.8304657260316760e-01 3.8304657260316760e-01
4.3843843843843844e-01 3.7722926430276987e-01 3.7722926430276987e-01 3.7722926430276987e-01
4.3943943943943942e-01 3.7139703380756850e-01 3.7139703380756850e-01 3.7139703380756850e-01
4.4044044044044045e-01 3.6555011182521902e-01 3.6555011182521902e-01 3.6555011182521902e-01
4.4144144144144143e-01 3.5968872964453574e-01 3.5968872964453574e-01 3.5968872964453574e-01
4.4244244244244246e-01 3.5381311912633878e-01 3.5381311912633878e-01 3.5381311912633878e-01
4.4344344344344344e-01 3.4792351269428401e-01 3.4792351269428401e-01 3.4792351269428401e-01
4.4444444444444442e-01 3.4202014332566888e-01 3.4202014332566888e-01 3.4202014332566888e-01
4.4544544544544545e-01 3.3610324454221624e-01 3.3610324454221624e-01 3.3610324454221624e-01
4.4644644644644643e-01 3.3017305040083700e-01 3.3017305040083700e-01 3.3017305040083700e-01
4.4744744744744747e-01 3.2422979548437075e-01 3.2422979548437075e-01 3.2422979548437075e-01
4.4844844844844844e-01 3.1827371489230882e-01 3.1827371489230882e-01 3.1827371489230882e-01
4.4944944944944942e-01 3.1230504423148980e-01 3.1230504423148980e-01 3.1230504423148980e-01
4.5045045045045046e-01 3.0632401960678335e-01 3.0632401960678335e-01 3.0632401960678335e-01
4.5145145145145144e-01 3.0033087761175087e-01 3.0033087761175087e-01 3.0033087761175087e-01
4.5245245245245247e-01 2.9432585531928179e-01 2.9432585531928179e-01 2.9432585531928179e-01
4.5345345345345345e-01 2.8830919027222185e-01 2.8830919027222185e-01 2.8830919027222185e-01
4.5445445445445443e-01 2.8228112047397175e-01 2.8228112047397175e-01 2.8228112047397175e-01
4.5545545545545546e-01 2.7624188437907449e-01 2.7624188437907449e-01 2.7624188437907449e-01
4.5645645645645644e-01 2.7019172088378224e-01 2.7019172088378224e-01 2.7019172088378224e-01
4.5745745745745747e-01 2.6413086931660645e-01 2.6413086931660645e-01 2.6413086931660645e-01
4.5845845845845845e-01 2.5805956942885044e-01 2.5805956942885044e-01 2.5805956942885044e-01
4.5945945945945943e-01 2.5197806138512541e-01 2.5197806138512541e-01 2.5197806138512541e-01
4.6046046046046046e-01 2.4588658575385056e-01 2.4588658575385056e-01 2.4588658575385056e-01
4.6146146146146144e-01 2.3978538349773629e-01 2.3978538349773629e-01 2.3978538349773629e-01
4.6246246246246248e-01 2.3367469596425236e-01 2.3367469596425236e-01 2.3367469596425236e-01
4.6346346346346345e-01 2.2755476487608275e-01 2.2755476487608275e-01 2.2755476487608275e-01
4.6446446446446443e-01 2.2142583232155955e-01 2.2142583232155955e-01 2.2142583232155955e-01
4.6546546546546547e-01 2.1528814074509034e-01 2.1528814074509034e-01 2.1528814074509034e-01
4.6646646646646645e-01 2.0914193293756742e-01 2.0914193293756742e-01 2.0914193293756742e-01
4.6746746746746748e-01 2.0298745202676141e-01 2.0298745202676141e-01 2.0298745202676141e-01
4.6846846846846846e-01 1.9682494146770554e-01 1.9682494146770554e-01 1.9682494146770554e-01
4.6946946946946949e-01 1.9065464503306470e-01 1.9065464503306470e-01 1.9065464503306470e-01
4.7047047047047047e-01 1.8447680680349254e-01 1.8447680680349254e-01 1.8447680680349254e-01
4.7147147147147145e-01 1.7829167115797617e-01 1.7829167115797617e-01 1.7829167115797617e-01
4.7247247247247248e-01 1.7209948276416928e-01 1.7209948276416928e-01 1.7209948276416928e-01
4.7347347347347346e-01 1.6590048656871365e-01 1.6590048656871365e-01 1.6590048656871365e-01
4.7447447447447449e-01 1.5969492778754932e-01 1.5969492778754932e-01 1.5969492778754932e-01
4.7547547547547547e-01 1.5348305189621619e-01 1.5348305189621619e-01 1.5348305189621619e-01
4.7647647647647645e-01 1.4726510462014156e-01 1.4726510462014156e-01 1.4726510462014156e-01
4.7747747747747749e-01 1.4104133192491933e-01 1.4104133192491933e-01 1.4104133192491933e-01
4.7847847847847846e-01 1.3481198000658426e-01 1.3481198000658426e-01 1.3481198000658426e-01
4.7947947947947950e-01 1.2857729528186873e-01 1.2857729528186873e-01 1.2857729528186873e-01
4.8048048048048048e-01 1.2233752437845731e-01 1.2233752437845731e-01 1.2233752437845731e-01
4.8148148148148145e-01 1.1609291412523036e-01 1.1609291412523036e-01 1.1609291412523036e-01
4.8248248248248249e-01 1.0984371154250018e-01 1.0984371154250018e-01 1.0984371154250018e-01
4.8348348348348347e-01 1.0359016383223951e-01 1.0359016383223951e-01 1.0359016383223951e-01
4.8448448448448450e-01 9.7332518368302423e-02 9.7332518368302423e-02 9.7332518368302423e-02
4.8548548548548548e-01 9.1071022686641093e-02 9.1071022686641093e-02 9.1071022686641093e-02
4.8648648648648646e-01 8.4805924475509498e-02 8.4805924475509498e-02 8.4805924475509498e-02
4.8748748748748749e-01 7.8537471565669523e-02 7.8537471565669523e-02 7.8537471565669523e-02
4.8848848848848847e-01 7.2265911920587386e-02 7.2265911920587386e-02 7.2265911920587386e-02
4.8948948948948950e-01 6.5991493626620476e-02 6.5991493626620476e-02 6.5991493626620476e-02
4.9049049049049048e-01 5.9714464883209896e-02 5.9714464883209896e-02 5.9714464883209896e-02
4.9149149149149146e-01 5.3435073993057913e-02 5.3435073993057913e-02 5.3435073993057913e-02
4.9249249249249250e-01 4.7153569352305746e-02 4.7153569352305746e-02 4.7153569352305746e-02
4.9349349349349347e-01 4.0870199440711692e-02 4.0870199440711692e-02 4.0870199440711692e-02
4.9449449449449451e-01 3.4585212811817465e-02 3.4585212811817465e-02 3.4585212811817465e-02
4.9549549549549549e-01 2.8298858083118276e-02 2.8298858083118276e-02 2.8298858083118276e-02
4.9649649649649652e-01 2.2011383926227340e-02 2.2011383926227340e-02 2.2011383926227340e-02
4.9749749749749750e-01 1.5723039057041255e-02 1.5723039057041255e-02 1.5723039057041255e-02
4.9849849849849848e-01 9.4340722258970458e-03 9.4340722258970458e-03 9.4340722258970458e-03
4.9949949949949951e-01 3.1447322077362435e-03 3.1447322077362435e-03 3.1447322077362435e-03
5.0050050050050054e-01 -6.8064240690192293e+00 -5.7259022399873292e-03 -3.5207299741134881e-06
5.0150150150150152e-01 -2.0419002962872117e+01 -1.7177480218370313e-02 -1.0562050651547921e-05
5.0250250250250250e-01 -3.4030774134820192e+01 -2.8628378700939167e-02 -1.7602953522114574e-05
5.0350350350350348e-01 -4.7641199139094155e+01 -4.0078144720349332e-02 -2.4643160066264840e-05
5.0450450450450446e-01 -6.1249739583178439e+01 -5.1526325354055928e-02 -3.1682391791996428e-05
5.0550550550550555e-01 -7.4855857149104736e+01 -6.2972467742226937e-02 -3.8720370245867787e-05
5.0650650650650653e-01 -8.8459013614741679e+01 -7.4416119105653114e-02 -4.5756817024010547e-05
5.0750750750750750e-01 -1.0205867087509982e+02 -8.5856826763670860e-02 -5.2791453783149826e-05
5.0850850850850848e-01 -1.1565429096360427e+02 -9.7294138152057758e-02 -5.9824002251607858e-05
5.0950950950950946e-01 -1.2924533607338094e+02 -1.0872760084093966e-01 -6.6854184240314635e-05
5.1051051051051055e-01 -1.4283126857853080e+02 -1.2015676255268762e-01 -7.3881721653812343e-05
5.1151151151151153e-01 -1.5641155105539318e+02 -1.3158117117980564e-01 -8.0906336501254108e-05
5.1251251251251251e-01 -1.6998564630380940e+02 -1.4300037480281871e-01 -8.7927750907403057e-05
5.1351351351351349e-01 -1.8355301736837330e+02 -1.5441392170814983e-01 -9.4945687123624309e-05
5.1451451451451446e-01 -1.9711312755966665e+02 -1.6582136040598427e-01 -1.0195986753886952e-04
5.1551551551551555e-01 -2.1066544047549425e+02 -1.7722223964813352e-01 -1.0897001469066091e-04
5.1651651651651653e-01 -2.2420942002209767e+02 -1.8861610844588153e-01 -1.1597585127606455e-04
5.1751751751751751e-01 -2.3774453043536744e+02 -2.0000251608782921e-01 -1.2297710016266250e-04
5.1851851851851849e-01 -2.5127023630203263e+02 -2.1138101215772037e-01 -1.2997348439951372e-04
5.1951951951951947e-01 -2.6478600258084049e+02 -2.2275114655225900e-01 -1.3696472722810930e-04
5.2052052052052056e-01 -2.7829129462372680e+02 -2.3411246949891881e-01 -1.4395055209332340e-04
5.2152152152152154e-01 -2.9178557819695112e+02 -2.4546453157372325e-01 -1.5093068265434559e-04
5.2252252252252251e-01 -3.0526831950224840e+02 -2.5680688371903937e-01 -1.5790484279562200e-04
5.2352352352352349e-01 -3.1873898519793062e+02 -2.6813907726132941e-01 -1.6487275663777033e-04
5.2452452452452447e-01 -3.3219704241998994e+02 -2.7946066392890401e-01 -1.7183414854849595e-04
5.2552552552552556e-01 -3.4564195880317743e+02 -2.9077119586965461e-01 -1.7878874315349513e-04
5.2652652652652654e-01 -3.5907320250205822e+02 -3.0207022566876601e-01 -1.8573626534734613e-04
5.2752752752752752e-01 -3.7249024221205565e+02 -3.1335730636641984e-01 -1.9267644030439456e-04
5.2852852852852850e-01 -3.8589254719046357e+02 -3.2463199147547112e-01 -1.9960899348962248e-04
5.2952952952952947e-01 -3.9927958727744561e+02 -3.3589383499911390e-01 -2.0653365066951047e-04
5.3053053053053056e-01 -4.1265083291700256e+02 -3.4714239144852005e-01 -2.1345013792288341e-04
5.3153153153153154e-01 -4.2600575517791981e+02 -3.5837721586046151e-01 -2.2035818165174590e-04
5.3253253253253252e-01 -4.3934382577469552e+02 -3.6959786381491549e-01 -2.2725750859210750e-04
5.3353353353353350e-01 -4.5266451708843431e+02 -3.8080389145264204e-01 -2.3414784582479053e-04
5.3453453453453448e-01 -4.6596730218771836e+02 -3.9199485549274138e-01 -2.4102892078622598e-04
5.3553553553553557e-01 -4.7925165484945722e+02 -4.0317031325019381e-01 -2.4790046127923812e-04
5.3653653653653655e-01 -4.9251704957969065e+02 -4.1432982265336049e-01 -2.5476219548380553e-04
5.3753753753753752e-01 -5.0576296163438968e+02 -4.2547294226148169e-01 -2.6161385196782035e-04
5.3853853853853850e-01 -5.1898886704020981e+02 -4.3659923128213596e-01 -2.6845515969782345e-04
5.3953953953953948e-01 -5.3219424261521362e+02 -4.4770824958867289e-01 -2.7528584804972355e-04
5.4054054054054057e-01 -5.4537856598957160e+02 -4.5879955773762759e-01 -2.8210564681950491e-04
5.4154154154154155e-01 -5.5854131562622149e+02 -4.6987271698610000e-01 -2.8891428623391361e-04
5.4254254254254253e-01 -5.7168197084150324e+02 -4.8092728930911505e-01 -2.9571149696113174e-04
5.4354354354354351e-01 -5.8480001182575245e+02 -4.9196283741694569e-01 -3.0249701012142924e-04
5.4454454454454448e-01 -5.9789491966386686e+02 -5.0297892477241535e-01 -3.0927055729780231e-04
5.4554554554554557e-01 -6.1096617635582822e+02 -5.1397511560816145e-01 -3.1603187054658895e-04
5.4654654654654655e-01 -6.2401326483719379e+02 -5.2495097494387399e-01 -3.2278068240806815e-04
5.4754754754754753e-01 -6.3703566899955410e+02 -5.3590606860350598e-01 -3.2951672591704226e-04
5.4854854854854851e-01 -6.5003287371094518e+02 -5.4683996323244466e-01 -3.3623973461339540e-04
5.4954954954954960e-01 -6.6300436483622821e+02 -5.5775222631465615e-01 -3.4294944255263522e-04
5.5055055055055058e-01 -6.7594962925742288e+02 -5.6864242618979077e-01 -3.4964558431641046e-04
5.5155155155155156e-01 -6.8886815489401101e+02 -5.7951013207026392e-01 -3.5632789502301374e-04
5.5255255255255253e-01 -7.0175943072318853e+02 -5.9035491405829210e-01 -3.6299611033785672e-04
5.5355355355355351e-01 -7.1462294680008426e+02 -6.0117634316290336e-01 -3.6964996648392896e-04
5.5455455455455460e-01 -7.2745819427792810e+02 -6.1197399131690200e-01 -3.7628920025223003e-04
5.5555555555555558e-01 -7.4026466542817934e+02 -6.2274743139380317e-01 -3.8291354901218117e-04
5.5655655655655656e-01 -7.5304185366061552e+02 -6.3349623722473170e-01 -3.8952275072201673e-04
5.5755755755755754e-01 -7.6578925354336809e+02 -6.4421998361527721e-01 -3.9611654393914802e-04
5.5855855855855852e-01 -7.7850636082291749e+02 -6.5491824636231522e-01 -4.0269466783050551e-04
5.5955955955955961e-01 -7.9119267244404034e+02 -6.6559060227078737e-01 -4.0925686218285765e-04
5.6056056056056058e-01 -8.0384768656970516e+02 -6.7623662917043914e-01 -4.1580286741310158e-04
5.6156156156156156e-01 -8.1647090260092966e+02 -6.8685590593252421e-01 -4.2233242457853480e-04
5.6256256256256254e-01 -8.2906182119658104e+02 -6.9744801248646193e-01 -4.2884527538709753e-04
5.6356356356356352e-01 -8.4161994429312574e+02 -7.0801252983645169e-01 -4.3534116220758808e-04
5.6456456456456461e-01 -8.5414477512433541e+02 -7.1854904007805054e-01 -4.4181982807985640e-04
5.6556556556556559e-01 -8.6663581824093296e+02 -7.2905712641470022e-01 -4.4828101672496622e-04
5.6656656656656657e-01 -8.7909257953019733e+02 -7.3953637317421983e-01 -4.5472447255533578e-04
5.6756756756756754e-01 -8.9151456623550382e+02 -7.4998636582524436e-01 -4.6114994068484566e-04
5.6856856856856852e-01 -9.0390128697582168e+02 -7.6040669099362657e-01 -4.6755716693892390e-04
5.6956956956956961e-01 -9.1625225176514743e+02 -7.7079693647878567e-01 -4.7394589786459856e-04
5.7057057057057059e-01 -9.2856697203188378e+02 -7.8115669127000942e-01 -4.8031588074052135e-04
5.7157157157157157e-01 -9.4084496063817869e+02 -7.9148554556272366e-01 -4.8666686358697148e-04
5.7257257257257255e-01 -9.5308573189918388e+02 -8.0178309077469312e-01 -4.9299859517581708e-04
5.7357357357357353e-01 -9.6528880160227141e+02 -8.1204891956218717e-01 -4.9931082504045543e-04
5.7457457457457461e-01 -9.7745368702618885e+02 -8.2228262583609490e-01 -5.0560330348572134e-04
5.7557557557557559e-01 -9.8957990696015031e+02 -8.3248380477798434e-01 -5.1187578159776206e-04
5.7657657657657657e-01 -1.0016669817228765e+03 -8.4265205285612099e-01 -5.1812801125388646e-04
5.7757757757757755e-01 -1.0137144331815693e+03 -8.5278696784142971e-01 -5.2435974513237948e-04
5.7857857857857853e-01 -1.0257217847708221e+03 -8.6288814882340226e-01 -5.3057073672228394e-04
5.7957957957957962e-01 -1.0376885615114745e+03 -8.7295519622596052e-01 -5.3676074033315356e-04
5.8058058058058060e-01 -1.0496142900293978e+03 -8.8298771182325819e-01 -5.4292951110476999e-04
5.8158158158158157e-01 -1.0614984985742249e+03 -8.9298529875543819e-01 -5.4907680501683109e-04
5.8258258258258255e-01 -1.0733407170380092e+03 -9.0294756154432909e-01 -5.5520237889860268e-04
5.8358358358358353e-01 -1.0851404769738192e+03 -9.1287410610908803e-01 -5.6130599043853664e-04
5.8458458458458462e-01 -1.0968973116142761e+03 -9.2276453978179518e-01 -5.6738739819385986e-04
5.8558558558558560e-01 -1.1086107558900032e+03 -9.3261847132297482e-01 -5.7344636160011771e-04
5.8658658658658658e-01 -1.1202803464480407e+03 -9.4243551093708622e-01 -5.7948264098069938e-04
5.8758758758758756e-01 -1.1319056216701626e+03 -9.5221527028793262e-01 -5.8549599755631176e-04
5.8858858858858853e-01 -1.1434861216911415e+03 -9.6195736251402730e-01 -5.9148619345442848e-04
5.8958958958958962e-01 -1.1550213884169391e+03 -9.7166140224389586e-01 -5.9745299171869853e-04
5.9059059059059060e-01 -1.1665109655428248e+03 -9.8132700561131803e-01 -6.0339615631831817e-04
5.9159159159159158e-01 -1.1779543985714304e+03 -9.9095379027051711e-01 -6.0931545215737060e-04
5.9259259259259256e-01 -1.1893512348307252e+03 -1.0005413754112809e+00 -6.1521064508412353e-04
5.9359359359359354e-01 -1.2007010234919262e+03 -1.0100893817740284e+00 -6.2108150190029335e-04
5.9459459459459463e-01 -1.2120033155873273e+03 -1.0195974316648093e+00 -6.2692779037026782e-04
5.9559559559559561e-01 -1.2232576640280597e+03 -1.0290651489702451e+00 -6.3274927923029323e-04
5.9659659659659658e-01 -1.2344636236217818e+03 -1.0384921591724094e+00 -6.3854573819762403e-04
5.9759759759759756e-01 -1.2456207510902868e+03 -1.0478780893636417e+00 -6.4431693797963084e-04
5.9859859859859854e-01 -1.2567286050870364e+03 -1.0572225682612966e+00 -6.5006265028287082e-04
5.9959959959959963e-01 -1.2677867462146246e+03 -1.0665252262224361e+00 -6.5578264782212010e-04
6.0060060060060061e-01 -1.2787947370421496e+03 -1.0757856952584430e+00 -6.6147670432936006e-04
6.0160160160160159e-01 -1.2897521421225267e+03 -1.0850036090495860e+00 -6.6714459456273275e-04
6.0260260260260257e-01 -1.3006585280097115e+03 -1.0941786029595080e+00 -6.7278609431544985e-04
6.0360360360360354e-01 -1.3115134632758413e+03 -1.1033103140496467e+00 -6.7840098042465933e-04
6.0460460460460463e-01 -1.3223165185283065e+03 -1.1123983810935960e+00 -6.8398903078027565e-04
6.0560560560560561e-01 -1.3330672664267308e+03 -1.1214424445913906e+00 -6.8955002433376356e-04
6.0660660660660659e-01 -1.3437652816998827e+03 -1.1304421467837322e+00 -6.9508374110688494e-04
6.0760760760760757e-01 -1.3544101411624913e+03 -1.1393971316661367e+00 -7.0058996220039851e-04
6.0860860860860866e-01 -1.3650014237319936e+03 -1.1483070450030219e+00 -7.0606846980272083e-04
6.0960960960960964e-01 -1.3755387104451804e+03 -1.1571715343417122e+00 -7.1151904719853856e-04
6.1061061061061062e-01 -1.3860215844747813e+03 -1.1659902490263889e+00 -7.1694147877738516e-04
6.1161161161161159e-01 -1.3964496311459477e+03 -1.1747628402119581e+00 -7.2233555004216899e-04
6.1261261261261257e-01 -1.4068224379526557e+03 -1.1834889608778489e+00 -7.2770104761765697e-04
6.1361361361361366e-01 -1.4171395945740253e+03 -1.1921682658417418e+00 -7.3303775925891569e-04
6.1461461461461464e-01 -1.4274006928905494e+03 -1.2008004117732225e+00 -7.3834547385970718e-04
6.1561561561561562e-01 -1.4376053270002412e+03 -1.2093850572073639e+00 -7.4362398146084023e-04
6.1661661661661660e-01 -1.4477530932346888e+03 -1.2179218625582333e+00 -7.4887307325847551e-04
6.1761761761761758e-01 -1.4578435901750238e+03 -1.2264104901323267e+00 -7.5409254161238563e-04
6.1861861861861867e-01 -1.4678764186678009e+03 -1.2348506041419258e+00 -7.5928218005416885e-04
6.1961961961961964e-01 -1.4778511818407817e+03 -1.2432418707183770e+00 -7.6444178329541338e-04
6.2062062062062062e-01 -1.4877674851186446e+03 -1.2515839579253074e+00 -7.6957114723582426e-04
6.2162162162162160e-01 -1.4976249362385843e+03 -1.2598765357717481e+00 -7.7467006897129166e-04
6.2262262262262258e-01 -1.5074231452658321e+03 -1.2681192762251896e+00 -7.7973834680191930e-04
6.2362362362362367e-01 -1.5171617246090814e+03 -1.2763118532245594e+00 -7.8477578024000372e-04
6.2462462462462465e-01 -1.5268402890358161e+03 -1.2844539426931176e+00 -7.8978217001796287e-04
6.2562562562562563e-01 -1.5364584556875529e+03 -1.2925452225512777e+00 -7.9475731809622080e-04
6.2662662662662660e-01 -1.5460158440949879e+03 -1.3005853727293499e+00 -7.9970102767104145e-04
6.2762762762762758e-01 -1.5555120761930407e+03 -1.3085740751801973e+00 -8.0461310318231222e-04
6.2862862862862867e-01 -1.5649467763358152e+03 -1.3165110138918203e+00 -8.0949335032128099e-04
6.2962962962962965e-01 -1.5743195713114555e+03 -1.3243958748998554e+00 -8.1434157603824141e-04
6.3063063063063063e-01 -1.5836300903569129e+03 -1.3322283462999969e+00 -8.1915758855017110e-04
6.3163163163163161e-01 -1.5928779651726084e+03 -1.3400081182603332e+00 -8.2394119734831642e-04
6.3263263263263259e-01 -1.6020628299370039e+03 -1.3477348830336029e+00 -8.2869221320572913e-04
6.3363363363363367e-01 -1.6111843213210757e+03 -1.3554083349693722e+00 -8.3341044818475345e-04
6.3463463463463465e-01 -1.6202420785026782e+03 -1.3630281705261174e+00 -8.3809571564445566e-04
6.3563563563563563e-01 -1.6292357431808275e+03 -1.3705940882832415e+00 -8.4274783024801262e-04
6.3663663663663661e-01 -1.6381649595898684e+03 -1.3781057889529924e+00 -8.4736660797003998e-04
6.3763763763763759e-01 -1.6470293745135489e+03 -1.3855629753923016e+00 -8.5195186610387199e-04
6.3863863863863868e-01 -1.6558286372989962e+03 -1.3929653526145440e+00 -8.5650342326879154e-04
6.3963963963963966e-01 -1.6645623998705764e+03 -1.4003126278011948e+00 -8.6102109941719877e-04
6.4064064064064064e-01 -1.6732303167436787e+03 -1.4076045103134276e+00 -8.6550471584174126e-04
6.4164164164164161e-01 -1.6818320450383735e+03 -1.4148407117036024e+00 -8.6995409518237873e-04
6.4264264264264259e-01 -1.6903672444929730e+03 -1.4220209457266744e+00 -8.7436906143339803e-04
6.4364364364364368e-01 -1.6988355774774993e+03 -1.4291449283515250e+00 -8.7874943995037925e-04
6.4464464464464466e-01 -1.7072367090070327e+03 -1.4362123777721891e+00 -8.8309505745710047e-04
6.4564564564564564e-01 -1.7155703067549657e+03 -1.4432230144190059e+00 -8.8740574205239335e-04
6.4664664664664662e-01 -1.7238360410661510e+03 -1.4501765609696804e+00 -8.9168132321694482e-04
6.4764764764764760e-01 -1.7320335849699402e+03 -1.4570727423602510e+00 -8.9592163182004088e-04
6.4864864864864868e-01 -1.7401626141931156e+03 -1.4639112857959684e+00 -9.0012650012625585e-04
6.4964964964964966e-01 -1.7482228071727188e+03 -1.4706919207620897e+00 -9.0429576180208870e-04
6.5065065065065064e-01 -1.7562138450687758e+03 -1.4774143790345799e+00 -9.0842925192254466e-04
6.5165165165165162e-01 -1.7641354117768999e+03 -1.4840783946907179e+00 -9.1252680697765471e-04
6.5265265265265260e-01 -1.7719871939408063e+03 -1.4906837041196206e+00 -9.1658826487894850e-04
6.5365365365365369e-01 -1.7797688809647020e+03 -1.4972300460326695e+00 -9.2061346496586391e-04
6.5465465465465467e-01 -1.7874801650255674e+03 -1.5037171614738398e+00 -9.2460224801209942e-04
6.5565565565565564e-01 -1.7951207410853447e+03 -1.5101447938299553e+00 -9.2855445623191829e-04
6.5665665665665662e-01 -1.8026903069029970e+03 -1.5165126888408333e+00 -9.3246993328638785e-04
6.5765765765765760e-01 -1.8101885630464624e+03 -1.5228205946093396e+00 -9.3634852428956092e-04
6.5865865865865869e-01 -1.8176152129045049e+03 -1.5290682616113600e+00 -9.4019007581460788e-04
6.5965965965965967e-01 -1.8249699626984427e+03 -1.5352554427056644e+00 -9.4399443589988138e-04
6.6066066066066065e-01 -1.8322525214937698e+03 -1.5413818931436860e+00 -9.4776145405492949e-04
6.6166166166166163e-01 -1.8394626012116680e+03 -1.5474473705792036e+00 -9.5149098126644943e-04
6.6266266266266260e-01 -1.8465999166404006e+03 -1.5534516350779279e+00 -9.5518287000418160e-04
6.6366366366366369e-01 -1.8536641854465913e+03 -1.5593944491269898e+00 -9.5883697422674357e-04
6.6466466466466467e-01 -1.8606551281863967e+03 -1.5652755776443383e+00 -9.6245314938740929e-04
6.6566566566566565e-01 -1.8675724683165615e+03 -1.5710947879880410e+00 -9.6603125243982719e-04
6.6666666666666663e-01 -1.8744159322053520e+03 -1.5768518499654831e+00 -9.6957114184367680e-04
6.6766766766766761e-01 -1.8811852491433860e+03 -1.5825465358424768e+00 -9.7307267757026938e-04
6.6866866866866870e-01 -1.8878801513543406e+03 -1.5881786203522692e+00 -9.7653572110808758e-04
6.6966966966966968e-01 -1.8945003740055379e+03 -1.5937478807044481e+00 -9.7996013546826030e-04
6.7067067067067065e-01 -1.9010456552184312e+03 -1.5992540965937636e+00 -9.8334578518998795e-04
6.7167167167167163e-01 -1.9075157360789592e+03 -1.6046970502088378e+00 -9.8669253634589733e-04
6.7267267267267261e-01 -1.9139103606477852e+03 -1.6100765262407792e+00 -9.9000025654733806e-04
6.7367367367367370e-01 -1.9202292759704278e+03 -1.6153923118917053e+00 -9.9326881494962390e-04
6.7467467467467468e-01 -1.9264722320872615e+03 -1.6206441968831544e+00 -9.9649808225720426e-04
6.7567567567567566e-01 -1.9326389820434063e+03 -1.6258319734644069e+00 -9.9968793072878069e-04
6.7667667667667664e-01 -1.9387292818984986e+03 -1.6309554364207037e+00 -1.0028382341823608e-03
6.7767767767767773e-01 -1.9447428907363405e+03 -1.6360143830813647e+00 -1.0059488680002496e-03
6.7867867867867870e-01 -1.9506795706744228e+03 -1.6410086133277990e+00 -1.0090197091339754e-03
6.7967967967967968e-01 -1.9565390868733464e+03 -1.6459379296014311e+00 -1.0120506361091625e-03
6.8068068068068066e-01 -1.9623212075461045e+03 -1.6508021369115105e+00 -1.0150415290303340e-03
6.8168168168168164e-01 -1.9680257039672517e+03 -1.6556010428428232e+00 -1.0179922695856532e-03
6.8268268268268273e-01 -1.9736523504819556e+03 -1.6603344575633083e+00 -1.0209027410516068e-03
6.8368368368368371e-01 -1.9792009245149193e+03 -1.6650021938315629e+00 -1.0237728282976189e-03
6.8468468468468469e-01 -1.9846712065791864e+03 -1.6696040670042498e+00 -1.0266024177906074e-03
6.8568568568568566e-01 -1.9900629802848268e+03 -1.6741398950434039e+00 -1.0293913975994750e-03
6.8668668668668664e-01 -1.9953760323474933e+03 -1.6786094985236311e+00 -1.0321396573995363e-03
6.8768768768768773e-01 -2.0006101525968579e+03 -1.6830127006392053e+00 -1.0348470884768814e-03
6.8868868868868871e-01 -2.0057651339849274e+03 -1.6873493272110629e+00 -1.0375135837326771e-03
6.8968968968968969e-01 -2.0108407725942345e+03 -1.6916192066936950e+00 -1.0401390376874042e-03
6.9069069069069067e-01 -2.0158368676459015e+03 -1.6958221701819298e+00 -1.0427233464850279e-03
6.9169169169169165e-01 -2.0207532215075853e+03 -1.6999580514176167e+00 -1.0452664078971082e-03
6.9269269269269274e-01 -2.0255896397012941e+03 -1.7040266867962031e+00 -1.0477681213268435e-03
6.9369369369369371e-01 -2.0303459309110774e+03 -1.7080279153732016e+00 -1.0502283878130469e-03
6.9469469469469469e-01 -2.0350219069906004e+03 -1.7119615788705635e+00 -1.0526471100340657e-03
6.9569569569569567e-01 -2.0396173829705820e+03 -1.7158275216829362e+00 -1.0550241923116281e-03
6.9669669669669665e-01 -2.0441321770661109e+03 -1.7196255908838163e+00 -1.0573595406146278e-03
6.9769769769769774e-01 -2.0485661106838415e+03 -1.7233556362316045e+00 -1.0596530625628456e-03
6.9869869869869872e-01 -2.0529190084290535e+03 -1.7270175101755441e+00 -1.0619046674306021e-03
6.9969969969969970e-01 -2.0571906981125908e+03 -1.7306110678615585e+00 -1.0641142661503465e-03
7.0070070070070067e-01 -2.0613810107576769e+03 -1.7341361671379840e+00 -1.0662817713161809e-03
7.0170170170170165e-01 -2.0654897806065951e+03 -1.7375926685611909e+00 -1.0684070971873187e-03
7.0270270270270274e-01 -2.0695168451272461e+03 -1.7409804354010978e+00 -1.0704901596914726e-03
7.0370370370370372e-01 -2.0734620450195780e+03 -1.7442993336465835e+00 -1.0725308764281839e-03
7.0470470470470470e-01 -2.0773252242218882e+03 -1.7475492320107870e+00 -1.0745291666720807e-03
7.0570570570570568e-01 -2.0811062299169957e+03 -1.7507300019362999e+00 -1.0764849513760710e-03
7.0670670670670666e-01 -2.0848049125382886e+03 -1.7538415176002531e+00 -1.0783981531744707e-03
7.0770770770770774e-01 -2.0884211257756356e+03 -1.7568836559192929e+00 -1.0802686963860616e-03
7.0870870870870872e-01 -2.0919547265811784e+03 -1.7598562965544502e+00 -1.0820965070170879e-03
7.0970970970970970e-01 -2.0954055751749893e+03 -1.7627593219159019e+00 -1.0838815127641817e-03
7.1071071071071068e-01 -2.0987735350505991e+03 -1.7655926171676213e+00 -1.0856236430172236e-03
7.1171171171171166e-01 -2.1020584729803968e+03 -1.7683560702319201e+00 -1.0873228288621349e-03
7.1271271271271275e-01 -2.1052602590209026e+03 -1.7710495717938839e+00 -1.0889790030836055e-03
7.1371371371371373e-01 -2.1083787665179043e+03 -1.7736730153056943e+00 -1.0905921001677509e-03
7.1471471471471471e-01 -2.1114138721114696e+03 -1.7762262969908449e+00 -1.0921620563047044e-03
7.1571571571571568e-01 -2.1143654557408267e+03 -1.7787093158482463e+00 -1.0936888093911422e-03
7.1671671671671666e-01 -2.1172334006491110e+03 -1.7811219736562209e+00 -1.0951722990327386e-03
7.1771771771771775e-01 -2.1200175933879864e+03 -1.7834641749763895e+00 -1.0966124665465564e-03
7.1871871871871873e-01 -2.1227179238221306e+03 -1.7857358271574442e+00 -1.0980092549633662e-03
7.1971971971971971e-01 -2.1253342851335938e+03 -1.7879368403388169e+00 -1.0993626090299029e-03
7.2072072072072069e-01 -2.1278665738260220e+03 -1.7900671274542301e+00 -1.1006724752110481e-03
7.2172172172172167e-01 -2.1303146897287543e+03 -1.7921266042351449e+00 -1.1019388016919509e-03
7.2272272272272275e-01 -2.1326785360007816e+03 -1.7941151892140905e+00 -1.1031615383800752e-03
7.2372372372372373e-01 -2.1349580191345790e+03 -1.7960328037278896e+00 -1.1043406369071823e-03
7.2472472472472471e-01 -2.1371530489598067e+03 -1.7978793719207706e+00 -1.1054760506312446e-03
7.2572572572572569e-01 -2.1392635386468728e+03 -1.7996548207473648e+00 -1.1065677346382891e-03
7.2672672672672667e-01 -2.1412894047103728e+03 -1.8013590799755999e+00 -1.1076156457441762e-03
7.2772772772772776e-01 -2.1432305670123869e+03 -1.8029920821894754e+00 -1.1086197424963061e-03
7.2872872872872874e-01 -2.1450869487656546e+03 -1.8045537627917301e+00 -1.1095799851752594e-03
7.2972972972972971e-01 -2.1468584765366099e+03 -1.8060440600063985e+00 -1.1104963357963682e-03
7.3073073073073069e-01 -2.1485450802482860e+03 -1.8074629148812533e+00 -1.1113687581112189e-03
7.3173173173173167e-01 -2.1501466931830878e+03 -1.8088102712901373e+00 -1.1121972176090854e-03
7.3273273273273276e-01 -2.1516632519854325e+03 -1.8100860759351847e+00 -1.1129816815182948e-03
7.3373373373373374e-01 -2.1530946966642532e+03 -1.8112902783489289e+00 -1.1137221188075241e-03
7.3473473473473472e-01 -2.1544409705953735e+03 -1.8124228308962973e+00 -1.1144185001870266e-03
7.3573573573573570e-01 -2.1557020205237477e+03 -1.8134836887764989e+00 -1.1150707981097919e-03
7.3673673673673679e-01 -2.1568777965655663e+03 -1.8144728100247938e+00 -1.1156789867726342e-03
7.3773773773773776e-01 -2.1579682522102303e+03 -1.8153901555141541e+00 -1.1162430421172145e-03
7.3873873873873874e-01 -2.1589733443221894e+03 -1.8162356889568110e+00 -1.1167629418309902e-03
7.3973973973973972e-01 -2.1598930331426513e+03 -1.8170093769056923e+00 -1.1172386653481006e-03
7.4074074074074070e-01 -2.1607272822911518e+03 -1.8177111887557424e+00 -1.1176701938501773e-03
7.4174174174174179e-01 -2.1614760587669944e+03 -1.8183410967451363e+00 -1.1180575102670916e-03
7.4274274274274277e-01 -2.1621393329505572e+03 -1.8188990759563750e+00 -1.1184005992776270e-03
7.4374374374374375e-01 -2.1627170786044617e+03 -1.8193851043172720e+00 -1.1186994473100871e-03
7.4474474474474472e-01 -2.1632092728746147e+03 -1.8197991626018277e+00 -1.1189540425428322e-03
7.4574574574574570e-01 -2.1636158962911081e+03 -1.8201412344309884e+00 -1.1191643749047463e-03
7.4674674674674679e-01 -2.1639369327689924e+03 -1.8204113062732943e+00 -1.1193304360756356e-03
7.4774774774774777e-01 -2.1641723696089111e+03 -1.8206093674454158e+00 -1.1194522194865586e-03
7.4874874874874875e-01 -2.1643221974976041e+03 -1.8207354101125752e+00 -1.1195297203200841e-03
7.4974974974974973e-01 -2.1643864105082748e+03 -1.8207894292888576e+00 -1.1195629355104843e-03
7.5075075075075071e-01 -2.1643650061008257e+03 -1.8207714228374059e+00 -1.1195518637438534e-03
7.5175175175175180e-01 -2.1642579851219593e+03 -1.8206813914705087e+00 -1.1194965054581614e-03
7.5275275275275277e-01 -2.1640653518051431e+03 -1.8205193387495688e+00 -1.1193968628432360e-03
7.5375375375375375e-01 -2.1637871137704428e+03 -1.8202852710849646e+00 -1.1192529398406763e-03
7.5475475475475473e-01 -2.1634232820242214e+03 -1.8199791977357960e+00 -1.1190647421436967e-03
7.5575575575575571e-01 -2.1629738709587032e+03 -1.8196011308095170e+00 -1.1188322771969019e-03
7.5675675675675680e-01 -2.1624388983514045e+03 -1.8191510852614583e+00 -1.1185555541959919e-03
7.5775775775775778e-01 -2.1618183853644309e+03 -1.8186290788942345e+00 -1.1182345840873985e-03
7.5875875875875876e-01 -2.1611123565436401e+03 -1.8180351323570412e+00 -1.1178693795678533e-03
7.5975975975975973e-01 -2.1603208398176698e+03 -1.8173692691448371e+00 -1.1174599550838838e-03
7.6076076076076071e-01 -2.1594438664968338e+03 -1.8166315155974140e+00 -1.1170063268312424e-03
7.6176176176176180e-01 -2.1584814712718844e+03 -1.8158219008983574e+00 -1.1165085127542670e-03
7.6276276276276278e-01 -2.1574336922126381e+03 -1.8149404570738890e+00 -1.1159665325451689e-03
7.6376376376376376e-01 -2.1563005707664706e+03 -1.8139872189916015e+00 -1.1153804076432560e-03
7.6476476476476474e-01 -2.1550821517566797e+03 -1.8129622243590804e+00 -1.1147501612340839e-03
7.6576576576576572e-01 -2.1537784833807059e+03 -1.8118655137224093e+00 -1.1140758182485379e-03
7.6676676676676681e-01 -2.1523896172082327e+03 -1.8106971304645685e+00 -1.1133574053618482e-03
7.6776776776776778e-01 -2.1509156081791434e+03 -1.8094571208037187e+00 -1.1125949509925340e-03
7.6876876876876876e-01 -2.1493565146013470e+03 -1.8081455337913717e+00 -1.1117884853012793e-03
7.6976976976976974e-01 -2.1477123981484742e+03 -1.8067624213104501e+00 -1.1109380401897397e-03
7.7077077077077072e-01 -2.1459833238574356e+03 -1.8053078380732364e+00 -1.1100436492992810e-03
7.7177177177177181e-01 -2.1441693601258489e+03 -1.8037818416192064e+00 -1.1091053480096478e-03
7.7277277277277279e-01 -2.1422705787093369e+03 -1.8021844923127561e+00 -1.1081231734375648e-03
7.7377377377377377e-01 -2.1402870547186835e+03 -1.8005158533408110e+00 -1.1070971644352675e-03
7.7477477477477474e-01 -2.1382188666168668e+03 -1.7987759907103282e+00 -1.1060273615889663e-03
7.7577577577577572e-01 -2.1360660962159536e+03 -1.7969649732456840e+00 -1.1049138072172400e-03
7.7677677677677681e-01 -2.1338288286738630e+03 -1.7950828725859533e+00 -1.1037565453693625e-03
7.7777777777777779e-01 -2.1315071524909990e+03 -1.7931297631820751e+00 -1.1025556218235612e-03
7.7877877877877877e-01 -2.1291011595067475e+03 -1.7911057222939051e+00 -1.1013110840852036e-03
7.7977977977977975e-01 -2.1266109448958468e+03 -1.7890108299871641e+00 -1.1000229813849208e-03
7.8078078078078073e-01 -2.1240366071646185e+03 -1.7868451691302658e+00 -1.0986913646766582e-03
7.8178178178178181e-01 -2.1213782481470730e+03 -1.7846088253910417e+00 -1.0973162866356602e-03
7.8278278278278279e-01 -2.1186359730008830e+03 -1.7823018872333534e+00 -1.0958978016563886e-03
7.8378378378378377e-01 -2.1158098902032211e+03 -1.7799244459135894e+00 -1.0944359658503677e-03
7.8478478478478475e-01 -2.1129001115464685e+03 -1.7774765954770577e+00 -1.0929308370439662e-03
7.8578578578578573e-01 -2.1099067521337952e+03 -1.7749584327542667e+00 -1.0913824747761107e-03
7.8678678678678682e-01 -2.1068299303746048e+03 -1.7723700573570915e+00 -1.0897909402959283e-03
7.8778778778778780e-01 -2.1036697679798513e+03 -1.7697115716748364e+00 -1.0881562965603261e-03
7.8878878878878878e-01 -2.1004263899572252e+03 -1.7669830808701845e+00 -1.0864786082314991e-03
7.8978978978978975e-01 -2.0970999246062065e+03 -1.7641846928750353e+00 -1.0847579416743726e-03
7.9079079079079073e-01 -2.0936905035129907e+03 -1.7613165183862372e+00 -1.0829943649539777e-03
7.9179179179179182e-01 -2.0901982615452857e+03 -1.7583786708612088e+00 -1.0811879478327582e-03
7.9279279279279280e-01 -2.0866233368469730e+03 -1.7553712665134507e+00 -1.0793387617678116e-03
7.9379379379379378e-01 -2.0829658708326447e+03 -1.7522944243079464e+00 -1.0774468799080610e-03
7.9479479479479476e-01 -2.0792260081820114e+03 -1.7491482659564592e+00 -1.0755123770913638e-03
7.9579579579579574e-01 -2.0754038968341747e+03 -1.7459329159127155e+00 -1.0735353298415491e-03
7.9679679679679682e-01 -2.0714996879817800e+03 -1.7426485013674833e+00 -1.0715158163653918e-03
7.9779779779779780e-01 -2.0675135360650329e+03 -1.7392951522435403e+00 -1.0694539165495194e-03
7.9879879879879878e-01 -2.0634455987655906e+03 -1.7358730011905332e+00 -1.0673497119572501e-03
7.9979979979979976e-01 -2.0592960370003225e+03 -1.7323821835797319e+00 -1.0652032858253680e-03
8.0080080080080074e-01 -2.0550650149149496e+03 -1.7288228374986756e+00 -1.0630147230608303e-03
8.0180180180180183e-01 -2.0507526998775456e+03 -1.7251951037457065e+00 -1.0607841102374075e-03
8.0280280280280281e-01 -2.0463592624719211e+03 -1.7214991258244050e+00 -1.0585115355922603e-03
8.0380380380380378e-01 -2.0418848764908732e+03 -1.7177350499379107e+00 -1.0561970890224481e-03
8.0480480480480476e-01 -2.0373297189293103e+03 -1.7139030249831377e+00 -1.0538408620813730e-03
8.0580580580580585e-01 -2.0326939699772502e+03 -1.7100032025448857e+00 -1.0514429479751579e-03
8.0680680680680683e-01 -2.0279778130126981e+03 -1.7060357368898473e+00 -1.0490034415589621e-03
8.0780780780780781e-01 -2.0231814345943837e+03 -1.7020007849604988e+00 -1.0465224393332246e-03
8.0880880880880879e-01 -2.0183050244543874e+03 -1.6978985063688969e+00 -1.0440000394398500e-03
8.0980980980980977e-01 -2.0133487754906346e+03 -1.6937290633903643e+00 -1.0414363416583262e-03
8.1081081081081086e-01 -2.0083128837592610e+03 -1.6894926209570675e+00 -1.0388314474017754e-03
8.1181181181181183e-01 -2.0031975484668631e+03 -1.6851893466514969e+00 -1.0361854597129448e-03
8.1281281281281281e-01 -1.9980029719626145e+03 -1.6808194106998353e+00 -1.0334984832601288e-03
8.1381381381381379e-01 -1.9927293597302614e+03 -1.6763829859652233e+00 -1.0307706243330298e-03
8.1481481481481477e-01 -1.9873769203799941e+03 -1.6718802479409220e+00 -1.0280019908385514e-03
8.1581581581581586e-01 -1.9819458656401980e+03 -1.6673113747433734e+00 -1.0251926922965333e-03
8.1681681681681684e-01 -1.9764364103490755e+03 -1.6626765471051517e+00 -1.0223428398354174e-03
8.1781781781781782e-01 -1.9708487724461461e+03 -1.6579759483678131e+00 -1.0194525461878501e-03
8.1881881881881879e-01 -1.9651831729636299e+03 -1.6532097644746480e+00 -1.0165219256862259e-03
8.1981981981981977e-01 -1.9594398360176988e+03 -1.6483781839633198e+00 -1.0135510942581619e-03
8.2082082082082086e-01 -1.9536189887996159e+03 -1.6434813979584113e+00 -1.0105401694219147e-03
8.2182182182182184e-01 -1.9477208615667462e+03 -1.6385196001638633e+00 -1.0074892702817307e-03
8.2282282282282282e-01 -1.9417456876334466e+03 -1.6334929868553092e+00 -1.0043985175231325e-03
8.2382382382382380e-01 -1.9356937033618383e+03 -1.6284017568723144e+00 -1.0012680334081478e-03
8.2482482482482478e-01 -1.9295651481524599e+03 -1.6232461116105106e+00 -9.9809794177047289e-04
8.2582582582582587e-01 -1.9233602644347900e+03 -1.6180262550136255e+00 -9.9488836801057100e-04
8.2682682682682684e-01 -1.9170792976576647e+03 -1.6127423935654204e+00 -9.9163943909071572e-04
8.2782782782782782e-01 -1.9107224962795660e+03 -1.6073947362815193e+00 -9.8835128352996724e-04
8.2882882882882880e-01 -1.9042901117587892e+03 -1.6019834947011393e+00 -9.8502403139908638e-04
8.2982982982982978e-01 -1.8977823985435032e+03 -1.5965088828787273e+00 -9.8165781431539326e-04
8.3083083083083087e-01 -1.8911996140616773e+03 -1.5909711173754870e+00 -9.7825276543755664e-04
8.3183183183183185e-01 -1.8845420187109066e+03 -1.5853704172508176e+00 -9.7480901946033101e-04
8.3283283283283283e-01 -1.8778098758481028e+03 -1.5797070040536443e+00 -9.7132671260922370e-04
8.3383383383383380e-01 -1.8710034517790841e+03 -1.5739811018136574e+00 -9.6780598263511051e-04
8.3483483483483478e-01 -1.8641230157480343e+03 -1.5681929370324472e+00 -9.6424696880878296e-04
8.3583583583583587e-01 -1.8571688399268567e+03 -1.5623427386745474e+00 -9.6064981191544194e-04
8.3683683683683685e-01 -1.8501411994044076e+03 -1.5564307381583768e+00 -9.5701465424912770e-04
8.3783783783783783e-01 -1.8430403721756095e+03 -1.5504571693470823e+00 -9.5334163960708921e-04
8.3883883883883881e-01 -1.8358666391304623e+03 -1.5444222685392932e+00 -9.4963091328409985e-04
8.3983983983983979e-01 -1.8286202840429241e+03 -1.5383262744597681e+00 -9.4588262206670554e-04
8.4084084084084088e-01 -1.8213015935596898e+03 -1.5321694282499545e+00 -9.4209691422742089e-04
8.4184184184184185e-01 -1.8139108571888544e+03 -1.5259519734584517e+00 -9.3827393951886439e-04
8.4284284284284283e-01 -1.8064483672884571e+03 -1.5196741560313745e+00 -9.3441384916783310e-04
8.4384384384384381e-01 -1.7989144190549155e+03 -1.5133362243026216e+00 -9.3051679586932015e-04
8.4484484484484479e-01 -1.7913093105113535e+03 -1.5069384289840582e+00 -9.2658293378047689e-04
8.4584584584584588e-01 -1.7836333424958061e+03 -1.5004810231555925e+00 -9.2261241851451163e-04
8.4684684684684686e-01 -1.7758868186493244e+03 -1.4939642622551690e+00 -9.1860540713453699e-04
8.4784784784784784e-01 -1.7680700454039620e+03 -1.4873884040686629e+00 -9.1456205814735569e-04
8.4884884884884881e-01 -1.7601833319706525e+03 -1.4807537087196800e+00 -9.1048253149718947e-04
8.4984984984984979e-01 -1.7522269903269778e+03 -1.4740604386592699e+00 -9.0636698855935290e-04
8.5085085085085088e-01 -1.7442013352048300e+03 -1.4673088586555438e+00 -9.0221559213387063e-04
8.5185185185185186e-01 -1.7361066840779613e+03 -1.4604992357832016e+00 -8.9802850643903745e-04
8.5285285285285284e-01 -1.7279433571494187e+03 -1.4536318394129626e+00 -8.9380589710491933e-04
8.5385385385385382e-01 -1.7197116773388884e+03 -1.4467069412009170e+00 -8.8954793116680596e-04
8.5485485485485480e-01 -1.7114119702699127e+03 -1.4397248150777742e+00 -8.8525477705859957e-04
8.5585585585585588e-01 -1.7030445642570112e+03 -1.4326857372380268e+00 -8.8092660460615277e-04
8.5685685685685686e-01 -1.6946097902927027e+03 -1.4255899861290338e+00 -8.7656358502055534e-04
8.5785785785785784e-01 -1.6861079820343975e+03 -1.4184378424399930e+00 -8.7216589089135401e-04
8.5885885885885882e-01 -1.6775394757912065e+03 -1.4112295890908444e+00 -8.6773369617972941e-04
8.5985985985985980e-01 -1.6689046105106406e+03 -1.4039655112210820e+00 -8.6326717621161629e-04
8.6086086086086089e-01 -1.6602037277651950e+03 -1.3966458961784665e+00 -8.5876650767076367e-04
8.6186186186186187e-01 -1.6514371717388447e+03 -1.3892710335076650e+00 -8.5423186859174952e-04
8.6286286286286284e-01 -1.6426052892134269e+03 -1.3818412149387962e+00 -8.4966343835293713e-04
8.6386386386386382e-01 -1.6337084295549198e+03 -1.3743567343758858e+00 -8.4506139766937728e-04
8.6486486486486491e-01 -1.6247469446996247e+03 -1.3668178878852439e+00 -8.4042592858566095e-04
8.6586586586586589e-01 -1.6157211891402530e+03 -1.3592249736837592e+00 -8.3575721446872231e-04
8.6686686686686687e-01 -1.6066315199118881e+03 -1.3515782921270900e+00 -8.3105544000057745e-04
8.6786786786786785e-01 -1.5974782965778702e+03 -1.3438781456977904e+00 -8.2632079117102319e-04
8.6886886886886883e-01 -1.5882618812155768e+03 -1.3361248389933471e+00 -8.2155345527028169e-04
8.6986986986986992e-01 -1.5789826384020898e+03 -1.3283186787141235e+00 -8.1675362088158663e-04
8.7087087087087089e-01 -1.5696409351997836e+03 -1.3204599736512328e+00 -8.1192147787372806e-04
8.7187187187187187e-01 -1.5602371411418005e+03 -1.3125490346743225e+00 -8.0705721739353993e-04
8.7287287287287285e-01 -1.5507716282174313e+03 -1.3045861747192733e+00 -8.0216103185833749e-04
8.7387387387387383e-01 -1.5412447708574016e+03 -1.2965717087758233e+00 -7.9723311494830668e-04
8.7487487487487492e-01 -1.5316569459190637e+03 -1.2885059538751085e+00 -7.9227366159884431e-04
8.7587587587587590e-01 -1.5220085326714875e+03 -1.2803892290771222e+00 -7.8728286799284594e-04
8.7687687687687688e-01 -1.5122999127804521e+03 -1.2722218554580882e+00 -7.8226093155294254e-04
8.7787787787787785e-01 -1.5025314702933572e+03 -1.2640041560977684e+00 -7.7720805093369632e-04
8.7887887887887883e-01 -1.4927035916240241e+03 -1.2557364560666759e+00 -7.7212442601373764e-04
8.7987987987987992e-01 -1.4828166655374096e+03 -1.2474190824132163e+00 -7.6701025788785955e-04
8.8088088088088090e-01 -1.4728710831342405e+03 -1.2390523641507600e+00 -7.6186574885906810e-04
8.8188188188188188e-01 -1.4628672378355234e+03 -1.2306366322446132e+00 -7.5669110243057084e-04
8.8288288288288286e-01 -1.4528055253669929e+03 -1.2221722195989333e+00 -7.5148652329773251e-04
8.8388388388388384e-01 -1.4426863437434613e+03 -1.2136594610435634e+00 -7.4625221733997857e-04
8.8488488488488493e-01 -1.4325100932530622e+03 -1.2050986933207781e+00 -7.4098839161264665e-04
8.8588588588588590e-01 -1.4222771764414283e+03 -1.1964902550719723e+00 -7.3569525433880053e-04
8.8688688688688688e-01 -1.4119879980957619e+03 -1.1878344868242601e+00 -7.3037301490099145e-04
8.8788788788788786e-01 -1.4016429652288207e+03 -1.1791317309770040e+00 -7.2502188383297421e-04
8.8888888888888884e-01 -1.3912424870628199e+03 -1.1703823317882720e+00 -7.1964207281138024e-04
8.8988988988988993e-01 -1.3807869750132472e+03 -1.1615866353612214e+00 -7.1423379464734575e-04
8.9089089089089091e-01 -1.3702768426725854e+03 -1.1527449896304069e+00 -7.0879726327809198e-04
8.9189189189189189e-01 -1.3597125057939486e+03 -1.1438577443480122e+00 -7.0333269375846038e-04
8.9289289289289286e-01 -1.3490943822746442e+03 -1.1349252510700247e+00 -6.9784030225241052e-04
8.9389389389389384e-01 -1.3384228921396334e+03 -1.1259478631423188e+00 -6.9232030602446419e-04
8.9489489489489493e-01 -1.3276984575249182e+03 -1.1169259356866814e+00 -6.8677292343111249e-04
8.9589589589589591e-01 -1.3169215026608538e+03 -1.1078598255867738e+00 -6.8119837391218316e-04
8.9689689689689689e-01 -1.3060924538553488e+03 -1.0987498914739986e+00 -6.7559687798215170e-04
8.9789789789789787e-01 -1.2952117394770123e+03 -1.0895964937133213e+00 -6.6996865722142307e-04
8.9889889889889885e-01 -1.2842797899382117e+03 -1.0803999943890197e+00 -6.6431393426756851e-04
8.9989989989989994e-01 -1.2732970376780358e+03 -1.0711607572903492e+00 -6.5863293280651273e-04
9.0090090090090091e-01 -1.2622639171452006e+03 -1.0618791478971639e+00 -6.5292587756369158e-04
9.0190190190190189e-01 -1.2511808647808573e+03 -1.0525555333654535e+00 -6.4719299429515965e-04
9.0290290290290287e-01 -1.2400483190013256e+03 -1.0431902825128176e+00 -6.4143450977865849e-04
9.0390390390390385e-01 -1.2288667201807546e+03 -1.0337837658038798e+00 -6.3565065180464766e-04
9.0490490490490494e-01 -1.2176365106337050e+03 -1.0243363553356333e+00 -6.2984164916729513e-04
9.0590590590590592e-01 -1.2063581345976504e+03 -1.0148484248227214e+00 -6.2400773165542569e-04
9.0690690690690690e-01 -1.1950320382153977e+03 -1.0053203495826493e+00 -6.1814913004342809e-04
9.0790790790790787e-01 -1.1836586695174526e+03 -9.9575250652094749e-01 -6.1226607608213276e-04
9.0890890890890885e-01 -1.1722384784042813e+03 -9.8614527411625053e-01 -6.0635880248963679e-04
9.0990990990990994e-01 -1.1607719166285269e+03 -9.7649903240533609e-01 -6.0042754294210464e-04
9.1091091091091092e-01 -1.1492594377771331e+03 -9.6681416296808687e-01 -5.9447253206452208e-04
9.1191191191191190e-01 -1.1377014972533993e+03 -9.5709104891239394e-01 -5.8849400542141295e-04
9.1291291291291288e-01 -1.1260985522589685e+03 -9.4733007485900456e-01 -5.8249219950752302e-04
9.1391391391391386e-01 -1.1144510617757462e+03 -9.3753162692631153e-01 -5.7646735173846658e-04
9.1491491491491495e-01 -1.1027594865477347e+03 -9.2769609271507070e-01 -5.7041970044133033e-04
9.1591591591591592e-01 -1.0910242890628163e+03 -9.1782386129307658e-01 -5.6434948484525055e-04
9.1691691691691690e-01 -1.0792459335344549e+03 -9.0791532317976897e-01 -5.5825694507194749e-04
9.1791791791791788e-01 -1.0674248858833300e+03 -8.9797087033078193e-01 -5.5214232212622558e-04
9.1891891891891886e-01 -1.0555616137189086e+03 -8.8799089612244142e-01 -5.4600585788644105e-04
9.1991991991991995e-01 -1.0436565863209512e+03 -8.7797579533620773e-01 -5.3984779509493616e-04
9.2092092092092093e-01 -1.0317102746209457e+03 -8.6792596414305589e-01 -5.3366837734843467e-04
9.2192192192192191e-01 -1.0197231511834725e+03 -8.5784180008779998e-01 -5.2746784908840353e-04
9.2292292292292288e-01 -1.0076956901875241e+03 -8.4772370207337733e-01 -5.2124645559138932e-04
9.2392392392392386e-01 -9.9562836740773275e+02 -8.3757207034505732e-01 -5.1500444295930899e-04
9.2492492492492495e-01 -9.8352166019556387e+02 -8.2738730647461900e-01 -5.0874205810972077e-04
9.2592592592592593e-01 -9.7137604746042632e+02 -8.1716981334446148e-01 -5.0245954876605378e-04
9.2692692692692691e-01 -9.5919200965072582e+02 -8.0691999513166424e-01 -4.9615716344780748e-04
9.2792792792792789e-01 -9.4697002873486269e+02 -7.9663825729200211e-01 -4.8983515146072275e-04
9.2892892892892887e-01 -9.3471058818217170e+02 -7.8632500654390991e-01 -4.8349376288692186e-04
9.2992992992992995e-01 -9.2241417294378482e+02 -7.7598065085238466e-01 -4.7713324857501054e-04
9.3093093093093093e-01 -9.1008126943346053e+02 -7.6560559941285700e-01 -4.7075386013016080e-04
9.3193193193193191e-01 -8.9771236550833714e+02 -7.5520026263500073e-01 -4.6435584990415574e-04
9.3293293293293289e-01 -8.8530795044962895e+02 -7.4476505212649291e-01 -4.5793947098540409e-04
9.3393393393393398e-01 -8.7286851494328243e+02 -7.3430038067674130e-01 -4.5150497718893451e-04
9.3493493493493496e-01 -8.6039455106056084e+02 -7.2380666224055101e-01 -4.4505262304635234e-04
9.3593593593593594e-01 -8.4788655223857484e+02 -7.1328431192174580e-01 -4.3858266379576930e-04
9.3693693693693691e-01 -8.3534501326076827e+02 -7.0273374595675164e-01 -4.3209535537170886e-04
9.3793793793793789e-01 -8.2277043023734984e+02 -6.9215538169813540e-01 -4.2559095439498464e-04
9.3893893893893898e-01 -8.1016330058565654e+02 -6.8154963759808507e-01 -4.1906971816254294e-04
9.3993993993993996e-01 -7.9752412301048969e+02 -6.7091693319186751e-01 -4.1253190463729118e-04
9.4094094094094094e-01 -7.8485339748438173e+02 -6.6025768908122839e-01 -4.0597777243789069e-04
9.4194194194194192e-01 -7.7215162522781361e+02 -6.4957232691774913e-01 -3.9940758082852385e-04
9.4294294294294290e-01 -7.5941930868939994e+02 -6.3886126938617871e-01 -3.9282158970864450e-04
9.4394394394394399e-01 -7.4665695152599983e+02 -6.2812494018770126e-01 -3.8622005960268986e-04
9.4494494494494496e-01 -7.3386505858280725e+02 -6.1736376402318716e-01 -3.7960325164978213e-04
9.4594594594594594e-01 -7.2104413587336637e+02 -6.0657816657638131e-01 -3.7297142759339108e-04
9.4694694694694692e-01 -7.0819469055956984e+02 -5.9576857449707610e-01 -3.6632484977098775e-04
9.4794794794794790e-01 -6.9531723093158189e+02 -5.8493541538422245e-01 -3.5966378110365938e-04
9.4894894894894899e-01 -6.8241226638774469e+02 -5.7407911776902509e-01 -3.5298848508571578e-04
9.4994994994994997e-01 -6.6948030741442221e+02 -5.6320011109798751e-01 -3.4629922577426316e-04
9.5095095095095095e-01 -6.5652186556580159e+02 -5.5229882571591848e-01 -3.3959626777875594e-04
9.5195195195195192e-01 -6.4353745344366973e+02 -5.4137569284891995e-01 -3.3287987625053612e-04
9.5295295295295290e-01 -6.3052758467712385e+02 -5.3043114458731855e-01 -3.2615031687233814e-04
9.5395395395395399e-01 -6.1749277390225870e+02 -5.1946561386857715e-01 -3.1940785584778166e-04
9.5495495495495497e-01 -6.0443353674181253e+02 -5.0847953446017213e-01 -3.1265275989084335e-04
9.5595595595595595e-01 -5.9135038978476757e+02 -4.9747334094243240e-01 -3.0588529621530461e-04
9.5695695695695693e-01 -5.7824385056590859e+02 -4.8644746869134292e-01 -2.9910573252417834e-04
9.5795795795795791e-01 -5.6511443754536401e+02 -4.7540235386133389e-01 -2.9231433699912582e-04
9.5895895895895900e-01 -5.5196267008808218e+02 -4.6433843336801472e-01 -2.8551137828984065e-04
9.5995995995995997e-01 -5.3878906844329947e+02 -4.5325614487090221e-01 -2.7869712550342846e-04
9.6096096096096095e-01 -5.2559415372395529e+02 -4.4215592675610266e-01 -2.7187184819375880e-04
9.6196196196196193e-01 -5.1237844788607435e+02 -4.3103821811896798e-01 -2.6503581635080038e-04
9.6296296296296291e-01 -4.9914247370812274e+02 -4.1990345874672863e-01 -2.5818930038994266e-04
9.6396396396396400e-01 -4.8588675477033291e+02 -4.0875208910110056e-01 -2.5133257114130135e-04
9.6496496496496498e-01 -4.7261181543398766e+02 -3.9758455030085832e-01 -2.4446589983900271e-04
9.6596596596596596e-01 -4.5931818082067264e+02 -3.8640128410438079e-01 -2.3758955811045170e-04
9.6696696696696693e-01 -4.4600637679151652e+02 -3.7520273289218742e-01 -2.3070381796559355e-04
9.6796796796796791e-01 -4.3267692992637683e+02 -3.6398933964942798e-01 -2.2380895178614719e-04
9.6896896896896900e-01 -4.1933036750301312e+02 -3.5276154794836218e-01 -2.1690523231483245e-04
9.6996996996996998e-01 -4.0596721747624264e+02 -3.4151980193082415e-01 -2.0999293264458788e-04
9.7097097097097096e-01 -3.9258800845703320e+02 -3.3026454629063462e-01 -2.0307232620775622e-04
9.7197197197197194e-01 -3.7919326969160568e+02 -3.1899622625602092e-01 -1.9614368676527496e-04
9.7297297297297292e-01 -3.6578353104050274e+02 -3.0771528757200806e-01 -1.8920728839584902e-04
9.7397397397397401e-01 -3.5235932295761518e+02 -2.9642217648277530e-01 -1.8226340548510217e-04
9.7497497497497498e-01 -3.3892117646921201e+02 -2.8511733971401476e-01 -1.7531231271472966e-04
9.7597597597597596e-01 -3.2546962315292905e+02 -2.7380122445525562e-01 -1.6835428505163001e-04
9.7697697697697694e-01 -3.1200519511673684e+02 -2.6247427834217130e-01 -1.6138959773702566e-04
9.7797797797797792e-01 -2.9852842497789595e+02 -2.5113694943887499e-01 -1.5441852627557737e-04
9.7897897897897901e-01 -2.8503984584189175e+02 -2.3978968622019903e-01 -1.4744134642448784e-04
9.7997997997997999e-01 -2.7153999128134257e+02 -2.2843293755395108e-01 -1.4045833418259164e-04
9.8098098098098097e-01 -2.5802939531488681e+02 -2.1706715268315330e-01 -1.3346976577943427e-04
9.8198198198198194e-01 -2.4450859238607239e+02 -2.0569278120828260e-01 -1.2647591766435236e-04
9.8298298298298292e-01 -2.3097811734220198e+02 -1.9431027306947454e-01 -1.1947706649553099e-04
9.8398398398398401e-01 -2.1743850541317966e+02 -1.8292007852872810e-01 -1.1247348912906191e-04
9.8498498498498499e-01 -2.0389029219035197e+02 -1.7152264815210552e-01 -1.0546546260799865e-04
9.8598598598598597e-01 -1.9033401360529874e+02 -1.6011843279189014e-01 -9.8453264151385716e-05
9.8698698698698695e-01 -1.7677020590864589e+02 -1.4870788356876288e-01 -9.1437171143299292e-05
9.8798798798798793e-01 -1.6319940564885701e+02 -1.3729145185396047e-01 -8.4417461121876755e-05
9.8898898898898902e-01 -1.4962214965099542e+02 -1.2586958925140898e-01 -7.7394411768331059e-05
9.8998998998998999e-01 -1.3603897499550206e+02 -1.1444274757987091e-01 -7.0368300895973205e-05
9.9099099099099097e-01 -1.2245041899694444e+02 -1.0301137885506768e-01 -6.3339406439219911e-05
9.9199199199199195e-01 -1.0885701918275792e+02 -9.1575935271795708e-02 -5.6308006442597117e-05
9.9299299299299304e-01 -9.5259313271984567e+01 -8.0136869186040446e-02 -4.9274379049742308e-05
9.9399399399399402e-01 -8.1657839154015718e+01 -6.8694633097093727e-02 -4.2238802492408873e-05
9.9499499499499500e-01 -6.8053134867291604e+01 -5.7249679629634599e-02 -3.5201555079448047e-05
9.9599599599599598e-01 -5.4445738578031268e+01 -4.5802461515836099e-02 -2.8162915185806684e-05
9.9699699699699695e-01 -4.0836188558948081e+01 -3.4353431577459528e-02 -2.1123161241517497e-05
9.9799799799799804e-01 -2.7225023167943565e+01 -2.2903042707930719e-02 -1.4082571720678115e-05
9.9899899899899902e-01 -1.3612780826824896e+01 -1.1451747854436107e-02 -7.0414251304423684e-06
1.0000000000000000e+00 -5.3012243327158949e-13 -4.4596534058958762e-16 -2.7421417205910354e-19


==> data/example_I_3b/exact_w_SGD.csv <==
x u_exact_0 u_exact_1 u_exact_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.0010010010010010e-03 6.2894333160677506e-03 6.2894333160677506e-03 6.2894333160677506e-03
2.0020020020020020e-03 1.2578617838741058e-02 1.2578617838741058e-02 1.2578617838741058e-02
3.0030030030030030e-03 1.8867304784467090e-02 1.8867304784467090e-02 1.8867304784467090e-02
4.0040040040040040e-03 2.5155245389375847e-02 2.5155245389375847e-02 2.5155245389375847e-02
5.0050050050050050e-03 3.1442190919120601e-02 3.1442190919120601e-02 3.1442190919120601e-02
6.0060060060060060e-03 3.7727892678717179e-02 3.7727892678717179e-02 3.7727892678717179e-02
7.0070070070070069e-03 4.4012102022381663e-02 4.4012102022381663e-02 4.4012102022381663e-02
8.0080080080080079e-03 5.0294570363366181e-02 5.0294570363366181e-02 5.0294570363366181e-02
9.0090090090090089e-03 5.6575049183792345e-02 5.6575049183792345e-02 5.6575049183792345e-02
1.0010010010010010e-02 6.2853290044481938e-02 6.2853290044481938e-02 6.2853290044481938e-02
1.1011011011011011e-02 6.9129044594784542e-02 6.9129044594784542e-02 6.9129044594784542e-02
1.2012012012012012e-02 7.5402064582401590e-02 7.5402064582401590e-02 7.5402064582401590e-02
1.3013013013013013e-02 8.1672101863206642e-02 8.1672101863206642e-02 8.1672101863206642e-02
1.4014014014014014e-02 8.7938908411061251e-02 8.7938908411061251e-02 8.7938908411061251e-02
1.5015015015015015e-02 9.4202236327626254e-02 9.4202236327626254e-02 9.4202236327626254e-02
1.6016016016016016e-02 1.0046183785216795e-01 1.0046183785216795e-01 1.0046183785216795e-01
1.7017017017017015e-02 1.0671746537135889e-01 1.0671746537135889e-01 1.0671746537135889e-01
1.8018018018018018e-02 1.1296887142907283e-01 1.1296887142907283e-01 1.1296887142907283e-01
1.9019019019019021e-02 1.1921580873617336e-01 1.1921580873617336e-01 1.1921580873617336e-01
2.0020020020020020e-02 1.2545803018029603e-01 1.2545803018029603e-01 1.2545803018029603e-01
2.1021021021021019e-02 1.3169528883562359e-01 1.3169528883562359e-01 1.3169528883562359e-01
2.2022022022022022e-02 1.3792733797265358e-01 1.3792733797265358e-01 1.3792733797265358e-01
2.3023023023023025e-02 1.4415393106795829e-01 1.4415393106795829e-01 1.4415393106795829e-01
2.4024024024024024e-02 1.5037482181393669e-01 1.5037482181393669e-01 1.5037482181393669e-01
2.5025025025025023e-02 1.5658976412855766e-01 1.5658976412855766e-01 1.5658976412855766e-01
2.6026026026026026e-02 1.6279851216509433e-01 1.6279851216509433e-01 1.6279851216509433e-01
2.7027027027027029e-02 1.6900082032184910e-01 1.6900082032184910e-01 1.6900082032184910e-01
2.8028028028028028e-02 1.7519644325186898e-01 1.7519644325186898e-01 1.7519644325186898e-01
2.9029029029029027e-02 1.8138513587265107e-01 1.8138513587265107e-01 1.8138513587265107e-01
3.0030030030030030e-02 1.8756665337583714e-01 1.8756665337583714e-01 1.8756665337583714e-01
3.1031031031031032e-02 1.9374075123689766e-01 1.9374075123689766e-01 1.9374075123689766e-01
3.2032032032032032e-02 1.9990718522480458e-01 1.9990718522480458e-01 1.9990718522480458e-01
3.3033033033033031e-02 2.0606571141169255e-01 2.0606571141169255e-01 2.0606571141169255e-01
3.4034034034034030e-02 2.1221608618250787e-01 2.1221608618250787e-01 2.1221608618250787e-01
3.5035035035035036e-02 2.1835806624464546e-01 2.1835806624464546e-01 2.1835806624464546e-01
3.6036036036036036e-02 2.2449140863757258e-01 2.2449140863757258e-01 2.2449140863757258e-01
3.7037037037037035e-02 2.3061587074244014e-01 2.3061587074244014e-01 2.3061587074244014e-01
3.8038038038038041e-02 2.3673121029167976e-01 2.3673121029167976e-01 2.3673121029167976e-01
3.9039039039039040e-02 2.4283718537858717e-01 2.4283718537858717e-01 2.4283718537858717e-01
4.0040040040040040e-02 2.4893355446689161e-01 2.4893355446689161e-01 2.4893355446689161e-01
4.1041041041041039e-02 2.5502007640031044e-01 2.5502007640031044e-01 2.5502007640031044e-01
4.2042042042042038e-02 2.6109651041208820e-01 2.6109651041208820e-01 2.6109651041208820e-01
4.3043043043043044e-02 2.6716261613452130e-01 2.6716261613452130e-01 2.6716261613452130e-01
4.4044044044044044e-02 2.7321815360846585e-01 2.7321815360846585e-01 2.7321815360846585e-01
4.5045045045045043e-02 2.7926288329283006e-01 2.7926288329283006e-01 2.7926288329283006e-01
4.6046046046046049e-02 2.8529656607404974e-01 2.8529656607404974e-01 2.8529656607404974e-01
4.7047047047047048e-02 2.9131896327554718e-01 2.9131896327554718e-01 2.9131896327554718e-01
4.8048048048048048e-02 2.9732983666717228e-01 2.9732983666717228e-01 2.9732983666717228e-01
4.9049049049049047e-02 3.0332894847462666e-01 3.0332894847462666e-01 3.0332894847462666e-01
5.0050050050050046e-02 3.0931606138886886e-01 3.0931606138886886e-01 3.0931606138886886e-01
5.1051051051051052e-02 3.1529093857550244e-01 3.1529093857550244e-01 3.1529093857550244e-01
5.2052052052052052e-02 3.2125334368414371e-01 3.2125334368414371e-01 3.2125334368414371e-01
5.3053053053053051e-02 3.2720304085777158e-01 3.2720304085777158e-01 3.2720304085777158e-01
5.4054054054054057e-02 3.3313979474205757e-01 3.3313979474205757e-01 3.3313979474205757e-01
5.5055055055055056e-02 3.3906337049467522e-01 3.3906337049467522e-01 3.3906337049467522e-01
5.6056056056056056e-02 3.4497353379459045e-01 3.4497353379459045e-01 3.4497353379459045e-01
5.7057057057057055e-02 3.5087005085133049e-01 3.5087005085133049e-01 3.5087005085133049e-01
5.8058058058058054e-02 3.5675268841423169e-01 3.5675268841423169e-01 3.5675268841423169e-01
5.9059059059059060e-02 3.6262121378166690e-01 3.6262121378166690e-01 3.6262121378166690e-01
6.0060060060060060e-02 3.6847539481024988e-01 3.6847539481024988e-01 3.6847539481024988e-01
6.1061061061061059e-02 3.7431499992401884e-01 3.7431499992401884e-01 3.7431499992401884e-01
6.2062062062062065e-02 3.8013979812359672e-01 3.8013979812359672e-01 3.8013979812359672e-01
6.3063063063063057e-02 3.8594955899532868e-01 3.8594955899532868e-01 3.8594955899532868e-01
6.4064064064064064e-02 3.9174405272039731e-01 3.9174405272039731e-01 3.9174405272039731e-01
6.5065065065065070e-02 3.9752305008391298e-01 3.9752305008391298e-01 3.9752305008391298e-01
6.6066066066066062e-02 4.0328632248398122e-01 4.0328632248398122e-01 4.0328632248398122e-01
6.7067067067067068e-02 4.0903364194074593e-01 4.0903364194074593e-01 4.0903364194074593e-01
6.8068068068068061e-02 4.1476478110540693e-01 4.1476478110540693e-01 4.1476478110540693e-01
6.9069069069069067e-02 4.2047951326921429e-01 4.2047951326921429e-01 4.2047951326921429e-01
7.0070070070070073e-02 4.2617761237243534e-01 4.2617761237243534e-01 4.2617761237243534e-01
7.1071071071071065e-02 4.3185885301329729e-01 4.3185885301329729e-01 4.3185885301329729e-01
7.2072072072072071e-02 4.3752301045690428e-01 4.3752301045690428e-01 4.3752301045690428e-01
7.3073073073073078e-02 4.4316986064412611e-01 4.4316986064412611e-01 4.4316986064412611e-01
7.4074074074074070e-02 4.4879918020046211e-01 4.4879918020046211e-01 4.4879918020046211e-01
7.5075075075075076e-02 4.5441074644487744e-01 4.5441074644487744e-01 4.5441074644487744e-01
7.6076076076076082e-02 4.6000433739861102e-01 4.6000433739861102e-01 4.6000433739861102e-01
7.7077077077077075e-02 4.6557973179395706e-01 4.6557973179395706e-01 4.6557973179395706e-01
7.8078078078078081e-02 4.7113670908301786e-01 4.7113670908301786e-01 4.7113670908301786e-01
7.9079079079079073e-02 4.7667504944642736e-01 4.7667504944642736e-01 4.7667504944642736e-01
8.0080080080080079e-02 4.8219453380204769e-01 4.8219453380204769e-01 4.8219453380204769e-01
8.1081081081081086e-02 4.8769494381363454e-01 4.8769494381363454e-01 4.8769494381363454e-01
8.2082082082082078e-02 4.9317606189947438e-01 4.9317606189947438e-01 4.9317606189947438e-01
8.3083083083083084e-02 4.9863767124099145e-01 4.9863767124099145e-01 4.9863767124099145e-01
8.4084084084084076e-02 5.0407955579132457e-01 5.0407955579132457e-01 5.0407955579132457e-01
8.5085085085085083e-02 5.0950150028387320e-01 5.0950150028387320e-01 5.0950150028387320e-01
8.6086086086086089e-02 5.1490329024081261e-01 5.1490329024081261e-01 5.1490329024081261e-01
8.7087087087087081e-02 5.2028471198157888e-01 5.2028471198157888e-01 5.2028471198157888e-01
8.8088088088088087e-02 5.2564555263132073e-01 5.2564555263132073e-01 5.2564555263132073e-01
8.9089089089089094e-02 5.3098560012932028e-01 5.3098560012932028e-01 5.3098560012932028e-01
9.0090090090090086e-02 5.3630464323738236e-01 5.3630464323738236e-01 5.3630464323738236e-01
9.1091091091091092e-02 5.4160247154819008e-01 5.4160247154819008e-01 5.4160247154819008e-01
9.2092092092092098e-02 5.4687887549362735e-01 5.4687887549362735e-01 5.4687887549362735e-01
9.3093093093093091e-02 5.5213364635307016e-01 5.5213364635307016e-01 5.5213364635307016e-01
9.4094094094094097e-02 5.5736657626164221e-01 5.5736657626164221e-01 5.5736657626164221e-01
9.5095095095095089e-02 5.6257745821843708e-01 5.6257745821843708e-01 5.6257745821843708e-01
9.6096096096096095e-02 5.6776608609470780e-01 5.6776608609470780e-01 5.6776608609470780e-01
9.7097097097097101e-02 5.7293225464201991e-01 5.7293225464201991e-01 5.7293225464201991e-01
9.8098098098098094e-02 5.7807575950037071e-01 5.7807575950037071e-01 5.7807575950037071e-01
9.9099099099099100e-02 5.8319639720627325e-01 5.8319639720627325e-01 5.8319639720627325e-01
1.0010010010010009e-01 5.8829396520080501e-01 5.8829396520080501e-01 5.8829396520080501e-01
1.0110110110110110e-01 5.9336826183762037e-01 5.9336826183762037e-01 5.9336826183762037e-01
1.0210210210210210e-01 5.9841908639092678e-01 5.9841908639092678e-01 5.9841908639092678e-01
1.0310310310310310e-01 6.0344623906342609e-01 6.0344623906342609e-01 6.0344623906342609e-01
1.0410410410410410e-01 6.0844952099421712e-01 6.0844952099421712e-01 6.0844952099421712e-01
1.0510510510510511e-01 6.1342873426666178e-01 6.1342873426666178e-01 6.1342873426666178e-01
1.0610610610610610e-01 6.1838368191621529e-01 6.1838368191621529e-01 6.1838368191621529e-01
1.0710710710710711e-01 6.2331416793821670e-01 6.2331416793821670e-01 6.2331416793821670e-01
1.0810810810810811e-01 6.2821999729564237e-01 6.2821999729564237e-01 6.2821999729564237e-01
1.0910910910910911e-01 6.3310097592682124e-01 6.3310097592682124e-01 6.3310097592682124e-01
1.1011011011011011e-01 6.3795691075311189e-01 6.3795691075311189e-01 6.3795691075311189e-01
1.1111111111111110e-01 6.4278760968653925e-01 6.4278760968653925e-01 6.4278760968653925e-01
1.1211211211211211e-01 6.4759288163739404e-01 6.4759288163739404e-01 6.4759288163739404e-01
1.1311311311311312e-01 6.5237253652179095e-01 6.5237253652179095e-01 6.5237253652179095e-01
1.1411411411411411e-01 6.5712638526918854e-01 6.5712638526918854e-01 6.5712638526918854e-01
1.1511511511511512e-01 6.6185423982986802e-01 6.6185423982986802e-01 6.6185423982986802e-01
1.1611611611611611e-01 6.6655591318237195e-01 6.6655591318237195e-01 6.6655591318237195e-01
1.1711711711711711e-01 6.7123121934090269e-01 6.7123121934090269e-01 6.7123121934090269e-01
1.1811811811811812e-01 6.7587997336267902e-01 6.7587997336267902e-01 6.7587997336267902e-01
1.1911911911911911e-01 6.8050199135525236e-01 6.8050199135525236e-01 6.8050199135525236e-01
1.2012012012012012e-01 6.8509709048378087e-01 6.8509709048378087e-01 6.8509709048378087e-01
1.2112112112112113e-01 6.8966508897826195e-01 6.8966508897826195e-01 6.8966508897826195e-01
1.2212212212212212e-01 6.9420580614072247e-01 6.9420580614072247e-01 6.9420580614072247e-01
1.2312312312312312e-01 6.9871906235236747e-01 6.9871906235236747e-01 6.9871906235236747e-01
1.2412412412412413e-01 7.0320467908068396e-01 7.0320467908068396e-01 7.0320467908068396e-01
1.2512512512512514e-01 7.0766247888650446e-01 7.0766247888650446e-01 7.0766247888650446e-01
1.2612612612612611e-01 7.1209228543102532e-01 7.1209228543102532e-01 7.1209228543102532e-01
1.2712712712712712e-01 7.1649392348278318e-01 7.1649392348278318e-01 7.1649392348278318e-01
1.2812812812812813e-01 7.2086721892458505e-01 7.2086721892458505e-01 7.2086721892458505e-01
1.2912912912912913e-01 7.2521199876039733e-01 7.2521199876039733e-01 7.2521199876039733e-01
1.3013013013013014e-01 7.2952809112218853e-01 7.2952809112218853e-01 7.2952809112218853e-01
1.3113113113113112e-01 7.3381532527672766e-01 7.3381532527672766e-01 7.3381532527672766e-01
1.3213213213213212e-01 7.3807353163233891e-01 7.3807353163233891e-01 7.3807353163233891e-01
1.3313313313313313e-01 7.4230254174560928e-01 7.4230254174560928e-01 7.4230254174560928e-01
1.3413413413413414e-01 7.4650218832805204e-01 7.4650218832805204e-01 7.4650218832805204e-01
1.3513513513513514e-01 7.5067230525272433e-01 7.5067230525272433e-01 7.5067230525272433e-01
1.3613613613613612e-01 7.5481272756079876e-01 7.5481272756079876e-01 7.5481272756079876e-01
1.3713713713713713e-01 7.5892329146808879e-01 7.5892329146808879e-01 7.5892329146808879e-01
1.3813813813813813e-01 7.6300383437152730e-01 7.6300383437152730e-01 7.6300383437152730e-01
1.3913913913913914e-01 7.6705419485559867e-01 7.6705419485559867e-01 7.6705419485559867e-01
1.4014014014014015e-01 7.7107421269872478e-01 7.7107421269872478e-01 7.7107421269872478e-01
1.4114114114114115e-01 7.7506372887960162e-01 7.7506372887960162e-01 7.7506372887960162e-01
1.4214214214214213e-01 7.7902258558349113e-01 7.7902258558349113e-01 7.7902258558349113e-01
1.4314314314314314e-01 7.8295062620846312e-01 7.8295062620846312e-01 7.8295062620846312e-01
1.4414414414414414e-01 7.8684769537158994e-01 7.8684769537158994e-01 7.8684769537158994e-01
1.4514514514514515e-01 7.9071363891509372e-01 7.9071363891509372e-01 7.9071363891509372e-01
1.4614614614614616e-01 7.9454830391244369e-01 7.9454830391244369e-01 7.9454830391244369e-01
1.4714714714714713e-01 7.9835153867440589e-01 7.9835153867440589e-01 7.9835153867440589e-01
1.4814814814814814e-01 8.0212319275504373e-01 8.0212319275504373e-01 8.0212319275504373e-01
1.4914914914914915e-01 8.0586311695766910e-01 8.0586311695766910e-01 8.0586311695766910e-01
1.5015015015015015e-01 8.0957116334074397e-01 8.0957116334074397e-01 8.0957116334074397e-01
1.5115115115115116e-01 8.1324718522373296e-01 8.1324718522373296e-01 8.1324718522373296e-01
1.5215215215215216e-01 8.1689103719290546e-01 8.1689103719290546e-01 8.1689103719290546e-01
1.5315315315315314e-01 8.2050257510708746e-01 8.2050257510708746e-01 8.2050257510708746e-01
1.5415415415415415e-01 8.2408165610336437e-01 8.2408165610336437e-01 8.2408165610336437e-01
1.5515515515515516e-01 8.2762813860273121e-01 8.2762813860273121e-01 8.2762813860273121e-01
1.5615615615615616e-01 8.3114188231569364e-01 8.3114188231569364e-01 8.3114188231569364e-01
1.5715715715715717e-01 8.3462274824781735e-01 8.3462274824781735e-01 8.3462274824781735e-01
1.5815815815815815e-01 8.3807059870522638e-01 8.3807059870522638e-01 8.3807059870522638e-01
1.5915915915915915e-01 8.4148529730005017e-01 8.4148529730005017e-01 8.4148529730005017e-01
1.6016016016016016e-01 8.4486670895581772e-01 8.4486670895581772e-01 8.4486670895581772e-01
1.6116116116116116e-01 8.4821469991280241e-01 8.4821469991280241e-01 8.4821469991280241e-01
1.6216216216216217e-01 8.5152913773331129e-01 8.5152913773331129e-01 8.5152913773331129e-01
1.6316316316316315e-01 8.5480989130692586e-01 8.5480989130692586e-01 8.5480989130692586e-01
1.6416416416416416e-01 8.5805683085568751e-01 8.5805683085568751e-01 8.5805683085568751e-01
1.6516516516516516e-01 8.6126982793923079e-01 8.6126982793923079e-01 8.6126982793923079e-01
1.6616616616616617e-01 8.6444875545986488e-01 8.6444875545986488e-01 8.6444875545986488e-01
1.6716716716716717e-01 8.6759348766760136e-01 8.6759348766760136e-01 8.6759348766760136e-01
1.6816816816816815e-01 8.7070390016512744e-01 8.7070390016512744e-01 8.7070390016512744e-01
1.6916916916916916e-01 8.7377986991272838e-01 8.7377986991272838e-01 8.7377986991272838e-01
1.7017017017017017e-01 8.7682127523315356e-01 8.7682127523315356e-01 8.7682127523315356e-01
1.7117117117117117e-01 8.7982799581642934e-01 8.7982799581642934e-01 8.7982799581642934e-01
1.7217217217217218e-01 8.8279991272461955e-01 8.8279991272461955e-01 8.8279991272461955e-01
1.7317317317317318e-01 8.8573690839652941e-01 8.8573690839652941e-01 8.8573690839652941e-01
1.7417417417417416e-01 8.8863886665235581e-01 8.8863886665235581e-01 8.8863886665235581e-01
1.7517517517517517e-01 8.9150567269828385e-01 8.9150567269828385e-01 8.9150567269828385e-01
1.7617617617617617e-01 8.9433721313102721e-01 8.9433721313102721e-01 8.9433721313102721e-01
1.7717717717717718e-01 8.9713337594231402e-01 8.9713337594231402e-01 8.9713337594231402e-01
1.7817817817817819e-01 8.9989405052331817e-01 8.9989405052331817e-01 8.9989405052331817e-01
1.7917917917917917e-01 9.0261912766903396e-01 9.0261912766903396e-01 9.0261912766903396e-01
1.8018018018018017e-01 9.0530849958259663e-01 9.0530849958259663e-01 9.0530849958259663e-01
1.8118118118118118e-01 9.0796205987954626e-01 9.0796205987954626e-01 9.0796205987954626e-01
1.8218218218218218e-01 9.1057970359203555e-01 9.1057970359203555e-01 9.1057970359203555e-01
1.8318318318318319e-01 9.1316132717298326e-01 9.1316132717298326e-01 9.1316132717298326e-01
1.8418418418418420e-01 9.1570682850016916e-01 9.1570682850016916e-01 9.1570682850016916e-01
1.8518518518518517e-01 9.1821610688027400e-01 9.1821610688027400e-01 9.1821610688027400e-01
1.8618618618618618e-01 9.2068906305286302e-01 9.2068906305286302e-01 9.2068906305286302e-01
1.8718718718718719e-01 9.2312559919431236e-01 9.2312559919431236e-01 9.2312559919431236e-01
1.8818818818818819e-01 9.2552561892167795e-01 9.2552561892167795e-01 9.2552561892167795e-01
1.8918918918918920e-01 9.2788902729650935e-01 9.2788902729650935e-01 9.2788902729650935e-01
1.9019019019019018e-01 9.3021573082860420e-01 9.3021573082860420e-01 9.3021573082860420e-01
1.9119119119119118e-01 9.3250563747970738e-01 9.3250563747970738e-01 9.3250563747970738e-01
1.9219219219219219e-01 9.3475865666715097e-01 9.3475865666715097e-01 9.3475865666715097e-01
1.9319319319319320e-01 9.3697469926743804e-01 9.3697469926743804e-01 9.3697469926743804e-01
1.9419419419419420e-01 9.3915367761976776e-01 9.3915367761976776e-01 9.3915367761976776e-01
1.9519519519519518e-01 9.4129550552950314e-01 9.4129550552950314e-01 9.4129550552950314e-01
1.9619619619619619e-01 9.4340009827158122e-01 9.4340009827158122e-01 9.4340009827158122e-01
1.9719719719719719e-01 9.4546737259386338e-01 9.4546737259386338e-01 9.4546737259386338e-01
1.9819819819819820e-01 9.4749724672042979e-01 9.4749724672042979e-01 9.4749724672042979e-01
1.9919919919919921e-01 9.4948964035481342e-01 9.4948964035481342e-01 9.4948964035481342e-01
2.0020020020020018e-01 9.5144447468317661e-01 9.5144447468317661e-01 9.5144447468317661e-01
2.0120120120120119e-01 9.5336167237742930e-01 9.5336167237742930e-01 9.5336167237742930e-01
2.0220220220220220e-01 9.5524115759828687e-01 9.5524115759828687e-01 9.5524115759828687e-01
2.0320320320320320e-01 9.5708285599827081e-01 9.5708285599827081e-01 9.5708285599827081e-01
2.0420420420420421e-01 9.5888669472464971e-01 9.5888669472464971e-01 9.5888669472464971e-01
2.0520520520520522e-01 9.6065260242232109e-01 9.6065260242232109e-01 9.6065260242232109e-01
2.0620620620620619e-01 9.6238050923663343e-01 9.6238050923663343e-01 9.6238050923663343e-01
2.0720720720720720e-01 9.6407034681615067e-01 9.6407034681615067e-01 9.6407034681615067e-01
2.0820820820820821e-01 9.6572204831535458e-01 9.6572204831535458e-01 9.6572204831535458e-01
2.0920920920920921e-01 9.6733554839729019e-01 9.6733554839729019e-01 9.6733554839729019e-01
2.1021021021021022e-01 9.6891078323614954e-01 9.6891078323614954e-01 9.6891078323614954e-01
2.1121121121121120e-01 9.7044769051979696e-01 9.7044769051979696e-01 9.7044769051979696e-01
2.1221221221221220e-01 9.7194620945223353e-01 9.7194620945223353e-01 9.7194620945223353e-01
2.1321321321321321e-01 9.7340628075600266e-01 9.7340628075600266e-01 9.7340628075600266e-01
2.1421421421421422e-01 9.7482784667453415e-01 9.7482784667453415e-01 9.7482784667453415e-01
2.1521521521521522e-01 9.7621085097442961e-01 9.7621085097442961e-01 9.7621085097442961e-01
2.1621621621621623e-01 9.7755523894768626e-01 9.7755523894768626e-01 9.7755523894768626e-01
2.1721721721721721e-01 9.7886095741386148e-01 9.7886095741386148e-01 9.7886095741386148e-01
2.1821821821821821e-01 9.8012795472217651e-01 9.8012795472217651e-01 9.8012795472217651e-01
2.1921921921921922e-01 9.8135618075355946e-01 9.8135618075355946e-01 9.8135618075355946e-01
2.2022022022022023e-01 9.8254558692262772e-01 9.8254558692262772e-01 9.8254558692262772e-01
2.2122122122122123e-01 9.8369612617961011e-01 9.8369612617961011e-01 9.8369612617961011e-01
2.2222222222222221e-01 9.8480775301220802e-01 9.8480775301220802e-01 9.8480775301220802e-01
2.2322322322322322e-01 9.8588042344739579e-01 9.8588042344739579e-01 9.8588042344739579e-01
2.2422422422422422e-01 9.8691409505315997e-01 9.8691409505315997e-01 9.8691409505315997e-01
2.2522522522522523e-01 9.8790872694017806e-01 9.8790872694017806e-01 9.8790872694017806e-01
2.2622622622622623e-01 9.8886427976343572e-01 9.8886427976343572e-01 9.8886427976343572e-01
2.2722722722722721e-01 9.8978071572378346e-01 9.8978071572378346e-01 9.8978071572378346e-01
2.2822822822822822e-01 9.9065799856943171e-01 9.9065799856943171e-01 9.9065799856943171e-01
2.2922922922922923e-01 9.9149609359738478e-01 9.9149609359738478e-01 9.9149609359738478e-01
2.3023023023023023e-01 9.9229496765481362e-01 9.9229496765481362e-01 9.9229496765481362e-01
2.3123123123123124e-01 9.9305458914036771e-01 9.9305458914036771e-01 9.9305458914036771e-01
2.3223223223223222e-01 9.9377492800542422e-01 9.9377492800542422e-01 9.9377492800542422e-01
2.3323323323323322e-01 9.9445595575527757e-01 9.9445595575527757e-01 9.9445595575527757e-01
2.3423423423423423e-01 9.9509764545026602e-01 9.9509764545026602e-01 9.9509764545026602e-01
2.3523523523523523e-01 9.9569997170683766e-01 9.9569997170683766e-01 9.9569997170683766e-01
2.3623623623623624e-01 9.9626291069855433e-01 9.9626291069855433e-01 9.9626291069855433e-01
2.3723723723723725e-01 9.9678644015703433e-01 9.9678644015703433e-01 9.9678644015703433e-01
2.3823823823823823e-01 9.9727053937283272e-01 9.9727053937283272e-01 9.9727053937283272e-01
2.3923923923923923e-01 9.9771518919626145e-01 9.9771518919626145e-01 9.9771518919626145e-01
2.4024024024024024e-01 9.9812037203814630e-01 9.9812037203814630e-01 9.9812037203814630e-01
2.4124124124124124e-01 9.9848607187052241e-01 9.9848607187052241e-01 9.9848607187052241e-01
2.4224224224224225e-01 9.9881227422726915e-01 9.9881227422726915e-01 9.9881227422726915e-01
2.4324324324324323e-01 9.9909896620468142e-01 9.9909896620468142e-01 9.9909896620468142e-01
2.4424424424424424e-01 9.9934613646198089e-01 9.9934613646198089e-01 9.9934613646198089e-01
2.4524524524524524e-01 9.9955377522176381e-01 9.9955377522176381e-01 9.9955377522176381e-01
2.4624624624624625e-01 9.9972187427038872e-01 9.9972187427038872e-01 9.9972187427038872e-01
2.4724724724724725e-01 9.9985042695830040e-01 9.9985042695830040e-01 9.9985042695830040e-01
2.4824824824824826e-01 9.9993942820029369e-01 9.9993942820029369e-01 9.9993942820029369e-01
2.4924924924924924e-01 9.9998887447571405e-01 9.9998887447571405e-01 9.9998887447571405e-01
2.5025025025025027e-01 9.9999876382859743e-01 9.9999876382859743e-01 9.9999876382859743e-01
2.5125125125125125e-01 9.9996909586774685e-01 9.9996909586774685e-01 9.9996909586774685e-01
2.5225225225225223e-01 9.9989987176674888e-01 9.9989987176674888e-01 9.9989987176674888e-01
2.5325325325325326e-01 9.9979109426392621e-01 9.9979109426392621e-01 9.9979109426392621e-01
2.5425425425425424e-01 9.9964276766222993e-01 9.9964276766222993e-01 9.9964276766222993e-01
2.5525525525525528e-01 9.9945489782906927e-01 9.9945489782906927e-01 9.9945489782906927e-01
2.5625625625625625e-01 9.9922749219607943e-01 9.9922749219607943e-01 9.9922749219607943e-01
2.5725725725725723e-01 9.9896055975882747e-01 9.9896055975882747e-01 9.9896055975882747e-01
2.5825825825825827e-01 9.9865411107645641e-01 9.9865411107645641e-01 9.9865411107645641e-01
2.5925925925925924e-01 9.9830815827126818e-01 9.9830815827126818e-01 9.9830815827126818e-01
2.6026026026026028e-01 9.9792271502824326e-01 9.9792271502824326e-01 9.9792271502824326e-01
2.6126126126126126e-01 9.9749779659449966e-01 9.9749779659449966e-01 9.9749779659449966e-01
2.6226226226226224e-01 9.9703341977869020e-01 9.9703341977869020e-01 9.9703341977869020e-01
2.6326326326326327e-01 9.9652960295033666e-01 9.9652960295033666e-01 9.9652960295033666e-01
2.6426426426426425e-01 9.9598636603910440e-01 9.9598636603910440e-01 9.9598636603910440e-01
2.6526526526526528e-01 9.9540373053401254e-01 9.9540373053401254e-01 9.9540373053401254e-01
2.6626626626626626e-01 9.9478171948258531e-01 9.9478171948258531e-01 9.9478171948258531e-01
2.6726726726726724e-01 9.9412035748993932e-01 9.9412035748993932e-01 9.9412035748993932e-01
2.6826826826826827e-01 9.9341967071781068e-01 9.9341967071781068e-01 9.9341967071781068e-01
2.6926926926926925e-01 9.9267968688352026e-01 9.9267968688352026e-01 9.9267968688352026e-01
2.7027027027027029e-01 9.9190043525887683e-01 9.9190043525887683e-01 9.9190043525887683e-01
2.7127127127127126e-01 9.9108194666901961e-01 9.9108194666901961e-01 9.9108194666901961e-01
2.7227227227227224e-01 9.9022425349119858e-01 9.9022425349119858e-01 9.9022425349119858e-01
2.7327327327327328e-01 9.8932738965349354e-01 9.8932738965349354e-01 9.8932738965349354e-01
2.7427427427427425e-01 9.8839139063347281e-01 9.8839139063347281e-01 9.8839139063347281e-01
2.7527527527527529e-01 9.8741629345678894e-01 9.8741629345678894e-01 9.8741629345678894e-01
2.7627627627627627e-01 9.8640213669571464e-01 9.8640213669571464e-01 9.8640213669571464e-01
2.7727727727727730e-01 9.8534896046761644e-01 9.8534896046761644e-01 9.8534896046761644e-01
2.7827827827827828e-01 9.8425680643336866e-01 9.8425680643336866e-01 9.8425680643336866e-01
2.7927927927927926e-01 9.8312571779570423e-01 9.8312571779570423e-01 9.8312571779570423e-01
2.8028028028028029e-01 9.8195573929750668e-01 9.8195573929750668e-01 9.8195573929750668e-01
2.8128128128128127e-01 9.8074691722003970e-01 9.8074691722003970e-01 9.8074691722003970e-01
2.8228228228228230e-01 9.7949929938111646e-01 9.7949929938111646e-01 9.7949929938111646e-01
2.8328328328328328e-01 9.7821293513320839e-01 9.7821293513320839e-01 9.7821293513320839e-01
2.8428428428428426e-01 9.7688787536149257e-01 9.7688787536149257e-01 9.7688787536149257e-01
2.8528528528528529e-01 9.7552417248183876e-01 9.7552417248183876e-01 9.7552417248183876e-01
2.8628628628628627e-01 9.7412188043873627e-01 9.7412188043873627e-01 9.7412188043873627e-01
2.8728728728728731e-01 9.7268105470316002e-01 9.7268105470316002e-01 9.7268105470316002e-01
2.8828828828828829e-01 9.7120175227037631e-01 9.7120175227037631e-01 9.7120175227037631e-01
2.8928928928928926e-01 9.6968403165768768e-01 9.6968403165768768e-01 9.6968403165768768e-01
2.9029029029029030e-01 9.6812795290211884e-01 9.6812795290211884e-01 9.6812795290211884e-01
2.9129129129129128e-01 9.6653357755804137e-01 9.6653357755804137e-01 9.6653357755804137e-01
2.9229229229229231e-01 9.6490096869473896e-01 9.6490096869473896e-01 9.6490096869473896e-01
2.9329329329329329e-01 9.6323019089391260e-01 9.6323019089391260e-01 9.6323019089391260e-01
2.9429429429429427e-01 9.6152131024712550e-01 9.6152131024712550e-01 9.6152131024712550e-01
2.9529529529529530e-01 9.5977439435318901e-01 9.5977439435318901e-01 9.5977439435318901e-01
2.9629629629629628e-01 9.5798951231548890e-01 9.5798951231548890e-01 9.5798951231548890e-01
2.9729729729729731e-01 9.5616673473925096e-01 9.5616673473925096e-01 9.5616673473925096e-01
2.9829829829829829e-01 9.5430613372874884e-01 9.5430613372874884e-01 9.5430613372874884e-01
2.9929929929929927e-01 9.5240778288445160e-01 9.5240778288445160e-01 9.5240778288445160e-01
3.0030030030030030e-01 9.5047175730011146e-01 9.5047175730011146e-01 9.5047175730011146e-01
3.0130130130130128e-01 9.4849813355979529e-01 9.4849813355979529e-01 9.4849813355979529e-01
3.0230230230230232e-01 9.4648698973485246e-01 9.4648698973485246e-01 9.4648698973485246e-01
3.0330330330330330e-01 9.4443840538082890e-01 9.4443840538082890e-01 9.4443840538082890e-01
3.0430430430430433e-01 9.4235246153431862e-01 9.4235246153431862e-01 9.4235246153431862e-01
3.0530530530530531e-01 9.4022924070975900e-01 9.4022924070975900e-01 9.4022924070975900e-01
3.0630630630630629e-01 9.3806882689616589e-01 9.3806882689616589e-01 9.3806882689616589e-01
3.0730730730730732e-01 9.3587130555381204e-01 9.3587130555381204e-01 9.3587130555381204e-01
3.0830830830830830e-01 9.3363676361084624e-01 9.3363676361084624e-01 9.3363676361084624e-01
3.0930930930930933e-01 9.3136528945985408e-01 9.3136528945985408e-01 9.3136528945985408e-01
3.1031031031031031e-01 9.2905697295436274e-01 9.2905697295436274e-01 9.2905697295436274e-01
3.1131131131131129e-01 9.2671190540528503e-01 9.2671190540528503e-01 9.2671190540528503e-01
3.1231231231231232e-01 9.2433017957730834e-01 9.2433017957730834e-01 9.2433017957730834e-01
3.1331331331331330e-01 9.2191188968522519e-01 9.2191188968522519e-01 9.2191188968522519e-01
3.1431431431431434e-01 9.1945713139020546e-01 9.1945713139020546e-01 9.1945713139020546e-01
3.1531531531531531e-01 9.1696600179601340e-01 9.1696600179601340e-01 9.1696600179601340e-01
3.1631631631631629e-01 9.1443859944516581e-01 9.1443859944516581e-01 9.1443859944516581e-01
3.1731731731731733e-01 9.1187502431503376e-01 9.1187502431503376e-01 9.1187502431503376e-01
3.1831831831831831e-01 9.0927537781388856e-01 9.0927537781388856e-01 9.0927537781388856e-01
3.1931931931931934e-01 9.0663976277688918e-01 9.0663976277688918e-01 9.0663976277688918e-01
3.2032032032032032e-01 9.0396828346201619e-01 9.0396828346201619e-01 9.0396828346201619e-01
3.2132132132132130e-01 9.0126104554594477e-01 9.0126104554594477e-01 9.0126104554594477e-01
3.2232232232232233e-01 8.9851815611986718e-01 8.9851815611986718e-01 8.9851815611986718e-01
3.2332332332332331e-01 8.9573972368525556e-01 8.9573972368525556e-01 8.9573972368525556e-01
3.2432432432432434e-01 8.9292585814956849e-01 8.9292585814956849e-01 8.9292585814956849e-01
3.2532532532532532e-01 8.9007667082190589e-01 8.9007667082190589e-01 8.9007667082190589e-01
3.2632632632632630e-01 8.8719227440860426e-01 8.8719227440860426e-01 8.8719227440860426e-01
3.2732732732732733e-01 8.8427278300877776e-01 8.8427278300877776e-01 8.8427278300877776e-01
3.2832832832832831e-01 8.8131831210980704e-01 8.8131831210980704e-01 8.8131831210980704e-01
3.2932932932932935e-01 8.7832897858276870e-01 8.7832897858276870e-01 8.7832897858276870e-01
3.3033033033033032e-01 8.7530490067781308e-01 8.7530490067781308e-01 8.7530490067781308e-01
3.3133133133133130e-01 8.7224619801948633e-01 8.7224619801948633e-01 8.7224619801948633e-01
3.3233233233233234e-01 8.6915299160199899e-01 8.6915299160199899e-01 8.6915299160199899e-01
3.3333333333333331e-01 8.6602540378443871e-01 8.6602540378443871e-01 8.6602540378443871e-01
3.3433433433433435e-01 8.6286355828593098e-01 8.6286355828593098e-01 8.6286355828593098e-01
3.3533533533533533e-01 8.5966758018074541e-01 8.5966758018074541e-01 8.5966758018074541e-01
3.3633633633633631e-01 8.5643759589334600e-01 8.5643759589334600e-01 8.5643759589334600e-01
3.3733733733733734e-01 8.5317373319339274e-01 8.5317373319339274e-01 8.5317373319339274e-01
3.3833833833833832e-01 8.4987612119068667e-01 8.4987612119068667e-01 8.4987612119068667e-01
3.3933933933933935e-01 8.4654489033006053e-01 8.4654489033006053e-01 8.4654489033006053e-01
3.4034034034034033e-01 8.4318017238622245e-01 8.4318017238622245e-01 8.4318017238622245e-01
3.4134134134134136e-01 8.3978210045853974e-01 8.3978210045853974e-01 8.3978210045853974e-01
3.4234234234234234e-01 8.3635080896577618e-01 8.3635080896577618e-01 8.3635080896577618e-01
3.4334334334334332e-01 8.3288643364077353e-01 8.3288643364077353e-01 8.3288643364077353e-01
3.4434434434434436e-01 8.2938911152508288e-01 8.2938911152508288e-01 8.2938911152508288e-01
3.4534534534534533e-01 8.2585898096354327e-01 8.2585898096354327e-01 8.2585898096354327e-01
3.4634634634634637e-01 8.2229618159880935e-01 8.2229618159880935e-01 8.2229618159880935e-01
3.4734734734734735e-01 8.1870085436582829e-01 8.1870085436582829e-01 8.1870085436582829e-01
3.4834834834834832e-01 8.1507314148626242e-01 8.1507314148626242e-01 8.1507314148626242e-01
3.4934934934934936e-01 8.1141318646286575e-01 8.1141318646286575e-01 8.1141318646286575e-01
3.5035035035035034e-01 8.0772113407380708e-01 8.0772113407380708e-01 8.0772113407380708e-01
3.5135135135135137e-01 8.0399713036694054e-01 8.0399713036694054e-01 8.0399713036694054e-01
3.5235235235235235e-01 8.0024132265403203e-01 8.0024132265403203e-01 8.0024132265403203e-01
3.5335335335335333e-01 7.9645385950492908e-01 7.9645385950492908e-01 7.9645385950492908e-01
3.5435435435435436e-01 7.9263489074168481e-01 7.9263489074168481e-01 7.9263489074168481e-01
3.5535535535535534e-01 7.8878456743263148e-01 7.8878456743263148e-01 7.8878456743263148e-01
3.5635635635635637e-01 7.8490304188640458e-01 7.8490304188640458e-01 7.8490304188640458e-01
3.5735735735735735e-01 7.8099046764591762e-01 7.8099046764591762e-01 7.8099046764591762e-01
3.5835835835835833e-01 7.7704699948228861e-01 7.7704699948228861e-01 7.7704699948228861e-01
3.5935935935935936e-01 7.7307279338871782e-01 7.7307279338871782e-01 7.7307279338871782e-01
3.6036036036036034e-01 7.6906800657431695e-01 7.6906800657431695e-01 7.6906800657431695e-01
3.6136136136136138e-01 7.6503279745788988e-01 7.6503279745788988e-01 7.6503279745788988e-01
3.6236236236236236e-01 7.6096732566166747e-01 7.6096732566166747e-01 7.6096732566166747e-01
3.6336336336336333e-01 7.5687175200499202e-01 7.5687175200499202e-01 7.5687175200499202e-01
3.6436436436436437e-01 7.5274623849795474e-01 7.5274623849795474e-01 7.5274623849795474e-01
3.6536536536536535e-01 7.4859094833499062e-01 7.4859094833499062e-01 7.4859094833499062e-01
3.6636636636636638e-01 7.4440604588841897e-01 7.4440604588841897e-01 7.4440604588841897e-01
3.6736736736736736e-01 7.4019169670194362e-01 7.4019169670194362e-01 7.4019169670194362e-01
3.6836836836836839e-01 7.3594806748410346e-01 7.3594806748410346e-01 7.3594806748410346e-01
3.6936936936936937e-01 7.3167532610167851e-01 7.3167532610167851e-01 7.3167532610167851e-01
3.7037037037037035e-01 7.2737364157304885e-01 7.2737364157304885e-01 7.2737364157304885e-01
3.7137137137137138e-01 7.2304318406150914e-01 7.2304318406150914e-01 7.2304318406150914e-01
3.7237237237237236e-01 7.1868412486853850e-01 7.1868412486853850e-01 7.1868412486853850e-01
3.7337337337337340e-01 7.1429663642702090e-01 7.1429663642702090e-01 7.1429663642702090e-01
3.7437437437437437e-01 7.0988089229442852e-01 7.0988089229442852e-01 7.0988089229442852e-01
3.7537537537537535e-01 7.0543706714595333e-01 7.0543706714595333e-01 7.0543706714595333e-01
3.7637637637637639e-01 7.0096533676759742e-01 7.0096533676759742e-01 7.0096533676759742e-01
3.7737737737737737e-01 6.9646587804922178e-01 6.9646587804922178e-01 6.9646587804922178e-01
3.7837837837837840e-01 6.9193886897754620e-01 6.9193886897754620e-01 6.9193886897754620e-01
3.7937937937937938e-01 6.8738448862911028e-01 6.8738448862911028e-01 6.8738448862911028e-01
3.8038038038038036e-01 6.8280291716318908e-01 6.8280291716318908e-01 6.8280291716318908e-01
3.8138138138138139e-01 6.7819433581466648e-01 6.7819433581466648e-01 6.7819433581466648e-01
3.8238238238238237e-01 6.7355892688686603e-01 6.7355892688686603e-01 6.7355892688686603e-01
3.8338338338338340e-01 6.6889687374433937e-01 6.6889687374433937e-01 6.6889687374433937e-01
3.8438438438438438e-01 6.6420836080561418e-01 6.6420836080561418e-01 6.6420836080561418e-01
3.8538538538538536e-01 6.5949357353589610e-01 6.5949357353589610e-01 6.5949357353589610e-01
3.8638638638638639e-01 6.5475269843973494e-01 6.5475269843973494e-01 6.5475269843973494e-01
3.8738738738738737e-01 6.4998592305364700e-01 6.4998592305364700e-01 6.4998592305364700e-01
3.8838838838838841e-01 6.4519343593869338e-01 6.4519343593869338e-01 6.4519343593869338e-01
3.8938938938938938e-01 6.4037542667302594e-01 6.4037542667302594e-01 6.4037542667302594e-01
3.9039039039039036e-01 6.3553208584438448e-01 6.3553208584438448e-01 6.3553208584438448e-01
3.9139139139139140e-01 6.3066360504255725e-01 6.3066360504255725e-01 6.3066360504255725e-01
3.9239239239239238e-01 6.2577017685180591e-01 6.2577017685180591e-01 6.2577017685180591e-01
3.9339339339339341e-01 6.2085199484324372e-01 6.2085199484324372e-01 6.2085199484324372e-01
3.9439439439439439e-01 6.1590925356717974e-01 6.1590925356717974e-01 6.1590925356717974e-01
3.9539539539539537e-01 6.1094214854542306e-01 6.1094214854542306e-01 6.1094214854542306e-01
3.9639639639639640e-01 6.0595087626354838e-01 6.0595087626354838e-01 6.0595087626354838e-01
3.9739739739739738e-01 6.0093563416312312e-01 6.0093563416312312e-01 6.0093563416312312e-01
3.9839839839839841e-01 5.9589662063389759e-01 5.9589662063389759e-01 5.9589662063389759e-01
3.9939939939939939e-01 5.9083403500595832e-01 5.9083403500595832e-01 5.9083403500595832e-01
4.0040040040040037e-01 5.8574807754183966e-01 5.8574807754183966e-01 5.8574807754183966e-01
4.0140140140140140e-01 5.8063894942860550e-01 5.8063894942860550e-01 5.8063894942860550e-01
4.0240240240240238e-01 5.7550685276989033e-01 5.7550685276989033e-01 5.7550685276989033e-01
4.0340340340340342e-01 5.7035199057790142e-01 5.7035199057790142e-01 5.7035199057790142e-01
4.0440440440440439e-01 5.6517456676539279e-01 5.6517456676539279e-01 5.6517456676539279e-01
4.0540540540540543e-01 5.5997478613759544e-01 5.5997478613759544e-01 5.5997478613759544e-01
4.0640640640640641e-01 5.5475285438411726e-01 5.5475285438411726e-01 5.5475285438411726e-01
4.0740740740740738e-01 5.4950897807080623e-01 5.4950897807080623e-01 5.4950897807080623e-01
4.0840840840840842e-01 5.4424336463157919e-01 5.4424336463157919e-01 5.4424336463157919e-01
4.0940940940940940e-01 5.3895622236021667e-01 5.3895622236021667e-01 5.3895622236021667e-01
4.1041041041041043e-01 5.3364776040212214e-01 5.3364776040212214e-01 5.3364776040212214e-01
4.1141141141141141e-01 5.2831818874605174e-01 5.2831818874605174e-01 5.2831818874605174e-01
4.1241241241241239e-01 5.2296771821580279e-01 5.2296771821580279e-01 5.2296771821580279e-01
4.1341341341341342e-01 5.1759656046187841e-01 5.1759656046187841e-01 5.1759656046187841e-01
4.1441441441441440e-01 5.1220492795311434e-01 5.1220492795311434e-01 5.1220492795311434e-01
4.1541541541541543e-01 5.0679303396827258e-01 5.0679303396827258e-01 5.0679303396827258e-01
4.1641641641641641e-01 5.0136109258760597e-01 5.0136109258760597e-01 5.0136109258760597e-01
4.1741741741741739e-01 4.9590931868438953e-01 4.9590931868438953e-01 4.9590931868438953e-01
4.1841841841841843e-01 4.9043792791642060e-01 4.9043792791642060e-01 4.9043792791642060e-01
4.1941941941941940e-01 4.8494713671748790e-01 4.8494713671748790e-01 4.8494713671748790e-01
4.2042042042042044e-01 4.7943716228880995e-01 4.7943716228880995e-01 4.7943716228880995e-01
4.2142142142142142e-01 4.7390822259044335e-01 4.7390822259044335e-01 4.7390822259044335e-01
4.2242242242242239e-01 4.6836053633266078e-01 4.6836053633266078e-01 4.6836053633266078e-01
4.2342342342342343e-01 4.6279432296729889e-01 4.6279432296729889e-01 4.6279432296729889e-01
4.2442442442442441e-01 4.5720980267907940e-01 4.5720980267907940e-01 4.5720980267907940e-01
4.2542542542542544e-01 4.5160719637689500e-01 4.5160719637689500e-01 4.5160719637689500e-01
4.2642642642642642e-01 4.4598672568507597e-01 4.4598672568507597e-01 4.4598672568507597e-01
4.2742742742742740e-01 4.4034861293461974e-01 4.4034861293461974e-01 4.4034861293461974e-01
4.2842842842842843e-01 4.3469308115439564e-01 4.3469308115439564e-01 4.3469308115439564e-01
4.2942942942942941e-01 4.2902035406232653e-01 4.2902035406232653e-01 4.2902035406232653e-01
4.3043043043043044e-01 4.2333065605653453e-01 4.2333065605653453e-01 4.2333065605653453e-01
4.3143143143143142e-01 4.1762421220646706e-01 4.1762421220646706e-01 4.1762421220646706e-01
4.3243243243243246e-01 4.1190124824399243e-01 4.1190124824399243e-01 4.1190124824399243e-01
4.3343343343343343e-01 4.0616199055447261e-01 4.0616199055447261e-01 4.0616199055447261e-01
4.3443443443443441e-01 4.0040666616780407e-01 4.0040666616780407e-01 4.0040666616780407e-01
4.3543543543543545e-01 3.9463550274944070e-01 3.9463550274944070e-01 3.9463550274944070e-01
4.3643643643643643e-01 3.8884872859138780e-01 3.8884872859138780e-01 3.8884872859138780e-01
4.3743743743743746e-01 3.8304657260316760e-01 3.8304657260316760e-01 3.8304657260316760e-01
4.3843843843843844e-01 3.7722926430276987e-01 3.7722926430276987e-01 3.7722926430276987e-01
4.3943943943943942e-01 3.7139703380756850e-01 3.7139703380756850e-01 3.7139703380756850e-01
4.4044044044044045e-01 3.6555011182521902e-01 3.6555011182521902e-01 3.6555011182521902e-01
4.4144144144144143e-01 3.5968872964453574e-01 3.5968872964453574e-01 3.5968872964453574e-01
4.4244244244244246e-01 3.5381311912633878e-01 3.5381311912633878e-01 3.5381311912633878e-01
4.4344344344344344e-01 3.4792351269428401e-01 3.4792351269428401e-01 3.4792351269428401e-01
4.4444444444444442e-01 3.4202014332566888e-01 3.4202014332566888e-01 3.4202014332566888e-01
4.4544544544544545e-01 3.3610324454221624e-01 3.3610324454221624e-01 3.3610324454221624e-01
4.4644644644644643e-01 3.3017305040083700e-01 3.3017305040083700e-01 3.3017305040083700e-01
4.4744744744744747e-01 3.2422979548437075e-01 3.2422979548437075e-01 3.2422979548437075e-01
4.4844844844844844e-01 3.1827371489230882e-01 3.1827371489230882e-01 3.1827371489230882e-01
4.4944944944944942e-01 3.1230504423148980e-01 3.1230504423148980e-01 3.1230504423148980e-01
4.5045045045045046e-01 3.0632401960678335e-01 3.0632401960678335e-01 3.0632401960678335e-01
4.5145145145145144e-01 3.0033087761175087e-01 3.0033087761175087e-01 3.0033087761175087e-01
4.5245245245245247e-01 2.9432585531928179e-01 2.9432585531928179e-01 2.9432585531928179e-01
4.5345345345345345e-01 2.8830919027222185e-01 2.8830919027222185e-01 2.8830919027222185e-01
4.5445445445445443e-01 2.8228112047397175e-01 2.8228112047397175e-01 2.8228112047397175e-01
4.5545545545545546e-01 2.7624188437907449e-01 2.7624188437907449e-01 2.7624188437907449e-01
4.5645645645645644e-01 2.7019172088378224e-01 2.7019172088378224e-01 2.7019172088378224e-01
4.5745745745745747e-01 2.6413086931660645e-01 2.6413086931660645e-01 2.6413086931660645e-01
4.5845845845845845e-01 2.5805956942885044e-01 2.5805956942885044e-01 2.5805956942885044e-01
4.5945945945945943e-01 2.5197806138512541e-01 2.5197806138512541e-01 2.5197806138512541e-01
4.6046046046046046e-01 2.4588658575385056e-01 2.4588658575385056e-01 2.4588658575385056e-01
4.6146146146146144e-01 2.3978538349773629e-01 2.3978538349773629e-01 2.3978538349773629e-01
4.6246246246246248e-01 2.3367469596425236e-01 2.3367469596425236e-01 2.3367469596425236e-01
4.6346346346346345e-01 2.2755476487608275e-01 2.2755476487608275e-01 2.2755476487608275e-01
4.6446446446446443e-01 2.2142583232155955e-01 2.2142583232155955e-01 2.2142583232155955e-01
4.6546546546546547e-01 2.1528814074509034e-01 2.1528814074509034e-01 2.1528814074509034e-01
4.6646646646646645e-01 2.0914193293756742e-01 2.0914193293756742e-01 2.0914193293756742e-01
4.6746746746746748e-01 2.0298745202676141e-01 2.0298745202676141e-01 2.0298745202676141e-01
4.6846846846846846e-01 1.9682494146770554e-01 1.9682494146770554e-01 1.9682494146770554e-01
4.6946946946946949e-01 1.9065464503306470e-01 1.9065464503306470e-01 1.9065464503306470e-01
4.7047047047047047e-01 1.8447680680349254e-01 1.8447680680349254e-01 1.8447680680349254e-01
4.7147147147147145e-01 1.7829167115797617e-01 1.7829167115797617e-01 1.7829167115797617e-01
4.7247247247247248e-01 1.7209948276416928e-01 1.7209948276416928e-01 1.7209948276416928e-01
4.7347347347347346e-01 1.6590048656871365e-01 1.6590048656871365e-01 1.6590048656871365e-01
4.7447447447447449e-01 1.5969492778754932e-01 1.5969492778754932e-01 1.5969492778754932e-01
4.7547547547547547e-01 1.5348305189621619e-01 1.5348305189621619e-01 1.5348305189621619e-01
4.7647647647647645e-01 1.4726510462014156e-01 1.4726510462014156e-01 1.4726510462014156e-01
4.7747747747747749e-01 1.4104133192491933e-01 1.4104133192491933e-01 1.4104133192491933e-01
4.7847847847847846e-01 1.3481198000658426e-01 1.3481198000658426e-01 1.3481198000658426e-01
4.7947947947947950e-01 1.2857729528186873e-01 1.2857729528186873e-01 1.2857729528186873e-01
4.8048048048048048e-01 1.2233752437845731e-01 1.2233752437845731e-01 1.2233752437845731e-01
4.8148148148148145e-01 1.1609291412523036e-01 1.1609291412523036e-01 1.1609291412523036e-01
4.8248248248248249e-01 1.0984371154250018e-01 1.0984371154250018e-01 1.0984371154250018e-01
4.8348348348348347e-01 1.0359016383223951e-01 1.0359016383223951e-01 1.0359016383223951e-01
4.8448448448448450e-01 9.7332518368302423e-02 9.7332518368302423e-02 9.7332518368302423e-02
4.8548548548548548e-01 9.1071022686641093e-02 9.1071022686641093e-02 9.1071022686641093e-02
4.8648648648648646e-01 8.4805924475509498e-02 8.4805924475509498e-02 8.4805924475509498e-02
4.8748748748748749e-01 7.8537471565669523e-02 7.8537471565669523e-02 7.8537471565669523e-02
4.8848848848848847e-01 7.2265911920587386e-02 7.2265911920587386e-02 7.2265911920587386e-02
4.8948948948948950e-01 6.5991493626620476e-02 6.5991493626620476e-02 6.5991493626620476e-02
4.9049049049049048e-01 5.9714464883209896e-02 5.9714464883209896e-02 5.9714464883209896e-02
4.9149149149149146e-01 5.3435073993057913e-02 5.3435073993057913e-02 5.3435073993057913e-02
4.9249249249249250e-01 4.7153569352305746e-02 4.7153569352305746e-02 4.7153569352305746e-02
4.9349349349349347e-01 4.0870199440711692e-02 4.0870199440711692e-02 4.0870199440711692e-02
4.9449449449449451e-01 3.4585212811817465e-02 3.4585212811817465e-02 3.4585212811817465e-02
4.9549549549549549e-01 2.8298858083118276e-02 2.8298858083118276e-02 2.8298858083118276e-02
4.9649649649649652e-01 2.2011383926227340e-02 2.2011383926227340e-02 2.2011383926227340e-02
4.9749749749749750e-01 1.5723039057041255e-02 1.5723039057041255e-02 1.5723039057041255e-02
4.9849849849849848e-01 9.4340722258970458e-03 9.4340722258970458e-03 9.4340722258970458e-03
4.9949949949949951e-01 3.1447322077362435e-03 3.1447322077362435e-03 3.1447322077362435e-03
5.0050050050050054e-01 -6.8064240690192293e+00 -5.7259022399873292e-03 -3.5207299741134881e-06
5.0150150150150152e-01 -2.0419002962872117e+01 -1.7177480218370313e-02 -1.0562050651547921e-05
5.0250250250250250e-01 -3.4030774134820192e+01 -2.8628378700939167e-02 -1.7602953522114574e-05
5.0350350350350348e-01 -4.7641199139094155e+01 -4.0078144720349332e-02 -2.4643160066264840e-05
5.0450450450450446e-01 -6.1249739583178439e+01 -5.1526325354055928e-02 -3.1682391791996428e-05
5.0550550550550555e-01 -7.4855857149104736e+01 -6.2972467742226937e-02 -3.8720370245867787e-05
5.0650650650650653e-01 -8.8459013614741679e+01 -7.4416119105653114e-02 -4.5756817024010547e-05
5.0750750750750750e-01 -1.0205867087509982e+02 -8.5856826763670860e-02 -5.2791453783149826e-05
5.0850850850850848e-01 -1.1565429096360427e+02 -9.7294138152057758e-02 -5.9824002251607858e-05
5.0950950950950946e-01 -1.2924533607338094e+02 -1.0872760084093966e-01 -6.6854184240314635e-05
5.1051051051051055e-01 -1.4283126857853080e+02 -1.2015676255268762e-01 -7.3881721653812343e-05
5.1151151151151153e-01 -1.5641155105539318e+02 -1.3158117117980564e-01 -8.0906336501254108e-05
5.1251251251251251e-01 -1.6998564630380940e+02 -1.4300037480281871e-01 -8.7927750907403057e-05
5.1351351351351349e-01 -1.8355301736837330e+02 -1.5441392170814983e-01 -9.4945687123624309e-05
5.1451451451451446e-01 -1.9711312755966665e+02 -1.6582136040598427e-01 -1.0195986753886952e-04
5.1551551551551555e-01 -2.1066544047549425e+02 -1.7722223964813352e-01 -1.0897001469066091e-04
5.1651651651651653e-01 -2.2420942002209767e+02 -1.8861610844588153e-01 -1.1597585127606455e-04
5.1751751751751751e-01 -2.3774453043536744e+02 -2.0000251608782921e-01 -1.2297710016266250e-04
5.1851851851851849e-01 -2.5127023630203263e+02 -2.1138101215772037e-01 -1.2997348439951372e-04
5.1951951951951947e-01 -2.6478600258084049e+02 -2.2275114655225900e-01 -1.3696472722810930e-04
5.2052052052052056e-01 -2.7829129462372680e+02 -2.3411246949891881e-01 -1.4395055209332340e-04
5.2152152152152154e-01 -2.9178557819695112e+02 -2.4546453157372325e-01 -1.5093068265434559e-04
5.2252252252252251e-01 -3.0526831950224840e+02 -2.5680688371903937e-01 -1.5790484279562200e-04
5.2352352352352349e-01 -3.1873898519793062e+02 -2.6813907726132941e-01 -1.6487275663777033e-04
5.2452452452452447e-01 -3.3219704241998994e+02 -2.7946066392890401e-01 -1.7183414854849595e-04
5.2552552552552556e-01 -3.4564195880317743e+02 -2.9077119586965461e-01 -1.7878874315349513e-04
5.2652652652652654e-01 -3.5907320250205822e+02 -3.0207022566876601e-01 -1.8573626534734613e-04
5.2752752752752752e-01 -3.7249024221205565e+02 -3.1335730636641984e-01 -1.9267644030439456e-04
5.2852852852852850e-01 -3.8589254719046357e+02 -3.2463199147547112e-01 -1.9960899348962248e-04
5.2952952952952947e-01 -3.9927958727744561e+02 -3.3589383499911390e-01 -2.0653365066951047e-04
5.3053053053053056e-01 -4.1265083291700256e+02 -3.4714239144852005e-01 -2.1345013792288341e-04
5.3153153153153154e-01 -4.2600575517791981e+02 -3.5837721586046151e-01 -2.2035818165174590e-04
5.3253253253253252e-01 -4.3934382577469552e+02 -3.6959786381491549e-01 -2.2725750859210750e-04
5.3353353353353350e-01 -4.5266451708843431e+02 -3.8080389145264204e-01 -2.3414784582479053e-04
5.3453453453453448e-01 -4.6596730218771836e+02 -3.9199485549274138e-01 -2.4102892078622598e-04
5.3553553553553557e-01 -4.7925165484945722e+02 -4.0317031325019381e-01 -2.4790046127923812e-04
5.3653653653653655e-01 -4.9251704957969065e+02 -4.1432982265336049e-01 -2.5476219548380553e-04
5.3753753753753752e-01 -5.0576296163438968e+02 -4.2547294226148169e-01 -2.6161385196782035e-04
5.3853853853853850e-01 -5.1898886704020981e+02 -4.3659923128213596e-01 -2.6845515969782345e-04
5.3953953953953948e-01 -5.3219424261521362e+02 -4.4770824958867289e-01 -2.7528584804972355e-04
5.4054054054054057e-01 -5.4537856598957160e+02 -4.5879955773762759e-01 -2.8210564681950491e-04
5.4154154154154155e-01 -5.5854131562622149e+02 -4.6987271698610000e-01 -2.8891428623391361e-04
5.4254254254254253e-01 -5.7168197084150324e+02 -4.8092728930911505e-01 -2.9571149696113174e-04
5.4354354354354351e-01 -5.8480001182575245e+02 -4.9196283741694569e-01 -3.0249701012142924e-04
5.4454454454454448e-01 -5.9789491966386686e+02 -5.0297892477241535e-01 -3.0927055729780231e-04
5.4554554554554557e-01 -6.1096617635582822e+02 -5.1397511560816145e-01 -3.1603187054658895e-04
5.4654654654654655e-01 -6.2401326483719379e+02 -5.2495097494387399e-01 -3.2278068240806815e-04
5.4754754754754753e-01 -6.3703566899955410e+02 -5.3590606860350598e-01 -3.2951672591704226e-04
5.4854854854854851e-01 -6.5003287371094518e+02 -5.4683996323244466e-01 -3.3623973461339540e-04
5.4954954954954960e-01 -6.6300436483622821e+02 -5.5775222631465615e-01 -3.4294944255263522e-04
5.5055055055055058e-01 -6.7594962925742288e+02 -5.6864242618979077e-01 -3.4964558431641046e-04
5.5155155155155156e-01 -6.8886815489401101e+02 -5.7951013207026392e-01 -3.5632789502301374e-04
5.5255255255255253e-01 -7.0175943072318853e+02 -5.9035491405829210e-01 -3.6299611033785672e-04
5.5355355355355351e-01 -7.1462294680008426e+02 -6.0117634316290336e-01 -3.6964996648392896e-04
5.5455455455455460e-01 -7.2745819427792810e+02 -6.1197399131690200e-01 -3.7628920025223003e-04
5.5555555555555558e-01 -7.4026466542817934e+02 -6.2274743139380317e-01 -3.8291354901218117e-04
5.5655655655655656e-01 -7.5304185366061552e+02 -6.3349623722473170e-01 -3.8952275072201673e-04
5.5755755755755754e-01 -7.6578925354336809e+02 -6.4421998361527721e-01 -3.9611654393914802e-04
5.5855855855855852e-01 -7.7850636082291749e+02 -6.5491824636231522e-01 -4.0269466783050551e-04
5.5955955955955961e-01 -7.9119267244404034e+02 -6.6559060227078737e-01 -4.0925686218285765e-04
5.6056056056056058e-01 -8.0384768656970516e+02 -6.7623662917043914e-01 -4.1580286741310158e-04
5.6156156156156156e-01 -8.1647090260092966e+02 -6.8685590593252421e-01 -4.2233242457853480e-04
5.6256256256256254e-01 -8.2906182119658104e+02 -6.9744801248646193e-01 -4.2884527538709753e-04
5.6356356356356352e-01 -8.4161994429312574e+02 -7.0801252983645169e-01 -4.3534116220758808e-04
5.6456456456456461e-01 -8.5414477512433541e+02 -7.1854904007805054e-01 -4.4181982807985640e-04
5.6556556556556559e-01 -8.6663581824093296e+02 -7.2905712641470022e-01 -4.4828101672496622e-04
5.6656656656656657e-01 -8.7909257953019733e+02 -7.3953637317421983e-01 -4.5472447255533578e-04
5.6756756756756754e-01 -8.9151456623550382e+02 -7.4998636582524436e-01 -4.6114994068484566e-04
5.6856856856856852e-01 -9.0390128697582168e+02 -7.6040669099362657e-01 -4.6755716693892390e-04
5.6956956956956961e-01 -9.1625225176514743e+02 -7.7079693647878567e-01 -4.7394589786459856e-04
5.7057057057057059e-01 -9.2856697203188378e+02 -7.8115669127000942e-01 -4.8031588074052135e-04
5.7157157157157157e-01 -9.4084496063817869e+02 -7.9148554556272366e-01 -4.8666686358697148e-04
5.7257257257257255e-01 -9.5308573189918388e+02 -8.0178309077469312e-01 -4.9299859517581708e-04
5.7357357357357353e-01 -9.6528880160227141e+02 -8.1204891956218717e-01 -4.9931082504045543e-04
5.7457457457457461e-01 -9.7745368702618885e+02 -8.2228262583609490e-01 -5.0560330348572134e-04
5.7557557557557559e-01 -9.8957990696015031e+02 -8.3248380477798434e-01 -5.1187578159776206e-04
5.7657657657657657e-01 -1.0016669817228765e+03 -8.4265205285612099e-01 -5.1812801125388646e-04
5.7757757757757755e-01 -1.0137144331815693e+03 -8.5278696784142971e-01 -5.2435974513237948e-04
5.7857857857857853e-01 -1.0257217847708221e+03 -8.6288814882340226e-01 -5.3057073672228394e-04
5.7957957957957962e-01 -1.0376885615114745e+03 -8.7295519622596052e-01 -5.3676074033315356e-04
5.8058058058058060e-01 -1.0496142900293978e+03 -8.8298771182325819e-01 -5.4292951110476999e-04
5.8158158158158157e-01 -1.0614984985742249e+03 -8.9298529875543819e-01 -5.4907680501683109e-04
5.8258258258258255e-01 -1.0733407170380092e+03 -9.0294756154432909e-01 -5.5520237889860268e-04
5.8358358358358353e-01 -1.0851404769738192e+03 -9.1287410610908803e-01 -5.6130599043853664e-04
5.8458458458458462e-01 -1.0968973116142761e+03 -9.2276453978179518e-01 -5.6738739819385986e-04
5.8558558558558560e-01 -1.1086107558900032e+03 -9.3261847132297482e-01 -5.7344636160011771e-04
5.8658658658658658e-01 -1.1202803464480407e+03 -9.4243551093708622e-01 -5.7948264098069938e-04
5.8758758758758756e-01 -1.1319056216701626e+03 -9.5221527028793262e-01 -5.8549599755631176e-04
5.8858858858858853e-01 -1.1434861216911415e+03 -9.6195736251402730e-01 -5.9148619345442848e-04
5.8958958958958962e-01 -1.1550213884169391e+03 -9.7166140224389586e-01 -5.9745299171869853e-04
5.9059059059059060e-01 -1.1665109655428248e+03 -9.8132700561131803e-01 -6.0339615631831817e-04
5.9159159159159158e-01 -1.1779543985714304e+03 -9.9095379027051711e-01 -6.0931545215737060e-04
5.9259259259259256e-01 -1.1893512348307252e+03 -1.0005413754112809e+00 -6.1521064508412353e-04
5.9359359359359354e-01 -1.2007010234919262e+03 -1.0100893817740284e+00 -6.2108150190029335e-04
5.9459459459459463e-01 -1.2120033155873273e+03 -1.0195974316648093e+00 -6.2692779037026782e-04
5.9559559559559561e-01 -1.2232576640280597e+03 -1.0290651489702451e+00 -6.3274927923029323e-04
5.9659659659659658e-01 -1.2344636236217818e+03 -1.0384921591724094e+00 -6.3854573819762403e-04
5.9759759759759756e-01 -1.2456207510902868e+03 -1.0478780893636417e+00 -6.4431693797963084e-04
5.9859859859859854e-01 -1.2567286050870364e+03 -1.0572225682612966e+00 -6.5006265028287082e-04
5.9959959959959963e-01 -1.2677867462146246e+03 -1.0665252262224361e+00 -6.5578264782212010e-04
6.0060060060060061e-01 -1.2787947370421496e+03 -1.0757856952584430e+00 -6.6147670432936006e-04
6.0160160160160159e-01 -1.2897521421225267e+03 -1.0850036090495860e+00 -6.6714459456273275e-04
6.0260260260260257e-01 -1.3006585280097115e+03 -1.0941786029595080e+00 -6.7278609431544985e-04
6.0360360360360354e-01 -1.3115134632758413e+03 -1.1033103140496467e+00 -6.7840098042465933e-04
6.0460460460460463e-01 -1.3223165185283065e+03 -1.1123983810935960e+00 -6.8398903078027565e-04
6.0560560560560561e-01 -1.3330672664267308e+03 -1.1214424445913906e+00 -6.8955002433376356e-04
6.0660660660660659e-01 -1.3437652816998827e+03 -1.1304421467837322e+00 -6.9508374110688494e-04
6.0760760760760757e-01 -1.3544101411624913e+03 -1.1393971316661367e+00 -7.0058996220039851e-04
6.0860860860860866e-01 -1.3650014237319936e+03 -1.1483070450030219e+00 -7.0606846980272083e-04
6.0960960960960964e-01 -1.3755387104451804e+03 -1.1571715343417122e+00 -7.1151904719853856e-04
6.1061061061061062e-01 -1.3860215844747813e+03 -1.1659902490263889e+00 -7.1694147877738516e-04
6.1161161161161159e-01 -1.3964496311459477e+03 -1.1747628402119581e+00 -7.2233555004216899e-04
6.1261261261261257e-01 -1.4068224379526557e+03 -1.1834889608778489e+00 -7.2770104761765697e-04
6.1361361361361366e-01 -1.4171395945740253e+03 -1.1921682658417418e+00 -7.3303775925891569e-04
6.1461461461461464e-01 -1.4274006928905494e+03 -1.2008004117732225e+00 -7.3834547385970718e-04
6.1561561561561562e-01 -1.4376053270002412e+03 -1.2093850572073639e+00 -7.4362398146084023e-04
6.1661661661661660e-01 -1.4477530932346888e+03 -1.2179218625582333e+00 -7.4887307325847551e-04
6.1761761761761758e-01 -1.4578435901750238e+03 -1.2264104901323267e+00 -7.5409254161238563e-04
6.1861861861861867e-01 -1.4678764186678009e+03 -1.2348506041419258e+00 -7.5928218005416885e-04
6.1961961961961964e-01 -1.4778511818407817e+03 -1.2432418707183770e+00 -7.6444178329541338e-04
6.2062062062062062e-01 -1.4877674851186446e+03 -1.2515839579253074e+00 -7.6957114723582426e-04
6.2162162162162160e-01 -1.4976249362385843e+03 -1.2598765357717481e+00 -7.7467006897129166e-04
6.2262262262262258e-01 -1.5074231452658321e+03 -1.2681192762251896e+00 -7.7973834680191930e-04
6.2362362362362367e-01 -1.5171617246090814e+03 -1.2763118532245594e+00 -7.8477578024000372e-04
6.2462462462462465e-01 -1.5268402890358161e+03 -1.2844539426931176e+00 -7.8978217001796287e-04
6.2562562562562563e-01 -1.5364584556875529e+03 -1.2925452225512777e+00 -7.9475731809622080e-04
6.2662662662662660e-01 -1.5460158440949879e+03 -1.3005853727293499e+00 -7.9970102767104145e-04
6.2762762762762758e-01 -1.5555120761930407e+03 -1.3085740751801973e+00 -8.0461310318231222e-04
6.2862862862862867e-01 -1.5649467763358152e+03 -1.3165110138918203e+00 -8.0949335032128099e-04
6.2962962962962965e-01 -1.5743195713114555e+03 -1.3243958748998554e+00 -8.1434157603824141e-04
6.3063063063063063e-01 -1.5836300903569129e+03 -1.3322283462999969e+00 -8.1915758855017110e-04
6.3163163163163161e-01 -1.5928779651726084e+03 -1.3400081182603332e+00 -8.2394119734831642e-04
6.3263263263263259e-01 -1.6020628299370039e+03 -1.3477348830336029e+00 -8.2869221320572913e-04
6.3363363363363367e-01 -1.6111843213210757e+03 -1.3554083349693722e+00 -8.3341044818475345e-04
6.3463463463463465e-01 -1.6202420785026782e+03 -1.3630281705261174e+00 -8.3809571564445566e-04
6.3563563563563563e-01 -1.6292357431808275e+03 -1.3705940882832415e+00 -8.4274783024801262e-04
6.3663663663663661e-01 -1.6381649595898684e+03 -1.3781057889529924e+00 -8.4736660797003998e-04
6.3763763763763759e-01 -1.6470293745135489e+03 -1.3855629753923016e+00 -8.5195186610387199e-04
6.3863863863863868e-01 -1.6558286372989962e+03 -1.3929653526145440e+00 -8.5650342326879154e-04
6.3963963963963966e-01 -1.6645623998705764e+03 -1.4003126278011948e+00 -8.6102109941719877e-04
6.4064064064064064e-01 -1.6732303167436787e+03 -1.4076045103134276e+00 -8.6550471584174126e-04
6.4164164164164161e-01 -1.6818320450383735e+03 -1.4148407117036024e+00 -8.6995409518237873e-04
6.4264264264264259e-01 -1.6903672444929730e+03 -1.4220209457266744e+00 -8.7436906143339803e-04
6.4364364364364368e-01 -1.6988355774774993e+03 -1.4291449283515250e+00 -8.7874943995037925e-04
6.4464464464464466e-01 -1.7072367090070327e+03 -1.4362123777721891e+00 -8.8309505745710047e-04
6.4564564564564564e-01 -1.7155703067549657e+03 -1.4432230144190059e+00 -8.8740574205239335e-04
6.4664664664664662e-01 -1.7238360410661510e+03 -1.4501765609696804e+00 -8.9168132321694482e-04
6.4764764764764760e-01 -1.7320335849699402e+03 -1.4570727423602510e+00 -8.9592163182004088e-04
6.4864864864864868e-01 -1.7401626141931156e+03 -1.4639112857959684e+00 -9.0012650012625585e-04
6.4964964964964966e-01 -1.7482228071727188e+03 -1.4706919207620897e+00 -9.0429576180208870e-04
6.5065065065065064e-01 -1.7562138450687758e+03 -1.4774143790345799e+00 -9.0842925192254466e-04
6.5165165165165162e-01 -1.7641354117768999e+03 -1.4840783946907179e+00 -9.1252680697765471e-04
6.5265265265265260e-01 -1.7719871939408063e+03 -1.4906837041196206e+00 -9.1658826487894850e-04
6.5365365365365369e-01 -1.7797688809647020e+03 -1.4972300460326695e+00 -9.2061346496586391e-04
6.5465465465465467e-01 -1.7874801650255674e+03 -1.5037171614738398e+00 -9.2460224801209942e-04
6.5565565565565564e-01 -1.7951207410853447e+03 -1.5101447938299553e+00 -9.2855445623191829e-04
6.5665665665665662e-01 -1.8026903069029970e+03 -1.5165126888408333e+00 -9.3246993328638785e-04
6.5765765765765760e-01 -1.8101885630464624e+03 -1.5228205946093396e+00 -9.3634852428956092e-04
6.5865865865865869e-01 -1.8176152129045049e+03 -1.5290682616113600e+00 -9.4019007581460788e-04
6.5965965965965967e-01 -1.8249699626984427e+03 -1.5352554427056644e+00 -9.4399443589988138e-04
6.6066066066066065e-01 -1.8322525214937698e+03 -1.5413818931436860e+00 -9.4776145405492949e-04
6.6166166166166163e-01 -1.8394626012116680e+03 -1.5474473705792036e+00 -9.5149098126644943e-04
6.6266266266266260e-01 -1.8465999166404006e+03 -1.5534516350779279e+00 -9.5518287000418160e-04
6.6366366366366369e-01 -1.8536641854465913e+03 -1.5593944491269898e+00 -9.5883697422674357e-04
6.6466466466466467e-01 -1.8606551281863967e+03 -1.5652755776443383e+00 -9.6245314938740929e-04
6.6566566566566565e-01 -1.8675724683165615e+03 -1.5710947879880410e+00 -9.6603125243982719e-04
6.6666666666666663e-01 -1.8744159322053520e+03 -1.5768518499654831e+00 -9.6957114184367680e-04
6.6766766766766761e-01 -1.8811852491433860e+03 -1.5825465358424768e+00 -9.7307267757026938e-04
6.6866866866866870e-01 -1.8878801513543406e+03 -1.5881786203522692e+00 -9.7653572110808758e-04
6.6966966966966968e-01 -1.8945003740055379e+03 -1.5937478807044481e+00 -9.7996013546826030e-04
6.7067067067067065e-01 -1.9010456552184312e+03 -1.5992540965937636e+00 -9.8334578518998795e-04
6.7167167167167163e-01 -1.9075157360789592e+03 -1.6046970502088378e+00 -9.8669253634589733e-04
6.7267267267267261e-01 -1.9139103606477852e+03 -1.6100765262407792e+00 -9.9000025654733806e-04
6.7367367367367370e-01 -1.9202292759704278e+03 -1.6153923118917053e+00 -9.9326881494962390e-04
6.7467467467467468e-01 -1.9264722320872615e+03 -1.6206441968831544e+00 -9.9649808225720426e-04
6.7567567567567566e-01 -1.9326389820434063e+03 -1.6258319734644069e+00 -9.9968793072878069e-04
6.7667667667667664e-01 -1.9387292818984986e+03 -1.6309554364207037e+00 -1.0028382341823608e-03
6.7767767767767773e-01 -1.9447428907363405e+03 -1.6360143830813647e+00 -1.0059488680002496e-03
6.7867867867867870e-01 -1.9506795706744228e+03 -1.6410086133277990e+00 -1.0090197091339754e-03
6.7967967967967968e-01 -1.9565390868733464e+03 -1.6459379296014311e+00 -1.0120506361091625e-03
6.8068068068068066e-01 -1.9623212075461045e+03 -1.6508021369115105e+00 -1.0150415290303340e-03
6.8168168168168164e-01 -1.9680257039672517e+03 -1.6556010428428232e+00 -1.0179922695856532e-03
6.8268268268268273e-01 -1.9736523504819556e+03 -1.6603344575633083e+00 -1.0209027410516068e-03
6.8368368368368371e-01 -1.9792009245149193e+03 -1.6650021938315629e+00 -1.0237728282976189e-03
6.8468468468468469e-01 -1.9846712065791864e+03 -1.6696040670042498e+00 -1.0266024177906074e-03
6.8568568568568566e-01 -1.9900629802848268e+03 -1.6741398950434039e+00 -1.0293913975994750e-03
6.8668668668668664e-01 -1.9953760323474933e+03 -1.6786094985236311e+00 -1.0321396573995363e-03
6.8768768768768773e-01 -2.0006101525968579e+03 -1.6830127006392053e+00 -1.0348470884768814e-03
6.8868868868868871e-01 -2.0057651339849274e+03 -1.6873493272110629e+00 -1.0375135837326771e-03
6.8968968968968969e-01 -2.0108407725942345e+03 -1.6916192066936950e+00 -1.0401390376874042e-03
6.9069069069069067e-01 -2.0158368676459015e+03 -1.6958221701819298e+00 -1.0427233464850279e-03
6.9169169169169165e-01 -2.0207532215075853e+03 -1.6999580514176167e+00 -1.0452664078971082e-03
6.9269269269269274e-01 -2.0255896397012941e+03 -1.7040266867962031e+00 -1.0477681213268435e-03
6.9369369369369371e-01 -2.0303459309110774e+03 -1.7080279153732016e+00 -1.0502283878130469e-03
6.9469469469469469e-01 -2.0350219069906004e+03 -1.7119615788705635e+00 -1.0526471100340657e-03
6.9569569569569567e-01 -2.0396173829705820e+03 -1.7158275216829362e+00 -1.0550241923116281e-03
6.9669669669669665e-01 -2.0441321770661109e+03 -1.7196255908838163e+00 -1.0573595406146278e-03
6.9769769769769774e-01 -2.0485661106838415e+03 -1.7233556362316045e+00 -1.0596530625628456e-03
6.9869869869869872e-01 -2.0529190084290535e+03 -1.7270175101755441e+00 -1.0619046674306021e-03
6.9969969969969970e-01 -2.0571906981125908e+03 -1.7306110678615585e+00 -1.0641142661503465e-03
7.0070070070070067e-01 -2.0613810107576769e+03 -1.7341361671379840e+00 -1.0662817713161809e-03
7.0170170170170165e-01 -2.0654897806065951e+03 -1.7375926685611909e+00 -1.0684070971873187e-03
7.0270270270270274e-01 -2.0695168451272461e+03 -1.7409804354010978e+00 -1.0704901596914726e-03
7.0370370370370372e-01 -2.0734620450195780e+03 -1.7442993336465835e+00 -1.0725308764281839e-03
7.0470470470470470e-01 -2.0773252242218882e+03 -1.7475492320107870e+00 -1.0745291666720807e-03
7.0570570570570568e-01 -2.0811062299169957e+03 -1.7507300019362999e+00 -1.0764849513760710e-03
7.0670670670670666e-01 -2.0848049125382886e+03 -1.7538415176002531e+00 -1.0783981531744707e-03
7.0770770770770774e-01 -2.0884211257756356e+03 -1.7568836559192929e+00 -1.0802686963860616e-03
7.0870870870870872e-01 -2.0919547265811784e+03 -1.7598562965544502e+00 -1.0820965070170879e-03
7.0970970970970970e-01 -2.0954055751749893e+03 -1.7627593219159019e+00 -1.0838815127641817e-03
7.1071071071071068e-01 -2.0987735350505991e+03 -1.7655926171676213e+00 -1.0856236430172236e-03
7.1171171171171166e-01 -2.1020584729803968e+03 -1.7683560702319201e+00 -1.0873228288621349e-03
7.1271271271271275e-01 -2.1052602590209026e+03 -1.7710495717938839e+00 -1.0889790030836055e-03
7.1371371371371373e-01 -2.1083787665179043e+03 -1.7736730153056943e+00 -1.0905921001677509e-03
7.1471471471471471e-01 -2.1114138721114696e+03 -1.7762262969908449e+00 -1.0921620563047044e-03
7.1571571571571568e-01 -2.1143654557408267e+03 -1.7787093158482463e+00 -1.0936888093911422e-03
7.1671671671671666e-01 -2.1172334006491110e+03 -1.7811219736562209e+00 -1.0951722990327386e-03
7.1771771771771775e-01 -2.1200175933879864e+03 -1.7834641749763895e+00 -1.0966124665465564e-03
7.1871871871871873e-01 -2.1227179238221306e+03 -1.7857358271574442e+00 -1.0980092549633662e-03
7.1971971971971971e-01 -2.1253342851335938e+03 -1.7879368403388169e+00 -1.0993626090299029e-03
7.2072072072072069e-01 -2.1278665738260220e+03 -1.7900671274542301e+00 -1.1006724752110481e-03
7.2172172172172167e-01 -2.1303146897287543e+03 -1.7921266042351449e+00 -1.1019388016919509e-03
7.2272272272272275e-01 -2.1326785360007816e+03 -1.7941151892140905e+00 -1.1031615383800752e-03
7.2372372372372373e-01 -2.1349580191345790e+03 -1.7960328037278896e+00 -1.1043406369071823e-03
7.2472472472472471e-01 -2.1371530489598067e+03 -1.7978793719207706e+00 -1.1054760506312446e-03
7.2572572572572569e-01 -2.1392635386468728e+03 -1.7996548207473648e+00 -1.1065677346382891e-03
7.2672672672672667e-01 -2.1412894047103728e+03 -1.8013590799755999e+00 -1.1076156457441762e-03
7.2772772772772776e-01 -2.1432305670123869e+03 -1.8029920821894754e+00 -1.1086197424963061e-03
7.2872872872872874e-01 -2.1450869487656546e+03 -1.8045537627917301e+00 -1.1095799851752594e-03
7.2972972972972971e-01 -2.1468584765366099e+03 -1.8060440600063985e+00 -1.1104963357963682e-03
7.3073073073073069e-01 -2.1485450802482860e+03 -1.8074629148812533e+00 -1.1113687581112189e-03
7.3173173173173167e-01 -2.1501466931830878e+03 -1.8088102712901373e+00 -1.1121972176090854e-03
7.3273273273273276e-01 -2.1516632519854325e+03 -1.8100860759351847e+00 -1.1129816815182948e-03
7.3373373373373374e-01 -2.1530946966642532e+03 -1.8112902783489289e+00 -1.1137221188075241e-03
7.3473473473473472e-01 -2.1544409705953735e+03 -1.8124228308962973e+00 -1.1144185001870266e-03
7.3573573573573570e-01 -2.1557020205237477e+03 -1.8134836887764989e+00 -1.1150707981097919e-03
7.3673673673673679e-01 -2.1568777965655663e+03 -1.8144728100247938e+00 -1.1156789867726342e-03
7.3773773773773776e-01 -2.1579682522102303e+03 -1.8153901555141541e+00 -1.1162430421172145e-03
7.3873873873873874e-01 -2.1589733443221894e+03 -1.8162356889568110e+00 -1.1167629418309902e-03
7.3973973973973972e-01 -2.1598930331426513e+03 -1.8170093769056923e+00 -1.1172386653481006e-03
7.4074074074074070e-01 -2.1607272822911518e+03 -1.8177111887557424e+00 -1.1176701938501773e-03
7.4174174174174179e-01 -2.1614760587669944e+03 -1.8183410967451363e+00 -1.1180575102670916e-03
7.4274274274274277e-01 -2.1621393329505572e+03 -1.8188990759563750e+00 -1.1184005992776270e-03
7.4374374374374375e-01 -2.1627170786044617e+03 -1.8193851043172720e+00 -1.1186994473100871e-03
7.4474474474474472e-01 -2.1632092728746147e+03 -1.8197991626018277e+00 -1.1189540425428322e-03
7.4574574574574570e-01 -2.1636158962911081e+03 -1.8201412344309884e+00 -1.1191643749047463e-03
7.4674674674674679e-01 -2.1639369327689924e+03 -1.8204113062732943e+00 -1.1193304360756356e-03
7.4774774774774777e-01 -2.1641723696089111e+03 -1.8206093674454158e+00 -1.1194522194865586e-03
7.4874874874874875e-01 -2.1643221974976041e+03 -1.8207354101125752e+00 -1.1195297203200841e-03
7.4974974974974973e-01 -2.1643864105082748e+03 -1.8207894292888576e+00 -1.1195629355104843e-03
7.5075075075075071e-01 -2.1643650061008257e+03 -1.8207714228374059e+00 -1.1195518637438534e-03
7.5175175175175180e-01 -2.1642579851219593e+03 -1.8206813914705087e+00 -1.1194965054581614e-03
7.5275275275275277e-01 -2.1640653518051431e+03 -1.8205193387495688e+00 -1.1193968628432360e-03
7.5375375375375375e-01 -2.1637871137704428e+03 -1.8202852710849646e+00 -1.1192529398406763e-03
7.5475475475475473e-01 -2.1634232820242214e+03 -1.8199791977357960e+00 -1.1190647421436967e-03
7.5575575575575571e-01 -2.1629738709587032e+03 -1.8196011308095170e+00 -1.1188322771969019e-03
7.5675675675675680e-01 -2.1624388983514045e+03 -1.8191510852614583e+00 -1.1185555541959919e-03
7.5775775775775778e-01 -2.1618183853644309e+03 -1.8186290788942345e+00 -1.1182345840873985e-03
7.5875875875875876e-01 -2.1611123565436401e+03 -1.8180351323570412e+00 -1.1178693795678533e-03
7.5975975975975973e-01 -2.1603208398176698e+03 -1.8173692691448371e+00 -1.1174599550838838e-03
7.6076076076076071e-01 -2.1594438664968338e+03 -1.8166315155974140e+00 -1.1170063268312424e-03
7.6176176176176180e-01 -2.1584814712718844e+03 -1.8158219008983574e+00 -1.1165085127542670e-03
7.6276276276276278e-01 -2.1574336922126381e+03 -1.8149404570738890e+00 -1.1159665325451689e-03
7.6376376376376376e-01 -2.1563005707664706e+03 -1.8139872189916015e+00 -1.1153804076432560e-03
7.6476476476476474e-01 -2.1550821517566797e+03 -1.8129622243590804e+00 -1.1147501612340839e-03
7.6576576576576572e-01 -2.1537784833807059e+03 -1.8118655137224093e+00 -1.1140758182485379e-03
7.6676676676676681e-01 -2.1523896172082327e+03 -1.8106971304645685e+00 -1.1133574053618482e-03
7.6776776776776778e-01 -2.1509156081791434e+03 -1.8094571208037187e+00 -1.1125949509925340e-03
7.6876876876876876e-01 -2.1493565146013470e+03 -1.8081455337913717e+00 -1.1117884853012793e-03
7.6976976976976974e-01 -2.1477123981484742e+03 -1.8067624213104501e+00 -1.1109380401897397e-03
7.7077077077077072e-01 -2.1459833238574356e+03 -1.8053078380732364e+00 -1.1100436492992810e-03
7.7177177177177181e-01 -2.1441693601258489e+03 -1.8037818416192064e+00 -1.1091053480096478e-03
7.7277277277277279e-01 -2.1422705787093369e+03 -1.8021844923127561e+00 -1.1081231734375648e-03
7.7377377377377377e-01 -2.1402870547186835e+03 -1.8005158533408110e+00 -1.1070971644352675e-03
7.7477477477477474e-01 -2.1382188666168668e+03 -1.7987759907103282e+00 -1.1060273615889663e-03
7.7577577577577572e-01 -2.1360660962159536e+03 -1.7969649732456840e+00 -1.1049138072172400e-03
7.7677677677677681e-01 -2.1338288286738630e+03 -1.7950828725859533e+00 -1.1037565453693625e-03
7.7777777777777779e-01 -2.1315071524909990e+03 -1.7931297631820751e+00 -1.1025556218235612e-03
7.7877877877877877e-01 -2.1291011595067475e+03 -1.7911057222939051e+00 -1.1013110840852036e-03
7.7977977977977975e-01 -2.1266109448958468e+03 -1.7890108299871641e+00 -1.1000229813849208e-03
7.8078078078078073e-01 -2.1240366071646185e+03 -1.7868451691302658e+00 -1.0986913646766582e-03
7.8178178178178181e-01 -2.1213782481470730e+03 -1.7846088253910417e+00 -1.0973162866356602e-03
7.8278278278278279e-01 -2.1186359730008830e+03 -1.7823018872333534e+00 -1.0958978016563886e-03
7.8378378378378377e-01 -2.1158098902032211e+03 -1.7799244459135894e+00 -1.0944359658503677e-03
7.8478478478478475e-01 -2.1129001115464685e+03 -1.7774765954770577e+00 -1.0929308370439662e-03
7.8578578578578573e-01 -2.1099067521337952e+03 -1.7749584327542667e+00 -1.0913824747761107e-03
7.8678678678678682e-01 -2.1068299303746048e+03 -1.7723700573570915e+00 -1.0897909402959283e-03
7.8778778778778780e-01 -2.1036697679798513e+03 -1.7697115716748364e+00 -1.0881562965603261e-03
7.8878878878878878e-01 -2.1004263899572252e+03 -1.7669830808701845e+00 -1.0864786082314991e-03
7.8978978978978975e-01 -2.0970999246062065e+03 -1.7641846928750353e+00 -1.0847579416743726e-03
7.9079079079079073e-01 -2.0936905035129907e+03 -1.7613165183862372e+00 -1.0829943649539777e-03
7.9179179179179182e-01 -2.0901982615452857e+03 -1.7583786708612088e+00 -1.0811879478327582e-03
7.9279279279279280e-01 -2.0866233368469730e+03 -1.7553712665134507e+00 -1.0793387617678116e-03
7.9379379379379378e-01 -2.0829658708326447e+03 -1.7522944243079464e+00 -1.0774468799080610e-03
7.9479479479479476e-01 -2.0792260081820114e+03 -1.7491482659564592e+00 -1.0755123770913638e-03
7.9579579579579574e-01 -2.0754038968341747e+03 -1.7459329159127155e+00 -1.0735353298415491e-03
7.9679679679679682e-01 -2.0714996879817800e+03 -1.7426485013674833e+00 -1.0715158163653918e-03
7.9779779779779780e-01 -2.0675135360650329e+03 -1.7392951522435403e+00 -1.0694539165495194e-03
7.9879879879879878e-01 -2.0634455987655906e+03 -1.7358730011905332e+00 -1.0673497119572501e-03
7.9979979979979976e-01 -2.0592960370003225e+03 -1.7323821835797319e+00 -1.0652032858253680e-03
8.0080080080080074e-01 -2.0550650149149496e+03 -1.7288228374986756e+00 -1.0630147230608303e-03
8.0180180180180183e-01 -2.0507526998775456e+03 -1.7251951037457065e+00 -1.0607841102374075e-03
8.0280280280280281e-01 -2.0463592624719211e+03 -1.7214991258244050e+00 -1.0585115355922603e-03
8.0380380380380378e-01 -2.0418848764908732e+03 -1.7177350499379107e+00 -1.0561970890224481e-03
8.0480480480480476e-01 -2.0373297189293103e+03 -1.7139030249831377e+00 -1.0538408620813730e-03
8.0580580580580585e-01 -2.0326939699772502e+03 -1.7100032025448857e+00 -1.0514429479751579e-03
8.0680680680680683e-01 -2.0279778130126981e+03 -1.7060357368898473e+00 -1.0490034415589621e-03
8.0780780780780781e-01 -2.0231814345943837e+03 -1.7020007849604988e+00 -1.0465224393332246e-03
8.0880880880880879e-01 -2.0183050244543874e+03 -1.6978985063688969e+00 -1.0440000394398500e-03
8.0980980980980977e-01 -2.0133487754906346e+03 -1.6937290633903643e+00 -1.0414363416583262e-03
8.1081081081081086e-01 -2.0083128837592610e+03 -1.6894926209570675e+00 -1.0388314474017754e-03
8.1181181181181183e-01 -2.0031975484668631e+03 -1.6851893466514969e+00 -1.0361854597129448e-03
8.1281281281281281e-01 -1.9980029719626145e+03 -1.6808194106998353e+00 -1.0334984832601288e-03
8.1381381381381379e-01 -1.9927293597302614e+03 -1.6763829859652233e+00 -1.0307706243330298e-03
8.1481481481481477e-01 -1.9873769203799941e+03 -1.6718802479409220e+00 -1.0280019908385514e-03
8.1581581581581586e-01 -1.9819458656401980e+03 -1.6673113747433734e+00 -1.0251926922965333e-03
8.1681681681681684e-01 -1.9764364103490755e+03 -1.6626765471051517e+00 -1.0223428398354174e-03
8.1781781781781782e-01 -1.9708487724461461e+03 -1.6579759483678131e+00 -1.0194525461878501e-03
8.1881881881881879e-01 -1.9651831729636299e+03 -1.6532097644746480e+00 -1.0165219256862259e-03
8.1981981981981977e-01 -1.9594398360176988e+03 -1.6483781839633198e+00 -1.0135510942581619e-03
8.2082082082082086e-01 -1.9536189887996159e+03 -1.6434813979584113e+00 -1.0105401694219147e-03
8.2182182182182184e-01 -1.9477208615667462e+03 -1.6385196001638633e+00 -1.0074892702817307e-03
8.2282282282282282e-01 -1.9417456876334466e+03 -1.6334929868553092e+00 -1.0043985175231325e-03
8.2382382382382380e-01 -1.9356937033618383e+03 -1.6284017568723144e+00 -1.0012680334081478e-03
8.2482482482482478e-01 -1.9295651481524599e+03 -1.6232461116105106e+00 -9.9809794177047289e-04
8.2582582582582587e-01 -1.9233602644347900e+03 -1.6180262550136255e+00 -9.9488836801057100e-04
8.2682682682682684e-01 -1.9170792976576647e+03 -1.6127423935654204e+00 -9.9163943909071572e-04
8.2782782782782782e-01 -1.9107224962795660e+03 -1.6073947362815193e+00 -9.8835128352996724e-04
8.2882882882882880e-01 -1.9042901117587892e+03 -1.6019834947011393e+00 -9.8502403139908638e-04
8.2982982982982978e-01 -1.8977823985435032e+03 -1.5965088828787273e+00 -9.8165781431539326e-04
8.3083083083083087e-01 -1.8911996140616773e+03 -1.5909711173754870e+00 -9.7825276543755664e-04
8.3183183183183185e-01 -1.8845420187109066e+03 -1.5853704172508176e+00 -9.7480901946033101e-04
8.3283283283283283e-01 -1.8778098758481028e+03 -1.5797070040536443e+00 -9.7132671260922370e-04
8.3383383383383380e-01 -1.8710034517790841e+03 -1.5739811018136574e+00 -9.6780598263511051e-04
8.3483483483483478e-01 -1.8641230157480343e+03 -1.5681929370324472e+00 -9.6424696880878296e-04
8.3583583583583587e-01 -1.8571688399268567e+03 -1.5623427386745474e+00 -9.6064981191544194e-04
8.3683683683683685e-01 -1.8501411994044076e+03 -1.5564307381583768e+00 -9.5701465424912770e-04
8.3783783783783783e-01 -1.8430403721756095e+03 -1.5504571693470823e+00 -9.5334163960708921e-04
8.3883883883883881e-01 -1.8358666391304623e+03 -1.5444222685392932e+00 -9.4963091328409985e-04
8.3983983983983979e-01 -1.8286202840429241e+03 -1.5383262744597681e+00 -9.4588262206670554e-04
8.4084084084084088e-01 -1.8213015935596898e+03 -1.5321694282499545e+00 -9.4209691422742089e-04
8.4184184184184185e-01 -1.8139108571888544e+03 -1.5259519734584517e+00 -9.3827393951886439e-04
8.4284284284284283e-01 -1.8064483672884571e+03 -1.5196741560313745e+00 -9.3441384916783310e-04
8.4384384384384381e-01 -1.7989144190549155e+03 -1.5133362243026216e+00 -9.3051679586932015e-04
8.4484484484484479e-01 -1.7913093105113535e+03 -1.5069384289840582e+00 -9.2658293378047689e-04
8.4584584584584588e-01 -1.7836333424958061e+03 -1.5004810231555925e+00 -9.2261241851451163e-04
8.4684684684684686e-01 -1.7758868186493244e+03 -1.4939642622551690e+00 -9.1860540713453699e-04
8.4784784784784784e-01 -1.7680700454039620e+03 -1.4873884040686629e+00 -9.1456205814735569e-04
8.4884884884884881e-01 -1.7601833319706525e+03 -1.4807537087196800e+00 -9.1048253149718947e-04
8.4984984984984979e-01 -1.7522269903269778e+03 -1.4740604386592699e+00 -9.0636698855935290e-04
8.5085085085085088e-01 -1.7442013352048300e+03 -1.4673088586555438e+00 -9.0221559213387063e-04
8.5185185185185186e-01 -1.7361066840779613e+03 -1.4604992357832016e+00 -8.9802850643903745e-04
8.5285285285285284e-01 -1.7279433571494187e+03 -1.4536318394129626e+00 -8.9380589710491933e-04
8.5385385385385382e-01 -1.7197116773388884e+03 -1.4467069412009170e+00 -8.8954793116680596e-04
8.5485485485485480e-01 -1.7114119702699127e+03 -1.4397248150777742e+00 -8.8525477705859957e-04
8.5585585585585588e-01 -1.7030445642570112e+03 -1.4326857372380268e+00 -8.8092660460615277e-04
8.5685685685685686e-01 -1.6946097902927027e+03 -1.4255899861290338e+00 -8.7656358502055534e-04
8.5785785785785784e-01 -1.6861079820343975e+03 -1.4184378424399930e+00 -8.7216589089135401e-04
8.5885885885885882e-01 -1.6775394757912065e+03 -1.4112295890908444e+00 -8.6773369617972941e-04
8.5985985985985980e-01 -1.6689046105106406e+03 -1.4039655112210820e+00 -8.6326717621161629e-04
8.6086086086086089e-01 -1.6602037277651950e+03 -1.3966458961784665e+00 -8.5876650767076367e-04
8.6186186186186187e-01 -1.6514371717388447e+03 -1.3892710335076650e+00 -8.5423186859174952e-04
8.6286286286286284e-01 -1.6426052892134269e+03 -1.3818412149387962e+00 -8.4966343835293713e-04
8.6386386386386382e-01 -1.6337084295549198e+03 -1.3743567343758858e+00 -8.4506139766937728e-04
8.6486486486486491e-01 -1.6247469446996247e+03 -1.3668178878852439e+00 -8.4042592858566095e-04
8.6586586586586589e-01 -1.6157211891402530e+03 -1.3592249736837592e+00 -8.3575721446872231e-04
8.6686686686686687e-01 -1.6066315199118881e+03 -1.3515782921270900e+00 -8.3105544000057745e-04
8.6786786786786785e-01 -1.5974782965778702e+03 -1.3438781456977904e+00 -8.2632079117102319e-04
8.6886886886886883e-01 -1.5882618812155768e+03 -1.3361248389933471e+00 -8.2155345527028169e-04
8.6986986986986992e-01 -1.5789826384020898e+03 -1.3283186787141235e+00 -8.1675362088158663e-04
8.7087087087087089e-01 -1.5696409351997836e+03 -1.3204599736512328e+00 -8.1192147787372806e-04
8.7187187187187187e-01 -1.5602371411418005e+03 -1.3125490346743225e+00 -8.0705721739353993e-04
8.7287287287287285e-01 -1.5507716282174313e+03 -1.3045861747192733e+00 -8.0216103185833749e-04
8.7387387387387383e-01 -1.5412447708574016e+03 -1.2965717087758233e+00 -7.9723311494830668e-04
8.7487487487487492e-01 -1.5316569459190637e+03 -1.2885059538751085e+00 -7.9227366159884431e-04
8.7587587587587590e-01 -1.5220085326714875e+03 -1.2803892290771222e+00 -7.8728286799284594e-04
8.7687687687687688e-01 -1.5122999127804521e+03 -1.2722218554580882e+00 -7.8226093155294254e-04
8.7787787787787785e-01 -1.5025314702933572e+03 -1.2640041560977684e+00 -7.7720805093369632e-04
8.7887887887887883e-01 -1.4927035916240241e+03 -1.2557364560666759e+00 -7.7212442601373764e-04
8.7987987987987992e-01 -1.4828166655374096e+03 -1.2474190824132163e+00 -7.6701025788785955e-04
8.8088088088088090e-01 -1.4728710831342405e+03 -1.2390523641507600e+00 -7.6186574885906810e-04
8.8188188188188188e-01 -1.4628672378355234e+03 -1.2306366322446132e+00 -7.5669110243057084e-04
8.8288288288288286e-01 -1.4528055253669929e+03 -1.2221722195989333e+00 -7.5148652329773251e-04
8.8388388388388384e-01 -1.4426863437434613e+03 -1.2136594610435634e+00 -7.4625221733997857e-04
8.8488488488488493e-01 -1.4325100932530622e+03 -1.2050986933207781e+00 -7.4098839161264665e-04
8.8588588588588590e-01 -1.4222771764414283e+03 -1.1964902550719723e+00 -7.3569525433880053e-04
8.8688688688688688e-01 -1.4119879980957619e+03 -1.1878344868242601e+00 -7.3037301490099145e-04
8.8788788788788786e-01 -1.4016429652288207e+03 -1.1791317309770040e+00 -7.2502188383297421e-04
8.8888888888888884e-01 -1.3912424870628199e+03 -1.1703823317882720e+00 -7.1964207281138024e-04
8.8988988988988993e-01 -1.3807869750132472e+03 -1.1615866353612214e+00 -7.1423379464734575e-04
8.9089089089089091e-01 -1.3702768426725854e+03 -1.1527449896304069e+00 -7.0879726327809198e-04
8.9189189189189189e-01 -1.3597125057939486e+03 -1.1438577443480122e+00 -7.0333269375846038e-04
8.9289289289289286e-01 -1.3490943822746442e+03 -1.1349252510700247e+00 -6.9784030225241052e-04
8.9389389389389384e-01 -1.3384228921396334e+03 -1.1259478631423188e+00 -6.9232030602446419e-04
8.9489489489489493e-01 -1.3276984575249182e+03 -1.1169259356866814e+00 -6.8677292343111249e-04
8.9589589589589591e-01 -1.3169215026608538e+03 -1.1078598255867738e+00 -6.8119837391218316e-04
8.9689689689689689e-01 -1.3060924538553488e+03 -1.0987498914739986e+00 -6.7559687798215170e-04
8.9789789789789787e-01 -1.2952117394770123e+03 -1.0895964937133213e+00 -6.6996865722142307e-04
8.9889889889889885e-01 -1.2842797899382117e+03 -1.0803999943890197e+00 -6.6431393426756851e-04
8.9989989989989994e-01 -1.2732970376780358e+03 -1.0711607572903492e+00 -6.5863293280651273e-04
9.0090090090090091e-01 -1.2622639171452006e+03 -1.0618791478971639e+00 -6.5292587756369158e-04
9.0190190190190189e-01 -1.2511808647808573e+03 -1.0525555333654535e+00 -6.4719299429515965e-04
9.0290290290290287e-01 -1.2400483190013256e+03 -1.0431902825128176e+00 -6.4143450977865849e-04
9.0390390390390385e-01 -1.2288667201807546e+03 -1.0337837658038798e+00 -6.3565065180464766e-04
9.0490490490490494e-01 -1.2176365106337050e+03 -1.0243363553356333e+00 -6.2984164916729513e-04
9.0590590590590592e-01 -1.2063581345976504e+03 -1.0148484248227214e+00 -6.2400773165542569e-04
9.0690690690690690e-01 -1.1950320382153977e+03 -1.0053203495826493e+00 -6.1814913004342809e-04
9.0790790790790787e-01 -1.1836586695174526e+03 -9.9575250652094749e-01 -6.1226607608213276e-04
9.0890890890890885e-01 -1.1722384784042813e+03 -9.8614527411625053e-01 -6.0635880248963679e-04
9.0990990990990994e-01 -1.1607719166285269e+03 -9.7649903240533609e-01 -6.0042754294210464e-04
9.1091091091091092e-01 -1.1492594377771331e+03 -9.6681416296808687e-01 -5.9447253206452208e-04
9.1191191191191190e-01 -1.1377014972533993e+03 -9.5709104891239394e-01 -5.8849400542141295e-04
9.1291291291291288e-01 -1.1260985522589685e+03 -9.4733007485900456e-01 -5.8249219950752302e-04
9.1391391391391386e-01 -1.1144510617757462e+03 -9.3753162692631153e-01 -5.7646735173846658e-04
9.1491491491491495e-01 -1.1027594865477347e+03 -9.2769609271507070e-01 -5.7041970044133033e-04
9.1591591591591592e-01 -1.0910242890628163e+03 -9.1782386129307658e-01 -5.6434948484525055e-04
9.1691691691691690e-01 -1.0792459335344549e+03 -9.0791532317976897e-01 -5.5825694507194749e-04
9.1791791791791788e-01 -1.0674248858833300e+03 -8.9797087033078193e-01 -5.5214232212622558e-04
9.1891891891891886e-01 -1.0555616137189086e+03 -8.8799089612244142e-01 -5.4600585788644105e-04
9.1991991991991995e-01 -1.0436565863209512e+03 -8.7797579533620773e-01 -5.3984779509493616e-04
9.2092092092092093e-01 -1.0317102746209457e+03 -8.6792596414305589e-01 -5.3366837734843467e-04
9.2192192192192191e-01 -1.0197231511834725e+03 -8.5784180008779998e-01 -5.2746784908840353e-04
9.2292292292292288e-01 -1.0076956901875241e+03 -8.4772370207337733e-01 -5.2124645559138932e-04
9.2392392392392386e-01 -9.9562836740773275e+02 -8.3757207034505732e-01 -5.1500444295930899e-04
9.2492492492492495e-01 -9.8352166019556387e+02 -8.2738730647461900e-01 -5.0874205810972077e-04
9.2592592592592593e-01 -9.7137604746042632e+02 -8.1716981334446148e-01 -5.0245954876605378e-04
9.2692692692692691e-01 -9.5919200965072582e+02 -8.0691999513166424e-01 -4.9615716344780748e-04
9.2792792792792789e-01 -9.4697002873486269e+02 -7.9663825729200211e-01 -4.8983515146072275e-04
9.2892892892892887e-01 -9.3471058818217170e+02 -7.8632500654390991e-01 -4.8349376288692186e-04
9.2992992992992995e-01 -9.2241417294378482e+02 -7.7598065085238466e-01 -4.7713324857501054e-04
9.3093093093093093e-01 -9.1008126943346053e+02 -7.6560559941285700e-01 -4.7075386013016080e-04
9.3193193193193191e-01 -8.9771236550833714e+02 -7.5520026263500073e-01 -4.6435584990415574e-04
9.3293293293293289e-01 -8.8530795044962895e+02 -7.4476505212649291e-01 -4.5793947098540409e-04
9.3393393393393398e-01 -8.7286851494328243e+02 -7.3430038067674130e-01 -4.5150497718893451e-04
9.3493493493493496e-01 -8.6039455106056084e+02 -7.2380666224055101e-01 -4.4505262304635234e-04
9.3593593593593594e-01 -8.4788655223857484e+02 -7.1328431192174580e-01 -4.3858266379576930e-04
9.3693693693693691e-01 -8.3534501326076827e+02 -7.0273374595675164e-01 -4.3209535537170886e-04
9.3793793793793789e-01 -8.2277043023734984e+02 -6.9215538169813540e-01 -4.2559095439498464e-04
9.3893893893893898e-01 -8.1016330058565654e+02 -6.8154963759808507e-01 -4.1906971816254294e-04
9.3993993993993996e-01 -7.9752412301048969e+02 -6.7091693319186751e-01 -4.1253190463729118e-04
9.4094094094094094e-01 -7.8485339748438173e+02 -6.6025768908122839e-01 -4.0597777243789069e-04
9.4194194194194192e-01 -7.7215162522781361e+02 -6.4957232691774913e-01 -3.9940758082852385e-04
9.4294294294294290e-01 -7.5941930868939994e+02 -6.3886126938617871e-01 -3.9282158970864450e-04
9.4394394394394399e-01 -7.4665695152599983e+02 -6.2812494018770126e-01 -3.8622005960268986e-04
9.4494494494494496e-01 -7.3386505858280725e+02 -6.1736376402318716e-01 -3.7960325164978213e-04
9.4594594594594594e-01 -7.2104413587336637e+02 -6.0657816657638131e-01 -3.7297142759339108e-04
9.4694694694694692e-01 -7.0819469055956984e+02 -5.9576857449707610e-01 -3.6632484977098775e-04
9.4794794794794790e-01 -6.9531723093158189e+02 -5.8493541538422245e-01 -3.5966378110365938e-04
9.4894894894894899e-01 -6.8241226638774469e+02 -5.7407911776902509e-01 -3.5298848508571578e-04
9.4994994994994997e-01 -6.6948030741442221e+02 -5.6320011109798751e-01 -3.4629922577426316e-04
9.5095095095095095e-01 -6.5652186556580159e+02 -5.5229882571591848e-01 -3.3959626777875594e-04
9.5195195195195192e-01 -6.4353745344366973e+02 -5.4137569284891995e-01 -3.3287987625053612e-04
9.5295295295295290e-01 -6.3052758467712385e+02 -5.3043114458731855e-01 -3.2615031687233814e-04
9.5395395395395399e-01 -6.1749277390225870e+02 -5.1946561386857715e-01 -3.1940785584778166e-04
9.5495495495495497e-01 -6.0443353674181253e+02 -5.0847953446017213e-01 -3.1265275989084335e-04
9.5595595595595595e-01 -5.9135038978476757e+02 -4.9747334094243240e-01 -3.0588529621530461e-04
9.5695695695695693e-01 -5.7824385056590859e+02 -4.8644746869134292e-01 -2.9910573252417834e-04
9.5795795795795791e-01 -5.6511443754536401e+02 -4.7540235386133389e-01 -2.9231433699912582e-04
9.5895895895895900e-01 -5.5196267008808218e+02 -4.6433843336801472e-01 -2.8551137828984065e-04
9.5995995995995997e-01 -5.3878906844329947e+02 -4.5325614487090221e-01 -2.7869712550342846e-04
9.6096096096096095e-01 -5.2559415372395529e+02 -4.4215592675610266e-01 -2.7187184819375880e-04
9.6196196196196193e-01 -5.1237844788607435e+02 -4.3103821811896798e-01 -2.6503581635080038e-04
9.6296296296296291e-01 -4.9914247370812274e+02 -4.1990345874672863e-01 -2.5818930038994266e-04
9.6396396396396400e-01 -4.8588675477033291e+02 -4.0875208910110056e-01 -2.5133257114130135e-04
9.6496496496496498e-01 -4.7261181543398766e+02 -3.9758455030085832e-01 -2.4446589983900271e-04
9.6596596596596596e-01 -4.5931818082067264e+02 -3.8640128410438079e-01 -2.3758955811045170e-04
9.6696696696696693e-01 -4.4600637679151652e+02 -3.7520273289218742e-01 -2.3070381796559355e-04
9.6796796796796791e-01 -4.3267692992637683e+02 -3.6398933964942798e-01 -2.2380895178614719e-04
9.6896896896896900e-01 -4.1933036750301312e+02 -3.5276154794836218e-01 -2.1690523231483245e-04
9.6996996996996998e-01 -4.0596721747624264e+02 -3.4151980193082415e-01 -2.0999293264458788e-04
9.7097097097097096e-01 -3.9258800845703320e+02 -3.3026454629063462e-01 -2.0307232620775622e-04
9.7197197197197194e-01 -3.7919326969160568e+02 -3.1899622625602092e-01 -1.9614368676527496e-04
9.7297297297297292e-01 -3.6578353104050274e+02 -3.0771528757200806e-01 -1.8920728839584902e-04
9.7397397397397401e-01 -3.5235932295761518e+02 -2.9642217648277530e-01 -1.8226340548510217e-04
9.7497497497497498e-01 -3.3892117646921201e+02 -2.8511733971401476e-01 -1.7531231271472966e-04
9.7597597597597596e-01 -3.2546962315292905e+02 -2.7380122445525562e-01 -1.6835428505163001e-04
9.7697697697697694e-01 -3.1200519511673684e+02 -2.6247427834217130e-01 -1.6138959773702566e-04
9.7797797797797792e-01 -2.9852842497789595e+02 -2.5113694943887499e-01 -1.5441852627557737e-04
9.7897897897897901e-01 -2.8503984584189175e+02 -2.3978968622019903e-01 -1.4744134642448784e-04
9.7997997997997999e-01 -2.7153999128134257e+02 -2.2843293755395108e-01 -1.4045833418259164e-04
9.8098098098098097e-01 -2.5802939531488681e+02 -2.1706715268315330e-01 -1.3346976577943427e-04
9.8198198198198194e-01 -2.4450859238607239e+02 -2.0569278120828260e-01 -1.2647591766435236e-04
9.8298298298298292e-01 -2.3097811734220198e+02 -1.9431027306947454e-01 -1.1947706649553099e-04
9.8398398398398401e-01 -2.1743850541317966e+02 -1.8292007852872810e-01 -1.1247348912906191e-04
9.8498498498498499e-01 -2.0389029219035197e+02 -1.7152264815210552e-01 -1.0546546260799865e-04
9.8598598598598597e-01 -1.9033401360529874e+02 -1.6011843279189014e-01 -9.8453264151385716e-05
9.8698698698698695e-01 -1.7677020590864589e+02 -1.4870788356876288e-01 -9.1437171143299292e-05
9.8798798798798793e-01 -1.6319940564885701e+02 -1.3729145185396047e-01 -8.4417461121876755e-05
9.8898898898898902e-01 -1.4962214965099542e+02 -1.2586958925140898e-01 -7.7394411768331059e-05
9.8998998998998999e-01 -1.3603897499550206e+02 -1.1444274757987091e-01 -7.0368300895973205e-05
9.9099099099099097e-01 -1.2245041899694444e+02 -1.0301137885506768e-01 -6.3339406439219911e-05
9.9199199199199195e-01 -1.0885701918275792e+02 -9.1575935271795708e-02 -5.6308006442597117e-05
9.9299299299299304e-01 -9.5259313271984567e+01 -8.0136869186040446e-02 -4.9274379049742308e-05
9.9399399399399402e-01 -8.1657839154015718e+01 -6.8694633097093727e-02 -4.2238802492408873e-05
9.9499499499499500e-01 -6.8053134867291604e+01 -5.7249679629634599e-02 -3.5201555079448047e-05
9.9599599599599598e-01 -5.4445738578031268e+01 -4.5802461515836099e-02 -2.8162915185806684e-05
9.9699699699699695e-01 -4.0836188558948081e+01 -3.4353431577459528e-02 -2.1123161241517497e-05
9.9799799799799804e-01 -2.7225023167943565e+01 -2.2903042707930719e-02 -1.4082571720678115e-05
9.9899899899899902e-01 -1.3612780826824896e+01 -1.1451747854436107e-02 -7.0414251304423684e-06
1.0000000000000000e+00 -5.3012243327158949e-13 -4.4596534058958762e-16 -2.7421417205910354e-19


==> data/example_I_3b/param_ritz.csv <==
sigma1 sigma2 ritz_NN ritz_r ritz_exact
1.2122090909090912e+00 4.9495454545454551e+00 -4.9486192634844679e+00 -4.9890373347892503e+00 -5.0679379653118550e+00
9.1919272727272752e+00 3.9394545454545460e+00 -1.7592335459047777e+00 -1.7575531338110999e+00 -1.7895239114633270e+00
9.5959636363636367e+00 6.5656909090909101e+00 -1.2426674527816424e+00 -1.2432472278285711e+00 -1.2658625217440362e+00
7.3737636363636376e+00 4.0413636363636368e-01 -1.2703968130109574e+01 -1.2703968291564738e+01 -1.2879973311534288e+01
5.8586272727272730e+00 1.7172545454545456e+00 -3.6566562256731050e+00 -3.6495839238681169e+00 -3.7159716955425455e+00
7.1717454545454551e+00 1.0000000000000000e-04 -4.8708064462475457e+04 -4.8708056649949009e+04 -4.9348710094717113e+04


==> data/example_I_3b/r_solutions.csv <==
x_0 u_r_0 x_1 u_r_1 x_2 u_r_2 x_3 u_r_3 x_4 u_r_4 x_5 u_r_5
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.5237722901982670e-01 8.1770591912812440e-01 1.5237722901979719e-01 8.1770591912801927e-01 1.1686506429719160e-01 6.7005646758568893e-01 9.7333786214593099e-02 5.7415050232240217e-01 9.7333883604519500e-02 5.7415100333080527e-01 9.7336756554732895e-02 5.7416578271125829e-01
2.4999999999999989e-01 1.0000000000000022e+00 2.4999999999999881e-01 1.0000000000000047e+00 1.8743441066969430e-01 9.2372174642505056e-01 1.5474145823838389e-01 8.2616639816654325e-01 1.5474154306203630e-01 8.2616669845159207e-01 1.5474498363607950e-01 8.2617887826379877e-01
3.4762277098027727e-01 8.1770591912774993e-01 3.4762277098025179e-01 8.1770591912784574e-01 2.5000000000000022e-01 9.9999999999999800e-01 2.0381663794026919e-01 9.5819278288790555e-01 2.0381669927443599e-01 9.5819289315233225e-01 2.0382049816611661e-01 9.5819972238977746e-01
5.0000000000000000e-01 4.0708328358560444e-15 5.0000000000000000e-01 8.8267343148086245e-15 3.1256558933030582e-01 9.2372174642504934e-01 2.5000000000000161e-01 9.9999999999999689e-01 2.5000003576555241e-01 9.9999999999997524e-01 2.5000424106364011e-01 9.9999999964495734e-01
5.9733378621459055e-01 -1.2426850809848395e+03 5.9733378621458599e-01 -4.8523562240732804e+02 3.8313493570280849e-01 6.7005646758568638e-01 2.9618336205973261e-01 9.5819278288790133e-01 2.9618337432748859e-01 9.5819276083334515e-01 2.9618822748907109e-01 9.5818403553554932e-01
6.5474145823838137e-01 -1.7881455354645914e+03 6.5474145823837637e-01 -6.9822348810080257e+02 5.0000000000000000e-01 -3.9385775127838229e-15 3.4525854176161691e-01 8.2616639816653892e-01 3.4525853816655871e-01 8.2616641089344867e-01 3.4526463876049202e-01 8.2614481350620272e-01
7.0381663794026506e-01 -2.0739020016280201e+03 7.0381663794026283e-01 -8.0980382236043806e+02 6.1686506429719201e-01 -1.2200332413768680e+00 4.0266621378540668e-01 5.7415050232240128e-01 4.0266621935936808e-01 5.7415047364795957e-01 4.0267542021533531e-01 5.7410314020344055e-01
7.4999999999999800e-01 -2.1643890860641618e+03 7.4999999999999789e-01 -8.4513663306852595e+02 6.8743441066969491e-01 -1.6819048706176887e+00 5.0000000000000000e-01 -3.6271872817916350e-15 5.0000000000000000e-01 -5.5376190727019345e-19 5.0000000000000000e-01 -1.5545749395043315e-15
7.9618336205973095e-01 -2.0739020016280333e+03 7.9618336205972873e-01 -8.0980382236045091e+02 7.5000000000000022e-01 -1.8207916800994679e+00 6.5237722901977113e-01 -1.9542292974873105e-02 6.5216458230330487e-01 -9.1461248949220651e-04 6.2173937979447480e-01 -1.9446936693318648e-04
8.4525854176160997e-01 -1.7881455354646537e+03 8.4525854176161386e-01 -6.9822348810083190e+02 8.1256558933030520e-01 -1.6819048706176878e+00 7.5000000000000044e-01 -2.3898925662314108e-02 7.5023824927032745e-01 -1.1195630650670631e-03 7.3915903325946120e-01 -2.8018195205499312e-04
9.0266621378540124e-01 -1.2426850809849254e+03 9.0266621378540435e-01 -4.8523562240736953e+02 8.8313493570280732e-01 -1.2200332413768726e+00 8.4762277098022931e-01 -1.9542292974873060e-02 8.4795330747486442e-01 -9.1413396518017528e-04 8.4814881979269763e-01 -2.2910339517053801e-04
1.0000000000000000e+00 7.6930074259854725e-12 1.0000000000000000e+00 1.5030405952183766e-12 1.0000000000000000e+00 -5.0107325934680002e-15 1.0000000000000000e+00 -3.6376197189095499e-15 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000000e+00 -1.5547487369453218e-15


==> data/example_I_3b/r_solutions_Adam.csv <==
x_0 u_r_0 x_1 u_r_1 x_2 u_r_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.3149836381062799e-01 7.3538089421081509e-01 1.1685767897778020e-01 6.7002202120202603e-01 1.0591110079051130e-01 6.1742031943466202e-01
2.1263322480921759e-01 9.7256499125641427e-01 1.8742255777971850e-01 9.2369321558140094e-01 1.6898386430085541e-01 8.7321305115613879e-01
2.8736677349679490e-01 9.7256499373245808e-01 2.4998414495602059e-01 9.9999999503790538e-01 2.2368159750739930e-01 9.8635860094229488e-01
3.6850163566785132e-01 7.3538089643135973e-01 3.1254566685241381e-01 9.2376968986234054e-01 2.7631840248768708e-01 9.8635860094737726e-01
5.0000000000000000e-01 4.4408920985006262e-16 3.8311040534245999e-01 6.7017087099588113e-01 3.3101613569423372e-01 8.7321305117117720e-01
6.0591110066447618e-01 -1.3363377995503563e+03 5.0000000000000000e-01 -8.7290500094380976e-15 3.9408889920457069e-01 6.1742031945897147e-01
6.6898386419704270e-01 -1.8899727970431240e+03 6.1682338373694923e-01 -1.2196792355676920e+00 5.0000000000000000e-01 2.6670289240970924e-15
7.2368159742186244e-01 -2.1348637906335398e+03 6.8740031145092950e-01 -1.6817553957332998e+00 6.3149836528109460e-01 -8.2330621739549244e-04
7.7631840241940342e-01 -2.1348637909888798e+03 7.4997264886612003e-01 -1.8207916532125825e+00 7.1263322588685241e-01 -1.0888490643506379e-03
8.3101613564382970e-01 -1.8899727980977325e+03 8.1254503387342092e-01 -1.6819949387434454e+00 7.8736677410994604e-01 -1.0888490643558774e-03
8.9408889917482726e-01 -1.3363378012694270e+03 8.8312211044064448e-01 -1.2201421534366659e+00 8.6850163471570441e-01 -8.2330621741075096e-04
1.0000000000000002e+00 3.8465037129927451e-12 1.0000000000000000e+00 -1.7537564077138025e-14 1.0000000000000000e+00 2.6675183777019455e-15


==> data/example_I_3b/r_solutions_w_SGD.csv <==
x_0 u_r_0 x_1 u_r_1 x_2 u_r_2
0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00 0.0000000000000000e+00
1.5237722901982670e-01 8.1770591912812440e-01 1.1686506429719160e-01 6.7005646758568893e-01 9.7333883604519500e-02 5.7415100333080527e-01
2.4999999999999989e-01 1.0000000000000022e+00 1.8743441066969430e-01 9.2372174642505056e-01 1.5474154306203630e-01 8.2616669845159207e-01
3.4762277098027727e-01 8.1770591912774993e-01 2.5000000000000022e-01 9.9999999999999800e-01 2.0381669927443599e-01 9.5819289315233225e-01
5.0000000000000000e-01 4.0708328358560444e-15 3.1256558933030582e-01 9.2372174642504934e-01 2.5000003576555241e-01 9.9999999999997524e-01
5.9733378621459055e-01 -1.2426850809848395e+03 3.8313493570280849e-01 6.7005646758568638e-01 2.9618337432748859e-01 9.5819276083334515e-01
6.5474145823838137e-01 -1.7881455354645914e+03 5.0000000000000000e-01 -3.9385775127838229e-15 3.4525853816655871e-01 8.2616641089344867e-01
7.0381663794026506e-01 -2.0739020016280201e+03 6.1686506429719201e-01 -1.2200332413768680e+00 4.0266621935936808e-01 5.7415047364795957e-01
7.4999999999999800e-01 -2.1643890860641618e+03 6.8743441066969491e-01 -1.6819048706176887e+00 5.0000000000000000e-01 -5.5376190727019345e-19
7.9618336205973095e-01 -2.0739020016280333e+03 7.5000000000000022e-01 -1.8207916800994679e+00 6.5216458230330487e-01 -9.1461248949220651e-04
8.4525854176160997e-01 -1.7881455354646537e+03 8.1256558933030520e-01 -1.6819048706176878e+00 7.5023824927032745e-01 -1.1195630650670631e-03
9.0266621378540124e-01 -1.2426850809849254e+03 8.8313493570280732e-01 -1.2200332413768726e+00 8.4795330747486442e-01 -9.1413396518017528e-04
1.0000000000000000e+00 7.6930074259854725e-12 1.0000000000000000e+00 -5.0107325934680002e-15 1.0000000000000000e+00 0.0000000000000000e+00


==> data/example_I_3b/trimmed_Errors_N12.csv <==
Epoch Training_Error Testing_Error
0 -9.9762707163732356e-01 1.4726257782252469e-01
1 -1.0004698783094892e+00 1.4003966375283231e-01
2 -1.0007276499462006e+00 1.3546142945395820e-01
3 -1.0069572920126830e+00 1.3232324756237829e-01
4 -1.0050116754015623e+00 1.3180734855465229e-01
5 -1.0018326045161203e+00 1.3114615380737579e-01
6 -1.0079435029060748e+00 1.2777795180076679e-01
7 -1.0061905036102261e+00 1.2575960434620220e-01
8 -1.0035126925129068e+00 1.2785382287716610e-01
9 -1.0004136076983581e+00 1.3159367441482059e-01
10 -1.0053203216512576e+00 1.2853812870921760e-01
11 -1.0042082424942218e+00 1.2468179743563240e-01
12 -1.0065235940501442e+00 1.2335650632614240e-01
13 -1.0056840155835065e+00 1.2335728439932520e-01
14 -1.0052595942814102e+00 1.2295617545001369e-01
15 -1.0078206435282464e+00 1.2227261518735601e-01
16 -1.0063431326721266e+00 1.2274387425875050e-01
17 -1.0048424864461989e+00 1.2343396391084160e-01
18 -1.0077099092080102e+00 1.2271653450199090e-01
19 -1.0090595834835108e+00 1.2098929843863460e-01
20 -1.0092702222016263e+00 1.1944291453327460e-01
21 -1.0071142371879469e+00 1.1865342072878420e-01
22 -1.0082571928777504e+00 1.1836815075918110e-01
23 -1.0106760550496163e+00 1.1829050096310260e-01
24 -1.0082165693688474e+00 1.1827303465038851e-01
25 -1.0090064421913176e+00 1.1812548575151390e-01
26 -1.0073747563927764e+00 1.1776296956813960e-01
27 -1.0082030472348740e+00 1.1730100901406371e-01
29 -1.0105717647743877e+00 1.1570913826873100e-01
30 -1.0079812784787017e+00 1.1516784678264090e-01
32 -1.0072545565779560e+00 1.1513069088066499e-01
33 -1.0078559405797296e+00 1.1523704577829059e-01
35 -1.0096596260911688e+00 1.1443449359178480e-01
37 -1.0105124769255689e+00 1.1465101423122979e-01
38 -1.0106664079226382e+00 1.1494498111862420e-01
40 -1.0112870096885618e+00 1.1443092439464890e-01
42 -1.0121563513685714e+00 1.1411986077468490e-01
44 -1.0108096291417024e+00 1.1344038584105900e-01
47 -1.0074405216583544e+00 1.1350771166167201e-01
49 -1.0106102269475421e+00 1.1330453843270639e-01
51 -1.0087551862133111e+00 1.1341199208454630e-01
54 -1.0105627494541365e+00 1.1361178696020480e-01
56 -1.0112442131366703e+00 1.1301724995226130e-01
59 -1.0117803701047532e+00 1.1306403229068970e-01
62 -1.0117004608072422e+00 1.1323119852820721e-01
65 -1.0120024118680016e+00 1.1310098940723499e-01
68 -1.0104017941689043e+00 1.1266226812660980e-01
71 -1.0112446152168979e+00 1.1246865859592781e-01
75 -1.0123829594123543e+00 1.1264040877624031e-01
78 -1.0097422583357216e+00 1.1272026290562680e-01
82 -1.0111235475160001e+00 1.1262716643995070e-01
86 -1.0113144598056578e+00 1.1255673601804010e-01
90 -1.0106160670629489e+00 1.1230683892692379e-01
94 -1.0092554472244388e+00 1.1231005038041930e-01
99 -1.0093815968846880e+00 1.1238339555070311e-01
101 -1.0103618349815982e+00 1.1214221927536770e-01
104 -1.0109494132191024e+00 1.1236386300487330e-01
106 -1.0089189066138691e+00 1.1216181213565210e-01
109 -1.0097417289148261e+00 1.1210071253542840e-01
111 -1.0119090568620048e+00 1.1218837741377150e-01
114 -1.0087224373248709e+00 1.1205787990103420e-01
117 -1.0106474824698872e+00 1.1217972625138700e-01
119 -1.0118831050189561e+00 1.1205028917462130e-01
122 -1.0123801326685773e+00 1.1209666816302970e-01
125 -1.0127752528619285e+00 1.1209218701644991e-01
128 -1.0115632700694701e+00 1.1204087007693120e-01
131 -1.0100136938647979e+00 1.1192798708955720e-01
134 -1.0112818194673487e+00 1.1190465889360800e-01
137 -1.0090456778482553e+00 1.1204919920677490e-01
141 -1.0109033358554866e+00 1.1184935606999040e-01
144 -1.0121061564374287e+00 1.1197137696845230e-01
147 -1.0105957458218191e+00 1.1187836316668080e-01
151 -1.0093469016016161e+00 1.1198800424647830e-01
155 -1.0125104656981148e+00 1.1183133710718431e-01
158 -1.0106501916020132e+00 1.1176586832413840e-01
162 -1.0113107302407081e+00 1.1178920360176831e-01
166 -1.0103359037928292e+00 1.1176714314594460e-01
170 -1.0094551095312121e+00 1.1176414698394180e-01
174 -1.0087774455138070e+00 1.1181749937710980e-01
178 -1.0112048724704783e+00 1.1194021902153900e-01
182 -1.0105757739656835e+00 1.1169745143875261e-01
186 -1.0123651704373680e+00 1.1166106931304370e-01
191 -1.0111111200224971e+00 1.1172435111891001e-01
195 -1.0089491379820410e+00 1.1172018627654290e-01
200 -1.0108107601018497e+00 1.1182773008358360e-01
205 -1.0117698835803168e+00 1.1171855889255100e-01
209 -1.0127755450713216e+00 1.1169703716191490e-01
214 -1.0097105916942928e+00 1.1160106603910599e-01
220 -1.0097341430224684e+00 1.1153299568157760e-01
225 -1.0108085638382691e+00 1.1143702387407450e-01
230 -1.0114470648403091e+00 1.1153168153710220e-01
235 -1.0093169139775602e+00 1.1167733327757989e-01
241 -1.0109856089382845e+00 1.1157669033517410e-01
247 -1.0125947660711287e+00 1.1172862840258360e-01
253 -1.0118733556492292e+00 1.1156612908428550e-01
259 -1.0086950683040932e+00 1.1188571443605561e-01
265 -1.0106054510121445e+00 1.1152558126906210e-01
271 -1.0112878185657646e+00 1.1176712321864329e-01
277 -1.0112842224187484e+00 1.1150512166111599e-01
284 -1.0114468976903337e+00 1.1148254165781060e-01
291 -1.0123065174686121e+00 1.1144830991281370e-01
297 -1.0113514729675586e+00 1.1143628498484499e-01
304 -1.0098491016809650e+00 1.1144011856419350e-01
312 -1.0103015682954382e+00 1.1137307070391550e-01
319 -1.0127416885448219e+00 1.1153891874503701e-01
326 -1.0125869865368389e+00 1.1145141220039891e-01
334 -1.0111173444532535e+00 1.1149994049732360e-01
342 -1.0094617739894234e+00 1.1155448271809559e-01
350 -1.0125400299228844e+00 1.1140559834333760e-01
358 -1.0110830740655723e+00 1.1137315842991560e-01
367 -1.0089228689092364e+00 1.1145936805304350e-01
375 -1.0114188060738278e+00 1.1159868774652611e-01
384 -1.0121020585773119e+00 1.1172638211563940e-01
393 -1.0103625340151261e+00 1.1145411173363620e-01
403 -1.0103913125378980e+00 1.1132620163496670e-01
412 -1.0086989112730194e+00 1.1133571161560959e-01
422 -1.0124594890348468e+00 1.1134502388937299e-01
432 -1.0117007318145628e+00 1.1125480281555260e-01
442 -1.0113684818669175e+00 1.1125659625224850e-01
452 -1.0102642401373778e+00 1.1123783926927081e-01
463 -1.0110802885470271e+00 1.1117218359800921e-01
474 -1.0099765837993600e+00 1.1116948002995250e-01
485 -1.0099121835194442e+00 1.1121510095930770e-01
497 -1.0106028416006887e+00 1.1125114177607860e-01
508 -1.0107008144388965e+00 1.1141876258216810e-01
520 -1.0099954786275649e+00 1.1148396163978630e-01
533 -1.0110839586855718e+00 1.1152419170904131e-01
545 -1.0066643564911175e+00 1.1183394368939981e-01
558 -1.0091932002840176e+00 1.1196581395494640e-01
571 -1.0124337435390469e+00 1.1177098788736430e-01
585 -1.0089886813748874e+00 1.1183401986344360e-01
598 -1.0100788032648915e+00 1.1176931559380150e-01
613 -1.0125591738282840e+00 1.1158087021112589e-01
627 -1.0115142345103534e+00 1.1163820836894330e-01
642 -1.0106622042254720e+00 1.1164573300448311e-01
657 -1.0097715242697178e+00 1.1165397605012480e-01
672 -1.0104342617718118e+00 1.1160911425985590e-01
688 -1.0088956981555388e+00 1.1154901577685029e-01
704 -1.0080961923048866e+00 1.1153435081716660e-01
721 -1.0087053664646450e+00 1.1151712166909920e-01
738 -1.0105811792049031e+00 1.1162430543078600e-01
755 -1.0104352289773488e+00 1.1166372260620040e-01
773 -1.0102029161627617e+00 1.1159480004599030e-01
791 -1.0111361272590089e+00 1.1163317029677659e-01
810 -1.0119956760799060e+00 1.1175025006532049e-01
829 -1.0115498040554509e+00 1.1178335797069190e-01
849 -1.0092990258267915e+00 1.1170719252974930e-01
869 -1.0125309240448237e+00 1.1163237608627891e-01
889 -1.0072514576086338e+00 1.1148274888320769e-01
910 -1.0101129869965797e+00 1.1137191905993650e-01
932 -1.0106245050725453e+00 1.1137584474345870e-01
954 -1.0087895160620726e+00 1.1151149988189681e-01
976 -1.0112729975991932e+00 1.1135337548323930e-01
999 -1.0128648772942570e+00 1.1148167525181740e-01
1023 -1.0120559442545876e+00 1.1126412748823040e-01
1047 -1.0109564414722667e+00 1.1129180253227410e-01
1071 -1.0110464576220053e+00 1.1142988503777390e-01
1096 -1.0117247599680110e+00 1.1119183041570900e-01
1122 -1.0111519474046398e+00 1.1142741169785510e-01
1149 -1.0102959197389290e+00 1.1132653195057900e-01
1176 -1.0098970517052190e+00 1.1149676832074110e-01
1204 -1.0111775885082599e+00 1.1145295185562611e-01
1232 -1.0101433438821039e+00 1.1142748104217701e-01
1261 -1.0120633191710495e+00 1.1114830458183481e-01
1291 -1.0097668758739873e+00 1.1111466128085661e-01
1321 -1.0117286043985381e+00 1.1099335630715471e-01
1352 -1.0093331932570706e+00 1.1104014421565581e-01
1384 -1.0095880552424088e+00 1.1104676164907230e-01
1416 -1.0110523113067753e+00 1.1098679269564329e-01
1450 -1.0079215722477002e+00 1.1106010065574300e-01
1484 -1.0099145117748860e+00 1.1126513975022870e-01
1519 -1.0119372472789110e+00 1.1110962960064880e-01
1555 -1.0126387759964597e+00 1.1152265365246219e-01
1591 -1.0105312392312105e+00 1.1126913770574989e-01
1629 -1.0088688517561391e+00 1.1109013054013731e-01
1667 -1.0116059656845755e+00 1.1117774852775980e-01
1706 -1.0119841398494192e+00 1.1138949700263270e-01
1747 -1.0088584519466617e+00 1.1099995415326920e-01
1788 -1.0116046091435522e+00 1.1090477483062150e-01
1830 -1.0118525095135329e+00 1.1075869955182829e-01
1873 -1.0101677808810461e+00 1.1090818410554810e-01
1917 -1.0111525562658117e+00 1.1084376481922879e-01
1962 -1.0113788432609585e+00 1.1065611486314970e-01
2008 -1.0117333980296170e+00 1.1094140780988550e-01
2056 -1.0101044147762703e+00 1.1071295216913279e-01
2104 -1.0094359283131875e+00 1.1079476117509700e-01
2153 -1.0101735420070721e+00 1.1109001838969899e-01
2204 -1.0128136267984726e+00 1.1104391007405830e-01
2256 -1.0117381693156824e+00 1.1099960547710620e-01
2309 -1.0112986931211914e+00 1.1087562159915949e-01
2363 -1.0104956497493158e+00 1.1095628346859820e-01
2419 -1.0108349287484282e+00 1.1098063375781630e-01
2476 -1.0129949999254666e+00 1.1099415993925719e-01
2534 -1.0109914005823242e+00 1.1102082183730839e-01
2594 -1.0109819818401069e+00 1.1104181154078070e-01
2655 -1.0095079137226612e+00 1.1097177557027790e-01
2718 -1.0110202955475349e+00 1.1110723725616760e-01
2782 -1.0099804034956941e+00 1.1113359502625600e-01
2847 -1.0108142077597546e+00 1.1112998786391730e-01
2914 -1.0119395109128839e+00 1.1105485527177870e-01
2983 -1.0100041488257043e+00 1.1113439864259950e-01
3053 -1.0121157164961609e+00 1.1105000168762751e-01
3125 -1.0102173543361517e+00 1.1102015777206910e-01
3198 -1.0116386243382631e+00 1.1100565790528480e-01
3274 -1.0069895376302245e+00 1.1110109009887710e-01
3351 -1.0107419927940835e+00 1.1109139209242561e-01
3429 -1.0094413863030676e+00 1.1118121263572681e-01
3510 -1.0076201424285962e+00 1.1116976517956000e-01
3593 -1.0094085943105715e+00 1.1114112431369370e-01
3677 -1.0118757373066145e+00 1.1122788481709479e-01
3764 -1.0079352208071792e+00 1.1119373695041980e-01
3853 -1.0080787844818546e+00 1.1122699792671020e-01
3943 -1.0113351756593911e+00 1.1128585271551800e-01
4036 -1.0089954139336643e+00 1.1134329097280660e-01
4131 -1.0117428154662529e+00 1.1129615609582220e-01
4228 -1.0123703701263913e+00 1.1127709269998370e-01
4328 -1.0108126212752830e+00 1.1130426461214769e-01
4430 -1.0102243659330334e+00 1.1130219438684320e-01
4534 -1.0113455571218990e+00 1.1126801217132640e-01
4641 -1.0119849640243701e+00 1.1124076138597060e-01
4750 -1.0125320334649737e+00 1.1118365110558090e-01
4862 -1.0111389054754321e+00 1.1123408481663810e-01
4976 -1.0109680282556570e+00 1.1124849858123299e-01
5093 -1.0092706516445564e+00 1.1125485278097980e-01
5213 -1.0089692168127600e+00 1.1126021382501050e-01
5336 -1.0095696671298535e+00 1.1125332386290231e-01
5461 -1.0111975358849541e+00 1.1124775015325369e-01
5590 -1.0104993639704307e+00 1.1124456241235341e-01
5721 -1.0107710237927301e+00 1.1121602407239810e-01
5856 -1.0114706404664309e+00 1.1122314031248660e-01
5994 -1.0109628736911034e+00 1.1120210982905780e-01
6135 -1.0092812719656561e+00 1.1125205884398751e-01
6279 -1.0116353995647600e+00 1.1120155071521499e-01
6427 -1.0115655813967299e+00 1.1122528605753250e-01
6578 -1.0110284410134174e+00 1.1126181667844960e-01
6733 -1.0093644842132328e+00 1.1121184012176780e-01
6892 -1.0099493120204108e+00 1.1120076820101819e-01
7054 -1.0121808863526782e+00 1.1121372793639850e-01
7220 -1.0096966258334044e+00 1.1120840841671890e-01
7390 -1.0101881696708492e+00 1.1120151194492930e-01
7564 -1.0104521952709833e+00 1.1121738164018380e-01
7742 -1.0102070479678915e+00 1.1124945629330620e-01
7924 -1.0127342249467262e+00 1.1121637432845290e-01
8110 -1.0112544888093546e+00 1.1123659820648850e-01
8301 -1.0071300631866444e+00 1.1121476585322830e-01
8497 -1.0112388717025489e+00 1.1125977125138260e-01
8696 -1.0097697261634633e+00 1.1119341297286810e-01
8901 -1.0099702858218145e+00 1.1118325662225610e-01
9111 -1.0111643191184454e+00 1.1118347051853560e-01
9325 -1.0110157546373866e+00 1.1120282568705460e-01
9544 -1.0114006124035810e+00 1.1124860191432920e-01
9769 -1.0088083509180057e+00 1.1119642655237960e-01
9999 -1.0102188545289874e+00 1.1122172569689910e-01
10004 -1.0120045523203418e+00 1.1121152536426671e-01
10009 -1.0112676907514515e+00 1.1122503018556680e-01
10014 -1.0128307591868648e+00 1.1122489457634931e-01
10019 -1.0120220713984485e+00 1.1120996126589849e-01
10024 -1.0124884301531132e+00 1.1120614422498830e-01
10029 -1.0108101168746078e+00 1.1119629724041090e-01
10034 -1.0100929094356494e+00 1.1119356225316790e-01
10039 -1.0109172843364127e+00 1.1120692784459441e-01
10043 -1.0107155836508095e+00 1.1121690579616671e-01
10048 -1.0107156536462909e+00 1.1120218227542709e-01
10053 -1.0094132569285299e+00 1.1119609436507551e-01
10058 -1.0098158354471278e+00 1.1120106869321331e-01
10063 -1.0085599960088232e+00 1.1120217517472990e-01
10068 -1.0114587667369250e+00 1.1120964366725730e-01
10073 -1.0117598936228660e+00 1.1120230675750140e-01
10078 -1.0098609022328642e+00 1.1120074199145130e-01
10083 -1.0113626110375389e+00 1.1118215520447430e-01
10088 -1.0109128347979870e+00 1.1116696095269110e-01
10093 -1.0111426273502799e+00 1.1116936846593180e-01
10098 -1.0115541145497056e+00 1.1117027870087200e-01
10103 -1.0127367600117456e+00 1.1117509538464680e-01
10108 -1.0104488645475087e+00 1.1118892465194280e-01
10113 -1.0109095875179346e+00 1.1121593942820160e-01
10118 -1.0100826870570676e+00 1.1123974875653581e-01
10123 -1.0118686132071066e+00 1.1128121531342880e-01
10128 -1.0118180021216820e+00 1.1127884385877920e-01
10133 -1.0097161299683433e+00 1.1128159737710630e-01
10138 -1.0112497474018249e+00 1.1128103165365109e-01
10143 -1.0113360893694534e+00 1.1127644930177640e-01
10148 -1.0120293323328939e+00 1.1126459144788690e-01
10153 -1.0126940342141129e+00 1.1125378135523160e-01
10158 -1.0120144433629918e+00 1.1125305029093130e-01
10163 -1.0092105577268551e+00 1.1126626180898939e-01
10168 -1.0122647974419203e+00 1.1124301245141030e-01
10173 -1.0128306669936564e+00 1.1124010640122781e-01
10178 -1.0120978764341837e+00 1.1124638769275250e-01
10183 -1.0122780263568458e+00 1.1124252839205161e-01
10188 -1.0103630492177171e+00 1.1123492683971950e-01
10193 -1.0112553787076612e+00 1.1124701886429610e-01
10198 -1.0072999839775516e+00 1.1123723265028050e-01
10203 -1.0113166452620843e+00 1.1121896841915010e-01
10208 -1.0127838668385625e+00 1.1121186554791550e-01
10213 -1.0097487918060470e+00 1.1121343389619449e-01
10218 -1.0097684685806865e+00 1.1120958049720470e-01
10223 -1.0101820842809370e+00 1.1120957173801389e-01
10228 -1.0092292498498676e+00 1.1121536264389940e-01
10233 -1.0105326904352367e+00 1.1124415298570360e-01
10238 -1.0104406590860415e+00 1.1126079740804300e-01
10243 -1.0100189826410446e+00 1.1128429983183730e-01
10248 -1.0106280036838970e+00 1.1130959986171041e-01
10254 -1.0117263609057929e+00 1.1129977040026140e-01
10259 -1.0103956602062341e+00 1.1127416687290650e-01
10264 -1.0111254138243806e+00 1.1125588732596300e-01
10269 -1.0100809338113130e+00 1.1124951357816221e-01
10274 -1.0108493136347223e+00 1.1122116319543000e-01
10279 -1.0109986487988707e+00 1.1122350652074320e-01
10284 -1.0101810075392013e+00 1.1121038378116410e-01
10289 -1.0086409510347869e+00 1.1122309714810290e-01
10294 -1.0105455260503970e+00 1.1124273946854150e-01
10299 -1.0101698227984126e+00 1.1127027403342191e-01
10304 -1.0118194533657536e+00 1.1128352966540300e-01
10309 -1.0097497969075016e+00 1.1126687241672790e-01
10314 -1.0096724032205402e+00 1.1123452861119010e-01
10319 -1.0092683399851372e+00 1.1120948090553170e-01
10325 -1.0102351935392804e+00 1.1118957841477239e-01
10330 -1.0098158240152777e+00 1.1118046890282809e-01
10335 -1.0126841678908398e+00 1.1117026313439719e-01
10340 -1.0115555388073072e+00 1.1116035616594780e-01
10345 -1.0120341148826817e+00 1.1115089373523050e-01
10350 -1.0106952366532214e+00 1.1119410168962740e-01
10355 -1.0093143523035231e+00 1.1123194516951419e-01
10360 -1.0123374830430465e+00 1.1129842007098741e-01
10365 -1.0108093984148649e+00 1.1131684805886009e-01
10370 -1.0116094512432032e+00 1.1129745611174720e-01
10376 -1.0097189975217740e+00 1.1128103757604170e-01
10381 -1.0128312713451018e+00 1.1128172073307541e-01
10386 -1.0102660330652580e+00 1.1130311274442750e-01
10391 -1.0103460945860037e+00 1.1130970066608410e-01
10396 -1.0102070170111588e+00 1.1131579167505180e-01
10401 -1.0108880880988285e+00 1.1130863102058999e-01
10406 -1.0112343943308180e+00 1.1130411489669770e-01
10411 -1.0102992274217728e+00 1.1130378615192980e-01
10417 -1.0124495342602546e+00 1.1130508499666319e-01
10422 -1.0082079128467971e+00 1.1130346635735119e-01
10427 -1.0100307261310559e+00 1.1129642107033701e-01
10432 -1.0114213297928409e+00 1.1129202613213360e-01
10437 -1.0098356775764006e+00 1.1128511859486120e-01
10442 -1.0115456424485183e+00 1.1129830728963740e-01
10447 -1.0112015257526292e+00 1.1129679994222910e-01
10453 -1.0107877400035996e+00 1.1130473303729591e-01
10458 -1.0118106566925100e+00 1.1130049155532730e-01
10463 -1.0075529353061072e+00 1.1128601595829340e-01
10468 -1.0096132812348839e+00 1.1127381656106450e-01
10473 -1.0128089232637791e+00 1.1124627373675390e-01
10478 -1.0122778523440183e+00 1.1125229835398261e-01
10483 -1.0111255321960979e+00 1.1126429214744039e-01
10489 -1.0116928368694369e+00 1.1124251177364899e-01
10494 -1.0090383569117385e+00 1.1121360883784560e-01
10499 -1.0109014957574809e+00 1.1122570562026260e-01


==> data/example_I_3b/trimmed_Errors_N256.csv <==
Epoch Training_Error Testing_Error
0 -9.9996475793561357e-01 1.0003086868609901e-02
1 -9.9998111310697835e-01 8.9124600189088993e-03
2 -9.9998990002303123e-01 8.1766888062757004e-03
3 -9.9999349307165519e-01 7.6374345318688001e-03
4 -9.9999833496159141e-01 7.2431363155554002e-03
5 -1.0000023194683831e+00 7.0009057757714002e-03
6 -1.0000051791581972e+00 6.8173399927732000e-03
7 -1.0000054630935251e+00 6.6783287119019999e-03
8 -1.0000070012750173e+00 6.6045404511383002e-03
9 -1.0000076535958149e+00 6.5869965735396996e-03
10 -1.0000074411857554e+00 6.5439271135046004e-03
11 -1.0000080955804724e+00 6.4770560938007000e-03
12 -1.0000098501862131e+00 6.4030470465124998e-03
13 -1.0000109093403988e+00 6.3439050447082999e-03
14 -1.0000113673626598e+00 6.3019934322450996e-03
15 -1.0000114099537505e+00 6.2683437261871998e-03
16 -1.0000118668038325e+00 6.2436136652426998e-03
17 -1.0000109469244418e+00 6.2221565787279002e-03
18 -1.0000127825768736e+00 6.1940573288967000e-03
19 -1.0000129749080624e+00 6.1575051437991997e-03
20 -1.0000153079789644e+00 6.1196555880616002e-03
21 -1.0000151897224194e+00 6.0869729261839997e-03
22 -1.0000144709252858e+00 6.0538680090979997e-03
23 -1.0000149743313700e+00 6.0173501791780997e-03
24 -1.0000158770233829e+00 5.9850818143950000e-03
25 -1.0000161151500635e+00 5.9568852051807997e-03
26 -1.0000158255874767e+00 5.9319652313845001e-03
27 -1.0000168898940005e+00 5.9106943218146003e-03
29 -1.0000178764514662e+00 5.8551925601635999e-03
30 -1.0000175349415821e+00 5.8299883668286000e-03
32 -1.0000154890911763e+00 5.7806327331596996e-03
33 -1.0000163697757474e+00 5.7594920016038002e-03
35 -1.0000197055414053e+00 5.7209369278895996e-03
37 -1.0000209161930296e+00 5.6897738972094998e-03
38 -1.0000204662778269e+00 5.6721884752543002e-03
40 -1.0000203004530008e+00 5.6392883577904996e-03
42 -1.0000220998460121e+00 5.6142656972442999e-03
44 -1.0000197139567548e+00 5.5859253729165998e-03
47 -1.0000180660106406e+00 5.5491813384473997e-03
49 -1.0000206413778310e+00 5.5311525316227997e-03
51 -1.0000191052956058e+00 5.5102621186947000e-03
54 -1.0000224601015362e+00 5.4802635666915001e-03
56 -1.0000214856144716e+00 5.4643115480294000e-03
59 -1.0000229304190318e+00 5.4429970008841996e-03
62 -1.0000226262193632e+00 5.4262983159136004e-03
65 -1.0000240705895054e+00 5.4104036179093004e-03
68 -1.0000225252850610e+00 5.3947835659119000e-03
71 -1.0000240976037404e+00 5.3815313550667999e-03
75 -1.0000252034394932e+00 5.3621379471699001e-03
78 -1.0000210464182284e+00 5.3508868925120998e-03
82 -1.0000236779346670e+00 5.3376148259635997e-03
86 -1.0000244143748014e+00 5.3257043837145997e-03
90 -1.0000229054911245e+00 5.3129715232936997e-03
94 -1.0000211221458539e+00 5.3012427344648000e-03
99 -1.0000221386722070e+00 5.2878659360995998e-03
101 -1.0000224835444027e+00 5.2836198615675003e-03
104 -1.0000247857124671e+00 5.2760868914158996e-03
106 -1.0000220758795386e+00 5.2701272508239999e-03
109 -1.0000225782624850e+00 5.2605174607334004e-03
111 -1.0000249451312424e+00 5.2527567690937998e-03
114 -1.0000198761397261e+00 5.2412642103394002e-03
117 -1.0000245950833631e+00 5.2320838968776002e-03
119 -1.0000255571950398e+00 5.2262937472933001e-03
122 -1.0000273517865239e+00 5.2173700355080000e-03
125 -1.0000271747211873e+00 5.2085129733913998e-03
128 -1.0000254936568425e+00 5.1980107413619999e-03
131 -1.0000227456142321e+00 5.1877837388916003e-03
134 -1.0000246553383290e+00 5.1773334685210996e-03
137 -1.0000216435343992e+00 5.1706302900501998e-03
141 -1.0000245366453251e+00 5.1642777264948002e-03
144 -1.0000270252815919e+00 5.1589009300064999e-03
147 -1.0000243958135226e+00 5.1566633188640000e-03
151 -1.0000224785472234e+00 5.1487618411293996e-03
155 -1.0000276597745203e+00 5.1473499963657996e-03
158 -1.0000241772353025e+00 5.1402212923868998e-03
162 -1.0000263243321881e+00 5.1365394024959002e-03
166 -1.0000241610334222e+00 5.1291411459314998e-03
170 -1.0000229317299407e+00 5.1258191808288998e-03
174 -1.0000219461765181e+00 5.1222114067978001e-03
178 -1.0000256539621468e+00 5.1167656154660996e-03
182 -1.0000241481393264e+00 5.1122151722225997e-03
186 -1.0000275936074448e+00 5.1074404769643001e-03
191 -1.0000259898352557e+00 5.1020525709583996e-03
195 -1.0000231673644386e+00 5.0974837375764000e-03
200 -1.0000248278217023e+00 5.0922620177296998e-03
205 -1.0000269260471504e+00 5.0881744568597002e-03
209 -1.0000289779695970e+00 5.0809073184684000e-03
214 -1.0000232626110612e+00 5.0779562767938003e-03
220 -1.0000240480686184e+00 5.0753153282490004e-03
225 -1.0000253880930623e+00 5.0746966847063004e-03
230 -1.0000273042333221e+00 5.0727372686297000e-03
235 -1.0000235037571703e+00 5.0703901320642997e-03
241 -1.0000261567047992e+00 5.0810395192745000e-03
247 -1.0000287541059121e+00 5.0685939280022997e-03
253 -1.0000267126513751e+00 5.0633205057413998e-03
259 -1.0000228536911109e+00 5.0606394673589003e-03
265 -1.0000248766636093e+00 5.0541172993794998e-03
271 -1.0000273190915827e+00 5.0541136145141000e-03
277 -1.0000270664253756e+00 5.0495753763621001e-03
284 -1.0000263573729524e+00 5.0473013455779002e-03
291 -1.0000278035291570e+00 5.0453227950866004e-03
297 -1.0000263710920128e+00 5.0488849778498003e-03
304 -1.0000250736819041e+00 5.0466054179096999e-03
312 -1.0000245411687529e+00 5.0451685200468997e-03
319 -1.0000292706879741e+00 5.0509780380520999e-03
326 -1.0000287973249653e+00 5.0444607990490003e-03
334 -1.0000264602202278e+00 5.0444202102622997e-03
342 -1.0000239710948555e+00 5.0429624654241001e-03
350 -1.0000282441535711e+00 5.0414711634536999e-03
358 -1.0000264117315918e+00 5.0431737072492997e-03
367 -1.0000235059045677e+00 5.0442900247073003e-03
375 -1.0000274569049297e+00 5.0414016592486002e-03
384 -1.0000283437075059e+00 5.0476328476539000e-03
393 -1.0000255880216271e+00 5.0414436717294998e-03
403 -1.0000254951911804e+00 5.0507916090724997e-03
412 -1.0000226551719196e+00 5.0411728722478998e-03
422 -1.0000280573208489e+00 5.0386929795117998e-03
432 -1.0000269360795808e+00 5.0396646055882004e-03
442 -1.0000276690718397e+00 5.0362904301395001e-03
452 -1.0000247382920022e+00 5.0374403880021996e-03
463 -1.0000267319024976e+00 5.0363630358505000e-03
474 -1.0000255687188060e+00 5.0347570962764997e-03
485 -1.0000251151738839e+00 5.0391369633329998e-03
497 -1.0000255583025379e+00 5.0522645408841004e-03
508 -1.0000254387795366e+00 5.0441442856139001e-03
520 -1.0000245700962549e+00 5.0514950344731999e-03
533 -1.0000259047204425e+00 5.0460090726566001e-03
545 -1.0000191742257001e+00 5.0485959804018000e-03
558 -1.0000232443508246e+00 5.0435355949683004e-03
571 -1.0000278290136819e+00 5.0419876575760999e-03
585 -1.0000237474703919e+00 5.0367818350049998e-03
598 -1.0000246003990867e+00 5.0409047742225998e-03
613 -1.0000291105148598e+00 5.0390444455784000e-03
627 -1.0000270013934196e+00 5.0357441686652996e-03
642 -1.0000245485367143e+00 5.0405082991529003e-03
657 -1.0000253111035680e+00 5.0446133684471000e-03
672 -1.0000246820936110e+00 5.0390109093652003e-03
688 -1.0000224531048889e+00 5.0357476447277002e-03
704 -1.0000228164053169e+00 5.0396272955255004e-03
721 -1.0000226691983229e+00 5.0421415116500001e-03
738 -1.0000254760875087e+00 5.0440769970916998e-03
755 -1.0000253210080163e+00 5.0451779714298000e-03
773 -1.0000260905184866e+00 5.0372263021496002e-03
791 -1.0000263798932945e+00 5.0435990644316997e-03
810 -1.0000275283414155e+00 5.0552312183048996e-03
829 -1.0000262393941299e+00 5.0407075343613002e-03
849 -1.0000229716010165e+00 5.0388261890248996e-03
869 -1.0000290306628403e+00 5.0386249029170998e-03
889 -1.0000218374677612e+00 5.0358768891828999e-03
910 -1.0000242680854510e+00 5.0386424774907998e-03
932 -1.0000245499738580e+00 5.0374099170941997e-03
954 -1.0000223095432614e+00 5.0417657906064997e-03
976 -1.0000269059279376e+00 5.0346787355869003e-03
999 -1.0000296037281680e+00 5.0393601098261001e-03
1023 -1.0000280138416064e+00 5.0377002476938004e-03
1047 -1.0000259812090446e+00 5.0343104753844004e-03
1071 -1.0000265304702285e+00 5.0347608271942004e-03
1096 -1.0000270404322460e+00 5.0325166785983996e-03
1122 -1.0000261005052309e+00 5.0355402603767000e-03
1149 -1.0000241167526094e+00 5.0333290780413004e-03
1176 -1.0000229297769070e+00 5.0344390373989996e-03
1204 -1.0000265370121275e+00 5.0350398661444997e-03
1232 -1.0000245415021316e+00 5.0312010122901003e-03
1261 -1.0000276844273239e+00 5.0299588317361003e-03
1291 -1.0000241171988684e+00 5.0296575241744997e-03
1321 -1.0000269059299569e+00 5.0353226758750999e-03
1352 -1.0000233408835122e+00 5.0277994140522000e-03
1384 -1.0000243318538125e+00 5.0337223516290002e-03
1416 -1.0000265037561960e+00 5.0282346176062000e-03
1450 -1.0000223064965910e+00 5.0257188457958997e-03
1484 -1.0000242484498956e+00 5.0267388307857000e-03
1519 -1.0000273163366824e+00 5.0269368118105000e-03
1555 -1.0000290879239611e+00 5.0296261217769997e-03
1591 -1.0000250765282861e+00 5.0271564912802999e-03
1629 -1.0000230816886595e+00 5.0255971307918996e-03
1667 -1.0000279917146468e+00 5.0260794254506002e-03
1706 -1.0000277182810988e+00 5.0257672066152002e-03
1747 -1.0000226145688955e+00 5.0235449584686998e-03
1788 -1.0000274667271964e+00 5.0225199416670998e-03
1830 -1.0000275770626168e+00 5.0185043736506001e-03
1873 -1.0000255323527611e+00 5.0222701713474004e-03
1917 -1.0000259105994689e+00 5.0231409738028003e-03
1962 -1.0000256670432135e+00 5.0243896940145999e-03
2008 -1.0000263698064142e+00 5.0240889706369999e-03
2056 -1.0000246585240082e+00 5.0264898768757000e-03
2104 -1.0000242263894947e+00 5.0210263973304000e-03
2153 -1.0000247895397143e+00 5.0221980307890999e-03
2204 -1.0000292069018857e+00 5.0241527274615004e-03
2256 -1.0000267751076164e+00 5.0211048912900003e-03
2309 -1.0000268122633471e+00 5.0207392266053003e-03
2363 -1.0000254498857939e+00 5.0207539456991000e-03
2419 -1.0000251137969658e+00 5.0202403667475998e-03
2476 -1.0000298620114831e+00 5.0205609662487003e-03
2534 -1.0000260411338655e+00 5.0207118128016001e-03
2594 -1.0000260197942346e+00 5.0220500246006003e-03
2655 -1.0000237081214145e+00 5.0201970686839003e-03
2718 -1.0000269670908193e+00 5.0196486625260000e-03
2782 -1.0000247362045671e+00 5.0197345590837997e-03
2847 -1.0000258168507432e+00 5.0200688847139002e-03
2914 -1.0000270635930018e+00 5.0194901162615001e-03
2983 -1.0000244530509119e+00 5.0205495397311999e-03
3053 -1.0000274630523120e+00 5.0198363538883004e-03
3125 -1.0000257239831527e+00 5.0200415423086999e-03
3198 -1.0000269036978524e+00 5.0182757606172003e-03
3274 -1.0000199283223743e+00 5.0198267598182003e-03
3351 -1.0000262768178201e+00 5.0192909161307000e-03
3429 -1.0000232731712440e+00 5.0185536215366002e-03
3510 -1.0000215990163182e+00 5.0208559817484996e-03
3593 -1.0000253445305607e+00 5.0197193457942003e-03
3677 -1.0000269472027199e+00 5.0185680333657999e-03
3764 -1.0000215215243735e+00 5.0187019798106003e-03
3853 -1.0000207624736457e+00 5.0188851285423997e-03
3943 -1.0000260585381724e+00 5.0181345388007996e-03
4036 -1.0000236134758629e+00 5.0189387331820998e-03
4131 -1.0000263290652365e+00 5.0203648973507001e-03
4228 -1.0000283922467372e+00 5.0183816375268999e-03
4328 -1.0000257752346531e+00 5.0196592726927001e-03
4430 -1.0000261599642102e+00 5.0185800630647001e-03
4534 -1.0000271763289870e+00 5.0171688157186001e-03
4641 -1.0000277450652379e+00 5.0180461441418998e-03
4750 -1.0000284888922593e+00 5.0174657240404002e-03
4862 -1.0000271395991278e+00 5.0174158676888998e-03
4976 -1.0000258429921904e+00 5.0176055923590000e-03
5093 -1.0000235416986334e+00 5.0180835553902004e-03
5213 -1.0000218534199476e+00 5.0183557644449001e-03
5336 -1.0000231547557050e+00 5.0178569705887997e-03
5461 -1.0000274230868109e+00 5.0166193014019997e-03
5590 -1.0000250360168299e+00 5.0173570537366003e-03
5721 -1.0000261064509466e+00 5.0165390165436002e-03
5856 -1.0000271359912949e+00 5.0163420428699004e-03
5994 -1.0000256088125683e+00 5.0154523018082001e-03
6135 -1.0000228611736617e+00 5.0160868797656001e-03
6279 -1.0000274853736351e+00 5.0150870005647996e-03
6427 -1.0000274126146362e+00 5.0157295476254997e-03
6578 -1.0000260635270402e+00 5.0165934025414999e-03
6733 -1.0000225506482423e+00 5.0151808340041003e-03
6892 -1.0000242987560413e+00 5.0147060243843000e-03
7054 -1.0000277749872926e+00 5.0149500330411998e-03
7220 -1.0000239390212029e+00 5.0146079017801002e-03
7390 -1.0000241968116894e+00 5.0142363838940997e-03
7564 -1.0000256635437654e+00 5.0151650199700996e-03
7742 -1.0000246327099953e+00 5.0150568702771996e-03
7924 -1.0000291920700055e+00 5.0144908705339001e-03
8110 -1.0000262865696090e+00 5.0155329914020998e-03
8301 -1.0000205134705618e+00 5.0154022730371003e-03
8497 -1.0000258834301621e+00 5.0168101058005003e-03
8696 -1.0000246291102295e+00 5.0142872845657998e-03
8901 -1.0000243355478291e+00 5.0139633549519001e-03
9111 -1.0000263121139954e+00 5.0145490118309998e-03
9325 -1.0000265909973649e+00 5.0150297965154004e-03
9544 -1.0000273492733944e+00 5.0139348419909998e-03
9769 -1.0000225374358960e+00 5.0135990978423996e-03
9999 -1.0000244366849160e+00 5.0141137294695002e-03
10004 -1.0000280160693469e+00 5.0140774678641004e-03
10009 -1.0000272013242499e+00 5.0139718737726002e-03
10014 -1.0000293498220301e+00 5.0139192800324004e-03
10019 -1.0000276480835588e+00 5.0136241015348000e-03
10024 -1.0000290149135702e+00 5.0136428299879998e-03
10029 -1.0000254074425410e+00 5.0135137289574003e-03
10034 -1.0000237273835964e+00 5.0134916274711004e-03
10039 -1.0000256800427507e+00 5.0132329650586999e-03
10043 -1.0000258412440051e+00 5.0132553832847003e-03
10048 -1.0000256776717358e+00 5.0134749890322003e-03
10053 -1.0000235515840852e+00 5.0136265651397997e-03
10058 -1.0000237224637938e+00 5.0138756664077000e-03
10063 -1.0000219525496079e+00 5.0141605497887997e-03
10068 -1.0000266587560576e+00 5.0139894126463996e-03
10073 -1.0000271037065711e+00 5.0142270881146003e-03
10078 -1.0000237700135035e+00 5.0141853781342002e-03
10083 -1.0000265752359938e+00 5.0140707894274997e-03
10088 -1.0000248600595896e+00 5.0136389657896999e-03
10093 -1.0000262266269868e+00 5.0139375383071996e-03
10098 -1.0000263778143661e+00 5.0136077842882999e-03
10103 -1.0000290672072774e+00 5.0135273433262999e-03
10108 -1.0000248977613211e+00 5.0135638737063004e-03
10113 -1.0000261207157994e+00 5.0136653094441002e-03
10118 -1.0000250035972518e+00 5.0137450309902000e-03
10123 -1.0000273042219463e+00 5.0142203657847998e-03
10128 -1.0000273215294213e+00 5.0140461155564996e-03
10133 -1.0000236386705481e+00 5.0140430259208004e-03
10138 -1.0000268378120676e+00 5.0142462491290004e-03
10143 -1.0000266301800671e+00 5.0144508987793003e-03
10148 -1.0000269663022128e+00 5.0144179650569998e-03
10153 -1.0000286702648089e+00 5.0145105995583004e-03
10158 -1.0000278904765982e+00 5.0144989119574003e-03
10163 -1.0000234230729952e+00 5.0146505046731998e-03
10168 -1.0000290368377549e+00 5.0141694260772002e-03
10173 -1.0000287625930535e+00 5.0142556786220002e-03
10178 -1.0000277911804163e+00 5.0142999549326996e-03
10183 -1.0000282219365495e+00 5.0144419203900000e-03
10188 -1.0000251660289139e+00 5.0142330193167000e-03
10193 -1.0000269294357855e+00 5.0141512614319001e-03
10198 -1.0000205614065896e+00 5.0145387850063002e-03
10203 -1.0000259983973394e+00 5.0140787893812998e-03
10208 -1.0000294047883167e+00 5.0139006074927999e-03
10213 -1.0000241232430545e+00 5.0136387618776998e-03
10218 -1.0000247496505110e+00 5.0138663324932001e-03
10223 -1.0000254209353705e+00 5.0136837010417998e-03
10228 -1.0000234131955319e+00 5.0139019415479996e-03
10233 -1.0000248248928536e+00 5.0145367299245999e-03
10238 -1.0000246104138850e+00 5.0150357815164004e-03
10243 -1.0000246217118922e+00 5.0157976884838001e-03
10248 -1.0000253466024398e+00 5.0151204981551999e-03
10254 -1.0000277218049958e+00 5.0149772882307998e-03
10259 -1.0000246686767920e+00 5.0146364907979000e-03
10264 -1.0000257823560761e+00 5.0144849163054998e-03
10269 -1.0000243357044749e+00 5.0142523054827999e-03
10274 -1.0000266696856333e+00 5.0142873463417999e-03
10279 -1.0000254872414265e+00 5.0142642757030004e-03
10284 -1.0000252802984393e+00 5.0142481937376004e-03
10289 -1.0000226207719087e+00 5.0141779782206996e-03
10294 -1.0000248108048480e+00 5.0143923944957003e-03
10299 -1.0000252788793207e+00 5.0143715699807996e-03
10304 -1.0000272116967559e+00 5.0144494349907004e-03
10309 -1.0000245870122910e+00 5.0143099170930003e-03
10314 -1.0000237503403255e+00 5.0137535183442999e-03
10319 -1.0000232733109471e+00 5.0134748959782000e-03
10325 -1.0000250963836026e+00 5.0134218214718997e-03
10330 -1.0000242761194116e+00 5.0133377631121001e-03
10335 -1.0000289285232646e+00 5.0131893187023999e-03
10340 -1.0000259501851516e+00 5.0130624926387002e-03
10345 -1.0000278006796310e+00 5.0130617800011002e-03
10350 -1.0000255497355852e+00 5.0138899269020001e-03
10355 -1.0000242518511364e+00 5.0135538137347996e-03
10360 -1.0000282170610764e+00 5.0137824428210997e-03
10365 -1.0000251875007826e+00 5.0139729990088004e-03
10370 -1.0000263197393473e+00 5.0144149869073996e-03
10376 -1.0000239634558807e+00 5.0146857994437999e-03
10381 -1.0000294019696871e+00 5.0148640849840996e-03
10386 -1.0000252451683855e+00 5.0149290888231004e-03
10391 -1.0000251341866495e+00 5.0153367075280002e-03
10396 -1.0000243296823457e+00 5.0153964281575000e-03
10401 -1.0000260820433893e+00 5.0152950037711001e-03
10406 -1.0000266400594360e+00 5.0152015484158001e-03
10411 -1.0000250981421317e+00 5.0152391210819998e-03
10417 -1.0000285619645275e+00 5.0149462344426000e-03
10422 -1.0000211543586202e+00 5.0148115322453000e-03
10427 -1.0000249979656783e+00 5.0146826044369999e-03
10432 -1.0000267789616328e+00 5.0143859142187004e-03
10437 -1.0000243408121452e+00 5.0141584377865998e-03
10442 -1.0000268833711621e+00 5.0140837747675001e-03
10447 -1.0000264684723827e+00 5.0141622524790003e-03
10453 -1.0000256777085359e+00 5.0139681252299000e-03
10458 -1.0000274511496048e+00 5.0139098714426997e-03
10463 -1.0000208532890718e+00 5.0138274329793999e-03
10468 -1.0000249647192672e+00 5.0137410192231998e-03
10473 -1.0000288836802984e+00 5.0133503010317999e-03
10478 -1.0000283107260526e+00 5.0134146124026996e-03
10483 -1.0000255656434540e+00 5.0135500873191999e-03
10489 -1.0000270116689047e+00 5.0133701861107003e-03
10494 -1.0000233077930272e+00 5.0134596974003003e-03
10499 -1.0000261567049789e+00 5.0133734015114003e-03


==> data/pb_example/exact.csv <==
x 	 u_exact
0.000000000000000000e+00	0.000000000000000000e+00
2.000400080016003206e-04	2.575027101700737807e-03
4.000800160032006413e-04	4.183143868077352466e-03
6.001200240048009619e-04	5.556056872441694598e-03
8.001600320064012825e-04	6.795537262297443246e-03
1.000200040008001603e-03	7.944394595855585814e-03
1.200240048009601924e-03	9.025841017864594945e-03
1.400280056011202244e-03	1.005426742046144906e-02
1.600320064012802565e-03	1.103938285165838133e-02
1.800360072014402886e-03	1.198813323145915891e-02
2.000400080016003206e-03	1.290570709616645391e-02
2.200440088017603310e-03	1.379611112552930376e-02
2.400480096019203848e-03	1.466252199178184196e-02
2.600520104020804385e-03	1.550751289217445171e-02
2.800560112022404489e-03	1.633320561175247501e-02
3.000600120024004593e-03	1.714137616747377080e-02
3.200640128025605130e-03	1.793353035110690358e-02
3.400680136027205668e-03	1.871095909068656166e-02
3.600720144028805771e-03	1.947477989018104802e-02
3.800760152030405875e-03	2.022596842580598811e-02
4.000800160032006413e-03	2.096538303106575130e-02
4.200840168033606950e-03	2.169378394577906391e-02
4.400880176035206620e-03	2.241184864421619585e-02
4.600920184036807158e-03	2.312018418248821400e-02
4.800960192038407695e-03	2.381933724890160711e-02
5.001000200040008233e-03	2.450980242226371078e-02
5.201040208041608770e-03	2.519202901638782979e-02
5.401080216043208440e-03	2.586642679776197593e-02
5.601120224044808978e-03	2.653337079665012491e-02
5.801160232046409515e-03	2.719320538252539485e-02
6.001200240048009185e-03	2.784624773774846754e-02
6.201240248049609723e-03	2.849279083538682963e-02
6.401280256051210260e-03	2.913310600562772981e-02
6.601320264052810798e-03	2.976744515867028526e-02
6.801360272054411335e-03	3.039604271906729688e-02
7.001400280056011005e-03	3.101911731633637259e-02
7.201440288057611543e-03	3.163687326861956001e-02
7.401480296059212080e-03	3.224950188975525545e-02
7.601520304060811750e-03	3.285718264497294178e-02
7.801560312062412288e-03	3.346008417625476183e-02
8.001600320064012825e-03	3.405836521501902359e-02
8.201640328065612495e-03	3.465217539700858607e-02
8.401680336067213900e-03	3.524165599198694765e-02
8.601720344068813570e-03	3.582694055896001872e-02
8.801760352070413240e-03	3.640815553607570226e-02
9.001800360072014645e-03	3.698542077304678433e-02
9.201840368073614315e-03	3.755885001284716557e-02
9.401880376075215720e-03	3.812855132850983403e-02
9.601920384076815390e-03	3.869462752007534617e-02
9.801960392078415060e-03	3.925717647607916000e-02
1.000200040008001647e-02	3.981629150340312839e-02
1.020204040808161614e-02	4.037206162883573424e-02
1.040208041608321754e-02	4.092457187527366591e-02
1.060212042408481721e-02	4.147390351514274043e-02
1.080216043208641688e-02	4.202013430331062033e-02
1.100220044008801829e-02	4.256333869149923205e-02
1.120224044808961796e-02	4.310358802597524103e-02
1.140228045609121763e-02	4.364095073009766068e-02
1.160232046409281903e-02	4.417549247312706900e-02
1.180236047209441870e-02	4.470727632654907663e-02
1.200240048009601837e-02	4.523636290903119278e-02
1.220244048809761978e-02	4.576281052101462132e-02
1.240248049609921945e-02	4.628667526983987895e-02
1.260252050410082085e-02	4.680801118621349954e-02
1.280256051210242052e-02	4.732687033274271537e-02
1.300260052010402019e-02	4.784330290519374362e-02
1.320264052810562160e-02	4.835735732706552409e-02
1.340268053610722127e-02	4.886908033801479201e-02
1.360272054410882267e-02	4.937851707661782691e-02
1.380276055211042234e-02	4.988571115790931682e-02
1.400280056011202201e-02	5.039070474609883693e-02
1.420284056811362342e-02	5.089353862282930407e-02
1.440288057611522309e-02	5.139425225130953706e-02
1.460292058411682276e-02	5.189288383662407633e-02
1.480296059211842416e-02	5.238947038249730515e-02
1.500300060012002383e-02	5.288404774476527376e-02
1.520304060812162350e-02	5.337665068178756855e-02
1.540308061612322491e-02	5.386731290201211136e-02
1.560312062412482458e-02	5.435606710888857968e-02
1.580316063212642425e-02	5.484294504331031078e-02
1.600320064012802565e-02	5.532797752375012007e-02
1.620324064812962706e-02	5.581119448424259888e-02
1.640328065613122499e-02	5.629262501035361965e-02
1.660332066413282640e-02	5.677229737326677794e-02
1.680336067213442780e-02	5.725023906210696678e-02
1.700340068013602574e-02	5.772647681461202940e-02
1.720344068813762714e-02	5.820103664625536632e-02
1.740348069613922855e-02	5.867394387791479565e-02
1.760352070414082648e-02	5.914522316217606795e-02
1.780356071214242789e-02	5.961489850835321319e-02
1.800360072014402929e-02	6.008299330630188090e-02
1.820364072814563070e-02	6.054953034909675569e-02
1.840368073614722863e-02	6.101453185463907164e-02
1.860372074414883004e-02	6.147801948625578744e-02
1.880376075215043144e-02	6.194001437234768204e-02
1.900380076015202938e-02	6.240053712514010559e-02
1.920384076815363078e-02	6.285960785858626942e-02
1.940388077615523219e-02	6.331724620546973215e-02
1.960392078415683012e-02	6.377347133374987320e-02
1.980396079215843153e-02	6.422830196219130039e-02
2.000400080016003293e-02	6.468175637531521638e-02
2.020404080816163087e-02	6.513385243770893063e-02
2.040408081616323227e-02	6.558460760772689968e-02
2.060412082416483368e-02	6.603403895061507600e-02
2.080416083216643508e-02	6.648216315108806951e-02
2.100420084016803302e-02	6.692899652538693289e-02
2.120424084816963442e-02	6.737455503284398017e-02
2.140428085617123583e-02	6.781885428697892459e-02
2.160432086417283376e-02	6.826190956614981709e-02
2.180436087217443517e-02	6.870373582378042077e-02
2.200440088017603657e-02	6.914434769818465776e-02
2.220444088817763451e-02	6.958375952200750170e-02
2.240448089617923591e-02	7.002198533130066238e-02
2.260452090418083732e-02	7.045903887425018775e-02
2.280456091218243525e-02	7.089493361957245610e-02
2.300460092018403666e-02	7.132968276459385193e-02
2.320464092818563806e-02	7.176329924302861374e-02
2.340468093618723600e-02	7.219579573246888426e-02
2.360472094418883740e-02	7.262718466159977238e-02
2.380476095219043881e-02	7.305747821715166679e-02
2.400480096019203674e-02	7.348668835060181981e-02
2.420484096819363815e-02	7.391482678463605349e-02
2.440488097619523955e-02	7.434190501938094109e-02
2.460492098419684096e-02	7.476793433841683045e-02
2.480496099219843889e-02	7.519292581458068836e-02
2.500500100020004030e-02	7.561689031556811935e-02
2.520504100820164170e-02	7.603983850934277477e-02
2.540508101620323964e-02	7.646178086936139540e-02
2.560512102420484104e-02	7.688272767962220366e-02
2.580516103220644245e-02	7.730268903954380655e-02
2.600520104020804038e-02	7.772167486868172825e-02
2.620524104820964179e-02	7.813969491128902600e-02
2.640528105621124319e-02	7.855675874072746978e-02
2.660532106421284113e-02	7.897287576373504536e-02
2.680536107221444253e-02	7.938805522455580355e-02
2.700540108021604394e-02	7.980230620893720428e-02
2.720544108821764534e-02	8.021563764800025698e-02
2.740548109621924328e-02	8.062805832198755018e-02
2.760552110422084468e-02	8.103957686389368087e-02
2.780556111222244609e-02	8.145020176298264913e-02
2.800560112022404402e-02	8.185994136819661759e-02
2.820564112822564543e-02	8.226880389146012940e-02
2.840568113622724683e-02	8.267679741088346246e-02
2.860572114422884477e-02	8.308392987386931106e-02
2.880576115223044617e-02	8.349020910012604213e-02
2.900580116023204758e-02	8.389564278459099578e-02
2.920584116823364551e-02	8.430023850026732712e-02
2.940588117623524692e-02	8.470400370097726228e-02
2.960592118423684832e-02	8.510694572403491864e-02
2.980596119223844626e-02	8.550907179284163162e-02
3.000600120024004766e-02	8.591038901940632744e-02
3.020604120824164907e-02	8.631090440679380082e-02
3.040608121624324700e-02	8.671062485150328458e-02
3.060612122424484841e-02	8.710955714577989228e-02
3.080616123224644981e-02	8.750770797986100191e-02
3.100620124024805122e-02	8.790508394416013394e-02
3.120624124824964915e-02	8.830169153139019733e-02
3.140628125625125056e-02	8.869753713862836564e-02
3.160632126425284849e-02	8.909262706932424836e-02
3.180636127225445337e-02	8.948696753525377245e-02
3.200640128025605130e-02	8.988056465841993969e-02
3.220644128825764924e-02	9.027342447290279126e-02
3.240648129625925411e-02	9.066555292665993970e-02
3.260652130426085205e-02	9.105695588327920864e-02
3.280656131226244998e-02	9.144763912368536474e-02
3.300660132026405486e-02	9.183760834780188564e-02
3.320664132826565279e-02	9.222686917616951252e-02
3.340668133626725073e-02	9.261542715152305816e-02
3.360672134426885560e-02	9.300328774032749768e-02
3.380676135227045354e-02	9.339045633427474347e-02
3.400680136027205147e-02	9.377693825174257536e-02
3.420684136827365635e-02	9.416273873921651716e-02
3.440688137627525428e-02	9.454786297267600559e-02
3.460692138427685222e-02	9.493231605894601743e-02
3.480696139227845709e-02	9.531610303701512632e-02
3.500700140028005503e-02	9.569922887932084954e-02
3.520704140828165296e-02	9.608169849300367271e-02
3.540708141628325784e-02	9.646351672113032127e-02
3.560712142428485577e-02	9.684468834388733349e-02
3.580716143228646065e-02	9.722521807974592034e-02
3.600720144028805858e-02	9.760511058659872285e-02
3.620724144828965652e-02	9.798437046286957719e-02
3.640728145629126139e-02	9.836300224859689800e-02
3.660732146429285933e-02	9.874101042649134630e-02
3.680736147229445726e-02	9.911839942296890582e-02
3.700740148029606214e-02	9.949517360915967334e-02
3.720744148829766007e-02	9.987133730189320935e-02
3.740748149629925801e-02	1.002468947646612402e-01
3.760752150430086288e-02	1.006218502085581418e-01
3.780756151230246082e-02	1.009962077931999685e-01
3.800760152030405875e-02	1.013699716276225821e-01
3.820764152830566363e-02	1.017431457711595044e-01
3.840768153630726156e-02	1.021157342342999125e-01
3.860772154430885950e-02	1.024877409795275918e-01
3.880776155231046437e-02	1.028591699221410860e-01
3.900780156031206231e-02	1.032300249310557361e-01
3.920784156831366024e-02	1.036003098295880387e-01
3.940788157631526512e-02	1.039700283962228106e-01
3.960792158431686305e-02	1.043391843653635742e-01
3.980796159231846099e-02	1.047077814280667624e-01
4.000800160032006586e-02	1.050758232327600045e-01
4.020804160832166380e-02	1.054433133859449118e-01
4.040808161632326173e-02	1.058102554528850131e-01
4.060812162432486661e-02	1.061766529582788970e-01
4.080816163232646454e-02	1.065425093869191292e-01
4.100820164032806248e-02	1.069078281843374445e-01
4.120824164832966735e-02	1.072726127574361865e-01
4.140828165633126529e-02	1.076368664751067156e-01
4.160832166433287016e-02	1.080005926688349938e-01
4.180836167233446810e-02	1.083637946332945551e-01
4.200840168033606603e-02	1.087264756269273880e-01
4.220844168833767091e-02	1.090886388725128830e-01
4.240848169633926884e-02	1.094502875577251788e-01
4.260852170434086678e-02	1.098114248356792388e-01
4.280856171234247165e-02	1.101720538254659792e-01
4.300860172034406959e-02	1.105321776126764050e-01
4.320864172834566752e-02	1.108917992499156430e-01
4.340868173634727240e-02	1.112509217573064424e-01
4.360872174434887033e-02	1.116095481229827796e-01
4.380876175235046827e-02	1.119676813035738600e-01
4.400880176035207314e-02	1.123253242246784883e-01
4.420884176835367108e-02	1.126824797813301415e-01
4.440888177635526901e-02	1.130391508384532145e-01
4.460892178435687389e-02	1.133953402313101905e-01
4.480896179235847182e-02	1.137510507659402620e-01
4.500900180036006976e-02	1.141062852195896815e-01
4.520904180836167463e-02	1.144610463411337431e-01
4.540908181636327257e-02	1.148153368514906736e-01
4.560912182436487050e-02	1.151691594440279603e-01
4.580916183236647538e-02	1.155225167849607409e-01
4.600920184036807331e-02	1.158754115137428375e-01
4.620924184836967125e-02	1.162278462434505610e-01
4.640928185637127612e-02	1.165798235611592154e-01
4.660932186437287406e-02	1.169313460283126771e-01
4.680936187237447199e-02	1.172824161810862714e-01
4.700940188037607687e-02	1.176330365307428905e-01
4.720944188837767480e-02	1.179832095639824913e-01
4.740948189637927274e-02	1.183329377432855295e-01
4.760952190438087761e-02	1.186822235072498288e-01
4.780956191238247555e-02	1.190310692709215939e-01
4.800960192038407348e-02	1.193794774261203728e-01
4.820964192838567836e-02	1.197274503417582875e-01
4.840968193638727629e-02	1.200749903641533806e-01
4.860972194438888117e-02	1.204220998173377161e-01
4.880976195239047910e-02	1.207687810033596376e-01
4.900980196039207704e-02	1.211150362025811000e-01
4.920984196839368191e-02	1.214608676739694637e-01
4.940988197639527985e-02	1.218062776553843762e-01
4.960992198439687778e-02	1.221512683638596025e-01
4.980996199239848266e-02	1.224958419958800115e-01
5.001000200040008059e-02	1.228400007276536504e-01
5.021004200840167853e-02	1.231837467153793775e-01
5.041008201640328340e-02	1.235270820955096660e-01
5.061012202440488134e-02	1.238700089850090780e-01
5.081016203240647927e-02	1.242125294816083109e-01
5.101020204040808415e-02	1.245546456640539840e-01
5.121024204840968208e-02	1.248963595923540254e-01
5.141028205641128002e-02	1.252376733080192706e-01
5.161032206441288489e-02	1.255785888343007306e-01
5.181036207241448283e-02	1.259191081764229891e-01
5.201040208041608076e-02	1.262592333218138796e-01
5.221044208841768564e-02	1.265989662403300964e-01
5.241048209641928357e-02	1.269383088844792951e-01
5.261052210442088151e-02	1.272772631896385565e-01
5.281056211242248638e-02	1.276158310742690760e-01
5.301060212042408432e-02	1.279540144401275226e-01
5.321064212842568225e-02	1.282918151724741218e-01
5.341068213642728713e-02	1.286292351402769374e-01
5.361072214442888506e-02	1.289662761964132376e-01
5.381076215243048300e-02	1.293029401778676146e-01
5.401080216043208787e-02	1.296392289059266623e-01
5.421084216843368581e-02	1.299751441863708779e-01
5.441088217643529068e-02	1.303106878096633447e-01
5.461092218443688862e-02	1.306458615511353616e-01
5.481096219243848655e-02	1.309806671711694070e-01
5.501100220044009143e-02	1.313151064153790515e-01
5.521104220844168936e-02	1.316491810147859542e-01
5.541108221644328730e-02	1.319828926859944462e-01
5.561112222444489217e-02	1.323162431313630594e-01
5.581116223244649011e-02	1.326492340391735303e-01
5.601120224044808804e-02	1.329818670837972783e-01
5.621124224844969292e-02	1.333141439258593020e-01
5.641128225645129085e-02	1.336460662123993559e-01
5.661132226445288879e-02	1.339776355770310456e-01
5.681136227245449366e-02	1.343088536400982025e-01
5.701140228045609160e-02	1.346397220088289270e-01
5.721144228845768953e-02	1.349702422774875510e-01
5.741148229645929441e-02	1.353004160275239898e-01
5.761152230446089234e-02	1.356302448277211248e-01
5.781156231246249028e-02	1.359597302343397152e-01
5.801160232046409515e-02	1.362888737912615056e-01
5.821164232846569309e-02	1.366176770301298915e-01
5.841168233646729102e-02	1.369461414704886415e-01
5.861172234446889590e-02	1.372742686199186213e-01
5.881176235247049383e-02	1.376020599741724360e-01
5.901180236047209177e-02	1.379295170173071017e-01
5.921184236847369664e-02	1.382566412218148577e-01
5.941188237647529458e-02	1.385834340487520355e-01
5.961192238447689251e-02	1.389098969478659851e-01
5.981196239247849739e-02	1.392360313577203912e-01
6.001200240048009532e-02	1.395618387058184251e-01
6.021204240848169326e-02	1.398873204087245914e-01
6.041208241648329813e-02	1.402124778721844656e-01
6.061212242448489607e-02	1.405373124912428218e-01
6.081216243248649400e-02	1.408618256503601784e-01
6.101220244048809888e-02	1.411860187235277342e-01
6.121224244848969681e-02	1.415098930743803052e-01
6.141228245649130169e-02	1.418334500563083189e-01
6.161232246449289962e-02	1.421566910125675320e-01
6.181236247249449756e-02	1.424796172763878599e-01
6.201240248049610243e-02	1.428022301710802078e-01
6.221244248849770037e-02	1.431245310101420531e-01
6.241248249649929830e-02	1.434465210973615845e-01
6.261252250450090318e-02	1.437682017269202861e-01
6.281256251250250111e-02	1.440895741834941624e-01
6.301260252050409905e-02	1.444106397423536581e-01
6.321264252850569698e-02	1.447313996694620797e-01
6.341268253650729492e-02	1.450518552215727952e-01
6.361272254450890673e-02	1.453720076463250466e-01
6.381276255251050467e-02	1.456918581823384573e-01
6.401280256051210260e-02	1.460114080593063191e-01
6.421284256851370054e-02	1.463306584980876568e-01
6.441288257651529847e-02	1.466496107107978508e-01
6.461292258451691028e-02	1.469682659008984538e-01
6.481296259251850822e-02	1.472866252632852591e-01
6.501300260052010616e-02	1.476046899843757587e-01
6.521304260852170409e-02	1.479224612421951024e-01
6.541308261652330203e-02	1.482399402064609462e-01
6.561312262452489996e-02	1.485571280386673299e-01
6.581316263252651177e-02	1.488740258921674442e-01
6.601320264052810971e-02	1.491906349122549824e-01
6.621324264852970765e-02	1.495069562362450477e-01
6.641328265653130558e-02	1.498229909935534232e-01
6.661332266453290352e-02	1.501387403057751480e-01
6.681336267253450145e-02	1.504542052867619273e-01
6.701340268053611327e-02	1.507693870426987104e-01
6.721344268853771120e-02	1.510842866721790190e-01
6.741348269653930914e-02	1.513989052662796098e-01
6.761352270454090707e-02	1.517132439086340545e-01
6.781356271254250501e-02	1.520273036755052654e-01
6.801360272054410294e-02	1.523410856358572707e-01
6.821364272854571476e-02	1.526545908514260752e-01
6.841368273654731269e-02	1.529678203767894928e-01
6.861372274454891063e-02	1.532807752594362583e-01
6.881376275255050856e-02	1.535934565398341389e-01
6.901380276055210650e-02	1.539058652514973258e-01
6.921384276855370443e-02	1.542180024210528799e-01
6.941388277655531625e-02	1.545298690683064025e-01
6.961392278455691418e-02	1.548414662063067881e-01
6.981396279255851212e-02	1.551527948414104519e-01
7.001400280056011005e-02	1.554638559733444170e-01
7.021404280856170799e-02	1.557746505952689320e-01
7.041408281656330592e-02	1.560851796938390601e-01
7.061412282456491774e-02	1.563954442492657138e-01
7.081416283256651567e-02	1.567054452353758009e-01
7.101420284056811361e-02	1.570151836196718165e-01
7.121424284856971154e-02	1.573246603633905449e-01
7.141428285657130948e-02	1.576338764215611254e-01
7.161432286457292129e-02	1.579428327430624224e-01
7.181436287257451923e-02	1.582515302706796467e-01
7.201440288057611716e-02	1.585599699411603669e-01
7.221444288857771510e-02	1.588681526852699089e-01
7.241448289657931303e-02	1.591760794278459235e-01
7.261452290458091097e-02	1.594837510878524267e-01
7.281456291258252278e-02	1.597911685784332292e-01
7.301460292058412072e-02	1.600983328069645328e-01
7.321464292858571865e-02	1.604052446751072503e-01
7.341468293658731659e-02	1.607119050788584080e-01
7.361472294458891452e-02	1.610183149086019949e-01
7.381476295259051246e-02	1.613244750491594492e-01
7.401480296059212427e-02	1.616303863798392582e-01
7.421484296859372221e-02	1.619360497744860294e-01
7.441488297659532014e-02	1.622414661015293136e-01
7.461492298459691808e-02	1.625466362240313989e-01
7.481496299259851601e-02	1.628515609997348845e-01
7.501500300060011395e-02	1.631562412811096430e-01
7.521504300860172576e-02	1.634606779153990608e-01
7.541508301660332370e-02	1.637648717446659463e-01
7.561512302460492163e-02	1.640688236058379657e-01
7.581516303260651957e-02	1.643725343307523012e-01
7.601520304060811750e-02	1.646760047462000887e-01
7.621524304860971544e-02	1.649792356739701038e-01
7.641528305661132725e-02	1.652822279308922004e-01
7.661532306461292519e-02	1.655849823288799150e-01
7.681536307261452312e-02	1.658874996749731545e-01
7.701540308061612106e-02	1.661897807713796915e-01
7.721544308861771899e-02	1.664918264155168803e-01
7.741548309661933081e-02	1.667936374000523747e-01
7.761552310462092874e-02	1.670952145129446509e-01
7.781556311262252668e-02	1.673965585374831977e-01
7.801560312062412461e-02	1.676976702523279295e-01
7.821564312862572255e-02	1.679985504315484324e-01
7.841568313662732048e-02	1.682991998446626836e-01
7.861572314462893230e-02	1.685996192566753815e-01
7.881576315263053023e-02	1.688998094281156659e-01
7.901580316063212817e-02	1.691997711150748374e-01
7.921584316863372610e-02	1.694995050692432448e-01
7.941588317663532404e-02	1.697990120379470058e-01
7.961592318463692197e-02	1.700982927641843112e-01
7.981596319263853379e-02	1.703973479866612017e-01
8.001600320064013172e-02	1.706961784398270399e-01
8.021604320864172966e-02	1.709947848539097870e-01
8.041608321664332759e-02	1.712931679549505593e-01
8.061612322464492553e-02	1.715913284648380721e-01
8.081616323264652346e-02	1.718892671013425577e-01
8.101620324064813528e-02	1.721869845781495434e-01
8.121624324864973321e-02	1.724844816048928253e-01
8.141628325665133115e-02	1.727817588871877474e-01
8.161632326465292908e-02	1.730788171266635644e-01
8.181636327265452702e-02	1.733756570209956660e-01
8.201640328065612495e-02	1.736722792639375512e-01
8.221644328865773677e-02	1.739686845453523867e-01
8.241648329665933470e-02	1.742648735512440372e-01
8.261652330466093264e-02	1.745608469637882909e-01
8.281656331266253057e-02	1.748566054613631404e-01
8.301660332066412851e-02	1.751521497185792586e-01
8.321664332866574032e-02	1.754474804063098081e-01
8.341668333666733826e-02	1.757425981917200841e-01
8.361672334466893619e-02	1.760375037382969354e-01
8.381676335267053413e-02	1.763321977058777690e-01
8.401680336067213206e-02	1.766266807506791936e-01
8.421684336867373000e-02	1.769209535253255805e-01
8.441688337667534181e-02	1.772150166788771519e-01
8.461692338467693975e-02	1.775088708568577645e-01
8.481696339267853768e-02	1.778025167012826646e-01
8.501700340068013562e-02	1.780959548506856893e-01
8.521704340868173355e-02	1.783891859401461888e-01
8.541708341668333149e-02	1.786822106013160327e-01
8.561712342468494330e-02	1.789750294624457838e-01
8.581716343268654124e-02	1.792676431484111765e-01
8.601720344068813917e-02	1.795600522807389021e-01
8.621724344868973711e-02	1.798522574776323935e-01
8.641728345669133504e-02	1.801442593539971659e-01
8.661732346469293298e-02	1.804360585214661306e-01
8.681736347269454479e-02	1.807276555884244351e-01
8.701740348069614273e-02	1.810190511600341112e-01
8.721744348869774066e-02	1.813102458382586935e-01
8.741748349669933860e-02	1.816012402218872002e-01
8.761752350470093653e-02	1.818920349065582531e-01
8.781756351270253447e-02	1.821826304847837807e-01
8.801760352070414628e-02	1.824730275459724160e-01
8.821764352870574422e-02	1.827632266764528668e-01
8.841768353670734215e-02	1.830532284594969250e-01
8.861772354470894009e-02	1.833430334753423097e-01
8.881776355271053802e-02	1.836326423012151765e-01
8.901780356071213596e-02	1.839220555113526001e-01
8.921784356871374777e-02	1.842112736770246673e-01
8.941788357671534571e-02	1.845002973665564039e-01
8.961792358471694364e-02	1.847891271453495354e-01
8.981796359271854158e-02	1.850777635759041084e-01
9.001800360072013951e-02	1.853662072178396403e-01
9.021804360872175133e-02	1.856544586279163522e-01
9.041808361672334926e-02	1.859425183600560139e-01
9.061812362472494720e-02	1.862303869653627042e-01
9.081816363272654513e-02	1.865180649921433786e-01
9.101820364072814307e-02	1.868055529859281028e-01
9.121824364872974100e-02	1.870928514894901473e-01
9.141828365673135282e-02	1.873799610428661666e-01
9.161832366473295075e-02	1.876668821833755996e-01
9.181836367273454869e-02	1.879536154456405705e-01
9.201840368073614662e-02	1.882401613616050962e-01
9.221844368873774456e-02	1.885265204605543199e-01
9.241848369673934249e-02	1.888126932691336080e-01
9.261852370474095431e-02	1.890986803113673120e-01
9.281856371274255224e-02	1.893844821086773933e-01
9.301860372074415018e-02	1.896700991799021296e-01
9.321864372874574811e-02	1.899555320413142956e-01
9.341868373674734605e-02	1.902407812066393145e-01
9.361872374474894398e-02	1.905258471870732995e-01
9.381876375275055580e-02	1.908107304913009561e-01
9.401880376075215373e-02	1.910954316255129848e-01
9.421884376875375167e-02	1.913799510934239834e-01
9.441888377675534960e-02	1.916642893962894056e-01
9.461892378475694754e-02	1.919484470329230197e-01
9.481896379275854547e-02	1.922324244997137832e-01
9.501900380076015729e-02	1.925162222906428300e-01
9.521904380876175522e-02	1.927998408973000399e-01
9.541908381676335316e-02	1.930832808089007757e-01
9.561912382476495109e-02	1.933665425123022585e-01
9.581916383276654903e-02	1.936496264920197496e-01
9.601920384076814696e-02	1.939325332302427873e-01
9.621924384876975878e-02	1.942152632068511742e-01
9.641928385677135671e-02	1.944978168994307144e-01
9.661932386477295465e-02	1.947801947832889791e-01
9.681936387277455258e-02	1.950623973314709325e-01
9.701940388077615052e-02	1.953444250147742811e-01
9.721944388877776233e-02	1.956262783017646834e-01
9.741948389677936027e-02	1.959079576587910709e-01
9.761952390478095820e-02	1.961894635500005535e-01
9.781956391278255614e-02	1.964707964373533233e-01
9.801960392078415407e-02	1.967519567806374214e-01
9.821964392878575201e-02	1.970329450374833646e-01
9.841968393678736382e-02	1.973137616633786340e-01
9.861972394478896176e-02	1.975944071116819967e-01
9.881976395279055969e-02	1.978748818336378834e-01
9.901980396079215763e-02	1.981551862783903495e-01
9.921984396879375556e-02	1.984353208929971746e-01
9.941988397679535350e-02	1.987152861224437128e-01
9.961992398479696531e-02	1.989950824096566595e-01
9.981996399279856325e-02	1.992747101955176237e-01
1.000200040008001612e-01	1.995541699188767837e-01
1.002200440088017591e-01	1.998334620165661268e-01
1.004200840168033571e-01	2.001125869234128829e-01
1.006201240248049550e-01	2.003915450722526248e-01
1.008201640328065668e-01	2.006703368939423138e-01
1.010202040408081647e-01	2.009489628173732612e-01
1.012202440488097627e-01	2.012274232694840903e-01
1.014202840568113606e-01	2.015057186752732266e-01
1.016203240648129585e-01	2.017838494578118036e-01
1.018203640728145565e-01	2.020618160382559314e-01
1.020204040808161683e-01	2.023396188358592973e-01
1.022204440888177662e-01	2.026172582679852674e-01
1.024204840968193642e-01	2.028947347501193210e-01
1.026205241048209621e-01	2.031720486958810135e-01
1.028205641128225600e-01	2.034492005170359941e-01
1.030206041208241718e-01	2.037261906235079689e-01
1.032206441288257698e-01	2.040030194233903305e-01
1.034206841368273677e-01	2.042796873229580645e-01
1.036207241448289657e-01	2.045561947266792413e-01
1.038207641528305636e-01	2.048325420372265615e-01
1.040208041608321615e-01	2.051087296554887640e-01
1.042208441688337733e-01	2.053847579805818946e-01
1.044208841768353713e-01	2.056606274098605469e-01
1.046209241848369692e-01	2.059363383389291313e-01
1.048209641928385671e-01	2.062118911616526717e-01
1.050210042008401651e-01	2.064872862701679912e-01
1.052210442088417630e-01	2.067625240548943977e-01
1.054210842168433748e-01	2.070376049045445921e-01
1.056211242248449728e-01	2.073125292061351876e-01
1.058211642328465707e-01	2.075872973449974790e-01
1.060212042408481686e-01	2.078619097047879061e-01
1.062212442488497666e-01	2.081363666674983792e-01
1.064212842568513645e-01	2.084106686134667152e-01
1.066213242648529763e-01	2.086848159213869347e-01
1.068213642728545743e-01	2.089588089683192540e-01
1.070214042808561722e-01	2.092326481297004381e-01
1.072214442888577701e-01	2.095063337793535707e-01
1.074214842968593681e-01	2.097798662894981570e-01
1.076215243048609660e-01	2.100532460307598381e-01
1.078215643128625778e-01	2.103264733721803559e-01
1.080216043208641757e-01	2.105995486812269890e-01
1.082216443288657737e-01	2.108724723238023513e-01
1.084216843368673716e-01	2.111452446642539671e-01
1.086217243448689695e-01	2.114178660653835695e-01
1.088217643528705814e-01	2.116903368884566761e-01
1.090218043608721793e-01	2.119626574932116647e-01
1.092218443688737772e-01	2.122348282378693218e-01
1.094218843768753752e-01	2.125068494791417795e-01
1.096219243848769731e-01	2.127787215722417025e-01
1.098219643928785710e-01	2.130504448708913368e-01
1.100220044008801829e-01	2.133220197273313912e-01
1.102220444088817808e-01	2.135934464923299747e-01
1.104220844168833787e-01	2.138647255151914506e-01
1.106221244248849767e-01	2.141358571437650404e-01
1.108221644328865746e-01	2.144068417244537339e-01
1.110222044408881725e-01	2.146776796022226708e-01
1.112222444488897843e-01	2.149483711206078562e-01
1.114222844568913823e-01	2.152189166217245153e-01
1.116223244648929802e-01	2.154893164462756416e-01
1.118223644728945781e-01	2.157595709335601852e-01
1.120224044808961761e-01	2.160296804214814625e-01
1.122224444888977740e-01	2.162996452465553998e-01
1.124224844968993858e-01	2.165694657439185822e-01
1.126225245049009838e-01	2.168391422473363583e-01
1.128225645129025817e-01	2.171086750892110007e-01
1.130226045209041796e-01	2.173780646005895323e-01
1.132226445289057776e-01	2.176473111111718040e-01
1.134226845369073755e-01	2.179164149493181268e-01
1.136227245449089873e-01	2.181853764420573216e-01
1.138227645529105853e-01	2.184541959150941570e-01
1.140228045609121832e-01	2.187228736928173434e-01
1.142228445689137811e-01	2.189914100983069156e-01
1.144228845769153791e-01	2.192598054533418939e-01
1.146229245849169770e-01	2.195280600784077774e-01
1.148229645929185888e-01	2.197961742927039552e-01
1.150230046009201867e-01	2.200641484141511728e-01
1.152230446089217847e-01	2.203319827593987756e-01
1.154230846169233826e-01	2.205996776438320650e-01
1.156231246249249806e-01	2.208672333815795141e-01
1.158231646329265924e-01	2.211346502855199014e-01
1.160232046409281903e-01	2.214019286672894160e-01
1.162232446489297882e-01	2.216690688372888463e-01
1.164232846569313862e-01	2.219360711046904633e-01
1.166233246649329841e-01	2.222029357774450709e-01
1.168233646729345820e-01	2.224696631622888887e-01
1.170234046809361939e-01	2.227362535647503250e-01
1.172234446889377918e-01	2.230027072891569706e-01
1.174234846969393897e-01	2.232690246386422050e-01
1.176235247049409877e-01	2.235352059151519966e-01
1.178235647129425856e-01	2.238012514194514802e-01
1.180236047209441835e-01	2.240671614511317022e-01
1.182236447289457953e-01	2.243329363086160599e-01
1.184236847369473933e-01	2.245985762891668236e-01
1.186237247449489912e-01	2.248640816888917426e-01
1.188237647529505892e-01	2.251294528027503183e-01
1.190238047609521871e-01	2.253946899245602431e-01
1.192238447689537850e-01	2.256597933470037565e-01
1.194238847769553968e-01	2.259247633616338902e-01
1.196239247849569948e-01	2.261896002588806576e-01
1.198239647929585927e-01	2.264543043280574375e-01
1.200240048009601906e-01	2.267188758573668861e-01
1.202240448089617886e-01	2.269833151339072097e-01
1.204240848169633865e-01	2.272476224436781600e-01
1.206241248249649983e-01	2.275117980715871402e-01
1.208241648329665963e-01	2.277758423014549505e-01
1.210242048409681942e-01	2.280397554160220330e-01
1.212242448489697921e-01	2.283035376969541619e-01
1.214242848569713901e-01	2.285671894248483271e-01
1.216243248649729880e-01	2.288307108792386191e-01
1.218243648729745998e-01	2.290941023386018627e-01
1.220244048809761978e-01	2.293573640803634461e-01
1.222244448889777957e-01	2.296204963809030386e-01
1.224244848969793936e-01	2.298834995155601135e-01
1.226245249049809916e-01	2.301463737586396663e-01
1.228245649129826034e-01	2.304091193834177376e-01
1.230246049209842013e-01	2.306717366621468812e-01
1.232246449289857992e-01	2.309342258660617986e-01
1.234246849369873972e-01	2.311965872653846954e-01
1.236247249449889951e-01	2.314588211293306663e-01
1.238247649529905930e-01	2.317209277261131350e-01
1.240248049609922049e-01	2.319829073229492389e-01
1.242248449689938028e-01	2.322447601860649080e-01
1.244248849769954007e-01	2.325064865807004721e-01
1.246249249849969987e-01	2.327680867711155455e-01
1.248249649929985966e-01	2.330295610205944945e-01
1.250250050010001945e-01	2.332909095914514064e-01
1.252250450090018064e-01	2.335521327450353624e-01
1.254250850170033904e-01	2.338132307417352951e-01
1.256251250250050022e-01	2.340742038409854009e-01
1.258251650330066140e-01	2.343350523012697473e-01
1.260252050410081981e-01	2.345957763801275464e-01
1.262252450490098099e-01	2.348563763341580402e-01
1.264252850570113940e-01	2.351168524190252740e-01
1.266253250650130058e-01	2.353772048894632596e-01
1.268253650730145898e-01	2.356374339992804712e-01
1.270254050810162016e-01	2.358975400013649804e-01
1.272254450890178135e-01	2.361575231476890357e-01
1.274254850970193975e-01	2.364173836893138647e-01
1.276255251050210093e-01	2.366771218763944751e-01
1.278255651130225934e-01	2.369367379581841515e-01
1.280256051210242052e-01	2.371962321830394516e-01
1.282256451290258170e-01	2.374556047984243690e-01
1.284256851370274011e-01	2.377148560509152464e-01
1.286257251450290129e-01	2.379739861862053829e-01
1.288257651530305969e-01	2.382329954491092527e-01
1.290258051610322088e-01	2.384918840835673348e-01
1.292258451690338206e-01	2.387506523326503594e-01
1.294258851770354046e-01	2.390093004385638598e-01
1.296259251850370164e-01	2.392678286426526135e-01
1.298259651930386005e-01	2.395262371854048611e-01
1.300260052010402123e-01	2.397845263064569132e-01
1.302260452090417964e-01	2.400426962445971479e-01
1.304260852170434082e-01	2.403007472377706732e-01
1.306261252250450200e-01	2.405586795230833241e-01
1.308261652330466041e-01	2.408164933368059368e-01
1.310262052410482159e-01	2.410741889143787342e-01
1.312262452490497999e-01	2.413317664904152948e-01
1.314262852570514117e-01	2.415892262987069106e-01
1.316263252650530235e-01	2.418465685722265002e-01
1.318263652730546076e-01	2.421037935431328558e-01
1.320264052810562194e-01	2.423609014427747232e-01
1.322264452890578035e-01	2.426178925016947707e-01
1.324264852970594153e-01	2.428747669496337525e-01
1.326265253050609993e-01	2.431315250155342278e-01
1.328265653130626112e-01	2.433881669275449189e-01
1.330266053210642230e-01	2.436446929130243189e-01
1.332266453290658070e-01	2.439011031985447719e-01
1.334266853370674188e-01	2.441573980098963592e-01
1.336267253450690029e-01	2.444135775720907289e-01
1.338267653530706147e-01	2.446696421093650375e-01
1.340268053610722265e-01	2.449255918451855585e-01
1.342268453690738106e-01	2.451814270022517062e-01
1.344268853770754224e-01	2.454371478024997000e-01
1.346269253850770065e-01	2.456927544671062835e-01
1.348269653930786183e-01	2.459482472164926103e-01
1.350270054010802301e-01	2.462036262703276579e-01
1.352270454090818141e-01	2.464588918475321133e-01
1.354270854170834260e-01	2.467140441662821204e-01
1.356271254250850100e-01	2.469690834440125549e-01
1.358271654330866218e-01	2.472240098974209932e-01
1.360272054410882059e-01	2.474788237424710990e-01
1.362272454490898177e-01	2.477335251943962313e-01
1.364272854570914295e-01	2.479881144677029969e-01
1.366273254650930136e-01	2.482425917761746648e-01
1.368273654730946254e-01	2.484969573328749126e-01
1.370274054810962094e-01	2.487512113501509636e-01
1.372274454890978213e-01	2.490053540396373333e-01
1.374274854970994331e-01	2.492593856122590767e-01
1.376275255051010171e-01	2.495133062782351752e-01
1.378275655131026289e-01	2.497671162470821715e-01
1.380276055211042130e-01	2.500208157276171961e-01
1.382276455291058248e-01	2.502744049279615468e-01
1.384276855371074089e-01	2.505278840555438813e-01
1.386277255451090207e-01	2.507812533171037139e-01
1.388277655531106325e-01	2.510345129186943858e-01
1.390278055611122165e-01	2.512876630656865617e-01
1.392278455691138284e-01	2.515407039627715058e-01
1.394278855771154124e-01	2.517936358139640229e-01
1.396279255851170242e-01	2.520464588226060121e-01
1.398279655931186360e-01	2.522991731913694080e-01
1.400280056011202201e-01	2.525517791222593456e-01
1.402280456091218319e-01	2.528042768166174903e-01
1.404280856171234160e-01	2.530566664751249806e-01
1.406281256251250278e-01	2.533089482978055917e-01
1.408281656331266118e-01	2.535611224840287892e-01
1.410282056411282237e-01	2.538131892325130035e-01
1.412282456491298355e-01	2.540651487413281839e-01
1.414282856571314195e-01	2.543170012078994624e-01
1.416283256651330313e-01	2.545687468290096511e-01
1.418283656731346154e-01	2.548203858008024625e-01
1.420284056811362272e-01	2.550719183187855621e-01
1.422284456891378390e-01	2.553233445778332333e-01
1.424284856971394231e-01	2.555746647721896525e-01
1.426285257051410349e-01	2.558258790954716644e-01
1.428285657131426190e-01	2.560769877406714468e-01
1.430286057211442308e-01	2.563279909001598966e-01
1.432286457291458426e-01	2.565788887656891282e-01
1.434286857371474266e-01	2.568296815283953038e-01
1.436287257451490385e-01	2.570803693788017430e-01
1.438287657531506225e-01	2.573309525068215309e-01
1.440288057611522343e-01	2.575814311017603497e-01
1.442288457691538184e-01	2.578318053523192543e-01
1.444288857771554302e-01	2.580820754465975586e-01
1.446289257851570420e-01	2.583322415720954446e-01
1.448289657931586261e-01	2.585823039157166270e-01
1.450290058011602379e-01	2.588322626637714619e-01
1.452290458091618219e-01	2.590821180019790004e-01
1.454290858171634337e-01	2.593318701154704309e-01
1.456291258251650456e-01	2.595815191887911322e-01
1.458291658331666296e-01	2.598310654059036162e-01
1.460292058411682414e-01	2.600805089501900813e-01
1.462292458491698255e-01	2.603298500044551322e-01
1.464292858571714373e-01	2.605790887509282783e-01
1.466293258651730214e-01	2.608282253712665422e-01
1.468293658731746332e-01	2.610772600465571802e-01
1.470294058811762450e-01	2.613261929573199582e-01
1.472294458891778290e-01	2.615750242835098716e-01
1.474294858971794409e-01	2.618237542045198651e-01
1.476295259051810249e-01	2.620723828991829985e-01
1.478295659131826367e-01	2.623209105457751100e-01
1.480296059211842485e-01	2.625693373220173710e-01
1.482296459291858326e-01	2.628176634050785609e-01
1.484296859371874444e-01	2.630658889715777882e-01
1.486297259451890285e-01	2.633140141975867654e-01
1.488297659531906403e-01	2.635620392586322525e-01
1.490298059611922521e-01	2.638099643296984431e-01
1.492298459691938362e-01	2.640577895852295187e-01
1.494298859771954480e-01	2.643055151991319240e-01
1.496299259851970320e-01	2.645531413447766433e-01
1.498299659931986438e-01	2.648006681950018648e-01
1.500300060012002279e-01	2.650480959221149235e-01
1.502300460092018397e-01	2.652954246978950215e-01
1.504300860172034515e-01	2.655426546935953369e-01
1.506301260252050356e-01	2.657897860799452450e-01
1.508301660332066474e-01	2.660368190271529265e-01
1.510302060412082314e-01	2.662837537049073666e-01
1.512302460492098433e-01	2.665305902823807416e-01
1.514302860572114551e-01	2.667773289282306393e-01
1.516303260652130391e-01	2.670239698106022797e-01
1.518303660732146509e-01	2.672705130971309018e-01
1.520304060812162350e-01	2.675169589549436511e-01
1.522304460892178468e-01	2.677633075506622440e-01
1.524304860972194309e-01	2.680095590504046887e-01
1.526305261052210427e-01	2.682557136197878944e-01
1.528305661132226545e-01	2.685017714239293918e-01
1.530306061212242386e-01	2.687477326274498868e-01
1.532306461292258504e-01	2.689935973944752590e-01
1.534306861372274344e-01	2.692393658886385599e-01
1.536307261452290462e-01	2.694850382730823446e-01
1.538307661532306581e-01	2.697306147104606699e-01
1.540308061612322421e-01	2.699760953629412041e-01
1.542308461692338539e-01	2.702214803922072250e-01
1.544308861772354380e-01	2.704667699594599517e-01
1.546309261852370498e-01	2.707119642254203207e-01
1.548309661932386616e-01	2.709570633503310955e-01
1.550310062012402457e-01	2.712020674939590870e-01
1.552310462092418575e-01	2.714469768155970408e-01
1.554310862172434415e-01	2.716917914740654694e-01
1.556311262252450534e-01	2.719365116277151495e-01
1.558311662332466374e-01	2.721811374344285661e-01
1.560312062412482492e-01	2.724256690516222990e-01
1.562312462492498610e-01	2.726701066362487436e-01
1.564312862572514451e-01	2.729144503447981651e-01
1.566313262652530569e-01	2.731587003333008634e-01
1.568313662732546410e-01	2.734028567573285051e-01
1.570314062812562528e-01	2.736469197719968438e-01
1.572314462892578646e-01	2.738908895319669412e-01
1.574314862972594486e-01	2.741347661914476097e-01
1.576315263052610605e-01	2.743785499041969111e-01
1.578315663132626445e-01	2.746222408235242107e-01
1.580316063212642563e-01	2.748658391022921754e-01
1.582316463292658404e-01	2.751093448929183838e-01
1.584316863372674522e-01	2.753527583473774354e-01
1.586317263452690640e-01	2.755960796172025051e-01
1.588317663532706481e-01	2.758393088534875082e-01
1.590318063612722599e-01	2.760824462068886542e-01
1.592318463692738439e-01	2.763254918276264460e-01
1.594318863772754558e-01	2.765684458654874001e-01
1.596319263852770676e-01	2.768113084698258231e-01
1.598319663932786516e-01	2.770540797895656437e-01
1.600320064012802634e-01	2.772967599732021893e-01
1.602320464092818475e-01	2.775393491688039060e-01
1.604320864172834593e-01	2.777818475240143026e-01
1.606321264252850711e-01	2.780242551860533373e-01
1.608321664332866552e-01	2.782665723017194170e-01
1.610322064412882670e-01	2.785087990173912842e-01
1.612322464492898511e-01	2.787509354790292937e-01
1.614322864572914629e-01	2.789929818321774668e-01
1.616323264652930469e-01	2.792349382219650455e-01
1.618323664732946587e-01	2.794768047931083799e-01
1.620324064812962706e-01	2.797185816899122601e-01
1.622324464892978546e-01	2.799602690562718599e-01
1.624324864972994664e-01	2.802018670356744567e-01
1.626325265053010505e-01	2.804433757712007647e-01
1.628325665133026623e-01	2.806847954055270988e-01
1.630326065213042741e-01	2.809261260809263749e-01
1.632326465293058582e-01	2.811673679392702740e-01
1.634326865373074700e-01	2.814085211220306304e-01
1.636327265453090540e-01	2.816495857702810413e-01
1.638327665533106658e-01	2.818905620246985877e-01
1.640328065613122499e-01	2.821314500255652780e-01
1.642328465693138617e-01	2.823722499127697683e-01
1.644328865773154735e-01	2.826129618258089171e-01
1.646329265853170576e-01	2.828535859037892286e-01
1.648329665933186694e-01	2.830941222854286843e-01
1.650330066013202535e-01	2.833345711090579089e-01
1.652330466093218653e-01	2.835749325126222797e-01
1.654330866173234771e-01	2.838152066336827595e-01
1.656331266253250611e-01	2.840553936094180609e-01
1.658331666333266730e-01	2.842954935766258684e-01
1.660332066413282570e-01	2.845355066717242809e-01
1.662332466493298688e-01	2.847754330307536441e-01
1.664332866573314806e-01	2.850152727893776605e-01
1.666333266653330647e-01	2.852550260828850548e-01
1.668333666733346765e-01	2.854946930461912946e-01
1.670334066813362606e-01	2.857342738138396454e-01
1.672334466893378724e-01	2.859737685200028912e-01
1.674334866973394564e-01	2.862131772984847777e-01
1.676335267053410683e-01	2.864525002827214006e-01
1.678335667133426801e-01	2.866917376057827593e-01
1.680336067213442641e-01	2.869308894003739230e-01
1.682336467293458759e-01	2.871699557988369178e-01
1.684336867373474600e-01	2.874089369331517818e-01
1.686337267453490718e-01	2.876478329349380636e-01
1.688337667533506836e-01	2.878866439354564322e-01
1.690338067613522677e-01	2.881253700656096206e-01
1.692338467693538795e-01	2.883640114559445355e-01
1.694338867773554635e-01	2.886025682366527567e-01
1.696339267853570754e-01	2.888410405375728685e-01
1.698339667933586594e-01	2.890794284881910148e-01
1.700340068013602712e-01	2.893177322176427313e-01
1.702340468093618830e-01	2.895559518547142219e-01
1.704340868173634671e-01	2.897940875278436357e-01
1.706341268253650789e-01	2.900321393651225099e-01
1.708341668333666630e-01	2.902701074942969917e-01
1.710342068413682748e-01	2.905079920427692808e-01
1.712342468493698866e-01	2.907457931375989069e-01
1.714342868573714707e-01	2.909835109055040614e-01
1.716343268653730825e-01	2.912211454728629301e-01
1.718343668733746665e-01	2.914586969657149695e-01
1.720344068813762783e-01	2.916961655097622397e-01
1.722344468893778624e-01	2.919335512303705693e-01
1.724344868973794742e-01	2.921708542525711660e-01
1.726345269053810860e-01	2.924080747010615045e-01
1.728345669133826701e-01	2.926452127002067694e-01
1.730346069213842819e-01	2.928822683740413546e-01
1.732346469293858660e-01	2.931192418462695848e-01
1.734346869373874778e-01	2.933561332402676580e-01
1.736347269453890896e-01	2.935929426790842567e-01
1.738347669533906736e-01	2.938296702854421572e-01
1.740348069613922855e-01	2.940663161817393956e-01
1.742348469693938695e-01	2.943028804900504891e-01
1.744348869773954813e-01	2.945393633321276017e-01
1.746349269853970931e-01	2.947757648294018762e-01
1.748349669933986772e-01	2.950120851029845448e-01
1.750350070014002890e-01	2.952483242736682056e-01
1.752350470094018731e-01	2.954844824619279886e-01
1.754350870174034849e-01	2.957205597879227765e-01
1.756351270254050689e-01	2.959565563714963710e-01
1.758351670334066807e-01	2.961924723321787134e-01
1.760352070414082926e-01	2.964283077891869400e-01
1.762352470494098766e-01	2.966640628614267139e-01
1.764352870574114884e-01	2.968997376674933908e-01
1.766353270654130725e-01	2.971353323256730183e-01
1.768353670734146843e-01	2.973708469539436683e-01
1.770354070814162961e-01	2.976062816699763802e-01
1.772354470894178802e-01	2.978416365911366048e-01
1.774354870974194920e-01	2.980769118344850366e-01
1.776355271054210760e-01	2.983121075167788905e-01
1.778355671134226879e-01	2.985472237544731788e-01
1.780356071214242719e-01	2.987822606637214329e-01
1.782356471294258837e-01	2.990172183603773126e-01
1.784356871374274955e-01	2.992520969599952174e-01
1.786357271454290796e-01	2.994868965778318404e-01
1.788357671534306914e-01	2.997216173288469454e-01
1.790358071614322755e-01	2.999562593277046441e-01
1.792358471694338873e-01	3.001908226887745057e-01
1.794358871774354991e-01	3.004253075261323902e-01
1.796359271854370832e-01	3.006597139535618357e-01
1.798359671934386950e-01	3.008940420845549468e-01
1.800360072014402790e-01	3.011282920323135048e-01
1.802360472094418908e-01	3.013624639097501889e-01
1.804360872174435027e-01	3.015965578294892979e-01
1.806361272254450867e-01	3.018305739038680269e-01
1.808361672334466985e-01	3.020645122449376330e-01
1.810362072414482826e-01	3.022983729644641571e-01
1.812362472494498944e-01	3.025321561739298115e-01
1.814362872574514784e-01	3.027658619845337018e-01
1.816363272654530903e-01	3.029994905071931033e-01
1.818363672734547021e-01	3.032330418525442939e-01
1.820364072814562861e-01	3.034665161309436088e-01
1.822364472894578979e-01	3.036999134524687727e-01
1.824364872974594820e-01	3.039332339269193439e-01
1.826365273054610938e-01	3.041664776638181578e-01
1.828365673134627056e-01	3.043996447724121590e-01
1.830366073214642897e-01	3.046327353616734568e-01
1.832366473294659015e-01	3.048657495403002682e-01
1.834366873374674856e-01	3.050986874167179175e-01
1.836367273454690974e-01	3.053315490990798353e-01
1.838367673534706814e-01	3.055643346952684469e-01
1.840368073614722932e-01	3.057970443128963933e-01
1.842368473694739051e-01	3.060296780593071420e-01
1.844368873774754891e-01	3.062622360415762635e-01
1.846369273854771009e-01	3.064947183665122088e-01
1.848369673934786850e-01	3.067271251406572530e-01
1.850370074014802968e-01	3.069594564702887718e-01
1.852370474094819086e-01	3.071917124614195749e-01
1.854370874174834927e-01	3.074238932197994045e-01
1.856371274254851045e-01	3.076559988509156573e-01
1.858371674334866885e-01	3.078880294599942169e-01
1.860372074414883004e-01	3.081199851520007305e-01
1.862372474494899122e-01	3.083518660316410531e-01
1.864372874574914962e-01	3.085836722033624135e-01
1.866373274654931080e-01	3.088154037713545241e-01
1.868373674734946921e-01	3.090470608395501362e-01
1.870374074814963039e-01	3.092786435116261501e-01
1.872374474894978880e-01	3.095101518910044480e-01
1.874374874974994998e-01	3.097415860808528931e-01
1.876375275055011116e-01	3.099729461840859956e-01
1.878375675135026956e-01	3.102042323033661342e-01
1.880376075215043075e-01	3.104354445411041663e-01
1.882376475295058915e-01	3.106665829994603722e-01
1.884376875375075033e-01	3.108976477803455651e-01
1.886377275455091151e-01	3.111286389854214796e-01
1.888377675535106992e-01	3.113595567161021593e-01
1.890378075615123110e-01	3.115904010735545682e-01
1.892378475695138951e-01	3.118211721586993113e-01
1.894378875775155069e-01	3.120518700722119676e-01
1.896379275855170909e-01	3.122824949145232565e-01
1.898379675935187028e-01	3.125130467858207028e-01
1.900380076015203146e-01	3.127435257860487483e-01
1.902380476095218986e-01	3.129739320149099169e-01
1.904380876175235104e-01	3.132042655718658142e-01
1.906381276255250945e-01	3.134345265561375715e-01
1.908381676335267063e-01	3.136647150667071782e-01
1.910382076415283181e-01	3.138948312023178144e-01
1.912382476495299022e-01	3.141248750614747953e-01
1.914382876575315140e-01	3.143548467424467363e-01
1.916383276655330981e-01	3.145847463432659419e-01
1.918383676735347099e-01	3.148145739617295713e-01
1.920384076815362939e-01	3.150443296953999717e-01
1.922384476895379057e-01	3.152740136416060657e-01
1.924384876975395176e-01	3.155036258974437402e-01
1.926385277055411016e-01	3.157331665597768455e-01
1.928385677135427134e-01	3.159626357252378059e-01
1.930386077215442975e-01	3.161920334902286189e-01
1.932386477295459093e-01	3.164213599509215769e-01
1.934386877375475211e-01	3.166506152032599886e-01
1.936387277455491052e-01	3.168797993429588455e-01
1.938387677535507170e-01	3.171089124655060987e-01
1.940388077615523010e-01	3.173379546661627137e-01
1.942388477695539128e-01	3.175669260399640592e-01
1.944388877775555247e-01	3.177958266817204058e-01
1.946389277855571087e-01	3.180246566860175372e-01
1.948389677935587205e-01	3.182534161472179157e-01
1.950390078015603046e-01	3.184821051594610708e-01
1.952390478095619164e-01	3.187107238166645429e-01
1.954390878175635005e-01	3.189392722125244939e-01
1.956391278255651123e-01	3.191677504405167620e-01
1.958391678335667241e-01	3.193961585938971393e-01
1.960392078415683081e-01	3.196244967657024261e-01
1.962392478495699200e-01	3.198527650487513196e-01
1.964392878575715040e-01	3.200809635356445804e-01
1.966393278655731158e-01	3.203090923187664751e-01
1.968393678735747276e-01	3.205371514902848329e-01
1.970394078815763117e-01	3.207651411421522103e-01
1.972394478895779235e-01	3.209930613661065579e-01
1.974394878975795076e-01	3.212209122536717754e-01
1.976395279055811194e-01	3.214486938961585993e-01
1.978395679135827034e-01	3.216764063846650479e-01
1.980396079215843153e-01	3.219040498100775860e-01
1.982396479295859271e-01	3.221316242630712923e-01
1.984396879375875111e-01	3.223591298341110245e-01
1.986397279455891229e-01	3.225865666134518639e-01
1.988397679535907070e-01	3.228139346911397811e-01
1.990398079615923188e-01	3.230412341570125800e-01
1.992398479695939306e-01	3.232684651007003973e-01
1.994398879775955147e-01	3.234956276116262019e-01
1.996399279855971265e-01	3.237227217790071276e-01
1.998399679935987105e-01	3.239497476918542507e-01
2.000400080016003224e-01	3.241767054389741443e-01
2.002400480096019342e-01	3.244035951089689340e-01
2.004400880176035182e-01	3.246304167902372417e-01
2.006401280256051300e-01	3.248571705709747959e-01
2.008401680336067141e-01	3.250838565391752089e-01
2.010402080416083259e-01	3.253104747826304211e-01
2.012402480496099100e-01	3.255370253889315335e-01
2.014402880576115218e-01	3.257635084454694741e-01
2.016403280656131336e-01	3.259899240394354969e-01
2.018403680736147177e-01	3.262162722578219043e-01
2.020404080816163295e-01	3.264425531874229902e-01
2.022404480896179135e-01	3.266687669148351514e-01
2.024404880976195253e-01	3.268949135264578865e-01
2.026405281056211372e-01	3.271209931084944622e-01
2.028405681136227212e-01	3.273470057469522465e-01
2.030406081216243330e-01	3.275729515276438186e-01
2.032406481296259171e-01	3.277988305361870247e-01
2.034406881376275289e-01	3.280246428580062545e-01
2.036407281456291130e-01	3.282503885783323860e-01
2.038407681536307248e-01	3.284760677822041175e-01
2.040408081616323366e-01	3.287016805544679676e-01
2.042408481696339206e-01	3.289272269797792192e-01
2.044408881776355325e-01	3.291527071426025852e-01
2.046409281856371165e-01	3.293781211272125420e-01
2.048409681936387283e-01	3.296034690176943838e-01
2.050410082016403401e-01	3.298287508979442229e-01
2.052410482096419242e-01	3.300539668516702663e-01
2.054410882176435360e-01	3.302791169623928713e-01
2.056411282256451201e-01	3.305042013134454892e-01
2.058411682336467319e-01	3.307292199879752204e-01
2.060412082416483437e-01	3.309541730689431471e-01
2.062412482496499277e-01	3.311790606391252223e-01
2.064412882576515396e-01	3.314038827811128796e-01
2.066413282656531236e-01	3.316286395773133111e-01
2.068413682736547354e-01	3.318533311099503558e-01
2.070414082816563195e-01	3.320779574610649987e-01
2.072414482896579313e-01	3.323025187125159263e-01
2.074414882976595431e-01	3.325270149459800817e-01
2.076415283056611272e-01	3.327514462429532194e-01
2.078415683136627390e-01	3.329758126847507937e-01
2.080416083216643230e-01	3.332001143525080145e-01
2.082416483296659349e-01	3.334243513271807902e-01
2.084416883376675467e-01	3.336485236895461726e-01
2.086417283456691307e-01	3.338726315202029671e-01
2.088417683536707425e-01	3.340966748995722324e-01
2.090418083616723266e-01	3.343206539078978912e-01
2.092418483696739384e-01	3.345445686252473405e-01
2.094418883776755225e-01	3.347684191315117852e-01
2.096419283856771343e-01	3.349922055064071813e-01
2.098419683936787461e-01	3.352159278294744027e-01
2.100420084016803302e-01	3.354395861800799072e-01
2.102420484096819420e-01	3.356631806374165139e-01
2.104420884176835260e-01	3.358867112805035138e-01
2.106421284256851378e-01	3.361101781881877804e-01
2.108421684336867497e-01	3.363335814391436585e-01
2.110422084416883337e-01	3.365569211118740744e-01
2.112422484496899455e-01	3.367801972847107028e-01
2.114422884576915296e-01	3.370034100358147433e-01
2.116423284656931414e-01	3.372265594431771984e-01
2.118423684736947532e-01	3.374496455846197618e-01
2.120424084816963373e-01	3.376726685377948178e-01
2.122424484896979491e-01	3.378956283801866634e-01
2.124424884976995331e-01	3.381185251891112853e-01
2.126425285057011449e-01	3.383413590417175820e-01
2.128425685137027290e-01	3.385641300149871968e-01
2.130426085217043408e-01	3.387868381857357947e-01
2.132426485297059526e-01	3.390094836306128401e-01
2.134426885377075367e-01	3.392320664261025409e-01
2.136427285457091485e-01	3.394545866485242924e-01
2.138427685537107326e-01	3.396770443740331769e-01
2.140428085617123444e-01	3.398994396786203520e-01
2.142428485697139562e-01	3.401217726381138284e-01
2.144428885777155402e-01	3.403440433281785249e-01
2.146429285857171521e-01	3.405662518243173231e-01
2.148429685937187361e-01	3.407883982018710678e-01
2.150430086017203479e-01	3.410104825360194547e-01
2.152430486097219320e-01	3.412325049017811973e-01
2.154430886177235438e-01	3.414544653740148039e-01
2.156431286257251556e-01	3.416763640274189107e-01
2.158431686337267397e-01	3.418982009365326702e-01
2.160432086417283515e-01	3.421199761757365843e-01
2.162432486497299355e-01	3.423416898192525593e-01
2.164432886577315474e-01	3.425633419411448499e-01
2.166433286657331592e-01	3.427849326153200038e-01
2.168433686737347432e-01	3.430064619155278605e-01
2.170434086817363550e-01	3.432279299153617735e-01
2.172434486897379391e-01	3.434493366882588883e-01
2.174434886977395509e-01	3.436706823075012518e-01
2.176435287057411627e-01	3.438919668462154244e-01
2.178435687137427468e-01	3.441131903773737566e-01
2.180436087217443586e-01	3.443343529737943332e-01
2.182436487297459426e-01	3.445554547081415286e-01
2.184436887377475545e-01	3.447764956529267844e-01
2.186437287457491385e-01	3.449974758805086639e-01
2.188437687537507503e-01	3.452183954630935192e-01
2.190438087617523621e-01	3.454392544727359349e-01
2.192438487697539462e-01	3.456600529813391165e-01
2.194438887777555580e-01	3.458807910606555014e-01
2.196439287857571421e-01	3.461014687822870917e-01
2.198439687937587539e-01	3.463220862176857873e-01
2.200440088017603657e-01	3.465426434381541632e-01
2.202440488097619498e-01	3.467631405148455248e-01
2.204440888177635616e-01	3.469835775187647964e-01
2.206441288257651456e-01	3.472039545207684652e-01
2.208441688337667574e-01	3.474242715915655810e-01
2.210442088417683415e-01	3.476445288017175894e-01
2.212442488497699533e-01	3.478647262216393310e-01
2.214442888577715651e-01	3.480848639215990969e-01
2.216443288657731492e-01	3.483049419717192952e-01
2.218443688737747610e-01	3.485249604419766722e-01
2.220444088817763451e-01	3.487449194022029797e-01
2.222444488897779569e-01	3.489648189220853070e-01
2.224444888977795687e-01	3.491846590711663589e-01
2.226445289057811527e-01	3.494044399188451222e-01
2.228445689137827646e-01	3.496241615343771980e-01
2.230446089217843486e-01	3.498438239868751354e-01
2.232446489297859604e-01	3.500634273453090417e-01
2.234446889377875445e-01	3.502829716785068603e-01
2.236447289457891563e-01	3.505024570551548702e-01
2.238447689537907681e-01	3.507218835437979076e-01
2.240448089617923522e-01	3.509412512128400885e-01
2.242448489697939640e-01	3.511605601305451407e-01
2.244448889777955480e-01	3.513798103650365157e-01
2.246449289857971598e-01	3.515990019842982206e-01
2.248449689937987717e-01	3.518181350561750409e-01
2.250450090018003557e-01	3.520372096483728175e-01
2.252450490098019675e-01	3.522562258284591685e-01
2.254450890178035516e-01	3.524751836638635449e-01
2.256451290258051634e-01	3.526940832218778965e-01
2.258451690338067752e-01	3.529129245696570605e-01
2.260452090418083593e-01	3.531317077742188726e-01
2.262452490498099711e-01	3.533504329024449442e-01
2.264452890578115551e-01	3.535691000210808288e-01
2.266453290658131670e-01	3.537877091967365772e-01
2.268453690738147510e-01	3.540062604958869041e-01
2.270454090818163628e-01	3.542247539848717985e-01
2.272454490898179746e-01	3.544431897298968015e-01
2.274454890978195587e-01	3.546615677970333946e-01
2.276455291058211705e-01	3.548798882522195552e-01
2.278455691138227546e-01	3.550981511612599228e-01
2.280456091218243664e-01	3.553163565898262433e-01
2.282456491298259782e-01	3.555345046034578127e-01
2.284456891378275623e-01	3.557525952675618108e-01
2.286457291458291741e-01	3.559706286474138004e-01
2.288457691538307581e-01	3.561886048081578937e-01
2.290458091618323699e-01	3.564065238148073078e-01
2.292458491698339540e-01	3.566243857322446975e-01
2.294458891778355658e-01	3.568421906252224329e-01
2.296459291858371776e-01	3.570599385583632102e-01
2.298459691938387617e-01	3.572776295961600512e-01
2.300460092018403735e-01	3.574952638029770813e-01
2.302460492098419576e-01	3.577128412430496951e-01
2.304460892178435694e-01	3.579303619804848346e-01
2.306461292258451812e-01	3.581478260792615997e-01
2.308461692338467652e-01	3.583652336032313590e-01
2.310462092418483770e-01	3.585825846161183050e-01
2.312462492498499611e-01	3.587998791815197874e-01
2.314462892578515729e-01	3.590171173629065349e-01
2.316463292658531847e-01	3.592342992236232657e-01
2.318463692738547688e-01	3.594514248268886880e-01
2.320464092818563806e-01	3.596684942357962766e-01
2.322464492898579647e-01	3.598855075133142734e-01
2.324464892978595765e-01	3.601024647222863528e-01
2.326465293058611605e-01	3.603193659254316783e-01
2.328465693138627723e-01	3.605362111853454010e-01
2.330466093218643842e-01	3.607530005644991045e-01
2.332466493298659682e-01	3.609697341252409153e-01
2.334466893378675800e-01	3.611864119297961695e-01
2.336467293458691641e-01	3.614030340402673569e-01
2.338467693538707759e-01	3.616196005186348428e-01
2.340468093618723877e-01	3.618361114267571454e-01
2.342468493698739718e-01	3.620525668263708807e-01
2.344468893778755836e-01	3.622689667790918167e-01
2.346469293858771676e-01	3.624853113464144294e-01
2.348469693938787795e-01	3.627016005897130135e-01
2.350470094018803635e-01	3.629178345702413488e-01
2.352470494098819753e-01	3.631340133491334776e-01
2.354470894178835871e-01	3.633501369874038711e-01
2.356471294258851712e-01	3.635662055459476516e-01
2.358471694338867830e-01	3.637822190855412585e-01
2.360472094418883671e-01	3.639981776668425040e-01
2.362472494498899789e-01	3.642140813503909058e-01
2.364472894578915907e-01	3.644299301966082982e-01
2.366473294658931747e-01	3.646457242657986653e-01
2.368473694738947866e-01	3.648614636181490845e-01
2.370474094818963706e-01	3.650771483137294493e-01
2.372474494898979824e-01	3.652927784124932464e-01
2.374474894978995942e-01	3.655083539742776666e-01
2.376475295059011783e-01	3.657238750588039378e-01
2.378475695139027901e-01	3.659393417256777692e-01
2.380476095219043742e-01	3.661547540343894069e-01
2.382476495299059860e-01	3.663701120443144110e-01
2.384476895379075700e-01	3.665854158147133779e-01
2.386477295459091819e-01	3.668006654047328285e-01
2.388477695539107937e-01	3.670158608734050976e-01
2.390478095619123777e-01	3.672310022796489437e-01
2.392478495699139895e-01	3.674460896822696054e-01
2.394478895779155736e-01	3.676611231399593560e-01
2.396479295859171854e-01	3.678761027112977811e-01
2.398479695939187972e-01	3.680910284547517786e-01
2.400480096019203813e-01	3.683059004286762250e-01
2.402480496099219931e-01	3.685207186913143085e-01
2.404480896179235772e-01	3.687354833007974175e-01
2.406481296259251890e-01	3.689501943151459740e-01
2.408481696339267730e-01	3.691648517922692663e-01
2.410482096419283848e-01	3.693794557899662268e-01
2.412482496499299967e-01	3.695940063659252095e-01
2.414482896579315807e-01	3.698085035777247120e-01
2.416483296659331925e-01	3.700229474828335419e-01
2.418483696739347766e-01	3.702373381386110385e-01
2.420484096819363884e-01	3.704516756023074620e-01
2.422484496899380002e-01	3.706659599310642705e-01
2.424484896979395843e-01	3.708801911819143426e-01
2.426485297059411961e-01	3.710943694117824210e-01
2.428485697139427801e-01	3.713084946774853345e-01
2.430486097219443919e-01	3.715225670357322207e-01
2.432486497299459760e-01	3.717365865431249139e-01
2.434486897379475878e-01	3.719505532561581673e-01
2.436487297459491996e-01	3.721644672312200419e-01
2.438487697539507837e-01	3.723783285245920172e-01
2.440488097619523955e-01	3.725921371924495462e-01
2.442488497699539796e-01	3.728058932908621115e-01
2.444488897779555914e-01	3.730195968757936131e-01
2.446489297859572032e-01	3.732332480031025357e-01
2.448489697939587872e-01	3.734468467285423920e-01
2.450490098019603991e-01	3.736603931077621121e-01
2.452490498099619831e-01	3.738738871963058208e-01
2.454490898179635949e-01	3.740873290496137260e-01
2.456491298259652067e-01	3.743007187230220079e-01
2.458491698339667908e-01	3.745140562717632071e-01
2.460492098419684026e-01	3.747273417509666138e-01
2.462492498499699867e-01	3.749405752156583227e-01
2.464492898579715985e-01	3.751537567207616775e-01
2.466493298659731825e-01	3.753668863210975482e-01
2.468493698739747944e-01	3.755799640713844978e-01
2.470494098819764062e-01	3.757929900262390599e-01
2.472494498899779902e-01	3.760059642401762381e-01
2.474494898979796020e-01	3.762188867676093951e-01
2.476495299059811861e-01	3.764317576628509188e-01
2.478495699139827979e-01	3.766445769801121668e-01
2.480496099219844097e-01	3.768573447735040216e-01
2.482496499299859938e-01	3.770700610970367794e-01
2.484496899379876056e-01	3.772827260046209275e-01
2.486497299459891897e-01	3.774953395500669218e-01
2.488497699539908015e-01	3.777079017870857425e-01
2.490498099619923855e-01	3.779204127692890602e-01
2.492498499699939973e-01	3.781328725501895138e-01
2.494498899779956091e-01	3.783452811832010432e-01
2.496499299859971932e-01	3.785576387216390004e-01
2.498499699939988050e-01	3.787699452187204829e-01
2.500500100020003891e-01	3.789822007275646110e-01
2.502500500100020009e-01	3.791944053011928606e-01
2.504500900180036127e-01	3.794065589925291748e-01
2.506501300260052245e-01	3.796186618544002966e-01
2.508501700340067808e-01	3.798307139395358800e-01
2.510502100420083926e-01	3.800427153005691561e-01
2.512502500500100044e-01	3.802546659900366555e-01
2.514502900580116163e-01	3.804665660603788746e-01
2.516503300660132281e-01	3.806784155639402756e-01
2.518503700740147844e-01	3.808902145529695638e-01
2.520504100820163962e-01	3.811019630796202984e-01
2.522504500900180080e-01	3.813136611959505040e-01
2.524504900980196198e-01	3.815253089539235032e-01
2.526505301060212316e-01	3.817369064054077499e-01
2.528505701140227879e-01	3.819484536021772736e-01
2.530506101220243997e-01	3.821599505959121790e-01
2.532506501300260116e-01	3.823713974381983127e-01
2.534506901380276234e-01	3.825827941805279298e-01
2.536507301460291797e-01	3.827941408742996932e-01
2.538507701540307915e-01	3.830054375708192849e-01
2.540508101620324033e-01	3.832166843212992391e-01
2.542508501700340151e-01	3.834278811768594419e-01
2.544508901780356269e-01	3.836390281885271314e-01
2.546509301860371832e-01	3.838501254072374524e-01
2.548509701940387950e-01	3.840611728838335126e-01
2.550510102020404068e-01	3.842721706690666039e-01
2.552510502100420187e-01	3.844831188135964251e-01
2.554510902180436305e-01	3.846940173679914698e-01
2.556511302260451868e-01	3.849048663827290273e-01
2.558511702340467986e-01	3.851156659081957923e-01
2.560512102420484104e-01	3.853264159946876433e-01
2.562512502500500222e-01	3.855371166924101423e-01
2.564512902580516340e-01	3.857477680514788121e-01
2.566513302660531903e-01	3.859583701219190810e-01
2.568513702740548021e-01	3.861689229536669488e-01
2.570514102820564140e-01	3.863794265965688757e-01
2.572514502900580258e-01	3.865898811003820046e-01
2.574514902980596376e-01	3.868002865147746605e-01
2.576515303060611939e-01	3.870106428893262396e-01
2.578515703140628057e-01	3.872209502735278752e-01
2.580516103220644175e-01	3.874312087167822161e-01
2.582516503300660293e-01	3.876414182684037590e-01
2.584516903380676411e-01	3.878515789776194045e-01
2.586517303460691974e-01	3.880616908935681786e-01
2.588517703540708093e-01	3.882717540653018995e-01
2.590518103620724211e-01	3.884817685417851219e-01
2.592518503700740329e-01	3.886917343718954143e-01
2.594518903780755892e-01	3.889016516044236371e-01
2.596519303860772010e-01	3.891115202880742752e-01
2.598519703940788128e-01	3.893213404714653270e-01
2.600520104020804246e-01	3.895311122031288042e-01
2.602520504100820364e-01	3.897408355315108430e-01
2.604520904180835927e-01	3.899505105049719256e-01
2.606521304260852046e-01	3.901601371717872135e-01
2.608521704340868164e-01	3.903697155801465479e-01
2.610522104420884282e-01	3.905792457781548377e-01
2.612522504500900400e-01	3.907887278138322262e-01
2.614522904580915963e-01	3.909981617351141470e-01
2.616523304660932081e-01	3.912075475898520449e-01
2.618523704740948199e-01	3.914168854258129326e-01
2.620524104820964317e-01	3.916261752906798899e-01
2.622524504900980435e-01	3.918354172320525075e-01
2.624524904980995998e-01	3.920446112974465547e-01
2.626525305061012117e-01	3.922537575342949223e-01
2.628525705141028235e-01	3.924628559899471236e-01
2.630526105221044353e-01	3.926719067116698492e-01
2.632526505301060471e-01	3.928809097466472444e-01
2.634526905381076034e-01	3.930898651419807432e-01
2.636527305461092152e-01	3.932987729446899006e-01
2.638527705541108270e-01	3.935076332017119483e-01
2.640528105621124388e-01	3.937164459599023503e-01
2.642528505701140507e-01	3.939252112660350247e-01
2.644528905781156070e-01	3.941339291668022327e-01
2.646529305861172188e-01	3.943425997088153556e-01
2.648529705941188306e-01	3.945512229386044512e-01
2.650530106021204424e-01	3.947597989026189191e-01
2.652530506101219987e-01	3.949683276472273907e-01
2.654530906181236105e-01	3.951768092187182835e-01
2.656531306261252223e-01	3.953852436632996348e-01
2.658531706341268341e-01	3.955936310270995460e-01
2.660532106421284460e-01	3.958019713561662378e-01
2.662532506501300023e-01	3.960102646964682727e-01
2.664532906581316141e-01	3.962185110938949428e-01
2.666533306661332259e-01	3.964267105942562153e-01
2.668533706741348377e-01	3.966348632432829535e-01
2.670534106821364495e-01	3.968429690866273618e-01
2.672534506901380058e-01	3.970510281698627075e-01
2.674534906981396176e-01	3.972590405384842094e-01
2.676535307061412294e-01	3.974670062379084823e-01
2.678535707141428412e-01	3.976749253134743145e-01
2.680536107221444531e-01	3.978827978104424457e-01
2.682536507301460094e-01	3.980906237739960107e-01
2.684536907381476212e-01	3.982984032492407067e-01
2.686537307461492330e-01	3.985061362812049590e-01
2.688537707541508448e-01	3.987138229148398660e-01
2.690538107621524566e-01	3.989214631950199208e-01
2.692538507701540129e-01	3.991290571665425113e-01
2.694538907781556247e-01	3.993366048741289753e-01
2.696539307861572365e-01	3.995441063624238787e-01
2.698539707941588484e-01	3.997515616759957924e-01
2.700540108021604602e-01	3.999589708593372928e-01
2.702540508101620165e-01	4.001663339568650724e-01
2.704540908181636283e-01	4.003736510129204951e-01
2.706541308261652401e-01	4.005809220717690966e-01
2.708541708341668519e-01	4.007881471776015281e-01
2.710542108421684082e-01	4.009953263745331120e-01
2.712542508501700200e-01	4.012024597066045639e-01
2.714542908581716318e-01	4.014095472177816593e-01
2.716543308661732437e-01	4.016165889519557886e-01
2.718543708741748555e-01	4.018235849529440129e-01
2.720544108821764118e-01	4.020305352644891195e-01
2.722544508901780236e-01	4.022374399302602321e-01
2.724544908981796354e-01	4.024442989938523674e-01
2.726545309061812472e-01	4.026511124987870449e-01
2.728545709141828590e-01	4.028578804885123987e-01
2.730546109221844153e-01	4.030646030064031216e-01
2.732546509301860271e-01	4.032712800957611865e-01
2.734546909381876389e-01	4.034779117998153475e-01
2.736547309461892508e-01	4.036844981617216943e-01
2.738547709541908626e-01	4.038910392245638747e-01
2.740548109621924189e-01	4.040975350313530390e-01
2.742548509701940307e-01	4.043039856250282837e-01
2.744548909781956425e-01	4.045103910484564858e-01
2.746549309861972543e-01	4.047167513444328568e-01
2.748549709941988661e-01	4.049230665556807773e-01
2.750550110022004224e-01	4.051293367248521848e-01
2.752550510102020342e-01	4.053355618945277405e-01
2.754550910182036461e-01	4.055417421072168294e-01
2.756551310262052579e-01	4.057478774053578929e-01
2.758551710342068697e-01	4.059539678313185407e-01
2.760552110422084260e-01	4.061600134273956608e-01
2.762552510502100378e-01	4.063660142358158089e-01
2.764552910582116496e-01	4.065719702987351525e-01
2.766553310662132614e-01	4.067778816582396928e-01
2.768553710742148177e-01	4.069837483563452651e-01
2.770554110822164295e-01	4.071895704349983158e-01
2.772554510902180414e-01	4.073953479360752361e-01
2.774554910982196532e-01	4.076010809013831393e-01
2.776555311062212650e-01	4.078067693726597498e-01
2.778555711142228213e-01	4.080124133915735696e-01
2.780556111222244331e-01	4.082180129997243778e-01
2.782556511302260449e-01	4.084235682386428978e-01
2.784556911382276567e-01	4.086290791497911301e-01
2.786557311462292685e-01	4.088345457745627964e-01
2.788557711542308248e-01	4.090399681542830068e-01
2.790558111622324367e-01	4.092453463302090921e-01
2.792558511702340485e-01	4.094506803435299380e-01
2.794558911782356603e-01	4.096559702353668730e-01
2.796559311862372721e-01	4.098612160467733911e-01
2.798559711942388284e-01	4.100664178187353737e-01
2.800560112022404402e-01	4.102715755921716445e-01
2.802560512102420520e-01	4.104766894079335260e-01
2.804560912182436638e-01	4.106817593068053385e-01
2.806561312262452756e-01	4.108867853295045669e-01
2.808561712342468319e-01	4.110917675166818053e-01
2.810562112422484438e-01	4.112967059089213118e-01
2.812562512502500556e-01	4.115016005467407312e-01
2.814562912582516674e-01	4.117064514705914280e-01
2.816563312662532237e-01	4.119112587208587084e-01
2.818563712742548355e-01	4.121160223378619314e-01
2.820564112822564473e-01	4.123207423618546752e-01
2.822564512902580591e-01	4.125254188330247374e-01
2.824564912982596709e-01	4.127300517914944677e-01
2.826565313062612272e-01	4.129346412773209352e-01
2.828565713142628391e-01	4.131391873304959272e-01
2.830566113222644509e-01	4.133436899909462836e-01
2.832566513302660627e-01	4.135481492985337848e-01
2.834566913382676745e-01	4.137525652930557074e-01
2.836567313462692308e-01	4.139569380142444910e-01
2.838567713542708426e-01	4.141612675017682932e-01
2.840568113622724544e-01	4.143655537952310453e-01
2.842568513702740662e-01	4.145697969341722855e-01
2.844568913782756781e-01	4.147739969580678254e-01
2.846569313862772344e-01	4.149781539063293612e-01
2.848569713942788462e-01	4.151822678183052506e-01
2.850570114022804580e-01	4.153863387332800139e-01
2.852570514102820698e-01	4.155903666904748328e-01
2.854570914182836816e-01	4.157943517290477176e-01
2.856571314262852379e-01	4.159982938880934511e-01
2.858571714342868497e-01	4.162021932066439778e-01
2.860572114422884615e-01	4.164060497236684588e-01
2.862572514502900733e-01	4.166098634780731058e-01
2.864572914582916852e-01	4.168136345087019579e-01
2.866573314662932415e-01	4.170173628543363820e-01
2.868573714742948533e-01	4.172210485536957392e-01
2.870574114822964651e-01	4.174246916454371625e-01
2.872574514902980769e-01	4.176282921681558347e-01
2.874574914982996332e-01	4.178318501603850987e-01
2.876575315063012450e-01	4.180353656605967916e-01
2.878575715143028568e-01	4.182388387072011326e-01
2.880576115223044686e-01	4.184422693385468350e-01
2.882576515303060805e-01	4.186456575929214941e-01
2.884576915383076368e-01	4.188490035085515317e-01
2.886577315463092486e-01	4.190523071236025854e-01
2.888577715543108604e-01	4.192555684761792856e-01
2.890578115623124722e-01	4.194587876043255337e-01
2.892578515703140840e-01	4.196619645460248904e-01
2.894578915783156403e-01	4.198650993392001873e-01
2.896579315863172521e-01	4.200681920217144150e-01
2.898579715943188639e-01	4.202712426313701122e-01
2.900580116023204758e-01	4.204742512059098658e-01
2.902580516103220876e-01	4.206772177830164772e-01
2.904580916183236439e-01	4.208801424003128511e-01
2.906581316263252557e-01	4.210830250953626619e-01
2.908581716343268675e-01	4.212858659056697985e-01
2.910582116423284793e-01	4.214886648686789195e-01
2.912582516503300911e-01	4.216914220217755083e-01
2.914582916583316474e-01	4.218941374022859847e-01
2.916583316663332592e-01	4.220968110474779267e-01
2.918583716743348710e-01	4.222994429945600703e-01
2.920584116823364829e-01	4.225020332806825318e-01
2.922584516903380947e-01	4.227045819429368079e-01
2.924584916983396510e-01	4.229070890183560527e-01
2.926585317063412628e-01	4.231095545439153005e-01
2.928585717143428746e-01	4.233119785565313542e-01
2.930586117223444864e-01	4.235143610930629521e-01
2.932586517303460427e-01	4.237167021903110453e-01
2.934586917383476545e-01	4.239190018850189645e-01
2.936587317463492663e-01	4.241212602138722532e-01
2.938587717543508782e-01	4.243234772134990562e-01
2.940588117623524900e-01	4.245256529204702312e-01
2.942588517703540463e-01	4.247277873712992369e-01
2.944588917783556581e-01	4.249298806024427999e-01
2.946589317863572699e-01	4.251319326503003038e-01
2.948589717943588817e-01	4.253339435512145106e-01
2.950590118023604935e-01	4.255359133414715056e-01
2.952590518103620498e-01	4.257378420573005862e-01
2.954590918183636616e-01	4.259397297348749278e-01
2.956591318263652735e-01	4.261415764103110293e-01
2.958591718343668853e-01	4.263433821196694895e-01
2.960592118423684971e-01	4.265451468989546746e-01
2.962592518503700534e-01	4.267468707841149955e-01
2.964592918583716652e-01	4.269485538110431300e-01
2.966593318663732770e-01	4.271501960155759670e-01
2.968593718743748888e-01	4.273517974334949399e-01
2.970594118823765006e-01	4.275533581005258599e-01
2.972594518903780569e-01	4.277548780523393046e-01
2.974594918983796688e-01	4.279563573245507846e-01
2.976595319063812806e-01	4.281577959527205213e-01
2.978595719143828924e-01	4.283591939723538355e-01
2.980596119223845042e-01	4.285605514189012033e-01
2.982596519303860605e-01	4.287618683277583109e-01
2.984596919383876723e-01	4.289631447342666104e-01
2.986597319463892841e-01	4.291643806737125977e-01
2.988597719543908959e-01	4.293655761813287008e-01
2.990598119623924522e-01	4.295667312922929471e-01
2.992598519703940640e-01	4.297678460417294621e-01
2.994598919783956759e-01	4.299689204647081930e-01
2.996599319863972877e-01	4.301699545962452964e-01
2.998599719943988995e-01	4.303709484713031386e-01
3.000600120024004558e-01	4.305719021247904066e-01
3.002600520104020676e-01	4.307728155915624413e-01
3.004600920184036794e-01	4.309736889064209597e-01
3.006601320264052912e-01	4.311745221041144438e-01
3.008601720344069030e-01	4.313753152193383622e-01
3.010602120424084593e-01	4.315760682867348375e-01
3.012602520504100712e-01	4.317767813408934785e-01
3.014602920584116830e-01	4.319774544163506591e-01
3.016603320664132948e-01	4.321780875475902395e-01
3.018603720744149066e-01	4.323786807690435663e-01
3.020604120824164629e-01	4.325792341150892506e-01
3.022604520904180747e-01	4.327797476200538340e-01
3.024604920984196865e-01	4.329802213182115112e-01
3.026605321064212983e-01	4.331806552437842406e-01
3.028605721144229102e-01	4.333810494309420225e-01
3.030606121224244665e-01	4.335814039138030096e-01
3.032606521304260783e-01	4.337817187264336183e-01
3.034606921384276901e-01	4.339819939028483620e-01
3.036607321464293019e-01	4.341822294770104063e-01
3.038607721544309137e-01	4.343824254828313469e-01
3.040608121624324700e-01	4.345825819541713764e-01
3.042608521704340818e-01	4.347826989248397278e-01
3.044608921784356936e-01	4.349827764285942311e-01
3.046609321864373054e-01	4.351828144991418124e-01
3.048609721944388617e-01	4.353828131701384385e-01
3.050610122024404736e-01	4.355827724751895058e-01
3.052610522104420854e-01	4.357826924478495068e-01
3.054610922184436972e-01	4.359825731216223632e-01
3.056611322264453090e-01	4.361824145299617039e-01
3.058611722344468653e-01	4.363822167062705870e-01
3.060612122424484771e-01	4.365819796839020550e-01
3.062612522504500889e-01	4.367817034961589129e-01
3.064612922584517007e-01	4.369813881762938945e-01
3.066613322664533126e-01	4.371810337575098848e-01
3.068613722744548689e-01	4.373806402729599196e-01
3.070614122824564807e-01	4.375802077557473524e-01
3.072614522904580925e-01	4.377797362389259650e-01
3.074614922984597043e-01	4.379792257555000234e-01
3.076615323064613161e-01	4.381786763384243333e-01
3.078615723144628724e-01	4.383780880206045172e-01
3.080616123224644842e-01	4.385774608348970705e-01
3.082616523304660960e-01	4.387767948141093055e-01
3.084616923384677079e-01	4.389760899909996850e-01
3.086617323464693197e-01	4.391753463982777106e-01
3.088617723544708760e-01	4.393745640686040899e-01
3.090618123624724878e-01	4.395737430345910690e-01
3.092618523704740996e-01	4.397728833288022665e-01
3.094618923784757114e-01	4.399719849837527841e-01
3.096619323864773232e-01	4.401710480319095398e-01
3.098619723944788795e-01	4.403700725056909349e-01
3.100620124024804913e-01	4.405690584374675756e-01
3.102620524104821031e-01	4.407680058595618844e-01
3.104620924184837150e-01	4.409669148042483222e-01
3.106621324264852713e-01	4.411657853037535548e-01
3.108621724344868831e-01	4.413646173902566194e-01
3.110622124424884949e-01	4.415634110958887582e-01
3.112622524504901067e-01	4.417621664527338621e-01
3.114622924584917185e-01	4.419608834928282493e-01
3.116623324664932748e-01	4.421595622481609422e-01
3.118623724744948866e-01	4.423582027506739456e-01
3.120624124824964984e-01	4.425568050322618574e-01
3.122624524904981103e-01	4.427553691247725354e-01
3.124624924984997221e-01	4.429538950600065972e-01
3.126625325065012784e-01	4.431523828697180867e-01
3.128625725145028902e-01	4.433508325856143628e-01
3.130626125225045020e-01	4.435492442393558776e-01
3.132626525305061138e-01	4.437476178625568424e-01
3.134626925385077256e-01	4.439459534867848944e-01
3.136627325465092819e-01	4.441442511435613194e-01
3.138627725545108937e-01	4.443425108643613286e-01
3.140628125625125056e-01	4.445407326806138926e-01
3.142628525705141174e-01	4.447389166237018521e-01
3.144628925785157292e-01	4.449370627249623067e-01
3.146629325865172855e-01	4.451351710156862262e-01
3.148629725945188973e-01	4.453332415271192835e-01
3.150630126025205091e-01	4.455312742904610213e-01
3.152630526105221209e-01	4.457292693368657410e-01
3.154630926185237327e-01	4.459272266974421139e-01
3.156631326265252890e-01	4.461251464032534586e-01
3.158631726345269009e-01	4.463230284853179630e-01
3.160632126425285127e-01	4.465208729746085736e-01
3.162632526505301245e-01	4.467186799020529953e-01
3.164632926585316808e-01	4.469164492985340797e-01
3.166633326665332926e-01	4.471141811948898814e-01
3.168633726745349044e-01	4.473118756219134906e-01
3.170634126825365162e-01	4.475095326103533111e-01
3.172634526905381280e-01	4.477071521909132268e-01
3.174634926985396843e-01	4.479047343942524351e-01
3.176635327065412961e-01	4.481022792509859465e-01
3.178635727145429080e-01	4.482997867916842516e-01
3.180636127225445198e-01	4.484972570468735986e-01
3.182636527305461316e-01	4.486946900470361599e-01
3.184636927385476879e-01	4.488920858226098654e-01
3.186637327465492997e-01	4.490894444039890687e-01
3.188637727545509115e-01	4.492867658215238813e-01
3.190638127625525233e-01	4.494840501055206716e-01
3.192638527705541351e-01	4.496812972862422875e-01
3.194638927785556914e-01	4.498785073939077228e-01
3.196639327865573033e-01	4.500756804586926729e-01
3.198639727945589151e-01	4.502728165107293679e-01
3.200640128025605269e-01	4.504699155801066279e-01
3.202640528105621387e-01	4.506669776968700303e-01
3.204640928185636950e-01	4.508640028910219089e-01
3.206641328265653068e-01	4.510609911925217985e-01
3.208641728345669186e-01	4.512579426312860464e-01
3.210642128425685304e-01	4.514548572371880897e-01
3.212642528505701423e-01	4.516517350400586772e-01
3.214642928585716986e-01	4.518485760696857034e-01
3.216643328665733104e-01	4.520453803558145411e-01
3.218643728745749222e-01	4.522421479281480416e-01
3.220644128825765340e-01	4.524388788163465347e-01
3.222644528905780903e-01	4.526355730500278285e-01
3.224644928985797021e-01	4.528322306587678758e-01
3.226645329065813139e-01	4.530288516720999970e-01
3.228645729145829257e-01	4.532254361195156567e-01
3.230646129225845375e-01	4.534219840304641869e-01
3.232646529305860938e-01	4.536184954343530085e-01
3.234646929385877057e-01	4.538149703605477980e-01
3.236647329465893175e-01	4.540114088383722657e-01
3.238647729545909293e-01	4.542078108971085437e-01
3.240648129625925411e-01	4.544041765659972976e-01
3.242648529705940974e-01	4.546005058742373373e-01
3.244648929785957092e-01	4.547967988509865056e-01
3.246649329865973210e-01	4.549930555253609565e-01
3.248649729945989328e-01	4.551892759264356547e-01
3.250650130026005447e-01	4.553854600832444866e-01
3.252650530106021010e-01	4.555816080247801492e-01
3.254650930186037128e-01	4.557777197799944280e-01
3.256651330266053246e-01	4.559737953777980857e-01
3.258651730346069364e-01	4.561698348470611397e-01
3.260652130426085482e-01	4.563658382166128069e-01
3.262652530506101045e-01	4.565618055152415034e-01
3.264652930586117163e-01	4.567577367716952885e-01
3.266653330666133281e-01	4.569536320146815878e-01
3.268653730746149400e-01	4.571494912728673587e-01
3.270654130826165518e-01	4.573453145748793136e-01
3.272654530906181081e-01	4.575411019493036968e-01
3.274654930986197199e-01	4.577368534246868959e-01
3.276655331066213317e-01	4.579325690295349416e-01
3.278655731146229435e-01	4.581282487923138413e-01
3.280656131226244998e-01	4.583238927414497454e-01
3.282656531306261116e-01	4.585195009053290582e-01
3.284656931386277234e-01	4.587150733122981050e-01
3.286657331466293352e-01	4.589106099906637981e-01
3.288657731546309471e-01	4.591061109686931929e-01
3.290658131626325034e-01	4.593015762746139319e-01
3.292658531706341152e-01	4.594970059366142445e-01
3.294658931786357270e-01	4.596923999828428364e-01
3.296659331866373388e-01	4.598877584414092223e-01
3.298659731946389506e-01	4.600830813403836150e-01
3.300660132026405069e-01	4.602783687077970365e-01
3.302660532106421187e-01	4.604736205716416508e-01
3.304660932186437305e-01	4.606688369598703758e-01
3.306661332266453424e-01	4.608640179003973825e-01
3.308661732346469542e-01	4.610591634210979839e-01
3.310662132426485105e-01	4.612542735498085245e-01
3.312662532506501223e-01	4.614493483143270458e-01
3.314662932586517341e-01	4.616443877424127318e-01
3.316663332666533459e-01	4.618393918617862415e-01
3.318663732746549577e-01	4.620343607001298758e-01
3.320664132826565140e-01	4.622292942850873554e-01
3.322664532906581258e-01	4.624241926442645423e-01
3.324664932986597377e-01	4.626190558052286073e-01
3.326665333066613495e-01	4.628138837955088070e-01
3.328665733146629613e-01	4.630086766425963174e-01
3.330666133226645176e-01	4.632034343739441229e-01
3.332666533306661294e-01	4.633981570169677378e-01
3.334666933386677412e-01	4.635928445990443181e-01
3.336667333466693530e-01	4.637874971475135499e-01
3.338667733546709093e-01	4.639821146896773163e-01
3.340668133626725211e-01	4.641766972528000301e-01
3.342668533706741330e-01	4.643712448641083013e-01
3.344668933786757448e-01	4.645657575507914916e-01
3.346669333866773566e-01	4.647602353400014930e-01
3.348669733946789129e-01	4.649546782588527272e-01
3.350670134026805247e-01	4.651490863344227011e-01
3.352670534106821365e-01	4.653434595937513962e-01
3.354670934186837483e-01	4.655377980638419344e-01
3.356671334266853601e-01	4.657321017716601896e-01
3.358671734346869164e-01	4.659263707441352875e-01
3.360672134426885282e-01	4.661206050081593277e-01
3.362672534506901401e-01	4.663148045905877170e-01
3.364672934586917519e-01	4.665089695182390028e-01
3.366673334666933637e-01	4.667030998178951506e-01
3.368673734746949200e-01	4.668971955163013221e-01
3.370674134826965318e-01	4.670912566401665411e-01
3.372674534906981436e-01	4.672852832161630832e-01
3.374674934986997554e-01	4.674792752709268639e-01
3.376675335067013672e-01	4.676732328310575504e-01
3.378675735147029235e-01	4.678671559231185606e-01
3.380676135227045354e-01	4.680610445736371750e-01
3.382676535307061472e-01	4.682548988091045361e-01
3.384676935387077590e-01	4.684487186559757599e-01
3.386677335467093153e-01	4.686425041406698799e-01
3.388677735547109271e-01	4.688362552895704027e-01
3.390678135627125389e-01	4.690299721290245860e-01
3.392678535707141507e-01	4.692236546853442714e-01
3.394678935787157625e-01	4.694173029848053846e-01
3.396679335867173188e-01	4.696109170536482691e-01
3.398679735947189307e-01	4.698044969180780184e-01
3.400680136027205425e-01	4.699980426042639214e-01
3.402680536107221543e-01	4.701915541383399066e-01
3.404680936187237661e-01	4.703850315464047638e-01
3.406681336267253224e-01	4.705784748545218110e-01
3.408681736347269342e-01	4.707718840887193390e-01
3.410682136427285460e-01	4.709652592749903333e-01
3.412682536507301578e-01	4.711586004392928628e-01
3.414682936587317696e-01	4.713519076075499137e-01
3.416683336667333259e-01	4.715451808056495553e-01
3.418683736747349378e-01	4.717384200594451626e-01
3.420684136827365496e-01	4.719316253947550277e-01
3.422684536907381614e-01	4.721247968373630255e-01
3.424684936987397732e-01	4.723179344130180590e-01
3.426685337067413295e-01	4.725110381474346699e-01
3.428685737147429413e-01	4.727041080662928718e-01
3.430686137227445531e-01	4.728971441952381505e-01
3.432686537307461649e-01	4.730901465598815747e-01
3.434686937387477768e-01	4.732831151857999075e-01
3.436687337467493331e-01	4.734760500985356613e-01
3.438687737547509449e-01	4.736689513235972648e-01
3.440688137627525567e-01	4.738618188864588965e-01
3.442688537707541685e-01	4.740546528125606507e-01
3.444688937787557248e-01	4.742474531273086491e-01
3.446689337867573366e-01	4.744402198560752626e-01
3.448689737947589484e-01	4.746329530241986672e-01
3.450690138027605602e-01	4.748256526569835101e-01
3.452690538107621721e-01	4.750183187797006323e-01
3.454690938187637284e-01	4.752109514175870131e-01
3.456691338267653402e-01	4.754035505958463803e-01
3.458691738347669520e-01	4.755961163396486557e-01
3.460692138427685638e-01	4.757886486741303433e-01
3.462692538507701756e-01	4.759811476243944739e-01
3.464692938587717319e-01	4.761736132155108825e-01
3.466693338667733437e-01	4.763660454725159865e-01
3.468693738747749555e-01	4.765584444204130632e-01
3.470694138827765673e-01	4.767508100841721386e-01
3.472694538907781792e-01	4.769431424887302096e-01
3.474694938987797355e-01	4.771354416589910774e-01
3.476695339067813473e-01	4.773277076198259028e-01
3.478695739147829591e-01	4.775199403960726507e-01
3.480696139227845709e-01	4.777121400125365347e-01
3.482696539307861827e-01	4.779043064939899610e-01
3.484696939387877390e-01	4.780964398651725844e-01
3.486697339467893508e-01	4.782885401507914747e-01
3.488697739547909626e-01	4.784806073755211164e-01
3.490698139627925745e-01	4.786726415640033538e-01
3.492698539707941863e-01	4.788646427408476125e-01
3.494698939787957426e-01	4.790566109306307885e-01
3.496699339867973544e-01	4.792485461578977479e-01
3.498699739947989662e-01	4.794404484471606609e-01
3.500700140028005780e-01	4.796323178228997786e-01
3.502700540108021343e-01	4.798241543095629336e-01
3.504700940188037461e-01	4.800159579315660952e-01
3.506701340268053579e-01	4.802077287132929806e-01
3.508701740348069698e-01	4.803994666790953882e-01
3.510702140428085816e-01	4.805911718532932531e-01
3.512702540508101379e-01	4.807828442601744245e-01
3.514702940588117497e-01	4.809744839239953329e-01
3.516703340668133615e-01	4.811660908689802119e-01
3.518703740748149733e-01	4.813576651193219869e-01
3.520704140828165851e-01	4.815492066991816644e-01
3.522704540908181414e-01	4.817407156326887763e-01
3.524704940988197532e-01	4.819321919439414903e-01
3.526705341068213651e-01	4.821236356570062775e-01
3.528705741148229769e-01	4.823150467959184118e-01
3.530706141228245887e-01	4.825064253846816364e-01
3.532706541308261450e-01	4.826977714472686087e-01
3.534706941388277568e-01	4.828890850076207331e-01
3.536707341468293686e-01	4.830803660896481611e-01
3.538707741548309804e-01	4.832716147172300136e-01
3.540708141628325922e-01	4.834628309142142699e-01
3.542708541708341485e-01	4.836540147044179894e-01
3.544708941788357603e-01	4.838451661116274782e-01
3.546709341868373722e-01	4.840362851595978455e-01
3.548709741948389840e-01	4.842273718720536135e-01
3.550710142028405958e-01	4.844184262726884405e-01
3.552710542108421521e-01	4.846094483851652868e-01
3.554710942188437639e-01	4.848004382331166373e-01
3.556711342268453757e-01	4.849913958401441683e-01
3.558711742348469875e-01	4.851823212298191357e-01
3.560712142428485438e-01	4.853732144256822645e-01
3.562712542508501556e-01	4.855640754512440815e-01
3.564712942588517675e-01	4.857549043299844160e-01
3.566713342668533793e-01	4.859457010853530101e-01
3.568713742748549911e-01	4.861364657407693524e-01
3.570714142828565474e-01	4.863271983196225667e-01
3.572714542908581592e-01	4.865178988452719122e-01
3.574714942988597710e-01	4.867085673410464497e-01
3.576715343068613828e-01	4.868992038302450975e-01
3.578715743148629946e-01	4.870898083361369091e-01
3.580716143228645509e-01	4.872803808819610727e-01
3.582716543308661628e-01	4.874709214909268562e-01
3.584716943388677746e-01	4.876614301862137735e-01
3.586717343468693864e-01	4.878519069909714734e-01
3.588717743548709982e-01	4.880423519283200728e-01
3.590718143628725545e-01	4.882327650213498793e-01
3.592718543708741663e-01	4.884231462931217793e-01
3.594718943788757781e-01	4.886134957666670164e-01
3.596719343868773899e-01	4.888038134649874689e-01
3.598719743948790017e-01	4.889940994110554273e-01
3.600720144028805580e-01	4.891843536278139282e-01
3.602720544108821699e-01	4.893745761381766979e-01
3.604720944188837817e-01	4.895647669650282641e-01
3.606721344268853935e-01	4.897549261312237334e-01
3.608721744348870053e-01	4.899450536595892358e-01
3.610722144428885616e-01	4.901351495729217578e-01
3.612722544508901734e-01	4.903252138939892535e-01
3.614722944588917852e-01	4.905152466455307003e-01
3.616723344668933970e-01	4.907052478502560433e-01
3.618723744748949533e-01	4.908952175308463617e-01
3.620724144828965652e-01	4.910851557099540909e-01
3.622724544908981770e-01	4.912750624102026342e-01
3.624724944988997888e-01	4.914649376541867509e-01
3.626725345069014006e-01	4.916547814644725567e-01
3.628725745149029569e-01	4.918445938635975234e-01
3.630726145229045687e-01	4.920343748740705347e-01
3.632726545309061805e-01	4.922241245183720526e-01
3.634726945389077923e-01	4.924138428189538397e-01
3.636727345469094042e-01	4.926035297982394590e-01
3.638727745549109605e-01	4.927931854786239962e-01
3.640728145629125723e-01	4.929828098824743376e-01
3.642728545709141841e-01	4.931724030321289476e-01
3.644728945789157959e-01	4.933619649498981463e-01
3.646729345869174077e-01	4.935514956580642210e-01
3.648729745949189640e-01	4.937409951788810369e-01
3.650730146029205758e-01	4.939304635345747596e-01
3.652730546109221876e-01	4.941199007473433547e-01
3.654730946189237994e-01	4.943093068393568101e-01
3.656731346269254113e-01	4.944986818327572475e-01
3.658731746349269676e-01	4.946880257496589217e-01
3.660732146429285794e-01	4.948773386121483875e-01
3.662732546509301912e-01	4.950666204422842775e-01
3.664732946589318030e-01	4.952558712620975800e-01
3.666733346669334148e-01	4.954450910935916941e-01
3.668733746749349711e-01	4.956342799587423187e-01
3.670734146829365829e-01	4.958234378794976194e-01
3.672734546909381947e-01	4.960125648777782836e-01
3.674734946989398066e-01	4.962016609754775764e-01
3.676735347069413629e-01	4.963907261944611737e-01
3.678735747149429747e-01	4.965797605565676065e-01
3.680736147229445865e-01	4.967687640836080387e-01
3.682736547309461983e-01	4.969577367973662674e-01
3.684736947389478101e-01	4.971466787195990000e-01
3.686737347469493664e-01	4.973355898720356327e-01
3.688737747549509782e-01	4.975244702763786941e-01
3.690738147629525900e-01	4.977133199543034014e-01
3.692738547709542019e-01	4.979021389274580489e-01
3.694738947789558137e-01	4.980909272174640079e-01
3.696739347869573700e-01	4.982796848459156158e-01
3.698739747949589818e-01	4.984684118343804538e-01
3.700740148029605936e-01	4.986571082043991798e-01
3.702740548109622054e-01	4.988457739774857513e-01
3.704740948189638172e-01	4.990344091751273692e-01
3.706741348269653735e-01	4.992230138187844779e-01
3.708741748349669853e-01	4.994115879298909877e-01
3.710742148429685972e-01	4.996001315298542744e-01
3.712742548509702090e-01	4.997886446400549021e-01
3.714742948589718208e-01	4.999771272818472889e-01
3.716743348669733771e-01	5.001655794765591523e-01
3.718743748749749889e-01	5.003540012454918973e-01
3.720744148829766007e-01	5.005423926099206167e-01
3.722744548909782125e-01	5.007307535910939800e-01
3.724744948989798243e-01	5.009190842102346775e-01
3.726745349069813806e-01	5.011073844885386430e-01
3.728745749149829924e-01	5.012956544471763864e-01
3.730746149229846043e-01	5.014838941072916612e-01
3.732746549309862161e-01	5.016721034900023524e-01
3.734746949389877724e-01	5.018602826164003661e-01
3.736747349469893842e-01	5.020484315075518511e-01
3.738747749549909960e-01	5.022365501844964220e-01
3.740748149629926078e-01	5.024246386682484911e-01
3.742748549709942196e-01	5.026126969797960475e-01
3.744748949789957759e-01	5.028007251401015454e-01
3.746749349869973877e-01	5.029887231701019035e-01
3.748749749949989996e-01	5.031766910907078394e-01
3.750750150030006114e-01	5.033646289228048687e-01
3.752750550110022232e-01	5.035525366872525277e-01
3.754750950190037795e-01	5.037404144048850396e-01
3.756751350270053913e-01	5.039282620965109816e-01
3.758751750350070031e-01	5.041160797829135065e-01
3.760752150430086149e-01	5.043038674848502323e-01
3.762752550510102267e-01	5.044916252230534637e-01
3.764752950590117830e-01	5.046793530182300813e-01
3.766753350670133949e-01	5.048670508910618748e-01
3.768753750750150067e-01	5.050547188622050987e-01
3.770754150830166185e-01	5.052423569522909164e-01
3.772754550910182303e-01	5.054299651819254002e-01
3.774754950990197866e-01	5.056175435716893096e-01
3.776755351070213984e-01	5.058050921421384238e-01
3.778755751150230102e-01	5.059926109138035422e-01
3.780756151230246220e-01	5.061800999071904839e-01
3.782756551310262338e-01	5.063675591427798661e-01
3.784756951390277901e-01	5.065549886410275482e-01
3.786757351470294020e-01	5.067423884223647423e-01
3.788757751550310138e-01	5.069297585071975698e-01
3.790758151630326256e-01	5.071170989159073939e-01
3.792758551710341819e-01	5.073044096688509308e-01
3.794758951790357937e-01	5.074916907863601390e-01
3.796759351870374055e-01	5.076789422887424408e-01
3.798759751950390173e-01	5.078661641962805007e-01
3.800760152030406291e-01	5.080533565292324472e-01
3.802760552110421854e-01	5.082405193078318728e-01
3.804760952190437973e-01	5.084276525522881673e-01
3.806761352270454091e-01	5.086147562827859625e-01
3.808761752350470209e-01	5.088018305194855762e-01
3.810762152430486327e-01	5.089888752825229012e-01
3.812762552510501890e-01	5.091758905920098499e-01
3.814762952590518008e-01	5.093628764680335763e-01
3.816763352670534126e-01	5.095498329306574758e-01
3.818763752750550244e-01	5.097367599999204080e-01
3.820764152830566363e-01	5.099236576958373623e-01
3.822764552910581926e-01	5.101105260383989037e-01
3.824764952990598044e-01	5.102973650475719491e-01
3.826765353070614162e-01	5.104841747432991017e-01
3.828765753150630280e-01	5.106709551454989837e-01
3.830766153230646398e-01	5.108577062740665697e-01
3.832766553310661961e-01	5.110444281488725204e-01
3.834766953390678079e-01	5.112311207897640708e-01
3.836767353470694197e-01	5.114177842165643639e-01
3.838767753550710315e-01	5.116044184490727842e-01
3.840768153630725879e-01	5.117910235070650682e-01
3.842768553710741997e-01	5.119775994102934158e-01
3.844768953790758115e-01	5.121641461784860461e-01
3.846769353870774233e-01	5.123506638313477524e-01
3.848769753950790351e-01	5.125371523885599023e-01
3.850770154030805914e-01	5.127236118697799938e-01
3.852770554110822032e-01	5.129100422946423210e-01
3.854770954190838150e-01	5.130964436827577524e-01
3.856771354270854268e-01	5.132828160537133977e-01
3.858771754350870387e-01	5.134691594270734960e-01
3.860772154430885950e-01	5.136554738223785277e-01
3.862772554510902068e-01	5.138417592591459915e-01
3.864772954590918186e-01	5.140280157568700714e-01
3.866773354670934304e-01	5.142142433350215258e-01
3.868773754750950422e-01	5.144004420130482425e-01
3.870774154830965985e-01	5.145866118103747944e-01
3.872774554910982103e-01	5.147727527464027730e-01
3.874774954990998221e-01	5.149588648405106772e-01
3.876775355071014340e-01	5.151449481120540241e-01
3.878775755151030458e-01	5.153310025803653494e-01
3.880776155231046021e-01	5.155170282647542068e-01
3.882776555311062139e-01	5.157030251845072799e-01
3.884776955391078257e-01	5.158889933588884924e-01
3.886777355471094375e-01	5.160749328071387865e-01
3.888777755551110493e-01	5.162608435484765668e-01
3.890778155631126056e-01	5.164467256020972563e-01
3.892778555711142174e-01	5.166325789871737406e-01
3.894778955791158292e-01	5.168184037228561456e-01
3.896779355871174411e-01	5.170041998282720597e-01
3.898779755951189974e-01	5.171899673225264227e-01
3.900780156031206092e-01	5.173757062247017480e-01
3.902780556111222210e-01	5.175614165538577893e-01
3.904780956191238328e-01	5.177470983290322071e-01
3.906781356271254446e-01	5.179327515692399020e-01
3.908781756351270009e-01	5.181183762934734593e-01
3.910782156431286127e-01	5.183039725207033710e-01
3.912782556511302245e-01	5.184895402698773692e-01
3.914782956591318364e-01	5.186750795599212038e-01
3.916783356671334482e-01	5.188605904097383092e-01
3.918783756751350045e-01	5.190460728382100264e-01
3.920784156831366163e-01	5.192315268641952697e-01
3.922784556911382281e-01	5.194169525065311932e-01
3.924784956991398399e-01	5.196023497840324135e-01
3.926785357071414517e-01	5.197877187154918976e-01
3.928785757151430080e-01	5.199730593196802975e-01
3.930786157231446198e-01	5.201583716153466153e-01
3.932786557311462317e-01	5.203436556212174269e-01
3.934786957391478435e-01	5.205289113559978809e-01
3.936787357471494553e-01	5.207141388383710323e-01
3.938787757551510116e-01	5.208993380869980649e-01
3.940788157631526234e-01	5.210845091205185131e-01
3.942788557711542352e-01	5.212696519575499288e-01
3.944788957791558470e-01	5.214547666166884365e-01
3.946789357871574588e-01	5.216398531165082897e-01
3.948789757951590151e-01	5.218249114755619811e-01
3.950790158031606270e-01	5.220099417123805763e-01
3.952790558111622388e-01	5.221949438454737136e-01
3.954790958191638506e-01	5.223799178933289378e-01
3.956791358271654069e-01	5.225648638744129215e-01
3.958791758351670187e-01	5.227497818071704661e-01
3.960792158431686305e-01	5.229346717100250563e-01
3.962792558511702423e-01	5.231195336013787500e-01
3.964792958591718541e-01	5.233043674996122885e-01
3.966793358671734104e-01	5.234891734230849858e-01
3.968793758751750222e-01	5.236739513901350618e-01
3.970794158831766341e-01	5.238587014190793090e-01
3.972794558911782459e-01	5.240434235282133146e-01
3.974794958991798577e-01	5.242281177358115718e-01
3.976795359071814140e-01	5.244127840601271462e-01
3.978795759151830258e-01	5.245974225193924534e-01
3.980796159231846376e-01	5.247820331318185927e-01
3.982796559311862494e-01	5.249666159155953471e-01
3.984796959391878612e-01	5.251511708888919605e-01
3.986797359471894175e-01	5.253356980698562495e-01
3.988797759551910294e-01	5.255201974766156026e-01
3.990798159631926412e-01	5.257046691272759809e-01
3.992798559711942530e-01	5.258891130399228064e-01
3.994798959791958648e-01	5.260735292326206292e-01
3.996799359871974211e-01	5.262579177234130157e-01
3.998799759951990329e-01	5.264422785303228824e-01
4.000800160032006447e-01	5.266266116713524958e-01
4.002800560112022565e-01	5.268109171644832500e-01
4.004800960192038684e-01	5.269951950276760000e-01
4.006801360272054247e-01	5.271794452788707286e-01
4.008801760352070365e-01	5.273636679359873236e-01
4.010802160432086483e-01	5.275478630169246896e-01
4.012802560512102601e-01	5.277320305395613032e-01
4.014802960592118164e-01	5.279161705217549905e-01
4.016803360672134282e-01	5.281002829813434829e-01
4.018803760752150400e-01	5.282843679361437506e-01
4.020804160832166518e-01	5.284684254039525575e-01
4.022804560912182636e-01	5.286524554025462397e-01
4.024804960992198199e-01	5.288364579496805939e-01
4.026805361072214318e-01	5.290204330630916552e-01
4.028805761152230436e-01	5.292043807604946970e-01
4.030806161232246554e-01	5.293883010595848981e-01
4.032806561312262672e-01	5.295721939780373422e-01
4.034806961392278235e-01	5.297560595335066846e-01
4.036807361472294353e-01	5.299398977436280411e-01
4.038807761552310471e-01	5.301237086260157660e-01
4.040808161632326589e-01	5.303074921982644518e-01
4.042808561712342708e-01	5.304912484779485959e-01
4.044808961792358271e-01	5.306749774826227117e-01
4.046809361872374389e-01	5.308586792298215506e-01
4.048809761952390507e-01	5.310423537370596581e-01
4.050810162032406625e-01	5.312260010218315953e-01
4.052810562112422743e-01	5.314096211016123839e-01
4.054810962192438306e-01	5.315932139938570611e-01
4.056811362272454424e-01	5.317767797160006804e-01
4.058811762352470542e-01	5.319603182854588663e-01
4.060812162432486661e-01	5.321438297196272593e-01
4.062812562512502779e-01	5.323273140358818489e-01
4.064812962592518342e-01	5.325107712515788627e-01
4.066813362672534460e-01	5.326942013840552104e-01
4.068813762752550578e-01	5.328776044506277065e-01
4.070814162832566696e-01	5.330609804685940700e-01
4.072814562912582259e-01	5.332443294552319246e-01
4.074814962992598377e-01	5.334276514278000203e-01
4.076815363072614495e-01	5.336109464035371230e-01
4.078815763152630613e-01	5.337942143996626809e-01
4.080816163232646732e-01	5.339774554333768242e-01
4.082816563312662295e-01	5.341606695218602541e-01
4.084816963392678413e-01	5.343438566822741320e-01
4.086817363472694531e-01	5.345270169317606346e-01
4.088817763552710649e-01	5.347101502874422874e-01
4.090818163632726767e-01	5.348932567664225202e-01
4.092818563712742330e-01	5.350763363857855559e-01
4.094818963792758448e-01	5.352593891625965217e-01
4.096819363872774566e-01	5.354424151139008936e-01
4.098819763952790685e-01	5.356254142567256071e-01
4.100820164032806803e-01	5.358083866080781688e-01
4.102820564112822366e-01	5.359913321849468781e-01
4.104820964192838484e-01	5.361742510043013832e-01
4.106821364272854602e-01	5.363571430830919029e-01
4.108821764352870720e-01	5.365400084382500046e-01
4.110822164432886838e-01	5.367228470866880485e-01
4.112822564512902401e-01	5.369056590452996325e-01
4.114822964592918519e-01	5.370884443309592582e-01
4.116823364672934638e-01	5.372712029605228867e-01
4.118823764752950756e-01	5.374539349508273833e-01
4.120824164832966874e-01	5.376366403186907394e-01
4.122824564912982437e-01	5.378193190809124058e-01
4.124824964992998555e-01	5.380019712542730703e-01
4.126825365073014673e-01	5.381845968555344362e-01
4.128825765153030791e-01	5.383671959014397768e-01
4.130826165233046354e-01	5.385497684087137138e-01
4.132826565313062472e-01	5.387323143940621062e-01
4.134826965393078591e-01	5.389148338741722721e-01
4.136827365473094709e-01	5.390973268657128781e-01
4.138827765553110827e-01	5.392797933853343828e-01
4.140828165633126390e-01	5.394622334496681493e-01
4.142828565713142508e-01	5.396446470753276659e-01
4.144828965793158626e-01	5.398270342789076581e-01
4.146829365873174744e-01	5.400093950769845330e-01
4.148829765953190862e-01	5.401917294861160457e-01
4.150830166033206425e-01	5.403740375228420767e-01
4.152830566113222543e-01	5.405563192036837439e-01
4.154830966193238662e-01	5.407385745451440684e-01
4.156831366273254780e-01	5.409208035637076417e-01
4.158831766353270898e-01	5.411030062758411807e-01
4.160832166433286461e-01	5.412851826979926395e-01
4.162832566513302579e-01	5.414673328465923197e-01
4.164832966593318697e-01	5.416494567380519820e-01
4.166833366673334815e-01	5.418315543887654018e-01
4.168833766753350933e-01	5.420136258151082576e-01
4.170834166833366496e-01	5.421956710334380203e-01
4.172834566913382615e-01	5.423776900600945083e-01
4.174834966993398733e-01	5.425596829113991104e-01
4.176835367073414851e-01	5.427416496036554516e-01
4.178835767153430969e-01	5.429235901531489494e-01
4.180836167233446532e-01	5.431055045761474798e-01
4.182836567313462650e-01	5.432873928889005999e-01
4.184836967393478768e-01	5.434692551076404365e-01
4.186837367473494886e-01	5.436510912485809088e-01
4.188837767553510449e-01	5.438329013279181723e-01
4.190838167633526568e-01	5.440146853618308409e-01
4.192838567713542686e-01	5.441964433664795431e-01
4.194838967793558804e-01	5.443781753580071436e-01
4.196839367873574922e-01	5.445598813525389659e-01
4.198839767953590485e-01	5.447415613661824585e-01
4.200840168033606603e-01	5.449232154150277507e-01
4.202840568113622721e-01	5.451048435151469862e-01
4.204840968193638839e-01	5.452864456825949890e-01
4.206841368273654957e-01	5.454680219334088198e-01
4.208841768353670520e-01	5.456495722836079976e-01
4.210842168433686639e-01	5.458310967491947219e-01
4.212842568513702757e-01	5.460125953461536508e-01
4.214842968593718875e-01	5.461940680904519008e-01
4.216843368673734993e-01	5.463755149980390469e-01
4.218843768753750556e-01	5.465569360848475666e-01
4.220844168833766674e-01	5.467383313667923961e-01
4.222844568913782792e-01	5.469197008597711518e-01
4.224844968993798910e-01	5.471010445796641308e-01
4.226845369073815029e-01	5.472823625423341998e-01
4.228845769153830592e-01	5.474636547636271278e-01
4.230846169233846710e-01	5.476449212593713645e-01
4.232846569313862828e-01	5.478261620453783731e-01
4.234846969393878946e-01	5.480073771374420755e-01
4.236847369473895064e-01	5.481885665513395178e-01
4.238847769553910627e-01	5.483697303028303160e-01
4.240848169633926745e-01	5.485508684076573216e-01
4.242848569713942863e-01	5.487319808815460664e-01
4.244848969793958982e-01	5.489130677402052072e-01
4.246849369873974545e-01	5.490941289993261920e-01
4.248849769953990663e-01	5.492751646745835936e-01
4.250850170034006781e-01	5.494561747816351094e-01
4.252850570114022899e-01	5.496371593361211172e-01
4.254850970194039017e-01	5.498181183536654526e-01
4.256851370274054580e-01	5.499990518498748537e-01
4.258851770354070698e-01	5.501799598403394054e-01
4.260852170434086816e-01	5.503608423406322059e-01
4.262852570514102934e-01	5.505416993663093672e-01
4.264852970594119053e-01	5.507225309329105700e-01
4.266853370674134616e-01	5.509033370559582865e-01
4.268853770754150734e-01	5.510841177509588906e-01
4.270854170834166852e-01	5.512648730334014369e-01
4.272854570914182970e-01	5.514456029187584374e-01
4.274854970994199088e-01	5.516263074224860841e-01
4.276855371074214651e-01	5.518069865600235824e-01
4.278855771154230769e-01	5.519876403467935955e-01
4.280856171234246887e-01	5.521682687982022442e-01
4.282856571314263006e-01	5.523488719296391070e-01
4.284856971394279124e-01	5.525294497564773311e-01
4.286857371474294687e-01	5.527100022940731883e-01
4.288857771554310805e-01	5.528905295577668522e-01
4.290858171634326923e-01	5.530710315628820650e-01
4.292858571714343041e-01	5.532515083247258048e-01
4.294858971794359159e-01	5.534319598585888400e-01
4.296859371874374722e-01	5.536123861797456192e-01
4.298859771954390840e-01	5.537927873034540482e-01
4.300860172034406959e-01	5.539731632449559351e-01
4.302860572114423077e-01	5.541535140194767672e-01
4.304860972194438640e-01	5.543338396422252679e-01
4.306861372274454758e-01	5.545141401283947280e-01
4.308861772354470876e-01	5.546944154931615634e-01
4.310862172434486994e-01	5.548746657516862024e-01
4.312862572514503112e-01	5.550548909191129754e-01
4.314862972594518675e-01	5.552350910105697812e-01
4.316863372674534793e-01	5.554152660411687537e-01
4.318863772754550912e-01	5.555954160260057062e-01
4.320864172834567030e-01	5.557755409801604651e-01
4.322864572914583148e-01	5.559556409186966475e-01
4.324864972994598711e-01	5.561357158566619940e-01
4.326865373074614829e-01	5.563157658090881474e-01
4.328865773154630947e-01	5.564957907909907631e-01
4.330866173234647065e-01	5.566757908173697311e-01
4.332866573314663183e-01	5.568557659032088436e-01
4.334866973394678746e-01	5.570357160634756832e-01
4.336867373474694864e-01	5.572156413131227337e-01
4.338867773554710983e-01	5.573955416670857144e-01
4.340868173634727101e-01	5.575754171402852455e-01
4.342868573714743219e-01	5.577552677476257381e-01
4.344868973794758782e-01	5.579350935039957271e-01
4.346869373874774900e-01	5.581148944242683152e-01
4.348869773954791018e-01	5.582946705233007290e-01
4.350870174034807136e-01	5.584744218159344298e-01
4.352870574114823254e-01	5.586541483169952249e-01
4.354870974194838817e-01	5.588338500412930454e-01
4.356871374274854936e-01	5.590135270036226123e-01
4.358871774354871054e-01	5.591931792187626593e-01
4.360872174434887172e-01	5.593728067014764882e-01
4.362872574514902735e-01	5.595524094665117465e-01
4.364872974594918853e-01	5.597319875286006496e-01
4.366873374674934971e-01	5.599115409024596479e-01
4.368873774754951089e-01	5.600910696027899816e-01
4.370874174834967207e-01	5.602705736442772366e-01
4.372874574914982770e-01	5.604500530415913451e-01
4.374874974994998889e-01	5.606295078093874729e-01
4.376875375075015007e-01	5.608089379623045767e-01
4.378875775155031125e-01	5.609883435149666253e-01
4.380876175235047243e-01	5.611677244819823773e-01
4.382876575315062806e-01	5.613470808779448262e-01
4.384876975395078924e-01	5.615264127174319775e-01
4.386877375475095042e-01	5.617057200150065155e-01
4.388877775555111160e-01	5.618850027852156925e-01
4.390878175635127278e-01	5.620642610425915509e-01
4.392878575715142841e-01	5.622434948016510337e-01
4.394878975795158960e-01	5.624227040768957631e-01
4.396879375875175078e-01	5.626018888828121511e-01
4.398879775955191196e-01	5.627810492338716220e-01
4.400880176035207314e-01	5.629601851445303895e-01
4.402880576115222877e-01	5.631392966292293467e-01
4.404880976195238995e-01	5.633183837023946205e-01
4.406881376275255113e-01	5.634974463784370169e-01
4.408881776355271231e-01	5.636764846717525757e-01
4.410882176435286794e-01	5.638554985967220157e-01
4.412882576515302913e-01	5.640344881677111788e-01
4.414882976595319031e-01	5.642134533990710299e-01
4.416883376675335149e-01	5.643923943051374348e-01
4.418883776755351267e-01	5.645713109002313823e-01
4.420884176835366830e-01	5.647502031986588733e-01
4.422884576915382948e-01	5.649290712147112536e-01
4.424884976995399066e-01	5.651079149626646592e-01
4.426885377075415184e-01	5.652867344567806818e-01
4.428885777155431303e-01	5.654655297113060364e-01
4.430886177235446866e-01	5.656443007404724499e-01
4.432886577315462984e-01	5.658230475584971053e-01
4.434886977395479102e-01	5.660017701795821976e-01
4.436887377475495220e-01	5.661804686179154888e-01
4.438887777555511338e-01	5.663591428876697531e-01
4.440888177635526901e-01	5.665377930030032205e-01
4.442888577715543019e-01	5.667164189780593553e-01
4.444888977795559137e-01	5.668950208269671887e-01
4.446889377875575255e-01	5.670735985638407639e-01
4.448889777955591374e-01	5.672521522027799135e-01
4.450890178035606937e-01	5.674306817578697038e-01
4.452890578115623055e-01	5.676091872431805463e-01
4.454890978195639173e-01	5.677876686727684197e-01
4.456891378275655291e-01	5.679661260606748696e-01
4.458891778355671409e-01	5.681445594209267869e-01
4.460892178435686972e-01	5.683229687675367403e-01
4.462892578515703090e-01	5.685013541145027549e-01
4.464892978595719208e-01	5.686797154758084227e-01
4.466893378675735327e-01	5.688580528654230140e-01
4.468893778755750890e-01	5.690363662973011438e-01
4.470894178835767008e-01	5.692146557853835498e-01
4.472894578915783126e-01	5.693929213435960923e-01
4.474894978995799244e-01	5.695711629858507541e-01
4.476895379075815362e-01	5.697493807260448628e-01
4.478895779155830925e-01	5.699275745780615354e-01
4.480896179235847043e-01	5.701057445557700110e-01
4.482896579315863161e-01	5.702838906730248736e-01
4.484896979395879280e-01	5.704620129436663856e-01
4.486897379475895398e-01	5.706401113815211534e-01
4.488897779555910961e-01	5.708181860004010177e-01
4.490898179635927079e-01	5.709962368141040523e-01
4.492898579715943197e-01	5.711742638364141200e-01
4.494898979795959315e-01	5.713522670811007620e-01
4.496899379875975433e-01	5.715302465619197525e-01
4.498899779955990996e-01	5.717082022926125440e-01
4.500900180036007114e-01	5.718861342869066000e-01
4.502900580116023233e-01	5.720640425585153954e-01
4.504900980196039351e-01	5.722419271211384162e-01
4.506901380276055469e-01	5.724197879884610485e-01
4.508901780356071032e-01	5.725976251741548007e-01
4.510902180436087150e-01	5.727754386918771923e-01
4.512902580516103268e-01	5.729532285552717541e-01
4.514902980596119386e-01	5.731309947779683611e-01
4.516903380676135504e-01	5.733087373735826775e-01
4.518903780756151067e-01	5.734864563557166006e-01
4.520904180836167185e-01	5.736641517379582611e-01
4.522904580916183304e-01	5.738418235338820228e-01
4.524904980996199422e-01	5.740194717570482608e-01
4.526905381076214985e-01	5.741970964210034722e-01
4.528905781156231103e-01	5.743746975392808318e-01
4.530906181236247221e-01	5.745522751253994143e-01
4.532906581316263339e-01	5.747298291928645275e-01
4.534906981396279457e-01	5.749073597551679349e-01
4.536907381476295020e-01	5.750848668257877438e-01
4.538907781556311138e-01	5.752623504181881842e-01
4.540908181636327257e-01	5.754398105458201629e-01
4.542908581716343375e-01	5.756172472221205982e-01
4.544908981796359493e-01	5.757946604605129748e-01
4.546909381876375056e-01	5.759720502744072324e-01
4.548909781956391174e-01	5.761494166771997660e-01
4.550910182036407292e-01	5.763267596822732042e-01
4.552910582116423410e-01	5.765040793029968524e-01
4.554910982196439528e-01	5.766813755527264718e-01
4.556911382276455091e-01	5.768586484448041674e-01
4.558911782356471210e-01	5.770358979925589438e-01
4.560912182436487328e-01	5.772131242093060388e-01
4.562912582516503446e-01	5.773903271083473676e-01
4.564912982596519564e-01	5.775675067029713006e-01
4.566913382676535127e-01	5.777446630064528854e-01
4.568913782756551245e-01	5.779217960320540692e-01
4.570914182836567363e-01	5.780989057930230324e-01
4.572914582916583481e-01	5.782759923025949655e-01
4.574914982996599599e-01	5.784530555739914037e-01
4.576915383076615162e-01	5.786300956204207813e-01
4.578915783156631281e-01	5.788071124550783209e-01
4.580916183236647399e-01	5.789841060911459225e-01
4.582916583316663517e-01	5.791610765417921636e-01
4.584916983396679080e-01	5.793380238201724097e-01
4.586917383476695198e-01	5.795149479394290370e-01
4.588917783556711316e-01	5.796918489126910989e-01
4.590918183636727434e-01	5.798687267530742151e-01
4.592918583716743552e-01	5.800455814736814597e-01
4.594918983796759115e-01	5.802224130876021402e-01
4.596919383876775234e-01	5.803992216079130184e-01
4.598919783956791352e-01	5.805760070476773116e-01
4.600920184036807470e-01	5.807527694199454693e-01
4.602920584116823588e-01	5.809295087377547295e-01
4.604920984196839151e-01	5.811062250141294516e-01
4.606921384276855269e-01	5.812829182620808943e-01
4.608921784356871387e-01	5.814595884946072157e-01
4.610922184436887505e-01	5.816362357246938064e-01
4.612922584516903624e-01	5.818128599653129562e-01
4.614922984596919187e-01	5.819894612294240765e-01
4.616923384676935305e-01	5.821660395299735891e-01
4.618923784756951423e-01	5.823425948798951479e-01
4.620924184836967541e-01	5.825191272921094177e-01
4.622924584916983659e-01	5.826956367795241842e-01
4.624924984996999222e-01	5.828721233550344660e-01
4.626925385077015340e-01	5.830485870315224028e-01
4.628925785157031458e-01	5.832250278218573669e-01
4.630926185237047576e-01	5.834014457388959629e-01
4.632926585317063695e-01	5.835778407954819169e-01
4.634926985397079258e-01	5.837542130044461874e-01
4.636927385477095376e-01	5.839305623786071875e-01
4.638927785557111494e-01	5.841068889307704515e-01
4.640928185637127612e-01	5.842831926737287462e-01
4.642928585717143175e-01	5.844594736202625151e-01
4.644928985797159293e-01	5.846357317831391009e-01
4.646929385877175411e-01	5.848119671751134119e-01
4.648929785957191529e-01	5.849881798089276996e-01
4.650930186037207648e-01	5.851643696973116704e-01
4.652930586117223211e-01	5.853405368529823738e-01
4.654930986197239329e-01	5.855166812886442029e-01
4.656931386277255447e-01	5.856928030169892274e-01
4.658931786357271565e-01	5.858689020506967493e-01
4.660932186437287683e-01	5.860449784024335251e-01
4.662932586517303246e-01	5.862210320848540990e-01
4.664932986597319364e-01	5.863970631106002473e-01
4.666933386677335482e-01	5.865730714923015343e-01
4.668933786757351601e-01	5.867490572425746453e-01
4.670934186837367719e-01	5.869250203740243865e-01
4.672934586917383282e-01	5.871009608992425743e-01
4.674934986997399400e-01	5.872768788308092569e-01
4.676935387077415518e-01	5.874527741812914927e-01
4.678935787157431636e-01	5.876286469632444609e-01
4.680936187237447754e-01	5.878044971892106840e-01
4.682936587317463317e-01	5.879803248717203612e-01
4.684936987397479435e-01	5.881561300232917011e-01
4.686937387477495554e-01	5.883319126564302559e-01
4.688937787557511672e-01	5.885076727836295873e-01
4.690938187637527790e-01	5.886834104173707116e-01
4.692938587717543353e-01	5.888591255701225435e-01
4.694938987797559471e-01	5.890348182543418964e-01
4.696939387877575589e-01	5.892104884824732602e-01
4.698939787957591707e-01	5.893861362669488013e-01
4.700940188037607270e-01	5.895617616201888067e-01
4.702940588117623388e-01	5.897373645546012400e-01
4.704940988197639506e-01	5.899129450825817411e-01
4.706941388277655625e-01	5.900885032165142929e-01
4.708941788357671743e-01	5.902640389687704436e-01
4.710942188437687306e-01	5.904395523517095290e-01
4.712942588517703424e-01	5.906150433776793385e-01
4.714942988597719542e-01	5.907905120590150050e-01
4.716943388677735660e-01	5.909659584080398931e-01
4.718943788757751778e-01	5.911413824370655989e-01
4.720944188837767341e-01	5.913167841583911732e-01
4.722944588917783459e-01	5.914921635843041203e-01
4.724944988997799578e-01	5.916675207270798431e-01
4.726945389077815696e-01	5.918428555989817541e-01
4.728945789157831814e-01	5.920181682122613864e-01
4.730946189237847377e-01	5.921934585791582828e-01
4.732946589317863495e-01	5.923687267119001065e-01
4.734946989397879613e-01	5.925439726227027526e-01
4.736947389477895731e-01	5.927191963237700145e-01
4.738947789557911849e-01	5.928943978272940285e-01
4.740948189637927412e-01	5.930695771454550513e-01
4.742948589717943531e-01	5.932447342904214604e-01
4.744948989797959649e-01	5.934198692743499759e-01
4.746949389877975767e-01	5.935949821093852163e-01
4.748949789957991885e-01	5.937700728076603651e-01
4.750950190038007448e-01	5.939451413812967262e-01
4.752950590118023566e-01	5.941201878424039462e-01
4.754950990198039684e-01	5.942952122030796813e-01
4.756951390278055802e-01	5.944702144754102635e-01
4.758951790358071365e-01	5.946451946714699233e-01
4.760952190438087483e-01	5.948201528033215668e-01
4.762952590518103602e-01	5.949950888830164430e-01
4.764952990598119720e-01	5.951700029225936994e-01
4.766953390678135838e-01	5.953448949340814922e-01
4.768953790758151401e-01	5.955197649294959872e-01
4.770954190838167519e-01	5.956946129208416929e-01
4.772954590918183637e-01	5.958694389201119046e-01
4.774954990998199755e-01	5.960442429392880381e-01
4.776955391078215873e-01	5.962190249903400741e-01
4.778955791158231436e-01	5.963937850852264466e-01
4.780956191238247555e-01	5.965685232358940437e-01
4.782956591318263673e-01	5.967432394542784291e-01
4.784956991398279791e-01	5.969179337523033979e-01
4.786957391478295909e-01	5.970926061418816433e-01
4.788957791558311472e-01	5.972672566349139789e-01
4.790958191638327590e-01	5.974418852432902272e-01
4.792958591718343708e-01	5.976164919788884422e-01
4.794958991798359826e-01	5.977910768535754649e-01
4.796959391878375945e-01	5.979656398792068117e-01
4.798959791958391508e-01	5.981401810676262309e-01
4.800960192038407626e-01	5.983147004306667016e-01
4.802960592118423744e-01	5.984891979801493234e-01
4.804960992198439862e-01	5.986636737278843157e-01
4.806961392278455980e-01	5.988381276856703517e-01
4.808961792358471543e-01	5.990125598652946692e-01
4.810962192438487661e-01	5.991869702785336260e-01
4.812962592518503779e-01	5.993613589371520334e-01
4.814962992598519897e-01	5.995357258529036004e-01
4.816963392678535461e-01	5.997100710375304899e-01
4.818963792758551579e-01	5.998843945027640956e-01
4.820964192838567697e-01	6.000586962603243757e-01
4.822964592918583815e-01	6.002329763219201864e-01
4.824964992998599933e-01	6.004072346992490594e-01
4.826965393078615496e-01	6.005814714039974245e-01
4.828965793158631614e-01	6.007556864478408309e-01
4.830966193238647732e-01	6.009298798424432819e-01
4.832966593318663850e-01	6.011040515994581224e-01
4.834966993398679969e-01	6.012782017305271509e-01
4.836967393478695532e-01	6.014523302472813970e-01
4.838967793558711650e-01	6.016264371613407880e-01
4.840968193638727768e-01	6.018005224843140377e-01
4.842968593718743886e-01	6.019745862277990911e-01
4.844968993798760004e-01	6.021486284033826797e-01
4.846969393878775567e-01	6.023226490226404328e-01
4.848969793958791685e-01	6.024966480971373217e-01
4.850970194038807803e-01	6.026706256384272153e-01
4.852970594118823922e-01	6.028445816580527694e-01
4.854970994198840040e-01	6.030185161675460925e-01
4.856971394278855603e-01	6.031924291784279690e-01
4.858971794358871721e-01	6.033663207022086361e-01
4.860972194438887839e-01	6.035401907503873398e-01
4.862972594518903957e-01	6.037140393344521128e-01
4.864972994598919520e-01	6.038878664658806628e-01
4.866973394678935638e-01	6.040616721561393732e-01
4.868973794758951756e-01	6.042354564166840802e-01
4.870974194838967875e-01	6.044092192589597401e-01
4.872974594918983993e-01	6.045829606944003176e-01
4.874974994998999556e-01	6.047566807344291195e-01
4.876975395079015674e-01	6.049303793904587945e-01
4.878975795159031792e-01	6.051040566738909998e-01
4.880976195239047910e-01	6.052777125961168458e-01
4.882976595319064028e-01	6.054513471685165626e-01
4.884976995399079591e-01	6.056249604024595001e-01
4.886977395479095709e-01	6.057985523093049052e-01
4.888977795559111827e-01	6.059721229004005894e-01
4.890978195639127946e-01	6.061456721870841502e-01
4.892978595719144064e-01	6.063192001806823050e-01
4.894978995799159627e-01	6.064927068925113351e-01
4.896979395879175745e-01	6.066661923338767526e-01
4.898979795959191863e-01	6.068396565160733003e-01
4.900980196039207981e-01	6.070130994503855071e-01
4.902980596119224099e-01	6.071865211480869107e-01
4.904980996199239662e-01	6.073599216204405016e-01
4.906981396279255780e-01	6.075333008786991673e-01
4.908981796359271899e-01	6.077066589341046932e-01
4.910982196439288017e-01	6.078799957978885393e-01
4.912982596519304135e-01	6.080533114812717299e-01
4.914982996599319698e-01	6.082266059954647419e-01
4.916983396679335816e-01	6.083998793516673942e-01
4.918983796759351934e-01	6.085731315610692915e-01
4.920984196839368052e-01	6.087463626348492696e-01
4.922984596919383615e-01	6.089195725841760609e-01
4.924984996999399733e-01	6.090927614202076290e-01
4.926985397079415852e-01	6.092659291540918343e-01
4.928985797159431970e-01	6.094390757969657679e-01
4.930986197239448088e-01	6.096122013599564182e-01
4.932986597319463651e-01	6.097853058541802262e-01
4.934986997399479769e-01	6.099583892907434191e-01
4.936987397479495887e-01	6.101314516807417876e-01
4.938987797559512005e-01	6.103044930352605757e-01
4.940988197639528123e-01	6.104775133653751462e-01
4.942988597719543686e-01	6.106505126821502039e-01
4.944988997799559804e-01	6.108234909966402393e-01
4.946989397879575923e-01	6.109964483198895291e-01
4.948989797959592041e-01	6.111693846629319138e-01
4.950990198039608159e-01	6.113423000367912419e-01
4.952990598119623722e-01	6.115151944524807037e-01
4.954990998199639840e-01	6.116880679210038307e-01
4.956991398279655958e-01	6.118609204533534962e-01
4.958991798359672076e-01	6.120337520605124704e-01
4.960992198439688194e-01	6.122065627534533094e-01
4.962992598519703757e-01	6.123793525431385776e-01
4.964992998599719876e-01	6.125521214405205139e-01
4.966993398679735994e-01	6.127248694565412546e-01
4.968993798759752112e-01	6.128975966021327215e-01
4.970994198839768230e-01	6.130703028882168448e-01
4.972994598919783793e-01	6.132429883257052294e-01
4.974994998999799911e-01	6.134156529254998214e-01
4.976995399079816029e-01	6.135882966984920195e-01
4.978995799159832147e-01	6.137609196555634528e-01
4.980996199239847710e-01	6.139335218075853140e-01
4.982996599319863829e-01	6.141061031654193592e-01
4.984996999399879947e-01	6.142786637399169081e-01
4.986997399479896065e-01	6.144512035419191776e-01
4.988997799559912183e-01	6.146237225822576145e-01
4.990998199639927746e-01	6.147962208717535626e-01
4.992998599719943864e-01	6.149686984212185958e-01
4.994998999799959982e-01	6.151411552414540740e-01
4.996999399879976100e-01	6.153135913432514759e-01
4.998999799959992218e-01	6.154860067373923993e-01
5.001000200040007782e-01	6.156584014346484501e-01
5.003000600120024455e-01	6.158307754457813532e-01
5.005001000200040018e-01	6.160031287815430634e-01
5.007001400280055581e-01	6.161754614526753215e-01
5.009001800360072254e-01	6.163477734699105426e-01
5.011002200440087817e-01	6.165200648439705944e-01
5.013002600520104490e-01	6.166923355855681299e-01
5.015003000600120053e-01	6.168645857054054771e-01
5.017003400680135616e-01	6.170368152141755269e-01
5.019003800760152290e-01	6.172090241225612894e-01
5.021004200840167853e-01	6.173812124412356717e-01
5.023004600920184526e-01	6.175533801808622547e-01
5.025005001000200089e-01	6.177255273520944057e-01
5.027005401080215652e-01	6.178976539655760547e-01
5.029005801160232325e-01	6.180697600319414731e-01
5.031006201240247888e-01	6.182418455618147179e-01
5.033006601320264561e-01	6.184139105658107427e-01
5.035007001400280124e-01	6.185859550545341756e-01
5.037007401480295687e-01	6.187579790385804301e-01
5.039007801560312361e-01	6.189299825285352608e-01
5.041008201640327924e-01	6.191019655349743189e-01
5.043008601720344597e-01	6.192739280684641523e-01
5.045009001800360160e-01	6.194458701395609834e-01
5.047009401880375723e-01	6.196177917588121531e-01
5.049009801960392396e-01	6.197896929367548990e-01
5.051010202040407959e-01	6.199615736839170221e-01
5.053010602120424632e-01	6.201334340108167753e-01
5.055011002200440196e-01	6.203052739279627525e-01
5.057011402280455759e-01	6.204770934458538889e-01
5.059011802360472432e-01	6.206488925749799046e-01
5.061012202440487995e-01	6.208206713258205278e-01
5.063012602520504668e-01	6.209924297088463829e-01
5.065013002600520231e-01	6.211641677345182133e-01
5.067013402680535794e-01	6.213358854132875475e-01
5.069013802760552467e-01	6.215075827555964771e-01
5.071014202840568030e-01	6.216792597718771018e-01
5.073014602920583593e-01	6.218509164725526395e-01
5.075015003000600267e-01	6.220225528680366489e-01
5.077015403080615830e-01	6.221941689687330301e-01
5.079015803160632503e-01	6.223657647850366903e-01
5.081016203240648066e-01	6.225373403273326556e-01
5.083016603320663629e-01	6.227088956059969593e-01
5.085017003400680302e-01	6.228804306313959760e-01
5.087017403480695865e-01	6.230519454138867541e-01
5.089017803560712538e-01	6.232234399638171274e-01
5.091018203640728101e-01	6.233949142915252706e-01
5.093018603720743664e-01	6.235663684073402546e-01
5.095019003800760338e-01	6.237378023215819356e-01
5.097019403880775901e-01	6.239092160445605106e-01
5.099019803960792574e-01	6.240806095865770731e-01
5.101020204040808137e-01	6.242519829579232793e-01
5.103020604120823700e-01	6.244233361688817929e-01
5.105021004200840373e-01	6.245946692297258407e-01
5.107021404280855936e-01	6.247659821507191014e-01
5.109021804360872610e-01	6.249372749421167050e-01
5.111022204440888173e-01	6.251085476141636788e-01
5.113022604520903736e-01	6.252798001770965008e-01
5.115023004600920409e-01	6.254510326411423238e-01
5.117023404680935972e-01	6.256222450165188631e-01
5.119023804760952645e-01	6.257934373134347306e-01
5.121024204840968208e-01	6.259646095420894341e-01
5.123024604920983771e-01	6.261357617126732666e-01
5.125025005001000444e-01	6.263068938353675286e-01
5.127025405081016007e-01	6.264780059203439722e-01
5.129025805161032681e-01	6.266490979777659120e-01
5.131026205241048244e-01	6.268201700177867819e-01
5.133026605321063807e-01	6.269912220505512446e-01
5.135027005401080480e-01	6.271622540861953032e-01
5.137027405481096043e-01	6.273332661348449690e-01
5.139027805561112716e-01	6.275042582066179264e-01
5.141028205641128279e-01	6.276752303116225340e-01
5.143028605721143842e-01	6.278461824599580465e-01
5.145029005801160515e-01	6.280171146617148370e-01
5.147029405881176078e-01	6.281880269269741746e-01
5.149029805961192752e-01	6.283589192658084466e-01
5.151030206041208315e-01	6.285297916882806035e-01
5.153030606121223878e-01	6.287006442044450472e-01
5.155031006201240551e-01	6.288714768243472975e-01
5.157031406281256114e-01	6.290422895580234375e-01
5.159031806361272787e-01	6.292130824155010016e-01
5.161032206441288350e-01	6.293838554067983093e-01
5.163032606521303913e-01	6.295546085419249094e-01
5.165033006601320587e-01	6.297253418308815798e-01
5.167033406681336150e-01	6.298960552836596616e-01
5.169033806761352823e-01	6.300667489102421692e-01
5.171034206841368386e-01	6.302374227206029023e-01
5.173034606921383949e-01	6.304080767247068895e-01
5.175035007001400622e-01	6.305787109325105000e-01
5.177035407081416185e-01	6.307493253539607769e-01
5.179035807161431748e-01	6.309199199989962148e-01
5.181036207241448421e-01	6.310904948775467593e-01
5.183036607321463984e-01	6.312610499995328084e-01
5.185037007401480658e-01	6.314315853748667662e-01
5.187037407481496221e-01	6.316021010134516001e-01
5.189037807561511784e-01	6.317725969251818396e-01
5.191038207641528457e-01	6.319430731199432438e-01
5.193038607721544020e-01	6.321135296076125787e-01
5.195039007801560693e-01	6.322839663980581726e-01
5.197039407881576256e-01	6.324543835011391391e-01
5.199039807961591819e-01	6.326247809267064870e-01
5.201040208041608492e-01	6.327951586846021215e-01
5.203040608121624055e-01	6.329655167846590658e-01
5.205041008201640729e-01	6.331358552367023496e-01
5.207041408281656292e-01	6.333061740505473436e-01
5.209041808361671855e-01	6.334764732360016470e-01
5.211042208441688528e-01	6.336467528028637552e-01
5.213042608521704091e-01	6.338170127609233928e-01
5.215043008601720764e-01	6.339872531199620687e-01
5.217043408681736327e-01	6.341574738897521879e-01
5.219043808761751890e-01	6.343276750800579400e-01
5.221044208841768564e-01	6.344978567006346326e-01
5.223044608921784127e-01	6.346680187612291357e-01
5.225045009001800800e-01	6.348381612715797706e-01
5.227045409081816363e-01	6.350082842414158657e-01
5.229045809161831926e-01	6.351783876804588669e-01
5.231046209241848599e-01	6.353484715984212272e-01
5.233046609321864162e-01	6.355185360050067400e-01
5.235047009401880835e-01	6.356885809099112050e-01
5.237047409481896398e-01	6.358586063228212071e-01
5.239047809561911961e-01	6.360286122534154485e-01
5.241048209641928635e-01	6.361985987113637497e-01
5.243048609721944198e-01	6.363685657063276047e-01
5.245049009801960871e-01	6.365385132479600694e-01
5.247049409881976434e-01	6.367084413459053183e-01
5.249049809961991997e-01	6.368783500097997541e-01
5.251050210042008670e-01	6.370482392492707868e-01
5.253050610122024233e-01	6.372181090739376108e-01
5.255051010202040906e-01	6.373879594934110937e-01
5.257051410282056469e-01	6.375577905172934434e-01
5.259051810362072032e-01	6.377276021551785412e-01
5.261052210442088706e-01	6.378973944166520527e-01
5.263052610522104269e-01	6.380671673112908726e-01
5.265053010602120942e-01	6.382369208486641243e-01
5.267053410682136505e-01	6.384066550383320493e-01
5.269053810762152068e-01	6.385763698898465623e-01
5.271054210842168741e-01	6.387460654127516957e-01
5.273054610922184304e-01	6.389157416165825998e-01
5.275055011002200978e-01	6.390853985108665425e-01
5.277055411082216541e-01	6.392550361051221319e-01
5.279055811162232104e-01	6.394246544088598716e-01
5.281056211242248777e-01	6.395942534315819383e-01
5.283056611322264340e-01	6.397638331827822933e-01
5.285057011402281013e-01	6.399333936719465710e-01
5.287057411482296576e-01	6.401029349085519682e-01
5.289057811562312139e-01	6.402724569020677992e-01
5.291058211642328812e-01	6.404419596619549404e-01
5.293058611722344375e-01	6.406114431976660528e-01
5.295059011802359938e-01	6.407809075186454706e-01
5.297059411882376612e-01	6.409503526343295343e-01
5.299059811962392175e-01	6.411197785541462579e-01
5.301060212042408848e-01	6.412891852875156617e-01
5.303060612122424411e-01	6.414585728438492174e-01
5.305061012202439974e-01	6.416279412325504028e-01
5.307061412282456647e-01	6.417972904630149245e-01
5.309061812362472210e-01	6.419666205446296070e-01
5.311062212442488883e-01	6.421359314867738366e-01
5.313062612522504446e-01	6.423052232988184507e-01
5.315063012602520010e-01	6.424744959901261820e-01
5.317063412682536683e-01	6.426437495700521030e-01
5.319063812762552246e-01	6.428129840479425150e-01
5.321064212842568919e-01	6.429821994331361701e-01
5.323064612922584482e-01	6.431513957349634936e-01
5.325065013002600045e-01	6.433205729627469172e-01
5.327065413082616718e-01	6.434897311258009900e-01
5.329065813162632281e-01	6.436588702334317125e-01
5.331066213242648955e-01	6.438279902949376465e-01
5.333066613322664518e-01	6.439970913196089164e-01
5.335067013402680081e-01	6.441661733167277637e-01
5.337067413482696754e-01	6.443352362955686585e-01
5.339067813562712317e-01	6.445042802653976333e-01
5.341068213642728990e-01	6.446733052354730598e-01
5.343068613722744553e-01	6.448423112150452052e-01
5.345069013802760116e-01	6.450112982133563433e-01
5.347069413882776789e-01	6.451802662396409760e-01
5.349069813962792352e-01	6.453492153031253897e-01
5.351070214042809026e-01	6.455181454130283214e-01
5.353070614122824589e-01	6.456870565785599592e-01
5.355071014202840152e-01	6.458559488089232747e-01
5.357071414282856825e-01	6.460248221133130242e-01
5.359071814362872388e-01	6.461936765009157480e-01
5.361072214442889061e-01	6.463625119809108810e-01
5.363072614522904624e-01	6.465313285624689765e-01
5.365073014602920187e-01	6.467001262547537044e-01
5.367073414682936860e-01	6.468689050669201857e-01
5.369073814762952424e-01	6.470376650081159919e-01
5.371074214842969097e-01	6.472064060874809233e-01
5.373074614922984660e-01	6.473751283141465640e-01
5.375075015003000223e-01	6.475438316972370600e-01
5.377075415083016896e-01	6.477125162458687857e-01
5.379075815163032459e-01	6.478811819691500107e-01
5.381076215243049132e-01	6.480498288761814552e-01
5.383076615323064695e-01	6.482184569760557347e-01
5.385077015403080258e-01	6.483870662778581373e-01
5.387077415483096932e-01	6.485556567906660685e-01
5.389077815563112495e-01	6.487242285235488293e-01
5.391078215643129168e-01	6.488927814855685039e-01
5.393078615723144731e-01	6.490613156857788502e-01
5.395079015803160294e-01	6.492298311332265204e-01
5.397079415883176967e-01	6.493983278369501733e-01
5.399079815963192530e-01	6.495668058059804739e-01
5.401080216043209203e-01	6.497352650493409820e-01
5.403080616123224766e-01	6.499037055760470416e-01
5.405081016203240329e-01	6.500721273951065582e-01
5.407081416283257003e-01	6.502405305155199988e-01
5.409081816363272566e-01	6.504089149462796149e-01
5.411082216443288129e-01	6.505772806963704413e-01
5.413082616523304802e-01	6.507456277747697415e-01
5.415083016603320365e-01	6.509139561904472293e-01
5.417083416683337038e-01	6.510822659523649580e-01
5.419083816763352601e-01	6.512505570694770984e-01
5.421084216843368164e-01	6.514188295507306048e-01
5.423084616923384838e-01	6.515870834050647709e-01
5.425085017003400401e-01	6.517553186414111188e-01
5.427085417083417074e-01	6.519235352686938434e-01
5.429085817163432637e-01	6.520917332958292567e-01
5.431086217243448200e-01	6.522599127317263434e-01
5.433086617323464873e-01	6.524280735852866497e-01
5.435087017403480436e-01	6.525962158654037282e-01
5.437087417483497109e-01	6.527643395809642479e-01
5.439087817563512672e-01	6.529324447408467735e-01
5.441088217643528235e-01	6.531005313539226531e-01
5.443088617723544909e-01	6.532685994290559073e-01
5.445089017803560472e-01	6.534366489751024520e-01
5.447089417883577145e-01	6.536046800009113200e-01
5.449089817963592708e-01	6.537726925153238833e-01
5.451090218043608271e-01	6.539406865271738534e-01
5.453090618123624944e-01	6.541086620452878364e-01
5.455091018203640507e-01	6.542766190784847780e-01
5.457091418283657180e-01	6.544445576355761851e-01
5.459091818363672743e-01	6.546124777253661264e-01
5.461092218443688306e-01	6.547803793566513431e-01
5.463092618523704980e-01	6.549482625382211376e-01
5.465093018603720543e-01	6.551161272788573742e-01
5.467093418683737216e-01	6.552839735873345894e-01
5.469093818763752779e-01	6.554518014724196595e-01
5.471094218843768342e-01	6.556196109428725771e-01
5.473094618923785015e-01	6.557874020074455634e-01
5.475095019003800578e-01	6.559551746748837342e-01
5.477095419083817252e-01	6.561229289539246556e-01
5.479095819163832815e-01	6.562906648532986775e-01
5.481096219243848378e-01	6.564583823817287112e-01
5.483096619323865051e-01	6.566260815479305624e-01
5.485097019403880614e-01	6.567937623606123765e-01
5.487097419483897287e-01	6.569614248284755265e-01
5.489097819563912850e-01	6.571290689602133916e-01
5.491098219643928413e-01	6.572966947645126901e-01
5.493098619723945086e-01	6.574643022500525902e-01
5.495099019803960649e-01	6.576318914255048220e-01
5.497099419883977323e-01	6.577994622995343432e-01
5.499099819963992886e-01	6.579670148807982288e-01
5.501100220044008449e-01	6.581345491779468926e-01
5.503100620124025122e-01	6.583020651996231987e-01
5.505101020204040685e-01	6.584695629544626838e-01
5.507101420284057358e-01	6.586370424510942234e-01
5.509101820364072921e-01	6.588045036981385882e-01
5.511102220444088484e-01	6.589719467042102208e-01
5.513102620524105157e-01	6.591393714779160140e-01
5.515103020604120720e-01	6.593067780278554224e-01
5.517103420684137394e-01	6.594741663626212391e-01
5.519103820764152957e-01	6.596415364907985968e-01
5.521104220844168520e-01	6.598088884209657445e-01
5.523104620924185193e-01	6.599762221616940483e-01
5.525105021004200756e-01	6.601435377215469913e-01
5.527105421084216319e-01	6.603108351090816175e-01
5.529105821164232992e-01	6.604781143328477544e-01
5.531106221244248555e-01	6.606453754013874580e-01
5.533106621324265229e-01	6.608126183232366779e-01
5.535107021404280792e-01	6.609798431069234814e-01
5.537107421484296355e-01	6.611470497609691632e-01
5.539107821564313028e-01	6.613142382938880237e-01
5.541108221644328591e-01	6.614814087141870358e-01
5.543108621724345264e-01	6.616485610303664000e-01
5.545109021804360827e-01	6.618156952509188784e-01
5.547109421884376390e-01	6.619828113843305717e-01
5.549109821964393063e-01	6.621499094390804752e-01
5.551110222044408626e-01	6.623169894236403676e-01
5.553110622124425300e-01	6.624840513464750336e-01
5.555111022204440863e-01	6.626510952160423740e-01
5.557111422284456426e-01	6.628181210407932955e-01
5.559111822364473099e-01	6.629851288291715994e-01
5.561112222444488662e-01	6.631521185896140924e-01
5.563112622524505335e-01	6.633190903305506980e-01
5.565113022604520898e-01	6.634860440604043452e-01
5.567113422684536461e-01	6.636529797875908576e-01
5.569113822764553134e-01	6.638198975205193975e-01
5.571114222844568697e-01	6.639867972675917995e-01
5.573114622924585371e-01	6.641536790372033483e-01
5.575115023004600934e-01	6.643205428377421118e-01
5.577115423084616497e-01	6.644873886775892746e-01
5.579115823164633170e-01	6.646542165651193601e-01
5.581116223244648733e-01	6.648210265086996751e-01
5.583116623324665406e-01	6.649878185166908651e-01
5.585117023404680969e-01	6.651545925974463591e-01
5.587117423484696532e-01	6.653213487593130360e-01
5.589117823564713206e-01	6.654880870106308910e-01
5.591118223644728769e-01	6.656548073597327031e-01
5.593118623724745442e-01	6.658215098149449229e-01
5.595119023804761005e-01	6.659881943845865626e-01
5.597119423884776568e-01	6.661548610769703060e-01
5.599119823964793241e-01	6.663215099004017317e-01
5.601120224044808804e-01	6.664881408631797566e-01
5.603120624124825477e-01	6.666547539735963035e-01
5.605121024204841040e-01	6.668213492399364117e-01
5.607121424284856603e-01	6.669879266704786813e-01
5.609121824364873277e-01	6.671544862734947179e-01
5.611122224444888840e-01	6.673210280572492437e-01
5.613122624524905513e-01	6.674875520300003195e-01
5.615123024604921076e-01	6.676540581999992341e-01
5.617123424684936639e-01	6.678205465754905035e-01
5.619123824764953312e-01	6.679870171647118715e-01
5.621124224844968875e-01	6.681534699758943097e-01
5.623124624924985548e-01	6.683199050172622391e-01
5.625125025005001111e-01	6.684863222970330865e-01
5.627125425085016674e-01	6.686527218234176173e-01
5.629125825165033348e-01	6.688191036046201576e-01
5.631126225245048911e-01	6.689854676488378171e-01
5.633126625325064474e-01	6.691518139642615992e-01
5.635127025405081147e-01	6.693181425590754019e-01
5.637127425485096710e-01	6.694844534414564619e-01
5.639127825565113383e-01	6.696507466195756875e-01
5.641128225645128946e-01	6.698170221015968817e-01
5.643128625725144509e-01	6.699832798956774083e-01
5.645129025805161183e-01	6.701495200099680805e-01
5.647129425885176746e-01	6.703157424526128283e-01
5.649129825965193419e-01	6.704819472317491424e-01
5.651130226045208982e-01	6.706481343555077412e-01
5.653130626125224545e-01	6.708143038320127927e-01
5.655131026205241218e-01	6.709804556693819144e-01
5.657131426285256781e-01	6.711465898757259518e-01
5.659131826365273454e-01	6.713127064591495330e-01
5.661132226445289017e-01	6.714788054277500695e-01
5.663132626525304580e-01	6.716448867896188668e-01
5.665133026605321254e-01	6.718109505528406800e-01
5.667133426685336817e-01	6.719769967254933807e-01
5.669133826765353490e-01	6.721430253156486234e-01
5.671134226845369053e-01	6.723090363313710682e-01
5.673134626925384616e-01	6.724750297807193800e-01
5.675135027005401289e-01	6.726410056717454511e-01
5.677135427085416852e-01	6.728069640124944018e-01
5.679135827165433525e-01	6.729729048110052458e-01
5.681136227245449088e-01	6.731388280753100029e-01
5.683136627325464652e-01	6.733047338134346971e-01
5.685137027405481325e-01	6.734706220333988025e-01
5.687137427485496888e-01	6.736364927432146876e-01
5.689137827565513561e-01	6.738023459508890589e-01
5.691138227645529124e-01	6.739681816644214063e-01
5.693138627725544687e-01	6.741339998918054466e-01
5.695139027805561360e-01	6.742998006410281242e-01
5.697139427885576923e-01	6.744655839200696112e-01
5.699139827965593597e-01	6.746313497369041956e-01
5.701140228045609160e-01	6.747970980994992818e-01
5.703140628125624723e-01	6.749628290158161681e-01
5.705141028205641396e-01	6.751285424938096025e-01
5.707141428285656959e-01	6.752942385414278936e-01
5.709141828365673632e-01	6.754599171666129109e-01
5.711142228445689195e-01	6.756255783773001955e-01
5.713142628525704758e-01	6.757912221814188491e-01
5.715143028605721431e-01	6.759568485868917564e-01
5.717143428685736994e-01	6.761224576016350296e-01
5.719143828765753668e-01	6.762880492335588967e-01
5.721144228845769231e-01	6.764536234905669243e-01
5.723144628925784794e-01	6.766191803805562399e-01
5.725145029005801467e-01	6.767847199114179757e-01
5.727145429085817030e-01	6.769502420910366025e-01
5.729145829165833703e-01	6.771157469272904850e-01
5.731146229245849266e-01	6.772812344280514374e-01
5.733146629325864829e-01	6.774467046011850568e-01
5.735147029405881502e-01	6.776121574545507231e-01
5.737147429485897066e-01	6.777775929960012657e-01
5.739147829565913739e-01	6.779430112333836300e-01
5.741148229645929302e-01	6.781084121745379889e-01
5.743148629725944865e-01	6.782737958272985201e-01
5.745149029805961538e-01	6.784391621994931842e-01
5.747149429885977101e-01	6.786045112989435024e-01
5.749149829965992664e-01	6.787698431334646676e-01
5.751150230046009337e-01	6.789351577108658775e-01
5.753150630126024900e-01	6.791004550389497796e-01
5.755151030206041574e-01	6.792657351255132481e-01
5.757151430286057137e-01	6.794309979783462738e-01
5.759151830366072700e-01	6.795962436052331856e-01
5.761152230446089373e-01	6.797614720139519839e-01
5.763152630526104936e-01	6.799266832122740079e-01
5.765153030606121609e-01	6.800918772079650454e-01
5.767153430686137172e-01	6.802570540087841122e-01
5.769153830766152735e-01	6.804222136224845618e-01
5.771154230846169408e-01	6.805873560568133085e-01
5.773154630926184971e-01	6.807524813195108271e-01
5.775155031006201645e-01	6.809175894183119304e-01
5.777155431086217208e-01	6.810826803609447699e-01
5.779155831166232771e-01	6.812477541551318350e-01
5.781156231246249444e-01	6.814128108085892865e-01
5.783156631326265007e-01	6.815778503290268464e-01
5.785157031406281680e-01	6.817428727241484632e-01
5.787157431486297243e-01	6.819078780016518682e-01
5.789157831566312806e-01	6.820728661692284645e-01
5.791158231646329480e-01	6.822378372345639930e-01
5.793158631726345043e-01	6.824027912053376443e-01
5.795159031806361716e-01	6.825677280892228360e-01
5.797159431886377279e-01	6.827326478938865462e-01
5.799159831966392842e-01	6.828975506269898688e-01
5.801160232046409515e-01	6.830624362961880136e-01
5.803160632126425078e-01	6.832273049091297512e-01
5.805161032206441751e-01	6.833921564734581899e-01
5.807161432286457314e-01	6.835569909968097768e-01
5.809161832366472877e-01	6.837218084868155188e-01
5.811162232446489551e-01	6.838866089511002055e-01
5.813162632526505114e-01	6.840513923972822985e-01
5.815163032606521787e-01	6.842161588329748190e-01
5.817163432686537350e-01	6.843809082657839049e-01
5.819163832766552913e-01	6.845456407033105872e-01
5.821164232846569586e-01	6.847103561531493465e-01
5.823164632926585149e-01	6.848750546228887792e-01
5.825165033006601822e-01	6.850397361201114865e-01
5.827165433086617385e-01	6.852044006523941855e-01
5.829165833166632948e-01	6.853690482273072648e-01
5.831166233246649622e-01	6.855336788524157843e-01
5.833166633326665185e-01	6.856982925352781422e-01
5.835167033406681858e-01	6.858628892834472968e-01
5.837167433486697421e-01	6.860274691044697670e-01
5.839167833566712984e-01	6.861920320058866318e-01
5.841168233646729657e-01	6.863565779952326418e-01
5.843168633726745220e-01	6.865211070800368853e-01
5.845169033806761894e-01	6.866856192678222337e-01
5.847169433886777457e-01	6.868501145661058960e-01
5.849169833966793020e-01	6.870145929823989750e-01
5.851170234046809693e-01	6.871790545242070225e-01
5.853170634126825256e-01	6.873434991990291509e-01
5.855171034206841929e-01	6.875079270143589216e-01
5.857171434286857492e-01	6.876723379776839007e-01
5.859171834366873055e-01	6.878367320964858811e-01
5.861172234446889728e-01	6.880011093782408826e-01
5.863172634526905291e-01	6.881654698304184858e-01
5.865173034606920854e-01	6.883298134604830532e-01
5.867173434686937528e-01	6.884941402758929518e-01
5.869173834766953091e-01	6.886584502841003319e-01
5.871174234846969764e-01	6.888227434925520143e-01
5.873174634926985327e-01	6.889870199086884917e-01
5.875175035007000890e-01	6.891512795399448166e-01
5.877175435087017563e-01	6.893155223937501574e-01
5.879175835167033126e-01	6.894797484775276875e-01
5.881176235247049799e-01	6.896439577986949176e-01
5.883176635327065362e-01	6.898081503646633639e-01
5.885177035407080925e-01	6.899723261828389909e-01
5.887177435487097599e-01	6.901364852606218792e-01
5.889177835567113162e-01	6.903006276054063362e-01
5.891178235647129835e-01	6.904647532245808961e-01
5.893178635727145398e-01	6.906288621255283200e-01
5.895179035807160961e-01	6.907929543156253738e-01
5.897179435887177634e-01	6.909570298022436052e-01
5.899179835967193197e-01	6.911210885927482339e-01
5.901180236047209871e-01	6.912851306944991503e-01
5.903180636127225434e-01	6.914491561148502496e-01
5.905181036207240997e-01	6.916131648611497651e-01
5.907181436287257670e-01	6.917771569407404897e-01
5.909181836367273233e-01	6.919411323609588882e-01
5.911182236447289906e-01	6.921050911291363184e-01
5.913182636527305469e-01	6.922690332525979207e-01
5.915183036607321032e-01	6.924329587386637286e-01
5.917183436687337705e-01	6.925968675946475583e-01
5.919183836767353268e-01	6.927607598278576750e-01
5.921184236847369942e-01	6.929246354455969037e-01
5.923184636927385505e-01	6.930884944551619631e-01
5.925185037007401068e-01	6.932523368638443539e-01
5.927185437087417741e-01	6.934161626789296928e-01
5.929185837167433304e-01	6.935799719076978231e-01
5.931186237247449977e-01	6.937437645574232592e-01
5.933186637327465540e-01	6.939075406353746311e-01
5.935187037407481103e-01	6.940713001488147960e-01
5.937187437487497776e-01	6.942350431050016146e-01
5.939187837567513339e-01	6.943987695111863978e-01
5.941188237647530013e-01	6.945624793746156822e-01
5.943188637727545576e-01	6.947261727025297873e-01
5.945189037807561139e-01	6.948898495021638144e-01
5.947189437887577812e-01	6.950535097807472029e-01
5.949189837967593375e-01	6.952171535455036189e-01
5.951190238047610048e-01	6.953807808036512883e-01
5.953190638127625611e-01	6.955443915624026641e-01
5.955191038207641174e-01	6.957079858289649810e-01
5.957191438287657848e-01	6.958715636105398117e-01
5.959191838367673411e-01	6.960351249143227337e-01
5.961192238447690084e-01	6.961986697475043284e-01
5.963192638527705647e-01	6.963621981172692932e-01
5.965193038607721210e-01	6.965257100307968852e-01
5.967193438687737883e-01	6.966892054952609215e-01
5.969193838767753446e-01	6.968526845178294460e-01
5.971194238847770119e-01	6.970161471056652847e-01
5.973194638927785682e-01	6.971795932659254902e-01
5.975195039007801245e-01	6.973430230057616752e-01
5.977195439087817919e-01	6.975064363323200123e-01
5.979195839167833482e-01	6.976698332527411228e-01
5.981196239247849045e-01	6.978332137741600771e-01
5.983196639327865718e-01	6.979965779037066165e-01
5.985197039407881281e-01	6.981599256485048199e-01
5.987197439487897954e-01	6.983232570156735486e-01
5.989197839567913517e-01	6.984865720123257793e-01
5.991198239647929080e-01	6.986498706455692709e-01
5.993198639727945753e-01	6.988131529225065641e-01
5.995199039807961316e-01	6.989764188502342046e-01
5.997199439887977990e-01	6.991396684358438529e-01
5.999199839967993553e-01	6.993029016864212855e-01
6.001200240048009116e-01	6.994661186090470606e-01
6.003200640128025789e-01	6.996293192107962966e-01
6.005201040208041352e-01	6.997925034987386717e-01
6.007201440288058025e-01	6.999556714799384238e-01
6.009201840368073588e-01	7.001188231614543511e-01
6.011202240448089151e-01	7.002819585503398114e-01
6.013202640528105825e-01	7.004450776536431666e-01
6.015203040608121388e-01	7.006081804784067835e-01
6.017203440688138061e-01	7.007712670316680326e-01
6.019203840768153624e-01	7.009343373204587335e-01
6.021204240848169187e-01	7.010973913518053768e-01
6.023204640928185860e-01	7.012604291327293460e-01
6.025205041008201423e-01	7.014234506702460292e-01
6.027205441088218096e-01	7.015864559713661519e-01
6.029205841168233659e-01	7.017494450430945552e-01
6.031206241248249222e-01	7.019124178924310842e-01
6.033206641328265896e-01	7.020753745263702550e-01
6.035207041408281459e-01	7.022383149519008105e-01
6.037207441488298132e-01	7.024012391760067198e-01
6.039207841568313695e-01	7.025641472056662895e-01
6.041208241648329258e-01	7.027270390478524975e-01
6.043208641728345931e-01	7.028899147095333255e-01
6.045209041808361494e-01	7.030527741976710931e-01
6.047209441888378167e-01	7.032156175192231240e-01
6.049209841968393730e-01	7.033784446811409685e-01
6.051210242048409294e-01	7.035412556903715142e-01
6.053210642128425967e-01	7.037040505538560975e-01
6.055211042208441530e-01	7.038668292785303926e-01
6.057211442288458203e-01	7.040295918713256329e-01
6.059211842368473766e-01	7.041923383391669455e-01
6.061212242448489329e-01	7.043550686889746837e-01
6.063212642528506002e-01	7.045177829276639825e-01
6.065213042608521565e-01	7.046804810621444259e-01
6.067213442688538239e-01	7.048431630993206021e-01
6.069213842768553802e-01	7.050058290460915478e-01
6.071214242848569365e-01	7.051684789093515260e-01
6.073214642928586038e-01	7.053311126959892485e-01
6.075215043008601601e-01	7.054937304128883202e-01
6.077215443088618274e-01	7.056563320669272388e-01
6.079215843168633837e-01	7.058189176649789509e-01
6.081216243248649400e-01	7.059814872139116293e-01
6.083216643328666073e-01	7.061440407205878955e-01
6.085217043408681636e-01	7.063065781918653752e-01
6.087217443488698310e-01	7.064690996345965868e-01
6.089217843568713873e-01	7.066316050556286088e-01
6.091218243648729436e-01	7.067940944618034127e-01
6.093218643728746109e-01	7.069565678599580849e-01
6.095219043808761672e-01	7.071190252569241608e-01
6.097219443888777235e-01	7.072814666595282906e-01
6.099219843968793908e-01	7.074438920745919068e-01
6.101220244048809471e-01	7.076063015089312236e-01
6.103220644128826144e-01	7.077686949693573482e-01
6.105221044208841708e-01	7.079310724626762807e-01
6.107221444288857271e-01	7.080934339956888035e-01
6.109221844368873944e-01	7.082557795751909246e-01
6.111222244448889507e-01	7.084181092079728792e-01
6.113222644528906180e-01	7.085804229008205724e-01
6.115223044608921743e-01	7.087427206605140251e-01
6.117223444688937306e-01	7.089050024938287065e-01
6.119223844768953979e-01	7.090672684075348675e-01
6.121224244848969542e-01	7.092295184083975412e-01
6.123224644928986216e-01	7.093917525031768756e-01
6.125225045009001779e-01	7.095539706986275785e-01
6.127225445089017342e-01	7.097161730014996950e-01
6.129225845169034015e-01	7.098783594185381629e-01
6.131226245249049578e-01	7.100405299564824801e-01
6.133226645329066251e-01	7.102026846220673706e-01
6.135227045409081814e-01	7.103648234220225621e-01
6.137227445489097377e-01	7.105269463630725646e-01
6.139227845569114050e-01	7.106890534519370028e-01
6.141228245649129613e-01	7.108511446953303947e-01
6.143228645729146287e-01	7.110132200999621510e-01
6.145229045809161850e-01	7.111752796725366865e-01
6.147229445889177413e-01	7.113373234197534201e-01
6.149229845969194086e-01	7.114993513483071075e-01
6.151230246049209649e-01	7.116613634648867315e-01
6.153230646129226322e-01	7.118233597761769449e-01
6.155231046209241885e-01	7.119853402888570715e-01
6.157231446289257448e-01	7.121473050096014390e-01
6.159231846369274121e-01	7.123092539450798233e-01
6.161232246449289685e-01	7.124711871019563381e-01
6.163232646529306358e-01	7.126331044868906561e-01
6.165233046609321921e-01	7.127950061065371212e-01
6.167233446689337484e-01	7.129568919675453031e-01
6.169233846769354157e-01	7.131187620765599977e-01
6.171234246849369720e-01	7.132806164402204496e-01
6.173234646929386393e-01	7.134424550651616848e-01
6.175235047009401956e-01	7.136042779580132889e-01
6.177235447089417519e-01	7.137660851253999628e-01
6.179235847169434193e-01	7.139278765739417443e-01
6.181236247249449756e-01	7.140896523102533422e-01
6.183236647329466429e-01	7.142514123409450244e-01
6.185237047409481992e-01	7.144131566726216187e-01
6.187237447489497555e-01	7.145748853118834010e-01
6.189237847569514228e-01	7.147365982653257621e-01
6.191238247649529791e-01	7.148982955395388750e-01
6.193238647729546464e-01	7.150599771411082495e-01
6.195239047809562027e-01	7.152216430766145105e-01
6.197239447889577590e-01	7.153832933526332871e-01
6.199239847969594264e-01	7.155449279757354342e-01
6.201240248049609827e-01	7.157065469524868107e-01
6.203240648129625390e-01	7.158681502894485016e-01
6.205241048209642063e-01	7.160297379931768180e-01
6.207241448289657626e-01	7.161913100702228530e-01
6.209241848369674299e-01	7.163528665271333695e-01
6.211242248449689862e-01	7.165144073704496908e-01
6.213242648529705425e-01	7.166759326067086988e-01
6.215243048609722099e-01	7.168374422424425019e-01
6.217243448689737662e-01	7.169989362841778791e-01
6.219243848769754335e-01	7.171604147384375016e-01
6.221244248849769898e-01	7.173218776117383788e-01
6.223244648929785461e-01	7.174833249105934119e-01
6.225245049009802134e-01	7.176447566415105062e-01
6.227245449089817697e-01	7.178061728109923489e-01
6.229245849169834370e-01	7.179675734255374087e-01
6.231246249249849933e-01	7.181289584916389357e-01
6.233246649329865496e-01	7.182903280157856285e-01
6.235247049409882170e-01	7.184516820044611896e-01
6.237247449489897733e-01	7.186130204641447694e-01
6.239247849569914406e-01	7.187743434013106336e-01
6.241248249649929969e-01	7.189356508224280518e-01
6.243248649729945532e-01	7.190969427339618525e-01
6.245249049809962205e-01	7.192582191423722016e-01
6.247249449889977768e-01	7.194194800541139356e-01
6.249249849969994441e-01	7.195807254756376725e-01
6.251250250050010004e-01	7.197419554133890340e-01
6.253250650130025567e-01	7.199031698738089791e-01
6.255251050210042241e-01	7.200643688633338035e-01
6.257251450290057804e-01	7.202255523883949184e-01
6.259251850370074477e-01	7.203867204554189607e-01
6.261252250450090040e-01	7.205478730708280155e-01
6.263252650530105603e-01	7.207090102410393939e-01
6.265253050610122276e-01	7.208701319724657441e-01
6.267253450690137839e-01	7.210312382715147184e-01
6.269253850770154513e-01	7.211923291445898609e-01
6.271254250850170076e-01	7.213534045980891651e-01
6.273254650930185639e-01	7.215144646384067384e-01
6.275255051010202312e-01	7.216755092719316922e-01
6.277255451090217875e-01	7.218365385050482530e-01
6.279255851170234548e-01	7.219975523441362064e-01
6.281256251250250111e-01	7.221585507955706751e-01
6.283256651330265674e-01	7.223195338657218967e-01
6.285257051410282347e-01	7.224805015609556680e-01
6.287257451490297910e-01	7.226414538876331228e-01
6.289257851570314584e-01	7.228023908521105101e-01
6.291258251650330147e-01	7.229633124607397487e-01
6.293258651730345710e-01	7.231242187198677618e-01
6.295259051810362383e-01	7.232851096358371423e-01
6.297259451890377946e-01	7.234459852149857095e-01
6.299259851970394619e-01	7.236068454636466196e-01
6.301260252050410182e-01	7.237676903881484769e-01
6.303260652130425745e-01	7.239285199948152227e-01
6.305261052210442418e-01	7.240893342899662466e-01
6.307261452290457981e-01	7.242501332799161640e-01
6.309261852370474655e-01	7.244109169709752605e-01
6.311262252450490218e-01	7.245716853694489368e-01
6.313262652530505781e-01	7.247324384816380416e-01
6.315263052610522454e-01	7.248931763138390938e-01
6.317263452690538017e-01	7.250538988723437273e-01
6.319263852770553580e-01	7.252146061634392460e-01
6.321264252850570253e-01	7.253752981934080690e-01
6.323264652930585816e-01	7.255359749685281745e-01
6.325265053010602490e-01	7.256966364950732107e-01
6.327265453090618053e-01	7.258572827793119409e-01
6.329265853170633616e-01	7.260179138275086874e-01
6.331266253250650289e-01	7.261785296459232208e-01
6.333266653330665852e-01	7.263391302408107597e-01
6.335267053410682525e-01	7.264997156184220817e-01
6.337267453490698088e-01	7.266602857850031905e-01
6.339267853570713651e-01	7.268208407467956489e-01
6.341268253650730324e-01	7.269813805100368009e-01
6.343268653730745887e-01	7.271419050809588835e-01
6.345269053810762561e-01	7.273024144657901369e-01
6.347269453890778124e-01	7.274629086707540271e-01
6.349269853970793687e-01	7.276233877020694685e-01
6.351270254050810360e-01	7.277838515659510454e-01
6.353270654130825923e-01	7.279443002686087905e-01
6.355271054210842596e-01	7.281047338162480731e-01
6.357271454290858159e-01	7.282651522150699330e-01
6.359271854370873722e-01	7.284255554712709690e-01
6.361272254450890395e-01	7.285859435910432280e-01
6.363272654530905958e-01	7.287463165805740939e-01
6.365273054610922632e-01	7.289066744460468428e-01
6.367273454690938195e-01	7.290670171936399768e-01
6.369273854770953758e-01	7.292273448295276683e-01
6.371274254850970431e-01	7.293876573598796487e-01
6.373274654930985994e-01	7.295479547908610973e-01
6.375275055011002667e-01	7.297082371286328639e-01
6.377275455091018230e-01	7.298685043793511351e-01
6.379275855171033793e-01	7.300287565491678787e-01
6.381276255251050467e-01	7.301889936442308437e-01
6.383276655331066030e-01	7.303492156706825611e-01
6.385277055411082703e-01	7.305094226346620090e-01
6.387277455491098266e-01	7.306696145423031696e-01
6.389277855571113829e-01	7.308297913997359174e-01
6.391278255651130502e-01	7.309899532130855748e-01
6.393278655731146065e-01	7.311500999884729124e-01
6.395279055811162738e-01	7.313102317320147039e-01
6.397279455891178301e-01	7.314703484498229491e-01
6.399279855971193864e-01	7.316304501480053180e-01
6.401280256051210538e-01	7.317905368326653726e-01
6.403280656131226101e-01	7.319506085099019010e-01
6.405281056211242774e-01	7.321106651858095837e-01
6.407281456291258337e-01	7.322707068664784380e-01
6.409281856371273900e-01	7.324307335579944844e-01
6.411282256451290573e-01	7.325907452664390807e-01
6.413282656531306136e-01	7.327507419978893655e-01
6.415283056611322809e-01	7.329107237584180368e-01
6.417283456691338372e-01	7.330706905540934626e-01
6.419283856771353935e-01	7.332306423909796811e-01
6.421284256851370609e-01	7.333905792751365116e-01
6.423284656931386172e-01	7.335505012126189994e-01
6.425285057011402845e-01	7.337104082094784152e-01
6.427285457091418408e-01	7.338703002717612556e-01
6.429285857171433971e-01	7.340301774055099093e-01
6.431286257251450644e-01	7.341900396167625464e-01
6.433286657331466207e-01	7.343498869115526739e-01
6.435287057411481770e-01	7.345097192959096910e-01
6.437287457491498444e-01	7.346695367758587780e-01
6.439287857571514007e-01	7.348293393574205634e-01
6.441288257651530680e-01	7.349891270466117899e-01
6.443288657731546243e-01	7.351488998494442040e-01
6.445289057811561806e-01	7.353086577719259997e-01
6.447289457891578479e-01	7.354684008200607082e-01
6.449289857971594042e-01	7.356281289998475303e-01
6.451290258051610715e-01	7.357878423172816706e-01
6.453290658131626278e-01	7.359475407783535594e-01
6.455291058211641841e-01	7.361072243890499633e-01
6.457291458291658515e-01	7.362668931553530971e-01
6.459291858371674078e-01	7.364265470832406235e-01
6.461292258451690751e-01	7.365861861786865417e-01
6.463292658531706314e-01	7.367458104476601877e-01
6.465293058611721877e-01	7.369054198961265678e-01
6.467293458691738550e-01	7.370650145300470246e-01
6.469293858771754113e-01	7.372245943553777936e-01
6.471294258851770786e-01	7.373841593780717796e-01
6.473294658931786349e-01	7.375437096040767804e-01
6.475295059011801913e-01	7.377032450393371521e-01
6.477295459091818586e-01	7.378627656897925879e-01
6.479295859171834149e-01	7.380222715613785622e-01
6.481296259251850822e-01	7.381817626600264415e-01
6.483296659331866385e-01	7.383412389916634844e-01
6.485297059411881948e-01	7.385007005622123977e-01
6.487297459491898621e-01	7.386601473775922244e-01
6.489297859571914184e-01	7.388195794437172337e-01
6.491298259651930858e-01	7.389789967664979198e-01
6.493298659731946421e-01	7.391383993518402251e-01
6.495299059811961984e-01	7.392977872056464284e-01
6.497299459891978657e-01	7.394571603338141452e-01
6.499299859971994220e-01	7.396165187422368836e-01
6.501300260052010893e-01	7.397758624368042657e-01
6.503300660132026456e-01	7.399351914234014727e-01
6.505301060212042019e-01	7.400945057079096889e-01
6.507301460292058692e-01	7.402538052962057691e-01
6.509301860372074255e-01	7.404130901941625709e-01
6.511302260452090929e-01	7.405723604076486222e-01
6.513302660532106492e-01	7.407316159425285651e-01
6.515303060612122055e-01	7.408908568046626009e-01
6.517303460692138728e-01	7.410500829999071559e-01
6.519303860772154291e-01	7.412092945341142158e-01
6.521304260852170964e-01	7.413684914131316583e-01
6.523304660932186527e-01	7.415276736428032534e-01
6.525305061012202090e-01	7.416868412289688850e-01
6.527305461092218763e-01	7.418459941774641075e-01
6.529305861172234327e-01	7.420051324941202564e-01
6.531306261252251000e-01	7.421642561847648922e-01
6.533306661332266563e-01	7.423233652552210238e-01
6.535307061412282126e-01	7.424824597113079960e-01
6.537307461492298799e-01	7.426415395588409352e-01
6.539307861572314362e-01	7.428006048036306375e-01
6.541308261652331035e-01	7.429596554514841245e-01
6.543308661732346598e-01	7.431186915082040878e-01
6.545309061812362161e-01	7.432777129795892224e-01
6.547309461892378835e-01	7.434367198714342262e-01
6.549309861972394398e-01	7.435957121895296895e-01
6.551310262052409961e-01	7.437546899396620947e-01
6.553310662132426634e-01	7.439136531276139275e-01
6.555311062212442197e-01	7.440726017591634545e-01
6.557311462292458870e-01	7.442315358400851677e-01
6.559311862372474433e-01	7.443904553761491183e-01
6.561312262452489996e-01	7.445493603731216936e-01
6.563312662532506669e-01	7.447082508367650622e-01
6.565313062612522232e-01	7.448671267728371737e-01
6.567313462692538906e-01	7.450259881870925360e-01
6.569313862772554469e-01	7.451848350852807723e-01
6.571314262852570032e-01	7.453436674731481748e-01
6.573314662932586705e-01	7.455024853564369280e-01
6.575315063012602268e-01	7.456612887408846646e-01
6.577315463092618941e-01	7.458200776322256864e-01
6.579315863172634504e-01	7.459788520361897435e-01
6.581316263252650067e-01	7.461376119585029221e-01
6.583316663332666741e-01	7.462963574048872006e-01
6.585317063412682304e-01	7.464550883810605608e-01
6.587317463492698977e-01	7.466138048927369875e-01
6.589317863572714540e-01	7.467725069456264686e-01
6.591318263652730103e-01	7.469311945454348844e-01
6.593318663732746776e-01	7.470898676978644515e-01
6.595319063812762339e-01	7.472485264086129453e-01
6.597319463892779012e-01	7.474071706833748108e-01
6.599319863972794575e-01	7.475658005278397189e-01
6.601320264052810138e-01	7.477244159476941210e-01
6.603320664132826812e-01	7.478830169486200274e-01
6.605321064212842375e-01	7.480416035362956739e-01
6.607321464292859048e-01	7.482001757163954103e-01
6.609321864372874611e-01	7.483587334945893677e-01
6.611322264452890174e-01	7.485172768765439022e-01
6.613322664532906847e-01	7.486758058679215955e-01
6.615323064612922410e-01	7.488343204743806991e-01
6.617323464692939083e-01	7.489928207015760231e-01
6.619323864772954646e-01	7.491513065551579365e-01
6.621324264852970209e-01	7.493097780407731445e-01
6.623324664932986883e-01	7.494682351640644669e-01
6.625325065013002446e-01	7.496266779306707262e-01
6.627325465093019119e-01	7.497851063462268595e-01
6.629325865173034682e-01	7.499435204163638069e-01
6.631326265253050245e-01	7.501019201467086228e-01
6.633326665333066918e-01	7.502603055428846979e-01
6.635327065413082481e-01	7.504186766105110928e-01
6.637327465493099155e-01	7.505770333552035378e-01
6.639327865573114718e-01	7.507353757825731000e-01
6.641328265653130281e-01	7.508937038982276269e-01
6.643328665733146954e-01	7.510520177077709691e-01
6.645329065813162517e-01	7.512103172168027587e-01
6.647329465893179190e-01	7.513686024309190747e-01
6.649329865973194753e-01	7.515268733557118885e-01
6.651330266053210316e-01	7.516851299967696187e-01
6.653330666133226989e-01	7.518433723596766871e-01
6.655331066213242552e-01	7.520016004500132967e-01
6.657331466293259226e-01	7.521598142733564307e-01
6.659331866373274789e-01	7.523180138352785207e-01
6.661332266453290352e-01	7.524761991413487783e-01
6.663332666533307025e-01	7.526343701971323075e-01
6.665333066613322588e-01	7.527925270081902154e-01
6.667333466693338151e-01	7.529506695800799454e-01
6.669333866773354824e-01	7.531087979183552772e-01
6.671334266853370387e-01	7.532669120285656605e-01
6.673334666933387060e-01	7.534250119162572146e-01
6.675335067013402623e-01	7.535830975869719506e-01
6.677335467093418186e-01	7.537411690462482161e-01
6.679335867173434860e-01	7.538992262996204730e-01
6.681336267253450423e-01	7.540572693526192971e-01
6.683336667333467096e-01	7.542152982107716008e-01
6.685337067413482659e-01	7.543733128796004106e-01
6.687337467493498222e-01	7.545313133646248671e-01
6.689337867573514895e-01	7.546892996713605584e-01
6.691338267653530458e-01	7.548472718053190755e-01
6.693338667733547132e-01	7.550052297720083461e-01
6.695339067813562695e-01	7.551631735769323006e-01
6.697339467893578258e-01	7.553211032255912061e-01
6.699339867973594931e-01	7.554790187234817767e-01
6.701340268053610494e-01	7.556369200760966187e-01
6.703340668133627167e-01	7.557948072889247859e-01
6.705341068213642730e-01	7.559526803674512241e-01
6.707341468293658293e-01	7.561105393171576594e-01
6.709341868373674966e-01	7.562683841435217103e-01
6.711342268453690529e-01	7.564262148520171092e-01
6.713342668533707203e-01	7.565840314481142581e-01
6.715343068613722766e-01	7.567418339372794511e-01
6.717343468693738329e-01	7.568996223249754296e-01
6.719343868773755002e-01	7.570573966166610491e-01
6.721344268853770565e-01	7.572151568177915015e-01
6.723344668933787238e-01	7.573729029338183150e-01
6.725345069013802801e-01	7.575306349701891317e-01
6.727345469093818364e-01	7.576883529323480415e-01
6.729345869173835037e-01	7.578460568257353591e-01
6.731346269253850600e-01	7.580037466557874026e-01
6.733346669333867274e-01	7.581614224279373815e-01
6.735347069413882837e-01	7.583190841476141753e-01
6.737347469493898400e-01	7.584767318202431108e-01
6.739347869573915073e-01	7.586343654512462953e-01
6.741348269653930636e-01	7.587919850460413951e-01
6.743348669733947309e-01	7.589495906100428568e-01
6.745349069813962872e-01	7.591071821486612414e-01
6.747349469893978435e-01	7.592647596673036681e-01
6.749349869973995109e-01	7.594223231713731481e-01
6.751350270054010672e-01	7.595798726662694733e-01
6.753350670134027345e-01	7.597374081573883275e-01
6.755351070214042908e-01	7.598949296501220640e-01
6.757351470294058471e-01	7.600524371498590392e-01
6.759351870374075144e-01	7.602099306619843899e-01
6.761352270454090707e-01	7.603674101918791450e-01
6.763352670534107380e-01	7.605248757449208918e-01
6.765353070614122943e-01	7.606823273264834429e-01
6.767353470694138506e-01	7.608397649419371689e-01
6.769353870774155180e-01	7.609971885966485550e-01
6.771354270854170743e-01	7.611545982959804224e-01
6.773354670934186306e-01	7.613119940452922618e-01
6.775355071014202979e-01	7.614693758499397891e-01
6.777355471094218542e-01	7.616267437152747233e-01
6.779355871174235215e-01	7.617840976466456748e-01
6.781356271254250778e-01	7.619414376493971464e-01
6.783356671334266341e-01	7.620987637288705319e-01
6.785357071414283014e-01	7.622560758904032285e-01
6.787357471494298577e-01	7.624133741393290808e-01
6.789357871574315251e-01	7.625706584809783806e-01
6.791358271654330814e-01	7.627279289206777557e-01
6.793358671734346377e-01	7.628851854637502816e-01
6.795359071814363050e-01	7.630424281155154809e-01
6.797359471894378613e-01	7.631996568812891013e-01
6.799359871974395286e-01	7.633568717663833381e-01
6.801360272054410849e-01	7.635140727761068336e-01
6.803360672134426412e-01	7.636712599157646775e-01
6.805361072214443086e-01	7.638284331906585178e-01
6.807361472294458649e-01	7.639855926060858948e-01
6.809361872374475322e-01	7.641427381673414621e-01
6.811362272454490885e-01	7.642998698797156543e-01
6.813362672534506448e-01	7.644569877484956866e-01
6.815363072614523121e-01	7.646140917789653324e-01
6.817363472694538684e-01	7.647711819764043684e-01
6.819363872774555357e-01	7.649282583460894624e-01
6.821364272854570920e-01	7.650853208932932858e-01
6.823364672934586483e-01	7.652423696232852901e-01
6.825365073014603157e-01	7.653994045413313740e-01
6.827365473094618720e-01	7.655564256526935507e-01
6.829365873174635393e-01	7.657134329626306135e-01
6.831366273254650956e-01	7.658704264763976921e-01
6.833366673334666519e-01	7.660274061992463634e-01
6.835367073414683192e-01	7.661843721364248738e-01
6.837367473494698755e-01	7.663413242931774727e-01
6.839367873574715428e-01	7.664982626747455230e-01
6.841368273654730991e-01	7.666551872863660577e-01
6.843368673734746555e-01	7.668120981332733344e-01
6.845369073814763228e-01	7.669689952206978356e-01
6.847369473894778791e-01	7.671258785538663805e-01
6.849369873974795464e-01	7.672827481380023462e-01
6.851370274054811027e-01	7.674396039783257795e-01
6.853370674134826590e-01	7.675964460800528411e-01
6.855371074214843263e-01	7.677532744483966942e-01
6.857371474294858826e-01	7.679100890885666164e-01
6.859371874374875500e-01	7.680668900057685544e-01
6.861372274454891063e-01	7.682236772052049023e-01
6.863372674534906626e-01	7.683804506920745014e-01
6.865373074614923299e-01	7.685372104715729735e-01
6.867373474694938862e-01	7.686939565488920545e-01
6.869373874774955535e-01	7.688506889292203716e-01
6.871374274854971098e-01	7.690074076177429996e-01
6.873374674934986661e-01	7.691641126196412381e-01
6.875375075015003334e-01	7.693208039400933895e-01
6.877375475095018897e-01	7.694774815842738702e-01
6.879375875175035571e-01	7.696341455573540991e-01
6.881376275255051134e-01	7.697907958645013871e-01
6.883376675335066697e-01	7.699474325108801587e-01
6.885377075415083370e-01	7.701040555016512856e-01
6.887377475495098933e-01	7.702606648419718649e-01
6.889377875575114496e-01	7.704172605369958848e-01
6.891378275655131169e-01	7.705738425918738921e-01
6.893378675735146732e-01	7.707304110117526585e-01
6.895379075815163405e-01	7.708869658017760695e-01
6.897379475895178969e-01	7.710435069670839026e-01
6.899379875975194532e-01	7.712000345128130485e-01
6.901380276055211205e-01	7.713565484440968456e-01
6.903380676135226768e-01	7.715130487660649683e-01
6.905381076215243441e-01	7.716695354838439824e-01
6.907381476295259004e-01	7.718260086025569011e-01
6.909381876375274567e-01	7.719824681273232958e-01
6.911382276455291240e-01	7.721389140632595183e-01
6.913382676535306803e-01	7.722953464154781456e-01
6.915383076615323477e-01	7.724517651890887571e-01
6.917383476695339040e-01	7.726081703891971575e-01
6.919383876775354603e-01	7.727645620209060429e-01
6.921384276855371276e-01	7.729209400893147786e-01
6.923384676935386839e-01	7.730773045995188442e-01
6.925385077015403512e-01	7.732336555566110547e-01
6.927385477095419075e-01	7.733899929656801175e-01
6.929385877175434638e-01	7.735463168318118532e-01
6.931386277255451311e-01	7.737026271600886407e-01
6.933386677335466874e-01	7.738589239555890842e-01
6.935387077415483548e-01	7.740152072233892344e-01
6.937387477495499111e-01	7.741714769685608122e-01
6.939387877575514674e-01	7.743277331961727628e-01
6.941388277655531347e-01	7.744839759112907007e-01
6.943388677735546910e-01	7.746402051189764659e-01
6.945389077815563583e-01	7.747964208242891226e-01
6.947389477895579146e-01	7.749526230322838494e-01
6.949389877975594709e-01	7.751088117480126050e-01
6.951390278055611383e-01	7.752649869765243507e-01
6.953390678135626946e-01	7.754211487228642730e-01
6.955391078215643619e-01	7.755772969920744497e-01
6.957391478295659182e-01	7.757334317891935171e-01
6.959391878375674745e-01	7.758895531192568917e-01
6.961392278455691418e-01	7.760456609872965483e-01
6.963392678535706981e-01	7.762017553983412421e-01
6.965393078615723654e-01	7.763578363574163976e-01
6.967393478695739217e-01	7.765139038695438867e-01
6.969393878775754780e-01	7.766699579397424724e-01
6.971394278855771454e-01	7.768259985730279205e-01
6.973394678935787017e-01	7.769820257744118885e-01
6.975395079015803690e-01	7.771380395489035919e-01
6.977395479095819253e-01	7.772940399015081381e-01
6.979395879175834816e-01	7.774500268372280809e-01
6.981396279255851489e-01	7.776060003610621996e-01
6.983396679335867052e-01	7.777619604780060536e-01
6.985397079415883725e-01	7.779179071930520939e-01
6.987397479495899288e-01	7.780738405111892186e-01
6.989397879575914851e-01	7.782297604374032174e-01
6.991398279655931525e-01	7.783856669766767711e-01
6.993398679735947088e-01	7.785415601339887859e-01
6.995399079815963761e-01	7.786974399143152814e-01
6.997399479895979324e-01	7.788533063226289466e-01
6.999399879975994887e-01	7.790091593638990286e-01
7.001400280056011560e-01	7.791649990430917772e-01
7.003400680136027123e-01	7.793208253651700002e-01
7.005401080216042686e-01	7.794766383350931749e-01
7.007401480296059360e-01	7.796324379578178920e-01
7.009401880376074923e-01	7.797882242382969675e-01
7.011402280456091596e-01	7.799439971814803307e-01
7.013402680536107159e-01	7.800997567923144693e-01
7.015403080616122722e-01	7.802555030757427623e-01
7.017403480696139395e-01	7.804112360367054801e-01
7.019403880776154958e-01	7.805669556801391185e-01
7.021404280856171631e-01	7.807226620109776194e-01
7.023404680936187194e-01	7.808783550341511503e-01
7.025405081016202757e-01	7.810340347545868811e-01
7.027405481096219431e-01	7.811897011772088728e-01
7.029405881176234994e-01	7.813453543069377449e-01
7.031406281256251667e-01	7.815009941486908973e-01
7.033406681336267230e-01	7.816566207073827321e-01
7.035407081416282793e-01	7.818122339879242100e-01
7.037407481496299466e-01	7.819678339952231827e-01
7.039407881576315029e-01	7.821234207341842826e-01
7.041408281656331702e-01	7.822789942097089222e-01
7.043408681736347265e-01	7.824345544266952945e-01
7.045409081816362828e-01	7.825901013900384839e-01
7.047409481896379502e-01	7.827456351046303551e-01
7.049409881976395065e-01	7.829011555753594420e-01
7.051410282056411738e-01	7.830566628071111701e-01
7.053410682136427301e-01	7.832121568047678561e-01
7.055411082216442864e-01	7.833676375732084862e-01
7.057411482296459537e-01	7.835231051173091599e-01
7.059411882376475100e-01	7.836785594419423129e-01
7.061412282456491774e-01	7.838340005519776055e-01
7.063412682536507337e-01	7.839894284522813672e-01
7.065413082616522900e-01	7.841448431477168191e-01
7.067413482696539573e-01	7.843002446431440733e-01
7.069413882776555136e-01	7.844556329434196895e-01
7.071414282856571809e-01	7.846110080533977849e-01
7.073414682936587372e-01	7.847663699779284796e-01
7.075415083016602935e-01	7.849217187218594516e-01
7.077415483096619608e-01	7.850770542900348259e-01
7.079415883176635171e-01	7.852323766872957300e-01
7.081416283256651845e-01	7.853876859184800718e-01
7.083416683336667408e-01	7.855429819884225395e-01
7.085417083416682971e-01	7.856982649019549347e-01
7.087417483496699644e-01	7.858535346639058394e-01
7.089417883576715207e-01	7.860087912791005049e-01
7.091418283656731880e-01	7.861640347523611849e-01
7.093418683736747443e-01	7.863192650885070245e-01
7.095419083816763006e-01	7.864744822923539491e-01
7.097419483896779679e-01	7.866296863687149976e-01
7.099419883976795242e-01	7.867848773223997672e-01
7.101420284056811916e-01	7.869400551582150793e-01
7.103420684136827479e-01	7.870952198809643141e-01
7.105421084216843042e-01	7.872503714954478538e-01
7.107421484296859715e-01	7.874055100064630830e-01
7.109421884376875278e-01	7.875606354188041669e-01
7.111422284456891951e-01	7.877157477372623839e-01
7.113422684536907514e-01	7.878708469666253489e-01
7.115423084616923077e-01	7.880259331116782340e-01
7.117423484696939751e-01	7.881810061772028808e-01
7.119423884776955314e-01	7.883360661679778003e-01
7.121424284856970877e-01	7.884911130887787278e-01
7.123424684936987550e-01	7.886461469443782901e-01
7.125425085017003113e-01	7.888011677395458943e-01
7.127425485097019786e-01	7.889561754790478387e-01
7.129425885177035349e-01	7.891111701676475354e-01
7.131426285257050912e-01	7.892661518101050655e-01
7.133426685337067585e-01	7.894211204111777347e-01
7.135427085417083148e-01	7.895760759756196290e-01
7.137427485497099822e-01	7.897310185081817258e-01
7.139427885577115385e-01	7.898859480136118938e-01
7.141428285657130948e-01	7.900408644966552263e-01
7.143428685737147621e-01	7.901957679620534858e-01
7.145429085817163184e-01	7.903506584145454372e-01
7.147429485897179857e-01	7.905055358588668479e-01
7.149429885977195420e-01	7.906604002997503766e-01
7.151430286057210983e-01	7.908152517419256844e-01
7.153430686137227656e-01	7.909700901901194348e-01
7.155431086217243219e-01	7.911249156490550716e-01
7.157431486297259893e-01	7.912797281234533742e-01
7.159431886377275456e-01	7.914345276180314581e-01
7.161432286457291019e-01	7.915893141375041075e-01
7.163432686537307692e-01	7.917440876865826649e-01
7.165433086617323255e-01	7.918988482699753639e-01
7.167433486697339928e-01	7.920535958923878850e-01
7.169433886777355491e-01	7.922083305585223556e-01
7.171434286857371054e-01	7.923630522730782388e-01
7.173434686937387728e-01	7.925177610407517781e-01
7.175435087017403291e-01	7.926724568662364412e-01
7.177435487097419964e-01	7.928271397542224763e-01
7.179435887177435527e-01	7.929818097093970231e-01
7.181436287257451090e-01	7.931364667364445564e-01
7.183436687337467763e-01	7.932911108400463318e-01
7.185437087417483326e-01	7.934457420248807180e-01
7.187437487497499999e-01	7.936003602956229752e-01
7.189437887577515562e-01	7.937549656569452550e-01
7.191438287657531125e-01	7.939095581135170443e-01
7.193438687737547799e-01	7.940641376700048326e-01
7.195439087817563362e-01	7.942187043310715566e-01
7.197439487897580035e-01	7.943732581013780436e-01
7.199439887977595598e-01	7.945277989855813461e-01
7.201440288057611161e-01	7.946823269883359631e-01
7.203440688137627834e-01	7.948368421142935070e-01
7.205441088217643397e-01	7.949913443681021485e-01
7.207441488297660070e-01	7.951458337544076160e-01
7.209441888377675633e-01	7.953003102778524180e-01
7.211442288457691197e-01	7.954547739430759545e-01
7.213442688537707870e-01	7.956092247547151830e-01
7.215443088617723433e-01	7.957636627174033972e-01
7.217443488697740106e-01	7.959180878357714484e-01
7.219443888777755669e-01	7.960725001144471902e-01
7.221444288857771232e-01	7.962268995580551456e-01
7.223444688937787905e-01	7.963812861712176172e-01
7.225445089017803468e-01	7.965356599585530217e-01
7.227445489097819031e-01	7.966900209246775555e-01
7.229445889177835705e-01	7.968443690742044172e-01
7.231446289257851268e-01	7.969987044117433639e-01
7.233446689337867941e-01	7.971530269419019321e-01
7.235447089417883504e-01	7.973073366692838837e-01
7.237447489497899067e-01	7.974616335984909821e-01
7.239447889577915740e-01	7.976159177341213269e-01
7.241448289657931303e-01	7.977701890807704643e-01
7.243448689737947976e-01	7.979244476430310540e-01
7.245449089817963539e-01	7.980786934254924248e-01
7.247449489897979102e-01	7.982329264327415741e-01
7.249449889977995776e-01	7.983871466693621688e-01
7.251450290058011339e-01	7.985413541399349890e-01
7.253450690138028012e-01	7.986955488490382615e-01
7.255451090218043575e-01	7.988497308012468823e-01
7.257451490298059138e-01	7.990039000011329717e-01
7.259451890378075811e-01	7.991580564532659858e-01
7.261452290458091374e-01	7.993122001622122719e-01
7.263452690538108047e-01	7.994663311325352906e-01
7.265453090618123611e-01	7.996204493687955051e-01
7.267453490698139174e-01	7.997745548755507139e-01
7.269453890778155847e-01	7.999286476573558291e-01
7.271454290858171410e-01	8.000827277187627651e-01
7.273454690938188083e-01	8.002367950643205496e-01
7.275455091018203646e-01	8.003908496985753240e-01
7.277455491098219209e-01	8.005448916260703429e-01
7.279455891178235882e-01	8.006989208513463074e-01
7.281456291258251445e-01	8.008529373789404771e-01
7.283456691338268119e-01	8.010069412133877798e-01
7.285457091418283682e-01	8.011609323592198129e-01
7.287457491498299245e-01	8.013149108209657312e-01
7.289457891578315918e-01	8.014688766031516920e-01
7.291458291658331481e-01	8.016228297103008549e-01
7.293458691738348154e-01	8.017767701469336039e-01
7.295459091818363717e-01	8.019306979175675476e-01
7.297459491898379280e-01	8.020846130267172969e-01
7.299459891978395953e-01	8.022385154788947981e-01
7.301460292058411516e-01	8.023924052786091110e-01
7.303460692138428190e-01	8.025462824303662979e-01
7.305461092218443753e-01	8.027001469386697563e-01
7.307461492298459316e-01	8.028539988080198864e-01
7.309461892378475989e-01	8.030078380429145346e-01
7.311462292458491552e-01	8.031616646478483279e-01
7.313462692538508225e-01	8.033154786273134507e-01
7.315463092618523788e-01	8.034692799857988676e-01
7.317463492698539351e-01	8.036230687277912121e-01
7.319463892778556025e-01	8.037768448577737868e-01
7.321464292858571588e-01	8.039306083802274516e-01
7.323464692938588261e-01	8.040843592996300693e-01
7.325465093018603824e-01	8.042380976204566156e-01
7.327465493098619387e-01	8.043918233471794021e-01
7.329465893178636060e-01	8.045455364842680757e-01
7.331466293258651623e-01	8.046992370361891744e-01
7.333466693338668296e-01	8.048529250074065722e-01
7.335467093418683859e-01	8.050066004023811450e-01
7.337467493498699422e-01	8.051602632255714376e-01
7.339467893578716096e-01	8.053139134814328859e-01
7.341468293658731659e-01	8.054675511744180394e-01
7.343468693738747222e-01	8.056211763089767830e-01
7.345469093818763895e-01	8.057747888895563371e-01
7.347469493898779458e-01	8.059283889206008133e-01
7.349469893978796131e-01	8.060819764065519921e-01
7.351470294058811694e-01	8.062355513518484340e-01
7.353470694138827257e-01	8.063891137609260351e-01
7.355471094218843930e-01	8.065426636382182490e-01
7.357471494298859493e-01	8.066962009881553097e-01
7.359471894378876167e-01	8.068497258151650087e-01
7.361472294458891730e-01	8.070032381236720287e-01
7.363472694538907293e-01	8.071567379180986102e-01
7.365473094618923966e-01	8.073102252028642178e-01
7.367473494698939529e-01	8.074636999823852079e-01
7.369473894778956202e-01	8.076171622610756051e-01
7.371474294858971765e-01	8.077706120433462145e-01
7.373474694938987328e-01	8.079240493336057316e-01
7.375475095019004002e-01	8.080774741362595215e-01
7.377475495099019565e-01	8.082308864557105066e-01
7.379475895179036238e-01	8.083842862963587228e-01
7.381476295259051801e-01	8.085376736626013194e-01
7.383476695339067364e-01	8.086910485588332254e-01
7.385477095419084037e-01	8.088444109894461498e-01
7.387477495499099600e-01	8.089977609588292484e-01
7.389477895579116273e-01	8.091510984713687904e-01
7.391478295659131836e-01	8.093044235314486023e-01
7.393478695739147399e-01	8.094577361434495133e-01
7.395479095819164073e-01	8.096110363117497988e-01
7.397479495899179636e-01	8.097643240407248477e-01
7.399479895979196309e-01	8.099175993347474956e-01
7.401480296059211872e-01	8.100708621981876911e-01
7.403480696139227435e-01	8.102241126354128298e-01
7.405481096219244108e-01	8.103773506507876423e-01
7.407481496299259671e-01	8.105305762486738619e-01
7.409481896379276344e-01	8.106837894334307792e-01
7.411482296459291907e-01	8.108369902094146875e-01
7.413482696539307470e-01	8.109901785809795483e-01
7.415483096619324144e-01	8.111433545524764366e-01
7.417483496699339707e-01	8.112965181282535410e-01
7.419483896779356380e-01	8.114496693126568294e-01
7.421484296859371943e-01	8.116028081100291613e-01
7.423484696939387506e-01	8.117559345247107316e-01
7.425485097019404179e-01	8.119090485610392927e-01
7.427485497099419742e-01	8.120621502233495992e-01
7.429485897179436416e-01	8.122152395159740745e-01
7.431486297259451979e-01	8.123683164432420334e-01
7.433486697339467542e-01	8.125213810094805700e-01
7.435487097419484215e-01	8.126744332190138920e-01
7.437487497499499778e-01	8.128274730761632094e-01
7.439487897579516451e-01	8.129805005852477340e-01
7.441488297659532014e-01	8.131335157505833466e-01
7.443488697739547577e-01	8.132865185764837079e-01
7.445489097819564250e-01	8.134395090672595918e-01
7.447489497899579813e-01	8.135924872272192188e-01
7.449489897979596487e-01	8.137454530606680336e-01
7.451490298059612050e-01	8.138984065719089278e-01
7.453490698139627613e-01	8.140513477652420171e-01
7.455491098219644286e-01	8.142042766449650859e-01
7.457491498299659849e-01	8.143571932153726989e-01
7.459491898379675412e-01	8.145100974807573113e-01
7.461492298459692085e-01	8.146629894454084919e-01
7.463492698539707648e-01	8.148158691136131448e-01
7.465493098619724321e-01	8.149687364896556208e-01
7.467493498699739884e-01	8.151215915778173837e-01
7.469493898779755447e-01	8.152744343823776774e-01
7.471494298859772121e-01	8.154272649076128587e-01
7.473494698939787684e-01	8.155800831577966203e-01
7.475495099019804357e-01	8.157328891372002122e-01
7.477495499099819920e-01	8.158856828500919978e-01
7.479495899179835483e-01	8.160384643007377869e-01
7.481496299259852156e-01	8.161912334934011692e-01
7.483496699339867719e-01	8.163439904323422924e-01
7.485497099419884393e-01	8.164967351218195279e-01
7.487497499499899956e-01	8.166494675660881386e-01
7.489497899579915519e-01	8.168021877694008337e-01
7.491498299659932192e-01	8.169548957360079910e-01
7.493498699739947755e-01	8.171075914701568799e-01
7.495499099819964428e-01	8.172602749760926599e-01
7.497499499899979991e-01	8.174129462580574934e-01
7.499499899979995554e-01	8.175656053202912110e-01
7.501500300060012227e-01	8.177182521670309789e-01
7.503500700140027790e-01	8.178708868025112988e-01
7.505501100220044464e-01	8.180235092309642297e-01
7.507501500300060027e-01	8.181761194566188333e-01
7.509501900380075590e-01	8.183287174837020617e-01
7.511502300460092263e-01	8.184813033164380913e-01
7.513502700540107826e-01	8.186338769590483233e-01
7.515503100620124499e-01	8.187864384157520492e-01
7.517503500700140062e-01	8.189389876907653409e-01
7.519503900780155625e-01	8.190915247883022721e-01
7.521504300860172298e-01	8.192440497125740295e-01
7.523504700940187861e-01	8.193965624677892468e-01
7.525505101020204535e-01	8.195490630581540037e-01
7.527505501100220098e-01	8.197015514878719378e-01
7.529505901180235661e-01	8.198540277611437999e-01
7.531506301260252334e-01	8.200064918821683424e-01
7.533506701340267897e-01	8.201589438551409872e-01
7.535507101420284570e-01	8.203113836842552686e-01
7.537507501500300133e-01	8.204638113737017235e-01
7.539507901580315696e-01	8.206162269276686683e-01
7.541508301660332370e-01	8.207686303503416436e-01
7.543508701740347933e-01	8.209210216459036369e-01
7.545509101820364606e-01	8.210734008185350818e-01
7.547509501900380169e-01	8.212257678724140808e-01
7.549509901980395732e-01	8.213781228117158495e-01
7.551510302060412405e-01	8.215304656406133832e-01
7.553510702140427968e-01	8.216827963632769016e-01
7.555511102220444641e-01	8.218351149838741820e-01
7.557511502300460204e-01	8.219874215065704481e-01
7.559511902380475767e-01	8.221397159355283701e-01
7.561512302460492441e-01	8.222919982749082868e-01
7.563512702540508004e-01	8.224442685288675392e-01
7.565513102620524677e-01	8.225965267015614701e-01
7.567513502700540240e-01	8.227487727971424247e-01
7.569513902780555803e-01	8.229010068197606387e-01
7.571514302860572476e-01	8.230532287735635721e-01
7.573514702940588039e-01	8.232054386626961318e-01
7.575515103020603602e-01	8.233576364913010037e-01
7.577515503100620275e-01	8.235098222635179877e-01
7.579515903180635839e-01	8.236619959834846627e-01
7.581516303260652512e-01	8.238141576553358325e-01
7.583516703340668075e-01	8.239663072832040802e-01
7.585517103420683638e-01	8.241184448712191024e-01
7.587517503500700311e-01	8.242705704235087083e-01
7.589517903580715874e-01	8.244226839441973764e-01
7.591518303660732547e-01	8.245747854374079200e-01
7.593518703740748110e-01	8.247268749072600436e-01
7.595519103820763673e-01	8.248789523578711202e-01
7.597519503900780347e-01	8.250310177933563027e-01
7.599519903980795910e-01	8.251830712178278571e-01
7.601520304060812583e-01	8.253351126353958289e-01
7.603520704140828146e-01	8.254871420501674883e-01
7.605521104220843709e-01	8.256391594662481070e-01
7.607521504300860382e-01	8.257911648877399591e-01
7.609521904380875945e-01	8.259431583187430981e-01
7.611522304460892618e-01	8.260951397633552462e-01
7.613522704540908181e-01	8.262471092256711280e-01
7.615523104620923744e-01	8.263990667097835807e-01
7.617523504700940418e-01	8.265510122197826659e-01
7.619523904780955981e-01	8.267029457597558917e-01
7.621524304860972654e-01	8.268548673337886568e-01
7.623524704940988217e-01	8.270067769459634732e-01
7.625525105021003780e-01	8.271586746003606327e-01
7.627525505101020453e-01	8.273105603010580955e-01
7.629525905181036016e-01	8.274624340521308241e-01
7.631526305261052689e-01	8.276142958576521158e-01
7.633526705341068253e-01	8.277661457216919372e-01
7.635527105421083816e-01	8.279179836483184785e-01
7.637527505501100489e-01	8.280698096415972653e-01
7.639527905581116052e-01	8.282216237055912700e-01
7.641528305661132725e-01	8.283734258443612442e-01
7.643528705741148288e-01	8.285252160619651640e-01
7.645529105821163851e-01	8.286769943624587853e-01
7.647529505901180524e-01	8.288287607498955323e-01
7.649529905981196087e-01	8.289805152283259426e-01
7.651530306061212761e-01	8.291322578017988887e-01
7.653530706141228324e-01	8.292839884743599121e-01
7.655531106221243887e-01	8.294357072500526673e-01
7.657531506301260560e-01	8.295874141329184770e-01
7.659531906381276123e-01	8.297391091269957775e-01
7.661532306461292796e-01	8.298907922363208955e-01
7.663532706541308359e-01	8.300424634649276046e-01
7.665533106621323922e-01	8.301941228168474574e-01
7.667533506701340595e-01	8.303457702961094533e-01
7.669533906781356158e-01	8.304974059067399272e-01
7.671534306861372832e-01	8.306490296527632156e-01
7.673534706941388395e-01	8.308006415382009902e-01
7.675535107021403958e-01	8.309522415670727025e-01
7.677535507101420631e-01	8.311038297433952504e-01
7.679535907181436194e-01	8.312554060711829784e-01
7.681536307261451757e-01	8.314069705544481215e-01
7.683536707341468430e-01	8.315585231972004721e-01
7.685537107421483993e-01	8.317100640034471581e-01
7.687537507501500667e-01	8.318615929771931983e-01
7.689537907581516230e-01	8.320131101224411685e-01
7.691538307661531793e-01	8.321646154431909803e-01
7.693538707741548466e-01	8.323161089434405469e-01
7.695539107821564029e-01	8.324675906271850057e-01
7.697539507901580702e-01	8.326190604984176069e-01
7.699539907981596265e-01	8.327705185611286032e-01
7.701540308061611828e-01	8.329219648193063597e-01
7.703540708141628501e-01	8.330733992769365770e-01
7.705541108221644064e-01	8.332248219380026244e-01
7.707541508301660738e-01	8.333762328064857616e-01
7.709541908381676301e-01	8.335276318863643619e-01
7.711542308461691864e-01	8.336790191816147999e-01
7.713542708541708537e-01	8.338303946962111191e-01
7.715543108621724100e-01	8.339817584341246981e-01
7.717543508701740773e-01	8.341331103993248064e-01
7.719543908781756336e-01	8.342844505957780488e-01
7.721544308861771899e-01	8.344357790274491427e-01
7.723544708941788572e-01	8.345870956983000299e-01
7.725545109021804135e-01	8.347384006122904321e-01
7.727545509101820809e-01	8.348896937733777390e-01
7.729545909181836372e-01	8.350409751855168983e-01
7.731546309261851935e-01	8.351922448526606368e-01
7.733546709341868608e-01	8.353435027787592393e-01
7.735547109421884171e-01	8.354947489677605477e-01
7.737547509501900844e-01	8.356459834236104056e-01
7.739547909581916407e-01	8.357972061502517702e-01
7.741548309661931970e-01	8.359484171516257112e-01
7.743548709741948644e-01	8.360996164316707446e-01
7.745549109821964207e-01	8.362508039943231664e-01
7.747549509901980880e-01	8.364019798435168296e-01
7.749549909981996443e-01	8.365531439831832561e-01
7.751550310062012006e-01	8.367042964172516362e-01
7.753550710142028679e-01	8.368554371496490507e-01
7.755551110222044242e-01	8.370065661842998050e-01
7.757551510302060915e-01	8.371576835251263171e-01
7.759551910382076478e-01	8.373087891760483403e-01
7.761552310462092041e-01	8.374598831409835187e-01
7.763552710542108715e-01	8.376109654238471647e-01
7.765553110622124278e-01	8.377620360285521484e-01
7.767553510702140951e-01	8.379130949590092303e-01
7.769553910782156514e-01	8.380641422191263956e-01
7.771554310862172077e-01	8.382151778128099640e-01
7.773554710942188750e-01	8.383662017439634795e-01
7.775555111022204313e-01	8.385172140164881549e-01
7.777555511102220986e-01	8.386682146342833155e-01
7.779555911182236549e-01	8.388192036012456221e-01
7.781556311262252112e-01	8.389701809212692929e-01
7.783556711342268786e-01	8.391211465982468809e-01
7.785557111422284349e-01	8.392721006360679414e-01
7.787557511502301022e-01	8.394230430386201425e-01
7.789557911582316585e-01	8.395739738097884874e-01
7.791558311662332148e-01	8.397248929534563144e-01
7.793558711742348821e-01	8.398758004735040750e-01
7.795559111822364384e-01	8.400266963738100001e-01
7.797559511902379947e-01	8.401775806582504336e-01
7.799559911982396621e-01	8.403284533306990545e-01
7.801560312062412184e-01	8.404793143950273215e-01
7.803560712142428857e-01	8.406301638551045841e-01
7.805561112222444420e-01	8.407810017147976378e-01
7.807561512302459983e-01	8.409318279779712801e-01
7.809561912382476656e-01	8.410826426484878660e-01
7.811562312462492219e-01	8.412334457302073076e-01
7.813562712542508892e-01	8.413842372269878522e-01
7.815563112622524455e-01	8.415350171426846382e-01
7.817563512702540018e-01	8.416857854811511386e-01
7.819563912782556692e-01	8.418365422462386061e-01
7.821564312862572255e-01	8.419872874417954067e-01
7.823564712942588928e-01	8.421380210716683523e-01
7.825565113022604491e-01	8.422887431397014790e-01
7.827565513102620054e-01	8.424394536497368247e-01
7.829565913182636727e-01	8.425901526056142066e-01
7.831566313262652290e-01	8.427408400111708886e-01
7.833566713342668963e-01	8.428915158702423582e-01
7.835567113422684526e-01	8.430421801866612164e-01
7.837567513502700089e-01	8.431928329642585096e-01
7.839567913582716763e-01	8.433434742068625090e-01
7.841568313662732326e-01	8.434941039182993761e-01
7.843568713742748999e-01	8.436447221023933851e-01
7.845569113822764562e-01	8.437953287629658128e-01
7.847569513902780125e-01	8.439459239038363814e-01
7.849569913982796798e-01	8.440965075288224817e-01
7.851570314062812361e-01	8.442470796417388401e-01
7.853570714142829035e-01	8.443976402463984066e-01
7.855571114222844598e-01	8.445481893466115775e-01
7.857571514302860161e-01	8.446987269461866399e-01
7.859571914382876834e-01	8.448492530489298824e-01
7.861572314462892397e-01	8.449997676586450401e-01
7.863572714542909070e-01	8.451502707791337388e-01
7.865573114622924633e-01	8.453007624141952725e-01
7.867573514702940196e-01	8.454512425676268261e-01
7.869573914782956869e-01	8.456017112432235860e-01
7.871574314862972432e-01	8.457521684447779631e-01
7.873574714942989106e-01	8.459026141760808137e-01
7.875575115023004669e-01	8.460530484409201080e-01
7.877575515103020232e-01	8.462034712430821504e-01
7.879575915183036905e-01	8.463538825863508031e-01
7.881576315263052468e-01	8.465042824745075967e-01
7.883576715343069141e-01	8.466546709113321745e-01
7.885577115423084704e-01	8.468050479006016262e-01
7.887577515503100267e-01	8.469554134460910433e-01
7.889577915583116940e-01	8.471057675515734076e-01
7.891578315663132503e-01	8.472561102208192585e-01
7.893578715743149177e-01	8.474064414575970261e-01
7.895579115823164740e-01	8.475567612656730310e-01
7.897579515903180303e-01	8.477070696488112622e-01
7.899579915983196976e-01	8.478573666107737106e-01
7.901580316063212539e-01	8.480076521553199242e-01
7.903580716143229212e-01	8.481579262862075641e-01
7.905581116223244775e-01	8.483081890071916265e-01
7.907581516303260338e-01	8.484584403220254423e-01
7.909581916383277012e-01	8.486086802344600111e-01
7.911582316463292575e-01	8.487589087482438899e-01
7.913582716543308138e-01	8.489091258671237483e-01
7.915583116623324811e-01	8.490593315948440356e-01
7.917583516703340374e-01	8.492095259351468695e-01
7.919583916783357047e-01	8.493597088917723692e-01
7.921584316863372610e-01	8.495098804684582117e-01
7.923584716943388173e-01	8.496600406689402973e-01
7.925585117023404846e-01	8.498101894969521952e-01
7.927585517103420409e-01	8.499603269562251429e-01
7.929585917183437083e-01	8.501104530504883794e-01
7.931586317263452646e-01	8.502605677834688125e-01
7.933586717343468209e-01	8.504106711588914624e-01
7.935587117423484882e-01	8.505607631804790181e-01
7.937587517503500445e-01	8.507108438519519478e-01
7.939587917583517118e-01	8.508609131770288325e-01
7.941588317663532681e-01	8.510109711594256998e-01
7.943588717743548244e-01	8.511610178028566898e-01
7.945589117823564917e-01	8.513110531110338330e-01
7.947589517903580481e-01	8.514610770876668289e-01
7.949589917983597154e-01	8.516110897364633781e-01
7.951590318063612717e-01	8.517610910611288499e-01
7.953590718143628280e-01	8.519110810653667265e-01
7.955591118223644953e-01	8.520610597528781582e-01
7.957591518303660516e-01	8.522110271273622972e-01
7.959591918383677189e-01	8.523609831925159641e-01
7.961592318463692752e-01	8.525109279520339811e-01
7.963592718543708315e-01	8.526608614096089500e-01
7.965593118623724989e-01	8.528107835689315852e-01
7.967593518703740552e-01	8.529606944336900476e-01
7.969593918783757225e-01	8.531105940075708327e-01
7.971594318863772788e-01	8.532604822942577716e-01
7.973594718943788351e-01	8.534103592974331409e-01
7.975595119023805024e-01	8.535602250207766639e-01
7.977595519103820587e-01	8.537100794679661764e-01
7.979595919183837260e-01	8.538599226426774047e-01
7.981596319263852823e-01	8.540097545485836328e-01
7.983596719343868386e-01	8.541595751893563682e-01
7.985597119423885060e-01	8.543093845686651200e-01
7.987597519503900623e-01	8.544591826901767329e-01
7.989597919583917296e-01	8.546089695575563860e-01
7.991598319663932859e-01	8.547587451744671494e-01
7.993598719743948422e-01	8.549085095445696503e-01
7.995599119823965095e-01	8.550582626715227397e-01
7.997599519903980658e-01	8.552080045589830481e-01
7.999599919983997331e-01	8.553577352106052079e-01
8.001600320064012895e-01	8.555074546300414084e-01
8.003600720144028458e-01	8.556571628209420632e-01
8.005601120224045131e-01	8.558068597869555871e-01
8.007601520304060694e-01	8.559565455317277305e-01
8.009601920384077367e-01	8.561062200589029114e-01
8.011602320464092930e-01	8.562558833721228835e-01
8.013602720544108493e-01	8.564055354750274018e-01
8.015603120624125166e-01	8.565551763712544453e-01
8.017603520704140729e-01	8.567048060644395502e-01
8.019603920784157403e-01	8.568544245582163654e-01
8.021604320864172966e-01	8.570040318562163195e-01
8.023604720944188529e-01	8.571536279620688425e-01
8.025605121024205202e-01	8.573032128794013662e-01
8.027605521104220765e-01	8.574527866118391017e-01
8.029605921184236328e-01	8.576023491630050399e-01
8.031606321264253001e-01	8.577519005365206173e-01
8.033606721344268564e-01	8.579014407360046057e-01
8.035607121424285237e-01	8.580509697650742229e-01
8.037607521504300800e-01	8.582004876273440219e-01
8.039607921584316363e-01	8.583499943264268905e-01
8.041608321664333037e-01	8.584994898659339402e-01
8.043608721744348600e-01	8.586489742494733957e-01
8.045609121824365273e-01	8.587984474806521495e-01
8.047609521904380836e-01	8.589479095630745409e-01
8.049609921984396399e-01	8.590973605003433544e-01
8.051610322064413072e-01	8.592468002960588214e-01
8.053610722144428635e-01	8.593962289538192856e-01
8.055611122224445309e-01	8.595456464772213145e-01
8.057611522304460872e-01	8.596950528698589222e-01
8.059611922384476435e-01	8.598444481353244573e-01
8.061612322464493108e-01	8.599938322772080479e-01
8.063612722544508671e-01	8.601432052990978239e-01
8.065613122624525344e-01	8.602925672045799166e-01
8.067613522704540907e-01	8.604419179972382370e-01
8.069613922784556470e-01	8.605912576806548087e-01
8.071614322864573143e-01	8.607405862584096568e-01
8.073614722944588706e-01	8.608899037340804750e-01
8.075615123024605380e-01	8.610392101112434027e-01
8.077615523104620943e-01	8.611885053934720258e-01
8.079615923184636506e-01	8.613377895843382648e-01
8.081616323264653179e-01	8.614870626874118198e-01
8.083616723344668742e-01	8.616363247062603925e-01
8.085617123424685415e-01	8.617855756444497972e-01
8.087617523504700978e-01	8.619348155055435168e-01
8.089617923584716541e-01	8.620840442931032577e-01
8.091618323664733214e-01	8.622332620106888390e-01
8.093618723744748777e-01	8.623824686618574153e-01
8.095619123824765451e-01	8.625316642501649200e-01
8.097619523904781014e-01	8.626808487791647329e-01
8.099619923984796577e-01	8.628300222524083463e-01
8.101620324064813250e-01	8.629791846734454763e-01
8.103620724144828813e-01	8.631283360458233966e-01
8.105621124224845486e-01	8.632774763730876044e-01
8.107621524304861049e-01	8.634266056587817095e-01
8.109621924384876612e-01	8.635757239064469903e-01
8.111622324464893286e-01	8.637248311196229489e-01
8.113622724544908849e-01	8.638739273018470888e-01
8.115623124624925522e-01	8.640230124566548042e-01
8.117623524704941085e-01	8.641720865875794910e-01
8.119623924784956648e-01	8.643211496981525466e-01
8.121624324864973321e-01	8.644702017919035919e-01
8.123624724944988884e-01	8.646192428723598056e-01
8.125625125025005557e-01	8.647682729430467008e-01
8.127625525105021120e-01	8.649172920074876814e-01
8.129625925185036683e-01	8.650663000692042637e-01
8.131626325265053357e-01	8.652152971317158547e-01
8.133626725345068920e-01	8.653642831985398631e-01
8.135627125425085593e-01	8.655132582731918101e-01
8.137627525505101156e-01	8.656622223591851073e-01
8.139627925585116719e-01	8.658111754600312793e-01
8.141628325665133392e-01	8.659601175792398520e-01
8.143628725745148955e-01	8.661090487203183530e-01
8.145629125825164518e-01	8.662579688867722005e-01
8.147629525905181191e-01	8.664068780821050364e-01
8.149629925985196754e-01	8.665557763098185040e-01
8.151630326065213428e-01	8.667046635734121374e-01
8.153630726145228991e-01	8.668535398763834721e-01
8.155631126225244554e-01	8.670024052222282673e-01
8.157631526305261227e-01	8.671512596144403950e-01
8.159631926385276790e-01	8.673001030565111735e-01
8.161632326465293463e-01	8.674489355519305889e-01
8.163632726545309026e-01	8.675977571041862957e-01
8.165633126625324589e-01	8.677465677167642832e-01
8.167633526705341263e-01	8.678953673931482093e-01
8.169633926785356826e-01	8.680441561368200665e-01
8.171634326865373499e-01	8.681929339512598487e-01
8.173634726945389062e-01	8.683417008399452186e-01
8.175635127025404625e-01	8.684904568063525065e-01
8.177635527105421298e-01	8.686392018539556004e-01
8.179635927185436861e-01	8.687879359862266115e-01
8.181636327265453534e-01	8.689366592066358752e-01
8.183636727345469097e-01	8.690853715186511730e-01
8.185637127425484660e-01	8.692340729257390652e-01
8.187637527505501334e-01	8.693827634313637809e-01
8.189637927585516897e-01	8.695314430389876614e-01
8.191638327665533570e-01	8.696801117520710500e-01
8.193638727745549133e-01	8.698287695740725134e-01
8.195639127825564696e-01	8.699774165084483979e-01
8.197639527905581369e-01	8.701260525586534955e-01
8.199639927985596932e-01	8.702746777281402668e-01
8.201640328065613605e-01	8.704232920203595070e-01
8.203640728145629168e-01	8.705718954387599018e-01
8.205641128225644731e-01	8.707204879867882497e-01
8.207641528305661405e-01	8.708690696678896837e-01
8.209641928385676968e-01	8.710176404855068943e-01
8.211642328465693641e-01	8.711662004430811290e-01
8.213642728545709204e-01	8.713147495440514145e-01
8.215643128625724767e-01	8.714632877918547793e-01
8.217643528705741440e-01	8.716118151899268085e-01
8.219643928785757003e-01	8.717603317417004227e-01
8.221644328865773677e-01	8.719088374506074324e-01
8.223644728945789240e-01	8.720573323200770943e-01
8.225645129025804803e-01	8.722058163535370001e-01
8.227645529105821476e-01	8.723542895544129649e-01
8.229645929185837039e-01	8.725027519261285835e-01
8.231646329265853712e-01	8.726512034721056743e-01
8.233646729345869275e-01	8.727996441957641682e-01
8.235647129425884838e-01	8.729480741005221089e-01
8.237647529505901511e-01	8.730964931897956527e-01
8.239647929585917074e-01	8.732449014669988463e-01
8.241648329665933748e-01	8.733932989355440712e-01
8.243648729745949311e-01	8.735416855988415996e-01
8.245649129825964874e-01	8.736900614602999271e-01
8.247649529905981547e-01	8.738384265233257731e-01
8.249649929985997110e-01	8.739867807913235254e-01
8.251650330066012673e-01	8.741351242676962396e-01
8.253650730146029346e-01	8.742834569558447511e-01
8.255651130226044909e-01	8.744317788591677854e-01
8.257651530306061582e-01	8.745800899810627360e-01
8.259651930386077145e-01	8.747283903249245540e-01
8.261652330466092709e-01	8.748766798941467471e-01
8.263652730546109382e-01	8.750249586921206024e-01
8.265653130626124945e-01	8.751732267222356310e-01
8.267653530706141618e-01	8.753214839878794562e-01
8.269653930786157181e-01	8.754697304924379253e-01
8.271654330866172744e-01	8.756179662392947760e-01
8.273654730946189417e-01	8.757661912318321917e-01
8.275655131026204980e-01	8.759144054734300244e-01
8.277655531106221654e-01	8.760626089674666828e-01
8.279655931186237217e-01	8.762108017173184660e-01
8.281656331266252780e-01	8.763589837263597859e-01
8.283656731346269453e-01	8.765071549979633891e-01
8.285657131426285016e-01	8.766553155354998017e-01
8.287657531506301689e-01	8.768034653423379954e-01
8.289657931586317252e-01	8.769516044218448325e-01
8.291658331666332815e-01	8.770997327773856211e-01
8.293658731746349488e-01	8.772478504123235599e-01
8.295659131826365051e-01	8.773959573300198489e-01
8.297659531906381725e-01	8.775440535338342452e-01
8.299659931986397288e-01	8.776921390271241741e-01
8.301660332066412851e-01	8.778402138132455068e-01
8.303660732146429524e-01	8.779882778955523381e-01
8.305661132226445087e-01	8.781363312773965424e-01
8.307661532306461760e-01	8.782843739621284396e-01
8.309661932386477323e-01	8.784324059530962403e-01
8.311662332466492886e-01	8.785804272536466009e-01
8.313662732546509559e-01	8.787284378671241791e-01
8.315663132626525123e-01	8.788764377968717456e-01
8.317663532706541796e-01	8.790244270462302945e-01
8.319663932786557359e-01	8.791724056185387104e-01
8.321664332866572922e-01	8.793203735171345459e-01
8.323664732946589595e-01	8.794683307453531329e-01
8.325665133026605158e-01	8.796162773065279161e-01
8.327665533106621831e-01	8.797642132039908969e-01
8.329665933186637394e-01	8.799121384410716340e-01
8.331666333266652957e-01	8.800600530210982431e-01
8.333666733346669631e-01	8.802079569473971743e-01
8.335667133426685194e-01	8.803558502232926575e-01
8.337667533506701867e-01	8.805037328521071460e-01
8.339667933586717430e-01	8.806516048371614280e-01
8.341668333666732993e-01	8.807994661817744042e-01
8.343668733746749666e-01	8.809473168892630879e-01
8.345669133826765229e-01	8.810951569629427160e-01
8.347669533906781902e-01	8.812429864061266382e-01
8.349669933986797465e-01	8.813908052221264278e-01
8.351670334066813028e-01	8.815386134142517705e-01
8.353670734146829702e-01	8.816864109858107978e-01
8.355671134226845265e-01	8.818341979401093100e-01
8.357671534306861938e-01	8.819819742804518858e-01
8.359671934386877501e-01	8.821297400101406616e-01
8.361672334466893064e-01	8.822774951324763304e-01
8.363672734546909737e-01	8.824252396507580309e-01
8.365673134626925300e-01	8.825729735682823485e-01
8.367673534706940863e-01	8.827206968883446470e-01
8.369673934786957537e-01	8.828684096142385140e-01
8.371674334866973100e-01	8.830161117492552059e-01
8.373674734946989773e-01	8.831638032966846463e-01
8.375675135027005336e-01	8.833114842598146499e-01
8.377675535107020899e-01	8.834591546419314767e-01
8.379675935187037572e-01	8.836068144463194995e-01
8.381676335267053135e-01	8.837544636762612038e-01
8.383676735347069808e-01	8.839021023350372985e-01
8.385677135427085371e-01	8.840497304259268274e-01
8.387677535507100934e-01	8.841973479522067247e-01
8.389677935587117608e-01	8.843449549171525925e-01
8.391678335667133171e-01	8.844925513240377013e-01
8.393678735747149844e-01	8.846401371761341004e-01
8.395679135827165407e-01	8.847877124767113965e-01
8.397679535907180970e-01	8.849352772290380864e-01
8.399679935987197643e-01	8.850828314363804461e-01
8.401680336067213206e-01	8.852303751020028644e-01
8.403680736147229879e-01	8.853779082291683977e-01
8.405681136227245442e-01	8.855254308211378822e-01
8.407681536307261005e-01	8.856729428811705995e-01
8.409681936387277679e-01	8.858204444125240551e-01
8.411682336467293242e-01	8.859679354184537559e-01
8.413682736547309915e-01	8.861154159022137655e-01
8.415683136627325478e-01	8.862628858670560383e-01
8.417683536707341041e-01	8.864103453162309743e-01
8.419683936787357714e-01	8.865577942529871969e-01
8.421684336867373277e-01	8.867052326805713314e-01
8.423684736947389951e-01	8.868526606022284486e-01
8.425685137027405514e-01	8.870000780212016211e-01
8.427685537107421077e-01	8.871474849407324781e-01
8.429685937187437750e-01	8.872948813640607613e-01
8.431686337267453313e-01	8.874422672944242141e-01
8.433686737347469986e-01	8.875896427350590256e-01
8.435687137427485549e-01	8.877370076891996087e-01
8.437687537507501112e-01	8.878843621600785996e-01
8.439687937587517785e-01	8.880317061509268584e-01
8.441688337667533348e-01	8.881790396649733577e-01
8.443688737747550022e-01	8.883263627054457379e-01
8.445689137827565585e-01	8.884736752755691969e-01
8.447689537907581148e-01	8.886209773785677113e-01
8.449689937987597821e-01	8.887682690176635925e-01
8.451690338067613384e-01	8.889155501960767092e-01
8.453690738147630057e-01	8.890628209170259311e-01
8.455691138227645620e-01	8.892100811837279073e-01
8.457691538307661183e-01	8.893573309993977327e-01
8.459691938387677856e-01	8.895045703672488369e-01
8.461692338467693419e-01	8.896517992904926508e-01
8.463692738547710093e-01	8.897990177723390515e-01
8.465693138627725656e-01	8.899462258159960282e-01
8.467693538707741219e-01	8.900934234246699051e-01
8.469693938787757892e-01	8.902406106015653409e-01
8.471694338867773455e-01	8.903877873498851070e-01
8.473694738947790128e-01	8.905349536728304205e-01
8.475695139027805691e-01	8.906821095736005001e-01
8.477695539107821254e-01	8.908292550553930100e-01
8.479695939187837928e-01	8.909763901214039494e-01
8.481696339267853491e-01	8.911235147748273189e-01
8.483696739347869054e-01	8.912706290188556757e-01
8.485697139427885727e-01	8.914177328566796898e-01
8.487697539507901290e-01	8.915648262914882549e-01
8.489697939587917963e-01	8.917119093264687102e-01
8.491698339667933526e-01	8.918589819648063965e-01
8.493698739747949089e-01	8.920060442096852116e-01
8.495699139827965762e-01	8.921530960642873875e-01
8.497699539907981325e-01	8.923001375317928252e-01
8.499699939987997999e-01	8.924471686153806482e-01
8.501700340068013562e-01	8.925941893182273157e-01
8.503700740148029125e-01	8.927411996435081765e-01
8.505701140228045798e-01	8.928881995943968031e-01
8.507701540308061361e-01	8.930351891740647696e-01
8.509701940388078034e-01	8.931821683856822069e-01
8.511702340468093597e-01	8.933291372324172475e-01
8.513702740548109160e-01	8.934760957174365803e-01
8.515703140628125833e-01	8.936230438439052293e-01
8.517703540708141396e-01	8.937699816149862198e-01
8.519703940788158070e-01	8.939169090338411339e-01
8.521704340868173633e-01	8.940638261036296663e-01
8.523704740948189196e-01	8.942107328275097355e-01
8.525705141028205869e-01	8.943576292086379276e-01
8.527705541108221432e-01	8.945045152501687191e-01
8.529705941188238105e-01	8.946513909552552546e-01
8.531706341268253668e-01	8.947982563270484579e-01
8.533706741348269231e-01	8.949451113686981429e-01
8.535707141428285905e-01	8.950919560833521249e-01
8.537707541508301468e-01	8.952387904741563318e-01
8.539707941588318141e-01	8.953856145442555814e-01
8.541708341668333704e-01	8.955324282967923599e-01
8.543708741748349267e-01	8.956792317349078214e-01
8.545709141828365940e-01	8.958260248617413435e-01
8.547709541908381503e-01	8.959728076804305275e-01
8.549709941988398176e-01	8.961195801941116423e-01
8.551710342068413739e-01	8.962663424059186257e-01
8.553710742148429302e-01	8.964130943189843048e-01
8.555711142228445976e-01	8.965598359364397307e-01
8.557711542308461539e-01	8.967065672614138450e-01
8.559711942388478212e-01	8.968532882970345899e-01
8.561712342468493775e-01	8.969999990464274653e-01
8.563712742548509338e-01	8.971466995127169719e-01
8.565713142628526011e-01	8.972933896990256120e-01
8.567713542708541574e-01	8.974400696084741114e-01
8.569713942788558247e-01	8.975867392441817527e-01
8.571714342868573810e-01	8.977333986092660423e-01
8.573714742948589373e-01	8.978800477068427099e-01
8.575715143028606047e-01	8.980266865400260423e-01
8.577715543108621610e-01	8.981733151119284386e-01
8.579715943188638283e-01	8.983199334256608548e-01
8.581716343268653846e-01	8.984665414843322484e-01
8.583716743348669409e-01	8.986131392910501337e-01
8.585717143428686082e-01	8.987597268489205815e-01
8.587717543508701645e-01	8.989063041610474425e-01
8.589717943588718319e-01	8.990528712305334569e-01
8.591718343668733882e-01	8.991994280604792555e-01
8.593718743748749445e-01	8.993459746539840260e-01
8.595719143828766118e-01	8.994925110141455127e-01
8.597719543908781681e-01	8.996390371440592393e-01
8.599719943988797244e-01	8.997855530468195084e-01
8.601720344068813917e-01	8.999320587255190684e-01
8.603720744148829480e-01	9.000785541832485581e-01
8.605721144228846153e-01	9.002250394230973951e-01
8.607721544308861716e-01	9.003715144481529986e-01
8.609721944388877279e-01	9.005179792615013445e-01
8.611722344468893953e-01	9.006644338662268545e-01
8.613722744548909516e-01	9.008108782654119517e-01
8.615723144628926189e-01	9.009573124621378382e-01
8.617723544708941752e-01	9.011037364594837173e-01
8.619723944788957315e-01	9.012501502605272385e-01
8.621724344868973988e-01	9.013965538683446077e-01
8.623724744948989551e-01	9.015429472860101434e-01
8.625725145029006224e-01	9.016893305165967210e-01
8.627725545109021787e-01	9.018357035631753282e-01
8.629725945189037351e-01	9.019820664288156209e-01
8.631726345269054024e-01	9.021284191165853672e-01
8.633726745349069587e-01	9.022747616295507811e-01
8.635727145429086260e-01	9.024210939707766332e-01
8.637727545509101823e-01	9.025674161433255849e-01
8.639727945589117386e-01	9.027137281502590760e-01
8.641728345669134059e-01	9.028600299946369923e-01
8.643728745749149622e-01	9.030063216795172210e-01
8.645729145829166296e-01	9.031526032079563171e-01
8.647729545909181859e-01	9.032988745830088373e-01
8.649729945989197422e-01	9.034451358077282279e-01
8.651730346069214095e-01	9.035913868851661590e-01
8.653730746149229658e-01	9.037376278183721912e-01
8.655731146229246331e-01	9.038838586103951078e-01
8.657731546309261894e-01	9.040300792642811389e-01
8.659731946389277457e-01	9.041762897830756263e-01
8.661732346469294130e-01	9.043224901698221352e-01
8.663732746549309693e-01	9.044686804275622327e-01
8.665733146629326367e-01	9.046148605593364866e-01
8.667733546709341930e-01	9.047610305681831333e-01
8.669733946789357493e-01	9.049071904571395208e-01
8.671734346869374166e-01	9.050533402292408880e-01
8.673734746949389729e-01	9.051994798875209192e-01
8.675735147029406402e-01	9.053456094350120775e-01
8.677735547109421965e-01	9.054917288747446058e-01
8.679735947189437528e-01	9.056378382097476365e-01
8.681736347269454201e-01	9.057839374430486368e-01
8.683736747349469765e-01	9.059300265776730754e-01
8.685737147429486438e-01	9.060761056166454219e-01
8.687737547509502001e-01	9.062221745629879255e-01
8.689737947589517564e-01	9.063682334197216139e-01
8.691738347669534237e-01	9.065142821898660719e-01
8.693738747749549800e-01	9.066603208764386634e-01
8.695739147829566473e-01	9.068063494824558646e-01
8.697739547909582036e-01	9.069523680109320418e-01
8.699739947989597599e-01	9.070983764648801184e-01
8.701740348069614273e-01	9.072443748473116854e-01
8.703740748149629836e-01	9.073903631612362242e-01
8.705741148229646509e-01	9.075363414096623282e-01
8.707741548309662072e-01	9.076823095955961485e-01
8.709741948389677635e-01	9.078282677220428365e-01
8.711742348469694308e-01	9.079742157920059897e-01
8.713742748549709871e-01	9.081201538084873182e-01
8.715743148629725434e-01	9.082660817744869775e-01
8.717743548709742107e-01	9.084119996930037910e-01
8.719743948789757670e-01	9.085579075670345839e-01
8.721744348869774344e-01	9.087038053995752929e-01
8.723744748949789907e-01	9.088496931936194123e-01
8.725745149029805470e-01	9.089955709521594374e-01
8.727745549109822143e-01	9.091414386781861978e-01
8.729745949189837706e-01	9.092872963746887471e-01
8.731746349269854379e-01	9.094331440446549175e-01
8.733746749349869942e-01	9.095789816910704317e-01
8.735747149429885505e-01	9.097248093169200134e-01
8.737747549509902178e-01	9.098706269251864986e-01
8.739747949589917742e-01	9.100164345188511694e-01
8.741748349669934415e-01	9.101622321008937533e-01
8.743748749749949978e-01	9.103080196742924235e-01
8.745749149829965541e-01	9.104537972420237990e-01
8.747749549909982214e-01	9.105995648070630555e-01
8.749749949989997777e-01	9.107453223723835922e-01
8.751750350070014450e-01	9.108910699409572542e-01
8.753750750150030013e-01	9.110368075157545542e-01
8.755751150230045576e-01	9.111825350997441175e-01
8.757751550310062250e-01	9.113282526958933483e-01
8.759751950390077813e-01	9.114739603071678742e-01
8.761752350470094486e-01	9.116196579365317687e-01
8.763752750550110049e-01	9.117653455869476620e-01
8.765753150630125612e-01	9.119110232613764078e-01
8.767753550710142285e-01	9.120566909627777497e-01
8.769753950790157848e-01	9.122023486941093218e-01
8.771754350870174521e-01	9.123479964583276480e-01
8.773754750950190084e-01	9.124936342583874760e-01
8.775755151030205647e-01	9.126392620972419989e-01
8.777755551110222321e-01	9.127848799778429667e-01
8.779755951190237884e-01	9.129304879031405751e-01
8.781756351270254557e-01	9.130760858760834653e-01
8.783756751350270120e-01	9.132216738996185024e-01
8.785757151430285683e-01	9.133672519766913300e-01
8.787757551510302356e-01	9.135128201102460377e-01
8.789757951590317919e-01	9.136583783032249384e-01
8.791758351670334592e-01	9.138039265585689019e-01
8.793758751750350156e-01	9.139494648792174658e-01
8.795759151830365719e-01	9.140949932681081691e-01
8.797759551910382392e-01	9.142405117281775517e-01
8.799759951990397955e-01	9.143860202623602662e-01
8.801760352070414628e-01	9.145315188735895218e-01
8.803760752150430191e-01	9.146770075647970843e-01
8.805761152230445754e-01	9.148224863389128325e-01
8.807761552310462427e-01	9.149679551988657566e-01
8.809761952390477990e-01	9.151134141475827377e-01
8.811762352470494664e-01	9.152588631879894354e-01
8.813762752550510227e-01	9.154043023230096221e-01
8.815763152630525790e-01	9.155497315555660709e-01
8.817763552710542463e-01	9.156951508885797786e-01
8.819763952790558026e-01	9.158405603249700766e-01
8.821764352870573589e-01	9.159859598676548531e-01
8.823764752950590262e-01	9.161313495195507750e-01
8.825765153030605825e-01	9.162767292835723998e-01
8.827765553110622498e-01	9.164220991626333968e-01
8.829765953190638061e-01	9.165674591596453258e-01
8.831766353270653624e-01	9.167128092775187476e-01
8.833766753350670298e-01	9.168581495191625574e-01
8.835767153430685861e-01	9.170034798874837634e-01
8.837767553510702534e-01	9.171488003853883741e-01
8.839767953590718097e-01	9.172941110157806222e-01
8.841768353670733660e-01	9.174394117815631855e-01
8.843768753750750333e-01	9.175847026856375210e-01
8.845769153830765896e-01	9.177299837309031982e-01
8.847769553910782570e-01	9.178752549202585653e-01
8.849769953990798133e-01	9.180205162566003052e-01
8.851770354070813696e-01	9.181657677428235464e-01
8.853770754150830369e-01	9.183110093818221964e-01
8.855771154230845932e-01	9.184562411764883860e-01
8.857771554310862605e-01	9.186014631297128030e-01
8.859771954390878168e-01	9.187466752443846918e-01
8.861772354470893731e-01	9.188918775233917424e-01
8.863772754550910404e-01	9.190370699696203127e-01
8.865773154630925967e-01	9.191822525859548731e-01
8.867773554710942641e-01	9.193274253752788949e-01
8.869773954790958204e-01	9.194725883404738509e-01
8.871774354870973767e-01	9.196177414844201037e-01
8.873774754950990440e-01	9.197628848099964616e-01
8.875775155031006003e-01	9.199080183200800676e-01
8.877775555111022676e-01	9.200531420175467323e-01
8.879775955191038239e-01	9.201982559052706012e-01
8.881776355271053802e-01	9.203433599861244874e-01
8.883776755351070475e-01	9.204884542629797606e-01
8.885777155431086038e-01	9.206335387387062363e-01
8.887777555511102712e-01	9.207786134161720648e-01
8.889777955591118275e-01	9.209236782982441749e-01
8.891778355671133838e-01	9.210687333877879412e-01
8.893778755751150511e-01	9.212137786876671841e-01
8.895779155831166074e-01	9.213588142007442805e-01
8.897779555911182747e-01	9.215038399298800531e-01
8.899779955991198310e-01	9.216488558779341034e-01
8.901780356071213873e-01	9.217938620477641454e-01
8.903780756151230547e-01	9.219388584422268940e-01
8.905781156231246110e-01	9.220838450641770656e-01
8.907781556311262783e-01	9.222288219164683776e-01
8.909781956391278346e-01	9.223737890019527708e-01
8.911782356471293909e-01	9.225187463234808538e-01
8.913782756551310582e-01	9.226636938839017921e-01
8.915783156631326145e-01	9.228086316860630856e-01
8.917783556711342818e-01	9.229535597328109020e-01
8.919783956791358381e-01	9.230984780269899659e-01
8.921784356871373944e-01	9.232433865714434473e-01
8.923784756951390618e-01	9.233882853690131842e-01
8.925785157031406181e-01	9.235331744225393491e-01
8.927785557111422854e-01	9.236780537348610043e-01
8.929785957191438417e-01	9.238229233088152137e-01
8.931786357271453980e-01	9.239677831472379310e-01
8.933786757351470653e-01	9.241126332529638887e-01
8.935787157431486216e-01	9.242574736288255988e-01
8.937787557511501779e-01	9.244023042776549071e-01
8.939787957591518452e-01	9.245471252022818831e-01
8.941788357671534015e-01	9.246919364055349311e-01
8.943788757751550689e-01	9.248367378902414560e-01
8.945789157831566252e-01	9.249815296592268643e-01
8.947789557911581815e-01	9.251263117153155635e-01
8.949789957991598488e-01	9.252710840613304066e-01
8.951790358071614051e-01	9.254158467000925814e-01
8.953790758151630724e-01	9.255605996344221653e-01
8.955791158231646287e-01	9.257053428671373485e-01
8.957791558311661850e-01	9.258500764010553219e-01
8.959791958391678524e-01	9.259948002389916111e-01
8.961792358471694087e-01	9.261395143837601873e-01
8.963792758551710760e-01	9.262842188381738007e-01
8.965793158631726323e-01	9.264289136050436468e-01
8.967793558711741886e-01	9.265735986871794783e-01
8.969793958791758559e-01	9.267182740873898261e-01
8.971794358871774122e-01	9.268629398084812232e-01
8.973794758951790795e-01	9.270075958532593141e-01
8.975795159031806358e-01	9.271522422245280781e-01
8.977795559111821921e-01	9.272968789250901622e-01
8.979795959191838595e-01	9.274415059577465481e-01
8.981796359271854158e-01	9.275861233252971072e-01
8.983796759351870831e-01	9.277307310305400456e-01
8.985797159431886394e-01	9.278753290762721262e-01
8.987797559511901957e-01	9.280199174652886684e-01
8.989797959591918630e-01	9.281644962003839927e-01
8.991798359671934193e-01	9.283090652843503099e-01
8.993798759751950866e-01	9.284536247199789427e-01
8.995799159831966429e-01	9.285981745100593265e-01
8.997799559911981992e-01	9.287427146573798975e-01
8.999799959991998666e-01	9.288872451647275374e-01
9.001800360072014229e-01	9.290317660348875739e-01
9.003800760152030902e-01	9.291762772706440021e-01
9.005801160232046465e-01	9.293207788747792630e-01
9.007801560312062028e-01	9.294652708500746874e-01
9.009801960392078701e-01	9.296097531993099405e-01
9.011802360472094264e-01	9.297542259252631336e-01
9.013802760552110938e-01	9.298986890307114894e-01
9.015803160632126501e-01	9.300431425184302325e-01
9.017803560712142064e-01	9.301875863911934772e-01
9.019803960792158737e-01	9.303320206517738944e-01
9.021804360872174300e-01	9.304764453029424898e-01
9.023804760952190973e-01	9.306208603474694918e-01
9.025805161032206536e-01	9.307652657881227976e-01
9.027805561112222099e-01	9.309096616276697489e-01
9.029805961192238772e-01	9.310540478688758004e-01
9.031806361272254335e-01	9.311984245145049632e-01
9.033806761352271009e-01	9.313427915673203605e-01
9.035807161432286572e-01	9.314871490300830059e-01
9.037807561512302135e-01	9.316314969055529138e-01
9.039807961592318808e-01	9.317758351964886554e-01
9.041808361672334371e-01	9.319201639056474695e-01
9.043808761752351044e-01	9.320644830357849298e-01
9.045809161832366607e-01	9.322087925896553884e-01
9.047809561912382170e-01	9.323530925700117544e-01
9.049809961992398843e-01	9.324973829796057156e-01
9.051810362072414406e-01	9.326416638211871835e-01
9.053810762152429970e-01	9.327859350975049590e-01
9.055811162232446643e-01	9.329301968113065113e-01
9.057811562312462206e-01	9.330744489653376439e-01
9.059811962392478879e-01	9.332186915623429391e-01
9.061812362472494442e-01	9.333629246050655359e-01
9.063812762552510005e-01	9.335071480962471302e-01
9.065813162632526678e-01	9.336513620386281964e-01
9.067813562712542241e-01	9.337955664349476548e-01
9.069813962792558915e-01	9.339397612879430932e-01
9.071814362872574478e-01	9.340839466003507674e-01
9.073814762952590041e-01	9.342281223749052677e-01
9.075815163032606714e-01	9.343722886143402961e-01
9.077815563112622277e-01	9.345164453213877787e-01
9.079815963192638950e-01	9.346605924987783087e-01
9.081816363272654513e-01	9.348047301492411476e-01
9.083816763352670076e-01	9.349488582755042243e-01
9.085817163432686749e-01	9.350929768802941355e-01
9.087817563512702312e-01	9.352370859663359237e-01
9.089817963592718986e-01	9.353811855363532990e-01
9.091818363672734549e-01	9.355252755930685282e-01
9.093818763752750112e-01	9.356693561392028791e-01
9.095819163832766785e-01	9.358134271774757318e-01
9.097819563912782348e-01	9.359574887106053565e-01
9.099819963992799021e-01	9.361015407413088019e-01
9.101820364072814584e-01	9.362455832723012294e-01
9.103820764152830147e-01	9.363896163062970235e-01
9.105821164232846820e-01	9.365336398460087919e-01
9.107821564312862384e-01	9.366776538941479213e-01
9.109821964392879057e-01	9.368216584534245772e-01
9.111822364472894620e-01	9.369656535265470376e-01
9.113822764552910183e-01	9.371096391162228034e-01
9.115823164632926856e-01	9.372536152251579322e-01
9.117823564712942419e-01	9.373975818560565942e-01
9.119823964792959092e-01	9.375415390116222936e-01
9.121824364872974655e-01	9.376854866945565359e-01
9.123824764952990218e-01	9.378294249075599387e-01
9.125825165033006892e-01	9.379733536533315652e-01
9.127825565113022455e-01	9.381172729345691463e-01
9.129825965193039128e-01	9.382611827539690807e-01
9.131826365273054691e-01	9.384050831142261018e-01
9.133826765353070254e-01	9.385489740180341656e-01
9.135827165433086927e-01	9.386928554680855630e-01
9.137827565513102490e-01	9.388367274670709195e-01
9.139827965593119163e-01	9.389805900176801945e-01
9.141828365673134726e-01	9.391244431226012379e-01
9.143828765753150289e-01	9.392682867845211225e-01
9.145829165833166963e-01	9.394121210061254779e-01
9.147829565913182526e-01	9.395559457900981570e-01
9.149829965993199199e-01	9.396997611391223471e-01
9.151830366073214762e-01	9.398435670558791255e-01
9.153830766153230325e-01	9.399873635430489038e-01
9.155831166233246998e-01	9.401311506033104282e-01
9.157831566313262561e-01	9.402749282393408903e-01
9.159831966393279234e-01	9.404186964538167048e-01
9.161832366473294798e-01	9.405624552494122881e-01
9.163832766553310361e-01	9.407062046288012791e-01
9.165833166633327034e-01	9.408499445946556516e-01
9.167833566713342597e-01	9.409936751496460472e-01
9.169833966793358160e-01	9.411373962964417750e-01
9.171834366873374833e-01	9.412811080377111450e-01
9.173834766953390396e-01	9.414248103761206909e-01
9.175835167033407069e-01	9.415685033143357252e-01
9.177835567113422632e-01	9.417121868550202279e-01
9.179835967193438195e-01	9.418558610008369580e-01
9.181836367273454869e-01	9.419995257544474532e-01
9.183836767353470432e-01	9.421431811185113636e-01
9.185837167433487105e-01	9.422868270956875625e-01
9.187837567513502668e-01	9.424304636886333686e-01
9.189837967593518231e-01	9.425740909000048795e-01
9.191838367673534904e-01	9.427177087324566385e-01
9.193838767753550467e-01	9.428613171886421895e-01
9.195839167833567140e-01	9.430049162712134114e-01
9.197839567913582703e-01	9.431485059828210726e-01
9.199839967993598266e-01	9.432920863261144984e-01
9.201840368073614940e-01	9.434356573037420146e-01
9.203840768153630503e-01	9.435792189183499490e-01
9.205841168233647176e-01	9.437227711725839630e-01
9.207841568313662739e-01	9.438663140690880526e-01
9.209841968393678302e-01	9.440098476105048819e-01
9.211842368473694975e-01	9.441533717994762265e-01
9.213842768553710538e-01	9.442968866386419746e-01
9.215843168633727212e-01	9.444403921306409044e-01
9.217843568713742775e-01	9.445838882781106838e-01
9.219843968793758338e-01	9.447273750836872042e-01
9.221844368873775011e-01	9.448708525500056910e-01
9.223844768953790574e-01	9.450143206796993711e-01
9.225845169033807247e-01	9.451577794754006945e-01
9.227845569113822810e-01	9.453012289397403345e-01
9.229845969193838373e-01	9.454446690753481874e-01
9.231846369273855046e-01	9.455880998848523733e-01
9.233846769353870609e-01	9.457315213708799018e-01
9.235847169433887283e-01	9.458749335360565613e-01
9.237847569513902846e-01	9.460183363830064751e-01
9.239847969593918409e-01	9.461617299143529891e-01
9.241848369673935082e-01	9.463051141327176730e-01
9.243848769753950645e-01	9.464484890407209861e-01
9.245849169833967318e-01	9.465918546409821666e-01
9.247849569913982881e-01	9.467352109361190093e-01
9.249849969993998444e-01	9.468785579287479770e-01
9.251850370074015117e-01	9.470218956214845329e-01
9.253850770154030680e-01	9.471652240169423642e-01
9.255851170234047354e-01	9.473085431177343807e-01
9.257851570314062917e-01	9.474518529264716049e-01
9.259851970394078480e-01	9.475951534457641712e-01
9.261852370474095153e-01	9.477384446782211036e-01
9.263852770554110716e-01	9.478817266264494279e-01
9.265853170634127389e-01	9.480249992930557257e-01
9.267853570714142952e-01	9.481682626806444691e-01
9.269853970794158515e-01	9.483115167918194643e-01
9.271854370874175189e-01	9.484547616291829630e-01
9.273854770954190752e-01	9.485979971953357737e-01
9.275855171034206315e-01	9.487412234928778165e-01
9.277855571114222988e-01	9.488844405244074576e-01
9.279855971194238551e-01	9.490276482925217305e-01
9.281856371274255224e-01	9.491708467998165588e-01
9.283856771354270787e-01	9.493140360488863116e-01
9.285857171434286350e-01	9.494572160423243590e-01
9.287857571514303023e-01	9.496003867827228495e-01
9.289857971594318586e-01	9.497435482726721556e-01
9.291858371674335260e-01	9.498867005147618725e-01
9.293858771754350823e-01	9.500298435115799300e-01
9.295859171834366386e-01	9.501729772657134809e-01
9.297859571914383059e-01	9.503161017797477905e-01
9.299859971994398622e-01	9.504592170562673470e-01
9.301860372074415295e-01	9.506023230978550842e-01
9.303860772154430858e-01	9.507454199070927148e-01
9.305861172234446421e-01	9.508885074865606191e-01
9.307861572314463094e-01	9.510315858388380672e-01
9.309861972394478657e-01	9.511746549665029971e-01
9.311862372474495331e-01	9.513177148721319032e-01
9.313862772554510894e-01	9.514607655583001700e-01
9.315863172634526457e-01	9.516038070275819605e-01
9.317863572714543130e-01	9.517468392825499945e-01
9.319863972794558693e-01	9.518898623257758818e-01
9.321864372874575366e-01	9.520328761598298994e-01
9.323864772954590929e-01	9.521758807872808816e-01
9.325865173034606492e-01	9.523188762106967742e-01
9.327865573114623166e-01	9.524618624326438576e-01
9.329865973194638729e-01	9.526048394556875243e-01
9.331866373274655402e-01	9.527478072823916122e-01
9.333866773354670965e-01	9.528907659153186271e-01
9.335867173434686528e-01	9.530337153570301867e-01
9.337867573514703201e-01	9.531766556100865762e-01
9.339867973594718764e-01	9.533195866770463045e-01
9.341868373674735437e-01	9.534625085604672146e-01
9.343868773754751000e-01	9.536054212629055948e-01
9.345869173834766563e-01	9.537483247869166236e-01
9.347869573914783237e-01	9.538912191350541470e-01
9.349869973994798800e-01	9.540341043098706786e-01
9.351870374074815473e-01	9.541769803139176220e-01
9.353870774154831036e-01	9.543198471497449376e-01
9.355871174234846599e-01	9.544627048199015862e-01
9.357871574314863272e-01	9.546055533269351967e-01
9.359871974394878835e-01	9.547483926733918436e-01
9.361872374474895508e-01	9.548912228618168241e-01
9.363872774554911071e-01	9.550340438947538813e-01
9.365873174634926634e-01	9.551768557747454258e-01
9.367873574714943308e-01	9.553196585043330913e-01
9.369873974794958871e-01	9.554624520860566239e-01
9.371874374874975544e-01	9.556052365224551037e-01
9.373874774954991107e-01	9.557480118160658344e-01
9.375875175035006670e-01	9.558907779694254536e-01
9.377875575115023343e-01	9.560335349850688225e-01
9.379875975195038906e-01	9.561762828655299140e-01
9.381876375275055580e-01	9.563190216133412580e-01
9.383876775355071143e-01	9.564617512310341629e-01
9.385877175435086706e-01	9.566044717211388271e-01
9.387877575515103379e-01	9.567471830861842275e-01
9.389877975595118942e-01	9.568898853286976758e-01
9.391878375675134505e-01	9.570325784512059286e-01
9.393878775755151178e-01	9.571752624562339662e-01
9.395879175835166741e-01	9.573179373463056585e-01
9.397879575915183414e-01	9.574606031239438764e-01
9.399879975995198977e-01	9.576032597916699363e-01
9.401880376075214540e-01	9.577459073520040445e-01
9.403880776155231214e-01	9.578885458074652970e-01
9.405881176235246777e-01	9.580311751605713466e-01
9.407881576315263450e-01	9.581737954138388469e-01
9.409881976395279013e-01	9.583164065697827860e-01
9.411882376475294576e-01	9.584590086309175971e-01
9.413882776555311249e-01	9.586016015997559370e-01
9.415883176635326812e-01	9.587441854788093520e-01
9.417883576715343485e-01	9.588867602705883897e-01
9.419883976795359048e-01	9.590293259776019319e-01
9.421884376875374612e-01	9.591718826023580835e-01
9.423884776955391285e-01	9.593144301473637281e-01
9.425885177035406848e-01	9.594569686151239729e-01
9.427885577115423521e-01	9.595994980081433701e-01
9.429885977195439084e-01	9.597420183289246953e-01
9.431886377275454647e-01	9.598845295799699473e-01
9.433886777355471320e-01	9.600270317637796813e-01
9.435887177435486883e-01	9.601695248828531204e-01
9.437887577515503557e-01	9.603120089396887105e-01
9.439887977595519120e-01	9.604544839367831210e-01
9.441888377675534683e-01	9.605969498766321335e-01
9.443888777755551356e-01	9.607394067617304190e-01
9.445889177835566919e-01	9.608818545945709833e-01
9.447889577915583592e-01	9.610242933776460550e-01
9.449889977995599155e-01	9.611667231134465306e-01
9.451890378075614718e-01	9.613091438044619741e-01
9.453890778155631391e-01	9.614515554531808395e-01
9.455891178235646954e-01	9.615939580620903593e-01
9.457891578315663628e-01	9.617363516336765450e-01
9.459891978395679191e-01	9.618787361704241867e-01
9.461892378475694754e-01	9.620211116748168534e-01
9.463892778555711427e-01	9.621634781493370037e-01
9.465893178635726990e-01	9.623058355964657640e-01
9.467893578715743663e-01	9.624481840186831505e-01
9.469893978795759226e-01	9.625905234184678472e-01
9.471894378875774789e-01	9.627328537982974277e-01
9.473894778955791462e-01	9.628751751606484666e-01
9.475895179035807026e-01	9.630174875079957619e-01
9.477895579115823699e-01	9.631597908428136678e-01
9.479895979195839262e-01	9.633020851675746510e-01
9.481896379275854825e-01	9.634443704847502898e-01
9.483896779355871498e-01	9.635866467968110527e-01
9.485897179435887061e-01	9.637289141062260756e-01
9.487897579515903734e-01	9.638711724154633842e-01
9.489897979595919297e-01	9.640134217269894501e-01
9.491898379675934860e-01	9.641556620432700786e-01
9.493898779755951534e-01	9.642978933667697428e-01
9.495899179835967097e-01	9.644401156999513613e-01
9.497899579915983770e-01	9.645823290452771870e-01
9.499899979995999333e-01	9.647245334052078070e-01
9.501900380076014896e-01	9.648667287822028094e-01
9.503900780156031569e-01	9.650089151787207831e-01
9.505901180236047132e-01	9.651510925972187627e-01
9.507901580316062695e-01	9.652932610401527835e-01
9.509901980396079368e-01	9.654354205099779929e-01
9.511902380476094931e-01	9.655775710091476505e-01
9.513902780556111605e-01	9.657197125401144611e-01
9.515903180636127168e-01	9.658618451053295750e-01
9.517903580716142731e-01	9.660039687072431436e-01
9.519903980796159404e-01	9.661460833483042077e-01
9.521904380876174967e-01	9.662881890309602539e-01
9.523904780956191640e-01	9.664302857576581030e-01
9.525905181036207203e-01	9.665723735308427988e-01
9.527905581116222766e-01	9.667144523529587197e-01
9.529905981196239440e-01	9.668565222264489112e-01
9.531906381276255003e-01	9.669985831537550869e-01
9.533906781356271676e-01	9.671406351373179611e-01
9.535907181436287239e-01	9.672826781795769158e-01
9.537907581516302802e-01	9.674247122829702228e-01
9.539907981596319475e-01	9.675667374499352658e-01
9.541908381676335038e-01	9.677087536829076519e-01
9.543908781756351711e-01	9.678507609843223225e-01
9.545909181836367274e-01	9.679927593566128863e-01
9.547909581916382837e-01	9.681347488022115089e-01
9.549909981996399511e-01	9.682767293235498007e-01
9.551910382076415074e-01	9.684187009230575960e-01
9.553910782156431747e-01	9.685606636031639516e-01
9.555911182236447310e-01	9.687026173662964812e-01
9.557911582316462873e-01	9.688445622148816883e-01
9.559911982396479546e-01	9.689864981513451880e-01
9.561912382476495109e-01	9.691284251781109305e-01
9.563912782556511782e-01	9.692703432976023104e-01
9.565913182636527345e-01	9.694122525122409462e-01
9.567913582716542908e-01	9.695541528244476792e-01
9.569913982796559582e-01	9.696960442366421296e-01
9.571914382876575145e-01	9.698379267512426960e-01
9.573914782956591818e-01	9.699798003706665561e-01
9.575915183036607381e-01	9.701216650973296662e-01
9.577915583116622944e-01	9.702635209336472055e-01
9.579915983196639617e-01	9.704053678820327988e-01
9.581916383276655180e-01	9.705472059448990718e-01
9.583916783356671854e-01	9.706890351246575399e-01
9.585917183436687417e-01	9.708308554237182753e-01
9.587917583516702980e-01	9.709726668444905728e-01
9.589917983596719653e-01	9.711144693893825064e-01
9.591918383676735216e-01	9.712562630608005954e-01
9.593918783756751889e-01	9.713980478611509151e-01
9.595919183836767452e-01	9.715398237928375424e-01
9.597919583916783015e-01	9.716815908582639993e-01
9.599919983996799688e-01	9.718233490598325863e-01
9.601920384076815251e-01	9.719650983999442717e-01
9.603920784156831925e-01	9.721068388809991356e-01
9.605921184236847488e-01	9.722485705053955929e-01
9.607921584316863051e-01	9.723902932755313921e-01
9.609921984396879724e-01	9.725320071938031719e-01
9.611922384476895287e-01	9.726737122626059051e-01
9.613922784556911960e-01	9.728154084843341209e-01
9.615923184636927523e-01	9.729570958613805720e-01
9.617923584716943086e-01	9.730987743961372338e-01
9.619923984796959759e-01	9.732404440909948606e-01
9.621924384876975322e-01	9.733821049483428745e-01
9.623924784956990885e-01	9.735237569705698091e-01
9.625925185037007559e-01	9.736654001600631991e-01
9.627925585117023122e-01	9.738070345192088029e-01
9.629925985197039795e-01	9.739486600503919345e-01
9.631926385277055358e-01	9.740902767559963538e-01
9.633926785357070921e-01	9.742318846384047104e-01
9.635927185437087594e-01	9.743734836999988769e-01
9.637927585517103157e-01	9.745150739431589493e-01
9.639927985597119831e-01	9.746566553702646907e-01
9.641928385677135394e-01	9.747982279836938657e-01
9.643928785757150957e-01	9.749397917858237950e-01
9.645929185837167630e-01	9.750813467790304667e-01
9.647929585917183193e-01	9.752228929656884260e-01
9.649929985997199866e-01	9.753644303481714406e-01
9.651930386077215429e-01	9.755059589288520572e-01
9.653930786157230992e-01	9.756474787101017121e-01
9.655931186237247665e-01	9.757889896942906205e-01
9.657931586317263228e-01	9.759304918837877763e-01
9.659931986397279902e-01	9.760719852809615071e-01
9.661932386477295465e-01	9.762134698881784756e-01
9.663932786557311028e-01	9.763549457078044558e-01
9.665933186637327701e-01	9.764964127422041118e-01
9.667933586717343264e-01	9.766378709937408864e-01
9.669933986797359937e-01	9.767793204647773342e-01
9.671934386877375500e-01	9.769207611576744554e-01
9.673934786957391063e-01	9.770621930747924733e-01
9.675935187037407736e-01	9.772036162184905006e-01
9.677935587117423299e-01	9.773450305911263181e-01
9.679935987197439973e-01	9.774864361950567071e-01
9.681936387277455536e-01	9.776278330326373389e-01
9.683936787357471099e-01	9.777692211062226635e-01
9.685937187437487772e-01	9.779106004181662426e-01
9.687937587517503335e-01	9.780519709708201948e-01
9.689937987597520008e-01	9.781933327665358613e-01
9.691938387677535571e-01	9.783346858076630292e-01
9.693938787757551134e-01	9.784760300965509305e-01
9.695939187837567808e-01	9.786173656355472428e-01
9.697939587917583371e-01	9.787586924269987554e-01
9.699939987997600044e-01	9.789000104732509255e-01
9.701940388077615607e-01	9.790413197766483222e-01
9.703940788157631170e-01	9.791826203395344042e-01
9.705941188237647843e-01	9.793239121642512979e-01
9.707941588317663406e-01	9.794651952531402417e-01
9.709941988397680079e-01	9.796064696085412526e-01
9.711942388477695642e-01	9.797477352327932376e-01
9.713942788557711205e-01	9.798889921282339932e-01
9.715943188637727879e-01	9.800302402972003168e-01
9.717943588717743442e-01	9.801714797420277847e-01
9.719943988797760115e-01	9.803127104650509738e-01
9.721944388877775678e-01	9.804539324686031287e-01
9.723944788957791241e-01	9.805951457550166062e-01
9.725945189037807914e-01	9.807363503266227633e-01
9.727945589117823477e-01	9.808775461857515143e-01
9.729945989197839040e-01	9.810187333347317740e-01
9.731946389277855713e-01	9.811599117758916799e-01
9.733946789357871276e-01	9.813010815115578156e-01
9.735947189437887950e-01	9.814422425440559872e-01
9.737947589517903513e-01	9.815833948757107796e-01
9.739947989597919076e-01	9.817245385088454457e-01
9.741948389677935749e-01	9.818656734457827939e-01
9.743948789757951312e-01	9.820067996888437456e-01
9.745949189837967985e-01	9.821479172403487778e-01
9.747949589917983548e-01	9.822890261026167025e-01
9.749949989997999111e-01	9.824301262779657762e-01
9.751950390078015785e-01	9.825712177687128124e-01
9.753950790158031348e-01	9.827123005771736253e-01
9.755951190238048021e-01	9.828533747056631409e-01
9.757951590318063584e-01	9.829944401564946199e-01
9.759951990398079147e-01	9.831354969319808790e-01
9.761952390478095820e-01	9.832765450344334024e-01
9.763952790558111383e-01	9.834175844661623422e-01
9.765953190638128056e-01	9.835586152294771844e-01
9.767953590718143619e-01	9.836996373266860827e-01
9.769953990798159182e-01	9.838406507600959694e-01
9.771954390878175856e-01	9.839816555320131108e-01
9.773954790958191419e-01	9.841226516447423300e-01
9.775955191038208092e-01	9.842636391005874508e-01
9.777955591118223655e-01	9.844046179018511866e-01
9.779955991198239218e-01	9.845455880508353630e-01
9.781956391278255891e-01	9.846865495498404730e-01
9.783956791358271454e-01	9.848275024011660106e-01
9.785957191438288127e-01	9.849684466071105815e-01
9.787957591518303690e-01	9.851093821699713482e-01
9.789957991598319254e-01	9.852503090920445850e-01
9.791958391678335927e-01	9.853912273756256779e-01
9.793958791758351490e-01	9.855321370230084588e-01
9.795959191838368163e-01	9.856730380364862043e-01
9.797959591918383726e-01	9.858139304183508589e-01
9.799959991998399289e-01	9.859548141708931457e-01
9.801960392078415962e-01	9.860956892964030107e-01
9.803960792158431525e-01	9.862365557971690677e-01
9.805961192238448199e-01	9.863774136754792643e-01
9.807961592318463762e-01	9.865182629336197717e-01
9.809961992398479325e-01	9.866591035738763171e-01
9.811962392478495998e-01	9.867999355985335175e-01
9.813962792558511561e-01	9.869407590098744354e-01
9.815963192638528234e-01	9.870815738101815784e-01
9.817963592718543797e-01	9.872223800017360107e-01
9.819963992798559360e-01	9.873631775868180194e-01
9.821964392878576033e-01	9.875039665677066703e-01
9.823964792958591596e-01	9.876447469466800300e-01
9.825965193038608270e-01	9.877855187260149439e-01
9.827965593118623833e-01	9.879262819079873692e-01
9.829965993198639396e-01	9.880670364948721529e-01
9.831966393278656069e-01	9.882077824889431428e-01
9.833966793358671632e-01	9.883485198924728543e-01
9.835967193438688305e-01	9.884892487077330259e-01
9.837967593518703868e-01	9.886299689369941746e-01
9.839967993598719431e-01	9.887706805825258183e-01
9.841968393678736104e-01	9.889113836465965868e-01
9.843968793758751668e-01	9.890520781314735554e-01
9.845969193838767231e-01	9.891927640394233556e-01
9.847969593918783904e-01	9.893334413727110643e-01
9.849969993998799467e-01	9.894741101336009814e-01
9.851970394078816140e-01	9.896147703243562965e-01
9.853970794158831703e-01	9.897554219472389780e-01
9.855971194238847266e-01	9.898960650045101062e-01
9.857971594318863939e-01	9.900366994984297619e-01
9.859971994398879502e-01	9.901773254312568051e-01
9.861972394478896176e-01	9.903179428052490962e-01
9.863972794558911739e-01	9.904585516226634967e-01
9.865973194638927302e-01	9.905991518857557576e-01
9.867973594718943975e-01	9.907397435967807420e-01
9.869973994798959538e-01	9.908803267579918694e-01
9.871974394878976211e-01	9.910209013716418935e-01
9.873974794958991774e-01	9.911614674399823466e-01
9.875975195039007337e-01	9.913020249652637617e-01
9.877975595119024010e-01	9.914425739497357837e-01
9.879975995199039573e-01	9.915831143956465032e-01
9.881976395279056247e-01	9.917236463052435669e-01
9.883976795359071810e-01	9.918641696807731778e-01
9.885977195439087373e-01	9.920046845244805400e-01
9.887977595519104046e-01	9.921451908386101914e-01
9.889977995599119609e-01	9.922856886254050046e-01
9.891978395679136282e-01	9.924261778871072970e-01
9.893978795759151845e-01	9.925666586259580537e-01
9.895979195839167408e-01	9.927071308441974828e-01
9.897979595919184082e-01	9.928475945440646822e-01
9.899979995999199645e-01	9.929880497277974172e-01
9.901980396079216318e-01	9.931284963976327873e-01
9.903980796159231881e-01	9.932689345558064486e-01
9.905981196239247444e-01	9.934093642045536132e-01
9.907981596319264117e-01	9.935497853461079387e-01
9.909981996399279680e-01	9.936901979827021947e-01
9.911982396479296353e-01	9.938306021165682624e-01
9.913982796559311916e-01	9.939709977499366911e-01
9.915983196639327479e-01	9.941113848850372525e-01
9.917983596719344153e-01	9.942517635240986085e-01
9.919983996799359716e-01	9.943921336693483104e-01
9.921984396879376389e-01	9.945324953230131326e-01
9.923984796959391952e-01	9.946728484873182952e-01
9.925985197039407515e-01	9.948131931644885739e-01
9.927985597119424188e-01	9.949535293567474126e-01
9.929985997199439751e-01	9.950938570663171445e-01
9.931986397279456424e-01	9.952341762954194371e-01
9.933986797359471987e-01	9.953744870462744032e-01
9.935987197439487550e-01	9.955147893211014898e-01
9.937987597519504224e-01	9.956550831221192555e-01
9.939987997599519787e-01	9.957953684515448156e-01
9.941988397679536460e-01	9.959356453115945085e-01
9.943988797759552023e-01	9.960759137044834510e-01
9.945989197839567586e-01	9.962161736324260941e-01
9.947989597919584259e-01	9.963564250976356673e-01
9.949989997999599822e-01	9.964966681023241790e-01
9.951990398079616496e-01	9.966369026487029714e-01
9.953990798159632059e-01	9.967771287389819435e-01
9.955991198239647622e-01	9.969173463753704389e-01
9.957991598319664295e-01	9.970575555600765805e-01
9.959991998399679858e-01	9.971977562953073804e-01
9.961992398479695421e-01	9.973379485832687408e-01
9.963992798559712094e-01	9.974781324261660087e-01
9.965993198639727657e-01	9.976183078262029769e-01
9.967993598719744330e-01	9.977584747855827718e-01
9.969993998799759893e-01	9.978986333065072989e-01
9.971994398879775456e-01	9.980387833911775752e-01
9.973994798959792130e-01	9.981789250417936188e-01
9.975995199039807693e-01	9.983190582605543373e-01
9.977995599119824366e-01	9.984591830496576392e-01
9.979995999199839929e-01	9.985992994113004340e-01
9.981996399279855492e-01	9.987394073476786316e-01
9.983996799359872165e-01	9.988795068609871430e-01
9.985997199439887728e-01	9.990195979534197690e-01
9.987997599519904401e-01	9.991596806271696440e-01
9.989997999599919964e-01	9.992997548844282374e-01
9.991998399679935527e-01	9.994398207273866852e-01
9.993998799759952201e-01	9.995798781582347914e-01
9.995999199839967764e-01	9.997199271791613606e-01
9.997999599919984437e-01	9.998599677923541984e-01
1.000000000000000000e+00	1.000000000000000000e+00


==> data/pb_example/partition_0LS.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.250000000000000000e-02	1.426694602485834573e-01	1.435872943746293873e-01	9.178341260459299544e-04
1.250000000000000000e-01	2.323601187987283101e-01	2.332582478842018803e-01	8.981290854735701767e-04
1.875000000000000000e-01	3.089402790346083005e-01	3.098138940668065389e-01	8.736150321982383282e-04
2.500000000000000000e-01	3.780927802538368576e-01	3.789291416275995528e-01	8.363613737626951483e-04
3.125000000000000000e-01	4.421756185504598369e-01	4.429911144274634172e-01	8.154958770035802829e-04
3.750000000000000000e-01	5.025281670032634151e-01	5.032941557604410088e-01	7.659887571775936266e-04
4.375000000000000000e-01	5.599059745814241040e-01	5.606407229149319438e-01	7.347483335078397459e-04
5.000000000000000000e-01	6.148671853317195790e-01	6.155722066724581554e-01	7.050213407385763631e-04
5.625000000000000000e-01	6.678119902822844400e-01	6.684759217372512330e-01	6.639314549667929555e-04
6.250000000000000000e-01	7.190207552512917211e-01	7.196411885164529787e-01	6.204332651612576299e-04
6.875000000000000000e-01	7.687082397182445348e-01	7.692914253594118623e-01	5.831856411673275176e-04
7.500000000000000000e-01	8.170529678760845016e-01	8.176037681770133014e-01	5.508003009287998353e-04
8.125000000000000000e-01	8.642046074664494482e-01	8.647217022284341414e-01	5.170947619846932852e-04
8.750000000000000000e-01	9.102847055281245714e-01	9.107635413650914114e-01	4.788358369668399561e-04
9.375000000000000000e-01	9.553890963793718605e-01	9.558283189018474957e-01	4.392225224756352020e-04
1.000000000000000000e+00	9.995931917398106492e-01	1.000000000000000000e+00	4.068082601893507899e-04


==> data/pb_example/partition_1LS.csv <==
x 	 u_pred 	 u_exact 	 error
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.691812879568473638e-06	2.990070754620397799e-04	2.866667070292270854e-04	1.234036843281269454e-05
7.970935786280603083e-05	1.330377929986442664e-03	1.352248527915185213e-03	2.187059792874254845e-05
4.019376956437005727e-04	4.344079972607076297e-03	4.196730844563022894e-03	1.473491280440534026e-04
1.276401415597753835e-03	8.806199898291887720e-03	9.423041287939587160e-03	6.168413896476994396e-04
3.115604357167504890e-03	1.831079513538358752e-02	1.759866043832578053e-02	7.121346970578069924e-04
6.706250985170393586e-03	2.965516825544249960e-02	3.009787693977016357e-02	4.427086843276639705e-04
1.335298943970177586e-02	4.865190059026983094e-02	4.874218052964512937e-02	9.027993937529843471e-05
2.506343102165694420e-02	7.563425799409159711e-02	7.574053456588171473e-02	1.062765717901176243e-04
4.475376600700242680e-02	1.135929641281006180e-01	1.136529494636103338e-01	5.998533550971574257e-05
7.655923611342092816e-02	1.653906746913829384e-01	1.655001204029559747e-01	1.094457115730362862e-04
1.261671808172782627e-01	2.345861217815062572e-01	2.347807465555722950e-01	1.946247740660378422e-04
2.011598957176904678e-01	3.251819986118091865e-01	3.254460323673661337e-01	2.640337555569471917e-04
3.114943520435711766e-01	4.411428407312076305e-01	4.419927274909336012e-01	8.498867597259707196e-04
4.697909223141962243e-01	5.877288327363681120e-01	5.892956489573829559e-01	1.566816221014843968e-03
6.920983157371707328e-01	7.704831789190493829e-01	7.728895843038470215e-01	2.406405384797638547e-03
1.000000000000000000e+00	9.965013937127764621e-01	1.000000000000000000e+00	3.498606287223537947e-03


==> data/pb_example/seminorma.csv <==
elements      static      r      static_FEM      r_FEM      norma_con_ritz      static_rel      r_rel      static_FEM_rel      r_FEM_rel      norma_con_ritz_rel
2      0.414251132492945      0.336200081107832      0.41421281991198      0.336142333316687      0.345421489027551      0.374279171994827      0.303759430238313      0.374244556275144      0.303707254652639      0.312091045169693
4      0.36101547836943      0.215719384093078      0.360985474302509      0.215695779890027      0.219579277990907      0.326180337777901      0.19490416833795      0.326153228866318      0.194882841753951      0.198391612979014
8      0.314399225956451      0.126789762686723      0.314371171288683      0.126772818845552      0.128079879028015      0.284062185318948      0.114555552594936      0.284036837704906      0.114540243700532      0.11572118290496
16      0.273734388385344      0.088124835887694      0.273709230612091      0.074907051478058      0.075463121612063      0.247321183203094      0.07962148566676      0.247298452956141      0.067679112993756      0.068181526754399
32      0.238313715777234      0.049739589207733      0.238287281389541      0.042977034876166      0.043251038380469      0.215318325575447      0.044940111936448      0.215294441897258      0.038830090654051      0.039077654985612
64      0.207463947692693      0.164411969093687      0.20744387238814      0.030370646306658      0.03006126928639      0.18744531630827      0.148547513408361      0.187427178111953      0.027440118954406      0.027160594371616
128      0.180607290695633      0.038240144839459      0.180591168421702      0.035449281940115      0.035606604295149      0.163180114465811      0.034550273070693      0.163165547863901      0.03202870638521      0.032170848376287
256      0.157234999187464      0.037554297590745      0.157213969826732      0.03573291805961      0.035892876501063      0.142063064379175      0.033930604661294      0.14204406418556      0.032284973860724      0.032429497576713
512      0.136901194727016      0.03791158902702      0.136862775016211      0.035104349435736      0.035080089924052      0.12369131135303      0.034253420297609      0.12365659884069      0.031717057141535      0.031695138481008


==> data/pb_example/u_approx_1.csv <==
-1.000000000000000000e+00 -1.000000000000000000e+00 -0.000000000000000000e+00
-1.000000000000000000e+00 -8.059619101369605021e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -6.506210725778338588e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -5.225260924319267142e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -4.150248121319407568e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -3.221591210266400163e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -2.450105762381715735e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -1.782250806375861307e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -1.203547091192490592e-01 -0.000000000000000000e+00
-1.000000000000000000e+00 -7.757726320662761132e-02 -0.000000000000000000e+00
-1.000000000000000000e+00 -4.640873327817929272e-02 0.000000000000000000e+00
-1.000000000000000000e+00 -2.169405777395849722e-02 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 5.290954219729604446e-02 3.690139581625652421e-02
-1.000000000000000000e+00 2.142662884817718716e-01 1.440936471302093902e-01
-1.000000000000000000e+00 5.159801963946903935e-01 3.375585624083472513e-01
-1.000000000000000000e+00 1.000000000000000000e+00 6.285176809542351029e-01

-8.020051877789906580e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-8.020051877789906580e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-8.020051877789906580e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-8.020051877789906580e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-8.020051877789906580e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-8.020051877789906580e-01 0.000000000000000000e+00 0.000000000000000000e+00
-8.020051877789906580e-01 5.290954219729604446e-02 3.967758179556839238e-02
-8.020051877789906580e-01 2.142662884817718716e-01 1.534646464781585506e-01
-8.020051877789906580e-01 5.159801963946903935e-01 3.604357394884313837e-01
-8.020051877789906580e-01 1.000000000000000000e+00 6.637933326108084175e-01

-6.441131749929647210e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-6.441131749929647210e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-6.441131749929647210e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-6.441131749929647210e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-6.441131749929647210e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-6.441131749929647210e-01 0.000000000000000000e+00 0.000000000000000000e+00
-6.441131749929647210e-01 5.290954219729604446e-02 4.277330844011577315e-02
-6.441131749929647210e-01 2.142662884817718716e-01 1.641476474316604373e-01
-6.441131749929647210e-01 5.159801963946903935e-01 3.834246062549804823e-01
-6.441131749929647210e-01 1.000000000000000000e+00 6.943249279002933205e-01

-5.140596059522196670e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-5.140596059522196670e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-5.140596059522196670e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-5.140596059522196670e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-5.140596059522196670e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-5.140596059522196670e-01 0.000000000000000000e+00 0.000000000000000000e+00
-5.140596059522196670e-01 5.290954219729604446e-02 4.606302672754340743e-02
-5.140596059522196670e-01 2.142662884817718716e-01 1.764215643525927635e-01
-5.140596059522196670e-01 5.159801963946903935e-01 4.066271168168587580e-01
-5.140596059522196670e-01 1.000000000000000000e+00 7.223796663684771691e-01

-4.062788237296636185e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-4.062788237296636185e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-4.062788237296636185e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-4.062788237296636185e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-4.062788237296636185e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-4.062788237296636185e-01 0.000000000000000000e+00 0.000000000000000000e+00
-4.062788237296636185e-01 5.290954219729604446e-02 4.940106403141768243e-02
-4.062788237296636185e-01 2.142662884817718716e-01 1.901966557922877832e-01
-4.062788237296636185e-01 5.159801963946903935e-01 4.295726031183876858e-01
-4.062788237296636185e-01 1.000000000000000000e+00 7.482758262500937008e-01

-3.161124122464629149e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-3.161124122464629149e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-3.161124122464629149e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-3.161124122464629149e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-3.161124122464629149e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-3.161124122464629149e-01 0.000000000000000000e+00 0.000000000000000000e+00
-3.161124122464629149e-01 5.290954219729604446e-02 5.289464803084266420e-02
-3.161124122464629149e-01 2.142662884817718716e-01 2.053520748762933390e-01
-3.161124122464629149e-01 5.159801963946903935e-01 4.518841618649305780e-01
-3.161124122464629149e-01 1.000000000000000000e+00 7.719715860558730158e-01

-2.391478971047358293e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-2.391478971047358293e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-2.391478971047358293e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-2.391478971047358293e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-2.391478971047358293e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-2.391478971047358293e-01 0.000000000000000000e+00 0.000000000000000000e+00
-2.391478971047358293e-01 5.290954219729604446e-02 5.711263580205351575e-02
-2.391478971047358293e-01 2.142662884817718716e-01 2.219596142934033012e-01
-2.391478971047358293e-01 5.159801963946903935e-01 4.735060698907273546e-01
-2.391478971047358293e-01 1.000000000000000000e+00 7.936244671106561510e-01

-1.731067421330484413e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-1.731067421330484413e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-1.731067421330484413e-01 -7.757726320662761132e-02 -0.000000000000000000e+00
-1.731067421330484413e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-1.731067421330484413e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-1.731067421330484413e-01 0.000000000000000000e+00 0.000000000000000000e+00
-1.731067421330484413e-01 5.290954219729604446e-02 6.308557709667388103e-02
-1.731067421330484413e-01 2.142662884817718716e-01 2.398860691734166495e-01
-1.731067421330484413e-01 5.159801963946903935e-01 4.941453025955456213e-01
-1.731067421330484413e-01 1.000000000000000000e+00 8.131455968156994230e-01

-1.188178737654332906e-01 -1.000000000000000000e+00 -0.000000000000000000e+00
-1.188178737654332906e-01 -8.059619101369605021e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -6.506210725778338588e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -5.225260924319267142e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -4.150248121319407568e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -3.221591210266400163e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -2.450105762381715735e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -1.782250806375861307e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -1.203547091192490592e-01 -0.000000000000000000e+00
-1.188178737654332906e-01 -7.757726320662761132e-02 0.000000000000000000e+00
-1.188178737654332906e-01 -4.640873327817929272e-02 0.000000000000000000e+00
-1.188178737654332906e-01 -2.169405777395849722e-02 0.000000000000000000e+00
-1.188178737654332906e-01 0.000000000000000000e+00 0.000000000000000000e+00
-1.188178737654332906e-01 5.290954219729604446e-02 7.174019583091516272e-02
-1.188178737654332906e-01 2.142662884817718716e-01 2.579559545637262752e-01
-1.188178737654332906e-01 5.159801963946903935e-01 5.126467015058226995e-01
-1.188178737654332906e-01 1.000000000000000000e+00 8.297537621616508652e-01

-7.687127501000801111e-02 -1.000000000000000000e+00 -0.000000000000000000e+00
-7.687127501000801111e-02 -8.059619101369605021e-01 0.000000000000000000e+00
-7.687127501000801111e-02 -6.506210725778338588e-01 0.000000000000000000e+00
-7.687127501000801111e-02 -5.225260924319267142e-01 0.000000000000000000e+00
-7.687127501000801111e-02 -4.150248121319407568e-01 -0.000000000000000000e+00
-7.687127501000801111e-02 -3.221591210266400163e-01 -0.000000000000000000e+00
-7.687127501000801111e-02 -2.450105762381715735e-01 -0.000000000000000000e+00
-7.687127501000801111e-02 -1.782250806375861307e-01 -0.000000000000000000e+00
-7.687127501000801111e-02 -1.203547091192490592e-01 0.000000000000000000e+00
-7.687127501000801111e-02 -7.757726320662761132e-02 0.000000000000000000e+00
-7.687127501000801111e-02 -4.640873327817929272e-02 0.000000000000000000e+00
-7.687127501000801111e-02 -2.169405777395849722e-02 0.000000000000000000e+00
-7.687127501000801111e-02 0.000000000000000000e+00 0.000000000000000000e+00
-7.687127501000801111e-02 5.290954219729604446e-02 8.295293115116934846e-02
-7.687127501000801111e-02 2.142662884817718716e-01 2.744619657234360077e-01
-7.687127501000801111e-02 5.159801963946903935e-01 5.279179070951419694e-01
-7.687127501000801111e-02 1.000000000000000000e+00 8.428839612417934335e-01

-4.538809701623292003e-02 -1.000000000000000000e+00 0.000000000000000000e+00
-4.538809701623292003e-02 -8.059619101369605021e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -6.506210725778338588e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -5.225260924319267142e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -4.150248121319407568e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -3.221591210266400163e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -2.450105762381715735e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -1.782250806375861307e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -1.203547091192490592e-01 0.000000000000000000e+00
-4.538809701623292003e-02 -7.757726320662761132e-02 0.000000000000000000e+00
-4.538809701623292003e-02 -4.640873327817929272e-02 0.000000000000000000e+00
-4.538809701623292003e-02 -2.169405777395849722e-02 0.000000000000000000e+00
-4.538809701623292003e-02 0.000000000000000000e+00 0.000000000000000000e+00
-4.538809701623292003e-02 5.290954219729604446e-02 9.563232973387857105e-02
-4.538809701623292003e-02 2.142662884817718716e-01 2.885245223794585812e-01
-4.538809701623292003e-02 5.159801963946903935e-01 5.399389089848642964e-01
-4.538809701623292003e-02 1.000000000000000000e+00 8.528899662998636888e-01

-2.091099723801048693e-02 -1.000000000000000000e+00 0.000000000000000000e+00
-2.091099723801048693e-02 -8.059619101369605021e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -6.506210725778338588e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -5.225260924319267142e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -4.150248121319407568e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -3.221591210266400163e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -2.450105762381715735e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -1.782250806375861307e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -1.203547091192490592e-01 0.000000000000000000e+00
-2.091099723801048693e-02 -7.757726320662761132e-02 0.000000000000000000e+00
-2.091099723801048693e-02 -4.640873327817929272e-02 0.000000000000000000e+00
-2.091099723801048693e-02 -2.169405777395849722e-02 0.000000000000000000e+00
-2.091099723801048693e-02 0.000000000000000000e+00 0.000000000000000000e+00
-2.091099723801048693e-02 5.290954219729604446e-02 1.090199432405371399e-01
-2.091099723801048693e-02 2.142662884817718716e-01 3.005230662457037405e-01
-2.091099723801048693e-02 5.159801963946903935e-01 5.496098521495609290e-01
-2.091099723801048693e-02 1.000000000000000000e+00 8.607519879611055247e-01

0.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 -8.059619101369605021e-01 0.000000000000000000e+00
0.000000000000000000e+00 -6.506210725778338588e-01 0.000000000000000000e+00
0.000000000000000000e+00 -5.225260924319267142e-01 0.000000000000000000e+00
0.000000000000000000e+00 -4.150248121319407568e-01 0.000000000000000000e+00
0.000000000000000000e+00 -3.221591210266400163e-01 0.000000000000000000e+00
0.000000000000000000e+00 -2.450105762381715735e-01 0.000000000000000000e+00
0.000000000000000000e+00 -1.782250806375861307e-01 0.000000000000000000e+00
0.000000000000000000e+00 -1.203547091192490592e-01 0.000000000000000000e+00
0.000000000000000000e+00 -7.757726320662761132e-02 0.000000000000000000e+00
0.000000000000000000e+00 -4.640873327817929272e-02 0.000000000000000000e+00
0.000000000000000000e+00 -2.169405777395849722e-02 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 5.290954219729604446e-02 1.234433152733977329e-01
0.000000000000000000e+00 2.142662884817718716e-01 3.115265518669021461e-01
0.000000000000000000e+00 5.159801963946903935e-01 5.580901539270087808e-01
0.000000000000000000e+00 1.000000000000000000e+00 8.675233757906918308e-01

5.566518165024536557e-02 -1.000000000000000000e+00 3.959203570822013296e-02
5.566518165024536557e-02 -8.059619101369605021e-01 4.093613298324287608e-02
5.566518165024536557e-02 -6.506210725778338588e-01 4.421858412596378629e-02
5.566518165024536557e-02 -5.225260924319267142e-01 4.830780189833240590e-02
5.566518165024536557e-02 -4.150248121319407568e-01 5.240785232529503179e-02
5.566518165024536557e-02 -3.221591210266400163e-01 5.616434692593515188e-02
5.566518165024536557e-02 -2.450105762381715735e-01 5.981120003381053263e-02
5.566518165024536557e-02 -1.782250806375861307e-01 6.501818576128599869e-02
5.566518165024536557e-02 -1.203547091192490592e-01 7.408933853918116264e-02
5.566518165024536557e-02 -7.757726320662761132e-02 8.628396354534183244e-02
5.566518165024536557e-02 -4.640873327817929272e-02 9.969168356373918349e-02
5.566518165024536557e-02 -2.169405777395849722e-02 1.137441611545287473e-01
5.566518165024536557e-02 0.000000000000000000e+00 1.288428059803959913e-01
5.566518165024536557e-02 5.290954219729604446e-02 1.760695820396293021e-01
5.566518165024536557e-02 2.142662884817718716e-01 3.439923093807421006e-01
5.566518165024536557e-02 5.159801963946903935e-01 5.815773049991881383e-01
5.566518165024536557e-02 1.000000000000000000e+00 8.857899502100278211e-01

2.217241391831312747e-01 -1.000000000000000000e+00 1.487001708229298003e-01
2.217241391831312747e-01 -8.059619101369605021e-01 1.590542110006852861e-01
2.217241391831312747e-01 -6.506210725778338588e-01 1.703314645883953760e-01
2.217241391831312747e-01 -5.225260924319267142e-01 1.823108866656011906e-01
2.217241391831312747e-01 -4.150248121319407568e-01 1.953741837318906105e-01
2.217241391831312747e-01 -3.221591210266400163e-01 2.103317904043068842e-01
2.217241391831312747e-01 -2.450105762381715735e-01 2.267714742450643861e-01
2.217241391831312747e-01 -1.782250806375861307e-01 2.451035836714062777e-01
2.217241391831312747e-01 -1.203547091192490592e-01 2.648241044720207604e-01
2.217241391831312747e-01 -7.757726320662761132e-02 2.820003908010364491e-01
2.217241391831312747e-01 -4.640873327817929272e-02 2.959989731215201259e-01
2.217241391831312747e-01 -2.169405777395849722e-02 3.080108353425677348e-01
2.217241391831312747e-01 0.000000000000000000e+00 3.192193664419474830e-01
2.217241391831312747e-01 5.290954219729604446e-02 3.490386424210938365e-01
2.217241391831312747e-01 2.142662884817718716e-01 4.529899193286273662e-01
2.217241391831312747e-01 5.159801963946903935e-01 6.570219946684398016e-01
2.217241391831312747e-01 1.000000000000000000e+00 9.426900779114505413e-01

5.290648426267261506e-01 -1.000000000000000000e+00 3.458741495782401421e-01
5.290648426267261506e-01 -8.059619101369605021e-01 3.689587641017059716e-01
5.290648426267261506e-01 -6.506210725778338588e-01 3.917510535838299446e-01
5.290648426267261506e-01 -5.225260924319267142e-01 4.144446635667832779e-01
5.290648426267261506e-01 -4.150248121319407568e-01 4.371270124541614677e-01
5.290648426267261506e-01 -3.221591210266400163e-01 4.600776130284325860e-01
5.290648426267261506e-01 -2.450105762381715735e-01 4.818830147824075261e-01
5.290648426267261506e-01 -1.782250806375861307e-01 5.028971185660421339e-01
5.290648426267261506e-01 -1.203547091192490592e-01 5.226898397123851403e-01
5.290648426267261506e-01 -7.757726320662761132e-02 5.382109471415510438e-01
5.290648426267261506e-01 -4.640873327817929272e-02 5.499672557524618588e-01
5.290648426267261506e-01 -2.169405777395849722e-02 5.595469912878957564e-01
5.290648426267261506e-01 0.000000000000000000e+00 5.681408319561837006e-01
5.290648426267261506e-01 5.290954219729604446e-02 5.898279852798696821e-01
5.290648426267261506e-01 2.142662884817718716e-01 6.620801595829429731e-01
5.290648426267261506e-01 5.159801963946903935e-01 8.128884773984722534e-01
5.290648426267261506e-01 1.000000000000000000e+00 1.059429297026326156e+00

1.000000000000000000e+00 -1.000000000000000000e+00 6.293573275942800915e-01
1.000000000000000000e+00 -8.059619101369605021e-01 6.625051888974767822e-01
1.000000000000000000e+00 -6.506210725778338588e-01 6.925672654845850262e-01
1.000000000000000000e+00 -5.225260924319267142e-01 7.206395539098644498e-01
1.000000000000000000e+00 -4.150248121319407568e-01 7.467252705019785664e-01
1.000000000000000000e+00 -3.221591210266400163e-01 7.709943982211663327e-01
1.000000000000000000e+00 -2.450105762381715735e-01 7.922409077126899568e-01
1.000000000000000000e+00 -1.782250806375861307e-01 8.113977870692462568e-01
1.000000000000000000e+00 -1.203547091192490592e-01 8.286201893221344372e-01
1.000000000000000000e+00 -7.757726320662761132e-02 8.417700509727089608e-01
1.000000000000000000e+00 -4.640873327817929272e-02 8.515945144344686524e-01
1.000000000000000000e+00 -2.169405777395849722e-02 8.595342091108925109e-01
1.000000000000000000e+00 0.000000000000000000e+00 8.666110585076309825e-01
1.000000000000000000e+00 5.290954219729604446e-02 8.842603685322980578e-01
1.000000000000000000e+00 2.142662884817718716e-01 9.401487280017218895e-01
1.000000000000000000e+00 5.159801963946903935e-01 1.053765481019478312e+00
1.000000000000000000e+00 1.000000000000000000e+00 1.252179055138432640e+00



==> data/pb_example/u_approx_32x32.csv <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 2.060152329785917141e-02 0.000000000000000000e+00
0.000000000000000000e+00 7.053015867661543981e-02 0.000000000000000000e+00
0.000000000000000000e+00 7.939988091588173758e-02 0.000000000000000000e+00
0.000000000000000000e+00 8.717738585210492441e-02 0.000000000000000000e+00
0.000000000000000000e+00 9.442708180857657674e-02 0.000000000000000000e+00
0.000000000000000000e+00 1.014144003469328176e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.082977943993329861e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.151879943806558004e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.221723650136210954e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.293269702614773531e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.367235072138081875e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.444340947382386775e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.525349159353887318e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.611097900394415916e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.702536696046057507e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.800770096395548914e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.907108006145640799e-01 0.000000000000000000e+00
0.000000000000000000e+00 2.023135203829889428e-01 0.000000000000000000e+00
0.000000000000000000e+00 2.150799708710074976e-01 0.000000000000000000e+00
0.000000000000000000e+00 2.292539581906485324e-01 0.000000000000000000e+00
0.000000000000000000e+00 2.451456891745036615e-01 0.000000000000000000e+00
0.000000000000000000e+00 2.631574485453287426e-01 0.000000000000000000e+00
0.000000000000000000e+00 2.838214021732987091e-01 0.000000000000000000e+00
0.000000000000000000e+00 3.078578417413325718e-01 0.000000000000000000e+00
0.000000000000000000e+00 3.362674040672920528e-01 0.000000000000000000e+00
0.000000000000000000e+00 3.704832157743070953e-01 0.000000000000000000e+00
0.000000000000000000e+00 4.126340686222131349e-01 0.000000000000000000e+00
0.000000000000000000e+00 4.660254748831743621e-01 0.000000000000000000e+00
0.000000000000000000e+00 5.360833492683573231e-01 0.000000000000000000e+00
0.000000000000000000e+00 6.323719198736954539e-01 0.000000000000000000e+00
0.000000000000000000e+00 7.734235574186122397e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00

2.060158365775503764e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.060158365775503764e-02 2.060152329785917141e-02 3.164708549459711168e-02
2.060158365775503764e-02 7.053015867661543981e-02 1.183686238853837447e-01
2.060158365775503764e-02 7.939988091588173758e-02 1.331903173963245868e-01
2.060158365775503764e-02 8.717738585210492441e-02 1.456185755074475840e-01
2.060158365775503764e-02 9.442708180857657674e-02 1.566552254945680345e-01
2.060158365775503764e-02 1.014144003469328176e-01 1.667514599529656971e-01
2.060158365775503764e-02 1.082977943993329861e-01 1.761564700611432943e-01
2.060158365775503764e-02 1.151879943806558004e-01 1.850256870901828277e-01
2.060158365775503764e-02 1.221723650136210954e-01 1.934646433870369220e-01
2.060158365775503764e-02 1.293269702614773531e-01 2.015494405848329285e-01
2.060158365775503764e-02 1.367235072138081875e-01 2.093371799922699172e-01
2.060158365775503764e-02 1.444340947382386775e-01 2.168719936590315089e-01
2.060158365775503764e-02 1.525349159353887318e-01 2.241887643553966414e-01
2.060158365775503764e-02 1.611097900394415916e-01 2.313158593454525125e-01
2.060158365775503764e-02 1.702536696046057507e-01 2.382767192869698070e-01
2.060158365775503764e-02 1.800770096395548914e-01 2.450909879582356121e-01
2.060158365775503764e-02 1.907108006145640799e-01 2.517750069936018908e-01
2.060158365775503764e-02 2.023135203829889428e-01 2.583425841318992555e-01
2.060158365775503764e-02 2.150799708710074976e-01 2.648056367736936756e-01
2.060158365775503764e-02 2.292539581906485324e-01 2.711750476175649460e-01
2.060158365775503764e-02 2.451456891745036615e-01 2.774609198814699806e-01
2.060158365775503764e-02 2.631574485453287426e-01 2.836725441639437739e-01
2.060158365775503764e-02 2.838214021732987091e-01 2.898180388461211732e-01
2.060158365775503764e-02 3.078578417413325718e-01 2.959043518576384701e-01
2.060158365775503764e-02 3.362674040672920528e-01 3.019376462802343397e-01
2.060158365775503764e-02 3.704832157743070953e-01 3.079238079551578910e-01
2.060158365775503764e-02 4.126340686222131349e-01 3.138686853698893220e-01
2.060158365775503764e-02 4.660254748831743621e-01 3.197780991000961914e-01
2.060158365775503764e-02 5.360833492683573231e-01 3.256588454948919353e-01
2.060158365775503764e-02 6.323719198736954539e-01 3.315189763277381907e-01
2.060158365775503764e-02 7.734235574186122397e-01 3.373511825711237311e-01
2.060158365775503764e-02 1.000000000000000000e+00 3.431371550838803186e-01

7.053022438831964280e-02 0.000000000000000000e+00 0.000000000000000000e+00
7.053022438831964280e-02 2.060152329785917141e-02 1.183674213895964805e-01
7.053022438831964280e-02 7.053015867661543981e-02 4.437690105390992845e-01
7.053022438831964280e-02 7.939988091588173758e-02 4.993717873825496145e-01
7.053022438831964280e-02 8.717738585210492441e-02 5.460083276624884130e-01
7.053022438831964280e-02 9.442708180857657674e-02 5.874131480822988305e-01
7.053022438831964280e-02 1.014144003469328176e-01 6.252734566377715630e-01
7.053022438831964280e-02 1.082977943993329861e-01 6.605286198840306655e-01
7.053022438831964280e-02 1.151879943806558004e-01 6.937688113023317005e-01
7.053022438831964280e-02 1.221723650136210954e-01 7.253947898789301352e-01
7.053022438831964280e-02 1.293269702614773531e-01 7.556933823233987768e-01
7.053022438831964280e-02 1.367235072138081875e-01 7.848778940302372220e-01
7.053022438831964280e-02 1.444340947382386775e-01 8.131126161660039431e-01
7.053022438831964280e-02 1.525349159353887318e-01 8.405276980998468428e-01
7.053022438831964280e-02 1.611097900394415916e-01 8.672292410166566601e-01
7.053022438831964280e-02 1.702536696046057507e-01 8.933049659456185898e-01
7.053022438831964280e-02 1.800770096395548914e-01 9.188287356571267495e-01
7.053022438831964280e-02 1.907108006145640799e-01 9.438629351332791240e-01
7.053022438831964280e-02 2.023135203829889428e-01 9.684612038421744895e-01
7.053022438831964280e-02 2.150799708710074976e-01 9.926697335817095125e-01
7.053022438831964280e-02 2.292539581906485324e-01 1.016529297413777622e+00
7.053022438831964280e-02 2.451456891745036615e-01 1.040076285052571547e+00
7.053022438831964280e-02 2.631574485453287426e-01 1.063344126257422584e+00
7.053022438831964280e-02 2.838214021732987091e-01 1.086363488244680653e+00
7.053022438831964280e-02 3.078578417413325718e-01 1.109162143894506514e+00
7.053022438831964280e-02 3.362674040672920528e-01 1.131764901998032036e+00
7.053022438831964280e-02 3.704832157743070953e-01 1.154194648245095545e+00
7.053022438831964280e-02 4.126340686222131349e-01 1.176473659385711024e+00
7.053022438831964280e-02 4.660254748831743621e-01 1.198623288903899464e+00
7.053022438831964280e-02 5.360833492683573231e-01 1.220664610752359547e+00
7.053022438831964280e-02 6.323719198736954539e-01 1.242620208789548375e+00
7.053022438831964280e-02 7.734235574186122397e-01 1.264498634078037309e+00
7.053022438831964280e-02 1.000000000000000000e+00 1.286187461981587399e+00

7.939988959324997819e-02 0.000000000000000000e+00 0.000000000000000000e+00
7.939988959324997819e-02 2.060152329785917141e-02 1.331891865221015714e-01
7.939988959324997819e-02 7.053015867661543981e-02 4.993694026058757007e-01
7.939988959324997819e-02 7.939988091588173758e-02 5.619443367878969031e-01
7.939988959324997819e-02 8.717738585210492441e-02 6.144293926564776687e-01
7.939988959324997819e-02 9.442708180857657674e-02 6.610251000153275491e-01
7.939988959324997819e-02 1.014144003469328176e-01 7.036305935873333750e-01
7.939988959324997819e-02 1.082977943993329861e-01 7.433039572828092911e-01
7.939988959324997819e-02 1.151879943806558004e-01 7.807098294654590820e-01
7.939988959324997819e-02 1.221723650136210954e-01 8.162990627941979493e-01
7.939988959324997819e-02 1.293269702614773531e-01 8.503940308556998673e-01
7.939988959324997819e-02 1.367235072138081875e-01 8.832345019025152899e-01
7.939988959324997819e-02 1.444340947382386775e-01 9.150053591830481503e-01
7.939988959324997819e-02 1.525349159353887318e-01 9.458532433701161146e-01
7.939988959324997819e-02 1.611097900394415916e-01 9.758977720920004595e-01
7.939988959324997819e-02 1.702536696046057507e-01 1.005237865942168796e+00
7.939988959324997819e-02 1.800770096395548914e-01 1.033956848620605218e+00
7.939988959324997819e-02 1.907108006145640799e-01 1.062125113130049092e+00
7.939988959324997819e-02 2.023135203829889428e-01 1.089803140296601969e+00
7.939988959324997819e-02 2.150799708710074976e-01 1.117042930240972787e+00
7.939988959324997819e-02 2.292539581906485324e-01 1.143890334032244605e+00
7.939988959324997819e-02 2.451456891745036615e-01 1.170386278354433207e+00
7.939988959324997819e-02 2.631574485453287426e-01 1.196568319095516975e+00
7.939988959324997819e-02 2.838214021732987091e-01 1.222470732510631874e+00
7.939988959324997819e-02 3.078578417413325718e-01 1.248124387789215639e+00
7.939988959324997819e-02 3.362674040672920528e-01 1.273557005650814755e+00
7.939988959324997819e-02 3.704832157743070953e-01 1.298794716452155384e+00
7.939988959324997819e-02 4.126340686222131349e-01 1.323863479439919777e+00
7.939988959324997819e-02 4.660254748831743621e-01 1.348788045803964275e+00
7.939988959324997819e-02 5.360833492683573231e-01 1.373591161133262073e+00
7.939988959324997819e-02 6.323719198736954539e-01 1.398294747933877202e+00
7.939988959324997819e-02 7.734235574186122397e-01 1.422915390141318071e+00
7.939988959324997819e-02 1.000000000000000000e+00 1.447324130458887526e+00

8.717744878116608087e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.717744878116608087e-02 2.060152329785917141e-02 1.456196962739988998e-01
8.717744878116608087e-02 7.053015867661543981e-02 5.460037464309105415e-01
8.717744878116608087e-02 7.939988091588173758e-02 6.144252026085350593e-01
8.717744878116608087e-02 8.717738585210492441e-02 6.718142162763710568e-01
8.717744878116608087e-02 9.442708180857657674e-02 7.227624428320095218e-01
8.717744878116608087e-02 1.014144003469328176e-01 7.693470229583130315e-01
8.717744878116608087e-02 1.082977943993329861e-01 8.127256365285085993e-01
8.717744878116608087e-02 1.151879943806558004e-01 8.536252326118478617e-01
8.717744878116608087e-02 1.221723650136210954e-01 8.925385328553937514e-01
8.717744878116608087e-02 1.293269702614773531e-01 9.298176885833683292e-01
8.717744878116608087e-02 1.367235072138081875e-01 9.657247272912042879e-01
8.717744878116608087e-02 1.444340947382386775e-01 1.000461888057768256e+00
8.717744878116608087e-02 1.525349159353887318e-01 1.034189678875098828e+00
8.717744878116608087e-02 1.611097900394415916e-01 1.067039019678253320e+00
8.717744878116608087e-02 1.702536696046057507e-01 1.099118133935021113e+00
8.717744878116608087e-02 1.800770096395548914e-01 1.130518156354829218e+00
8.717744878116608087e-02 1.907108006145640799e-01 1.161316066379107781e+00
8.717744878116608087e-02 2.023135203829889428e-01 1.191577988292199963e+00
8.717744878116608087e-02 2.150799708710074976e-01 1.221360778628619359e+00
8.717744878116608087e-02 2.292539581906485324e-01 1.250714619243162185e+00
8.717744878116608087e-02 2.451456891745036615e-01 1.279684345573389281e+00
8.717744878116608087e-02 2.631574485453287426e-01 1.308311027011508587e+00
8.717744878116608087e-02 2.838214021732987091e-01 1.336631942775905468e+00
8.717744878116608087e-02 3.078578417413325718e-01 1.364680521955121018e+00
8.717744878116608087e-02 3.362674040672920528e-01 1.392486938493654458e+00
8.717744878116608087e-02 3.704832157743070953e-01 1.420080051147629474e+00
8.717744878116608087e-02 4.126340686222131349e-01 1.447488859447605858e+00
8.717744878116608087e-02 4.660254748831743621e-01 1.474741060601896248e+00
8.717744878116608087e-02 5.360833492683573231e-01 1.501861186550019767e+00
8.717744878116608087e-02 6.323719198736954539e-01 1.528870418345070759e+00
8.717744878116608087e-02 7.734235574186122397e-01 1.555790704437398198e+00
8.717744878116608087e-02 1.000000000000000000e+00 1.582474989859272041e+00

9.442709314491566641e-02 0.000000000000000000e+00 0.000000000000000000e+00
9.442709314491566641e-02 2.060152329785917141e-02 1.566580645649966741e-01
9.442709314491566641e-02 7.053015867661543981e-02 5.874086802132107987e-01
9.442709314491566641e-02 7.939988091588173758e-02 6.610192382508185416e-01
9.442709314491566641e-02 8.717738585210492441e-02 7.227605780972727878e-01
9.442709314491566641e-02 9.442708180857657674e-02 7.775718242685408788e-01
9.442709314491566641e-02 1.014144003469328176e-01 8.276882789550287223e-01
9.442709314491566641e-02 1.082977943993329861e-01 8.743559687528320579e-01
9.442709314491566641e-02 1.151879943806558004e-01 9.183569988255637639e-01
9.442709314491566641e-02 1.221723650136210954e-01 9.602211535927271946e-01
9.442709314491566641e-02 1.293269702614773531e-01 1.000327021936870953e+00
9.442709314491566641e-02 1.367235072138081875e-01 1.038956458619257228e+00
9.442709314491566641e-02 1.444340947382386775e-01 1.076327162729314502e+00
9.442709314491566641e-02 1.525349159353887318e-01 1.112611942886638339e+00
9.442709314491566641e-02 1.611097900394415916e-01 1.147951678548075671e+00
9.442709314491566641e-02 1.702536696046057507e-01 1.182462738319387308e+00
9.442709314491566641e-02 1.800770096395548914e-01 1.216243068717727915e+00
9.442709314491566641e-02 1.907108006145640799e-01 1.249375398217092537e+00
9.442709314491566641e-02 2.023135203829889428e-01 1.281930823585025525e+00
9.442709314491566641e-02 2.150799708710074976e-01 1.313970559017680229e+00
9.442709314491566641e-02 2.292539581906485324e-01 1.345548746801726425e+00
9.442709314491566641e-02 2.451456891745036615e-01 1.376713824351394999e+00
9.442709314491566641e-02 2.631574485453287426e-01 1.407510078168699108e+00
9.442709314491566641e-02 2.838214021732987091e-01 1.437977518152802281e+00
9.442709314491566641e-02 3.078578417413325718e-01 1.468151909899861440e+00
9.442709314491566641e-02 3.362674040672920528e-01 1.498065636295283110e+00
9.442709314491566641e-02 3.704832157743070953e-01 1.527749849405076521e+00
9.442709314491566641e-02 4.126340686222131349e-01 1.557235939397498825e+00
9.442709314491566641e-02 4.660254748831743621e-01 1.586554078492469211e+00
9.442709314491566641e-02 5.360833492683573231e-01 1.615730805811791182e+00
9.442709314491566641e-02 6.323719198736954539e-01 1.644787059920138628e+00
9.442709314491566641e-02 7.734235574186122397e-01 1.673749212420553301e+00
9.442709314491566641e-02 1.000000000000000000e+00 1.702454686356450919e+00

1.014144577909351225e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.014144577909351225e-01 2.060152329785917141e-02 1.667546414622816664e-01
1.014144577909351225e-01 7.053015867661543981e-02 6.252720085915618453e-01
1.014144577909351225e-01 7.939988091588173758e-02 7.036266644583506480e-01
1.014144577909351225e-01 8.717738585210492441e-02 7.693470537273453536e-01
1.014144577909351225e-01 9.442708180857657674e-02 8.276902075657111002e-01
1.014144577909351225e-01 1.014144003469328176e-01 8.810360836735412482e-01
1.014144577909351225e-01 1.082977943993329861e-01 9.307113581753616582e-01
1.014144577909351225e-01 1.151879943806558004e-01 9.775484074818963087e-01
1.014144577909351225e-01 1.221723650136210954e-01 1.022110831346799031e+00
1.014144577909351225e-01 1.293269702614773531e-01 1.064801423089297483e+00
1.014144577909351225e-01 1.367235072138081875e-01 1.105920240263737364e+00
1.014144577909351225e-01 1.444340947382386775e-01 1.145699163756896732e+00
1.014144577909351225e-01 1.525349159353887318e-01 1.184322236705585674e+00
1.014144577909351225e-01 1.611097900394415916e-01 1.221939384489196145e+00
1.014144577909351225e-01 1.702536696046057507e-01 1.258674343139717378e+00
1.014144577909351225e-01 1.800770096395548914e-01 1.294631217028495707e+00
1.014144577909351225e-01 1.907108006145640799e-01 1.329897955842584967e+00
1.014144577909351225e-01 2.023135203829889428e-01 1.364550220422849236e+00
1.014144577909351225e-01 2.150799708710074976e-01 1.398653276531845568e+00
1.014144577909351225e-01 2.292539581906485324e-01 1.432264971382371410e+00
1.014144577909351225e-01 2.451456891745036615e-01 1.465437091932815017e+00
1.014144577909351225e-01 2.631574485453287426e-01 1.498216883164726232e+00
1.014144577909351225e-01 2.838214021732987091e-01 1.530646872227713118e+00
1.014144577909351225e-01 3.078578417413325718e-01 1.562765027770153026e+00
1.014144577909351225e-01 3.362674040672920528e-01 1.594605806553577088e+00
1.014144577909351225e-01 3.704832157743070953e-01 1.626202338945393899e+00
1.014144577909351225e-01 4.126340686222131349e-01 1.657587870334329638e+00
1.014144577909351225e-01 4.660254748831743621e-01 1.688794622165957104e+00
1.014144577909351225e-01 5.360833492683573231e-01 1.719851286986759931e+00
1.014144577909351225e-01 6.323719198736954539e-01 1.750778972271979761e+00
1.014144577909351225e-01 7.734235574186122397e-01 1.781607681303341684e+00
1.014144577909351225e-01 1.000000000000000000e+00 1.812163286106430515e+00

1.082978068682848016e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.082978068682848016e-01 2.060152329785917141e-02 1.761583099589728307e-01
1.082978068682848016e-01 7.053015867661543981e-02 6.605298237413657070e-01
1.082978068682848016e-01 7.939988091588173758e-02 7.433018202067577240e-01
1.082978068682848016e-01 8.717738585210492441e-02 8.127272487147204627e-01
1.082978068682848016e-01 9.442708180857657674e-02 8.743593090775905186e-01
1.082978068682848016e-01 1.014144003469328176e-01 9.307126270592301909e-01
1.082978068682848016e-01 1.082977943993329861e-01 9.831888158748064432e-01
1.082978068682848016e-01 1.151879943806558004e-01 1.032666919212253287e+00
1.082978068682848016e-01 1.221723650136210954e-01 1.079741988582868073e+00
1.082978068682848016e-01 1.293269702614773531e-01 1.124839415025662426e+00
1.082978068682848016e-01 1.367235072138081875e-01 1.168276290886154811e+00
1.082978068682848016e-01 1.444340947382386775e-01 1.210297753288537725e+00
1.082978068682848016e-01 1.525349159353887318e-01 1.251098305781041864e+00
1.082978068682848016e-01 1.611097900394415916e-01 1.290836262069550600e+00
1.082978068682848016e-01 1.702536696046057507e-01 1.329642177387759139e+00
1.082978068682848016e-01 1.800770096395548914e-01 1.367625866607536711e+00
1.082978068682848016e-01 1.907108006145640799e-01 1.404880150218531520e+00
1.082978068682848016e-01 2.023135203829889428e-01 1.441484980667661286e+00
1.082978068682848016e-01 2.150799708710074976e-01 1.477509448026655958e+00
1.082978068682848016e-01 2.292539581906485324e-01 1.513014869415600039e+00
1.082978068682848016e-01 2.451456891745036615e-01 1.548056109617046205e+00
1.082978068682848016e-01 2.631574485453287426e-01 1.582683089999768811e+00
1.082978068682848016e-01 2.838214021732987091e-01 1.616940645323130532e+00
1.082978068682848016e-01 3.078578417413325718e-01 1.650868861749413385e+00
1.082978068682848016e-01 3.362674040672920528e-01 1.684504234238118459e+00
1.082978068682848016e-01 3.704832157743070953e-01 1.717881709372530485e+00
1.082978068682848016e-01 4.126340686222131349e-01 1.751036025482160197e+00
1.082978068682848016e-01 4.660254748831743621e-01 1.784001120367795679e+00
1.082978068682848016e-01 5.360833492683573231e-01 1.816807905294613112e+00
1.082978068682848016e-01 6.323719198736954539e-01 1.849477860312588984e+00
1.082978068682848016e-01 7.734235574186122397e-01 1.882043525841372578e+00
1.082978068682848016e-01 1.000000000000000000e+00 1.914323052784997481e+00

1.151880507655535929e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.151880507655535929e-01 2.060152329785917141e-02 1.850254448016474818e-01
1.151880507655535929e-01 7.053015867661543981e-02 6.937715313984039733e-01
1.151880507655535929e-01 7.939988091588173758e-02 7.807084732460413123e-01
1.151880507655535929e-01 8.717738585210492441e-02 8.536272809294251918e-01
1.151880507655535929e-01 9.442708180857657674e-02 9.183605255157717417e-01
1.151880507655535929e-01 1.014144003469328176e-01 9.775497429672962424e-01
1.151880507655535929e-01 1.082977943993329861e-01 1.032667042583147010e+00
1.151880507655535929e-01 1.151879943806558004e-01 1.084635359754796857e+00
1.151880507655535929e-01 1.221723650136210954e-01 1.134079404509028111e+00
1.151880507655535929e-01 1.293269702614773531e-01 1.181445957562049953e+00
1.151880507655535929e-01 1.367235072138081875e-01 1.227068264179673296e+00
1.151880507655535929e-01 1.444340947382386775e-01 1.271204011775890708e+00
1.151880507655535929e-01 1.525349159353887318e-01 1.314057572155456377e+00
1.151880507655535929e-01 1.611097900394415916e-01 1.355795148710555287e+00
1.151880507655535929e-01 1.702536696046057507e-01 1.396553707703263481e+00
1.151880507655535929e-01 1.800770096395548914e-01 1.436448448746626472e+00
1.151880507655535929e-01 1.907108006145640799e-01 1.475576810993020294e+00
1.151880507655535929e-01 2.023135203829889428e-01 1.514022834689986663e+00
1.151880507655535929e-01 2.150799708710074976e-01 1.551859241085786545e+00
1.151880507655535929e-01 2.292539581906485324e-01 1.589150588054581315e+00
1.151880507655535929e-01 2.451456891745036615e-01 1.625954540359278333e+00
1.151880507655535929e-01 2.631574485453287426e-01 1.662323415139392413e+00
1.151880507655535929e-01 2.838214021732987091e-01 1.698304164513862125e+00
1.151880507655535929e-01 3.078578417413325718e-01 1.733938947434881417e+00
1.151880507655535929e-01 3.362674040672920528e-01 1.769266333624527121e+00
1.151880507655535929e-01 3.704832157743070953e-01 1.804323043819816341e+00
1.151880507655535929e-01 4.126340686222131349e-01 1.839145098216935281e+00
1.151880507655535929e-01 4.660254748831743621e-01 1.873767915061869127e+00
1.151880507655535929e-01 5.360833492683573231e-01 1.908224648998742001e+00
1.151880507655535929e-01 6.323719198736954539e-01 1.942537225578064408e+00
1.151880507655535929e-01 7.734235574186122397e-01 1.976739354006058047e+00
1.151880507655535929e-01 1.000000000000000000e+00 2.010644473340203575e+00

1.221723754970424902e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.221723754970424902e-01 2.060152329785917141e-02 1.934622806869064071e-01
1.221723754970424902e-01 7.053015867661543981e-02 7.253969176011231257e-01
1.221723754970424902e-01 7.939988091588173758e-02 8.162964911256826994e-01
1.221723754970424902e-01 8.717738585210492441e-02 8.925389501985112606e-01
1.221723754970424902e-01 9.442708180857657674e-02 9.602227980316969669e-01
1.221723754970424902e-01 1.014144003469328176e-01 1.022110247893980750e+00
1.221723754970424902e-01 1.082977943993329861e-01 1.079740344320072820e+00
1.221723754970424902e-01 1.151879943806558004e-01 1.134077714024699590e+00
1.221723754970424902e-01 1.221723650136210954e-01 1.185775321509789260e+00
1.221723754970424902e-01 1.293269702614773531e-01 1.235300391801586573e+00
1.221723754970424902e-01 1.367235072138081875e-01 1.283001622516109830e+00
1.221723754970424902e-01 1.444340947382386775e-01 1.329148680997708221e+00
1.221723754970424902e-01 1.525349159353887318e-01 1.373955326299238777e+00
1.221723754970424902e-01 1.611097900394415916e-01 1.417595249048430261e+00
1.221723754970424902e-01 1.702536696046057507e-01 1.460211501161900571e+00
1.221723754970424902e-01 1.800770096395548914e-01 1.501924410187844394e+00
1.221723754970424902e-01 1.907108006145640799e-01 1.542835834593071720e+00
1.221723754970424902e-01 2.023135203829889428e-01 1.583033735092213901e+00
1.221723754970424902e-01 2.150799708710074976e-01 1.622594295007588894e+00
1.221723754970424902e-01 2.292539581906485324e-01 1.661585106590129479e+00
1.221723754970424902e-01 2.451456891745036615e-01 1.700066389493112728e+00
1.221723754970424902e-01 2.631574485453287426e-01 1.738092620391790799e+00
1.221723754970424902e-01 2.838214021732987091e-01 1.775712720881821083e+00
1.221723754970424902e-01 3.078578417413325718e-01 1.812970904012337625e+00
1.221723754970424902e-01 3.362674040672920528e-01 1.849907869702049013e+00
1.221723754970424902e-01 3.704832157743070953e-01 1.886562117101677316e+00
1.221723754970424902e-01 4.126340686222131349e-01 1.922970825562410502e+00
1.221723754970424902e-01 4.660254748831743621e-01 1.959170735440195488e+00
1.221723754970424902e-01 5.360833492683573231e-01 1.995197273917248104e+00
1.221723754970424902e-01 6.323719198736954539e-01 2.031072879263490893e+00
1.221723754970424902e-01 7.734235574186122397e-01 2.066830995404066229e+00
1.221723754970424902e-01 1.000000000000000000e+00 2.102282401063766404e+00

1.293270293448940955e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.293270293448940955e-01 2.060152329785917141e-02 2.015458649378804312e-01
1.293270293448940955e-01 7.053015867661543981e-02 7.556946699332940387e-01
1.293270293448940955e-01 7.939988091588173758e-02 8.503904251535508996e-01
1.293270293448940955e-01 8.717738585210492441e-02 9.298168352102655909e-01
1.293270293448940955e-01 9.442708180857657674e-02 1.000327315234146308e+00
1.293270293448940955e-01 1.014144003469328176e-01 1.064799628911807794e+00
1.293270293448940955e-01 1.082977943993329861e-01 1.124836839385342513e+00
1.293270293448940955e-01 1.151879943806558004e-01 1.181443481815578567e+00
1.293270293448940955e-01 1.221723650136210954e-01 1.235299643571222683e+00
1.293270293448940955e-01 1.293269702614773531e-01 1.286892221856926311e+00
1.293270293448940955e-01 1.367235072138081875e-01 1.336584778438935306e+00
1.293270293448940955e-01 1.444340947382386775e-01 1.384658471777430400e+00
1.293270293448940955e-01 1.525349159353887318e-01 1.431336034757878517e+00
1.293270293448940955e-01 1.611097900394415916e-01 1.476798302743279168e+00
1.293270293448940955e-01 1.702536696046057507e-01 1.521194139903317977e+00
1.293270293448940955e-01 1.800770096395548914e-01 1.564648787280330522e+00
1.293270293448940955e-01 1.907108006145640799e-01 1.607268354717276360e+00
1.293270293448940955e-01 2.023135203829889428e-01 1.649144579825680745e+00
1.293270293448940955e-01 2.150799708710074976e-01 1.690356964149080543e+00
1.293270293448940955e-01 2.292539581906485324e-01 1.730975968422078237e+00
1.293270293448940955e-01 2.451456891745036615e-01 1.771064184701047095e+00
1.293270293448940955e-01 2.631574485453287426e-01 1.810678086149384969e+00
1.293270293448940955e-01 2.838214021732987091e-01 1.849868468606087557e+00
1.293270293448940955e-01 3.078578417413325718e-01 1.888681584913477707e+00
1.293270293448940955e-01 3.362674040672920528e-01 1.927160285004456908e+00
1.293270293448940955e-01 3.704832157743070953e-01 1.965344824743354701e+00
1.293270293448940955e-01 4.126340686222131349e-01 2.003273445807463471e+00
1.293270293448940955e-01 4.660254748831743621e-01 2.040984105603117715e+00
1.293270293448940955e-01 5.360833492683573231e-01 2.078514566026872235e+00
1.293270293448940955e-01 6.323719198736954539e-01 2.115887935849587009e+00
1.293270293448940955e-01 7.734235574186122397e-01 2.153136113572172938e+00
1.293270293448940955e-01 1.000000000000000000e+00 2.190068442667868709e+00

1.367235120064056453e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.367235120064056453e-01 2.060152329785917141e-02 2.093333554358360049e-01
1.367235120064056453e-01 7.053015867661543981e-02 7.848782994688511261e-01
1.367235120064056453e-01 7.939988091588173758e-02 8.832302492165060581e-01
1.367235120064056453e-01 8.717738585210492441e-02 9.657231140898958621e-01
1.367235120064056453e-01 9.442708180857657674e-02 1.038955972878294221e+00
1.367235120064056453e-01 1.014144003469328176e-01 1.105917828882241549e+00
1.367235120064056453e-01 1.082977943993329861e-01 1.168273325922636774e+00
1.367235120064056453e-01 1.151879943806558004e-01 1.227065429494113014e+00
1.367235120064056453e-01 1.221723650136210954e-01 1.283000406828092244e+00
1.367235120064056453e-01 1.293269702614773531e-01 1.336584165673685431e+00
1.367235120064056453e-01 1.367235072138081875e-01 1.388194610338161716e+00
1.367235120064056453e-01 1.444340947382386775e-01 1.438123950347577340e+00
1.367235120064056453e-01 1.525349159353887318e-01 1.486603523438224217e+00
1.367235120064056453e-01 1.611097900394415916e-01 1.533821010870420221e+00
1.367235120064056453e-01 1.702536696046057507e-01 1.579930855965891334e+00
1.367235120064056453e-01 1.800770096395548914e-01 1.625063031946738734e+00
1.367235120064056453e-01 1.907108006145640799e-01 1.669327755634417043e+00
1.367235120064056453e-01 2.023135203829889428e-01 1.712820415746499902e+00
1.367235120064056453e-01 2.150799708710074976e-01 1.755623711372252149e+00
1.367235120064056453e-01 2.292539581906485324e-01 1.797810849451217274e+00
1.367235120064056453e-01 2.451456891745036615e-01 1.839446681520706006e+00
1.367235120064056453e-01 2.631574485453287426e-01 1.880589593134872839e+00
1.367235120064056453e-01 2.838214021732987091e-01 1.921292209444751764e+00
1.367235120064056453e-01 3.078578417413325718e-01 1.961602796853013420e+00
1.367235120064056453e-01 3.362674040672920528e-01 2.001566307683649626e+00
1.367235120064056453e-01 3.704832157743070953e-01 2.041224664894071950e+00
1.367235120064056453e-01 4.126340686222131349e-01 2.080617062115572846e+00
1.367235120064056453e-01 4.660254748831743621e-01 2.119782598948269481e+00
1.367235120064056453e-01 5.360833492683573231e-01 2.158761465650566258e+00
1.367235120064056453e-01 6.323719198736954539e-01 2.197577724649635744e+00
1.367235120064056453e-01 7.734235574186122397e-01 2.236260756887077150e+00
1.367235120064056453e-01 1.000000000000000000e+00 2.274619076051703548e+00

1.444341604887790786e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.444341604887790786e-01 2.060152329785917141e-02 2.168689609433590570e-01
1.444341604887790786e-01 7.053015867661543981e-02 8.131132234957454408e-01
1.444341604887790786e-01 7.939988091588173758e-02 9.150020229543237571e-01
1.444341604887790786e-01 8.717738585210492441e-02 1.000461218569744792e+00
1.444341604887790786e-01 9.442708180857657674e-02 1.076327658050941993e+00
1.444341604887790786e-01 1.014144003469328176e-01 1.145697903043209287e+00
1.444341604887790786e-01 1.082977943993329861e-01 1.210296111937398500e+00
1.444341604887790786e-01 1.151879943806558004e-01 1.271202434240146451e+00
1.444341604887790786e-01 1.221723650136210954e-01 1.329148509949656720e+00
1.444341604887790786e-01 1.293269702614773531e-01 1.384658669846802193e+00
1.444341604887790786e-01 1.367235072138081875e-01 1.438124682886505301e+00
1.444341604887790786e-01 1.444340947382386775e-01 1.489849405630019330e+00
1.444341604887790786e-01 1.525349159353887318e-01 1.540072450456700048e+00
1.444341604887790786e-01 1.611097900394415916e-01 1.588988088248167285e+00
1.444341604887790786e-01 1.702536696046057507e-01 1.636756149894367685e+00
1.444341604887790786e-01 1.800770096395548914e-01 1.683511193728709054e+00
1.444341604887790786e-01 1.907108006145640799e-01 1.729367421667484139e+00
1.444341604887790786e-01 2.023135203829889428e-01 1.774423760967581254e+00
1.444341604887790786e-01 2.150799708710074976e-01 1.818766002334674337e+00
1.444341604887790786e-01 2.292539581906485324e-01 1.862470008330653348e+00
1.444341604887790786e-01 2.451456891745036615e-01 1.905602832666881907e+00
1.444341604887790786e-01 2.631574485453287426e-01 1.948224754834863015e+00
1.444341604887790786e-01 2.838214021732987091e-01 1.990390225468899654e+00
1.444341604887790786e-01 3.078578417413325718e-01 2.032149483146517888e+00
1.444341604887790786e-01 3.362674040672920528e-01 2.073549467919862277e+00
1.444341604887790786e-01 3.704832157743070953e-01 2.114633610165065569e+00
1.444341604887790786e-01 4.126340686222131349e-01 2.155441921383034920e+00
1.444341604887790786e-01 4.660254748831743621e-01 2.196014578108496540e+00
1.444341604887790786e-01 5.360833492683573231e-01 2.236394291336565754e+00
1.444341604887790786e-01 6.323719198736954539e-01 2.276606458394715204e+00
1.444341604887790786e-01 7.734235574186122397e-01 2.316677354105018516e+00
1.444341604887790786e-01 1.000000000000000000e+00 2.356414834713544959e+00

1.525349127346635469e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.525349127346635469e-01 2.060152329785917141e-02 2.241869072682561581e-01
1.525349127346635469e-01 7.053015867661543981e-02 8.405282403099183508e-01
1.525349127346635469e-01 7.939988091588173758e-02 9.458507848601307444e-01
1.525349127346635469e-01 8.717738585210492441e-02 1.034189869453312038e+00
1.525349127346635469e-01 9.442708180857657674e-02 1.112613255636992315e+00
1.525349127346635469e-01 1.014144003469328176e-01 1.184321874293657650e+00
1.525349127346635469e-01 1.082977943993329861e-01 1.251097626843302724e+00
1.525349127346635469e-01 1.151879943806558004e-01 1.314056781474641555e+00
1.525349127346635469e-01 1.221723650136210954e-01 1.373955646117789975e+00
1.525349127346635469e-01 1.293269702614773531e-01 1.431336441565061124e+00
1.525349127346635469e-01 1.367235072138081875e-01 1.486604358446259377e+00
1.525349127346635469e-01 1.444340947382386775e-01 1.540072530630167469e+00
1.525349127346635469e-01 1.525349159353887318e-01 1.591988555939472416e+00
1.525349127346635469e-01 1.611097900394415916e-01 1.642553085123064749e+00
1.525349127346635469e-01 1.702536696046057507e-01 1.691931190677357977e+00
1.525349127346635469e-01 1.800770096395548914e-01 1.740261905889213923e+00
1.525349127346635469e-01 1.907108006145640799e-01 1.787663317939204743e+00
1.525349127346635469e-01 2.023135203829889428e-01 1.834237787633867800e+00
1.525349127346635469e-01 2.150799708710074976e-01 1.880074093233673027e+00
1.525349127346635469e-01 2.292539581906485324e-01 1.925250672889459613e+00
1.525349127346635469e-01 2.451456891745036615e-01 1.969836753680191732e+00
1.525349127346635469e-01 2.631574485453287426e-01 2.013894530413415040e+00
1.525349127346635469e-01 2.838214021732987091e-01 2.057480302912690462e+00
1.525349127346635469e-01 3.078578417413325718e-01 2.100646232611635966e+00
1.525349127346635469e-01 3.362674040672920528e-01 2.143441092051717956e+00
1.525349127346635469e-01 3.704832157743070953e-01 2.185909620766367745e+00
1.525349127346635469e-01 4.126340686222131349e-01 2.228092506497826975e+00
1.525349127346635469e-01 4.660254748831743621e-01 2.270030931423693499e+00
1.525349127346635469e-01 5.360833492683573231e-01 2.311770163510602050e+00
1.525349127346635469e-01 6.323719198736954539e-01 2.353337341314728715e+00
1.525349127346635469e-01 7.734235574186122397e-01 2.394755445318570874e+00
1.525349127346635469e-01 1.000000000000000000e+00 2.435831567522431129e+00

1.611098635985332983e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.611098635985332983e-01 2.060152329785917141e-02 2.313153043859264846e-01
1.611098635985332983e-01 7.053015867661543981e-02 8.672297778583543115e-01
1.611098635985332983e-01 7.939988091588173758e-02 9.758964508150071993e-01
1.611098635985332983e-01 8.717738585210492441e-02 1.067040316298918823e+00
1.611098635985332983e-01 9.442708180857657674e-02 1.147954050047277796e+00
1.611098635985332983e-01 1.014144003469328176e-01 1.221940177716740239e+00
1.611098635985332983e-01 1.082977943993329861e-01 1.290836824030379137e+00
1.611098635985332983e-01 1.151879943806558004e-01 1.355795464724802946e+00
1.611098635985332983e-01 1.221723650136210954e-01 1.417596458225815148e+00
1.611098635985332983e-01 1.293269702614773531e-01 1.476799431930811979e+00
1.611098635985332983e-01 1.367235072138081875e-01 1.533822591844890892e+00
1.611098635985332983e-01 1.444340947382386775e-01 1.588989018171200307e+00
1.611098635985332983e-01 1.525349159353887318e-01 1.642554050251213038e+00
1.611098635985332983e-01 1.611097900394415916e-01 1.694724558204702358e+00
1.611098635985332983e-01 1.702536696046057507e-01 1.745670756924148526e+00
1.611098635985332983e-01 1.800770096395548914e-01 1.795536081263406247e+00
1.611098635985332983e-01 1.907108006145640799e-01 1.844442424380515533e+00
1.611098635985332983e-01 2.023135203829889428e-01 1.892495478722187707e+00
1.611098635985332983e-01 2.150799708710074976e-01 1.939786897201742022e+00
1.611098635985332983e-01 2.292539581906485324e-01 1.986397603931717493e+00
1.611098635985332983e-01 2.451456891745036615e-01 2.032398970060837584e+00
1.611098635985332983e-01 2.631574485453287426e-01 2.077855136909479761e+00
1.611098635985332983e-01 2.838214021732987091e-01 2.122824288125325864e+00
1.611098635985332983e-01 3.078578417413325718e-01 2.167360461165370289e+00
1.611098635985332983e-01 3.362674040672920528e-01 2.211514104473580655e+00
1.611098635985332983e-01 3.704832157743070953e-01 2.255331081839474283e+00
1.611098635985332983e-01 4.126340686222131349e-01 2.298852644853728755e+00
1.611098635985332983e-01 4.660254748831743621e-01 2.342120899594450023e+00
1.611098635985332983e-01 5.360833492683573231e-01 2.385183591328772224e+00
1.611098635985332983e-01 6.323719198736954539e-01 2.428069933754807508e+00
1.611098635985332983e-01 7.734235574186122397e-01 2.470799803798558347e+00
1.611098635985332983e-01 1.000000000000000000e+00 2.513179290765291007e+00

1.702536598852821548e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.702536598852821548e-01 2.060152329785917141e-02 2.382769102986762866e-01
1.702536598852821548e-01 7.053015867661543981e-02 8.933044215879383243e-01
1.702536598852821548e-01 7.939988091588173758e-02 1.005236548266390972e+00
1.702536598852821548e-01 8.717738585210492441e-02 1.099119235084444757e+00
1.702536598852821548e-01 9.442708180857657674e-02 1.182464771086994437e+00
1.702536598852821548e-01 1.014144003469328176e-01 1.258674850499595932e+00
1.702536598852821548e-01 1.082977943993329861e-01 1.329642516017706777e+00
1.702536598852821548e-01 1.151879943806558004e-01 1.396553671041246725e+00
1.702536598852821548e-01 1.221723650136210954e-01 1.460212182854738527e+00
1.702536598852821548e-01 1.293269702614773531e-01 1.521194648696139184e+00
1.702536598852821548e-01 1.367235072138081875e-01 1.579931921610186363e+00
1.702536598852821548e-01 1.444340947382386775e-01 1.636756736978093318e+00
1.702536598852821548e-01 1.525349159353887318e-01 1.691931975046260028e+00
1.702536598852821548e-01 1.611097900394415916e-01 1.745670608568541837e+00
1.702536598852821548e-01 1.702536696046057507e-01 1.798147934907157852e+00
1.702536598852821548e-01 1.800770096395548914e-01 1.849511746995857742e+00
1.702536598852821548e-01 1.907108006145640799e-01 1.899887681004771345e+00
1.702536598852821548e-01 2.023135203829889428e-01 1.949384660188227869e+00
1.702536598852821548e-01 2.150799708710074976e-01 1.998097086800846522e+00
1.702536598852821548e-01 2.292539581906485324e-01 2.046108260872234741e+00
1.702536598852821548e-01 2.451456891745036615e-01 2.093491646702943410e+00
1.702536598852821548e-01 2.631574485453287426e-01 2.140313346296453645e+00
1.702536598852821548e-01 2.838214021732987091e-01 2.186633453554227557e+00
1.702536598852821548e-01 3.078578417413325718e-01 2.232507842160701195e+00
1.702536598852821548e-01 3.362674040672920528e-01 2.277988513631717726e+00
1.702536598852821548e-01 3.704832157743070953e-01 2.323122339152372540e+00
1.702536598852821548e-01 4.126340686222131349e-01 2.367951099108701829e+00
1.702536598852821548e-01 4.660254748831743621e-01 2.412517743342863064e+00
1.702536598852821548e-01 5.360833492683573231e-01 2.456872251741115676e+00
1.702536598852821548e-01 6.323719198736954539e-01 2.501046071489684497e+00
1.702536598852821548e-01 7.734235574186122397e-01 2.545056495786035544e+00
1.702536598852821548e-01 1.000000000000000000e+00 2.588708400934408349e+00

1.800770845235004081e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.800770845235004081e-01 2.060152329785917141e-02 2.450914176296023761e-01
1.800770845235004081e-01 7.053015867661543981e-02 9.188273107790063676e-01
1.800770845235004081e-01 7.939988091588173758e-02 1.033955648334210053e+00
1.800770845235004081e-01 8.717738585210492441e-02 1.130519053883451974e+00
1.800770845235004081e-01 9.442708180857657674e-02 1.216244742252186706e+00
1.800770845235004081e-01 1.014144003469328176e-01 1.294631460105716503e+00
1.800770845235004081e-01 1.082977943993329861e-01 1.367626052641726320e+00
1.800770845235004081e-01 1.151879943806558004e-01 1.436448186489488243e+00
1.800770845235004081e-01 1.221723650136210954e-01 1.501924764825465664e+00
1.800770845235004081e-01 1.293269702614773531e-01 1.564648963834482709e+00
1.800770845235004081e-01 1.367235072138081875e-01 1.625063954184217785e+00
1.800770845235004081e-01 1.444340947382386775e-01 1.683511873174245999e+00
1.800770845235004081e-01 1.525349159353887318e-01 1.740262977328827843e+00
1.800770845235004081e-01 1.611097900394415916e-01 1.795536256652661589e+00
1.800770845235004081e-01 1.702536696046057507e-01 1.849512055872884586e+00
1.800770845235004081e-01 1.800770096395548914e-01 1.902342500516856383e+00
1.800770845235004081e-01 1.907108006145640799e-01 1.954156918054120062e+00
1.800770845235004081e-01 2.023135203829889428e-01 2.005067365840854876e+00
1.800770845235004081e-01 2.150799708710074976e-01 2.055170865476943831e+00
1.800770845235004081e-01 2.292539581906485324e-01 2.104552967416497111e+00
1.800770845235004081e-01 2.451456891745036615e-01 2.153289151654423694e+00
1.800770845235004081e-01 2.631574485453287426e-01 2.201447462210176287e+00
1.800770845235004081e-01 2.838214021732987091e-01 2.249089903148148828e+00
1.800770845235004081e-01 3.078578417413325718e-01 2.296274145233186736e+00
1.800770845235004081e-01 3.362674040672920528e-01 2.343053670686710888e+00
1.800770845235004081e-01 3.704832157743070953e-01 2.389476347958196190e+00
1.800770845235004081e-01 4.126340686222131349e-01 2.435584574408943492e+00
1.800770845235004081e-01 4.660254748831743621e-01 2.481422094861533978e+00
1.800770845235004081e-01 5.360833492683573231e-01 2.527040701110222276e+00
1.800770845235004081e-01 6.323719198736954539e-01 2.572473967393458238e+00
1.800770845235004081e-01 7.734235574186122397e-01 2.617737370635966787e+00
1.800770845235004081e-01 1.000000000000000000e+00 2.662634550003815992e+00

1.907107935984214686e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.907107935984214686e-01 2.060152329785917141e-02 2.517750540835773654e-01
1.907107935984214686e-01 7.053015867661543981e-02 9.438605210344438445e-01
1.907107935984214686e-01 7.939988091588173758e-02 1.062123600718495542e+00
1.907107935984214686e-01 8.717738585210492441e-02 1.161316103382830311e+00
1.907107935984214686e-01 9.442708180857657674e-02 1.249375992199558416e+00
1.907107935984214686e-01 1.014144003469328176e-01 1.329897208793808350e+00
1.907107935984214686e-01 1.082977943993329861e-01 1.404879440022866577e+00
1.907107935984214686e-01 1.151879943806558004e-01 1.475575542951853780e+00
1.907107935984214686e-01 1.221723650136210954e-01 1.542835039289982557e+00
1.907107935984214686e-01 1.293269702614773531e-01 1.607267333547659272e+00
1.907107935984214686e-01 1.367235072138081875e-01 1.669327619977661437e+00
1.907107935984214686e-01 1.444340947382386775e-01 1.729367215876924879e+00
1.907107935984214686e-01 1.525349159353887318e-01 1.787663613057379086e+00
1.907107935984214686e-01 1.611097900394415916e-01 1.844441746956307027e+00
1.907107935984214686e-01 1.702536696046057507e-01 1.899886979646285390e+00
1.907107935984214686e-01 1.800770096395548914e-01 1.954155745722383264e+00
1.907107935984214686e-01 1.907108006145640799e-01 2.007381016970722243e+00
1.907107935984214686e-01 2.023135203829889428e-01 2.059677898374939087e+00
1.907107935984214686e-01 2.150799708710074976e-01 2.111145912932663293e+00
1.907107935984214686e-01 2.292539581906485324e-01 2.161872740492652767e+00
1.907107935984214686e-01 2.451456891745036615e-01 2.211935786020504224e+00
1.907107935984214686e-01 2.631574485453287426e-01 2.261404983814887526e+00
1.907107935984214686e-01 2.838214021732987091e-01 2.310344208290864287e+00
1.907107935984214686e-01 3.078578417413325718e-01 2.358812870716382903e+00
1.907107935984214686e-01 3.362674040672920528e-01 2.406865900583404549e+00
1.907107935984214686e-01 3.704832157743070953e-01 2.454552264753217194e+00
1.907107935984214686e-01 4.126340686222131349e-01 2.501915214156523515e+00
1.907107935984214686e-01 4.660254748831743621e-01 2.548999311808471724e+00
1.907107935984214686e-01 5.360833492683573231e-01 2.595857583721628004e+00
1.907107935984214686e-01 6.323719198736954539e-01 2.642525306141819463e+00
1.907107935984214686e-01 7.734235574186122397e-01 2.689017042496645971e+00
1.907107935984214686e-01 1.000000000000000000e+00 2.735135473573794496e+00

2.023135851157199516e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.023135851157199516e-01 2.060152329785917141e-02 2.583421838848744545e-01
2.023135851157199516e-01 7.053015867661543981e-02 9.684588116202706987e-01
2.023135851157199516e-01 7.939988091588173758e-02 1.089802059589624283e+00
2.023135851157199516e-01 8.717738585210492441e-02 1.191577824340866787e+00
2.023135851157199516e-01 9.442708180857657674e-02 1.281931089751403130e+00
2.023135851157199516e-01 1.014144003469328176e-01 1.364549357177148314e+00
2.023135851157199516e-01 1.082977943993329861e-01 1.441484319360450961e+00
2.023135851157199516e-01 1.151879943806558004e-01 1.514021521510238610e+00
2.023135851157199516e-01 1.221723650136210954e-01 1.583032730898969342e+00
2.023135851157199516e-01 1.293269702614773531e-01 1.649143266191766655e+00
2.023135851157199516e-01 1.367235072138081875e-01 1.712820085114726831e+00
2.023135851157199516e-01 1.444340947382386775e-01 1.774423490370108381e+00
2.023135851157199516e-01 1.525349159353887318e-01 1.834238082164431294e+00
2.023135851157199516e-01 1.611097900394415916e-01 1.892494667897017813e+00
2.023135851157199516e-01 1.702536696046057507e-01 1.949383584034356298e+00
2.023135851157199516e-01 1.800770096395548914e-01 2.005065537160301226e+00
2.023135851157199516e-01 1.907108006145640799e-01 2.059677094294655841e+00
2.023135851157199516e-01 2.023135203829889428e-01 2.113336338218241295e+00
2.023135851157199516e-01 2.150799708710074976e-01 2.166145207498319625e+00
2.023135851157199516e-01 2.292539581906485324e-01 2.218193423521914287e+00
2.023135851157199516e-01 2.451456891745036615e-01 2.269560240334508538e+00
2.023135851157199516e-01 2.631574485453287426e-01 2.320317415008420259e+00
2.023135851157199516e-01 2.838214021732987091e-01 2.370530611768447482e+00
2.023135851157199516e-01 3.078578417413325718e-01 2.420260886469255190e+00
2.023135851157199516e-01 3.362674040672920528e-01 2.469564582865327207e+00
2.023135851157199516e-01 3.704832157743070953e-01 2.518491938345069237e+00
2.023135851157199516e-01 4.126340686222131349e-01 2.567087427401375521e+00
2.023135851157199516e-01 4.660254748831743621e-01 2.615396563524565288e+00
2.023135851157199516e-01 5.360833492683573231e-01 2.663472947701201132e+00
2.023135851157199516e-01 6.323719198736954539e-01 2.711352821962115023e+00
2.023135851157199516e-01 7.734235574186122397e-01 2.759050742662268796e+00
2.023135851157199516e-01 1.000000000000000000e+00 2.806369050311933844e+00

2.150799770672419675e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.150799770672419675e-01 2.060152329785917141e-02 2.648048926248206536e-01
2.150799770672419675e-01 7.053015867661543981e-02 9.926677266916410503e-01
2.150799770672419675e-01 7.939988091588173758e-02 1.117042358888817866e+00
2.150799770672419675e-01 8.717738585210492441e-02 1.221360454748007252e+00
2.150799770672419675e-01 9.442708180857657674e-02 1.313970662165449887e+00
2.150799770672419675e-01 1.014144003469328176e-01 1.398652582531138444e+00
2.150799770672419675e-01 1.082977943993329861e-01 1.477509167345869345e+00
2.150799770672419675e-01 1.151879943806558004e-01 1.551858192407399306e+00
2.150799770672419675e-01 1.221723650136210954e-01 1.622593327884066516e+00
2.150799770672419675e-01 1.293269702614773531e-01 1.690355524079497629e+00
2.150799770672419675e-01 1.367235072138081875e-01 1.755623275957968188e+00
2.150799770672419675e-01 1.444340947382386775e-01 1.818765704391074767e+00
2.150799770672419675e-01 1.525349159353887318e-01 1.880074401890409419e+00
2.150799770672419675e-01 1.611097900394415916e-01 1.939785964664260565e+00
2.150799770672419675e-01 1.702536696046057507e-01 1.998095635870029252e+00
2.150799770672419675e-01 1.800770096395548914e-01 2.055168331045197583e+00
2.150799770672419675e-01 1.907108006145640799e-01 2.111144153033528426e+00
2.150799770672419675e-01 2.023135203829889428e-01 2.166144109982608867e+00
2.150799770672419675e-01 2.150799708710074976e-01 2.220272515059541707e+00
2.150799770672419675e-01 2.292539581906485324e-01 2.273621100767386771e+00
2.150799770672419675e-01 2.451456891745036615e-01 2.326270940420220423e+00
2.150799770672419675e-01 2.631574485453287426e-01 2.378295560433552502e+00
2.150799770672419675e-01 2.838214021732987091e-01 2.429762310062298702e+00
2.150799770672419675e-01 3.078578417413325718e-01 2.480733742901119587e+00
2.150799770672419675e-01 3.362674040672920528e-01 2.531267533325484376e+00
2.150799770672419675e-01 3.704832157743070953e-01 2.581415349713197749e+00
2.150799770672419675e-01 4.126340686222131349e-01 2.631223323492266619e+00
2.150799770672419675e-01 4.660254748831743621e-01 2.680738171760137512e+00
2.150799770672419675e-01 5.360833492683573231e-01 2.730013445357783120e+00
2.150799770672419675e-01 6.323719198736954539e-01 2.779085395372124179e+00
2.150799770672419675e-01 7.734235574186122397e-01 2.827969356472636253e+00
2.150799770672419675e-01 1.000000000000000000e+00 2.876468233669297714e+00

2.292540045686207728e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.292540045686207728e-01 2.060152329785917141e-02 2.711742506269170794e-01
2.292540045686207728e-01 7.053015867661543981e-02 1.016528149792127911e+00
2.292540045686207728e-01 7.939988091588173758e-02 1.143890598485795662e+00
2.292540045686207728e-01 8.717738585210492441e-02 1.250714535723200793e+00
2.292540045686207728e-01 9.442708180857657674e-02 1.345549249896466959e+00
2.292540045686207728e-01 1.014144003469328176e-01 1.432265131433384076e+00
2.292540045686207728e-01 1.082977943993329861e-01 1.513015707458971626e+00
2.292540045686207728e-01 1.151879943806558004e-01 1.589150553117057107e+00
2.292540045686207728e-01 1.221723650136210954e-01 1.661584919733084975e+00
2.292540045686207728e-01 1.293269702614773531e-01 1.730975137526352681e+00
2.292540045686207728e-01 1.367235072138081875e-01 1.797811051408694905e+00
2.292540045686207728e-01 1.444340947382386775e-01 1.862470468340969632e+00
2.292540045686207728e-01 1.525349159353887318e-01 1.925251875351885023e+00
2.292540045686207728e-01 1.611097900394415916e-01 1.986397569328759216e+00
2.292540045686207728e-01 1.702536696046057507e-01 2.046107608032185166e+00
2.292540045686207728e-01 1.800770096395548914e-01 2.104551022776870450e+00
2.292540045686207728e-01 1.907108006145640799e-01 2.161871375192613964e+00
2.292540045686207728e-01 2.023135203829889428e-01 2.218192556416176409e+00
2.292540045686207728e-01 2.150799708710074976e-01 2.273621255030277677e+00
2.292540045686207728e-01 2.292539581906485324e-01 2.328251247525525702e+00
2.292540045686207728e-01 2.451456891745036615e-01 2.382165461121617422e+00
2.292540045686207728e-01 2.631574485453287426e-01 2.435439183049542322e+00
2.292540045686207728e-01 2.838214021732987091e-01 2.488141353461124972e+00
2.292540045686207728e-01 3.078578417413325718e-01 2.540335842594673821e+00
2.292540045686207728e-01 3.362674040672920528e-01 2.592081487088200742e+00
2.292540045686207728e-01 3.704832157743070953e-01 2.643431434081064513e+00
2.292540045686207728e-01 4.126340686222131349e-01 2.694433843898017766e+00
2.292540045686207728e-01 4.660254748831743621e-01 2.745136974439614796e+00
2.292540045686207728e-01 5.360833492683573231e-01 2.795593872243344435e+00
2.292540045686207728e-01 6.323719198736954539e-01 2.845839803420389558e+00
2.292540045686207728e-01 7.734235574186122397e-01 2.895891456114675577e+00
2.292540045686207728e-01 1.000000000000000000e+00 2.945553379138602601e+00

2.451457097048630462e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.451457097048630462e-01 2.060152329785917141e-02 2.774600962495341050e-01
2.451457097048630462e-01 7.053015867661543981e-02 1.040075760630024604e+00
2.451457097048630462e-01 7.939988091588173758e-02 1.170386980577881486e+00
2.451457097048630462e-01 8.717738585210492441e-02 1.279684108283322352e+00
2.451457097048630462e-01 9.442708180857657674e-02 1.376714347055994381e+00
2.451457097048630462e-01 1.014144003469328176e-01 1.465437693169416855e+00
2.451457097048630462e-01 1.082977943993329861e-01 1.548057611670522915e+00
2.451457097048630462e-01 1.151879943806558004e-01 1.625955057544119509e+00
2.451457097048630462e-01 1.221723650136210954e-01 1.700066554005238872e+00
2.451457097048630462e-01 1.293269702614773531e-01 1.771063588548200674e+00
2.451457097048630462e-01 1.367235072138081875e-01 1.839447212392031128e+00
2.451457097048630462e-01 1.444340947382386775e-01 1.905603831841843343e+00
2.451457097048630462e-01 1.525349159353887318e-01 1.969838762901314100e+00
2.451457097048630462e-01 1.611097900394415916e-01 2.032399925013109065e+00
2.451457097048630462e-01 1.702536696046057507e-01 2.093492086494833426e+00
2.451457097048630462e-01 1.800770096395548914e-01 2.153288277099041359e+00
2.451457097048630462e-01 1.907108006145640799e-01 2.211935419025755412e+00
2.451457097048630462e-01 2.023135203829889428e-01 2.269560240107638016e+00
2.451457097048630462e-01 2.150799708710074976e-01 2.326271825281375882e+00
2.451457097048630462e-01 2.292539581906485324e-01 2.382166069009594267e+00
2.451457097048630462e-01 2.451456891745036615e-01 2.437327840130568024e+00
2.451457097048630462e-01 2.631574485453287426e-01 2.491834235131931585e+00
2.451457097048630462e-01 2.838214021732987091e-01 2.545755742757871420e+00
2.451457097048630462e-01 3.078578417413325718e-01 2.599157388477341790e+00
2.451457097048630462e-01 3.362674040672920528e-01 2.652098936362571546e+00
2.451457097048630462e-01 3.704832157743070953e-01 2.704634874372736864e+00
2.451457097048630462e-01 4.126340686222131349e-01 2.756815548179197162e+00
2.451457097048630462e-01 4.660254748831743621e-01 2.808691076269639986e+00
2.451457097048630462e-01 5.360833492683573231e-01 2.860313836859322389e+00
2.451457097048630462e-01 6.323719198736954539e-01 2.911717338349306683e+00
2.451457097048630462e-01 7.734235574186122397e-01 2.962919945982138703e+00
2.451457097048630462e-01 1.000000000000000000e+00 3.013728982709551474e+00

2.631574814132567330e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.631574814132567330e-01 2.060152329785917141e-02 2.836715822762746475e-01
2.631574814132567330e-01 7.053015867661543981e-02 1.063343831398364525e+00
2.631574814132567330e-01 7.939988091588173758e-02 1.196568932187568102e+00
2.631574814132567330e-01 8.717738585210492441e-02 1.308310081105529044e+00
2.631574814132567330e-01 9.442708180857657674e-02 1.407509963935520192e+00
2.631574814132567330e-01 1.014144003469328176e-01 1.498217127883472610e+00
2.631574814132567330e-01 1.082977943993329861e-01 1.582684382271360768e+00
2.631574814132567330e-01 1.151879943806558004e-01 1.662323650968079214e+00
2.631574814132567330e-01 1.221723650136210954e-01 1.738092428326555750e+00
2.631574814132567330e-01 1.293269702614773531e-01 1.810677162446176380e+00
2.631574814132567330e-01 1.367235072138081875e-01 1.880590010902282838e+00
2.631574814132567330e-01 1.444340947382386775e-01 1.948225943447208008e+00
2.631574814132567330e-01 1.525349159353887318e-01 2.013897083904759189e+00
2.631574814132567330e-01 1.611097900394415916e-01 2.077856923857536842e+00
2.631574814132567330e-01 1.702536696046057507e-01 2.140314845763535700e+00
2.631574814132567330e-01 1.800770096395548914e-01 2.201447751907763983e+00
2.631574814132567330e-01 1.907108006145640799e-01 2.261405810502796321e+00
2.631574814132567330e-01 2.023135203829889428e-01 2.320318524300435392e+00
2.631574814132567330e-01 2.150799708710074976e-01 2.378297385648975748e+00
2.631574814132567330e-01 2.292539581906485324e-01 2.435440477706444007e+00
2.631574814132567330e-01 2.451456891745036615e-01 2.491834705416179574e+00
2.631574814132567330e-01 2.631574485453287426e-01 2.547559053592457712e+00
2.631574814132567330e-01 2.838214021732987091e-01 2.602685588974745112e+00
2.631574814132567330e-01 3.078578417413325718e-01 2.657280426605680645e+00
2.631574814132567330e-01 3.362674040672920528e-01 2.711404049198237409e+00
2.631574814132567330e-01 3.704832157743070953e-01 2.765111977650988706e+00
2.631574814132567330e-01 4.126340686222131349e-01 2.818456561030634688e+00
2.631574814132567330e-01 4.660254748831743621e-01 2.871489922068888312e+00
2.631574814132567330e-01 5.360833492683573231e-01 2.924263947157350607e+00
2.631574814132567330e-01 6.323719198736954539e-01 2.976810118285122542e+00
2.631574814132567330e-01 7.734235574186122397e-01 3.029148536259140378e+00
2.631574814132567330e-01 1.000000000000000000e+00 3.081090365166717415e+00

2.838214301071902423e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.838214301071902423e-01 2.060152329785917141e-02 2.898168675393365534e-01
2.838214301071902423e-01 7.053015867661543981e-02 1.086362925969765802e+00
2.838214301071902423e-01 7.939988091588173758e-02 1.222470781261493222e+00
2.838214301071902423e-01 8.717738585210492441e-02 1.336629889529502124e+00
2.838214301071902423e-01 9.442708180857657674e-02 1.437976270788231981e+00
2.838214301071902423e-01 1.014144003469328176e-01 1.530646103849167217e+00
2.838214301071902423e-01 1.082977943993329861e-01 1.616941003267304167e+00
2.838214301071902423e-01 1.151879943806558004e-01 1.698303466147507379e+00
2.838214301071902423e-01 1.221723650136210954e-01 1.775711665023790520e+00
2.838214301071902423e-01 1.293269702614773531e-01 1.849866829887180097e+00
2.838214301071902423e-01 1.367235072138081875e-01 1.921292156802106188e+00
2.838214301071902423e-01 1.444340947382386775e-01 1.990391184176626638e+00
2.838214301071902423e-01 1.525349159353887318e-01 2.057482863896145542e+00
2.838214301071902423e-01 1.611097900394415916e-01 2.122826243072648111e+00
2.838214301071902423e-01 1.702536696046057507e-01 2.186635243464781997e+00
2.838214301071902423e-01 1.800770096395548914e-01 2.249090522483539356e+00
2.838214301071902423e-01 1.907108006145640799e-01 2.310345376505048343e+00
2.838214301071902423e-01 2.023135203829889428e-01 2.370532007091429971e+00
2.838214301071902423e-01 2.150799708710074976e-01 2.429764297520835559e+00
2.838214301071902423e-01 2.292539581906485324e-01 2.488142546438150582e+00
2.838214301071902423e-01 2.451456891745036615e-01 2.545755734268925430e+00
2.838214301071902423e-01 2.631574485453287426e-01 2.602684775969215547e+00
2.838214301071902423e-01 2.838214021732987091e-01 2.659003380953028461e+00
2.838214301071902423e-01 3.078578417413325718e-01 2.714778830045454061e+00
2.838214301071902423e-01 3.362674040672920528e-01 2.770072284039729826e+00
2.838214301071902423e-01 3.704832157743070953e-01 2.824939967216149039e+00
2.838214301071902423e-01 4.126340686222131349e-01 2.879435710110926916e+00
2.838214301071902423e-01 4.660254748831743621e-01 2.933613440265459005e+00
2.838214301071902423e-01 5.360833492683573231e-01 2.987525002393037088e+00
2.838214301071902423e-01 6.323719198736954539e-01 3.041200310812350871e+00
2.838214301071902423e-01 7.734235574186122397e-01 3.094660960276887529e+00
2.838214301071902423e-01 1.000000000000000000e+00 3.147722803352349885e+00

3.078578747590873799e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.078578747590873799e-01 2.060152329785917141e-02 2.959031328084262835e-01
3.078578747590873799e-01 7.053015867661543981e-02 1.109161251834021922e+00
3.078578747590873799e-01 7.939988091588173758e-02 1.248124178616012658e+00
3.078578747590873799e-01 8.717738585210492441e-02 1.364678015327244198e+00
3.078578747590873799e-01 9.442708180857657674e-02 1.468150226946133508e+00
3.078578747590873799e-01 1.014144003469328176e-01 1.562763846344406904e+00
3.078578747590873799e-01 1.082977943993329861e-01 1.650868829150298422e+00
3.078578747590873799e-01 1.151879943806558004e-01 1.733937884100444027e+00
3.078578747590873799e-01 1.221723650136210954e-01 1.812969582934275792e+00
3.078578747590873799e-01 1.293269702614773531e-01 1.888679766646121694e+00
3.078578747590873799e-01 1.367235072138081875e-01 1.961602610788412804e+00
3.078578747590873799e-01 1.444340947382386775e-01 2.032150240081722625e+00
3.078578747590873799e-01 1.525349159353887318e-01 2.100648470573218685e+00
3.078578747590873799e-01 1.611097900394415916e-01 2.167361906106038738e+00
3.078578747590873799e-01 1.702536696046057507e-01 2.232508950634223055e+00
3.078578747590873799e-01 1.800770096395548914e-01 2.296273914888765422e+00
3.078578747590873799e-01 1.907108006145640799e-01 2.358813116610192662e+00
3.078578747590873799e-01 2.023135203829889428e-01 2.420261382537360451e+00
3.078578747590873799e-01 2.150799708710074976e-01 2.480734956148118009e+00
3.078578747590873799e-01 2.292539581906485324e-01 2.540336334410355779e+00
3.078578747590873799e-01 2.451456891745036615e-01 2.599156528342743133e+00
3.078578747590873799e-01 2.631574485453287426e-01 2.657278314975438871e+00
3.078578747590873799e-01 2.838214021732987091e-01 2.714777044507783454e+00
3.078578747590873799e-01 3.078578417413325718e-01 2.771721324920800367e+00
3.078578747590873799e-01 3.362674040672920528e-01 2.828173217916322368e+00
3.078578747590873799e-01 3.704832157743070953e-01 2.884189551619283254e+00
3.078578747590873799e-01 4.126340686222131349e-01 2.939824978429002478e+00
3.078578747590873799e-01 4.660254748831743621e-01 2.995134612114191963e+00
3.078578747590873799e-01 5.360833492683573231e-01 3.050170774548861985e+00
3.078578747590873799e-01 6.323719198736954539e-01 3.104963063114722921e+00
3.078578747590873799e-01 7.734235574186122397e-01 3.159533936067532078e+00
3.078578747590873799e-01 1.000000000000000000e+00 3.213704264063044658e+00

3.362674228430017620e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.362674228430017620e-01 2.060152329785917141e-02 3.019366110359253952e-01
3.362674228430017620e-01 7.053015867661543981e-02 1.131764080023374586e+00
3.362674228430017620e-01 7.939988091588173758e-02 1.273557463779803944e+00
3.362674228430017620e-01 8.717738585210492441e-02 1.392485366558985138e+00
3.362674228430017620e-01 9.442708180857657674e-02 1.498064998262972347e+00
3.362674228430017620e-01 1.014144003469328176e-01 1.594605594582189534e+00
3.362674228430017620e-01 1.082977943993329861e-01 1.684505080972167113e+00
3.362674228430017620e-01 1.151879943806558004e-01 1.769266077240404744e+00
3.362674228430017620e-01 1.221723650136210954e-01 1.849907305165509497e+00
3.362674228430017620e-01 1.293269702614773531e-01 1.927159048147794485e+00
3.362674228430017620e-01 1.367235072138081875e-01 2.001566384645350194e+00
3.362674228430017620e-01 1.444340947382386775e-01 2.073550016522747619e+00
3.362674228430017620e-01 1.525349159353887318e-01 2.143442634862619212e+00
3.362674228430017620e-01 1.611097900394415916e-01 2.211514385831489626e+00
3.362674228430017620e-01 1.702536696046057507e-01 2.277988095685384629e+00
3.362674228430017620e-01 1.800770096395548914e-01 2.343051635656298259e+00
3.362674228430017620e-01 1.907108006145640799e-01 2.406864255725791768e+00
3.362674228430017620e-01 2.023135203829889428e-01 2.469563357508419266e+00
3.362674228430017620e-01 2.150799708710074976e-01 2.531267537987001770e+00
3.362674228430017620e-01 2.292539581906485324e-01 2.592081485815454833e+00
3.362674228430017620e-01 2.451456891745036615e-01 2.652098164128328772e+00
3.362674228430017620e-01 2.631574485453287426e-01 2.711402032335326506e+00
3.362674228430017620e-01 2.838214021732987091e-01 2.770069906720678876e+00
3.362674228430017620e-01 3.078578417413325718e-01 2.828171783636212133e+00
3.362674228430017620e-01 3.362674040672920528e-01 2.885771019235274348e+00
3.362674228430017620e-01 3.704832157743070953e-01 2.942925374902148672e+00
3.362674228430017620e-01 4.126340686222131349e-01 2.999689920226225937e+00
3.362674228430017620e-01 4.660254748831743621e-01 3.056120048060456895e+00
3.362674228430017620e-01 5.360833492683573231e-01 3.112268831874895003e+00
3.362674228430017620e-01 6.323719198736954539e-01 3.168167408116415729e+00
3.362674228430017620e-01 7.734235574186122397e-01 3.223838006279486468e+00
3.362674228430017620e-01 1.000000000000000000e+00 3.279105921820306691e+00

3.704832514294474910e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.704832514294474910e-01 2.060152329785917141e-02 3.079229814146141608e-01
3.704832514294474910e-01 7.053015867661543981e-02 1.154194077823464726e+00
3.704832514294474910e-01 7.939988091588173758e-02 1.298796108153293050e+00
3.704832514294474910e-01 8.717738585210492441e-02 1.420079854914290118e+00
3.704832514294474910e-01 9.442708180857657674e-02 1.527750651862367137e+00
3.704832514294474910e-01 1.014144003469328176e-01 1.626203363428463611e+00
3.704832514294474910e-01 1.082977943993329861e-01 1.717883609094392972e+00
3.704832514294474910e-01 1.151879943806558004e-01 1.804323708150653127e+00
3.704832514294474910e-01 1.221723650136210954e-01 1.886562339828289803e+00
3.704832514294474910e-01 1.293269702614773531e-01 1.965344072556255650e+00
3.704832514294474910e-01 1.367235072138081875e-01 2.041224780824613561e+00
3.704832514294474910e-01 1.444340947382386775e-01 2.114633679961035906e+00
3.704832514294474910e-01 1.525349159353887318e-01 2.185910290718240390e+00
3.704832514294474910e-01 1.611097900394415916e-01 2.255330247747819872e+00
3.704832514294474910e-01 1.702536696046057507e-01 2.323120725174488754e+00
3.704832514294474910e-01 1.800770096395548914e-01 2.389473069471340860e+00
3.704832514294474910e-01 1.907108006145640799e-01 2.454549395538456746e+00
3.704832514294474910e-01 2.023135203829889428e-01 2.518489662124035355e+00
3.704832514294474910e-01 2.150799708710074976e-01 2.581414862410746469e+00
3.704832514294474910e-01 2.292539581906485324e-01 2.643431943200962753e+00
3.704832514294474910e-01 2.451456891745036615e-01 2.704635818280403559e+00
3.704832514294474910e-01 2.631574485453287426e-01 2.765112457727689765e+00
3.704832514294474910e-01 2.838214021732987091e-01 2.824939813234222719e+00
3.704832514294474910e-01 3.078578417413325718e-01 2.884189033119204826e+00
3.704832514294474910e-01 3.362674040672920528e-01 2.942925003799091499e+00
3.704832514294474910e-01 3.704832157743070953e-01 3.001207081412867517e+00
3.704832514294474910e-01 4.126340686222131349e-01 3.059090975268653700e+00
3.704832514294474910e-01 4.660254748831743621e-01 3.116631529500115683e+00
3.704832514294474910e-01 5.360833492683573231e-01 3.173882258277736845e+00
3.704832514294474910e-01 6.323719198736954539e-01 3.230877779329657695e+00
3.704832514294474910e-01 7.734235574186122397e-01 3.287638701034358846e+00
3.704832514294474910e-01 1.000000000000000000e+00 3.343993271916409160e+00

4.126340766260692128e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.126340766260692128e-01 2.060152329785917141e-02 3.138677898295584856e-01
4.126340766260692128e-01 7.053015867661543981e-02 1.176472612666836115e+00
4.126340766260692128e-01 7.939988091588173758e-02 1.323864392494620290e+00
4.126340766260692128e-01 8.717738585210492441e-02 1.447488375239218028e+00
4.126340766260692128e-01 9.442708180857657674e-02 1.557236378826000633e+00
4.126340766260692128e-01 1.014144003469328176e-01 1.657588322967376904e+00
4.126340766260692128e-01 1.082977943993329861e-01 1.751037314887759155e+00
4.126340766260692128e-01 1.151879943806558004e-01 1.839145263981363465e+00
4.126340766260692128e-01 1.221723650136210954e-01 1.922970699818429718e+00
4.126340766260692128e-01 1.293269702614773531e-01 2.003272355013033579e+00
4.126340766260692128e-01 1.367235072138081875e-01 2.080616776616128316e+00
4.126340766260692128e-01 1.444340947382386775e-01 2.155441580425130343e+00
4.126340766260692128e-01 1.525349159353887318e-01 2.228093021698578369e+00
4.126340766260692128e-01 1.611097900394415916e-01 2.298852147518165800e+00
4.126340766260692128e-01 1.702536696046057507e-01 2.367950421675350192e+00
4.126340766260692128e-01 1.800770096395548914e-01 2.435582624746361002e+00
4.126340766260692128e-01 1.907108006145640799e-01 2.501913716785128194e+00
4.126340766260692128e-01 2.023135203829889428e-01 2.567086227091681216e+00
4.126340766260692128e-01 2.150799708710074976e-01 2.631223608615997023e+00
4.126340766260692128e-01 2.292539581906485324e-01 2.694435182810095419e+00
4.126340766260692128e-01 2.451456891745036615e-01 2.756817935123319074e+00
4.126340766260692128e-01 2.631574485453287426e-01 2.818459343165168551e+00
4.126340766260692128e-01 2.838214021732987091e-01 2.879438219127966381e+00
4.126340766260692128e-01 3.078578417413325718e-01 2.939826367710272059e+00
4.126340766260692128e-01 3.362674040672920528e-01 2.999689947507974352e+00
4.126340766260692128e-01 3.704832157743070953e-01 3.059090417749916302e+00
4.126340766260692128e-01 4.126340686222131349e-01 3.118084963314535329e+00
4.126340766260692128e-01 4.660254748831743621e-01 3.176727572521019560e+00
4.126340766260692128e-01 5.360833492683573231e-01 3.235071068208155598e+00
4.126340766260692128e-01 6.323719198736954539e-01 3.293154659017593300e+00
4.126340766260692128e-01 7.734235574186122397e-01 3.350996190906764038e+00
4.126340766260692128e-01 1.000000000000000000e+00 3.408426337607559198e+00

4.660255300518399424e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.660255300518399424e-01 2.060152329785917141e-02 3.197769215986843716e-01
4.660255300518399424e-01 7.053015867661543981e-02 1.198621569445075030e+00
4.660255300518399424e-01 7.939988091588173758e-02 1.348787527563065858e+00
4.660255300518399424e-01 8.717738585210492441e-02 1.474739108163838353e+00
4.660255300518399424e-01 9.442708180857657674e-02 1.586552995061139448e+00
4.660255300518399424e-01 1.014144003469328176e-01 1.688793529244616121e+00
4.660255300518399424e-01 1.082977943993329861e-01 1.784001111909129023e+00
4.660255300518399424e-01 1.151879943806558004e-01 1.873767211432967761e+00
4.660255300518399424e-01 1.221723650136210954e-01 1.959170191720073673e+00
4.660255300518399424e-01 1.293269702614773531e-01 2.040982887324535255e+00
4.660255300518399424e-01 1.367235072138081875e-01 2.119782405425849614e+00
4.660255300518399424e-01 1.444340947382386775e-01 2.196014629432767151e+00
4.660255300518399424e-01 1.525349159353887318e-01 2.270032438484261395e+00
4.660255300518399424e-01 1.611097900394415916e-01 2.342122239006424245e+00
4.660255300518399424e-01 1.702536696046057507e-01 2.412519801090586835e+00
4.660255300518399424e-01 1.800770096395548914e-01 2.481423406726769532e+00
4.660255300518399424e-01 1.907108006145640799e-01 2.549000936613705193e+00
4.660255300518399424e-01 2.023135203829889428e-01 2.615397531899154249e+00
4.660255300518399424e-01 2.150799708710074976e-01 2.680739104975446985e+00
4.660255300518399424e-01 2.292539581906485324e-01 2.745137357627294605e+00
4.660255300518399424e-01 2.451456891745036615e-01 2.808691431688173257e+00
4.660255300518399424e-01 2.631574485453287426e-01 2.871490471899193597e+00
4.660255300518399424e-01 2.838214021732987091e-01 2.933614198486139912e+00
4.660255300518399424e-01 3.078578417413325718e-01 2.995134731922202143e+00
4.660255300518399424e-01 3.362674040672920528e-01 3.056118855351529717e+00
4.660255300518399424e-01 3.704832157743070953e-01 3.116629956857101647e+00
4.660255300518399424e-01 4.126340686222131349e-01 3.176727557363359100e+00
4.660255300518399424e-01 4.660254748831743621e-01 3.236465245173192784e+00
4.660255300518399424e-01 5.360833492683573231e-01 3.295893432989798644e+00
4.660255300518399424e-01 6.323719198736954539e-01 3.355055124849111614e+00
4.660255300518399424e-01 7.734235574186122397e-01 3.413964947172981379e+00
4.660255300518399424e-01 1.000000000000000000e+00 3.472460883697221945e+00

5.360833693753453977e-01 0.000000000000000000e+00 0.000000000000000000e+00
5.360833693753453977e-01 2.060152329785917141e-02 3.256576979652021642e-01
5.360833693753453977e-01 7.053015867661543981e-02 1.220663379201852417e+00
5.360833693753453977e-01 7.939988091588173758e-02 1.373590543737657210e+00
5.360833693753453977e-01 8.717738585210492441e-02 1.501859228097184307e+00
5.360833693753453977e-01 9.442708180857657674e-02 1.615729727748811628e+00
5.360833693753453977e-01 1.014144003469328176e-01 1.719850149609198686e+00
5.360833693753453977e-01 1.082977943993329861e-01 1.816807946161804743e+00
5.360833693753453977e-01 1.151879943806558004e-01 1.908224122561176905e+00
5.360833693753453977e-01 1.221723650136210954e-01 1.995196910297672099e+00
5.360833693753453977e-01 1.293269702614773531e-01 2.078513231619726120e+00
5.360833693753453977e-01 1.367235072138081875e-01 2.158760661215541887e+00
5.360833693753453977e-01 1.444340947382386775e-01 2.236393209292379947e+00
5.360833693753453977e-01 1.525349159353887318e-01 2.311770255383942541e+00
5.360833693753453977e-01 1.611097900394415916e-01 2.385183524709443947e+00
5.360833693753453977e-01 1.702536696046057507e-01 2.456873166970422684e+00
5.360833693753453977e-01 1.800770096395548914e-01 2.527041124243623482e+00
5.360833693753453977e-01 1.907108006145640799e-01 2.595858353360083193e+00
5.360833693753453977e-01 2.023135203829889428e-01 2.663472642411076841e+00
5.360833693753453977e-01 2.150799708710074976e-01 2.730012199350382307e+00
5.360833693753453977e-01 2.292539581906485324e-01 2.795590785051680349e+00
5.360833693753453977e-01 2.451456891745036615e-01 2.860309420792114476e+00
5.360833693753453977e-01 2.631574485453287426e-01 2.924258952062446681e+00
5.360833693753453977e-01 2.838214021732987091e-01 2.987520411050056168e+00
5.360833693753453977e-01 3.078578417413325718e-01 3.050166600388394045e+00
5.360833693753453977e-01 3.362674040672920528e-01 3.112264625282460617e+00
5.360833693753453977e-01 3.704832157743070953e-01 3.173878970055364235e+00
5.360833693753453977e-01 4.126340686222131349e-01 3.235071481197495658e+00
5.360833693753453977e-01 4.660254748831743621e-01 3.295896409106927827e+00
5.360833693753453977e-01 5.360833492683573231e-01 3.356401002293920577e+00
5.360833693753453977e-01 6.323719198736954539e-01 3.416629861529527634e+00
5.360833693753453977e-01 7.734235574186122397e-01 3.476593918962110674e+00
5.360833693753453977e-01 1.000000000000000000e+00 3.536151483836019072e+00

6.323719270216148214e-01 0.000000000000000000e+00 0.000000000000000000e+00
6.323719270216148214e-01 2.060152329785917141e-02 3.315182511299744617e-01
6.323719270216148214e-01 7.053015867661543981e-02 1.242618959429993897e+00
6.323719270216148214e-01 7.939988091588173758e-02 1.398294671459582306e+00
6.323719270216148214e-01 8.717738585210492441e-02 1.528869360966986335e+00
6.323719270216148214e-01 9.442708180857657674e-02 1.644786775310778770e+00
6.323719270216148214e-01 1.014144003469328176e-01 1.750778336749682751e+00
6.323719270216148214e-01 1.082977943993329861e-01 1.849478254674023825e+00
6.323719270216148214e-01 1.151879943806558004e-01 1.942536983488710511e+00
6.323719270216148214e-01 1.221723650136210954e-01 2.031072642523331417e+00
6.323719270216148214e-01 1.293269702614773531e-01 2.115886254566353930e+00
6.323719270216148214e-01 1.367235072138081875e-01 2.197575800297611792e+00
6.323719270216148214e-01 1.444340947382386775e-01 2.276603279404805669e+00
6.323719270216148214e-01 1.525349159353887318e-01 2.353334409739159749e+00
6.323719270216148214e-01 1.611097900394415916e-01 2.428066120317732945e+00
6.323719270216148214e-01 1.702536696046057507e-01 2.501042926821881007e+00
6.323719270216148214e-01 1.800770096395548914e-01 2.572470520293673069e+00
6.323719270216148214e-01 1.907108006145640799e-01 2.642523053012644230e+00
6.323719270216148214e-01 2.023135203829889428e-01 2.711350971343350125e+00
6.323719270216148214e-01 2.150799708710074976e-01 2.779084528648322561e+00
6.323719270216148214e-01 2.292539581906485324e-01 2.845838971238578985e+00
6.323719270216148214e-01 2.451456891745036615e-01 2.911716470846177796e+00
6.323719270216148214e-01 2.631574485453287426e-01 2.976809141452974483e+00
6.323719270216148214e-01 2.838214021732987091e-01 3.041199695145349491e+00
6.323719270216148214e-01 3.078578417413325718e-01 3.104962744430225907e+00
6.323719270216148214e-01 3.362674040672920528e-01 3.168166549107056529e+00
6.323719270216148214e-01 3.704832157743070953e-01 3.230875940466882756e+00
6.323719270216148214e-01 4.126340686222131349e-01 3.293153469148661028e+00
6.323719270216148214e-01 4.660254748831743621e-01 3.355054462291354067e+00
6.323719270216148214e-01 5.360833492683573231e-01 3.416625481953865062e+00
6.323719270216148214e-01 6.323719198736954539e-01 3.477914076263837639e+00
6.323719270216148214e-01 7.734235574186122397e-01 3.538927209050025890e+00
6.323719270216148214e-01 1.000000000000000000e+00 3.599550344347444586e+00

7.734235350318485747e-01 0.000000000000000000e+00 0.000000000000000000e+00
7.734235350318485747e-01 2.060152329785917141e-02 3.373496452677670066e-01
7.734235350318485747e-01 7.053015867661543981e-02 1.264496771889060955e+00
7.734235350318485747e-01 7.939988091588173758e-02 1.422915261439473777e+00
7.734235350318485747e-01 8.717738585210492441e-02 1.555789187820284303e+00
7.734235350318485747e-01 9.442708180857657674e-02 1.673747328830198056e+00
7.734235350318485747e-01 1.014144003469328176e-01 1.781604391146298649e+00
7.734235350318485747e-01 1.082977943993329861e-01 1.882040962172746523e+00
7.734235350318485747e-01 1.151879943806558004e-01 1.976736673323517435e+00
7.734235350318485747e-01 1.221723650136210954e-01 2.066829446296670536e+00
7.734235350318485747e-01 1.293269702614773531e-01 2.153134434728958269e+00
7.734235350318485747e-01 1.367235072138081875e-01 2.236260071604687649e+00
7.734235350318485747e-01 1.444340947382386775e-01 2.316676336391918500e+00
7.734235350318485747e-01 1.525349159353887318e-01 2.394755193413062422e+00
7.734235350318485747e-01 1.611097900394415916e-01 2.470798620463885875e+00
7.734235350318485747e-01 1.702536696046057507e-01 2.545055337375277560e+00
7.734235350318485747e-01 1.800770096395548914e-01 2.617734694871311163e+00
7.734235350318485747e-01 1.907108006145640799e-01 2.689014102693582764e+00
7.734235350318485747e-01 2.023135203829889428e-01 2.759046915790426713e+00
7.734235350318485747e-01 2.150799708710074976e-01 2.827965813811965212e+00
7.734235350318485747e-01 2.292539581906485324e-01 2.895887858183973762e+00
7.734235350318485747e-01 2.451456891745036615e-01 2.962916423134715593e+00
7.734235350318485747e-01 2.631574485453287426e-01 3.029144631612591176e+00
7.734235350318485747e-01 2.838214021732987091e-01 3.094656699065882588e+00
7.734235350318485747e-01 3.078578417413325718e-01 3.159529559428718493e+00
7.734235350318485747e-01 3.362674040672920528e-01 3.223833694122788973e+00
7.734235350318485747e-01 3.704832157743070953e-01 3.287634290413663063e+00
7.734235350318485747e-01 4.126340686222131349e-01 3.350992103732973071e+00
7.734235350318485747e-01 4.660254748831743621e-01 3.413960812802029565e+00
7.734235350318485747e-01 5.360833492683573231e-01 3.476587627200005581e+00
7.734235350318485747e-01 6.323719198736954539e-01 3.538927857989949466e+00
7.734235350318485747e-01 7.734235574186122397e-01 3.600989991326311923e+00
7.734235350318485747e-01 1.000000000000000000e+00 3.662650007345387593e+00

1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.060152329785917141e-02 3.431361267631348744e-01
1.000000000000000000e+00 7.053015867661543981e-02 1.286185222612134194e+00
1.000000000000000000e+00 7.939988091588173758e-02 1.447321618491017592e+00
1.000000000000000000e+00 8.717738585210492441e-02 1.582472781989710864e+00
1.000000000000000000e+00 9.442708180857657674e-02 1.702453569440207204e+00
1.000000000000000000e+00 1.014144003469328176e-01 1.812161289654544705e+00
1.000000000000000000e+00 1.082977943993329861e-01 1.914321647893793221e+00
1.000000000000000000e+00 1.151879943806558004e-01 2.010642328219606423e+00
1.000000000000000000e+00 1.221723650136210954e-01 2.102280382112139190e+00
1.000000000000000000e+00 1.293269702614773531e-01 2.190064926369873266e+00
1.000000000000000000e+00 1.367235072138081875e-01 2.274615090958635122e+00
1.000000000000000000e+00 1.444340947382386775e-01 2.356409324739954680e+00
1.000000000000000000e+00 1.525349159353887318e-01 2.435826367260239156e+00
1.000000000000000000e+00 1.611097900394415916e-01 2.513173598101216655e+00
1.000000000000000000e+00 1.702536696046057507e-01 2.588703941713264012e+00
1.000000000000000000e+00 1.800770096395548914e-01 2.662629983493497221e+00
1.000000000000000000e+00 1.907108006145640799e-01 2.735131640092173466e+00
1.000000000000000000e+00 2.023135203829889428e-01 2.806364405811937246e+00
1.000000000000000000e+00 2.150799708710074976e-01 2.876463054617245607e+00
1.000000000000000000e+00 2.292539581906485324e-01 2.945546950645971496e+00
1.000000000000000000e+00 2.451456891745036615e-01 3.013721905054609795e+00
1.000000000000000000e+00 2.631574485453287426e-01 3.081083206354401582e+00
1.000000000000000000e+00 2.838214021732987091e-01 3.147716364850640769e+00
1.000000000000000000e+00 3.078578417413325718e-01 3.213698456386183455e+00
1.000000000000000000e+00 3.362674040672920528e-01 3.279099358150220578e+00
1.000000000000000000e+00 3.704832157743070953e-01 3.343984144585172569e+00
1.000000000000000000e+00 4.126340686222131349e-01 3.408416006660745623e+00
1.000000000000000000e+00 4.660254748831743621e-01 3.472454331154656959e+00
1.000000000000000000e+00 5.360833492683573231e-01 3.536147765028049950e+00
1.000000000000000000e+00 6.323719198736954539e-01 3.599540334118008555e+00
1.000000000000000000e+00 7.734235574186122397e-01 3.662646154639246365e+00
1.000000000000000000e+00 1.000000000000000000e+00 3.725357858519766197e+00



==> data/pb_example/u_approx_8x8.csv <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 9.191523016504769827e-02 0.000000000000000000e+00
0.000000000000000000e+00 1.189886063607352579e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.481039477395007242e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.839885592977804074e-01 0.000000000000000000e+00
0.000000000000000000e+00 2.337930050897318868e-01 0.000000000000000000e+00
0.000000000000000000e+00 3.136932810123532755e-01 0.000000000000000000e+00
0.000000000000000000e+00 4.748509396355523604e-01 0.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00

9.191468655907927832e-02 0.000000000000000000e+00 0.000000000000000000e+00
9.191468655907927832e-02 9.191523016504769827e-02 7.435269692688152299e-01
9.191468655907927832e-02 1.189886063607352579e-01 9.220052545422325885e-01
9.191468655907927832e-02 1.481039477395007242e-01 1.071695273329641873e+00
9.191468655907927832e-02 1.839885592977804074e-01 1.205046672703784294e+00
9.191468655907927832e-02 2.337930050897318868e-01 1.328521496679040181e+00
9.191468655907927832e-02 3.136932810123532755e-01 1.446466989895850874e+00
9.191468655907927832e-02 4.748509396355523604e-01 1.562768976276018185e+00
9.191468655907927832e-02 1.000000000000000000e+00 1.671025251228672959e+00

1.189872132751974426e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.189872132751974426e-01 9.191523016504769827e-02 9.220281650653160410e-01
1.189872132751974426e-01 1.189886063607352579e-01 1.143302208263191622e+00
1.189872132751974426e-01 1.481039477395007242e-01 1.328777318098241178e+00
1.189872132751974426e-01 1.839885592977804074e-01 1.494343743508099509e+00
1.189872132751974426e-01 2.337930050897318868e-01 1.648176032159639481e+00
1.189872132751974426e-01 3.136932810123532755e-01 1.795044875281821106e+00
1.189872132751974426e-01 4.748509396355523604e-01 1.938429148127244872e+00
1.189872132751974426e-01 1.000000000000000000e+00 2.072739117347806026e+00

1.481010325735592770e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.481010325735592770e-01 9.191523016504769827e-02 1.071690691810555762e+00
1.481010325735592770e-01 1.189886063607352579e-01 1.328773646002708420e+00
1.481010325735592770e-01 1.481039477395007242e-01 1.543725394702395226e+00
1.481010325735592770e-01 1.839885592977804074e-01 1.735532749481627501e+00
1.481010325735592770e-01 2.337930050897318868e-01 1.913947020936296761e+00
1.481010325735592770e-01 3.136932810123532755e-01 2.084207718773272600e+00
1.481010325735592770e-01 4.748509396355523604e-01 2.250203391961670185e+00
1.481010325735592770e-01 1.000000000000000000e+00 2.406714897971049094e+00

1.839829257862968803e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.839829257862968803e-01 9.191523016504769827e-02 1.204788526805650184e+00
1.839829257862968803e-01 1.189886063607352579e-01 1.494098578768658925e+00
1.839829257862968803e-01 1.481039477395007242e-01 1.735297091131001501e+00
1.839829257862968803e-01 1.839885592977804074e-01 1.950475204059730849e+00
1.839829257862968803e-01 2.337930050897318868e-01 2.150966182129101512e+00
1.839829257862968803e-01 3.136932810123532755e-01 2.342447264425541409e+00
1.839829257862968803e-01 4.748509396355523604e-01 2.529395040953128504e+00
1.839829257862968803e-01 1.000000000000000000e+00 2.704329644576907832e+00

2.337844118219890022e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.337844118219890022e-01 9.191523016504769827e-02 1.328269667662803410e+00
2.337844118219890022e-01 1.189886063607352579e-01 1.647956965856039790e+00
2.337844118219890022e-01 1.481039477395007242e-01 1.913768201387723966e+00
2.337844118219890022e-01 1.839885592977804074e-01 2.151042131509142141e+00
2.337844118219890022e-01 2.337930050897318868e-01 2.372359877141866136e+00
2.337844118219890022e-01 3.136932810123532755e-01 2.583121085565962538e+00
2.337844118219890022e-01 4.748509396355523604e-01 2.787816859015530557e+00
2.337844118219890022e-01 1.000000000000000000e+00 2.981039673721433747e+00

3.136824106729835249e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.136824106729835249e-01 9.191523016504769827e-02 1.446188713930470549e+00
3.136824106729835249e-01 1.189886063607352579e-01 1.794530943212661045e+00
3.136824106729835249e-01 1.481039477395007242e-01 2.083589238531579291e+00
3.136824106729835249e-01 1.839885592977804074e-01 2.342057245128318144e+00
3.136824106729835249e-01 2.337930050897318868e-01 2.582977457012485267e+00
3.136824106729835249e-01 3.136932810123532755e-01 2.811559351167706389e+00
3.136824106729835249e-01 4.748509396355523604e-01 3.033531248159995641e+00
3.136824106729835249e-01 1.000000000000000000e+00 3.243146507448428473e+00

4.748394271134296907e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.748394271134296907e-01 9.191523016504769827e-02 1.562105934700766419e+00
4.748394271134296907e-01 1.189886063607352579e-01 1.937924729010098268e+00
4.748394271134296907e-01 1.481039477395007242e-01 2.249684580382007137e+00
4.748394271134296907e-01 1.839885592977804074e-01 2.528775064303697029e+00
4.748394271134296907e-01 2.337930050897318868e-01 2.787429634400107492e+00
4.748394271134296907e-01 3.136932810123532755e-01 3.033396957295162011e+00
4.748394271134296907e-01 4.748509396355523604e-01 3.270571580425877922e+00
4.748394271134296907e-01 1.000000000000000000e+00 3.495494474814024422e+00

1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 9.191523016504769827e-02 1.670365974086200689e+00
1.000000000000000000e+00 1.189886063607352579e-01 2.072013649285986414e+00
1.000000000000000000e+00 1.481039477395007242e-01 2.405954428895870301e+00
1.000000000000000000e+00 1.839885592977804074e-01 2.704001470748231828e+00
1.000000000000000000e+00 2.337930050897318868e-01 2.980926753216013747e+00
1.000000000000000000e+00 3.136932810123532755e-01 3.243605702327069906e+00
1.000000000000000000e+00 4.748509396355523604e-01 3.496629775120783101e+00
1.000000000000000000e+00 1.000000000000000000e+00 3.733927884886043103e+00



==> figures/example_II_2b/solution_data.dat <==
x y u
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.448275862068965469e-02 0.000000000000000000e+00 1.081190184239417679e-01
6.896551724137930939e-02 0.000000000000000000e+00 2.149704402110240997e-01
1.034482758620689641e-01 0.000000000000000000e+00 3.193015301359800051e-01
1.379310344827586188e-01 0.000000000000000000e+00 4.198891015602645993e-01
1.724137931034482873e-01 0.000000000000000000e+00 5.155538571770216238e-01
2.068965517241379282e-01 0.000000000000000000e+00 6.051742151937650194e-01
2.413793103448275690e-01 0.000000000000000000e+00 6.876994588534233177e-01
2.758620689655172376e-01 0.000000000000000000e+00 7.621620551276365729e-01
3.103448275862069061e-01 0.000000000000000000e+00 8.276889981568906762e-01
3.448275862068965747e-01 0.000000000000000000e+00 8.835120444460228262e-01
3.793103448275861878e-01 0.000000000000000000e+00 9.289767198167913076e-01
4.137931034482758563e-01 0.000000000000000000e+00 9.635499925192231307e-01
4.482758620689655249e-01 0.000000000000000000e+00 9.868265225415261410e-01
4.827586206896551380e-01 0.000000000000000000e+00 9.985334138511239299e-01
5.172413793103448620e-01 0.000000000000000000e+00 nan
5.517241379310344751e-01 0.000000000000000000e+00 nan
5.862068965517240882e-01 0.000000000000000000e+00 nan
6.206896551724138122e-01 0.000000000000000000e+00 nan
6.551724137931034253e-01 0.000000000000000000e+00 nan
6.896551724137931494e-01 0.000000000000000000e+00 nan
7.241379310344827624e-01 0.000000000000000000e+00 nan
7.586206896551723755e-01 0.000000000000000000e+00 nan
7.931034482758620996e-01 0.000000000000000000e+00 nan
8.275862068965517127e-01 0.000000000000000000e+00 nan
8.620689655172413257e-01 0.000000000000000000e+00 nan
8.965517241379310498e-01 0.000000000000000000e+00 nan
9.310344827586206629e-01 0.000000000000000000e+00 nan
9.655172413793102759e-01 0.000000000000000000e+00 nan
1.000000000000000000e+00 0.000000000000000000e+00 nan
0.000000000000000000e+00 3.448275862068965469e-02 0.000000000000000000e+00
3.448275862068965469e-02 3.448275862068965469e-02 1.074852201055120221e-01
6.896551724137930939e-02 3.448275862068965469e-02 2.137102742799608657e-01
1.034482758620689641e-01 3.448275862068965469e-02 3.174297708856443356e-01
1.379310344827586188e-01 3.448275862068965469e-02 4.174276936565008422e-01
1.724137931034482873e-01 3.448275862068965469e-02 5.125316583770146428e-01
2.068965517241379282e-01 3.448275862068965469e-02 6.016266580152223042e-01
2.413793103448275690e-01 3.448275862068965469e-02 6.836681351607007961e-01
2.758620689655172376e-01 3.448275862068965469e-02 7.576942285051568859e-01
3.103448275862069061e-01 3.448275862068965469e-02 8.228370497868296995e-01
3.448275862068965747e-01 3.448275862068965469e-02 8.783328589868407699e-01
3.793103448275861878e-01 3.448275862068965469e-02 9.235310184826226454e-01
4.137931034482758563e-01 3.448275862068965469e-02 9.579016211791588908e-01
4.482758620689655249e-01 3.448275862068965469e-02 9.810417031851732528e-01
4.827586206896551380e-01 3.448275862068965469e-02 9.926799681963249800e-01
5.172413793103448620e-01 3.448275862068965469e-02 nan
5.517241379310344751e-01 3.448275862068965469e-02 nan
5.862068965517240882e-01 3.448275862068965469e-02 nan
6.206896551724138122e-01 3.448275862068965469e-02 nan
6.551724137931034253e-01 3.448275862068965469e-02 nan
6.896551724137931494e-01 3.448275862068965469e-02 nan
7.241379310344827624e-01 3.448275862068965469e-02 nan
7.586206896551723755e-01 3.448275862068965469e-02 nan
7.931034482758620996e-01 3.448275862068965469e-02 nan
8.275862068965517127e-01 3.448275862068965469e-02 nan
8.620689655172413257e-01 3.448275862068965469e-02 nan
8.965517241379310498e-01 3.448275862068965469e-02 nan
9.310344827586206629e-01 3.448275862068965469e-02 nan
9.655172413793102759e-01 3.448275862068965469e-02 nan
1.000000000000000000e+00 3.448275862068965469e-02 nan
0.000000000000000000e+00 6.896551724137930939e-02 0.000000000000000000e+00
3.448275862068965469e-02 6.896551724137930939e-02 1.055912558560191256e-01
6.896551724137930939e-02 6.896551724137930939e-02 2.099445507801323274e-01
1.034482758620689641e-01 6.896551724137930939e-02 3.118364378004818138e-01
1.379310344827586188e-01 6.896551724137930939e-02 4.100723277023946567e-01
1.724137931034482873e-01 6.896551724137930939e-02 5.035004944947015781e-01
2.068965517241379282e-01 6.896551724137930939e-02 5.910255783439504196e-01
2.413793103448275690e-01 6.896551724137930939e-02 6.716214276669562055e-01
2.758620689655172376e-01 6.896551724137930939e-02 7.443431298198942558e-01
3.103448275862069061e-01 6.896551724137930939e-02 8.083380893351075347e-01
3.448275862068965747e-01 6.896551724137930939e-02 8.628560238234297408e-01
3.793103448275861878e-01 6.896551724137930939e-02 9.072577603492083531e-01
4.137931034482758563e-01 6.896551724137930939e-02 9.410227291485736556e-01
4.482758620689655249e-01 6.896551724137930939e-02 9.637550668339577298e-01
4.827586206896551380e-01 6.896551724137930939e-02 9.751882575303747469e-01
5.172413793103448620e-01 6.896551724137930939e-02 nan
5.517241379310344751e-01 6.896551724137930939e-02 nan
5.862068965517240882e-01 6.896551724137930939e-02 nan
6.206896551724138122e-01 6.896551724137930939e-02 nan
6.551724137931034253e-01 6.896551724137930939e-02 nan
6.896551724137931494e-01 6.896551724137930939e-02 nan
7.241379310344827624e-01 6.896551724137930939e-02 nan
7.586206896551723755e-01 6.896551724137930939e-02 nan
7.931034482758620996e-01 6.896551724137930939e-02 nan
8.275862068965517127e-01 6.896551724137930939e-02 nan
8.620689655172413257e-01 6.896551724137930939e-02 nan
8.965517241379310498e-01 6.896551724137930939e-02 nan
9.310344827586206629e-01 6.896551724137930939e-02 nan
9.655172413793102759e-01 6.896551724137930939e-02 nan
1.000000000000000000e+00 6.896551724137930939e-02 nan
0.000000000000000000e+00 1.034482758620689641e-01 0.000000000000000000e+00
3.448275862068965469e-02 1.034482758620689641e-01 1.024593306746202775e-01
6.896551724137930939e-02 1.034482758620689641e-01 2.037174193765400321e-01
1.034482758620689641e-01 1.034482758620689641e-01 3.025871075968826762e-01
1.379310344827586188e-01 1.034482758620689641e-01 3.979092386386826052e-01
1.724137931034482873e-01 1.034482758620689641e-01 4.885662476693302114e-01
2.068965517241379282e-01 1.034482758620689641e-01 5.734952641464351464e-01
2.413793103448275690e-01 1.034482758620689641e-01 6.517005730031438793e-01
2.758620689655172376e-01 1.034482758620689641e-01 7.222652884969067433e-01
3.103448275862069061e-01 1.034482758620689641e-01 7.843621038564942971e-01
3.448275862068965747e-01 1.034482758620689641e-01 8.372629906974747849e-01
3.793103448275861878e-01 1.034482758620689641e-01 8.803477344893801959e-01
4.137931034482758563e-01 1.034482758620689641e-01 9.131112060040075251e-01
4.482758620689655249e-01 1.034482758620689641e-01 9.351692834937745946e-01
4.827586206896551380e-01 1.034482758620689641e-01 9.462633561680073857e-01
5.172413793103448620e-01 1.034482758620689641e-01 nan
5.517241379310344751e-01 1.034482758620689641e-01 nan
5.862068965517240882e-01 1.034482758620689641e-01 nan
6.206896551724138122e-01 1.034482758620689641e-01 nan
6.551724137931034253e-01 1.034482758620689641e-01 nan
6.896551724137931494e-01 1.034482758620689641e-01 nan
7.241379310344827624e-01 1.034482758620689641e-01 nan
7.586206896551723755e-01 1.034482758620689641e-01 nan
7.931034482758620996e-01 1.034482758620689641e-01 nan
8.275862068965517127e-01 1.034482758620689641e-01 nan
8.620689655172413257e-01 1.034482758620689641e-01 nan
8.965517241379310498e-01 1.034482758620689641e-01 nan
9.310344827586206629e-01 1.034482758620689641e-01 nan
9.655172413793102759e-01 1.034482758620689641e-01 nan
1.000000000000000000e+00 1.034482758620689641e-01 nan
0.000000000000000000e+00 1.379310344827586188e-01 0.000000000000000000e+00
3.448275862068965469e-02 1.379310344827586188e-01 9.812616352052086488e-02
6.896551724137930939e-02 1.379310344827586188e-01 1.951018874913705570e-01
1.034482758620689641e-01 1.379310344827586188e-01 2.897902202147407680e-01
1.379310344827586188e-01 1.379310344827586188e-01 3.810810275638181754e-01
1.724137931034482873e-01 1.379310344827586188e-01 4.679040082904159514e-01
2.068965517241379282e-01 1.379310344827586188e-01 5.492412423285232270e-01
2.413793103448275690e-01 1.379310344827586188e-01 6.241391249763855731e-01
2.758620689655172376e-01 1.379310344827586188e-01 6.917195470397436985e-01
3.103448275862069061e-01 1.379310344827586188e-01 7.511901898592738824e-01
3.448275862068965747e-01 1.379310344827586188e-01 8.018538145224443081e-01
3.793103448275861878e-01 1.379310344827586188e-01 8.431164363522732907e-01
4.137931034482758563e-01 1.379310344827586188e-01 8.744942888345813570e-01
4.482758620689655249e-01 1.379310344827586188e-01 8.956194953380566259e-01
4.827586206896551380e-01 1.379310344827586188e-01 9.062443821314071224e-01
5.172413793103448620e-01 1.379310344827586188e-01 nan
5.517241379310344751e-01 1.379310344827586188e-01 nan
5.862068965517240882e-01 1.379310344827586188e-01 nan
6.206896551724138122e-01 1.379310344827586188e-01 nan
6.551724137931034253e-01 1.379310344827586188e-01 nan
6.896551724137931494e-01 1.379310344827586188e-01 nan
7.241379310344827624e-01 1.379310344827586188e-01 nan
7.586206896551723755e-01 1.379310344827586188e-01 nan
7.931034482758620996e-01 1.379310344827586188e-01 nan
8.275862068965517127e-01 1.379310344827586188e-01 nan
8.620689655172413257e-01 1.379310344827586188e-01 nan
8.965517241379310498e-01 1.379310344827586188e-01 nan
9.310344827586206629e-01 1.379310344827586188e-01 nan
9.655172413793102759e-01 1.379310344827586188e-01 nan
1.000000000000000000e+00 1.379310344827586188e-01 nan
0.000000000000000000e+00 1.724137931034482873e-01 0.000000000000000000e+00
3.448275862068965469e-02 1.724137931034482873e-01 9.264255681675029330e-02
6.896551724137930939e-02 1.724137931034482873e-01 1.841989643587216841e-01
1.034482758620689641e-01 1.724137931034482873e-01 2.735958074583061950e-01
1.379310344827586188e-01 1.724137931034482873e-01 3.597849898664743917e-01
1.724137931034482873e-01 1.724137931034482873e-01 4.417560222230113021e-01
2.068965517241379282e-01 1.724137931034482873e-01 5.185478691203664336e-01
2.413793103448275690e-01 1.724137931034482873e-01 5.892602163651234903e-01
2.758620689655172376e-01 1.724137931034482873e-01 6.530640263387530453e-01
3.103448275862069061e-01 1.724137931034482873e-01 7.092112577056942646e-01
3.448275862068965747e-01 1.724137931034482873e-01 7.570436355140726103e-01
3.793103448275861878e-01 1.724137931034482873e-01 7.960003688676454692e-01
4.137931034482758563e-01 1.724137931034482873e-01 8.256247256863231687e-01
4.482758620689655249e-01 1.724137931034482873e-01 8.455693874722138847e-01
4.827586206896551380e-01 1.724137931034482873e-01 8.556005213014566957e-01
5.172413793103448620e-01 1.724137931034482873e-01 nan
5.517241379310344751e-01 1.724137931034482873e-01 nan
5.862068965517240882e-01 1.724137931034482873e-01 nan
6.206896551724138122e-01 1.724137931034482873e-01 nan
6.551724137931034253e-01 1.724137931034482873e-01 nan
6.896551724137931494e-01 1.724137931034482873e-01 nan
7.241379310344827624e-01 1.724137931034482873e-01 nan
7.586206896551723755e-01 1.724137931034482873e-01 nan
7.931034482758620996e-01 1.724137931034482873e-01 nan
8.275862068965517127e-01 1.724137931034482873e-01 nan
8.620689655172413257e-01 1.724137931034482873e-01 nan
8.965517241379310498e-01 1.724137931034482873e-01 nan
9.310344827586206629e-01 1.724137931034482873e-01 nan
9.655172413793102759e-01 1.724137931034482873e-01 nan
1.000000000000000000e+00 1.724137931034482873e-01 nan
0.000000000000000000e+00 2.068965517241379282e-01 0.000000000000000000e+00
3.448275862068965469e-02 2.068965517241379282e-01 8.607280083820080530e-02
6.896551724137930939e-02 2.068965517241379282e-01 1.711364767836860146e-01
1.034482758620689641e-01 2.068965517241379282e-01 2.541937340104553633e-01
1.379310344827586188e-01 2.068965517241379282e-01 3.342708021174995436e-01
1.724137931034482873e-01 2.068965517241379282e-01 4.104288506964248739e-01
2.068965517241379282e-01 2.068965517241379282e-01 4.817749962596115099e-01
2.413793103448275690e-01 2.068965517241379282e-01 5.474727704827341279e-01
2.758620689655172376e-01 2.068965517241379282e-01 6.067519270310742785e-01
3.103448275862069061e-01 2.068965517241379282e-01 6.589174719935522173e-01
3.448275862068965747e-01 2.068965517241379282e-01 7.033578120508955367e-01
3.793103448275861878e-01 2.068965517241379282e-01 7.395519248481224883e-01
4.137931034482758563e-01 2.068965517241379282e-01 7.670754675052786631e-01
4.482758620689655249e-01 2.068965517241379282e-01 7.856057516497233495e-01
4.827586206896551380e-01 2.068965517241379282e-01 7.949255266422637911e-01
5.172413793103448620e-01 2.068965517241379282e-01 nan
5.517241379310344751e-01 2.068965517241379282e-01 nan
5.862068965517240882e-01 2.068965517241379282e-01 nan
6.206896551724138122e-01 2.068965517241379282e-01 nan
6.551724137931034253e-01 2.068965517241379282e-01 nan
6.896551724137931494e-01 2.068965517241379282e-01 nan
7.241379310344827624e-01 2.068965517241379282e-01 nan
7.586206896551723755e-01 2.068965517241379282e-01 nan
7.931034482758620996e-01 2.068965517241379282e-01 nan
8.275862068965517127e-01 2.068965517241379282e-01 nan
8.620689655172413257e-01 2.068965517241379282e-01 nan
8.965517241379310498e-01 2.068965517241379282e-01 nan
9.310344827586206629e-01 2.068965517241379282e-01 nan
9.655172413793102759e-01 2.068965517241379282e-01 nan
1.000000000000000000e+00 2.068965517241379282e-01 nan
0.000000000000000000e+00 2.413793103448275690e-01 0.000000000000000000e+00
3.448275862068965469e-02 2.413793103448275690e-01 7.849391996693566576e-02
6.896551724137930939e-02 2.413793103448275690e-01 1.560675704899344429e-01
1.034482758620689641e-01 2.413793103448275690e-01 2.318114714428792245e-01
1.379310344827586188e-01 2.413793103448275690e-01 3.048375948404057900e-01
1.724137931034482873e-01 2.413793103448275690e-01 3.742897761540994184e-01
2.068965517241379282e-01 2.413793103448275690e-01 4.393537520587921241e-01
2.413793103448275690e-01 2.413793103448275690e-01 4.992667069255620205e-01
2.758620689655172376e-01 2.413793103448275690e-01 5.533262161375329669e-01
3.103448275862069061e-01 2.413793103448275690e-01 6.008984813762753285e-01
3.448275862068965747e-01 2.413793103448275690e-01 6.414257613276014292e-01
3.793103448275861878e-01 2.413793103448275690e-01 6.744329106885279534e-01
4.137931034482758563e-01 2.413793103448275690e-01 6.995329508115225581e-01
4.482758620689655249e-01 2.413793103448275690e-01 7.164316066753279033e-01
4.827586206896551380e-01 2.413793103448275690e-01 7.249307569905300008e-01
5.172413793103448620e-01 2.413793103448275690e-01 nan
5.517241379310344751e-01 2.413793103448275690e-01 nan
5.862068965517240882e-01 2.413793103448275690e-01 nan
6.206896551724138122e-01 2.413793103448275690e-01 nan
6.551724137931034253e-01 2.413793103448275690e-01 nan
6.896551724137931494e-01 2.413793103448275690e-01 nan
7.241379310344827624e-01 2.413793103448275690e-01 nan
7.586206896551723755e-01 2.413793103448275690e-01 nan
7.931034482758620996e-01 2.413793103448275690e-01 nan
8.275862068965517127e-01 2.413793103448275690e-01 nan
8.620689655172413257e-01 2.413793103448275690e-01 nan
8.965517241379310498e-01 2.413793103448275690e-01 nan
9.310344827586206629e-01 2.413793103448275690e-01 nan
9.655172413793102759e-01 2.413793103448275690e-01 nan
1.000000000000000000e+00 2.413793103448275690e-01 nan
0.000000000000000000e+00 2.758620689655172376e-01 0.000000000000000000e+00
3.448275862068965469e-02 2.758620689655172376e-01 6.999476965173363763e-02
6.896551724137930939e-02 2.758620689655172376e-01 1.391689146261289034e-01
1.034482758620689641e-01 2.758620689655172376e-01 2.067114313198848974e-01
1.379310344827586188e-01 2.758620689655172376e-01 2.718304454794792102e-01
1.724137931034482873e-01 2.758620689655172376e-01 3.337624962027730402e-01
2.068965517241379282e-01 2.758620689655172376e-01 3.917814868200498180e-01
2.413793103448275690e-01 2.758620689655172376e-01 4.452071977135911296e-01
2.758620689655172376e-01 2.758620689655172376e-01 4.934132612707631815e-01
3.103448275862069061e-01 2.758620689655172376e-01 5.358345054715825118e-01
3.448275862068965747e-01 2.758620689655172376e-01 5.719735800139077453e-01
3.793103448275861878e-01 2.758620689655172376e-01 6.014067872910013879e-01
4.137931034482758563e-01 2.758620689655172376e-01 6.237890498585777488e-01
4.482758620689655249e-01 2.758620689655172376e-01 6.388579561523290984e-01
4.827586206896551380e-01 2.758620689655172376e-01 6.464368370235943351e-01
5.172413793103448620e-01 2.758620689655172376e-01 nan
5.517241379310344751e-01 2.758620689655172376e-01 nan
5.862068965517240882e-01 2.758620689655172376e-01 nan
6.206896551724138122e-01 2.758620689655172376e-01 nan
6.551724137931034253e-01 2.758620689655172376e-01 nan
6.896551724137931494e-01 2.758620689655172376e-01 nan
7.241379310344827624e-01 2.758620689655172376e-01 nan
7.586206896551723755e-01 2.758620689655172376e-01 nan
7.931034482758620996e-01 2.758620689655172376e-01 nan
8.275862068965517127e-01 2.758620689655172376e-01 nan
8.620689655172413257e-01 2.758620689655172376e-01 nan
8.965517241379310498e-01 2.758620689655172376e-01 nan
9.310344827586206629e-01 2.758620689655172376e-01 nan
9.655172413793102759e-01 2.758620689655172376e-01 nan
1.000000000000000000e+00 2.758620689655172376e-01 nan
0.000000000000000000e+00 3.103448275862069061e-01 0.000000000000000000e+00
3.448275862068965469e-02 3.103448275862069061e-01 6.067499465919322377e-02
6.896551724137930939e-02 3.103448275862069061e-01 1.206386304816840782e-01
1.034482758620689641e-01 3.103448275862069061e-01 1.791878886627288892e-01
1.379310344827586188e-01 3.103448275862069061e-01 2.356363326822521753e-01
1.724137931034482873e-01 3.103448275862069061e-01 2.893221561454295543e-01
2.068965517241379282e-01 3.103448275862069061e-01 3.396159418575718236e-01
2.413793103448275690e-01 3.103448275862069061e-01 3.859280411652509790e-01
2.758620689655172376e-01 3.103448275862069061e-01 4.277154870476405635e-01
3.103448275862069061e-01 3.103448275862069061e-01 4.644883599083957093e-01
3.448275862068965747e-01 3.103448275862069061e-01 4.958155314349821929e-01
3.793103448275861878e-01 3.103448275862069061e-01 5.213297191839570965e-01
4.137931034482758563e-01 3.103448275862069061e-01 5.407317926318082613e-01
4.482758620689655249e-01 3.103448275862069061e-01 5.537942802068438475e-01
4.827586206896551380e-01 3.103448275862069061e-01 5.603640361853934326e-01
5.172413793103448620e-01 3.103448275862069061e-01 nan
5.517241379310344751e-01 3.103448275862069061e-01 nan
5.862068965517240882e-01 3.103448275862069061e-01 nan
6.206896551724138122e-01 3.103448275862069061e-01 nan
6.551724137931034253e-01 3.103448275862069061e-01 nan
6.896551724137931494e-01 3.103448275862069061e-01 nan
7.241379310344827624e-01 3.103448275862069061e-01 nan
7.586206896551723755e-01 3.103448275862069061e-01 nan
7.931034482758620996e-01 3.103448275862069061e-01 nan
8.275862068965517127e-01 3.103448275862069061e-01 nan
8.620689655172413257e-01 3.103448275862069061e-01 nan
8.965517241379310498e-01 3.103448275862069061e-01 nan
9.310344827586206629e-01 3.103448275862069061e-01 nan
9.655172413793102759e-01 3.103448275862069061e-01 nan
1.000000000000000000e+00 3.103448275862069061e-01 nan
0.000000000000000000e+00 3.448275862068965747e-01 0.000000000000000000e+00
3.448275862068965469e-02 3.448275862068965747e-01 5.064386082995044752e-02
6.896551724137930939e-02 3.448275862068965747e-01 1.006939686957932650e-01
1.034482758620689641e-01 3.448275862068965747e-01 1.495635318440514394e-01
1.379310344827586188e-01 3.448275862068965747e-01 1.966795993286793720e-01
1.724137931034482873e-01 3.448275862068965747e-01 2.414897783370510143e-01
2.068965517241379282e-01 3.448275862068965747e-01 2.834687104906307153e-01
2.413793103448275690e-01 3.448275862068965747e-01 3.221242311916215351e-01
2.758620689655172376e-01 3.448275862068965747e-01 3.570031398028837288e-01
3.103448275862069061e-01 3.448275862068965747e-01 3.876965130110406332e-01
3.448275862068965747e-01 3.448275862068965747e-01 4.138444990784452271e-01
3.793103448275861878e-01 3.448275862068965747e-01 4.351405367757890663e-01
4.137931034482758563e-01 3.448275862068965747e-01 4.513349495322237503e-01
4.482758620689655249e-01 3.448275862068965747e-01 4.622378726648725955e-01
4.827586206896551380e-01 3.448275862068965747e-01 4.677214793686432226e-01
5.172413793103448620e-01 3.448275862068965747e-01 nan
5.517241379310344751e-01 3.448275862068965747e-01 nan
5.862068965517240882e-01 3.448275862068965747e-01 nan
6.206896551724138122e-01 3.448275862068965747e-01 nan
6.551724137931034253e-01 3.448275862068965747e-01 nan
6.896551724137931494e-01 3.448275862068965747e-01 nan
7.241379310344827624e-01 3.448275862068965747e-01 nan
7.586206896551723755e-01 3.448275862068965747e-01 nan
7.931034482758620996e-01 3.448275862068965747e-01 nan
8.275862068965517127e-01 3.448275862068965747e-01 nan
8.620689655172413257e-01 3.448275862068965747e-01 nan
8.965517241379310498e-01 3.448275862068965747e-01 nan
9.310344827586206629e-01 3.448275862068965747e-01 nan
9.655172413793102759e-01 3.448275862068965747e-01 nan
1.000000000000000000e+00 3.448275862068965747e-01 nan
0.000000000000000000e+00 3.793103448275861878e-01 0.000000000000000000e+00
3.448275862068965469e-02 3.793103448275861878e-01 4.001897403660004127e-02
6.896551724137930939e-02 3.793103448275861878e-01 7.956876219231785730e-02
1.034482758620689641e-01 3.793103448275861878e-01 1.181856793617437756e-01
1.379310344827586188e-01 3.793103448275861878e-01 1.554169774988503894e-01
1.724137931034482873e-01 3.793103448275861878e-01 1.908261536738805608e-01
2.068965517241379282e-01 3.793103448275861878e-01 2.239980676711006702e-01
2.413793103448275690e-01 3.793103448275861878e-01 2.545438091282635762e-01
2.758620689655172376e-01 3.793103448275861878e-01 2.821052571550216603e-01
3.103448275862069061e-01 3.793103448275861878e-01 3.063592789729334687e-01
3.448275862068965747e-01 3.793103448275861878e-01 3.270215183518475066e-01
3.793103448275861878e-01 3.793103448275861878e-01 3.438497294267117699e-01
4.137931034482758563e-01 3.793103448275861878e-01 3.566466168088537336e-01
4.482758620689655249e-01 3.793103448275861878e-01 3.652621486940231255e-01
4.827586206896551380e-01 3.793103448275861878e-01 3.695953158481224965e-01
5.172413793103448620e-01 3.793103448275861878e-01 nan
5.517241379310344751e-01 3.793103448275861878e-01 nan
5.862068965517240882e-01 3.793103448275861878e-01 nan
6.206896551724138122e-01 3.793103448275861878e-01 nan
6.551724137931034253e-01 3.793103448275861878e-01 nan
6.896551724137931494e-01 3.793103448275861878e-01 nan
7.241379310344827624e-01 3.793103448275861878e-01 nan
7.586206896551723755e-01 3.793103448275861878e-01 nan
7.931034482758620996e-01 3.793103448275861878e-01 nan
8.275862068965517127e-01 3.793103448275861878e-01 nan
8.620689655172413257e-01 3.793103448275861878e-01 nan
8.965517241379310498e-01 3.793103448275861878e-01 nan
9.310344827586206629e-01 3.793103448275861878e-01 nan
9.655172413793102759e-01 3.793103448275861878e-01 nan
1.000000000000000000e+00 3.793103448275861878e-01 nan
0.000000000000000000e+00 4.137931034482758563e-01 0.000000000000000000e+00
3.448275862068965469e-02 4.137931034482758563e-01 2.892490136236737855e-02
6.896551724137930939e-02 4.137931034482758563e-01 5.751068470255052412e-02
1.034482758620689641e-01 4.137931034482758563e-01 8.542220784711672399e-02
1.379310344827586188e-01 4.137931034482758563e-01 1.123322337069449367e-01
1.724137931034482873e-01 4.137931034482758563e-01 1.379252668328999065e-01
2.068965517241379282e-01 4.137931034482758563e-01 1.619012523115132274e-01
2.413793103448275690e-01 4.137931034482758563e-01 1.839790936345007399e-01
2.758620689655172376e-01 4.137931034482758563e-01 2.038999482983131772e-01
3.103448275862069061e-01 4.137931034482758563e-01 2.214302624958284504e-01
3.448275862068965747e-01 4.137931034482758563e-01 2.363645093211997616e-01
3.793103448275861878e-01 4.137931034482758563e-01 2.485275983849118686e-01
4.137931034482758563e-01 4.137931034482758563e-01 2.577769285885111450e-01
4.482758620689655249e-01 4.137931034482758563e-01 2.640040599921033571e-01
4.827586206896551380e-01 4.137931034482758563e-01 2.671359851735022328e-01
5.172413793103448620e-01 4.137931034482758563e-01 nan
5.517241379310344751e-01 4.137931034482758563e-01 nan
5.862068965517240882e-01 4.137931034482758563e-01 nan
6.206896551724138122e-01 4.137931034482758563e-01 nan
6.551724137931034253e-01 4.137931034482758563e-01 nan
6.896551724137931494e-01 4.137931034482758563e-01 nan
7.241379310344827624e-01 4.137931034482758563e-01 nan
7.586206896551723755e-01 4.137931034482758563e-01 nan
7.931034482758620996e-01 4.137931034482758563e-01 nan
8.275862068965517127e-01 4.137931034482758563e-01 nan
8.620689655172413257e-01 4.137931034482758563e-01 nan
8.965517241379310498e-01 4.137931034482758563e-01 nan
9.310344827586206629e-01 4.137931034482758563e-01 nan
9.655172413793102759e-01 4.137931034482758563e-01 nan
1.000000000000000000e+00 4.137931034482758563e-01 nan
0.000000000000000000e+00 4.482758620689655249e-01 0.000000000000000000e+00
3.448275862068965469e-02 4.482758620689655249e-01 1.749171066595046550e-02
6.896551724137930939e-02 4.482758620689655249e-01 3.477834701716624177e-02
1.034482758620689641e-01 4.482758620689655249e-01 5.165723904775165742e-02
1.379310344827586188e-01 4.482758620689655249e-01 6.793049718116625502e-02
1.724137931034482873e-01 4.482758620689655249e-01 8.340733234457753387e-02
2.068965517241379282e-01 4.482758620689655249e-01 9.790629279629986526e-02
2.413793103448275690e-01 4.482758620689655249e-01 1.112573914815627868e-01
2.758620689655172376e-01 4.482758620689655249e-01 1.233040989753074745e-01
3.103448275862069061e-01 4.482758620689655249e-01 1.339051786465794702e-01
3.448275862068965747e-01 4.482758620689655249e-01 1.429363425288926737e-01
3.793103448275861878e-01 4.482758620689655249e-01 1.502917084829989147e-01
4.137931034482758563e-01 4.482758620689655249e-01 1.558850415681615476e-01
4.482758620689655249e-01 4.482758620689655249e-01 1.596507650679901136e-01
4.827586206896551380e-01 4.482758620689655249e-01 1.615447293174830379e-01
5.172413793103448620e-01 4.482758620689655249e-01 nan
5.517241379310344751e-01 4.482758620689655249e-01 nan
5.862068965517240882e-01 4.482758620689655249e-01 nan
6.206896551724138122e-01 4.482758620689655249e-01 nan
6.551724137931034253e-01 4.482758620689655249e-01 nan
6.896551724137931494e-01 4.482758620689655249e-01 nan
7.241379310344827624e-01 4.482758620689655249e-01 nan
7.586206896551723755e-01 4.482758620689655249e-01 nan
7.931034482758620996e-01 4.482758620689655249e-01 nan
8.275862068965517127e-01 4.482758620689655249e-01 nan
8.620689655172413257e-01 4.482758620689655249e-01 nan
8.965517241379310498e-01 4.482758620689655249e-01 nan
9.310344827586206629e-01 4.482758620689655249e-01 nan
9.655172413793102759e-01 4.482758620689655249e-01 nan
1.000000000000000000e+00 4.482758620689655249e-01 nan
0.000000000000000000e+00 4.827586206896551380e-01 0.000000000000000000e+00
3.448275862068965469e-02 4.827586206896551380e-01 5.853445654798865826e-03
6.896551724137930939e-02 4.827586206896551380e-01 1.163826501115161616e-02
1.034482758620689641e-01 4.827586206896551380e-01 1.728663635121578668e-02
1.379310344827586188e-01 4.827586206896551380e-01 2.273233768538429622e-02
1.724137931034482873e-01 4.827586206896551380e-01 2.791152314456622069e-02
2.068965517241379282e-01 4.827586206896551380e-01 3.276347151462708635e-02
2.413793103448275690e-01 4.827586206896551380e-01 3.723129813710664149e-02
2.758620689655172376e-01 4.827586206896551380e-01 4.126262182982913529e-02
3.103448275862069061e-01 4.827586206896551380e-01 4.481017900837178797e-02
3.448275862068965747e-01 4.827586206896551380e-01 4.783237780837865105e-02
3.793103448275861878e-01 4.827586206896551380e-01 5.029378571214237342e-02
4.137931034482758563e-01 4.827586206896551380e-01 5.216554496247804290e-02
4.482758620689655249e-01 4.827586206896551380e-01 5.342571089354123531e-02
4.827586206896551380e-01 4.827586206896551380e-01 5.405950921197096720e-02
5.172413793103448620e-01 4.827586206896551380e-01 nan
5.517241379310344751e-01 4.827586206896551380e-01 nan
5.862068965517240882e-01 4.827586206896551380e-01 nan
6.206896551724138122e-01 4.827586206896551380e-01 nan
6.551724137931034253e-01 4.827586206896551380e-01 nan
6.896551724137931494e-01 4.827586206896551380e-01 nan
7.241379310344827624e-01 4.827586206896551380e-01 nan
7.586206896551723755e-01 4.827586206896551380e-01 nan
7.931034482758620996e-01 4.827586206896551380e-01 nan
8.275862068965517127e-01 4.827586206896551380e-01 nan
8.620689655172413257e-01 4.827586206896551380e-01 nan
8.965517241379310498e-01 4.827586206896551380e-01 nan
9.310344827586206629e-01 4.827586206896551380e-01 nan
9.655172413793102759e-01 4.827586206896551380e-01 nan
1.000000000000000000e+00 4.827586206896551380e-01 nan
0.000000000000000000e+00 5.172413793103448620e-01 -0.000000000000000000e+00
3.448275862068965469e-02 5.172413793103448620e-01 -5.853445654798851948e-03
6.896551724137930939e-02 5.172413793103448620e-01 -1.163826501115158840e-02
1.034482758620689641e-01 5.172413793103448620e-01 -1.728663635121574851e-02
1.379310344827586188e-01 5.172413793103448620e-01 -2.273233768538424418e-02
1.724137931034482873e-01 5.172413793103448620e-01 -2.791152314456615477e-02
2.068965517241379282e-01 5.172413793103448620e-01 -3.276347151462701002e-02
2.413793103448275690e-01 5.172413793103448620e-01 -3.723129813710655822e-02
2.758620689655172376e-01 5.172413793103448620e-01 -4.126262182982903814e-02
3.103448275862069061e-01 5.172413793103448620e-01 -4.481017900837168388e-02
3.448275862068965747e-01 5.172413793103448620e-01 -4.783237780837854003e-02
3.793103448275861878e-01 5.172413793103448620e-01 -5.029378571214225546e-02
4.137931034482758563e-01 5.172413793103448620e-01 -5.216554496247792494e-02
4.482758620689655249e-01 5.172413793103448620e-01 -5.342571089354111041e-02
4.827586206896551380e-01 5.172413793103448620e-01 -5.405950921197084230e-02
5.172413793103448620e-01 5.172413793103448620e-01 -5.405950921197084230e-02
5.517241379310344751e-01 5.172413793103448620e-01 -5.342571089354111041e-02
5.862068965517240882e-01 5.172413793103448620e-01 -5.216554496247792494e-02
6.206896551724138122e-01 5.172413793103448620e-01 -5.029378571214226240e-02
6.551724137931034253e-01 5.172413793103448620e-01 -4.783237780837854697e-02
6.896551724137931494e-01 5.172413793103448620e-01 -4.481017900837168388e-02
7.241379310344827624e-01 5.172413793103448620e-01 -4.126262182982903814e-02
7.586206896551723755e-01 5.172413793103448620e-01 -3.723129813710657904e-02
7.931034482758620996e-01 5.172413793103448620e-01 -3.276347151462701002e-02
8.275862068965517127e-01 5.172413793103448620e-01 -2.791152314456617212e-02
8.620689655172413257e-01 5.172413793103448620e-01 -2.273233768538425459e-02
8.965517241379310498e-01 5.172413793103448620e-01 -1.728663635121575892e-02
9.310344827586206629e-01 5.172413793103448620e-01 -1.163826501115159881e-02
9.655172413793102759e-01 5.172413793103448620e-01 -5.853445654798861489e-03
1.000000000000000000e+00 5.172413793103448620e-01 -6.630104110846268016e-18
0.000000000000000000e+00 5.517241379310344751e-01 -0.000000000000000000e+00
3.448275862068965469e-02 5.517241379310344751e-01 -1.749171066595045856e-02
6.896551724137930939e-02 5.517241379310344751e-01 -3.477834701716622096e-02
1.034482758620689641e-01 5.517241379310344751e-01 -5.165723904775162967e-02
1.379310344827586188e-01 5.517241379310344751e-01 -6.793049718116622726e-02
1.724137931034482873e-01 5.517241379310344751e-01 -8.340733234457749223e-02
2.068965517241379282e-01 5.517241379310344751e-01 -9.790629279629980974e-02
2.413793103448275690e-01 5.517241379310344751e-01 -1.112573914815627174e-01
2.758620689655172376e-01 5.517241379310344751e-01 -1.233040989753074052e-01
3.103448275862069061e-01 5.517241379310344751e-01 -1.339051786465794147e-01
3.448275862068965747e-01 5.517241379310344751e-01 -1.429363425288926182e-01
3.793103448275861878e-01 5.517241379310344751e-01 -1.502917084829988592e-01
4.137931034482758563e-01 5.517241379310344751e-01 -1.558850415681614643e-01
4.482758620689655249e-01 5.517241379310344751e-01 -1.596507650679900303e-01
4.827586206896551380e-01 5.517241379310344751e-01 -1.615447293174829546e-01
5.172413793103448620e-01 5.517241379310344751e-01 -1.615447293174829546e-01
5.517241379310344751e-01 5.517241379310344751e-01 -1.596507650679900303e-01
5.862068965517240882e-01 5.517241379310344751e-01 -1.558850415681614643e-01
6.206896551724138122e-01 5.517241379310344751e-01 -1.502917084829988592e-01
6.551724137931034253e-01 5.517241379310344751e-01 -1.429363425288926182e-01
6.896551724137931494e-01 5.517241379310344751e-01 -1.339051786465794147e-01
7.241379310344827624e-01 5.517241379310344751e-01 -1.233040989753074052e-01
7.586206896551723755e-01 5.517241379310344751e-01 -1.112573914815627729e-01
7.931034482758620996e-01 5.517241379310344751e-01 -9.790629279629980974e-02
8.275862068965517127e-01 5.517241379310344751e-01 -8.340733234457754774e-02
8.620689655172413257e-01 5.517241379310344751e-01 -6.793049718116625502e-02
8.965517241379310498e-01 5.517241379310344751e-01 -5.165723904775166436e-02
9.310344827586206629e-01 5.517241379310344751e-01 -3.477834701716625565e-02
9.655172413793102759e-01 5.517241379310344751e-01 -1.749171066595048285e-02
1.000000000000000000e+00 5.517241379310344751e-01 -1.981258042380114866e-17
0.000000000000000000e+00 5.862068965517240882e-01 -0.000000000000000000e+00
3.448275862068965469e-02 5.862068965517240882e-01 -2.892490136236734385e-02
6.896551724137930939e-02 5.862068965517240882e-01 -5.751068470255045473e-02
1.034482758620689641e-01 5.862068965517240882e-01 -8.542220784711662684e-02
1.379310344827586188e-01 5.862068965517240882e-01 -1.123322337069447979e-01
1.724137931034482873e-01 5.862068965517240882e-01 -1.379252668328997400e-01
2.068965517241379282e-01 5.862068965517240882e-01 -1.619012523115130331e-01
2.413793103448275690e-01 5.862068965517240882e-01 -1.839790936345005179e-01
2.758620689655172376e-01 5.862068965517240882e-01 -2.038999482983129274e-01
3.103448275862069061e-01 5.862068965517240882e-01 -2.214302624958281729e-01
3.448275862068965747e-01 5.862068965517240882e-01 -2.363645093211994841e-01
3.793103448275861878e-01 5.862068965517240882e-01 -2.485275983849115633e-01
4.137931034482758563e-01 5.862068965517240882e-01 -2.577769285885108119e-01
4.482758620689655249e-01 5.862068965517240882e-01 -2.640040599921030240e-01
4.827586206896551380e-01 5.862068965517240882e-01 -2.671359851735018998e-01
5.172413793103448620e-01 5.862068965517240882e-01 -2.671359851735018998e-01
5.517241379310344751e-01 5.862068965517240882e-01 -2.640040599921030240e-01
5.862068965517240882e-01 5.862068965517240882e-01 -2.577769285885108119e-01
6.206896551724138122e-01 5.862068965517240882e-01 -2.485275983849115911e-01
6.551724137931034253e-01 5.862068965517240882e-01 -2.363645093211995118e-01
6.896551724137931494e-01 5.862068965517240882e-01 -2.214302624958281729e-01
7.241379310344827624e-01 5.862068965517240882e-01 -2.038999482983129274e-01
7.586206896551723755e-01 5.862068965517240882e-01 -1.839790936345006012e-01
7.931034482758620996e-01 5.862068965517240882e-01 -1.619012523115130331e-01
8.275862068965517127e-01 5.862068965517240882e-01 -1.379252668328998233e-01
8.620689655172413257e-01 5.862068965517240882e-01 -1.123322337069448534e-01
8.965517241379310498e-01 5.862068965517240882e-01 -8.542220784711668236e-02
9.310344827586206629e-01 5.862068965517240882e-01 -5.751068470255050330e-02
9.655172413793102759e-01 5.862068965517240882e-01 -2.892490136236738896e-02
1.000000000000000000e+00 5.862068965517240882e-01 -3.276277234610196553e-17
0.000000000000000000e+00 6.206896551724138122e-01 -0.000000000000000000e+00
3.448275862068965469e-02 6.206896551724138122e-01 -4.001897403660003433e-02
6.896551724137930939e-02 6.206896551724138122e-01 -7.956876219231782954e-02
1.034482758620689641e-01 6.206896551724138122e-01 -1.181856793617437479e-01
1.379310344827586188e-01 6.206896551724138122e-01 -1.554169774988503339e-01
1.724137931034482873e-01 6.206896551724138122e-01 -1.908261536738805053e-01
2.068965517241379282e-01 6.206896551724138122e-01 -2.239980676711006147e-01
2.413793103448275690e-01 6.206896551724138122e-01 -2.545438091282635207e-01
2.758620689655172376e-01 6.206896551724138122e-01 -2.821052571550216048e-01
3.103448275862069061e-01 6.206896551724138122e-01 -3.063592789729333576e-01
3.448275862068965747e-01 6.206896551724138122e-01 -3.270215183518473956e-01
3.793103448275861878e-01 6.206896551724138122e-01 -3.438497294267117144e-01
4.137931034482758563e-01 6.206896551724138122e-01 -3.566466168088536226e-01
4.482758620689655249e-01 6.206896551724138122e-01 -3.652621486940230144e-01
4.827586206896551380e-01 6.206896551724138122e-01 -3.695953158481223855e-01
5.172413793103448620e-01 6.206896551724138122e-01 -3.695953158481223855e-01
5.517241379310344751e-01 6.206896551724138122e-01 -3.652621486940230144e-01
5.862068965517240882e-01 6.206896551724138122e-01 -3.566466168088536226e-01
6.206896551724138122e-01 6.206896551724138122e-01 -3.438497294267117144e-01
6.551724137931034253e-01 6.206896551724138122e-01 -3.270215183518474511e-01
6.896551724137931494e-01 6.206896551724138122e-01 -3.063592789729333576e-01
7.241379310344827624e-01 6.206896551724138122e-01 -2.821052571550216048e-01
7.586206896551723755e-01 6.206896551724138122e-01 -2.545438091282636317e-01
7.931034482758620996e-01 6.206896551724138122e-01 -2.239980676711006147e-01
8.275862068965517127e-01 6.206896551724138122e-01 -1.908261536738806163e-01
8.620689655172413257e-01 6.206896551724138122e-01 -1.554169774988504171e-01
8.965517241379310498e-01 6.206896551724138122e-01 -1.181856793617438312e-01
9.310344827586206629e-01 6.206896551724138122e-01 -7.956876219231789893e-02
9.655172413793102759e-01 6.206896551724138122e-01 -4.001897403660008984e-02
1.000000000000000000e+00 6.206896551724138122e-01 -4.532885071793320610e-17
0.000000000000000000e+00 6.551724137931034253e-01 -0.000000000000000000e+00
3.448275862068965469e-02 6.551724137931034253e-01 -5.064386082995043364e-02
6.896551724137930939e-02 6.551724137931034253e-01 -1.006939686957932373e-01
1.034482758620689641e-01 6.551724137931034253e-01 -1.495635318440514117e-01
1.379310344827586188e-01 6.551724137931034253e-01 -1.966795993286793165e-01
1.724137931034482873e-01 6.551724137931034253e-01 -2.414897783370509587e-01
2.068965517241379282e-01 6.551724137931034253e-01 -2.834687104906306598e-01
2.413793103448275690e-01 6.551724137931034253e-01 -3.221242311916214240e-01
2.758620689655172376e-01 6.551724137931034253e-01 -3.570031398028836733e-01
3.103448275862069061e-01 6.551724137931034253e-01 -3.876965130110405777e-01
3.448275862068965747e-01 6.551724137931034253e-01 -4.138444990784451716e-01
3.793103448275861878e-01 6.551724137931034253e-01 -4.351405367757889553e-01
4.137931034482758563e-01 6.551724137931034253e-01 -4.513349495322236393e-01
4.482758620689655249e-01 6.551724137931034253e-01 -4.622378726648724845e-01
4.827586206896551380e-01 6.551724137931034253e-01 -4.677214793686431116e-01
5.172413793103448620e-01 6.551724137931034253e-01 -4.677214793686431116e-01
5.517241379310344751e-01 6.551724137931034253e-01 -4.622378726648724845e-01
5.862068965517240882e-01 6.551724137931034253e-01 -4.513349495322236393e-01
6.206896551724138122e-01 6.551724137931034253e-01 -4.351405367757890108e-01
6.551724137931034253e-01 6.551724137931034253e-01 -4.138444990784451716e-01
6.896551724137931494e-01 6.551724137931034253e-01 -3.876965130110405777e-01
7.241379310344827624e-01 6.551724137931034253e-01 -3.570031398028836733e-01
7.586206896551723755e-01 6.551724137931034253e-01 -3.221242311916215906e-01
7.931034482758620996e-01 6.551724137931034253e-01 -2.834687104906306598e-01
8.275862068965517127e-01 6.551724137931034253e-01 -2.414897783370511253e-01
8.620689655172413257e-01 6.551724137931034253e-01 -1.966795993286794275e-01
8.965517241379310498e-01 6.551724137931034253e-01 -1.495635318440515227e-01
9.310344827586206629e-01 6.551724137931034253e-01 -1.006939686957933344e-01
9.655172413793102759e-01 6.551724137931034253e-01 -5.064386082995050997e-02
1.000000000000000000e+00 6.551724137931034253e-01 -5.736348975966006233e-17
0.000000000000000000e+00 6.896551724137931494e-01 -0.000000000000000000e+00
3.448275862068965469e-02 6.896551724137931494e-01 -6.067499465919320989e-02
6.896551724137930939e-02 6.896551724137931494e-01 -1.206386304816840505e-01
1.034482758620689641e-01 6.896551724137931494e-01 -1.791878886627288614e-01
1.379310344827586188e-01 6.896551724137931494e-01 -2.356363326822521198e-01
1.724137931034482873e-01 6.896551724137931494e-01 -2.893221561454294988e-01
2.068965517241379282e-01 6.896551724137931494e-01 -3.396159418575717126e-01
2.413793103448275690e-01 6.896551724137931494e-01 -3.859280411652509235e-01
2.758620689655172376e-01 6.896551724137931494e-01 -4.277154870476405080e-01
3.103448275862069061e-01 6.896551724137931494e-01 -4.644883599083955983e-01
3.448275862068965747e-01 6.896551724137931494e-01 -4.958155314349820819e-01
3.793103448275861878e-01 6.896551724137931494e-01 -5.213297191839570965e-01
4.137931034482758563e-01 6.896551724137931494e-01 -5.407317926318081502e-01
4.482758620689655249e-01 6.896551724137931494e-01 -5.537942802068437365e-01
4.827586206896551380e-01 6.896551724137931494e-01 -5.603640361853933216e-01
5.172413793103448620e-01 6.896551724137931494e-01 -5.603640361853933216e-01
5.517241379310344751e-01 6.896551724137931494e-01 -5.537942802068437365e-01
5.862068965517240882e-01 6.896551724137931494e-01 -5.407317926318081502e-01
6.206896551724138122e-01 6.896551724137931494e-01 -5.213297191839570965e-01
6.551724137931034253e-01 6.896551724137931494e-01 -4.958155314349821929e-01
6.896551724137931494e-01 6.896551724137931494e-01 -4.644883599083955983e-01
7.241379310344827624e-01 6.896551724137931494e-01 -4.277154870476405080e-01
7.586206896551723755e-01 6.896551724137931494e-01 -3.859280411652510900e-01
7.931034482758620996e-01 6.896551724137931494e-01 -3.396159418575717126e-01
8.275862068965517127e-01 6.896551724137931494e-01 -2.893221561454296653e-01
8.620689655172413257e-01 6.896551724137931494e-01 -2.356363326822522586e-01
8.965517241379310498e-01 6.896551724137931494e-01 -1.791878886627289724e-01
9.310344827586206629e-01 6.896551724137931494e-01 -1.206386304816841615e-01
9.655172413793102759e-01 6.896551724137931494e-01 -6.067499465919330703e-02
1.000000000000000000e+00 6.896551724137931494e-01 -6.872559433189378198e-17
0.000000000000000000e+00 7.241379310344827624e-01 -0.000000000000000000e+00
3.448275862068965469e-02 7.241379310344827624e-01 -6.999476965173362375e-02
6.896551724137930939e-02 7.241379310344827624e-01 -1.391689146261288756e-01
1.034482758620689641e-01 7.241379310344827624e-01 -2.067114313198848419e-01
1.379310344827586188e-01 7.241379310344827624e-01 -2.718304454794791547e-01
1.724137931034482873e-01 7.241379310344827624e-01 -3.337624962027729847e-01
2.068965517241379282e-01 7.241379310344827624e-01 -3.917814868200497624e-01
2.413793103448275690e-01 7.241379310344827624e-01 -4.452071977135910186e-01
2.758620689655172376e-01 7.241379310344827624e-01 -4.934132612707631260e-01
3.103448275862069061e-01 7.241379310344827624e-01 -5.358345054715824007e-01
3.448275862068965747e-01 7.241379310344827624e-01 -5.719735800139076343e-01
3.793103448275861878e-01 7.241379310344827624e-01 -6.014067872910012769e-01
4.137931034482758563e-01 7.241379310344827624e-01 -6.237890498585776378e-01
4.482758620689655249e-01 7.241379310344827624e-01 -6.388579561523289874e-01
4.827586206896551380e-01 7.241379310344827624e-01 -6.464368370235942240e-01
5.172413793103448620e-01 7.241379310344827624e-01 -6.464368370235942240e-01
5.517241379310344751e-01 7.241379310344827624e-01 -6.388579561523289874e-01
5.862068965517240882e-01 7.241379310344827624e-01 -6.237890498585776378e-01
6.206896551724138122e-01 7.241379310344827624e-01 -6.014067872910013879e-01
6.551724137931034253e-01 7.241379310344827624e-01 -5.719735800139077453e-01
6.896551724137931494e-01 7.241379310344827624e-01 -5.358345054715824007e-01
7.241379310344827624e-01 7.241379310344827624e-01 -4.934132612707631260e-01
7.586206896551723755e-01 7.241379310344827624e-01 -4.452071977135912406e-01
7.931034482758620996e-01 7.241379310344827624e-01 -3.917814868200497624e-01
8.275862068965517127e-01 7.241379310344827624e-01 -3.337624962027732067e-01
8.620689655172413257e-01 7.241379310344827624e-01 -2.718304454794793212e-01
8.965517241379310498e-01 7.241379310344827624e-01 -2.067114313198850084e-01
9.310344827586206629e-01 7.241379310344827624e-01 -1.391689146261290144e-01
9.655172413793102759e-01 7.241379310344827624e-01 -6.999476965173373477e-02
1.000000000000000000e+00 7.241379310344827624e-01 -7.928195414699619482e-17
0.000000000000000000e+00 7.586206896551723755e-01 -0.000000000000000000e+00
3.448275862068965469e-02 7.586206896551723755e-01 -7.849391996693562412e-02
6.896551724137930939e-02 7.586206896551723755e-01 -1.560675704899343874e-01
1.034482758620689641e-01 7.586206896551723755e-01 -2.318114714428791134e-01
1.379310344827586188e-01 7.586206896551723755e-01 -3.048375948404056235e-01
1.724137931034482873e-01 7.586206896551723755e-01 -3.742897761540992518e-01
2.068965517241379282e-01 7.586206896551723755e-01 -4.393537520587919576e-01
2.413793103448275690e-01 7.586206896551723755e-01 -4.992667069255617984e-01
2.758620689655172376e-01 7.586206896551723755e-01 -5.533262161375327448e-01
3.103448275862069061e-01 7.586206896551723755e-01 -6.008984813762749955e-01
3.448275862068965747e-01 7.586206896551723755e-01 -6.414257613276012071e-01
3.793103448275861878e-01 7.586206896551723755e-01 -6.744329106885277314e-01
4.137931034482758563e-01 7.586206896551723755e-01 -6.995329508115222250e-01
4.482758620689655249e-01 7.586206896551723755e-01 -7.164316066753275702e-01
4.827586206896551380e-01 7.586206896551723755e-01 -7.249307569905296678e-01
5.172413793103448620e-01 7.586206896551723755e-01 -7.249307569905296678e-01
5.517241379310344751e-01 7.586206896551723755e-01 -7.164316066753275702e-01
5.862068965517240882e-01 7.586206896551723755e-01 -6.995329508115222250e-01
6.206896551724138122e-01 7.586206896551723755e-01 -6.744329106885277314e-01
6.551724137931034253e-01 7.586206896551723755e-01 -6.414257613276013181e-01
6.896551724137931494e-01 7.586206896551723755e-01 -6.008984813762749955e-01
7.241379310344827624e-01 7.586206896551723755e-01 -5.533262161375327448e-01
7.586206896551723755e-01 7.586206896551723755e-01 -4.992667069255620205e-01
7.931034482758620996e-01 7.586206896551723755e-01 -4.393537520587919576e-01
8.275862068965517127e-01 7.586206896551723755e-01 -3.742897761540994739e-01
8.620689655172413257e-01 7.586206896551723755e-01 -3.048375948404057900e-01
8.965517241379310498e-01 7.586206896551723755e-01 -2.318114714428792800e-01
9.310344827586206629e-01 7.586206896551723755e-01 -1.560675704899345262e-01
9.655172413793102759e-01 7.586206896551723755e-01 -7.849391996693574902e-02
1.000000000000000000e+00 7.586206896551723755e-01 -8.890880553790699969e-17
0.000000000000000000e+00 7.931034482758620996e-01 -0.000000000000000000e+00
3.448275862068965469e-02 7.931034482758620996e-01 -8.607280083820079142e-02
6.896551724137930939e-02 7.931034482758620996e-01 -1.711364767836859868e-01
1.034482758620689641e-01 7.931034482758620996e-01 -2.541937340104553633e-01
1.379310344827586188e-01 7.931034482758620996e-01 -3.342708021174994881e-01
1.724137931034482873e-01 7.931034482758620996e-01 -4.104288506964248184e-01
2.068965517241379282e-01 7.931034482758620996e-01 -4.817749962596114544e-01
2.413793103448275690e-01 7.931034482758620996e-01 -5.474727704827340169e-01
2.758620689655172376e-01 7.931034482758620996e-01 -6.067519270310741675e-01
3.103448275862069061e-01 7.931034482758620996e-01 -6.589174719935521063e-01
3.448275862068965747e-01 7.931034482758620996e-01 -7.033578120508954257e-01
3.793103448275861878e-01 7.931034482758620996e-01 -7.395519248481223773e-01
4.137931034482758563e-01 7.931034482758620996e-01 -7.670754675052785521e-01
4.482758620689655249e-01 7.931034482758620996e-01 -7.856057516497232385e-01
4.827586206896551380e-01 7.931034482758620996e-01 -7.949255266422636801e-01
5.172413793103448620e-01 7.931034482758620996e-01 -7.949255266422636801e-01
5.517241379310344751e-01 7.931034482758620996e-01 -7.856057516497232385e-01
5.862068965517240882e-01 7.931034482758620996e-01 -7.670754675052785521e-01
6.206896551724138122e-01 7.931034482758620996e-01 -7.395519248481224883e-01
6.551724137931034253e-01 7.931034482758620996e-01 -7.033578120508955367e-01
6.896551724137931494e-01 7.931034482758620996e-01 -6.589174719935521063e-01
7.241379310344827624e-01 7.931034482758620996e-01 -6.067519270310741675e-01
7.586206896551723755e-01 7.931034482758620996e-01 -5.474727704827343500e-01
7.931034482758620996e-01 7.931034482758620996e-01 -4.817749962596114544e-01
8.275862068965517127e-01 7.931034482758620996e-01 -4.104288506964250960e-01
8.620689655172413257e-01 7.931034482758620996e-01 -3.342708021174996547e-01
8.965517241379310498e-01 7.931034482758620996e-01 -2.541937340104555298e-01
9.310344827586206629e-01 7.931034482758620996e-01 -1.711364767836861533e-01
9.655172413793102759e-01 7.931034482758620996e-01 -8.607280083820093020e-02
1.000000000000000000e+00 7.931034482758620996e-01 -9.749328247398203189e-17
0.000000000000000000e+00 8.275862068965517127e-01 -0.000000000000000000e+00
3.448275862068965469e-02 8.275862068965517127e-01 -9.264255681675027942e-02
6.896551724137930939e-02 8.275862068965517127e-01 -1.841989643587216563e-01
1.034482758620689641e-01 8.275862068965517127e-01 -2.735958074583061395e-01
1.379310344827586188e-01 8.275862068965517127e-01 -3.597849898664743362e-01
1.724137931034482873e-01 8.275862068965517127e-01 -4.417560222230112466e-01
2.068965517241379282e-01 8.275862068965517127e-01 -5.185478691203663226e-01
2.413793103448275690e-01 8.275862068965517127e-01 -5.892602163651233793e-01
2.758620689655172376e-01 8.275862068965517127e-01 -6.530640263387530453e-01
3.103448275862069061e-01 8.275862068965517127e-01 -7.092112577056941536e-01
3.448275862068965747e-01 8.275862068965517127e-01 -7.570436355140724993e-01
3.793103448275861878e-01 8.275862068965517127e-01 -7.960003688676453582e-01
4.137931034482758563e-01 8.275862068965517127e-01 -8.256247256863230577e-01
4.482758620689655249e-01 8.275862068965517127e-01 -8.455693874722137737e-01
4.827586206896551380e-01 8.275862068965517127e-01 -8.556005213014565847e-01
5.172413793103448620e-01 8.275862068965517127e-01 -8.556005213014565847e-01
5.517241379310344751e-01 8.275862068965517127e-01 -8.455693874722137737e-01
5.862068965517240882e-01 8.275862068965517127e-01 -8.256247256863230577e-01
6.206896551724138122e-01 8.275862068965517127e-01 -7.960003688676454692e-01
6.551724137931034253e-01 8.275862068965517127e-01 -7.570436355140726103e-01
6.896551724137931494e-01 8.275862068965517127e-01 -7.092112577056941536e-01
7.241379310344827624e-01 8.275862068965517127e-01 -6.530640263387530453e-01
7.586206896551723755e-01 8.275862068965517127e-01 -5.892602163651237124e-01
7.931034482758620996e-01 8.275862068965517127e-01 -5.185478691203663226e-01
8.275862068965517127e-01 8.275862068965517127e-01 -4.417560222230115241e-01
8.620689655172413257e-01 8.275862068965517127e-01 -3.597849898664745028e-01
8.965517241379310498e-01 8.275862068965517127e-01 -2.735958074583063615e-01
9.310344827586206629e-01 8.275862068965517127e-01 -1.841989643587218228e-01
9.655172413793102759e-01 8.275862068965517127e-01 -9.264255681675041820e-02
1.000000000000000000e+00 8.275862068965517127e-01 -1.049347398120077614e-16
0.000000000000000000e+00 8.620689655172413257e-01 -0.000000000000000000e+00
3.448275862068965469e-02 8.620689655172413257e-01 -9.812616352052086488e-02
6.896551724137930939e-02 8.620689655172413257e-01 -1.951018874913705570e-01
1.034482758620689641e-01 8.620689655172413257e-01 -2.897902202147407680e-01
1.379310344827586188e-01 8.620689655172413257e-01 -3.810810275638181754e-01
1.724137931034482873e-01 8.620689655172413257e-01 -4.679040082904159514e-01
2.068965517241379282e-01 8.620689655172413257e-01 -5.492412423285232270e-01
2.413793103448275690e-01 8.620689655172413257e-01 -6.241391249763855731e-01
2.758620689655172376e-01 8.620689655172413257e-01 -6.917195470397436985e-01
3.103448275862069061e-01 8.620689655172413257e-01 -7.511901898592738824e-01
3.448275862068965747e-01 8.620689655172413257e-01 -8.018538145224443081e-01
3.793103448275861878e-01 8.620689655172413257e-01 -8.431164363522732907e-01
4.137931034482758563e-01 8.620689655172413257e-01 -8.744942888345813570e-01
4.482758620689655249e-01 8.620689655172413257e-01 -8.956194953380566259e-01
4.827586206896551380e-01 8.620689655172413257e-01 -9.062443821314071224e-01
5.172413793103448620e-01 8.620689655172413257e-01 -9.062443821314071224e-01
5.517241379310344751e-01 8.620689655172413257e-01 -8.956194953380566259e-01
5.862068965517240882e-01 8.620689655172413257e-01 -8.744942888345813570e-01
6.206896551724138122e-01 8.620689655172413257e-01 -8.431164363522734018e-01
6.551724137931034253e-01 8.620689655172413257e-01 -8.018538145224444191e-01
6.896551724137931494e-01 8.620689655172413257e-01 -7.511901898592738824e-01
7.241379310344827624e-01 8.620689655172413257e-01 -6.917195470397436985e-01
7.586206896551723755e-01 8.620689655172413257e-01 -6.241391249763859062e-01
7.931034482758620996e-01 8.620689655172413257e-01 -5.492412423285232270e-01
8.275862068965517127e-01 8.620689655172413257e-01 -4.679040082904162845e-01
8.620689655172413257e-01 8.620689655172413257e-01 -3.810810275638183975e-01
8.965517241379310498e-01 8.620689655172413257e-01 -2.897902202147409345e-01
9.310344827586206629e-01 8.620689655172413257e-01 -1.951018874913707235e-01
9.655172413793102759e-01 8.620689655172413257e-01 -9.812616352052101754e-02
1.000000000000000000e+00 8.620689655172413257e-01 -1.111459332684853028e-16
0.000000000000000000e+00 8.965517241379310498e-01 -0.000000000000000000e+00
3.448275862068965469e-02 8.965517241379310498e-01 -1.024593306746202637e-01
6.896551724137930939e-02 8.965517241379310498e-01 -2.037174193765400321e-01
1.034482758620689641e-01 8.965517241379310498e-01 -3.025871075968826207e-01
1.379310344827586188e-01 8.965517241379310498e-01 -3.979092386386825497e-01
1.724137931034482873e-01 8.965517241379310498e-01 -4.885662476693301559e-01
2.068965517241379282e-01 8.965517241379310498e-01 -5.734952641464351464e-01
2.413793103448275690e-01 8.965517241379310498e-01 -6.517005730031437682e-01
2.758620689655172376e-01 8.965517241379310498e-01 -7.222652884969067433e-01
3.103448275862069061e-01 8.965517241379310498e-01 -7.843621038564941861e-01
3.448275862068965747e-01 8.965517241379310498e-01 -8.372629906974746739e-01
3.793103448275861878e-01 8.965517241379310498e-01 -8.803477344893800849e-01
4.137931034482758563e-01 8.965517241379310498e-01 -9.131112060040074141e-01
4.482758620689655249e-01 8.965517241379310498e-01 -9.351692834937744836e-01
4.827586206896551380e-01 8.965517241379310498e-01 -9.462633561680072747e-01
5.172413793103448620e-01 8.965517241379310498e-01 -9.462633561680072747e-01
5.517241379310344751e-01 8.965517241379310498e-01 -9.351692834937744836e-01
5.862068965517240882e-01 8.965517241379310498e-01 -9.131112060040074141e-01
6.206896551724138122e-01 8.965517241379310498e-01 -8.803477344893801959e-01
6.551724137931034253e-01 8.965517241379310498e-01 -8.372629906974747849e-01
6.896551724137931494e-01 8.965517241379310498e-01 -7.843621038564941861e-01
7.241379310344827624e-01 8.965517241379310498e-01 -7.222652884969067433e-01
7.586206896551723755e-01 8.965517241379310498e-01 -6.517005730031441013e-01
7.931034482758620996e-01 8.965517241379310498e-01 -5.734952641464351464e-01
8.275862068965517127e-01 8.965517241379310498e-01 -4.885662476693304890e-01
8.620689655172413257e-01 8.965517241379310498e-01 -3.979092386386827718e-01
8.965517241379310498e-01 8.965517241379310498e-01 -3.025871075968828428e-01
9.310344827586206629e-01 8.965517241379310498e-01 -2.037174193765401986e-01
9.655172413793102759e-01 8.965517241379310498e-01 -1.024593306746204163e-01
1.000000000000000000e+00 8.965517241379310498e-01 -1.160540422790857841e-16
0.000000000000000000e+00 9.310344827586206629e-01 -0.000000000000000000e+00
3.448275862068965469e-02 9.310344827586206629e-01 -1.055912558560191256e-01
6.896551724137930939e-02 9.310344827586206629e-01 -2.099445507801323274e-01
1.034482758620689641e-01 9.310344827586206629e-01 -3.118364378004818138e-01
1.379310344827586188e-01 9.310344827586206629e-01 -4.100723277023946567e-01
1.724137931034482873e-01 9.310344827586206629e-01 -5.035004944947015781e-01
2.068965517241379282e-01 9.310344827586206629e-01 -5.910255783439504196e-01
2.413793103448275690e-01 9.310344827586206629e-01 -6.716214276669562055e-01
2.758620689655172376e-01 9.310344827586206629e-01 -7.443431298198942558e-01
3.103448275862069061e-01 9.310344827586206629e-01 -8.083380893351075347e-01
3.448275862068965747e-01 9.310344827586206629e-01 -8.628560238234297408e-01
3.793103448275861878e-01 9.310344827586206629e-01 -9.072577603492083531e-01
4.137931034482758563e-01 9.310344827586206629e-01 -9.410227291485736556e-01
4.482758620689655249e-01 9.310344827586206629e-01 -9.637550668339577298e-01
4.827586206896551380e-01 9.310344827586206629e-01 -9.751882575303747469e-01
5.172413793103448620e-01 9.310344827586206629e-01 -9.751882575303747469e-01
5.517241379310344751e-01 9.310344827586206629e-01 -9.637550668339577298e-01
5.862068965517240882e-01 9.310344827586206629e-01 -9.410227291485736556e-01
6.206896551724138122e-01 9.310344827586206629e-01 -9.072577603492084641e-01
6.551724137931034253e-01 9.310344827586206629e-01 -8.628560238234298518e-01
6.896551724137931494e-01 9.310344827586206629e-01 -8.083380893351075347e-01
7.241379310344827624e-01 9.310344827586206629e-01 -7.443431298198942558e-01
7.586206896551723755e-01 9.310344827586206629e-01 -6.716214276669565386e-01
7.931034482758620996e-01 9.310344827586206629e-01 -5.910255783439504196e-01
8.275862068965517127e-01 9.310344827586206629e-01 -5.035004944947019112e-01
8.620689655172413257e-01 9.310344827586206629e-01 -4.100723277023948787e-01
8.965517241379310498e-01 9.310344827586206629e-01 -3.118364378004820359e-01
9.310344827586206629e-01 9.310344827586206629e-01 -2.099445507801325217e-01
9.655172413793102759e-01 9.310344827586206629e-01 -1.055912558560192782e-01
1.000000000000000000e+00 9.310344827586206629e-01 -1.196015237531867098e-16
0.000000000000000000e+00 9.655172413793102759e-01 -0.000000000000000000e+00
3.448275862068965469e-02 9.655172413793102759e-01 -1.074852201055120221e-01
6.896551724137930939e-02 9.655172413793102759e-01 -2.137102742799608657e-01
1.034482758620689641e-01 9.655172413793102759e-01 -3.174297708856443356e-01
1.379310344827586188e-01 9.655172413793102759e-01 -4.174276936565008422e-01
1.724137931034482873e-01 9.655172413793102759e-01 -5.125316583770146428e-01
2.068965517241379282e-01 9.655172413793102759e-01 -6.016266580152223042e-01
2.413793103448275690e-01 9.655172413793102759e-01 -6.836681351607007961e-01
2.758620689655172376e-01 9.655172413793102759e-01 -7.576942285051568859e-01
3.103448275862069061e-01 9.655172413793102759e-01 -8.228370497868296995e-01
3.448275862068965747e-01 9.655172413793102759e-01 -8.783328589868407699e-01
3.793103448275861878e-01 9.655172413793102759e-01 -9.235310184826226454e-01
4.137931034482758563e-01 9.655172413793102759e-01 -9.579016211791588908e-01
4.482758620689655249e-01 9.655172413793102759e-01 -9.810417031851732528e-01
4.827586206896551380e-01 9.655172413793102759e-01 -9.926799681963249800e-01
5.172413793103448620e-01 9.655172413793102759e-01 -9.926799681963249800e-01
5.517241379310344751e-01 9.655172413793102759e-01 -9.810417031851732528e-01
5.862068965517240882e-01 9.655172413793102759e-01 -9.579016211791588908e-01
6.206896551724138122e-01 9.655172413793102759e-01 -9.235310184826227564e-01
6.551724137931034253e-01 9.655172413793102759e-01 -8.783328589868408809e-01
6.896551724137931494e-01 9.655172413793102759e-01 -8.228370497868296995e-01
7.241379310344827624e-01 9.655172413793102759e-01 -7.576942285051568859e-01
7.586206896551723755e-01 9.655172413793102759e-01 -6.836681351607011292e-01
7.931034482758620996e-01 9.655172413793102759e-01 -6.016266580152223042e-01
8.275862068965517127e-01 9.655172413793102759e-01 -5.125316583770149759e-01
8.620689655172413257e-01 9.655172413793102759e-01 -4.174276936565010643e-01
8.965517241379310498e-01 9.655172413793102759e-01 -3.174297708856445577e-01
9.310344827586206629e-01 9.655172413793102759e-01 -2.137102742799610600e-01
9.655172413793102759e-01 9.655172413793102759e-01 -1.074852201055121886e-01
1.000000000000000000e+00 9.655172413793102759e-01 -1.217467867139975006e-16
0.000000000000000000e+00 1.000000000000000000e+00 -0.000000000000000000e+00
3.448275862068965469e-02 1.000000000000000000e+00 -1.081190184239417679e-01
6.896551724137930939e-02 1.000000000000000000e+00 -2.149704402110240997e-01
1.034482758620689641e-01 1.000000000000000000e+00 -3.193015301359800051e-01
1.379310344827586188e-01 1.000000000000000000e+00 -4.198891015602645993e-01
1.724137931034482873e-01 1.000000000000000000e+00 -5.155538571770216238e-01
2.068965517241379282e-01 1.000000000000000000e+00 -6.051742151937650194e-01
2.413793103448275690e-01 1.000000000000000000e+00 -6.876994588534233177e-01
2.758620689655172376e-01 1.000000000000000000e+00 -7.621620551276365729e-01
3.103448275862069061e-01 1.000000000000000000e+00 -8.276889981568906762e-01
3.448275862068965747e-01 1.000000000000000000e+00 -8.835120444460228262e-01
3.793103448275861878e-01 1.000000000000000000e+00 -9.289767198167913076e-01
4.137931034482758563e-01 1.000000000000000000e+00 -9.635499925192231307e-01
4.482758620689655249e-01 1.000000000000000000e+00 -9.868265225415261410e-01
4.827586206896551380e-01 1.000000000000000000e+00 -9.985334138511239299e-01
5.172413793103448620e-01 1.000000000000000000e+00 -9.985334138511239299e-01
5.517241379310344751e-01 1.000000000000000000e+00 -9.868265225415261410e-01
5.862068965517240882e-01 1.000000000000000000e+00 -9.635499925192231307e-01
6.206896551724138122e-01 1.000000000000000000e+00 -9.289767198167914186e-01
6.551724137931034253e-01 1.000000000000000000e+00 -8.835120444460229372e-01
6.896551724137931494e-01 1.000000000000000000e+00 -8.276889981568906762e-01
7.241379310344827624e-01 1.000000000000000000e+00 -7.621620551276365729e-01
7.586206896551723755e-01 1.000000000000000000e+00 -6.876994588534236508e-01
7.931034482758620996e-01 1.000000000000000000e+00 -6.051742151937650194e-01
8.275862068965517127e-01 1.000000000000000000e+00 -5.155538571770219569e-01
8.620689655172413257e-01 1.000000000000000000e+00 -4.198891015602648213e-01
8.965517241379310498e-01 1.000000000000000000e+00 -3.193015301359802272e-01
9.310344827586206629e-01 1.000000000000000000e+00 -2.149704402110242940e-01
9.655172413793102759e-01 1.000000000000000000e+00 -1.081190184239419344e-01
1.000000000000000000e+00 1.000000000000000000e+00 -1.224646799147353207e-16


==> figures/example_II_2b/solution_data_fixed.dat <==
x y u
0.0 0.0 0.0 0.034482758620689655 0.0 0.10811901842394177 0.06896551724137931 0.0 0.2149704402110241 0.10344827586206896 0.0 0.31930153013598 0.13793103448275862 0.0 0.4198891015602646 0.1724137931034483 0.0 0.5155538571770216 0.20689655172413793 0.0 0.605174215193765 0.24137931034482757 0.0 0.6876994588534233 0.27586206896551724 0.0 0.7621620551276366 0.3103448275862069 0.0 0.8276889981568907 0.3448275862068966 0.0 0.8835120444460228 0.3793103448275862 0.0 0.9289767198167913 0.41379310344827586 0.0 0.9635499925192231 0.4482758620689655 0.0 0.9868265225415261 0.48275862068965514 0.0 0.9985334138511239 0.5172413793103449 0.0 nan 0.5517241379310345 0.0 nan 0.5862068965517241 0.0 nan 0.6206896551724138 0.0 nan 0.6551724137931034 0.0 nan 0.6896551724137931 0.0 nan 0.7241379310344828 0.0 nan 0.7586206896551724 0.0 nan 0.7931034482758621 0.0 nan 0.8275862068965517 0.0 nan 0.8620689655172413 0.0 nan 0.896551724137931 0.0 nan 0.9310344827586207 0.0 nan 0.9655172413793103 0.0 nan 1.0 0.0 nan
0.0 0.034482758620689655 0.0 0.034482758620689655 0.034482758620689655 0.10748522010551202 0.06896551724137931 0.034482758620689655 0.21371027427996087 0.10344827586206896 0.034482758620689655 0.31742977088564434 0.13793103448275862 0.034482758620689655 0.41742769365650084 0.1724137931034483 0.034482758620689655 0.5125316583770146 0.20689655172413793 0.034482758620689655 0.6016266580152223 0.24137931034482757 0.034482758620689655 0.6836681351607008 0.27586206896551724 0.034482758620689655 0.7576942285051569 0.3103448275862069 0.034482758620689655 0.8228370497868297 0.3448275862068966 0.034482758620689655 0.8783328589868408 0.3793103448275862 0.034482758620689655 0.9235310184826226 0.41379310344827586 0.034482758620689655 0.9579016211791589 0.4482758620689655 0.034482758620689655 0.9810417031851733 0.48275862068965514 0.034482758620689655 0.992679968196325 0.5172413793103449 0.034482758620689655 nan 0.5517241379310345 0.034482758620689655 nan 0.5862068965517241 0.034482758620689655 nan 0.6206896551724138 0.034482758620689655 nan 0.6551724137931034 0.034482758620689655 nan 0.6896551724137931 0.034482758620689655 nan 0.7241379310344828 0.034482758620689655 nan 0.7586206896551724 0.034482758620689655 nan 0.7931034482758621 0.034482758620689655 nan 0.8275862068965517 0.034482758620689655 nan 0.8620689655172413 0.034482758620689655 nan 0.896551724137931 0.034482758620689655 nan 0.9310344827586207 0.034482758620689655 nan 0.9655172413793103 0.034482758620689655 nan 1.0 0.034482758620689655 nan
0.0 0.06896551724137931 0.0 0.034482758620689655 0.06896551724137931 0.10559125585601913 0.06896551724137931 0.06896551724137931 0.20994455078013233 0.10344827586206896 0.06896551724137931 0.3118364378004818 0.13793103448275862 0.06896551724137931 0.41007232770239466 0.1724137931034483 0.06896551724137931 0.5035004944947016 0.20689655172413793 0.06896551724137931 0.5910255783439504 0.24137931034482757 0.06896551724137931 0.6716214276669562 0.27586206896551724 0.06896551724137931 0.7443431298198943 0.3103448275862069 0.06896551724137931 0.8083380893351075 0.3448275862068966 0.06896551724137931 0.8628560238234297 0.3793103448275862 0.06896551724137931 0.9072577603492084 0.41379310344827586 0.06896551724137931 0.9410227291485737 0.4482758620689655 0.06896551724137931 0.9637550668339577 0.48275862068965514 0.06896551724137931 0.9751882575303747 0.5172413793103449 0.06896551724137931 nan 0.5517241379310345 0.06896551724137931 nan 0.5862068965517241 0.06896551724137931 nan 0.6206896551724138 0.06896551724137931 nan 0.6551724137931034 0.06896551724137931 nan 0.6896551724137931 0.06896551724137931 nan 0.7241379310344828 0.06896551724137931 nan 0.7586206896551724 0.06896551724137931 nan 0.7931034482758621 0.06896551724137931 nan 0.8275862068965517 0.06896551724137931 nan 0.8620689655172413 0.06896551724137931 nan 0.896551724137931 0.06896551724137931 nan 0.9310344827586207 0.06896551724137931 nan 0.9655172413793103 0.06896551724137931 nan 1.0 0.06896551724137931 nan
0.0 0.10344827586206896 0.0 0.034482758620689655 0.10344827586206896 0.10245933067462028 0.06896551724137931 0.10344827586206896 0.20371741937654003 0.10344827586206896 0.10344827586206896 0.3025871075968827 0.13793103448275862 0.10344827586206896 0.3979092386386826 0.1724137931034483 0.10344827586206896 0.4885662476693302 0.20689655172413793 0.10344827586206896 0.5734952641464351 0.24137931034482757 0.10344827586206896 0.6517005730031439 0.27586206896551724 0.10344827586206896 0.7222652884969067 0.3103448275862069 0.10344827586206896 0.7843621038564943 0.3448275862068966 0.10344827586206896 0.8372629906974748 0.3793103448275862 0.10344827586206896 0.8803477344893802 0.41379310344827586 0.10344827586206896 0.9131112060040075 0.4482758620689655 0.10344827586206896 0.9351692834937746 0.48275862068965514 0.10344827586206896 0.9462633561680074 0.5172413793103449 0.10344827586206896 nan 0.5517241379310345 0.10344827586206896 nan 0.5862068965517241 0.10344827586206896 nan 0.6206896551724138 0.10344827586206896 nan 0.6551724137931034 0.10344827586206896 nan 0.6896551724137931 0.10344827586206896 nan 0.7241379310344828 0.10344827586206896 nan 0.7586206896551724 0.10344827586206896 nan 0.7931034482758621 0.10344827586206896 nan 0.8275862068965517 0.10344827586206896 nan 0.8620689655172413 0.10344827586206896 nan 0.896551724137931 0.10344827586206896 nan 0.9310344827586207 0.10344827586206896 nan 0.9655172413793103 0.10344827586206896 nan 1.0 0.10344827586206896 nan
0.0 0.13793103448275862 0.0 0.034482758620689655 0.13793103448275862 0.09812616352052086 0.06896551724137931 0.13793103448275862 0.19510188749137056 0.10344827586206896 0.13793103448275862 0.28979022021474077 0.13793103448275862 0.13793103448275862 0.3810810275638182 0.1724137931034483 0.13793103448275862 0.46790400829041595 0.20689655172413793 0.13793103448275862 0.5492412423285232 0.24137931034482757 0.13793103448275862 0.6241391249763856 0.27586206896551724 0.13793103448275862 0.6917195470397437 0.3103448275862069 0.13793103448275862 0.7511901898592739 0.3448275862068966 0.13793103448275862 0.8018538145224443 0.3793103448275862 0.13793103448275862 0.8431164363522733 0.41379310344827586 0.13793103448275862 0.8744942888345814 0.4482758620689655 0.13793103448275862 0.8956194953380566 0.48275862068965514 0.13793103448275862 0.9062443821314071 0.5172413793103449 0.13793103448275862 nan 0.5517241379310345 0.13793103448275862 nan 0.5862068965517241 0.13793103448275862 nan 0.6206896551724138 0.13793103448275862 nan 0.6551724137931034 0.13793103448275862 nan 0.6896551724137931 0.13793103448275862 nan 0.7241379310344828 0.13793103448275862 nan 0.7586206896551724 0.13793103448275862 nan 0.7931034482758621 0.13793103448275862 nan 0.8275862068965517 0.13793103448275862 nan 0.8620689655172413 0.13793103448275862 nan 0.896551724137931 0.13793103448275862 nan 0.9310344827586207 0.13793103448275862 nan 0.9655172413793103 0.13793103448275862 nan 1.0 0.13793103448275862 nan
0.0 0.1724137931034483 0.0 0.034482758620689655 0.1724137931034483 0.0926425568167503 0.06896551724137931 0.1724137931034483 0.18419896435872168 0.10344827586206896 0.1724137931034483 0.2735958074583062 0.13793103448275862 0.1724137931034483 0.3597849898664744 0.1724137931034483 0.1724137931034483 0.4417560222230113 0.20689655172413793 0.1724137931034483 0.5185478691203664 0.24137931034482757 0.1724137931034483 0.5892602163651235 0.27586206896551724 0.1724137931034483 0.653064026338753 0.3103448275862069 0.1724137931034483 0.7092112577056943 0.3448275862068966 0.1724137931034483 0.7570436355140726 0.3793103448275862 0.1724137931034483 0.7960003688676455 0.41379310344827586 0.1724137931034483 0.8256247256863232 0.4482758620689655 0.1724137931034483 0.8455693874722139 0.48275862068965514 0.1724137931034483 0.8556005213014567 0.5172413793103449 0.1724137931034483 nan 0.5517241379310345 0.1724137931034483 nan 0.5862068965517241 0.1724137931034483 nan 0.6206896551724138 0.1724137931034483 nan 0.6551724137931034 0.1724137931034483 nan 0.6896551724137931 0.1724137931034483 nan 0.7241379310344828 0.1724137931034483 nan 0.7586206896551724 0.1724137931034483 nan 0.7931034482758621 0.1724137931034483 nan 0.8275862068965517 0.1724137931034483 nan 0.8620689655172413 0.1724137931034483 nan 0.896551724137931 0.1724137931034483 nan 0.9310344827586207 0.1724137931034483 nan 0.9655172413793103 0.1724137931034483 nan 1.0 0.1724137931034483 nan
0.0 0.20689655172413793 0.0 0.034482758620689655 0.20689655172413793 0.0860728008382008 0.06896551724137931 0.20689655172413793 0.17113647678368601 0.10344827586206896 0.20689655172413793 0.25419373401045536 0.13793103448275862 0.20689655172413793 0.33427080211749954 0.1724137931034483 0.20689655172413793 0.4104288506964249 0.20689655172413793 0.20689655172413793 0.4817749962596115 0.24137931034482757 0.20689655172413793 0.5474727704827341 0.27586206896551724 0.20689655172413793 0.6067519270310743 0.3103448275862069 0.20689655172413793 0.6589174719935522 0.3448275862068966 0.20689655172413793 0.7033578120508955 0.3793103448275862 0.20689655172413793 0.7395519248481225 0.41379310344827586 0.20689655172413793 0.7670754675052787 0.4482758620689655 0.20689655172413793 0.7856057516497233 0.48275862068965514 0.20689655172413793 0.7949255266422638 0.5172413793103449 0.20689655172413793 nan 0.5517241379310345 0.20689655172413793 nan 0.5862068965517241 0.20689655172413793 nan 0.6206896551724138 0.20689655172413793 nan 0.6551724137931034 0.20689655172413793 nan 0.6896551724137931 0.20689655172413793 nan 0.7241379310344828 0.20689655172413793 nan 0.7586206896551724 0.20689655172413793 nan 0.7931034482758621 0.20689655172413793 nan 0.8275862068965517 0.20689655172413793 nan 0.8620689655172413 0.20689655172413793 nan 0.896551724137931 0.20689655172413793 nan 0.9310344827586207 0.20689655172413793 nan 0.9655172413793103 0.20689655172413793 nan 1.0 0.20689655172413793 nan
0.0 0.24137931034482757 0.0 0.034482758620689655 0.24137931034482757 0.07849391996693567 0.06896551724137931 0.24137931034482757 0.15606757048993444 0.10344827586206896 0.24137931034482757 0.23181147144287922 0.13793103448275862 0.24137931034482757 0.3048375948404058 0.1724137931034483 0.24137931034482757 0.3742897761540994 0.20689655172413793 0.24137931034482757 0.4393537520587921 0.24137931034482757 0.24137931034482757 0.499266706925562 0.27586206896551724 0.24137931034482757 0.553326216137533 0.3103448275862069 0.24137931034482757 0.6008984813762753 0.3448275862068966 0.24137931034482757 0.6414257613276014 0.3793103448275862 0.24137931034482757 0.674432910688528 0.41379310344827586 0.24137931034482757 0.6995329508115226 0.4482758620689655 0.24137931034482757 0.7164316066753279 0.48275862068965514 0.24137931034482757 0.72493075699053 0.5172413793103449 0.24137931034482757 nan 0.5517241379310345 0.24137931034482757 nan 0.5862068965517241 0.24137931034482757 nan 0.6206896551724138 0.24137931034482757 nan 0.6551724137931034 0.24137931034482757 nan 0.6896551724137931 0.24137931034482757 nan 0.7241379310344828 0.24137931034482757 nan 0.7586206896551724 0.24137931034482757 nan 0.7931034482758621 0.24137931034482757 nan 0.8275862068965517 0.24137931034482757 nan 0.8620689655172413 0.24137931034482757 nan 0.896551724137931 0.24137931034482757 nan 0.9310344827586207 0.24137931034482757 nan 0.9655172413793103 0.24137931034482757 nan 1.0 0.24137931034482757 nan
0.0 0.27586206896551724 0.0 0.034482758620689655 0.27586206896551724 0.06999476965173364 0.06896551724137931 0.27586206896551724 0.1391689146261289 0.10344827586206896 0.27586206896551724 0.2067114313198849 0.13793103448275862 0.27586206896551724 0.2718304454794792 0.1724137931034483 0.27586206896551724 0.33376249620277304 0.20689655172413793 0.27586206896551724 0.3917814868200498 0.24137931034482757 0.27586206896551724 0.44520719771359113 0.27586206896551724 0.27586206896551724 0.4934132612707632 0.3103448275862069 0.27586206896551724 0.5358345054715825 0.3448275862068966 0.27586206896551724 0.5719735800139077 0.3793103448275862 0.27586206896551724 0.6014067872910014 0.41379310344827586 0.27586206896551724 0.6237890498585777 0.4482758620689655 0.27586206896551724 0.6388579561523291 0.48275862068965514 0.27586206896551724 0.6464368370235943 0.5172413793103449 0.27586206896551724 nan 0.5517241379310345 0.27586206896551724 nan 0.5862068965517241 0.27586206896551724 nan 0.6206896551724138 0.27586206896551724 nan 0.6551724137931034 0.27586206896551724 nan 0.6896551724137931 0.27586206896551724 nan 0.7241379310344828 0.27586206896551724 nan 0.7586206896551724 0.27586206896551724 nan 0.7931034482758621 0.27586206896551724 nan 0.8275862068965517 0.27586206896551724 nan 0.8620689655172413 0.27586206896551724 nan 0.896551724137931 0.27586206896551724 nan 0.9310344827586207 0.27586206896551724 nan 0.9655172413793103 0.27586206896551724 nan 1.0 0.27586206896551724 nan
0.0 0.3103448275862069 0.0 0.034482758620689655 0.3103448275862069 0.060674994659193224 0.06896551724137931 0.3103448275862069 0.12063863048168408 0.10344827586206896 0.3103448275862069 0.1791878886627289 0.13793103448275862 0.3103448275862069 0.23563633268225218 0.1724137931034483 0.3103448275862069 0.28932215614542955 0.20689655172413793 0.3103448275862069 0.3396159418575718 0.24137931034482757 0.3103448275862069 0.385928041165251 0.27586206896551724 0.3103448275862069 0.42771548704764056 0.3103448275862069 0.3103448275862069 0.4644883599083957 0.3448275862068966 0.3103448275862069 0.4958155314349822 0.3793103448275862 0.3103448275862069 0.5213297191839571 0.41379310344827586 0.3103448275862069 0.5407317926318083 0.4482758620689655 0.3103448275862069 0.5537942802068438 0.48275862068965514 0.3103448275862069 0.5603640361853934 0.5172413793103449 0.3103448275862069 nan 0.5517241379310345 0.3103448275862069 nan 0.5862068965517241 0.3103448275862069 nan 0.6206896551724138 0.3103448275862069 nan 0.6551724137931034 0.3103448275862069 nan 0.6896551724137931 0.3103448275862069 nan 0.7241379310344828 0.3103448275862069 nan 0.7586206896551724 0.3103448275862069 nan 0.7931034482758621 0.3103448275862069 nan 0.8275862068965517 0.3103448275862069 nan 0.8620689655172413 0.3103448275862069 nan 0.896551724137931 0.3103448275862069 nan 0.9310344827586207 0.3103448275862069 nan 0.9655172413793103 0.3103448275862069 nan 1.0 0.3103448275862069 nan
0.0 0.3448275862068966 0.0 0.034482758620689655 0.3448275862068966 0.05064386082995045 0.06896551724137931 0.3448275862068966 0.10069396869579327 0.10344827586206896 0.3448275862068966 0.14956353184405144 0.13793103448275862 0.3448275862068966 0.19667959932867937 0.1724137931034483 0.3448275862068966 0.24148977833705101 0.20689655172413793 0.3448275862068966 0.2834687104906307 0.24137931034482757 0.3448275862068966 0.32212423119162154 0.27586206896551724 0.3448275862068966 0.35700313980288373 0.3103448275862069 0.3448275862068966 0.38769651301104063 0.3448275862068966 0.3448275862068966 0.4138444990784452 0.3793103448275862 0.3448275862068966 0.43514053677578907 0.41379310344827586 0.3448275862068966 0.45133494953222375 0.4482758620689655 0.3448275862068966 0.4622378726648726 0.48275862068965514 0.3448275862068966 0.4677214793686432 0.5172413793103449 0.3448275862068966 nan 0.5517241379310345 0.3448275862068966 nan 0.5862068965517241 0.3448275862068966 nan 0.6206896551724138 0.3448275862068966 nan 0.6551724137931034 0.3448275862068966 nan 0.6896551724137931 0.3448275862068966 nan 0.7241379310344828 0.3448275862068966 nan 0.7586206896551724 0.3448275862068966 nan 0.7931034482758621 0.3448275862068966 nan 0.8275862068965517 0.3448275862068966 nan 0.8620689655172413 0.3448275862068966 nan 0.896551724137931 0.3448275862068966 nan 0.9310344827586207 0.3448275862068966 nan 0.9655172413793103 0.3448275862068966 nan 1.0 0.3448275862068966 nan
0.0 0.3793103448275862 0.0 0.034482758620689655 0.3793103448275862 0.04001897403660004 0.06896551724137931 0.3793103448275862 0.07956876219231786 0.10344827586206896 0.3793103448275862 0.11818567936174378 0.13793103448275862 0.3793103448275862 0.1554169774988504 0.1724137931034483 0.3793103448275862 0.19082615367388056 0.20689655172413793 0.3793103448275862 0.22399806767110067 0.24137931034482757 0.3793103448275862 0.2545438091282636 0.27586206896551724 0.3793103448275862 0.28210525715502166 0.3103448275862069 0.3793103448275862 0.30635927897293347 0.3448275862068966 0.3793103448275862 0.3270215183518475 0.3793103448275862 0.3793103448275862 0.34384972942671177 0.41379310344827586 0.3793103448275862 0.35664661680885373 0.4482758620689655 0.3793103448275862 0.3652621486940231 0.48275862068965514 0.3793103448275862 0.3695953158481225 0.5172413793103449 0.3793103448275862 nan 0.5517241379310345 0.3793103448275862 nan 0.5862068965517241 0.3793103448275862 nan 0.6206896551724138 0.3793103448275862 nan 0.6551724137931034 0.3793103448275862 nan 0.6896551724137931 0.3793103448275862 nan 0.7241379310344828 0.3793103448275862 nan 0.7586206896551724 0.3793103448275862 nan 0.7931034482758621 0.3793103448275862 nan 0.8275862068965517 0.3793103448275862 nan 0.8620689655172413 0.3793103448275862 nan 0.896551724137931 0.3793103448275862 nan 0.9310344827586207 0.3793103448275862 nan 0.9655172413793103 0.3793103448275862 nan 1.0 0.3793103448275862 nan
0.0 0.41379310344827586 0.0 0.034482758620689655 0.41379310344827586 0.02892490136236738 0.06896551724137931 0.41379310344827586 0.057510684702550524 0.10344827586206896 0.41379310344827586 0.08542220784711672 0.13793103448275862 0.41379310344827586 0.11233223370694494 0.1724137931034483 0.41379310344827586 0.1379252668328999 0.20689655172413793 0.41379310344827586 0.16190125231151323 0.24137931034482757 0.41379310344827586 0.18397909363450074 0.27586206896551724 0.41379310344827586 0.20389994829831318 0.3103448275862069 0.41379310344827586 0.22143026249582845 0.3448275862068966 0.41379310344827586 0.23636450932119976 0.3793103448275862 0.41379310344827586 0.24852759838491187 0.41379310344827586 0.41379310344827586 0.25777692858851114 0.4482758620689655 0.41379310344827586 0.26400405999210336 0.48275862068965514 0.41379310344827586 0.26713598517350223 0.5172413793103449 0.41379310344827586 nan 0.5517241379310345 0.41379310344827586 nan 0.5862068965517241 0.41379310344827586 nan 0.6206896551724138 0.41379310344827586 nan 0.6551724137931034 0.41379310344827586 nan 0.6896551724137931 0.41379310344827586 nan 0.7241379310344828 0.41379310344827586 nan 0.7586206896551724 0.41379310344827586 nan 0.7931034482758621 0.41379310344827586 nan 0.8275862068965517 0.41379310344827586 nan 0.8620689655172413 0.41379310344827586 nan 0.896551724137931 0.41379310344827586 nan 0.9310344827586207 0.41379310344827586 nan 0.9655172413793103 0.41379310344827586 nan 1.0 0.41379310344827586 nan
0.0 0.4482758620689655 0.0 0.034482758620689655 0.4482758620689655 0.017491710665950466 0.06896551724137931 0.4482758620689655 0.03477834701716624 0.10344827586206896 0.4482758620689655 0.05165723904775166 0.13793103448275862 0.4482758620689655 0.06793049718116626 0.1724137931034483 0.4482758620689655 0.08340733234457753 0.20689655172413793 0.4482758620689655 0.09790629279629987 0.24137931034482757 0.4482758620689655 0.11125739148156279 0.27586206896551724 0.4482758620689655 0.12330409897530747 0.3103448275862069 0.4482758620689655 0.13390517864657947 0.3448275862068966 0.4482758620689655 0.14293634252889267 0.3793103448275862 0.4482758620689655 0.15029170848299891 0.41379310344827586 0.4482758620689655 0.15588504156816155 0.4482758620689655 0.4482758620689655 0.1596507650679901 0.48275862068965514 0.4482758620689655 0.16154472931748304 0.5172413793103449 0.4482758620689655 nan 0.5517241379310345 0.4482758620689655 nan 0.5862068965517241 0.4482758620689655 nan 0.6206896551724138 0.4482758620689655 nan 0.6551724137931034 0.4482758620689655 nan 0.6896551724137931 0.4482758620689655 nan 0.7241379310344828 0.4482758620689655 nan 0.7586206896551724 0.4482758620689655 nan 0.7931034482758621 0.4482758620689655 nan 0.8275862068965517 0.4482758620689655 nan 0.8620689655172413 0.4482758620689655 nan 0.896551724137931 0.4482758620689655 nan 0.9310344827586207 0.4482758620689655 nan 0.9655172413793103 0.4482758620689655 nan 1.0 0.4482758620689655 nan
0.0 0.48275862068965514 0.0 0.034482758620689655 0.48275862068965514 0.005853445654798866 0.06896551724137931 0.48275862068965514 0.011638265011151616 0.10344827586206896 0.48275862068965514 0.017286636351215787 0.13793103448275862 0.48275862068965514 0.022732337685384296 0.1724137931034483 0.48275862068965514 0.02791152314456622 0.20689655172413793 0.48275862068965514 0.032763471514627086 0.24137931034482757 0.48275862068965514 0.03723129813710664 0.27586206896551724 0.48275862068965514 0.041262621829829135 0.3103448275862069 0.48275862068965514 0.04481017900837179 0.3448275862068966 0.48275862068965514 0.04783237780837865 0.3793103448275862 0.48275862068965514 0.05029378571214237 0.41379310344827586 0.48275862068965514 0.05216554496247804 0.4482758620689655 0.48275862068965514 0.053425710893541235 0.48275862068965514 0.48275862068965514 0.05405950921197097 0.5172413793103449 0.48275862068965514 nan 0.5517241379310345 0.48275862068965514 nan 0.5862068965517241 0.48275862068965514 nan 0.6206896551724138 0.48275862068965514 nan 0.6551724137931034 0.48275862068965514 nan 0.6896551724137931 0.48275862068965514 nan 0.7241379310344828 0.48275862068965514 nan 0.7586206896551724 0.48275862068965514 nan 0.7931034482758621 0.48275862068965514 nan 0.8275862068965517 0.48275862068965514 nan 0.8620689655172413 0.48275862068965514 nan 0.896551724137931 0.48275862068965514 nan 0.9310344827586207 0.48275862068965514 nan 0.9655172413793103 0.48275862068965514 nan 1.0 0.48275862068965514 nan
0.0 0.5172413793103449 -0.0 0.034482758620689655 0.5172413793103449 -0.005853445654798852 0.06896551724137931 0.5172413793103449 -0.011638265011151588 0.10344827586206896 0.5172413793103449 -0.01728663635121575 0.13793103448275862 0.5172413793103449 -0.022732337685384244 0.1724137931034483 0.5172413793103449 -0.027911523144566155 0.20689655172413793 0.5172413793103449 -0.03276347151462701 0.24137931034482757 0.5172413793103449 -0.03723129813710656 0.27586206896551724 0.5172413793103449 -0.04126262182982904 0.3103448275862069 0.5172413793103449 -0.044810179008371684 0.3448275862068966 0.5172413793103449 -0.04783237780837854 0.3793103448275862 0.5172413793103449 -0.050293785712142255 0.41379310344827586 0.5172413793103449 -0.052165544962477925 0.4482758620689655 0.5172413793103449 -0.05342571089354111 0.48275862068965514 0.5172413793103449 -0.05405950921197084 0.5172413793103449 0.5172413793103449 -0.05405950921197084 0.5517241379310345 0.5172413793103449 -0.05342571089354111 0.5862068965517241 0.5172413793103449 -0.052165544962477925 0.6206896551724138 0.5172413793103449 -0.05029378571214226 0.6551724137931034 0.5172413793103449 -0.04783237780837855 0.6896551724137931 0.5172413793103449 -0.044810179008371684 0.7241379310344828 0.5172413793103449 -0.04126262182982904 0.7586206896551724 0.5172413793103449 -0.03723129813710658 0.7931034482758621 0.5172413793103449 -0.03276347151462701 0.8275862068965517 0.5172413793103449 -0.027911523144566172 0.8620689655172413 0.5172413793103449 -0.022732337685384255 0.896551724137931 0.5172413793103449 -0.01728663635121576 0.9310344827586207 0.5172413793103449 -0.011638265011151599 0.9655172413793103 0.5172413793103449 -0.0058534456547988615 1.0 0.5172413793103449 -6.630104110846268e-18
0.0 0.5517241379310345 -0.0 0.034482758620689655 0.5517241379310345 -0.01749171066595046 0.06896551724137931 0.5517241379310345 -0.03477834701716622 0.10344827586206896 0.5517241379310345 -0.05165723904775163 0.13793103448275862 0.5517241379310345 -0.06793049718116623 0.1724137931034483 0.5517241379310345 -0.08340733234457749 0.20689655172413793 0.5517241379310345 -0.09790629279629981 0.24137931034482757 0.5517241379310345 -0.11125739148156272 0.27586206896551724 0.5517241379310345 -0.1233040989753074 0.3103448275862069 0.5517241379310345 -0.13390517864657941 0.3448275862068966 0.5517241379310345 -0.14293634252889262 0.3793103448275862 0.5517241379310345 -0.15029170848299886 0.41379310344827586 0.5517241379310345 -0.15588504156816146 0.4482758620689655 0.5517241379310345 -0.15965076506799003 0.48275862068965514 0.5517241379310345 -0.16154472931748295 0.5172413793103449 0.5517241379310345 -0.16154472931748295 0.5517241379310345 0.5517241379310345 -0.15965076506799003 0.5862068965517241 0.5517241379310345 -0.15588504156816146 0.6206896551724138 0.5517241379310345 -0.15029170848299886 0.6551724137931034 0.5517241379310345 -0.14293634252889262 0.6896551724137931 0.5517241379310345 -0.13390517864657941 0.7241379310344828 0.5517241379310345 -0.1233040989753074 0.7586206896551724 0.5517241379310345 -0.11125739148156277 0.7931034482758621 0.5517241379310345 -0.09790629279629981 0.8275862068965517 0.5517241379310345 -0.08340733234457755 0.8620689655172413 0.5517241379310345 -0.06793049718116626 0.896551724137931 0.5517241379310345 -0.051657239047751664 0.9310344827586207 0.5517241379310345 -0.034778347017166256 0.9655172413793103 0.5517241379310345 -0.017491710665950483 1.0 0.5517241379310345 -1.981258042380115e-17
0.0 0.5862068965517241 -0.0 0.034482758620689655 0.5862068965517241 -0.028924901362367344 0.06896551724137931 0.5862068965517241 -0.057510684702550455 0.10344827586206896 0.5862068965517241 -0.08542220784711663 0.13793103448275862 0.5862068965517241 -0.1123322337069448 0.1724137931034483 0.5862068965517241 -0.13792526683289974 0.20689655172413793 0.5862068965517241 -0.16190125231151303 0.24137931034482757 0.5862068965517241 -0.18397909363450052 0.27586206896551724 0.5862068965517241 -0.20389994829831293 0.3103448275862069 0.5862068965517241 -0.22143026249582817 0.3448275862068966 0.5862068965517241 -0.23636450932119948 0.3793103448275862 0.5862068965517241 -0.24852759838491156 0.41379310344827586 0.5862068965517241 -0.2577769285885108 0.4482758620689655 0.5862068965517241 -0.264004059992103 0.48275862068965514 0.5862068965517241 -0.2671359851735019 0.5172413793103449 0.5862068965517241 -0.2671359851735019 0.5517241379310345 0.5862068965517241 -0.264004059992103 0.5862068965517241 0.5862068965517241 -0.2577769285885108 0.6206896551724138 0.5862068965517241 -0.2485275983849116 0.6551724137931034 0.5862068965517241 -0.2363645093211995 0.6896551724137931 0.5862068965517241 -0.22143026249582817 0.7241379310344828 0.5862068965517241 -0.20389994829831293 0.7586206896551724 0.5862068965517241 -0.1839790936345006 0.7931034482758621 0.5862068965517241 -0.16190125231151303 0.8275862068965517 0.5862068965517241 -0.13792526683289982 0.8620689655172413 0.5862068965517241 -0.11233223370694485 0.896551724137931 0.5862068965517241 -0.08542220784711668 0.9310344827586207 0.5862068965517241 -0.0575106847025505 0.9655172413793103 0.5862068965517241 -0.02892490136236739 1.0 0.5862068965517241 -3.2762772346101966e-17
0.0 0.6206896551724138 -0.0 0.034482758620689655 0.6206896551724138 -0.040018974036600034 0.06896551724137931 0.6206896551724138 -0.07956876219231783 0.10344827586206896 0.6206896551724138 -0.11818567936174375 0.13793103448275862 0.6206896551724138 -0.15541697749885033 0.1724137931034483 0.6206896551724138 -0.1908261536738805 0.20689655172413793 0.6206896551724138 -0.22399806767110061 0.24137931034482757 0.6206896551724138 -0.2545438091282635 0.27586206896551724 0.6206896551724138 -0.2821052571550216 0.3103448275862069 0.6206896551724138 -0.30635927897293336 0.3448275862068966 0.6206896551724138 -0.3270215183518474 0.3793103448275862 0.6206896551724138 -0.3438497294267117 0.41379310344827586 0.6206896551724138 -0.3566466168088536 0.4482758620689655 0.6206896551724138 -0.365262148694023 0.48275862068965514 0.6206896551724138 -0.3695953158481224 0.5172413793103449 0.6206896551724138 -0.3695953158481224 0.5517241379310345 0.6206896551724138 -0.365262148694023 0.5862068965517241 0.6206896551724138 -0.3566466168088536 0.6206896551724138 0.6206896551724138 -0.3438497294267117 0.6551724137931034 0.6206896551724138 -0.32702151835184745 0.6896551724137931 0.6206896551724138 -0.30635927897293336 0.7241379310344828 0.6206896551724138 -0.2821052571550216 0.7586206896551724 0.6206896551724138 -0.25454380912826363 0.7931034482758621 0.6206896551724138 -0.22399806767110061 0.8275862068965517 0.6206896551724138 -0.19082615367388062 0.8620689655172413 0.6206896551724138 -0.15541697749885042 0.896551724137931 0.6206896551724138 -0.11818567936174383 0.9310344827586207 0.6206896551724138 -0.0795687621923179 0.9655172413793103 0.6206896551724138 -0.04001897403660009 1.0 0.6206896551724138 -4.5328850717933206e-17
0.0 0.6551724137931034 -0.0 0.034482758620689655 0.6551724137931034 -0.050643860829950434 0.06896551724137931 0.6551724137931034 -0.10069396869579324 0.10344827586206896 0.6551724137931034 -0.1495635318440514 0.13793103448275862 0.6551724137931034 -0.19667959932867932 0.1724137931034483 0.6551724137931034 -0.24148977833705096 0.20689655172413793 0.6551724137931034 -0.28346871049063066 0.24137931034482757 0.6551724137931034 -0.3221242311916214 0.27586206896551724 0.6551724137931034 -0.3570031398028837 0.3103448275862069 0.6551724137931034 -0.3876965130110406 0.3448275862068966 0.6551724137931034 -0.41384449907844517 0.3793103448275862 0.6551724137931034 -0.43514053677578896 0.41379310344827586 0.6551724137931034 -0.45133494953222364 0.4482758620689655 0.6551724137931034 -0.4622378726648725 0.48275862068965514 0.6551724137931034 -0.4677214793686431 0.5172413793103449 0.6551724137931034 -0.4677214793686431 0.5517241379310345 0.6551724137931034 -0.4622378726648725 0.5862068965517241 0.6551724137931034 -0.45133494953222364 0.6206896551724138 0.6551724137931034 -0.435140536775789 0.6551724137931034 0.6551724137931034 -0.41384449907844517 0.6896551724137931 0.6551724137931034 -0.3876965130110406 0.7241379310344828 0.6551724137931034 -0.3570031398028837 0.7586206896551724 0.6551724137931034 -0.3221242311916216 0.7931034482758621 0.6551724137931034 -0.28346871049063066 0.8275862068965517 0.6551724137931034 -0.24148977833705113 0.8620689655172413 0.6551724137931034 -0.19667959932867943 0.896551724137931 0.6551724137931034 -0.14956353184405152 0.9310344827586207 0.6551724137931034 -0.10069396869579333 0.9655172413793103 0.6551724137931034 -0.05064386082995051 1.0 0.6551724137931034 -5.736348975966006e-17
0.0 0.6896551724137931 -0.0 0.034482758620689655 0.6896551724137931 -0.06067499465919321 0.06896551724137931 0.6896551724137931 -0.12063863048168405 0.10344827586206896 0.6896551724137931 -0.17918788866272886 0.13793103448275862 0.6896551724137931 -0.23563633268225212 0.1724137931034483 0.6896551724137931 -0.2893221561454295 0.20689655172413793 0.6896551724137931 -0.3396159418575717 0.24137931034482757 0.6896551724137931 -0.3859280411652509 0.27586206896551724 0.6896551724137931 -0.4277154870476405 0.3103448275862069 0.6896551724137931 -0.4644883599083956 0.3448275862068966 0.6896551724137931 -0.4958155314349821 0.3793103448275862 0.6896551724137931 -0.5213297191839571 0.41379310344827586 0.6896551724137931 -0.5407317926318082 0.4482758620689655 0.6896551724137931 -0.5537942802068437 0.48275862068965514 0.6896551724137931 -0.5603640361853933 0.5172413793103449 0.6896551724137931 -0.5603640361853933 0.5517241379310345 0.6896551724137931 -0.5537942802068437 0.5862068965517241 0.6896551724137931 -0.5407317926318082 0.6206896551724138 0.6896551724137931 -0.5213297191839571 0.6551724137931034 0.6896551724137931 -0.4958155314349822 0.6896551724137931 0.6896551724137931 -0.4644883599083956 0.7241379310344828 0.6896551724137931 -0.4277154870476405 0.7586206896551724 0.6896551724137931 -0.3859280411652511 0.7931034482758621 0.6896551724137931 -0.3396159418575717 0.8275862068965517 0.6896551724137931 -0.28932215614542967 0.8620689655172413 0.6896551724137931 -0.23563633268225226 0.896551724137931 0.6896551724137931 -0.17918788866272897 0.9310344827586207 0.6896551724137931 -0.12063863048168416 0.9655172413793103 0.6896551724137931 -0.06067499465919331 1.0 0.6896551724137931 -6.872559433189378e-17
0.0 0.7241379310344828 -0.0 0.034482758620689655 0.7241379310344828 -0.06999476965173362 0.06896551724137931 0.7241379310344828 -0.13916891462612888 0.10344827586206896 0.7241379310344828 -0.20671143131988484 0.13793103448275862 0.7241379310344828 -0.27183044547947915 0.1724137931034483 0.7241379310344828 -0.333762496202773 0.20689655172413793 0.7241379310344828 -0.39178148682004976 0.24137931034482757 0.7241379310344828 -0.445207197713591 0.27586206896551724 0.7241379310344828 -0.4934132612707631 0.3103448275862069 0.7241379310344828 -0.5358345054715824 0.3448275862068966 0.7241379310344828 -0.5719735800139076 0.3793103448275862 0.7241379310344828 -0.6014067872910013 0.41379310344827586 0.7241379310344828 -0.6237890498585776 0.4482758620689655 0.7241379310344828 -0.638857956152329 0.48275862068965514 0.7241379310344828 -0.6464368370235942 0.5172413793103449 0.7241379310344828 -0.6464368370235942 0.5517241379310345 0.7241379310344828 -0.638857956152329 0.5862068965517241 0.7241379310344828 -0.6237890498585776 0.6206896551724138 0.7241379310344828 -0.6014067872910014 0.6551724137931034 0.7241379310344828 -0.5719735800139077 0.6896551724137931 0.7241379310344828 -0.5358345054715824 0.7241379310344828 0.7241379310344828 -0.4934132612707631 0.7586206896551724 0.7241379310344828 -0.44520719771359124 0.7931034482758621 0.7241379310344828 -0.39178148682004976 0.8275862068965517 0.7241379310344828 -0.3337624962027732 0.8620689655172413 0.7241379310344828 -0.2718304454794793 0.896551724137931 0.7241379310344828 -0.206711431319885 0.9310344827586207 0.7241379310344828 -0.13916891462612901 0.9655172413793103 0.7241379310344828 -0.06999476965173373 1.0 0.7241379310344828 -7.92819541469962e-17
0.0 0.7586206896551724 -0.0 0.034482758620689655 0.7586206896551724 -0.07849391996693562 0.06896551724137931 0.7586206896551724 -0.1560675704899344 0.10344827586206896 0.7586206896551724 -0.2318114714428791 0.13793103448275862 0.7586206896551724 -0.3048375948404056 0.1724137931034483 0.7586206896551724 -0.37428977615409925 0.20689655172413793 0.7586206896551724 -0.43935375205879196 0.24137931034482757 0.7586206896551724 -0.4992667069255618 0.27586206896551724 0.7586206896551724 -0.5533262161375327 0.3103448275862069 0.7586206896551724 -0.600898481376275 0.3448275862068966 0.7586206896551724 -0.6414257613276012 0.3793103448275862 0.7586206896551724 -0.6744329106885277 0.41379310344827586 0.7586206896551724 -0.6995329508115222 0.4482758620689655 0.7586206896551724 -0.7164316066753276 0.48275862068965514 0.7586206896551724 -0.7249307569905297 0.5172413793103449 0.7586206896551724 -0.7249307569905297 0.5517241379310345 0.7586206896551724 -0.7164316066753276 0.5862068965517241 0.7586206896551724 -0.6995329508115222 0.6206896551724138 0.7586206896551724 -0.6744329106885277 0.6551724137931034 0.7586206896551724 -0.6414257613276013 0.6896551724137931 0.7586206896551724 -0.600898481376275 0.7241379310344828 0.7586206896551724 -0.5533262161375327 0.7586206896551724 0.7586206896551724 -0.499266706925562 0.7931034482758621 0.7586206896551724 -0.43935375205879196 0.8275862068965517 0.7586206896551724 -0.3742897761540995 0.8620689655172413 0.7586206896551724 -0.3048375948404058 0.896551724137931 0.7586206896551724 -0.23181147144287928 0.9310344827586207 0.7586206896551724 -0.15606757048993453 0.9655172413793103 0.7586206896551724 -0.07849391996693575 1.0 0.7586206896551724 -8.8908805537907e-17
0.0 0.7931034482758621 -0.0 0.034482758620689655 0.7931034482758621 -0.08607280083820079 0.06896551724137931 0.7931034482758621 -0.171136476783686 0.10344827586206896 0.7931034482758621 -0.25419373401045536 0.13793103448275862 0.7931034482758621 -0.3342708021174995 0.1724137931034483 0.7931034482758621 -0.4104288506964248 0.20689655172413793 0.7931034482758621 -0.48177499625961145 0.24137931034482757 0.7931034482758621 -0.547472770482734 0.27586206896551724 0.7931034482758621 -0.6067519270310742 0.3103448275862069 0.7931034482758621 -0.6589174719935521 0.3448275862068966 0.7931034482758621 -0.7033578120508954 0.3793103448275862 0.7931034482758621 -0.7395519248481224 0.41379310344827586 0.7931034482758621 -0.7670754675052786 0.4482758620689655 0.7931034482758621 -0.7856057516497232 0.48275862068965514 0.7931034482758621 -0.7949255266422637 0.5172413793103449 0.7931034482758621 -0.7949255266422637 0.5517241379310345 0.7931034482758621 -0.7856057516497232 0.5862068965517241 0.7931034482758621 -0.7670754675052786 0.6206896551724138 0.7931034482758621 -0.7395519248481225 0.6551724137931034 0.7931034482758621 -0.7033578120508955 0.6896551724137931 0.7931034482758621 -0.6589174719935521 0.7241379310344828 0.7931034482758621 -0.6067519270310742 0.7586206896551724 0.7931034482758621 -0.5474727704827343 0.7931034482758621 0.7931034482758621 -0.48177499625961145 0.8275862068965517 0.7931034482758621 -0.4104288506964251 0.8620689655172413 0.7931034482758621 -0.33427080211749965 0.896551724137931 0.7931034482758621 -0.25419373401045553 0.9310344827586207 0.7931034482758621 -0.17113647678368615 0.9655172413793103 0.7931034482758621 -0.08607280083820093 1.0 0.7931034482758621 -9.749328247398203e-17
0.0 0.8275862068965517 -0.0 0.034482758620689655 0.8275862068965517 -0.09264255681675028 0.06896551724137931 0.8275862068965517 -0.18419896435872166 0.10344827586206896 0.8275862068965517 -0.27359580745830614 0.13793103448275862 0.8275862068965517 -0.35978498986647434 0.1724137931034483 0.8275862068965517 -0.44175602222301125 0.20689655172413793 0.8275862068965517 -0.5185478691203663 0.24137931034482757 0.8275862068965517 -0.5892602163651234 0.27586206896551724 0.8275862068965517 -0.653064026338753 0.3103448275862069 0.8275862068965517 -0.7092112577056942 0.3448275862068966 0.8275862068965517 -0.7570436355140725 0.3793103448275862 0.8275862068965517 -0.7960003688676454 0.41379310344827586 0.8275862068965517 -0.8256247256863231 0.4482758620689655 0.8275862068965517 -0.8455693874722138 0.48275862068965514 0.8275862068965517 -0.8556005213014566 0.5172413793103449 0.8275862068965517 -0.8556005213014566 0.5517241379310345 0.8275862068965517 -0.8455693874722138 0.5862068965517241 0.8275862068965517 -0.8256247256863231 0.6206896551724138 0.8275862068965517 -0.7960003688676455 0.6551724137931034 0.8275862068965517 -0.7570436355140726 0.6896551724137931 0.8275862068965517 -0.7092112577056942 0.7241379310344828 0.8275862068965517 -0.653064026338753 0.7586206896551724 0.8275862068965517 -0.5892602163651237 0.7931034482758621 0.8275862068965517 -0.5185478691203663 0.8275862068965517 0.8275862068965517 -0.4417560222230115 0.8620689655172413 0.8275862068965517 -0.3597849898664745 0.896551724137931 0.8275862068965517 -0.27359580745830636 0.9310344827586207 0.8275862068965517 -0.18419896435872182 0.9655172413793103 0.8275862068965517 -0.09264255681675042 1.0 0.8275862068965517 -1.0493473981200776e-16
0.0 0.8620689655172413 -0.0 0.034482758620689655 0.8620689655172413 -0.09812616352052086 0.06896551724137931 0.8620689655172413 -0.19510188749137056 0.10344827586206896 0.8620689655172413 -0.28979022021474077 0.13793103448275862 0.8620689655172413 -0.3810810275638182 0.1724137931034483 0.8620689655172413 -0.46790400829041595 0.20689655172413793 0.8620689655172413 -0.5492412423285232 0.24137931034482757 0.8620689655172413 -0.6241391249763856 0.27586206896551724 0.8620689655172413 -0.6917195470397437 0.3103448275862069 0.8620689655172413 -0.7511901898592739 0.3448275862068966 0.8620689655172413 -0.8018538145224443 0.3793103448275862 0.8620689655172413 -0.8431164363522733 0.41379310344827586 0.8620689655172413 -0.8744942888345814 0.4482758620689655 0.8620689655172413 -0.8956194953380566 0.48275862068965514 0.8620689655172413 -0.9062443821314071 0.5172413793103449 0.8620689655172413 -0.9062443821314071 0.5517241379310345 0.8620689655172413 -0.8956194953380566 0.5862068965517241 0.8620689655172413 -0.8744942888345814 0.6206896551724138 0.8620689655172413 -0.8431164363522734 0.6551724137931034 0.8620689655172413 -0.8018538145224444 0.6896551724137931 0.8620689655172413 -0.7511901898592739 0.7241379310344828 0.8620689655172413 -0.6917195470397437 0.7586206896551724 0.8620689655172413 -0.6241391249763859 0.7931034482758621 0.8620689655172413 -0.5492412423285232 0.8275862068965517 0.8620689655172413 -0.4679040082904163 0.8620689655172413 0.8620689655172413 -0.3810810275638184 0.896551724137931 0.8620689655172413 -0.28979022021474093 0.9310344827586207 0.8620689655172413 -0.19510188749137072 0.9655172413793103 0.8620689655172413 -0.09812616352052102 1.0 0.8620689655172413 -1.111459332684853e-16
0.0 0.896551724137931 -0.0 0.034482758620689655 0.896551724137931 -0.10245933067462026 0.06896551724137931 0.896551724137931 -0.20371741937654003 0.10344827586206896 0.896551724137931 -0.3025871075968826 0.13793103448275862 0.896551724137931 -0.39790923863868255 0.1724137931034483 0.896551724137931 -0.48856624766933016 0.20689655172413793 0.896551724137931 -0.5734952641464351 0.24137931034482757 0.896551724137931 -0.6517005730031438 0.27586206896551724 0.896551724137931 -0.7222652884969067 0.3103448275862069 0.896551724137931 -0.7843621038564942 0.3448275862068966 0.896551724137931 -0.8372629906974747 0.3793103448275862 0.896551724137931 -0.8803477344893801 0.41379310344827586 0.896551724137931 -0.9131112060040074 0.4482758620689655 0.896551724137931 -0.9351692834937745 0.48275862068965514 0.896551724137931 -0.9462633561680073 0.5172413793103449 0.896551724137931 -0.9462633561680073 0.5517241379310345 0.896551724137931 -0.9351692834937745 0.5862068965517241 0.896551724137931 -0.9131112060040074 0.6206896551724138 0.896551724137931 -0.8803477344893802 0.6551724137931034 0.896551724137931 -0.8372629906974748 0.6896551724137931 0.896551724137931 -0.7843621038564942 0.7241379310344828 0.896551724137931 -0.7222652884969067 0.7586206896551724 0.896551724137931 -0.6517005730031441 0.7931034482758621 0.896551724137931 -0.5734952641464351 0.8275862068965517 0.896551724137931 -0.4885662476693305 0.8620689655172413 0.896551724137931 -0.39790923863868277 0.896551724137931 0.896551724137931 -0.30258710759688284 0.9310344827586207 0.896551724137931 -0.2037174193765402 0.9655172413793103 0.896551724137931 -0.10245933067462042 1.0 0.896551724137931 -1.1605404227908578e-16
0.0 0.9310344827586207 -0.0 0.034482758620689655 0.9310344827586207 -0.10559125585601913 0.06896551724137931 0.9310344827586207 -0.20994455078013233 0.10344827586206896 0.9310344827586207 -0.3118364378004818 0.13793103448275862 0.9310344827586207 -0.41007232770239466 0.1724137931034483 0.9310344827586207 -0.5035004944947016 0.20689655172413793 0.9310344827586207 -0.5910255783439504 0.24137931034482757 0.9310344827586207 -0.6716214276669562 0.27586206896551724 0.9310344827586207 -0.7443431298198943 0.3103448275862069 0.9310344827586207 -0.8083380893351075 0.3448275862068966 0.9310344827586207 -0.8628560238234297 0.3793103448275862 0.9310344827586207 -0.9072577603492084 0.41379310344827586 0.9310344827586207 -0.9410227291485737 0.4482758620689655 0.9310344827586207 -0.9637550668339577 0.48275862068965514 0.9310344827586207 -0.9751882575303747 0.5172413793103449 0.9310344827586207 -0.9751882575303747 0.5517241379310345 0.9310344827586207 -0.9637550668339577 0.5862068965517241 0.9310344827586207 -0.9410227291485737 0.6206896551724138 0.9310344827586207 -0.9072577603492085 0.6551724137931034 0.9310344827586207 -0.8628560238234299 0.6896551724137931 0.9310344827586207 -0.8083380893351075 0.7241379310344828 0.9310344827586207 -0.7443431298198943 0.7586206896551724 0.9310344827586207 -0.6716214276669565 0.7931034482758621 0.9310344827586207 -0.5910255783439504 0.8275862068965517 0.9310344827586207 -0.5035004944947019 0.8620689655172413 0.9310344827586207 -0.4100723277023949 0.896551724137931 0.9310344827586207 -0.31183643780048204 0.9310344827586207 0.9310344827586207 -0.20994455078013252 0.9655172413793103 0.9310344827586207 -0.10559125585601928 1.0 0.9310344827586207 -1.196015237531867e-16
0.0 0.9655172413793103 -0.0 0.034482758620689655 0.9655172413793103 -0.10748522010551202 0.06896551724137931 0.9655172413793103 -0.21371027427996087 0.10344827586206896 0.9655172413793103 -0.31742977088564434 0.13793103448275862 0.9655172413793103 -0.41742769365650084 0.1724137931034483 0.9655172413793103 -0.5125316583770146 0.20689655172413793 0.9655172413793103 -0.6016266580152223 0.24137931034482757 0.9655172413793103 -0.6836681351607008 0.27586206896551724 0.9655172413793103 -0.7576942285051569 0.3103448275862069 0.9655172413793103 -0.8228370497868297 0.3448275862068966 0.9655172413793103 -0.8783328589868408 0.3793103448275862 0.9655172413793103 -0.9235310184826226 0.41379310344827586 0.9655172413793103 -0.9579016211791589 0.4482758620689655 0.9655172413793103 -0.9810417031851733 0.48275862068965514 0.9655172413793103 -0.992679968196325 0.5172413793103449 0.9655172413793103 -0.992679968196325 0.5517241379310345 0.9655172413793103 -0.9810417031851733 0.5862068965517241 0.9655172413793103 -0.9579016211791589 0.6206896551724138 0.9655172413793103 -0.9235310184826228 0.6551724137931034 0.9655172413793103 -0.8783328589868409 0.6896551724137931 0.9655172413793103 -0.8228370497868297 0.7241379310344828 0.9655172413793103 -0.7576942285051569 0.7586206896551724 0.9655172413793103 -0.6836681351607011 0.7931034482758621 0.9655172413793103 -0.6016266580152223 0.8275862068965517 0.9655172413793103 -0.512531658377015 0.8620689655172413 0.9655172413793103 -0.41742769365650106 0.896551724137931 0.9655172413793103 -0.31742977088564456 0.9310344827586207 0.9655172413793103 -0.21371027427996106 0.9655172413793103 0.9655172413793103 -0.10748522010551219 1.0 0.9655172413793103 -1.217467867139975e-16
0.0 1.0 -0.0 0.034482758620689655 1.0 -0.10811901842394177 0.06896551724137931 1.0 -0.2149704402110241 0.10344827586206896 1.0 -0.31930153013598 0.13793103448275862 1.0 -0.4198891015602646 0.1724137931034483 1.0 -0.5155538571770216 0.20689655172413793 1.0 -0.605174215193765 0.24137931034482757 1.0 -0.6876994588534233 0.27586206896551724 1.0 -0.7621620551276366 0.3103448275862069 1.0 -0.8276889981568907 0.3448275862068966 1.0 -0.8835120444460228 0.3793103448275862 1.0 -0.9289767198167913 0.41379310344827586 1.0 -0.9635499925192231 0.4482758620689655 1.0 -0.9868265225415261 0.48275862068965514 1.0 -0.9985334138511239 0.5172413793103449 1.0 -0.9985334138511239 0.5517241379310345 1.0 -0.9868265225415261 0.5862068965517241 1.0 -0.9635499925192231 0.6206896551724138 1.0 -0.9289767198167914 0.6551724137931034 1.0 -0.8835120444460229 0.6896551724137931 1.0 -0.8276889981568907 0.7241379310344828 1.0 -0.7621620551276366 0.7586206896551724 1.0 -0.6876994588534237 0.7931034482758621 1.0 -0.605174215193765 0.8275862068965517 1.0 -0.515553857177022 0.8620689655172413 1.0 -0.4198891015602648 0.896551724137931 1.0 -0.3193015301359802 0.9310344827586207 1.0 -0.2149704402110243 0.9655172413793103 1.0 -0.10811901842394193 1.0 1.0 -1.2246467991473532e-16
